Encoding Linear Constraints into SAT

Linear integer constraints are one of the most important constraints in combinatorial problems since they are commonly found in many practical applications. Typically, encodings to Boolean satisfiability (SAT) format of conjunctive normal form perform poorly in problems with these constraints in comparison with SAT modulo theories (SMT), lazy clause generation (LCG) or mixed integer programming (MIP) solvers. In this paper we explore and categorize SAT encodings for linear integer constraints. We define new SAT encodings based on multi-valued decision diagrams, and sorting networks. We compare different SAT encodings of linear constraints and demonstrate where one may be preferable to another. We also compare SAT encodings against other solving methods and show they can be better than linear integer (MIP) solvers and sometimes better than LCG or SMT solvers on appropriate problems. Combining the new encoding with lazy decomposition, which during runtime only encodes constraints that are important to the solving process that occurs, gives the best option for many highly combinatorial problems involving linear constraints.

==> plots/data/dataGC-Adder.dat <==
0 0.352731
1 0.358755
2 0.372248
3 0.385162
4 0.392311
5 0.393708
6 0.39451
7 0.395294
8 0.407235
9 0.407941
10 0.408346
11 0.409202
12 0.418909
13 0.419311
14 0.419732
15 0.419969
16 0.432638
17 0.433005
18 0.433949
19 0.434152
20 0.434377
21 0.434751
22 0.434992
23 0.435679
24 0.436052
25 0.43667
26 0.437024
27 0.437152
28 0.44044
29 0.449753
30 0.45007
31 0.450406
32 0.45052
33 0.450597
34 0.450693
35 0.450809
36 0.451219
37 0.451325
38 0.451602
39 0.45169
40 0.451958
41 0.452023
42 0.452282
43 0.452347
44 0.452624
45 0.452736
46 0.452906
47 0.452985
48 0.453083
49 0.453148
50 0.453278
51 0.453348
52 0.453529
53 0.453568
54 0.453638
55 0.453683
56 0.453946
57 0.454041
58 0.466353
59 0.46665
60 0.466726
61 0.466752
62 0.466914
63 0.466967
64 0.466998
65 0.467382
66 0.467678
67 0.467743
68 0.467955
69 0.468185
70 0.468221
71 0.468221
72 0.468236
73 0.46836
74 0.468381
75 0.468416
76 0.468556
77 0.468652
78 0.468679
79 0.468877
80 0.468885
81 0.468946
82 0.469025
83 0.469152
84 0.469229
85 0.469307
86 0.469469
87 0.469544
88 0.469564
89 0.469618
90 0.469676
91 0.46984
92 0.469869
93 0.469961
94 0.470121
95 0.470121
96 0.470142
97 0.470221
98 0.470263
99 0.470379
100 0.470414
101 0.4707
102 0.470871
103 0.47094
104 0.471176
105 0.471304
106 0.4716
107 0.471637
108 0.471672
109 0.471703
110 0.471703
111 0.471721
112 0.471845
113 0.471881
114 0.471918
115 0.472023
116 0.474205
117 0.478512
118 0.478531
119 0.478782
120 0.481141
121 0.481349
122 0.481543
123 0.481603
124 0.481686
125 0.481699
126 0.481765
127 0.481771
128 0.493334
129 0.493334
130 0.493415
131 0.493481
132 0.493535
133 0.493578
134 0.493588
135 0.493672
136 0.493815
137 0.49382
138 0.493895
139 0.493905
140 0.494077
141 0.494126
142 0.494206
143 0.494229
144 0.494249
145 0.494249
146 0.494268
147 0.494313
148 0.494359
149 0.494389
150 0.494406
151 0.494511
152 0.494559
153 0.494648
154 0.494714
155 0.494714
156 0.494752
157 0.494813
158 0.494838
159 0.494925
160 0.494925
161 0.494941
162 0.495005
163 0.495022
164 0.495022
165 0.495022
166 0.495076
167 0.49511
168 0.49523
169 0.495281
170 0.495373
171 0.49538
172 0.49538
173 0.49538
174 0.49538
175 0.495392
176 0.495399
177 0.495406
178 0.495618
179 0.495618
180 0.495634
181 0.495654
182 0.495664
183 0.495838
184 0.495975
185 0.495985
186 0.49602
187 0.496028
188 0.4961
189 0.496117
190 0.49612
191 0.496163
192 0.496197
193 0.496305
194 0.496315
195 0.496401
196 0.496451
197 0.496451
198 0.49646
199 0.496571
200 0.496571
201 0.496606
202 0.496674
203 0.496674
204 0.496687
205 0.496773
206 0.497119
207 0.497158
208 0.497198
209 0.497258
210 0.497258
211 0.497258
212 0.49727
213 0.497308
214 0.497308
215 0.497376
216 0.497453
217 0.497461
218 0.497482
219 0.497503
220 0.497531
221 0.497554
222 0.497595
223 0.497603
224 0.497634
225 0.500507
226 0.500507
227 0.506182
228 0.506182
229 0.506182
230 0.506182
231 0.508998
232 0.508998
233 0.509006
234 0.509053
235 0.509058
236 0.509058
237 0.509069
238 0.509096
239 0.509114
240 0.509114
241 0.509142
242 0.509148
243 0.509151
244 0.509151
245 0.509154
246 0.509166
247 0.509174
248 0.509174
249 0.509174
250 0.509177
251 0.509208
252 0.50922
253 0.50922
254 0.509242
255 0.509278
256 0.509278
257 0.509308
258 0.509313
259 0.509315
260 0.509322
261 0.509322
262 0.509322
263 0.509335
264 0.509444
265 0.509444
266 0.509448
267 0.509448
268 0.509448
269 0.509455
270 0.50946
271 0.509466
272 0.509475
273 0.509589
274 0.509589
275 0.5096
276 0.509606
277 0.509614
278 0.509614
279 0.509614
280 0.509614
281 0.509614
282 0.509614
283 0.509614
284 0.509614
285 0.509651
286 0.509665
287 0.509681
288 0.509761
289 0.50988
290 0.50988
291 0.50988
292 0.50988
293 0.509903
294 0.509963
295 0.509963
296 0.509974
297 0.509974
298 0.509993
299 0.510028
300 0.510028
301 0.510042
302 0.510432
303 0.510481
304 0.510521
305 0.510575
306 0.510582
307 0.510582
308 0.510601
309 0.510608
310 0.510608
311 0.510615
312 0.510682
313 0.510682
314 0.510682
315 0.510682
316 0.512864
317 0.516899
318 0.516955
319 0.516977
320 0.516977
321 0.516977
322 0.516977
323 0.516977
324 0.516981
325 0.516989
326 0.51935
327 0.519454
328 0.519506
329 0.519511
330 0.519511
331 0.51957
332 0.519715
333 0.519799
334 0.519799
335 0.519808
336 0.519814
337 0.519814
338 0.519821
339 0.519857
340 0.519882
341 0.519905
342 0.519911
343 0.519915
344 0.519915
345 0.519915
346 0.519915
347 0.519955
348 0.519955
349 0.519959
350 0.519959
351 0.519959
352 0.519973
353 0.520015
354 0.520025
355 0.520031
356 0.520054
357 0.520111
358 0.520111
359 0.520111
360 0.520111
361 0.520111
362 0.520111
363 0.520185
364 0.520185
365 0.5202
366 0.520217
367 0.520217
368 0.520217
369 0.520229
370 0.520232
371 0.520232
372 0.520232
373 0.520249
374 0.520249
375 0.520249
376 0.520249
377 0.520258
378 0.520258
379 0.520264
380 0.520337
381 0.520355
382 0.520364
383 0.520373
384 0.520373
385 0.5204
386 0.5204
387 0.520411
388 0.520411
389 0.520457
390 0.520457
391 0.520474
392 0.520474
393 0.520474
394 0.520477
395 0.520477
396 0.520477
397 0.520477
398 0.520477
399 0.520477
400 0.520477
401 0.520483
402 0.520483
403 0.520495
404 0.520506
405 0.520515
406 0.520519
407 0.520519
408 0.520519
409 0.520519
410 0.520824
411 0.520945
412 0.520948
413 0.520948
414 0.520961
415 0.520961
416 0.520991
417 0.52102
418 0.521025
419 0.521025
420 0.521109
421 0.521134
422 0.521157
423 0.521314
424 0.521314
425 0.521314
426 0.521314
427 0.521405
428 0.521405
429 0.521405
430 0.521412
431 0.521412
432 0.521466
433 0.521466
434 0.521471
435 0.521471
436 0.521471
437 0.521491
438 0.521678
439 0.521683
440 0.521803
441 0.521803
442 0.521811
443 0.521811
444 0.521811
445 0.521811
446 0.521811
447 0.521811
448 0.521814
449 0.521814
450 0.521828
451 0.521828
452 0.521828
453 0.522098
454 0.522098
455 0.52211
456 0.52211
457 0.52211
458 0.52211
459 0.52211
460 0.52211
461 0.52211
462 0.522132
463 0.522138
464 0.522138
465 0.522138
466 0.522144
467 0.522144
468 0.522169
469 0.522169
470 0.522169
471 0.522176
472 0.522176
473 0.522176
474 0.522176
475 0.522182
476 0.522182
477 0.522182
478 0.522182
479 0.522206
480 0.522206
481 0.522254
482 0.522254
483 0.522254
484 0.522254
485 0.522254
486 0.522254
487 0.522269
488 0.522269
489 0.522269
490 0.522269
491 0.522269
492 0.522269
493 0.522269
494 0.522269
495 0.522424
496 0.522424
497 0.522424
498 0.522424
499 0.522524
500 0.52253
501 0.522555
502 0.522555
503 0.522555
504 0.522555
505 0.522555
506 0.522578
507 0.522587
508 0.522598
509 0.522598
510 0.522604
511 0.522694
512 0.522694
513 0.522694
514 0.522694
515 0.522704
516 0.522704
517 0.522704
518 0.522704
519 0.522765
520 0.522765
521 0.522765
522 0.522767
523 0.522767
524 0.522767
525 0.522767
526 0.522767
527 0.522771
528 0.522809
529 0.522809
530 0.522809
531 0.522809
532 0.522899
533 0.52295
534 0.52295
535 0.52296
536 0.522963
537 0.522963
538 0.522963
539 0.522963
540 0.522986
541 0.522986
542 0.522989
543 0.523004
544 0.523004
545 0.523011
546 0.523057
547 0.523057
548 0.523057
549 0.523057
550 0.523077
551 0.523077
552 0.52313
553 0.523138
554 0.523138
555 0.523138
556 0.523138
557 0.523138
558 0.523138
559 0.523138
560 0.523154
561 0.52318
562 0.52318
563 0.523187
564 0.523187
565 0.523187
566 0.523196
567 0.523202
568 0.523229
569 0.523229
570 0.523229
571 0.523229
572 0.523229
573 0.523229
574 0.523231
575 0.52324
576 0.52324
577 0.52324
578 0.523256
579 0.523263
580 0.523273
581 0.523273
582 0.523273
583 0.523273
584 0.523273
585 0.523273
586 0.523273
587 0.523273
588 0.523294
589 0.523294
590 0.523303
591 0.523303
592 0.523303
593 0.523308
594 0.523308
595 0.523323
596 0.523323
597 0.523323
598 0.523323
599 0.523357
600 0.523363
601 0.523363
602 0.523363
603 0.523373
604 0.523397
605 0.523397
606 0.523397
607 0.523405
608 0.523405
609 0.52343
610 0.523446
611 0.523459
612 0.523459
613 0.523459
614 0.523459
615 0.523459
616 0.523459
617 0.523459
618 0.523459
619 0.523459
620 0.523459
621 0.523459
622 0.523468
623 0.523468
624 0.523468
625 0.523468
626 0.523468
627 0.523468
628 0.523468
629 0.523477
630 0.523477
631 0.523483
632 0.523483
633 0.523483
634 0.523497
635 0.523505
636 0.523505
637 0.523505
638 0.523513
639 0.523513
640 0.523513
641 0.52352
642 0.52352
643 0.52352
644 0.52352
645 0.52352
646 0.52352
647 0.52352
648 0.52352
649 0.52352
650 0.52352
651 0.523527
652 0.523527
653 0.523533
654 0.523533
655 0.523553
656 0.523553
657 0.523553
658 0.523569
659 0.523572
660 0.523572
661 0.523648
662 0.523648
663 0.523648
664 0.523648
665 0.523648
666 0.523648
667 0.523648
668 0.523648
669 0.523648
670 0.523885
671 0.523885
672 0.523911
673 0.52393
674 0.52393
675 0.52393
676 0.523934
677 0.523938
678 0.524049
679 0.524049
680 0.524049
681 0.524049
682 0.524059
683 0.524059
684 0.524059
685 0.524059
686 0.524059
687 0.524059
688 0.524059
689 0.524059
690 0.524084
691 0.524084
692 0.524084
693 0.524084
694 0.524096
695 0.524096
696 0.524096
697 0.52412
698 0.52412
699 0.524252
700 0.524252
701 0.524252
702 0.524258
703 0.524258
704 0.524261
705 0.524261
706 0.524268
707 0.524268
708 0.524268
709 0.524268
710 0.524272
711 0.524274
712 0.524274
713 0.524274
714 0.524274
715 0.524274
716 0.524274
717 0.524274
718 0.524274
719 0.524274
720 0.524274
721 0.524274
722 0.524282
723 0.524282
724 0.524282
725 0.524282
726 0.524282
727 0.524353
728 0.524353
729 0.524353
730 0.524353
731 0.524353
732 0.524427
733 0.524427
734 0.524427
735 0.524427
736 0.524427
737 0.524431
738 0.524431
739 0.524431
740 0.524431
741 0.524443
742 0.524443
743 0.524443
744 0.524456
745 0.524456
746 0.524467
747 0.524484
748 0.524484
749 0.524497
750 0.524501
751 0.524508
752 0.52451
753 0.524518
754 0.524733
755 0.524735
756 0.524735
757 0.524735
758 0.524735
759 0.524735
760 0.524735
761 0.525119
762 0.525119
763 0.525119
764 0.525119
765 0.525119
766 0.525119
767 0.525119
768 0.525119
769 0.525119
770 0.525119
771 0.525119
772 0.525119
773 0.525119
774 0.525119
775 0.525119
776 0.525123
777 0.525123
778 0.525123
779 0.525123
780 0.525123
781 0.525123
782 0.525123
783 0.525123
784 0.525123
785 0.525129
786 0.525135
787 0.525135
788 0.525135
789 0.525135
790 0.525135
791 0.525135
792 0.525135
793 0.525138
794 0.525138
795 0.525138
796 0.525138
797 0.525138
798 0.525143
799 0.525143
800 0.525143
801 0.525143
802 0.525143
803 0.52516
804 0.525168
805 0.525173
806 0.525247
807 0.525247
808 0.525247
809 0.525247
810 0.525247
811 0.525247
812 0.525249
813 0.525249
814 0.525249
815 0.525249
816 0.525249
817 0.525249
818 0.525249
819 0.525249
820 0.525269
821 0.525269
822 0.525275
823 0.525275
824 0.525275
825 0.525275
826 0.525275
827 0.525275
828 0.525275
829 0.525275
830 0.525275
831 0.525275
832 0.525295
833 0.525295
834 0.525295
835 0.525295
836 0.525295
837 0.525304
838 0.525304
839 0.525304
840 0.525304
841 0.525304
842 0.525304
843 0.525304
844 0.525304
845 0.525304
846 0.525306
847 0.525306
848 0.525306
849 0.525306
850 0.525306
851 0.525306
852 0.525306
853 0.525306
854 0.525306
855 0.525306
856 0.525306
857 0.525306
858 0.525306
859 0.525306
860 0.525306
861 0.525306
862 0.525313
863 0.525313
864 0.525313
865 0.525313
866 0.525318
867 0.525318
868 0.525318
869 0.525318
870 0.525318
871 0.525318
872 0.525318
873 0.525321
874 0.525321
875 0.525323
876 0.525323
877 0.525323
878 0.525323
879 0.525327
880 0.525327
881 0.525327
882 0.525327
883 0.525327
884 0.525327
885 0.525327
886 0.525334
887 0.525334
888 0.525347
889 0.525347
890 0.525347
891 0.525347
892 0.525347
893 0.525351
894 0.525351
895 0.52537
896 0.525376
897 0.525376
898 0.525376
899 0.52544
900 0.52544
901 0.52544
902 0.525459
903 0.525459
904 0.525459
905 0.525485
906 0.525485
907 0.525485
908 0.525485
909 0.525485
910 0.525589
911 0.525589
912 0.525589
913 0.525589
914 0.525589
915 0.525589
916 0.525589
917 0.525606
918 0.525606
919 0.525606
920 0.525606
921 0.525606
922 0.525615
923 0.525615
924 0.525615
925 0.525622
926 0.525739
927 0.525739
928 0.525739
929 0.525746
930 0.525753
931 0.52576
932 0.52576
933 0.52576
934 0.525767
935 0.525793
936 0.525793
937 0.525793
938 0.525793
939 0.525793
940 0.525803
941 0.525803
942 0.525803
943 0.525803
944 0.525803
945 0.525803
946 0.525949
947 0.525949
948 0.525949
949 0.525949
950 0.525949
951 0.525949
952 0.525949
953 0.525949
954 0.525949
955 0.525949
956 0.525956
957 0.525972
958 0.525972
959 0.525972
960 0.525972
961 0.525985
962 0.525985
963 0.525985
964 0.526014
965 0.526014
966 0.526014
967 0.526014
968 0.526014
969 0.526014
970 0.526014
971 0.526014
972 0.526038
973 0.526045
974 0.526045
975 0.52605
976 0.52605
977 0.52605
978 0.52605
979 0.52605
980 0.52605
981 0.52605
982 0.52605
983 0.52605
984 0.526054
985 0.526054
986 0.526054
987 0.526054
988 0.526054
989 0.526084
990 0.526116
991 0.526173
992 0.526173
993 0.526173
994 0.526173
995 0.526173
996 0.526173
997 0.526173
998 0.526183
999 0.526183
1000 0.526187
1001 0.526187
1002 0.526187
1003 0.526187
1004 0.526187
1005 0.526187
1006 0.526187
1007 0.526187
1008 0.526187
1009 0.526187
1010 0.526187
1011 0.526187
1012 0.526187
1013 0.526187
1014 0.526195
1015 0.526195
1016 0.526195
1017 0.526195
1018 0.526195
1019 0.526224
1020 0.526224
1021 0.526224
1022 0.526224
1023 0.526224
1024 0.526224
1025 0.526224
1026 0.526224
1027 0.526224
1028 0.526224
1029 0.526237
1030 0.526237
1031 0.526237
1032 0.526237
1033 0.526254
1034 0.526254
1035 0.526254
1036 0.526254
1037 0.526254
1038 0.526254
1039 0.526262
1040 0.526262
1041 0.526262
1042 0.526262
1043 0.526262
1044 0.526265
1045 0.526265
1046 0.526265
1047 0.526283
1048 0.526283
1049 0.526283
1050 0.526292
1051 0.526299
1052 0.526299
1053 0.526299
1054 0.526299
1055 0.526299
1056 0.526299
1057 0.526299
1058 0.526299
1059 0.526299
1060 0.526488
1061 0.526488
1062 0.526488
1063 0.52649
1064 0.52649
1065 0.52649
1066 0.52649
1067 0.52649
1068 0.52649
1069 0.526496
1070 0.526528
1071 0.526528
1072 0.526528
1073 0.526528
1074 0.526531
1075 0.526531
1076 0.526531
1077 0.526531
1078 0.526531
1079 0.526532
1080 0.526532
1081 0.526532
1082 0.526532
1083 0.526532
1084 0.526532
1085 0.526532
1086 0.526532
1087 0.526532
1088 0.526535
1089 0.526535
1090 0.526535
1091 0.526535
1092 0.526535
1093 0.526729
1094 0.526729
1095 0.526729
1096 0.526729
1097 0.526739
1098 0.526739
1099 0.526739
1100 0.526755
1101 0.526763
1102 0.526763
1103 0.526763
1104 0.526763
1105 0.526763
1106 0.526763
1107 0.526763
1108 0.526763
1109 0.526763
1110 0.526763
1111 0.526763
1112 0.526763
1113 0.526763
1114 0.526763
1115 0.526763
1116 0.526763
1117 0.526777
1118 0.526777
1119 0.526777
1120 0.526777
1121 0.52678
1122 0.526796
1123 0.526796
1124 0.526805
1125 0.526805
1126 0.526805
1127 0.526805
1128 0.526805
1129 0.526914
1130 0.526914
1131 0.526914
1132 0.526914
1133 0.526914
1134 0.526989
1135 0.526989
1136 0.526989
1137 0.526989
1138 0.526989
1139 0.526989
1140 0.526989
1141 0.526989
1142 0.526989
1143 0.526989
1144 0.526989
1145 0.526989
1146 0.526989
1147 0.526989
1148 0.526989
1149 0.526989
1150 0.526989
1151 0.526989
1152 0.526989
1153 0.526995
1154 0.526995
1155 0.526995
1156 0.526995
1157 0.526997
1158 0.526997
1159 0.526997
1160 0.527002
1161 0.527002
1162 0.527002
1163 0.527002
1164 0.527002
1165 0.527002
1166 0.527002
1167 0.527002
1168 0.527002
1169 0.527002
1170 0.527002
1171 0.527002
1172 0.527012
1173 0.527012
1174 0.527012
1175 0.527012
1176 0.527012
1177 0.527021
1178 0.527021
1179 0.527021
1180 0.527021
1181 0.527021
1182 0.527023
1183 0.527023
1184 0.527023
1185 0.527023
1186 0.527023
1187 0.527023
1188 0.527023
1189 0.527093
1190 0.527093
1191 0.527093
1192 0.527093
1193 0.527125
1194 0.527125
1195 0.527125
1196 0.527125
1197 0.527125
1198 0.527141
1199 0.527141
1200 0.527141
1201 0.527141
1202 0.527143
1203 0.527143
1204 0.527154
1205 0.527158
1206 0.527158
1207 0.527158
1208 0.527158
1209 0.527158
1210 0.527158
1211 0.527158
1212 0.527158
1213 0.527158
1214 0.527158
1215 0.527158
1216 0.527158
1217 0.527158
1218 0.527169
1219 0.527174
1220 0.527175
1221 0.527182
1222 0.527182
1223 0.527182
1224 0.527182
1225 0.527182
1226 0.527182
1227 0.527182
1228 0.527203
1229 0.527203
1230 0.52722
1231 0.52722
1232 0.527231
1233 0.527231
1234 0.527231
1235 0.527231
1236 0.527231
1237 0.527239
1238 0.527239
1239 0.527239
1240 0.527239
1241 0.527239
1242 0.527239
1243 0.527239
1244 0.527239
1245 0.527239
1246 0.527239
1247 0.527239
1248 0.527239
1249 0.527239
1250 0.527239
1251 0.527239
1252 0.527239
1253 0.527239
1254 0.527239
1255 0.527239
1256 0.527239
1257 0.527239
1258 0.527239
1259 0.527274
1260 0.527288
1261 0.527288
1262 0.527288
1263 0.527288
1264 0.527288
1265 0.527288
1266 0.527288
1267 0.527292
1268 0.527292
1269 0.527292
1270 0.527292
1271 0.527292
1272 0.527292
1273 0.527292
1274 0.527292
1275 0.527292
1276 0.527303
1277 0.527303
1278 0.527303
1279 0.527303
1280 0.527308
1281 0.527308
1282 0.527308
1283 0.527308
1284 0.527308
1285 0.527308
1286 0.527308
1287 0.527308
1288 0.527308
1289 0.527308
1290 0.527308
1291 0.527308
1292 0.527356
1293 0.527356
1294 0.527356
1295 0.527388
1296 0.527388
1297 0.527388
1298 0.527388
1299 0.527388
1300 0.527388
1301 0.52741
1302 0.52741
1303 0.52741
1304 0.52741
1305 0.52741
1306 0.52741
1307 0.52741
1308 0.52741
1309 0.52741
1310 0.52741
1311 0.527429
1312 0.527429
1313 0.527443
1314 0.527443
1315 0.527529
1316 0.527529
1317 0.527529
1318 0.527529
1319 0.527529
1320 0.527529
1321 0.527529
1322 0.527529
1323 0.527529
1324 0.527529
1325 0.527529
1326 0.527529
1327 0.527542
1328 0.527542
1329 0.527542
1330 0.527542
1331 0.527542
1332 0.527542
1333 0.527542
1334 0.527542
1335 0.527542
1336 0.527542
1337 0.527542
1338 0.527556
1339 0.527556
1340 0.527556
1341 0.527556
1342 0.527556
1343 0.527556
1344 0.527556
1345 0.527556
1346 0.527556
1347 0.527556
1348 0.527556
1349 0.527556
1350 0.527558
1351 0.527558
1352 0.527558
1353 0.527558
1354 0.527558
1355 0.527558
1356 0.527558
1357 0.527604
1358 0.527604
1359 0.527604
1360 0.527604
1361 0.527604
1362 0.527604
1363 0.527622
1364 0.527622
1365 0.527623
1366 0.527623
1367 0.527623
1368 0.527623
1369 0.527623
1370 0.527623
1371 0.527623
1372 0.527623
1373 0.527623
1374 0.527623
1375 0.527623
1376 0.527644
1377 0.527644
1378 0.527644
1379 0.527644
1380 0.527644
1381 0.527644
1382 0.527644
1383 0.527644
1384 0.527644
1385 0.527644
1386 0.527647
1387 0.527647
1388 0.527663
1389 0.527663
1390 0.527663
1391 0.527663
1392 0.527667
1393 0.527675
1394 0.527675
1395 0.527675
1396 0.527675
1397 0.527675
1398 0.527675
1399 0.527675
1400 0.527676
1401 0.527682
1402 0.527682
1403 0.527682
1404 0.527682
1405 0.527682
1406 0.527682
1407 0.527682
1408 0.527682
1409 0.527682
1410 0.527682
1411 0.527682
1412 0.527682
1413 0.527691
1414 0.527691
1415 0.527691
1416 0.527693
1417 0.527693
1418 0.527693
1419 0.527693
1420 0.527693
1421 0.527693
1422 0.527693
1423 0.527693
1424 0.527716
1425 0.527716
1426 0.527716
1427 0.527716
1428 0.527724
1429 0.527724
1430 0.527724
1431 0.527724
1432 0.527728
1433 0.527728
1434 0.527728
1435 0.527728
1436 0.527728
1437 0.527738
1438 0.527738
1439 0.527777
1440 0.527777
1441 0.527777
1442 0.527777
1443 0.527777
1444 0.527777
1445 0.527779
1446 0.527779
1447 0.527779
1448 0.527779
1449 0.527779
1450 0.527779
1451 0.527779
1452 0.527784
1453 0.527784
1454 0.527784
1455 0.527784
1456 0.527784
1457 0.527784
1458 0.527784
1459 0.527784
1460 0.527784
1461 0.527789
1462 0.527789
1463 0.527797
1464 0.527809
1465 0.527809
1466 0.527809
1467 0.527809
1468 0.527813
1469 0.527813
1470 0.52782
1471 0.52782
1472 0.52782
1473 0.52782
1474 0.52782
1475 0.52782
1476 0.527825
1477 0.527843
1478 0.527843
1479 0.527843
1480 0.527843
1481 0.527843
1482 0.527843
1483 0.527858
1484 0.527858
1485 0.527858
1486 0.527858
1487 0.527858
1488 0.527858
1489 0.527858
1490 0.527877
1491 0.527877
1492 0.527877
1493 0.527877
1494 0.527877
1495 0.527877
1496 0.527877
1497 0.527908
1498 0.527908
1499 0.527978
1500 0.527978
1501 0.527978
1502 0.527978
1503 0.527987
1504 0.527987
1505 0.527987
1506 0.527987
1507 0.527993
1508 0.527993
1509 0.527993
1510 0.527993
1511 0.527993
1512 0.527993
1513 0.527993
1514 0.528006
1515 0.528006
1516 0.528006
1517 0.528006
1518 0.528006
1519 0.528006
1520 0.528006
1521 0.528006
1522 0.528006
1523 0.52801
1524 0.52801
1525 0.52801
1526 0.528053
1527 0.528053
1528 0.528055
1529 0.528055
1530 0.528064
1531 0.528064
1532 0.528064
1533 0.528064
1534 0.528064
1535 0.528064
1536 0.528064
1537 0.528064
1538 0.528064
1539 0.528064
1540 0.528064
1541 0.528064
1542 0.528064
1543 0.528072
1544 0.528072
1545 0.528072
1546 0.528099
1547 0.528099
1548 0.528099
1549 0.528099
1550 0.528111
1551 0.528131
1552 0.528144
1553 0.528144
1554 0.528144
1555 0.528144
1556 0.528144
1557 0.528144
1558 0.528144
1559 0.528144
1560 0.528155
1561 0.528155
1562 0.528155
1563 0.528155
1564 0.528155
1565 0.528155
1566 0.528155
1567 0.528155
1568 0.528155
1569 0.528155
1570 0.528155
1571 0.528155
1572 0.528155
1573 0.528155
1574 0.528155
1575 0.528155
1576 0.528155
1577 0.528155
1578 0.528155
1579 0.528155
1580 0.528155
1581 0.528155
1582 0.528155
1583 0.528155
1584 0.528155
1585 0.528155
1586 0.528155
1587 0.528155
1588 0.528155
1589 0.528155
1590 0.528155
1591 0.528155
1592 0.528155
1593 0.528155
1594 0.528155
1595 0.528155
1596 0.528155
1597 0.528155
1598 0.52816
1599 0.528164
1600 0.528164
1601 0.528164
1602 0.528164
1603 0.52818
1604 0.52818
1605 0.528184
1606 0.52837
1607 0.52837
1608 0.52837
1609 0.52837
1610 0.52837
1611 0.52837
1612 0.52837
1613 0.52837
1614 0.52837
1615 0.52837
1616 0.52837
1617 0.52837
1618 0.52837
1619 0.52837
1620 0.52837
1621 0.528373
1622 0.528373
1623 0.528373
1624 0.528373
1625 0.528373
1626 0.528373
1627 0.528373
1628 0.528373
1629 0.528373
1630 0.528377
1631 0.528377
1632 0.528377
1633 0.528377
1634 0.528377
1635 0.528377
1636 0.528377
1637 0.528377
1638 0.528377
1639 0.528377
1640 0.528377
1641 0.528377
1642 0.528377
1643 0.528377
1644 0.528377
1645 0.528377
1646 0.528377
1647 0.528377
1648 0.528377
1649 0.528377
1650 0.528382
1651 0.528382
1652 0.528389
1653 0.528389
1654 0.528389
1655 0.528389
1656 0.528389
1657 0.528389
1658 0.528389
1659 0.528389
1660 0.528389
1661 0.528389
1662 0.528389
1663 0.528389
1664 0.528389
1665 0.528389
1666 0.528389
1667 0.528389
1668 0.528389
1669 0.528389
1670 0.528389
1671 0.528389
1672 0.528389
1673 0.528389
1674 0.528389
1675 0.528389
1676 0.528389
1677 0.528389
1678 0.528528
1679 0.528528
1680 0.528528
1681 0.528528
1682 0.528553
1683 0.528553
1684 0.528553
1685 0.528571
1686 0.528571
1687 0.528571
1688 0.528571
1689 0.528571
1690 0.528571
1691 0.528571
1692 0.528571
1693 0.528571
1694 0.528571
1695 0.528571
1696 0.528571
1697 0.528571
1698 0.528571
1699 0.528571
1700 0.528571
1701 0.528571
1702 0.528571
1703 0.528573
1704 0.528599
1705 0.528599
1706 0.528599
1707 0.528599
1708 0.528599
1709 0.528599
1710 0.528599
1711 0.528599
1712 0.528599
1713 0.528599
1714 0.528599
1715 0.528599
1716 0.528599
1717 0.528599
1718 0.528599
1719 0.528599
1720 0.528609
1721 0.528618
1722 0.528618
1723 0.528637
1724 0.528637
1725 0.528637
1726 0.528637
1727 0.528637
1728 0.528637
1729 0.528637
1730 0.528637
1731 0.528637
1732 0.528637
1733 0.528637
1734 0.528637
1735 0.528637
1736 0.528637
1737 0.528637
1738 0.528637
1739 0.528663
1740 0.528663
1741 0.528675
1742 0.528675
1743 0.528675
1744 0.528675
1745 0.528675
1746 0.528675
1747 0.528675
1748 0.528675
1749 0.528675
1750 0.528704
1751 0.528704
1752 0.528704
1753 0.528753
1754 0.528753
1755 0.528753
1756 0.528753
1757 0.528753
1758 0.528753
1759 0.528753
1760 0.528753
1761 0.528753
1762 0.528753
1763 0.528759
1764 0.528759
1765 0.528759
1766 0.528759
1767 0.528759
1768 0.528759
1769 0.528759
1770 0.528759
1771 0.528759
1772 0.528759
1773 0.528759
1774 0.528759
1775 0.528759
1776 0.528759
1777 0.528759
1778 0.528759
1779 0.528759
1780 0.528759
1781 0.528759
1782 0.528759
1783 0.528759
1784 0.528759
1785 0.528759
1786 0.528759
1787 0.528799
1788 0.528799
1789 0.528799
1790 0.528799
1791 0.528799
1792 0.528799
1793 0.528799
1794 0.528851
1795 0.528851
1796 0.528851
1797 0.528851
1798 0.528851
1799 0.528851
1800 0.52886
1801 0.52886
1802 0.528883
1803 0.528883
1804 0.528883
1805 0.528883
1806 0.528888
1807 0.528888
1808 0.528888
1809 0.528888
1810 0.528888
1811 0.528888
1812 0.52889
1813 0.52889
1814 0.52889
1815 0.52889
1816 0.52889
1817 0.52889
1818 0.52889
1819 0.529076
1820 0.529076
1821 0.529076
1822 0.529076
1823 0.529076
1824 0.529076
1825 0.529076
1826 0.529076
1827 0.529076
1828 0.529076
1829 0.529076
1830 0.529076
1831 0.529076
1832 0.529076
1833 0.529076
1834 0.529076
1835 0.529076
1836 0.529076
1837 0.529076
1838 0.529076
1839 0.529076
1840 0.529112
1841 0.529112
1842 0.529112
1843 0.529112
1844 0.529112
1845 0.529112
1846 0.529112
1847 0.529112
1848 0.529112
1849 0.529112
1850 0.529112
1851 0.529112
1852 0.529112
1853 0.529112
1854 0.529112
1855 0.529112
1856 0.529112
1857 0.529112
1858 0.529132
1859 0.529132
1860 0.529132
1861 0.529132
1862 0.529132
1863 0.529132
1864 0.529132
1865 0.529148
1866 0.529148
1867 0.52928
1868 0.52928
1869 0.529284
1870 0.529304
1871 0.529305
1872 0.529305
1873 0.529305
1874 0.529305
1875 0.529305
1876 0.529305
1877 0.529305
1878 0.529305
1879 0.529305
1880 0.52931
1881 0.52931
1882 0.52931
1883 0.529314
1884 0.529314
1885 0.529314
1886 0.529314
1887 0.529314
1888 0.529314
1889 0.529314
1890 0.529314
1891 0.529314
1892 0.529314
1893 0.529334
1894 0.529334
1895 0.529334
1896 0.529334
1897 0.529334
1898 0.529334
1899 0.529334
1900 0.529334
1901 0.529334
1902 0.529334
1903 0.529334
1904 0.529334
1905 0.529334
1906 0.529344
1907 0.529347
1908 0.529347
1909 0.529347
1910 0.529347
1911 0.529347
1912 0.529347
1913 0.529347
1914 0.529347
1915 0.529347
1916 0.529475
1917 0.529475
1918 0.529475
1919 0.529475
1920 0.529475
1921 0.529475
1922 0.529475
1923 0.529475
1924 0.529475
1925 0.529479
1926 0.529479
1927 0.529479
1928 0.529479
1929 0.529479
1930 0.529479
1931 0.529479
1932 0.529479
1933 0.529479
1934 0.529479
1935 0.5295
1936 0.5295
1937 0.5295
1938 0.5295
1939 0.529517
1940 0.529875
1941 0.529875
1942 0.529875
1943 0.529875
1944 0.529875
1945 0.529875
1946 0.529875
1947 0.529875
1948 0.529917
1949 0.529917
1950 0.529917
1951 0.529917
1952 0.529917
1953 0.529917
1954 0.529917
1955 0.529917
1956 0.529929
1957 0.529929
1958 0.529929
1959 0.529929
1960 0.529929
1961 0.529929
1962 0.529929
1963 0.529929
1964 0.529929
1965 0.529929
1966 0.529929
1967 0.529929
1968 0.529929
1969 0.529929
1970 0.529929
1971 0.529929
1972 0.529937
1973 0.529937
1974 0.529937
1975 0.529937
1976 0.529937
1977 0.529937
1978 0.529937
1979 0.529937
1980 0.529937
1981 0.529937
1982 0.529937
1983 0.529962
1984 0.529962
1985 0.529962
1986 0.529962
1987 0.529962
1988 0.529962
1989 0.529969
1990 0.529969
1991 0.529969
1992 0.529997
1993 0.530001
1994 0.530001
1995 0.530001
1996 0.530001
1997 0.530001
1998 0.530001
1999 0.530006
2000 0.530006
2001 0.530006
2002 0.530006
2003 0.53001
2004 0.53001
2005 0.53001
2006 0.53001
2007 0.530091
2008 0.530091
2009 0.530091
2010 0.530091
2011 0.530091
2012 0.530091
2013 0.530091
2014 0.530094
2015 0.530094
2016 0.530141
2017 0.530141
2018 0.530141
2019 0.530141
2020 0.530141
2021 0.530141
2022 0.530141
2023 0.530141
2024 0.530141
2025 0.530146
2026 0.530146
2027 0.530146
2028 0.530146
2029 0.530146
2030 0.530146
2031 0.530146
2032 0.530152
2033 0.530152
2034 0.530152
2035 0.530152
2036 0.530152
2037 0.530152
2038 0.530152
2039 0.530152
2040 0.530152
2041 0.530152
2042 0.530152
2043 0.530152
2044 0.530152
2045 0.530152
2046 0.530152
2047 0.530152
2048 0.530152
2049 0.530152
2050 0.530152
2051 0.530152
2052 0.530155
2053 0.530155
2054 0.530155
2055 0.530155
2056 0.530155
2057 0.530155
2058 0.530162
2059 0.530162
2060 0.530162
2061 0.530162
2062 0.530162
2063 0.530162
2064 0.530162
2065 0.530162
2066 0.530162
2067 0.530162
2068 0.530162
2069 0.530162
2070 0.530162
2071 0.530162
2072 0.530162
2073 0.530162
2074 0.530162
2075 0.530162
2076 0.530162
2077 0.530162
2078 0.530162
2079 0.530162
2080 0.530162
2081 0.530169
2082 0.530169
2083 0.530169
2084 0.530169
2085 0.530169
2086 0.530169
2087 0.530169
2088 0.530169
2089 0.530169
2090 0.530169
2091 0.530169
2092 0.530169
2093 0.530169
2094 0.530169
2095 0.530176
2096 0.530249
2097 0.530249
2098 0.530258
2099 0.530258
2100 0.530258
2101 0.530258
2102 0.530258
2103 0.530258
2104 0.530258
2105 0.530258
2106 0.530258
2107 0.530258
2108 0.530258
2109 0.530271
2110 0.530271
2111 0.530271
2112 0.530271
2113 0.530271
2114 0.530271
2115 0.530271
2116 0.530271
2117 0.530271
2118 0.530271
2119 0.530271
2120 0.530271
2121 0.530271
2122 0.530271
2123 0.530271
2124 0.530271
2125 0.530271
2126 0.530273
2127 0.530273
2128 0.530273
2129 0.530273
2130 0.530273
2131 0.53029
2132 0.53029
2133 0.53029
2134 0.53029
2135 0.53029
2136 0.53029
2137 0.53029
2138 0.53029
2139 0.53029
2140 0.53029
2141 0.53029
2142 0.53029
2143 0.53029
2144 0.53029
2145 0.53029
2146 0.53029
2147 0.53029
2148 0.53029
2149 0.53029
2150 0.53029
2151 0.530304
2152 0.530304
2153 0.530313
2154 0.530313
2155 0.530313
2156 0.530313
2157 0.530313
2158 0.530313
2159 0.530317
2160 0.530317
2161 0.530317
2162 0.530317
2163 0.530346
2164 0.530346
2165 0.530346
2166 0.530346
2167 0.530346
2168 0.530349
2169 0.530349
2170 0.530349
2171 0.530349
2172 0.530349
2173 0.530349
2174 0.530349
2175 0.530349
2176 0.530349
2177 0.530349
2178 0.530349
2179 0.530349
2180 0.530349
2181 0.530349
2182 0.530349
2183 0.530349
2184 0.530349
2185 0.530349
2186 0.530349
2187 0.530349
2188 0.530349
2189 0.530349
2190 0.530349
2191 0.530349
2192 0.530349
2193 0.530349
2194 0.530349
2195 0.530349
2196 0.530349
2197 0.530349
2198 0.530349
2199 0.530349
2200 0.530349
2201 0.530349
2202 0.530349
2203 0.530349
2204 0.530352
2205 0.530354
2206 0.530355
2207 0.530355
2208 0.530355
2209 0.530355
2210 0.530355
2211 0.530364
2212 0.530364
2213 0.530364
2214 0.530364
2215 0.530364
2216 0.530364
2217 0.530364
2218 0.530364
2219 0.530364
2220 0.530364
2221 0.53037
2222 0.53037
2223 0.53037
2224 0.530372
2225 0.530372
2226 0.530372
2227 0.530372
2228 0.530372
2229 0.530372
2230 0.530372
2231 0.530372
2232 0.530376
2233 0.530376
2234 0.53038
2235 0.533199
2236 0.533199
2237 0.533199
2238 0.533199
2239 0.533199
2240 0.533199
2241 0.533199
2242 0.533199
2243 0.533199
2244 0.533199
2245 0.533199
2246 0.533199
2247 0.533199
2248 0.533199
2249 0.533199
2250 0.533199
2251 0.533199
2252 0.533199
2253 0.533199
2254 0.533223
2255 0.533223
2256 0.533223
2257 0.533223
2258 0.533223
2259 0.533223
2260 0.533223
2261 0.533223
2262 0.533223
2263 0.533223
2264 0.533223
2265 0.53334
2266 0.533348
2267 0.533348
2268 0.533348
2269 0.536286
2270 0.536286
2271 0.536291
2272 0.539205
2273 0.539205
2274 0.542081
2275 0.542081
2276 0.542081
2277 0.542081
2278 0.542081
2279 0.542081
2280 0.542081
2281 0.542089
2282 0.54211
2283 0.542115
2284 0.542115
2285 0.542115
2286 0.542115
2287 0.542115
2288 0.542115
2289 0.542115
2290 0.542115
2291 0.542115
2292 0.542115
2293 0.542115
2294 0.542115
2295 0.542115
2296 0.542129
2297 0.542129
2298 0.542129
2299 0.542129
2300 0.542129
2301 0.542129
2302 0.542129
2303 0.542129
2304 0.542129
2305 0.542138
2306 0.542138
2307 0.542138
2308 0.542138
2309 0.542138
2310 0.542138
2311 0.542138
2312 0.542138
2313 0.542138
2314 0.542153
2315 0.542153
2316 0.542153
2317 0.542153
2318 0.542153
2319 0.542172
2320 0.542172
2321 0.542172
2322 0.542172
2323 0.542172
2324 0.542172
2325 0.542185
2326 0.542185
2327 0.542185
2328 0.542254
2329 0.542261
2330 0.542261
2331 0.542261
2332 0.542261
2333 0.542261
2334 0.542261
2335 0.542261
2336 0.542261
2337 0.542261
2338 0.542261
2339 0.542261
2340 0.542261
2341 0.542261
2342 0.542261
2343 0.542261
2344 0.542261
2345 0.542261
2346 0.542261
2347 0.542261
2348 0.542265
2349 0.542265
2350 0.542265
2351 0.542265
2352 0.542265
2353 0.542265
2354 0.542265
2355 0.542265
2356 0.542265
2357 0.542265
2358 0.542265
2359 0.542265
2360 0.542265
2361 0.542265
2362 0.542267
2363 0.542267
2364 0.542267
2365 0.542267
2366 0.542267
2367 0.542267
2368 0.54227
2369 0.54227
2370 0.54227
2371 0.542291
2372 0.542291
2373 0.542291
2374 0.542291
2375 0.542291
2376 0.542291
2377 0.542291
2378 0.542291
2379 0.542291
2380 0.542291
2381 0.542291
2382 0.542291
2383 0.542291
2384 0.542291
2385 0.542291
2386 0.542291
2387 0.542291
2388 0.542291
2389 0.542291
2390 0.542291
2391 0.542291
2392 0.542291
2393 0.542291
2394 0.542291
2395 0.542291
2396 0.542291
2397 0.542344
2398 0.542344
2399 0.542344
2400 0.542344
2401 0.542344
2402 0.542344
2403 0.542344
2404 0.542344
2405 0.542344
2406 0.542352
2407 0.542352
2408 0.542352
2409 0.542352
2410 0.542352
2411 0.542352
2412 0.542352
2413 0.542352
2414 0.542357
2415 0.542357
2416 0.542361
2417 0.542361
2418 0.542368
2419 0.542368
2420 0.542368
2421 0.542368
2422 0.542368
2423 0.542368
2424 0.542368
2425 0.542368
2426 0.542368
2427 0.542368
2428 0.542368
2429 0.542368
2430 0.542368
2431 0.542368
2432 0.542368
2433 0.542368
2434 0.542368
2435 0.542368
2436 0.542368
2437 0.542368
2438 0.542368
2439 0.542368
2440 0.542369
2441 0.542369
2442 0.542369
2443 0.542369
2444 0.542369
2445 0.542369
2446 0.542369
2447 0.542369
2448 0.542369
2449 0.542369
2450 0.542369
2451 0.54239
2452 0.54239
2453 0.542402
2454 0.542402
2455 0.542404
2456 0.542404
2457 0.542404
2458 0.542412
2459 0.542412
2460 0.542424
2461 0.542424
2462 0.542424
2463 0.542429
2464 0.542432
2465 0.542432
2466 0.542432
2467 0.542432
2468 0.542432
2469 0.542432
2470 0.542432
2471 0.542432
2472 0.542432
2473 0.542456
2474 0.542456
2475 0.542456
2476 0.542456
2477 0.542456
2478 0.542456
2479 0.542456
2480 0.542456
2481 0.542456
2482 0.542456
2483 0.542461
2484 0.542461
2485 0.542461
2486 0.542461
2487 0.542461
2488 0.542461
2489 0.542461
2490 0.542461
2491 0.542461
2492 0.542461
2493 0.542461
2494 0.542461
2495 0.542461
2496 0.542467
2497 0.542467
2498 0.542467
2499 0.542467
2500 0.542467
2501 0.542467
2502 0.542474
2503 0.542487
2504 0.542487
2505 0.542487
2506 0.542487
2507 0.542487
2508 0.542487
2509 0.5425
2510 0.5425
2511 0.5425
2512 0.5425
2513 0.5425
2514 0.5425
2515 0.5425
2516 0.542512
2517 0.542512
2518 0.542512
2519 0.542512
2520 0.542512
2521 0.542512
2522 0.542512
2523 0.542512
2524 0.542512
2525 0.542512
2526 0.542512
2527 0.542512
2528 0.542512
2529 0.542512
2530 0.542512
2531 0.542512
2532 0.542512
2533 0.542512
2534 0.542512
2535 0.542512
2536 0.542512
2537 0.542512
2538 0.542512
2539 0.542512
2540 0.542512
2541 0.542512
2542 0.542512
2543 0.542512
2544 0.542512
2545 0.542512
2546 0.542512
2547 0.542512
2548 0.542512
2549 0.542512
2550 0.542512
2551 0.542512
2552 0.542512
2553 0.542512
2554 0.542512
2555 0.542512
2556 0.542512
2557 0.542512
2558 0.542512
2559 0.542512
2560 0.542512
2561 0.542512
2562 0.542517
2563 0.542517
2564 0.542517
2565 0.542517
2566 0.542517
2567 0.542517
2568 0.542517
2569 0.542517
2570 0.542517
2571 0.542517
2572 0.542517
2573 0.542554
2574 0.542554
2575 0.542565
2576 0.542565
2577 0.542565
2578 0.542565
2579 0.542565
2580 0.542565
2581 0.542565
2582 0.542565
2583 0.542565
2584 0.542565
2585 0.542565
2586 0.542565
2587 0.542565
2588 0.542565
2589 0.542565
2590 0.542571
2591 0.542571
2592 0.542571
2593 0.542571
2594 0.542571
2595 0.542571
2596 0.542571
2597 0.542571
2598 0.542571
2599 0.542571
2600 0.542571
2601 0.542571
2602 0.542571
2603 0.542571
2604 0.542571
2605 0.542571
2606 0.542571
2607 0.542571
2608 0.542571
2609 0.542571
2610 0.542571
2611 0.542571
2612 0.542577
2613 0.542584
2614 0.542584
2615 0.542584
2616 0.542584
2617 0.542584
2618 0.542584
2619 0.542584
2620 0.542584
2621 0.542584
2622 0.542584
2623 0.542584
2624 0.542584
2625 0.542584
2626 0.542584
2627 0.542584
2628 0.542584
2629 0.542584
2630 0.542622
2631 0.542622
2632 0.542632
2633 0.542632
2634 0.542632
2635 0.542632
2636 0.542632
2637 0.542638
2638 0.542638
2639 0.542638
2640 0.542638
2641 0.542638
2642 0.542638
2643 0.542638
2644 0.542638
2645 0.542638
2646 0.542638
2647 0.542638
2648 0.542638
2649 0.542638
2650 0.542638
2651 0.542638
2652 0.542638
2653 0.542638
2654 0.54264
2655 0.54264
2656 0.54264
2657 0.54264
2658 0.54264
2659 0.54264
2660 0.54264
2661 0.54264
2662 0.54264
2663 0.542644
2664 0.542644
2665 0.542644
2666 0.542644
2667 0.542644
2668 0.542644
2669 0.542644
2670 0.542644
2671 0.542644
2672 0.542644
2673 0.542644
2674 0.542644
2675 0.542644
2676 0.542644
2677 0.542644
2678 0.542644
2679 0.542649
2680 0.542649
2681 0.542649
2682 0.542649
2683 0.542649
2684 0.542649
2685 0.542649
2686 0.542649
2687 0.542649
2688 0.542649
2689 0.542649
2690 0.542649
2691 0.542649
2692 0.542649
2693 0.542649
2694 0.542649
2695 0.542649
2696 0.542649
2697 0.542649
2698 0.542649
2699 0.542649
2700 0.542654
2701 0.542654
2702 0.542654
2703 0.542654
2704 0.542654
2705 0.542654
2706 0.542654
2707 0.542654
2708 0.542654
2709 0.542654
2710 0.542654
2711 0.542654
2712 0.542654
2713 0.542654
2714 0.542654
2715 0.542654
2716 0.542654
2717 0.542709
2718 0.542709
2719 0.542709
2720 0.542709
2721 0.542709
2722 0.542709
2723 0.542709
2724 0.542709
2725 0.542709
2726 0.542719
2727 0.542719
2728 0.542719
2729 0.542719
2730 0.542719
2731 0.542719
2732 0.542719
2733 0.542719
2734 0.542719
2735 0.542719
2736 0.542719
2737 0.542725
2738 0.54304
2739 0.54304
2740 0.54304
2741 0.54304
2742 0.54304
2743 0.54304
2744 0.54304
2745 0.54304
2746 0.54304
2747 0.54304
2748 0.54304
2749 0.54304
2750 0.54304
2751 0.54304
2752 0.54304
2753 0.54304
2754 0.543057
2755 0.543057
2756 0.543057
2757 0.543057
2758 0.543057
2759 0.543057
2760 0.543057
2761 0.543057
2762 0.543057
2763 0.543057
2764 0.543057
2765 0.543057
2766 0.543057
2767 0.543057
2768 0.543057
2769 0.543057
2770 0.543057
2771 0.543057
2772 0.543057
2773 0.543057
2774 0.543057
2775 0.543057
2776 0.543057
2777 0.543057
2778 0.543057
2779 0.543057
2780 0.543057
2781 0.543057
2782 0.543057
2783 0.543057
2784 0.543057
2785 0.543057
2786 0.543057
2787 0.543057
2788 0.543057
2789 0.543057
2790 0.543057
2791 0.543057
2792 0.543057
2793 0.543057
2794 0.543057
2795 0.543057
2796 0.543057
2797 0.543057
2798 0.543057
2799 0.543057
2800 0.543057
2801 0.543057
2802 0.543057
2803 0.543057
2804 0.543057
2805 0.543057
2806 0.543057
2807 0.543057
2808 0.543159
2809 0.543159
2810 0.543159
2811 0.543162
2812 0.543162
2813 0.543201
2814 0.543211
2815 0.543211
2816 0.543211
2817 0.543211
2818 0.543211
2819 0.543211
2820 0.543211
2821 0.54322
2822 0.54322
2823 0.54322
2824 0.54322
2825 0.54322
2826 0.54322
2827 0.54322
2828 0.54322
2829 0.54322
2830 0.54322
2831 0.54322
2832 0.54322
2833 0.54322
2834 0.54322
2835 0.54322
2836 0.54322
2837 0.54322
2838 0.54322
2839 0.54322
2840 0.54322
2841 0.54322
2842 0.54322
2843 0.543245
2844 0.543245
2845 0.543245
2846 0.543245
2847 0.543245
2848 0.543245
2849 0.543245
2850 0.543245
2851 0.543253
2852 0.543253
2853 0.543253
2854 0.543253
2855 0.543253
2856 0.543253
2857 0.543253
2858 0.543253
2859 0.543253
2860 0.543253
2861 0.543257
2862 0.543257
2863 0.543257
2864 0.543257
2865 0.543257
2866 0.543257
2867 0.543257
2868 0.543257
2869 0.543257
2870 0.543257
2871 0.543257
2872 0.543257
2873 0.543257
2874 0.543257
2875 0.543257
2876 0.543257
2877 0.543257
2878 0.543257
2879 0.543257
2880 0.543257
2881 0.543257
2882 0.543257
2883 0.543257
2884 0.54327
2885 0.54327
2886 0.54327
2887 0.543291
2888 0.543291
2889 0.543291
2890 0.543291
2891 0.543291
2892 0.543291
2893 0.543291
2894 0.543291
2895 0.543291
2896 0.543291
2897 0.543294
2898 0.543294
2899 0.543294
2900 0.543294
2901 0.543294
2902 0.543294
2903 0.543294
2904 0.543294
2905 0.543294
2906 0.543294
2907 0.543294
2908 0.543294
2909 0.543294
2910 0.543294
2911 0.543294
2912 0.543294
2913 0.543294
2914 0.543294
2915 0.543294
2916 0.543294
2917 0.543294
2918 0.543294
2919 0.543294
2920 0.543294
2921 0.543294
2922 0.543294
2923 0.543294
2924 0.543294
2925 0.543294
2926 0.543294
2927 0.543294
2928 0.543294
2929 0.543294
2930 0.543294
2931 0.543299
2932 0.543299
2933 0.543299
2934 0.543299
2935 0.543311
2936 0.543311
2937 0.543311
2938 0.543311
2939 0.543311
2940 0.543311
2941 0.543319
2942 0.543319
2943 0.543319
2944 0.543319
2945 0.54334
2946 0.54334
2947 0.54334
2948 0.54334
2949 0.54334
2950 0.54334
2951 0.54334
2952 0.543555
2953 0.543555
2954 0.543555
2955 0.543555
2956 0.543555
2957 0.543555
2958 0.543555
2959 0.543555
2960 0.543555
2961 0.543555
2962 0.543555
2963 0.543595
2964 0.543595
2965 0.543603
2966 0.543603
2967 0.543618
2968 0.543618
2969 0.543618
2970 0.543618
2971 0.543618
2972 0.543618
2973 0.543618
2974 0.543618
2975 0.543618
2976 0.543618
2977 0.543618
2978 0.543618
2979 0.543618
2980 0.543618
2981 0.543618
2982 0.543618
2983 0.543618
2984 0.543618
2985 0.543618
2986 0.543618
2987 0.543618
2988 0.543618
2989 0.543618
2990 0.543618
2991 0.543618
2992 0.543618
2993 0.543618
2994 0.543618
2995 0.543618
2996 0.543618
2997 0.543618
2998 0.543618
2999 0.543618
3000 0.543618
3001 0.543618
3002 0.543618
3003 0.543618
3004 0.543618
3005 0.543618
3006 0.543618
3007 0.543632
3008 0.543632
3009 0.543632
3010 0.543632
3011 0.543632
3012 0.543632
3013 0.543632
3014 0.543632
3015 0.543632
3016 0.543638
3017 0.543638
3018 0.543638
3019 0.543638
3020 0.543638
3021 0.543638
3022 0.543638
3023 0.543638
3024 0.543638
3025 0.543638
3026 0.543638
3027 0.543638
3028 0.543638
3029 0.543638
3030 0.543638
3031 0.543638
3032 0.543638
3033 0.543638
3034 0.543638
3035 0.543638
3036 0.543638
3037 0.543638
3038 0.543638
3039 0.543638
3040 0.543638
3041 0.543638
3042 0.543638
3043 0.543638
3044 0.543638
3045 0.543638
3046 0.543638
3047 0.543638
3048 0.543638
3049 0.543638
3050 0.543638
3051 0.543638
3052 0.543638
3053 0.543638
3054 0.543638
3055 0.543638
3056 0.543638
3057 0.543638
3058 0.543638
3059 0.543638
3060 0.543638
3061 0.543638
3062 0.543638
3063 0.543638
3064 0.543638
3065 0.543638
3066 0.543638
3067 0.543638
3068 0.543638
3069 0.543638
3070 0.543638
3071 0.543638
3072 0.543638
3073 0.543638
3074 0.543638
3075 0.543652
3076 0.543652
3077 0.543652
3078 0.543652
3079 0.543652
3080 0.543652
3081 0.543652
3082 0.543652
3083 0.543652
3084 0.543652
3085 0.543652
3086 0.543652
3087 0.543652
3088 0.543652
3089 0.543652
3090 0.543652
3091 0.543652
3092 0.543652
3093 0.543652
3094 0.543652
3095 0.543652
3096 0.543652
3097 0.543652
3098 0.543652
3099 0.543652
3100 0.543652
3101 0.543652
3102 0.543652
3103 0.543652
3104 0.543652
3105 0.543652
3106 0.543652
3107 0.543652
3108 0.543652
3109 0.543652
3110 0.543652
3111 0.543652
3112 0.543652
3113 0.543706
3114 0.543706
3115 0.543706
3116 0.543706
3117 0.543706
3118 0.543706
3119 0.543706
3120 0.543706
3121 0.543755
3122 0.543755
3123 0.543755
3124 0.543755
3125 0.543755
3126 0.543755
3127 0.543755
3128 0.543755
3129 0.543755
3130 0.543755
3131 0.543755
3132 0.543755
3133 0.543755
3134 0.543755
3135 0.543755
3136 0.543755
3137 0.543755
3138 0.543755
3139 0.543755
3140 0.543755
3141 0.543755
3142 0.543755
3143 0.543755
3144 0.54376
3145 0.54376
3146 0.54376
3147 0.54376
3148 0.54376
3149 0.54376
3150 0.54376
3151 0.54376
3152 0.54376
3153 0.54376
3154 0.54376
3155 0.54376
3156 0.54376
3157 0.54376
3158 0.54378
3159 0.54378
3160 0.54378
3161 0.543791
3162 0.543813
3163 0.543813
3164 0.543813
3165 0.543821
3166 0.543821
3167 0.543821
3168 0.543821
3169 0.543821
3170 0.543824
3171 0.543824
3172 0.543824
3173 0.543824
3174 0.543824
3175 0.543824
3176 0.543824
3177 0.543824
3178 0.543824
3179 0.543824
3180 0.543824
3181 0.543824
3182 0.543824
3183 0.543824
3184 0.543824
3185 0.543824
3186 0.543824
3187 0.543826
3188 0.543837
3189 0.543837
3190 0.543837
3191 0.543837
3192 0.543837
3193 0.543837
3194 0.543837
3195 0.543837
3196 0.543837
3197 0.543837
3198 0.543837
3199 0.543837
3200 0.543837
3201 0.543846
3202 0.543846
3203 0.543846
3204 0.543846
3205 0.543846
3206 0.543846
3207 0.543846
3208 0.543846
3209 0.543846
3210 0.543846
3211 0.543846
3212 0.543846
3213 0.543846
3214 0.543856
3215 0.543856
3216 0.543856
3217 0.543856
3218 0.543856
3219 0.543856
3220 0.543856
3221 0.543856
3222 0.543856
3223 0.543856
3224 0.543856
3225 0.543856
3226 0.543856
3227 0.543856
3228 0.543856
3229 0.543856
3230 0.543856
3231 0.543856
3232 0.543856
3233 0.543856
3234 0.543856
3235 0.543856
3236 0.543856
3237 0.543856
3238 0.543856
3239 0.543856
3240 0.543856
3241 0.543856
3242 0.543856
3243 0.543856
3244 0.543856
3245 0.543856
3246 0.543856
3247 0.543856
3248 0.543856
3249 0.543856
3250 0.543856
3251 0.543856
3252 0.543856
3253 0.543856
3254 0.543856
3255 0.543856
3256 0.543856
3257 0.543856
3258 0.543856
3259 0.543856
3260 0.543856
3261 0.543856
3262 0.543856
3263 0.543856
3264 0.543856
3265 0.54386
3266 0.54386
3267 0.54386
3268 0.54386
3269 0.54386
3270 0.54386
3271 0.54386
3272 0.54386
3273 0.54386
3274 0.54386
3275 0.54386
3276 0.54386
3277 0.54386
3278 0.54386
3279 0.54386
3280 0.54386
3281 0.54386
3282 0.54386
3283 0.54386
3284 0.54387
3285 0.54387
3286 0.54387
3287 0.54387
3288 0.54387
3289 0.543883
3290 0.543883
3291 0.543883
3292 0.543883
3293 0.543883
3294 0.543883
3295 0.543883
3296 0.543883
3297 0.543883
3298 0.543883
3299 0.543883
3300 0.543883
3301 0.543883
3302 0.543883
3303 0.543883
3304 0.543883
3305 0.543883
3306 0.543883
3307 0.543883
3308 0.543883
3309 0.543883
3310 0.543883
3311 0.543883
3312 0.543883
3313 0.543883
3314 0.543883
3315 0.543883
3316 0.543883
3317 0.543883
3318 0.543883
3319 0.543883
3320 0.543883
3321 0.543883
3322 0.543883
3323 0.543883
3324 0.543885
3325 0.543885
3326 0.543885
3327 0.543885
3328 0.543885
3329 0.543894
3330 0.543942
3331 0.543942
3332 0.543942
3333 0.543942
3334 0.543942
3335 0.543942
3336 0.543942
3337 0.543942
3338 0.543942
3339 0.543942
3340 0.543942
3341 0.543942
3342 0.543942
3343 0.543942
3344 0.543942
3345 0.543942
3346 0.543942
3347 0.543942
3348 0.543942
3349 0.543942
3350 0.543942
3351 0.543942
3352 0.543942
3353 0.543942
3354 0.543942
3355 0.543942
3356 0.543951
3357 0.543951
3358 0.543951
3359 0.543951
3360 0.543951
3361 0.543951
3362 0.543951
3363 0.543951
3364 0.543963
3365 0.543963
3366 0.543963
3367 0.543963
3368 0.543963
3369 0.543963
3370 0.543971
3371 0.543971
3372 0.543979
3373 0.543979
3374 0.543979
3375 0.543979
3376 0.543979
3377 0.543979
3378 0.543997
3379 0.543997
3380 0.543997
3381 0.543997
3382 0.543997
3383 0.543997
3384 0.543997
3385 0.543997
3386 0.543997
3387 0.543997
3388 0.543997
3389 0.543997
3390 0.544009
3391 0.544009
3392 0.544009
3393 0.544009
3394 0.544009
3395 0.544009
3396 0.544009
3397 0.544009
3398 0.544009
3399 0.544013
3400 0.544013
3401 0.544013
3402 0.544055
3403 0.544055
3404 0.544055
3405 0.544055
3406 0.544055
3407 0.544055
3408 0.544055
3409 0.544055
3410 0.544055
3411 0.544055
3412 0.544055
3413 0.544055
3414 0.544055
3415 0.544055
3416 0.544055
3417 0.544055
3418 0.544055
3419 0.544055
3420 0.544055
3421 0.544055
3422 0.544055
3423 0.544055
3424 0.544055
3425 0.544055
3426 0.544055
3427 0.544055
3428 0.544055
3429 0.544055
3430 0.544055
3431 0.544055
3432 0.544055
3433 0.544055
3434 0.544055
3435 0.544055
3436 0.544055
3437 0.544055
3438 0.544066
3439 0.544066
3440 0.544066
3441 0.544066
3442 0.544066
3443 0.544066
3444 0.544066
3445 0.544066
3446 0.544066
3447 0.544066
3448 0.544066
3449 0.544066
3450 0.544066
3451 0.544072
3452 0.544072
3453 0.544072
3454 0.544072
3455 0.544072
3456 0.544072
3457 0.544072
3458 0.544072
3459 0.544072
3460 0.544072
3461 0.544072
3462 0.544072
3463 0.544072
3464 0.544072
3465 0.544072
3466 0.544072
3467 0.544072
3468 0.544072
3469 0.544072
3470 0.544072
3471 0.544072
3472 0.544072
3473 0.544072
3474 0.544072
3475 0.544072
3476 0.544072
3477 0.544082
3478 0.544082
3479 0.544082
3480 0.544082
3481 0.544082
3482 0.544082
3483 0.544082
3484 0.544082
3485 0.544082
3486 0.544082
3487 0.544082
3488 0.544082
3489 0.544082
3490 0.544082
3491 0.544082
3492 0.544082
3493 0.544082
3494 0.544082
3495 0.544082
3496 0.544082
3497 0.544082
3498 0.544082
3499 0.544082
3500 0.544082
3501 0.544082
3502 0.544082
3503 0.544082
3504 0.544082
3505 0.544082
3506 0.544082
3507 0.544082
3508 0.544082
3509 0.544082
3510 0.544082
3511 0.544082
3512 0.544082
3513 0.544082
3514 0.544082
3515 0.544082
3516 0.544082
3517 0.54426
3518 0.54426
3519 0.54426
3520 0.54426
3521 0.54426
3522 0.54426
3523 0.54426
3524 0.54426
3525 0.54426
3526 0.54426
3527 0.54426
3528 0.54426
3529 0.54426
3530 0.54426
3531 0.544267
3532 0.544267
3533 0.544267
3534 0.544267
3535 0.544267
3536 0.544267
3537 0.544269
3538 0.544269
3539 0.544269
3540 0.544269
3541 0.544269
3542 0.544269
3543 0.544269
3544 0.544269
3545 0.544269
3546 0.544269
3547 0.544269
3548 0.544269
3549 0.544269
3550 0.544269
3551 0.544269
3552 0.544269
3553 0.544269
3554 0.544269
3555 0.544269
3556 0.544269
3557 0.544289
3558 0.544292
3559 0.544292
3560 0.544292
3561 0.544292
3562 0.544292
3563 0.544292
3564 0.544292
3565 0.544292
3566 0.544292
3567 0.544292
3568 0.544292
3569 0.544292
3570 0.544292
3571 0.544292
3572 0.544292
3573 0.544292
3574 0.544292
3575 0.544292
3576 0.544292
3577 0.544292
3578 0.544292
3579 0.544292
3580 0.544292
3581 0.544292
3582 0.544292
3583 0.544292
3584 0.544292
3585 0.544292
3586 0.544292
3587 0.544292
3588 0.544292
3589 0.544292
3590 0.544292
3591 0.544292
3592 0.544292
3593 0.544292
3594 0.544292
3595 0.544292
3596 0.544292
3597 0.544292
3598 0.544292
3599 0.544292


==> plots/data/dataGC-BDD.dat <==
0 0.346744
1 0.34897
2 0.360817
3 0.372614
4 0.379491
5 0.379948
6 0.380396
7 0.380427
8 0.392347
9 0.392504
10 0.392804
11 0.393219
12 0.397959
13 0.402572
14 0.402784
15 0.402892
16 0.415275
17 0.415365
18 0.415571
19 0.415644
20 0.415762
21 0.41596
22 0.415992
23 0.416229
24 0.416302
25 0.416443
26 0.41659
27 0.416624
28 0.428621
29 0.428652
30 0.428722
31 0.428875
32 0.429181
33 0.429246
34 0.429273
35 0.429363
36 0.429408
37 0.429475
38 0.429486
39 0.42954
40 0.429677
41 0.429736
42 0.429814
43 0.429857
44 0.429887
45 0.430118
46 0.430174
47 0.430254
48 0.430377
49 0.430377
50 0.43045
51 0.43045
52 0.430478
53 0.430518
54 0.430532
55 0.430544
56 0.430648
57 0.443075
58 0.443242
59 0.443288
60 0.443288
61 0.443307
62 0.443416
63 0.443416
64 0.443443
65 0.443481
66 0.443581
67 0.4436
68 0.443636
69 0.443697
70 0.443726
71 0.443745
72 0.443841
73 0.44389
74 0.44398
75 0.444009
76 0.444015
77 0.444034
78 0.444121
79 0.444245
80 0.444276
81 0.444361
82 0.444403
83 0.444411
84 0.444448
85 0.444464
86 0.444487
87 0.444539
88 0.444615
89 0.44477
90 0.444796
91 0.444838
92 0.444856
93 0.444892
94 0.444892
95 0.444892
96 0.444904
97 0.44491
98 0.444943
99 0.444979
100 0.445007
101 0.445013
102 0.445063
103 0.445063
104 0.445252
105 0.44529
106 0.445299
107 0.445374
108 0.445479
109 0.445541
110 0.445612
111 0.445686
112 0.445767
113 0.445767
114 0.445814
115 0.445865
116 0.45247
117 0.454695
118 0.454717
119 0.454724
120 0.454761
121 0.454788
122 0.4548
123 0.4548
124 0.455006
125 0.455059
126 0.460861
127 0.466578
128 0.466606
129 0.466709
130 0.466773
131 0.466793
132 0.466793
133 0.466803
134 0.466827
135 0.466875
136 0.466941
137 0.46695
138 0.466972
139 0.466972
140 0.467005
141 0.467038
142 0.467038
143 0.467191
144 0.467233
145 0.467256
146 0.467256
147 0.467489
148 0.467535
149 0.467678
150 0.46769
151 0.467696
152 0.467696
153 0.467696
154 0.467729
155 0.467741
156 0.467741
157 0.467787
158 0.467787
159 0.467797
160 0.467831
161 0.467885
162 0.467938
163 0.467938
164 0.467938
165 0.467938
166 0.467986
167 0.468037
168 0.46807
169 0.46807
170 0.468082
171 0.468164
172 0.468164
173 0.468272
174 0.46828
175 0.468306
176 0.468318
177 0.468334
178 0.468349
179 0.468404
180 0.468404
181 0.468404
182 0.468409
183 0.468422
184 0.468437
185 0.468468
186 0.468567
187 0.468579
188 0.468579
189 0.468676
190 0.468741
191 0.468778
192 0.468778
193 0.468778
194 0.468805
195 0.468805
196 0.468816
197 0.468854
198 0.468854
199 0.468898
200 0.468944
201 0.468966
202 0.469075
203 0.469124
204 0.469182
205 0.469182
206 0.469182
207 0.469202
208 0.469259
209 0.469334
210 0.469334
211 0.469342
212 0.469359
213 0.46936
214 0.469398
215 0.469398
216 0.469454
217 0.469488
218 0.469494
219 0.469494
220 0.469503
221 0.469505
222 0.469561
223 0.469561
224 0.472322
225 0.475224
226 0.475224
227 0.47815
228 0.480954
229 0.480992
230 0.480992
231 0.481038
232 0.481093
233 0.48112
234 0.48112
235 0.481185
236 0.481185
237 0.481185
238 0.481194
239 0.481194
240 0.481194
241 0.481217
242 0.481217
243 0.481217
244 0.481217
245 0.481261
246 0.481261
247 0.481278
248 0.481283
249 0.481283
250 0.481307
251 0.48137
252 0.481409
253 0.481409
254 0.481421
255 0.481421
256 0.481541
257 0.481541
258 0.481616
259 0.481672
260 0.481696
261 0.481702
262 0.481702
263 0.481702
264 0.481717
265 0.481717
266 0.481724
267 0.481724
268 0.481724
269 0.481747
270 0.481747
271 0.481752
272 0.481752
273 0.481816
274 0.481816
275 0.481861
276 0.481861
277 0.481866
278 0.481881
279 0.481891
280 0.481891
281 0.481891
282 0.481891
283 0.481902
284 0.48193
285 0.48193
286 0.481947
287 0.481956
288 0.48201
289 0.48204
290 0.48204
291 0.48204
292 0.482066
293 0.482076
294 0.482076
295 0.482081
296 0.482097
297 0.482104
298 0.482104
299 0.482104
300 0.482125
301 0.48216
302 0.48217
303 0.482176
304 0.482212
305 0.482212
306 0.482212
307 0.482264
308 0.482276
309 0.4823
310 0.482316
311 0.482316
312 0.482325
313 0.482455
314 0.482455
315 0.486615
316 0.488976
317 0.488986
318 0.489051
319 0.489147
320 0.489154
321 0.491201
322 0.491208
323 0.491208
324 0.491222
325 0.49123
326 0.49123
327 0.49123
328 0.491242
329 0.49126
330 0.491303
331 0.491313
332 0.491313
333 0.491314
334 0.491365
335 0.491365
336 0.491365
337 0.49137
338 0.491382
339 0.49142
340 0.49142
341 0.49142
342 0.491438
343 0.491445
344 0.491445
345 0.491445
346 0.491445
347 0.491445
348 0.491463
349 0.491463
350 0.491463
351 0.491463
352 0.491463
353 0.491463
354 0.49147
355 0.491507
356 0.491519
357 0.491538
358 0.491538
359 0.491538
360 0.491557
361 0.491557
362 0.491563
363 0.491563
364 0.491581
365 0.491581
366 0.491581
367 0.491606
368 0.491606
369 0.491625
370 0.491625
371 0.491631
372 0.491631
373 0.491642
374 0.491642
375 0.491642
376 0.49171
377 0.49171
378 0.49171
379 0.49171
380 0.49171
381 0.491725
382 0.491725
383 0.491804
384 0.491804
385 0.491916
386 0.491921
387 0.491928
388 0.491928
389 0.491928
390 0.491985
391 0.491992
392 0.492009
393 0.492016
394 0.492016
395 0.492016
396 0.492066
397 0.492072
398 0.492072
399 0.492072
400 0.492072
401 0.492145
402 0.492145
403 0.492145
404 0.492145
405 0.492209
406 0.492213
407 0.49225
408 0.49225
409 0.492266
410 0.492306
411 0.492326
412 0.492326
413 0.492326
414 0.492326
415 0.492326
416 0.492326
417 0.492342
418 0.492342
419 0.492342
420 0.492347
421 0.492347
422 0.492347
423 0.492347
424 0.492347
425 0.492347
426 0.492347
427 0.492347
428 0.492347
429 0.492357
430 0.492357
431 0.492362
432 0.492362
433 0.492362
434 0.492362
435 0.492401
436 0.492401
437 0.492401
438 0.492401
439 0.492401
440 0.492415
441 0.492415
442 0.492464
443 0.492464
444 0.492464
445 0.492464
446 0.492464
447 0.492464
448 0.492464
449 0.49252
450 0.49252
451 0.492532
452 0.492556
453 0.492568
454 0.492568
455 0.492568
456 0.492575
457 0.492575
458 0.49258
459 0.492615
460 0.492615
461 0.49264
462 0.49264
463 0.49264
464 0.492641
465 0.492641
466 0.492641
467 0.492641
468 0.492641
469 0.492641
470 0.492654
471 0.492654
472 0.492668
473 0.492668
474 0.492668
475 0.492673
476 0.492746
477 0.492756
478 0.492756
479 0.492756
480 0.492782
481 0.492802
482 0.492802
483 0.492814
484 0.492814
485 0.492814
486 0.492824
487 0.492824
488 0.492824
489 0.492849
490 0.492865
491 0.492865
492 0.492865
493 0.492936
494 0.492936
495 0.492936
496 0.492936
497 0.492936
498 0.492936
499 0.492941
500 0.492987
501 0.493002
502 0.493002
503 0.493032
504 0.493075
505 0.493075
506 0.493075
507 0.493075
508 0.493075
509 0.493075
510 0.493075
511 0.493075
512 0.493108
513 0.493108
514 0.493108
515 0.493115
516 0.493115
517 0.493115
518 0.493134
519 0.493145
520 0.493145
521 0.493145
522 0.493167
523 0.493167
524 0.493167
525 0.493167
526 0.493212
527 0.493212
528 0.493212
529 0.493212
530 0.493212
531 0.493212
532 0.493217
533 0.493217
534 0.493276
535 0.493276
536 0.493276
537 0.493294
538 0.493354
539 0.493354
540 0.493354
541 0.493354
542 0.493361
543 0.493383
544 0.493417
545 0.493423
546 0.493423
547 0.493423
548 0.493423
549 0.493423
550 0.493545
551 0.493545
552 0.493545
553 0.493584
554 0.493584
555 0.493586
556 0.493586
557 0.493586
558 0.493586
559 0.493704
560 0.493704
561 0.493704
562 0.493717
563 0.493729
564 0.493729
565 0.493747
566 0.493757
567 0.493771
568 0.493771
569 0.493771
570 0.493771
571 0.493771
572 0.493771
573 0.493771
574 0.493782
575 0.493782
576 0.493798
577 0.493798
578 0.493803
579 0.493803
580 0.493803
581 0.493803
582 0.493878
583 0.493878
584 0.493878
585 0.493878
586 0.493888
587 0.493888
588 0.493888
589 0.493888
590 0.49391
591 0.49391
592 0.49391
593 0.493922
594 0.493922
595 0.493922
596 0.493922
597 0.493922
598 0.493922
599 0.493922
600 0.493922
601 0.493936
602 0.493936
603 0.493936
604 0.493936
605 0.493951
606 0.493958
607 0.493958
608 0.493958
609 0.493958
610 0.493958
611 0.493958
612 0.493958
613 0.493958
614 0.493958
615 0.493958
616 0.493958
617 0.493958
618 0.493958
619 0.493959
620 0.493959
621 0.493959
622 0.493966
623 0.493966
624 0.493966
625 0.493992
626 0.493992
627 0.493992
628 0.493992
629 0.493992
630 0.493992
631 0.493992
632 0.493998
633 0.494012
634 0.494012
635 0.494012
636 0.494012
637 0.494017
638 0.494017
639 0.494017
640 0.494024
641 0.494024
642 0.494024
643 0.494073
644 0.494073
645 0.494073
646 0.494078
647 0.494078
648 0.494078
649 0.494078
650 0.494078
651 0.494086
652 0.494086
653 0.494086
654 0.494086
655 0.494086
656 0.494101
657 0.494107
658 0.494107
659 0.494107
660 0.494122
661 0.494122
662 0.494122
663 0.494136
664 0.494136
665 0.494136
666 0.494136
667 0.494136
668 0.494136
669 0.494152
670 0.494161
671 0.494161
672 0.494161
673 0.494161
674 0.494161
675 0.494161
676 0.494161
677 0.494161
678 0.494161
679 0.494161
680 0.494161
681 0.494161
682 0.49417
683 0.49417
684 0.49417
685 0.49417
686 0.49417
687 0.49417
688 0.49417
689 0.494236
690 0.494236
691 0.494236
692 0.494241
693 0.49425
694 0.494256
695 0.494256
696 0.494256
697 0.494256
698 0.494263
699 0.494263
700 0.494263
701 0.494274
702 0.494274
703 0.494274
704 0.494274
705 0.494289
706 0.494289
707 0.494289
708 0.494289
709 0.494307
710 0.494307
711 0.494307
712 0.494307
713 0.494307
714 0.494323
715 0.494323
716 0.494323
717 0.494323
718 0.494323
719 0.494323
720 0.494323
721 0.494323
722 0.494328
723 0.494328
724 0.494328
725 0.494328
726 0.494328
727 0.494328
728 0.494328
729 0.494328
730 0.494328
731 0.494328
732 0.494328
733 0.494328
734 0.494404
735 0.494404
736 0.494404
737 0.494404
738 0.494404
739 0.49441
740 0.49441
741 0.49441
742 0.49441
743 0.494428
744 0.494428
745 0.494434
746 0.494445
747 0.494445
748 0.494445
749 0.494445
750 0.49445
751 0.49445
752 0.49445
753 0.49445
754 0.49445
755 0.49445
756 0.49445
757 0.49445
758 0.49445
759 0.49445
760 0.49445
761 0.49445
762 0.49445
763 0.49445
764 0.49445
765 0.49445
766 0.49445
767 0.49445
768 0.49445
769 0.49445
770 0.49445
771 0.49445
772 0.49445
773 0.49445
774 0.49445
775 0.49445
776 0.49445
777 0.494546
778 0.494546
779 0.494581
780 0.494581
781 0.494581
782 0.494581
783 0.494581
784 0.494604
785 0.494604
786 0.494663
787 0.494663
788 0.494663
789 0.494663
790 0.494663
791 0.494663
792 0.494663
793 0.494663
794 0.494663
795 0.494663
796 0.494663
797 0.494663
798 0.494664
799 0.494664
800 0.494664
801 0.494703
802 0.494703
803 0.494703
804 0.494703
805 0.494703
806 0.494739
807 0.494739
808 0.494739
809 0.494739
810 0.494744
811 0.494744
812 0.494759
813 0.494759
814 0.494759
815 0.494759
816 0.494759
817 0.494759
818 0.494769
819 0.494769
820 0.494769
821 0.494769
822 0.494769
823 0.494769
824 0.494769
825 0.494769
826 0.494769
827 0.494781
828 0.494781
829 0.494781
830 0.494783
831 0.494783
832 0.494783
833 0.49481
834 0.49481
835 0.494866
836 0.494866
837 0.494866
838 0.494885
839 0.494885
840 0.494885
841 0.494885
842 0.494885
843 0.494885
844 0.494885
845 0.494913
846 0.494913
847 0.494913
848 0.494913
849 0.494913
850 0.494914
851 0.494914
852 0.494914
853 0.494914
854 0.494919
855 0.494919
856 0.494935
857 0.494935
858 0.494935
859 0.494935
860 0.494935
861 0.494935
862 0.494935
863 0.494935
864 0.494935
865 0.494935
866 0.494987
867 0.494987
868 0.494987
869 0.494987
870 0.494987
871 0.494987
872 0.494997
873 0.495007
874 0.495007
875 0.495007
876 0.495007
877 0.495007
878 0.495007
879 0.495007
880 0.495007
881 0.495007
882 0.495007
883 0.495007
884 0.495007
885 0.495007
886 0.495007
887 0.495007
888 0.495007
889 0.495007
890 0.495007
891 0.49504
892 0.49504
893 0.49504
894 0.49506
895 0.49506
896 0.49506
897 0.49506
898 0.49506
899 0.495065
900 0.495144
901 0.495144
902 0.495144
903 0.495144
904 0.495144
905 0.495144
906 0.495144
907 0.495144
908 0.495151
909 0.495151
910 0.495151
911 0.495151
912 0.495159
913 0.495159
914 0.495159
915 0.495159
916 0.495159
917 0.495159
918 0.495159
919 0.495175
920 0.495175
921 0.495175
922 0.495175
923 0.495175
924 0.495175
925 0.495175
926 0.495175
927 0.495221
928 0.495221
929 0.495221
930 0.495224
931 0.495224
932 0.495224
933 0.495224
934 0.495224
935 0.495224
936 0.495248
937 0.495248
938 0.495248
939 0.495248
940 0.495248
941 0.495277
942 0.495277
943 0.495277
944 0.495277
945 0.495277
946 0.495277
947 0.495372
948 0.495372
949 0.495372
950 0.495386
951 0.495417
952 0.495417
953 0.495417
954 0.495417
955 0.495417
956 0.495417
957 0.495417
958 0.49542
959 0.49542
960 0.49542
961 0.49542
962 0.49542
963 0.49542
964 0.49542
965 0.49542
966 0.49543
967 0.49543
968 0.495436
969 0.495436
970 0.495436
971 0.495436
972 0.495436
973 0.495446
974 0.495446
975 0.495446
976 0.495478
977 0.495478
978 0.495489
979 0.495489
980 0.49549
981 0.49549
982 0.49549
983 0.4955
984 0.4955
985 0.495507
986 0.49554
987 0.495546
988 0.495546
989 0.495546
990 0.495583
991 0.495583
992 0.495583
993 0.495617
994 0.495617
995 0.495617
996 0.495642
997 0.495642
998 0.495642
999 0.495642
1000 0.495642
1001 0.495642
1002 0.495642
1003 0.495642
1004 0.495642
1005 0.495642
1006 0.495642
1007 0.495642
1008 0.495642
1009 0.495642
1010 0.495642
1011 0.49565
1012 0.49565
1013 0.49565
1014 0.49565
1015 0.495651
1016 0.495651
1017 0.495651
1018 0.495651
1019 0.495651
1020 0.495651
1021 0.495651
1022 0.495651
1023 0.495651
1024 0.495651
1025 0.495651
1026 0.495651
1027 0.495651
1028 0.495651
1029 0.495651
1030 0.495651
1031 0.495651
1032 0.495663
1033 0.495663
1034 0.495663
1035 0.495678
1036 0.495678
1037 0.495678
1038 0.495713
1039 0.495713
1040 0.495713
1041 0.495713
1042 0.495713
1043 0.495713
1044 0.495713
1045 0.495713
1046 0.495713
1047 0.495748
1048 0.495748
1049 0.495748
1050 0.495748
1051 0.495748
1052 0.495748
1053 0.495748
1054 0.495748
1055 0.495784
1056 0.495784
1057 0.495792
1058 0.495792
1059 0.495792
1060 0.495792
1061 0.495792
1062 0.495802
1063 0.495808
1064 0.495845
1065 0.495845
1066 0.495845
1067 0.495845
1068 0.495845
1069 0.495845
1070 0.495845
1071 0.495845
1072 0.495845
1073 0.495845
1074 0.495845
1075 0.495845
1076 0.495845
1077 0.495845
1078 0.495845
1079 0.495845
1080 0.495845
1081 0.495847
1082 0.495876
1083 0.495876
1084 0.495876
1085 0.495876
1086 0.495876
1087 0.495876
1088 0.495876
1089 0.495876
1090 0.495876
1091 0.495876
1092 0.495876
1093 0.495876
1094 0.495876
1095 0.495876
1096 0.495876
1097 0.495913
1098 0.495913
1099 0.495913
1100 0.495913
1101 0.495913
1102 0.495913
1103 0.495913
1104 0.495913
1105 0.495913
1106 0.495913
1107 0.495913
1108 0.495913
1109 0.495913
1110 0.495914
1111 0.495914
1112 0.495914
1113 0.495914
1114 0.495914
1115 0.495914
1116 0.495914
1117 0.495914
1118 0.495919
1119 0.495919
1120 0.495919
1121 0.49592
1122 0.49592
1123 0.49592
1124 0.49592
1125 0.49592
1126 0.49592
1127 0.49592
1128 0.49592
1129 0.49592
1130 0.49592
1131 0.495979
1132 0.495979
1133 0.495993
1134 0.495993
1135 0.495993
1136 0.495993
1137 0.495993
1138 0.495993
1139 0.495993
1140 0.495993
1141 0.495993
1142 0.495993
1143 0.495993
1144 0.496014
1145 0.496014
1146 0.496014
1147 0.496014
1148 0.496014
1149 0.496014
1150 0.496052
1151 0.496052
1152 0.496052
1153 0.496052
1154 0.496052
1155 0.496052
1156 0.496052
1157 0.496052
1158 0.496052
1159 0.496052
1160 0.496052
1161 0.496052
1162 0.496052
1163 0.496052
1164 0.496052
1165 0.496052
1166 0.496052
1167 0.496052
1168 0.496052
1169 0.496052
1170 0.496052
1171 0.496052
1172 0.496052
1173 0.496052
1174 0.496052
1175 0.496052
1176 0.496052
1177 0.496052
1178 0.496052
1179 0.496052
1180 0.496052
1181 0.496052
1182 0.496052
1183 0.496052
1184 0.496052
1185 0.496052
1186 0.496052
1187 0.496155
1188 0.496166
1189 0.496166
1190 0.496174
1191 0.496174
1192 0.496201
1193 0.496201
1194 0.496201
1195 0.496201
1196 0.496201
1197 0.496201
1198 0.496201
1199 0.496201
1200 0.496201
1201 0.496201
1202 0.496201
1203 0.496201
1204 0.496201
1205 0.496201
1206 0.496201
1207 0.496201
1208 0.496201
1209 0.496201
1210 0.496201
1211 0.496201
1212 0.496201
1213 0.496201
1214 0.496201
1215 0.496217
1216 0.496217
1217 0.496217
1218 0.496217
1219 0.496217
1220 0.496217
1221 0.496217
1222 0.496228
1223 0.496228
1224 0.496228
1225 0.496228
1226 0.496228
1227 0.496228
1228 0.496228
1229 0.49623
1230 0.496246
1231 0.496253
1232 0.496253
1233 0.496253
1234 0.496253
1235 0.496253
1236 0.496253
1237 0.496253
1238 0.496253
1239 0.496253
1240 0.496253
1241 0.496253
1242 0.496253
1243 0.496392
1244 0.496405
1245 0.496405
1246 0.496405
1247 0.496405
1248 0.496405
1249 0.496405
1250 0.496405
1251 0.496405
1252 0.496405
1253 0.496405
1254 0.496422
1255 0.496422
1256 0.496422
1257 0.496422
1258 0.496422
1259 0.496422
1260 0.496422
1261 0.496428
1262 0.496428
1263 0.496428
1264 0.496428
1265 0.496428
1266 0.496428
1267 0.496428
1268 0.49644
1269 0.49644
1270 0.49644
1271 0.496446
1272 0.496463
1273 0.496478
1274 0.496478
1275 0.496482
1276 0.496482
1277 0.496482
1278 0.496482
1279 0.496482
1280 0.496482
1281 0.496482
1282 0.496482
1283 0.496482
1284 0.496482
1285 0.496482
1286 0.496482
1287 0.496482
1288 0.496482
1289 0.496482
1290 0.496482
1291 0.496482
1292 0.496482
1293 0.496482
1294 0.496482
1295 0.496482
1296 0.496482
1297 0.496482
1298 0.496482
1299 0.496482
1300 0.496482
1301 0.496577
1302 0.496577
1303 0.496577
1304 0.496577
1305 0.496579
1306 0.496579
1307 0.496579
1308 0.496579
1309 0.496579
1310 0.496579
1311 0.496579
1312 0.496585
1313 0.496585
1314 0.496585
1315 0.496585
1316 0.496585
1317 0.496585
1318 0.496585
1319 0.496585
1320 0.496585
1321 0.49659
1322 0.49659
1323 0.49659
1324 0.496591
1325 0.496591
1326 0.496591
1327 0.496591
1328 0.496593
1329 0.496593
1330 0.496593
1331 0.496593
1332 0.496593
1333 0.496593
1334 0.496593
1335 0.496593
1336 0.496593
1337 0.496593
1338 0.496593
1339 0.496593
1340 0.496593
1341 0.496593
1342 0.496593
1343 0.496593
1344 0.496593
1345 0.496593
1346 0.496593
1347 0.496593
1348 0.496593
1349 0.496593
1350 0.496593
1351 0.496593
1352 0.4966
1353 0.4966
1354 0.4966
1355 0.4966
1356 0.4966
1357 0.4966
1358 0.4966
1359 0.4966
1360 0.4966
1361 0.496605
1362 0.496605
1363 0.496605
1364 0.496605
1365 0.496605
1366 0.496605
1367 0.496605
1368 0.496605
1369 0.496609
1370 0.496609
1371 0.496609
1372 0.496609
1373 0.496609
1374 0.496609
1375 0.496609
1376 0.496615
1377 0.496615
1378 0.496615
1379 0.496615
1380 0.496615
1381 0.496615
1382 0.496615
1383 0.496615
1384 0.496615
1385 0.496615
1386 0.496615
1387 0.496615
1388 0.496615
1389 0.496615
1390 0.496615
1391 0.496615
1392 0.496615
1393 0.496615
1394 0.496615
1395 0.496615
1396 0.496615
1397 0.496639
1398 0.496639
1399 0.496639
1400 0.496639
1401 0.496645
1402 0.496645
1403 0.496645
1404 0.496645
1405 0.496645
1406 0.496645
1407 0.496645
1408 0.496669
1409 0.496669
1410 0.496669
1411 0.496671
1412 0.496671
1413 0.496684
1414 0.496805
1415 0.496805
1416 0.496805
1417 0.496805
1418 0.496805
1419 0.496805
1420 0.496805
1421 0.496805
1422 0.496805
1423 0.496805
1424 0.496805
1425 0.496805
1426 0.496806
1427 0.496806
1428 0.496806
1429 0.496806
1430 0.496812
1431 0.496812
1432 0.496812
1433 0.496812
1434 0.496817
1435 0.496822
1436 0.496822
1437 0.496822
1438 0.496822
1439 0.496822
1440 0.496822
1441 0.496822
1442 0.496822
1443 0.496838
1444 0.496838
1445 0.496838
1446 0.496838
1447 0.496838
1448 0.496838
1449 0.496838
1450 0.496838
1451 0.496838
1452 0.496838
1453 0.496838
1454 0.496838
1455 0.496838
1456 0.496838
1457 0.496838
1458 0.496838
1459 0.496838
1460 0.496838
1461 0.496838
1462 0.496838
1463 0.496838
1464 0.496838
1465 0.496838
1466 0.496838
1467 0.496838
1468 0.496838
1469 0.496838
1470 0.496838
1471 0.496838
1472 0.496838
1473 0.496838
1474 0.496838
1475 0.496838
1476 0.496838
1477 0.496838
1478 0.496838
1479 0.496838
1480 0.496838
1481 0.496838
1482 0.496838
1483 0.496838
1484 0.496844
1485 0.496844
1486 0.496844
1487 0.496844
1488 0.496844
1489 0.496844
1490 0.496844
1491 0.496844
1492 0.496844
1493 0.496844
1494 0.496844
1495 0.496844
1496 0.496844
1497 0.496844
1498 0.496844
1499 0.496844
1500 0.496855
1501 0.496855
1502 0.496855
1503 0.496966
1504 0.496967
1505 0.496967
1506 0.496967
1507 0.496967
1508 0.496967
1509 0.496967
1510 0.496967
1511 0.496967
1512 0.496967
1513 0.496967
1514 0.496967
1515 0.496967
1516 0.496967
1517 0.496973
1518 0.496973
1519 0.496973
1520 0.496973
1521 0.496973
1522 0.496973
1523 0.496973
1524 0.496973
1525 0.496973
1526 0.496973
1527 0.496973
1528 0.496973
1529 0.496973
1530 0.496973
1531 0.496973
1532 0.496973
1533 0.496973
1534 0.49718
1535 0.49718
1536 0.49718
1537 0.49718
1538 0.49718
1539 0.49718
1540 0.49718
1541 0.49718
1542 0.49718
1543 0.49718
1544 0.497185
1545 0.497185
1546 0.497185
1547 0.497185
1548 0.497186
1549 0.497186
1550 0.497186
1551 0.497186
1552 0.497186
1553 0.497187
1554 0.497188
1555 0.497188
1556 0.497203
1557 0.497203
1558 0.497203
1559 0.497203
1560 0.497229
1561 0.497229
1562 0.497229
1563 0.497229
1564 0.497229
1565 0.497229
1566 0.497234
1567 0.497234
1568 0.497246
1569 0.497246
1570 0.497246
1571 0.497246
1572 0.497246
1573 0.497246
1574 0.497246
1575 0.497246
1576 0.497246
1577 0.497246
1578 0.497262
1579 0.497262
1580 0.497262
1581 0.497262
1582 0.497262
1583 0.497262
1584 0.497262
1585 0.497262
1586 0.497262
1587 0.497262
1588 0.497262
1589 0.497262
1590 0.497262
1591 0.497262
1592 0.497262
1593 0.497268
1594 0.497268
1595 0.497286
1596 0.497286
1597 0.497289
1598 0.497289
1599 0.497289
1600 0.497289
1601 0.497289
1602 0.497289
1603 0.497289
1604 0.497289
1605 0.497289
1606 0.497289
1607 0.497289
1608 0.497289
1609 0.497289
1610 0.497289
1611 0.497289
1612 0.497289
1613 0.497289
1614 0.497289
1615 0.497289
1616 0.497289
1617 0.497306
1618 0.497306
1619 0.497311
1620 0.497321
1621 0.497321
1622 0.497321
1623 0.497326
1624 0.497326
1625 0.497326
1626 0.497326
1627 0.497326
1628 0.497326
1629 0.497326
1630 0.497337
1631 0.497337
1632 0.497337
1633 0.497337
1634 0.497337
1635 0.497353
1636 0.497353
1637 0.497353
1638 0.497353
1639 0.497353
1640 0.497353
1641 0.497353
1642 0.497353
1643 0.497353
1644 0.497353
1645 0.497353
1646 0.497358
1647 0.497358
1648 0.497358
1649 0.497373
1650 0.497373
1651 0.497373
1652 0.497373
1653 0.497373
1654 0.497373
1655 0.497373
1656 0.497373
1657 0.497373
1658 0.497373
1659 0.497373
1660 0.497373
1661 0.497373
1662 0.497373
1663 0.497373
1664 0.497373
1665 0.497373
1666 0.497373
1667 0.497373
1668 0.497373
1669 0.497373
1670 0.497373
1671 0.497373
1672 0.497373
1673 0.497373
1674 0.497373
1675 0.497373
1676 0.497373
1677 0.497373
1678 0.497373
1679 0.497373
1680 0.497373
1681 0.497384
1682 0.497384
1683 0.497384
1684 0.497384
1685 0.497395
1686 0.49741
1687 0.49741
1688 0.49741
1689 0.497426
1690 0.497426
1691 0.497426
1692 0.497426
1693 0.497426
1694 0.497533
1695 0.497533
1696 0.497533
1697 0.497534
1698 0.497534
1699 0.497534
1700 0.497534
1701 0.497534
1702 0.497545
1703 0.497545
1704 0.497583
1705 0.497583
1706 0.497583
1707 0.497583
1708 0.497583
1709 0.497583
1710 0.497583
1711 0.497583
1712 0.497584
1713 0.497584
1714 0.497595
1715 0.497595
1716 0.497595
1717 0.497595
1718 0.497595
1719 0.497595
1720 0.497595
1721 0.497595
1722 0.497595
1723 0.497595
1724 0.497595
1725 0.497611
1726 0.497611
1727 0.497611
1728 0.497611
1729 0.497611
1730 0.497611
1731 0.497611
1732 0.497611
1733 0.497611
1734 0.497611
1735 0.497611
1736 0.497611
1737 0.497611
1738 0.497611
1739 0.497611
1740 0.497611
1741 0.497611
1742 0.497611
1743 0.497611
1744 0.497611
1745 0.497611
1746 0.497627
1747 0.497627
1748 0.497627
1749 0.497627
1750 0.497627
1751 0.497627
1752 0.497627
1753 0.497627
1754 0.497627
1755 0.497627
1756 0.497627
1757 0.497627
1758 0.497627
1759 0.497633
1760 0.497652
1761 0.497652
1762 0.497652
1763 0.497652
1764 0.497652
1765 0.497652
1766 0.497652
1767 0.497652
1768 0.497652
1769 0.497652
1770 0.497652
1771 0.497772
1772 0.497791
1773 0.497791
1774 0.497802
1775 0.497802
1776 0.497811
1777 0.497811
1778 0.497811
1779 0.497811
1780 0.497817
1781 0.497817
1782 0.497817
1783 0.497829
1784 0.497829
1785 0.497831
1786 0.497831
1787 0.497831
1788 0.497831
1789 0.497831
1790 0.497831
1791 0.497831
1792 0.497831
1793 0.497831
1794 0.497831
1795 0.497831
1796 0.497831
1797 0.497831
1798 0.497831
1799 0.497831
1800 0.497831
1801 0.497831
1802 0.497852
1803 0.497852
1804 0.497852
1805 0.497852
1806 0.497852
1807 0.497852
1808 0.497852
1809 0.497869
1810 0.497869
1811 0.497869
1812 0.497885
1813 0.497898
1814 0.497898
1815 0.497898
1816 0.497898
1817 0.497898
1818 0.497898
1819 0.497931
1820 0.497931
1821 0.497983
1822 0.497983
1823 0.497983
1824 0.497983
1825 0.497983
1826 0.497983
1827 0.497983
1828 0.497983
1829 0.497983
1830 0.497983
1831 0.497983
1832 0.497983
1833 0.497983
1834 0.497983
1835 0.497983
1836 0.497983
1837 0.497983
1838 0.497983
1839 0.497992
1840 0.497992
1841 0.497992
1842 0.497992
1843 0.497993
1844 0.498009
1845 0.498009
1846 0.498019
1847 0.498019
1848 0.498019
1849 0.498019
1850 0.498019
1851 0.498019
1852 0.498019
1853 0.498019
1854 0.498019
1855 0.498019
1856 0.498019
1857 0.498019
1858 0.498019
1859 0.498019
1860 0.498019
1861 0.498019
1862 0.498019
1863 0.498019
1864 0.498019
1865 0.498019
1866 0.498019
1867 0.498019
1868 0.498019
1869 0.498019
1870 0.498019
1871 0.498019
1872 0.498019
1873 0.498019
1874 0.498019
1875 0.498019
1876 0.498019
1877 0.498019
1878 0.498019
1879 0.498019
1880 0.498019
1881 0.498019
1882 0.498019
1883 0.498019
1884 0.498019
1885 0.498019
1886 0.498019
1887 0.498019
1888 0.498019
1889 0.498019
1890 0.498019
1891 0.498019
1892 0.498019
1893 0.498019
1894 0.498019
1895 0.498019
1896 0.49808
1897 0.49808
1898 0.49808
1899 0.49808
1900 0.49808
1901 0.49808
1902 0.49808
1903 0.49808
1904 0.49808
1905 0.49808
1906 0.49808
1907 0.49808
1908 0.49808
1909 0.49808
1910 0.49808
1911 0.49808
1912 0.49808
1913 0.49808
1914 0.49808
1915 0.49808
1916 0.49808
1917 0.49808
1918 0.49808
1919 0.49808
1920 0.49808
1921 0.49808
1922 0.49808
1923 0.49808
1924 0.49808
1925 0.49808
1926 0.49808
1927 0.49808
1928 0.49808
1929 0.49808
1930 0.49808
1931 0.49808
1932 0.49808
1933 0.49808
1934 0.49808
1935 0.49808
1936 0.498083
1937 0.498083
1938 0.498083
1939 0.498083
1940 0.498083
1941 0.498083
1942 0.498083
1943 0.498083
1944 0.498083
1945 0.498083
1946 0.498083
1947 0.498083
1948 0.498083
1949 0.498083
1950 0.498083
1951 0.498083
1952 0.498083
1953 0.498083
1954 0.498083
1955 0.498083
1956 0.498083
1957 0.498083
1958 0.498083
1959 0.498083
1960 0.498083
1961 0.498083
1962 0.498099
1963 0.498099
1964 0.498099
1965 0.498099
1966 0.498099
1967 0.498099
1968 0.498099
1969 0.498099
1970 0.498099
1971 0.498099
1972 0.498099
1973 0.498099
1974 0.498099
1975 0.498099
1976 0.498099
1977 0.498099
1978 0.498099
1979 0.498099
1980 0.498099
1981 0.498099
1982 0.498099
1983 0.498099
1984 0.498099
1985 0.498099
1986 0.498099
1987 0.498099
1988 0.498099
1989 0.498099
1990 0.498099
1991 0.498099
1992 0.498111
1993 0.498111
1994 0.498111
1995 0.498111
1996 0.498151
1997 0.498151
1998 0.498151
1999 0.498151
2000 0.498151
2001 0.498151
2002 0.498151
2003 0.498151
2004 0.498151
2005 0.498151
2006 0.498151
2007 0.498151
2008 0.498151
2009 0.498151
2010 0.498151
2011 0.498151
2012 0.498151
2013 0.498151
2014 0.498151
2015 0.498151
2016 0.498151
2017 0.498151
2018 0.498151
2019 0.498151
2020 0.498151
2021 0.498151
2022 0.498151
2023 0.498151
2024 0.498162
2025 0.498162
2026 0.498162
2027 0.498162
2028 0.498162
2029 0.498162
2030 0.498162
2031 0.498162
2032 0.498162
2033 0.498162
2034 0.498162
2035 0.498162
2036 0.498162
2037 0.498162
2038 0.498162
2039 0.498162
2040 0.498162
2041 0.498162
2042 0.498162
2043 0.498162
2044 0.498162
2045 0.498162
2046 0.498162
2047 0.498162
2048 0.498162
2049 0.498162
2050 0.498162
2051 0.498162
2052 0.498163
2053 0.498163
2054 0.498163
2055 0.498163
2056 0.498163
2057 0.498163
2058 0.498163
2059 0.498163
2060 0.498178
2061 0.498178
2062 0.498178
2063 0.498178
2064 0.498178
2065 0.498178
2066 0.498178
2067 0.498178
2068 0.498185
2069 0.498185
2070 0.498185
2071 0.498185
2072 0.498185
2073 0.498185
2074 0.498185
2075 0.498185
2076 0.498185
2077 0.498185
2078 0.498185
2079 0.498185
2080 0.49819
2081 0.49819
2082 0.49819
2083 0.49819
2084 0.49819
2085 0.49819
2086 0.498203
2087 0.498203
2088 0.498203
2089 0.498203
2090 0.498208
2091 0.498208
2092 0.498208
2093 0.498208
2094 0.498208
2095 0.498249
2096 0.498249
2097 0.498252
2098 0.498252
2099 0.498252
2100 0.498252
2101 0.498252
2102 0.498252
2103 0.498252
2104 0.498252
2105 0.498252
2106 0.498252
2107 0.498252
2108 0.498252
2109 0.498252
2110 0.498252
2111 0.498257
2112 0.498257
2113 0.498291
2114 0.498291
2115 0.498291
2116 0.498291
2117 0.498291
2118 0.498291
2119 0.498291
2120 0.498291
2121 0.498291
2122 0.498291
2123 0.498291
2124 0.498291
2125 0.498291
2126 0.498291
2127 0.498291
2128 0.498291
2129 0.498291
2130 0.498291
2131 0.498291
2132 0.498291
2133 0.498317
2134 0.498317
2135 0.498317
2136 0.498317
2137 0.498317
2138 0.498317
2139 0.498317
2140 0.498317
2141 0.498317
2142 0.498317
2143 0.498317
2144 0.498317
2145 0.498317
2146 0.498332
2147 0.498332
2148 0.498332
2149 0.498332
2150 0.498332
2151 0.498332
2152 0.498332
2153 0.498339
2154 0.498339
2155 0.498339
2156 0.498339
2157 0.498339
2158 0.498339
2159 0.498339
2160 0.498341
2161 0.498341
2162 0.498341
2163 0.498341
2164 0.498341
2165 0.498341
2166 0.498341
2167 0.498341
2168 0.498341
2169 0.498341
2170 0.498341
2171 0.498341
2172 0.498341
2173 0.498341
2174 0.498341
2175 0.498341
2176 0.498341
2177 0.498341
2178 0.498341
2179 0.498341
2180 0.498341
2181 0.498341
2182 0.498341
2183 0.498341
2184 0.498341
2185 0.498341
2186 0.498341
2187 0.498341
2188 0.498341
2189 0.498341
2190 0.498341
2191 0.498341
2192 0.498345
2193 0.498345
2194 0.498345
2195 0.498345
2196 0.498345
2197 0.498345
2198 0.498345
2199 0.498345
2200 0.498345
2201 0.498434
2202 0.498434
2203 0.498434
2204 0.498434
2205 0.498434
2206 0.498434
2207 0.498434
2208 0.498434
2209 0.498441
2210 0.498441
2211 0.498441
2212 0.498441
2213 0.498441
2214 0.498441
2215 0.498441
2216 0.498441
2217 0.498441
2218 0.498441
2219 0.498441
2220 0.498441
2221 0.498441
2222 0.498441
2223 0.498441
2224 0.498441
2225 0.501354
2226 0.504231
2227 0.504231
2228 0.504232
2229 0.504232
2230 0.504232
2231 0.504234
2232 0.504234
2233 0.504234
2234 0.504234
2235 0.504234
2236 0.504234
2237 0.504234
2238 0.504234
2239 0.504234
2240 0.504234
2241 0.504234
2242 0.504234
2243 0.504234
2244 0.504234
2245 0.504234
2246 0.507172
2247 0.507172
2248 0.507172
2249 0.509991
2250 0.509991
2251 0.509991
2252 0.509991
2253 0.509991
2254 0.509991
2255 0.509991
2256 0.509991
2257 0.509991
2258 0.509992
2259 0.509992
2260 0.509992
2261 0.509992
2262 0.509992
2263 0.509992
2264 0.509992
2265 0.509992
2266 0.509992
2267 0.509992
2268 0.509992
2269 0.509992
2270 0.509992
2271 0.509992
2272 0.509992
2273 0.509992
2274 0.509992
2275 0.510003
2276 0.510003
2277 0.510003
2278 0.510003
2279 0.510003
2280 0.510003
2281 0.510003
2282 0.510003
2283 0.510003
2284 0.510003
2285 0.51001
2286 0.510019
2287 0.510019
2288 0.510031
2289 0.510031
2290 0.510057
2291 0.51007
2292 0.51007
2293 0.510078
2294 0.510078
2295 0.510078
2296 0.510078
2297 0.510078
2298 0.510078
2299 0.510078
2300 0.510078
2301 0.510078
2302 0.510078
2303 0.510084
2304 0.510084
2305 0.510084
2306 0.510084
2307 0.510084
2308 0.510084
2309 0.510084
2310 0.510084
2311 0.510084
2312 0.510084
2313 0.510084
2314 0.510084
2315 0.510084
2316 0.510084
2317 0.510084
2318 0.510084
2319 0.510084
2320 0.510084
2321 0.510093
2322 0.510093
2323 0.510093
2324 0.510093
2325 0.510093
2326 0.510093
2327 0.510093
2328 0.510093
2329 0.510093
2330 0.510093
2331 0.510093
2332 0.510093
2333 0.510093
2334 0.510093
2335 0.510093
2336 0.510093
2337 0.510093
2338 0.510105
2339 0.510105
2340 0.510105
2341 0.510105
2342 0.510105
2343 0.510105
2344 0.510105
2345 0.510105
2346 0.510105
2347 0.510105
2348 0.510105
2349 0.510105
2350 0.510105
2351 0.510105
2352 0.510105
2353 0.510105
2354 0.510105
2355 0.510105
2356 0.510105
2357 0.510105
2358 0.510105
2359 0.510105
2360 0.510105
2361 0.510105
2362 0.510105
2363 0.510105
2364 0.510105
2365 0.510105
2366 0.510105
2367 0.510105
2368 0.510105
2369 0.510105
2370 0.510105
2371 0.510105
2372 0.510105
2373 0.510105
2374 0.510105
2375 0.510105
2376 0.510105
2377 0.510105
2378 0.510105
2379 0.510105
2380 0.510105
2381 0.510105
2382 0.510111
2383 0.510111
2384 0.510111
2385 0.510113
2386 0.510114
2387 0.510114
2388 0.510114
2389 0.510114
2390 0.510121
2391 0.510121
2392 0.510121
2393 0.510127
2394 0.510127
2395 0.510127
2396 0.510127
2397 0.510127
2398 0.510127
2399 0.510127
2400 0.510127
2401 0.510127
2402 0.510127
2403 0.510127
2404 0.510127
2405 0.510127
2406 0.510127
2407 0.510127
2408 0.510127
2409 0.51019
2410 0.510196
2411 0.510196
2412 0.510196
2413 0.510196
2414 0.510196
2415 0.510196
2416 0.510225
2417 0.510225
2418 0.510256
2419 0.510256
2420 0.510256
2421 0.510256
2422 0.510256
2423 0.510256
2424 0.510256
2425 0.510256
2426 0.510256
2427 0.510256
2428 0.510256
2429 0.510256
2430 0.510256
2431 0.510256
2432 0.510256
2433 0.510256
2434 0.510256
2435 0.510256
2436 0.510256
2437 0.510256
2438 0.510265
2439 0.510265
2440 0.510265
2441 0.510268
2442 0.510268
2443 0.510268
2444 0.510268
2445 0.510268
2446 0.510268
2447 0.510268
2448 0.510268
2449 0.510268
2450 0.510268
2451 0.510268
2452 0.510268
2453 0.510268
2454 0.510268
2455 0.510268
2456 0.510268
2457 0.510268
2458 0.510268
2459 0.51029
2460 0.51029
2461 0.510295
2462 0.510295
2463 0.510295
2464 0.510295
2465 0.510295
2466 0.510295
2467 0.510295
2468 0.510295
2469 0.510295
2470 0.510295
2471 0.510295
2472 0.510295
2473 0.510295
2474 0.510295
2475 0.510295
2476 0.510295
2477 0.510295
2478 0.510295
2479 0.510295
2480 0.510295
2481 0.510295
2482 0.510295
2483 0.510295
2484 0.510298
2485 0.510298
2486 0.510298
2487 0.510298
2488 0.510298
2489 0.510298
2490 0.510298
2491 0.510298
2492 0.510298
2493 0.510298
2494 0.510362
2495 0.510362
2496 0.510362
2497 0.510362
2498 0.510362
2499 0.510362
2500 0.510362
2501 0.510362
2502 0.510362
2503 0.510362
2504 0.510362
2505 0.510362
2506 0.510362
2507 0.510362
2508 0.510362
2509 0.510362
2510 0.510362
2511 0.510362
2512 0.510362
2513 0.510362
2514 0.510362
2515 0.510362
2516 0.510362
2517 0.510362
2518 0.510362
2519 0.510362
2520 0.510362
2521 0.510362
2522 0.510362
2523 0.510362
2524 0.510362
2525 0.510362
2526 0.510362
2527 0.510362
2528 0.510362
2529 0.510362
2530 0.510362
2531 0.510362
2532 0.510362
2533 0.510362
2534 0.510362
2535 0.510362
2536 0.510362
2537 0.510362
2538 0.510362
2539 0.510362
2540 0.510362
2541 0.510362
2542 0.510362
2543 0.510362
2544 0.510362
2545 0.510362
2546 0.510362
2547 0.510362
2548 0.510362
2549 0.510362
2550 0.510362
2551 0.510362
2552 0.510362
2553 0.510362
2554 0.510387
2555 0.510387
2556 0.510387
2557 0.510387
2558 0.510387
2559 0.510387
2560 0.510387
2561 0.510387
2562 0.510387
2563 0.510387
2564 0.510392
2565 0.510392
2566 0.510392
2567 0.510392
2568 0.510392
2569 0.510392
2570 0.510392
2571 0.510392
2572 0.510392
2573 0.510392
2574 0.510392
2575 0.510392
2576 0.510392
2577 0.510392
2578 0.510392
2579 0.510392
2580 0.510392
2581 0.510392
2582 0.510392
2583 0.510392
2584 0.510392
2585 0.510392
2586 0.510392
2587 0.510392
2588 0.510392
2589 0.510392
2590 0.510392
2591 0.510392
2592 0.510392
2593 0.510392
2594 0.510392
2595 0.510392
2596 0.510392
2597 0.510392
2598 0.510392
2599 0.510392
2600 0.510392
2601 0.510392
2602 0.510392
2603 0.510392
2604 0.510392
2605 0.510392
2606 0.510411
2607 0.510411
2608 0.51042
2609 0.510452
2610 0.510452
2611 0.510452
2612 0.510452
2613 0.510452
2614 0.510452
2615 0.510452
2616 0.510452
2617 0.510452
2618 0.510452
2619 0.510452
2620 0.510452
2621 0.510452
2622 0.510452
2623 0.510452
2624 0.510452
2625 0.510484
2626 0.510484
2627 0.510484
2628 0.510484
2629 0.510484
2630 0.510484
2631 0.510484
2632 0.510484
2633 0.510484
2634 0.510484
2635 0.510489
2636 0.510489
2637 0.510489
2638 0.510501
2639 0.510501
2640 0.510501
2641 0.510501
2642 0.510501
2643 0.510501
2644 0.510501
2645 0.510501
2646 0.510501
2647 0.510501
2648 0.510501
2649 0.51052
2650 0.51052
2651 0.51052
2652 0.51052
2653 0.51052
2654 0.51052
2655 0.510527
2656 0.510527
2657 0.510527
2658 0.510527
2659 0.510527
2660 0.510527
2661 0.510527
2662 0.510527
2663 0.510536
2664 0.510539
2665 0.510539
2666 0.510539
2667 0.510539
2668 0.510539
2669 0.510539
2670 0.510539
2671 0.510539
2672 0.510539
2673 0.510539
2674 0.510539
2675 0.510539
2676 0.510545
2677 0.510545
2678 0.510545
2679 0.510545
2680 0.510545
2681 0.510547
2682 0.510547
2683 0.510547
2684 0.510547
2685 0.510547
2686 0.510547
2687 0.510547
2688 0.510547
2689 0.510547
2690 0.510547
2691 0.510547
2692 0.510547
2693 0.510547
2694 0.510547
2695 0.510547
2696 0.510547
2697 0.510547
2698 0.510547
2699 0.510547
2700 0.510547
2701 0.510548
2702 0.510548
2703 0.510548
2704 0.510548
2705 0.510548
2706 0.510548
2707 0.510548
2708 0.510548
2709 0.510548
2710 0.510565
2711 0.510565
2712 0.510565
2713 0.510565
2714 0.510565
2715 0.510565
2716 0.510565
2717 0.510565
2718 0.510565
2719 0.510565
2720 0.510565
2721 0.510565
2722 0.510565
2723 0.510565
2724 0.510565
2725 0.510565
2726 0.510565
2727 0.510565
2728 0.510565
2729 0.510565
2730 0.510565
2731 0.510565
2732 0.510565
2733 0.510565
2734 0.510565
2735 0.510565
2736 0.510565
2737 0.510565
2738 0.510594
2739 0.510594
2740 0.510594
2741 0.510594
2742 0.510594
2743 0.510594
2744 0.510594
2745 0.510594
2746 0.510594
2747 0.510594
2748 0.510594
2749 0.510594
2750 0.510594
2751 0.510594
2752 0.510594
2753 0.510594
2754 0.510594
2755 0.510594
2756 0.510594
2757 0.510594
2758 0.51061
2759 0.51061
2760 0.51061
2761 0.51061
2762 0.51061
2763 0.51061
2764 0.51061
2765 0.51061
2766 0.51061
2767 0.51061
2768 0.51061
2769 0.51061
2770 0.51061
2771 0.51061
2772 0.51061
2773 0.51061
2774 0.51061
2775 0.51061
2776 0.51061
2777 0.51061
2778 0.51061
2779 0.51061
2780 0.51061
2781 0.51061
2782 0.51061
2783 0.51061
2784 0.51061
2785 0.51061
2786 0.51061
2787 0.51061
2788 0.51061
2789 0.51061
2790 0.51061
2791 0.51061
2792 0.51061
2793 0.51061
2794 0.51061
2795 0.51061
2796 0.51061
2797 0.51061
2798 0.51061
2799 0.51061
2800 0.51061
2801 0.51061
2802 0.51061
2803 0.51061
2804 0.51061
2805 0.51061
2806 0.51061
2807 0.51061
2808 0.51061
2809 0.51061
2810 0.51061
2811 0.510615
2812 0.510616
2813 0.510616
2814 0.510616
2815 0.510639
2816 0.510639
2817 0.510639
2818 0.510639
2819 0.510639
2820 0.510639
2821 0.510639
2822 0.510639
2823 0.510639
2824 0.510639
2825 0.510639
2826 0.510639
2827 0.510639
2828 0.510639
2829 0.510639
2830 0.510639
2831 0.510639
2832 0.510639
2833 0.510639
2834 0.510639
2835 0.510639
2836 0.510639
2837 0.510639
2838 0.510639
2839 0.510639
2840 0.510639
2841 0.510639
2842 0.510639
2843 0.510639
2844 0.510639
2845 0.510639
2846 0.510639
2847 0.510641
2848 0.510641
2849 0.510641
2850 0.510641
2851 0.510649
2852 0.510649
2853 0.510649
2854 0.510649
2855 0.510649
2856 0.510649
2857 0.510649
2858 0.510649
2859 0.510649
2860 0.510655
2861 0.510664
2862 0.510664
2863 0.510664
2864 0.510664
2865 0.510664
2866 0.510664
2867 0.510664
2868 0.510664
2869 0.510664
2870 0.510664
2871 0.510664
2872 0.510664
2873 0.510664
2874 0.510664
2875 0.510664
2876 0.510664
2877 0.510664
2878 0.510664
2879 0.510664
2880 0.510664
2881 0.510664
2882 0.510664
2883 0.510664
2884 0.510664
2885 0.510664
2886 0.510664
2887 0.510664
2888 0.510669
2889 0.510669
2890 0.510669
2891 0.510669
2892 0.510669
2893 0.510669
2894 0.510669
2895 0.510669
2896 0.510669
2897 0.510669
2898 0.510669
2899 0.510669
2900 0.510669
2901 0.510687
2902 0.510687
2903 0.510705
2904 0.510705
2905 0.510705
2906 0.510705
2907 0.510712
2908 0.510712
2909 0.510712
2910 0.510712
2911 0.510712
2912 0.510712
2913 0.510712
2914 0.510712
2915 0.510712
2916 0.510712
2917 0.510712
2918 0.510712
2919 0.510712
2920 0.510712
2921 0.510712
2922 0.510712
2923 0.510712
2924 0.510712
2925 0.510712
2926 0.510712
2927 0.510712
2928 0.510718
2929 0.510733
2930 0.510733
2931 0.510751
2932 0.510751
2933 0.510751
2934 0.510751
2935 0.510751
2936 0.510751
2937 0.510751
2938 0.510751
2939 0.510751
2940 0.510751
2941 0.510751
2942 0.510751
2943 0.510768
2944 0.510768
2945 0.510768
2946 0.510768
2947 0.510768
2948 0.510768
2949 0.510768
2950 0.510768
2951 0.510768
2952 0.510768
2953 0.510768
2954 0.510768
2955 0.510776
2956 0.510776
2957 0.510787
2958 0.510787
2959 0.510787
2960 0.510787
2961 0.510787
2962 0.510787
2963 0.510787
2964 0.510787
2965 0.510787
2966 0.510787
2967 0.510787
2968 0.510787
2969 0.510787
2970 0.510787
2971 0.510787
2972 0.510787
2973 0.510791
2974 0.510791
2975 0.510791
2976 0.510791
2977 0.510791
2978 0.510791
2979 0.510791
2980 0.510791
2981 0.510791
2982 0.510791
2983 0.510791
2984 0.510791
2985 0.510791
2986 0.510791
2987 0.510791
2988 0.510793
2989 0.510793
2990 0.510793
2991 0.510793
2992 0.510793
2993 0.510793
2994 0.510793
2995 0.510793
2996 0.510793
2997 0.510793
2998 0.510808
2999 0.510808
3000 0.510808
3001 0.510808
3002 0.510808
3003 0.510808
3004 0.510808
3005 0.510808
3006 0.510808
3007 0.510808
3008 0.510808
3009 0.510808
3010 0.510808
3011 0.510808
3012 0.510808
3013 0.510808
3014 0.510808
3015 0.510808
3016 0.510808
3017 0.510808
3018 0.510808
3019 0.510808
3020 0.510808
3021 0.510808
3022 0.510808
3023 0.510808
3024 0.510808
3025 0.510808
3026 0.510808
3027 0.510808
3028 0.510808
3029 0.510808
3030 0.510808
3031 0.510808
3032 0.510816
3033 0.510816
3034 0.510816
3035 0.510816
3036 0.510816
3037 0.510816
3038 0.510816
3039 0.510816
3040 0.510816
3041 0.510816
3042 0.510816
3043 0.510816
3044 0.510816
3045 0.510826
3046 0.510826
3047 0.510826
3048 0.510826
3049 0.510826
3050 0.510826
3051 0.510826
3052 0.510826
3053 0.510826
3054 0.510826
3055 0.510826
3056 0.510826
3057 0.510826
3058 0.510826
3059 0.510826
3060 0.510826
3061 0.510826
3062 0.510826
3063 0.510834
3064 0.510834
3065 0.510834
3066 0.510834
3067 0.510834
3068 0.510834
3069 0.51084
3070 0.51084
3071 0.51084
3072 0.51084
3073 0.51084
3074 0.51084
3075 0.51084
3076 0.51084
3077 0.51084
3078 0.51084
3079 0.51084
3080 0.51084
3081 0.51084
3082 0.51084
3083 0.51084
3084 0.51084
3085 0.51084
3086 0.51084
3087 0.51084
3088 0.51084
3089 0.51084
3090 0.51084
3091 0.51084
3092 0.51084
3093 0.51084
3094 0.51084
3095 0.51084
3096 0.51084
3097 0.51084
3098 0.51084
3099 0.51084
3100 0.51084
3101 0.51084
3102 0.510846
3103 0.510846
3104 0.510846
3105 0.510846
3106 0.510846
3107 0.510846
3108 0.510846
3109 0.510846
3110 0.510846
3111 0.510846
3112 0.510846
3113 0.510846
3114 0.510846
3115 0.510846
3116 0.510846
3117 0.510846
3118 0.510846
3119 0.510846
3120 0.510846
3121 0.510846
3122 0.510846
3123 0.510846
3124 0.510846
3125 0.510846
3126 0.510846
3127 0.510846
3128 0.510846
3129 0.510846
3130 0.510846
3131 0.510846
3132 0.510846
3133 0.510846
3134 0.510846
3135 0.511102
3136 0.511102
3137 0.511102
3138 0.511102
3139 0.511102
3140 0.511102
3141 0.511102
3142 0.511102
3143 0.511102
3144 0.511102
3145 0.511102
3146 0.511102
3147 0.511108
3148 0.511108
3149 0.511108
3150 0.511108
3151 0.511108
3152 0.511108
3153 0.511108
3154 0.511108
3155 0.511126
3156 0.511126
3157 0.511126
3158 0.511126
3159 0.511126
3160 0.511126
3161 0.511126
3162 0.511126
3163 0.511126
3164 0.511126
3165 0.511126
3166 0.511126
3167 0.511126
3168 0.511126
3169 0.511126
3170 0.511132
3171 0.511132
3172 0.511143
3173 0.511143
3174 0.511143
3175 0.511143
3176 0.511143
3177 0.511143
3178 0.511143
3179 0.511143
3180 0.511143
3181 0.511143
3182 0.511143
3183 0.511143
3184 0.511143
3185 0.511143
3186 0.511143
3187 0.511143
3188 0.511143
3189 0.511143
3190 0.511143
3191 0.511143
3192 0.511143
3193 0.511143
3194 0.511143
3195 0.511148
3196 0.511148
3197 0.511148
3198 0.511148
3199 0.511148
3200 0.511148
3201 0.511148
3202 0.511148
3203 0.511154
3204 0.511154
3205 0.511154
3206 0.511154
3207 0.511154
3208 0.511154
3209 0.511154
3210 0.511154
3211 0.511154
3212 0.511154
3213 0.511154
3214 0.511154
3215 0.511154
3216 0.511154
3217 0.511154
3218 0.511154
3219 0.511154
3220 0.511154
3221 0.511154
3222 0.511154
3223 0.511154
3224 0.511154
3225 0.511154
3226 0.511154
3227 0.511154
3228 0.511154
3229 0.511154
3230 0.511154
3231 0.511154
3232 0.511154
3233 0.511154
3234 0.511154
3235 0.511154
3236 0.511177
3237 0.511177
3238 0.511177
3239 0.511177
3240 0.511177
3241 0.511177
3242 0.511177
3243 0.511177
3244 0.511178
3245 0.511178
3246 0.511178
3247 0.511178
3248 0.511178
3249 0.511178
3250 0.511178
3251 0.511178
3252 0.511178
3253 0.511178
3254 0.511183
3255 0.511183
3256 0.511183
3257 0.511183
3258 0.511183
3259 0.511183
3260 0.511183
3261 0.511183
3262 0.511183
3263 0.511183
3264 0.511183
3265 0.511183
3266 0.511183
3267 0.511183
3268 0.511183
3269 0.511183
3270 0.511183
3271 0.511183
3272 0.511183
3273 0.511183
3274 0.511183
3275 0.511183
3276 0.511183
3277 0.511307
3278 0.511307
3279 0.511307
3280 0.511318
3281 0.511318
3282 0.511318
3283 0.511318
3284 0.511318
3285 0.511318
3286 0.511318
3287 0.511318
3288 0.511318
3289 0.511319
3290 0.511319
3291 0.511319
3292 0.511319
3293 0.511319
3294 0.511319
3295 0.511319
3296 0.511319
3297 0.511319
3298 0.511319
3299 0.511319
3300 0.511319
3301 0.511319
3302 0.511319
3303 0.511319
3304 0.511319
3305 0.511319
3306 0.511319
3307 0.511319
3308 0.511319
3309 0.511319
3310 0.511319
3311 0.511319
3312 0.511319
3313 0.511331
3314 0.511331
3315 0.511331
3316 0.511331
3317 0.511331
3318 0.511331
3319 0.511343
3320 0.511343
3321 0.511343
3322 0.511343
3323 0.511343
3324 0.511343
3325 0.511343
3326 0.511343
3327 0.511343
3328 0.511343
3329 0.511343
3330 0.511343
3331 0.511343
3332 0.511343
3333 0.511343
3334 0.511343
3335 0.511343
3336 0.511343
3337 0.511343
3338 0.511343
3339 0.511343
3340 0.511343
3341 0.511343
3342 0.511343
3343 0.511343
3344 0.511354
3345 0.511354
3346 0.511354
3347 0.511354
3348 0.511354
3349 0.511354
3350 0.511354
3351 0.511354
3352 0.511354
3353 0.51136
3354 0.51136
3355 0.51136
3356 0.51136
3357 0.51136
3358 0.51136
3359 0.511369
3360 0.511369
3361 0.511369
3362 0.511369
3363 0.511369
3364 0.511369
3365 0.511369
3366 0.511369
3367 0.511369
3368 0.511369
3369 0.511369
3370 0.511371
3371 0.511371
3372 0.511371
3373 0.511371
3374 0.511371
3375 0.511371
3376 0.511371
3377 0.511371
3378 0.511371
3379 0.511371
3380 0.511371
3381 0.511371
3382 0.511371
3383 0.511371
3384 0.511371
3385 0.511371
3386 0.511371
3387 0.511371
3388 0.511371
3389 0.511371
3390 0.511371
3391 0.511371
3392 0.511371
3393 0.511371
3394 0.511371
3395 0.511388
3396 0.511388
3397 0.511388
3398 0.511388
3399 0.511388
3400 0.511388
3401 0.511388
3402 0.511388
3403 0.511388
3404 0.511388
3405 0.511388
3406 0.511388
3407 0.511388
3408 0.511388
3409 0.511388
3410 0.511388
3411 0.511388
3412 0.511388
3413 0.511388
3414 0.511395
3415 0.511395
3416 0.511395
3417 0.511396
3418 0.511396
3419 0.511396
3420 0.511396
3421 0.511396
3422 0.511396
3423 0.511396
3424 0.511396
3425 0.511396
3426 0.511396
3427 0.511396
3428 0.511396
3429 0.511396
3430 0.511396
3431 0.511396
3432 0.511396
3433 0.511396
3434 0.511396
3435 0.511396
3436 0.5114
3437 0.5114
3438 0.5114
3439 0.5114
3440 0.5114
3441 0.5114
3442 0.5114
3443 0.5114
3444 0.5114
3445 0.5114
3446 0.511405
3447 0.511405
3448 0.511405
3449 0.511405
3450 0.511405
3451 0.511413
3452 0.511413
3453 0.511413
3454 0.511413
3455 0.511413
3456 0.511413
3457 0.511413
3458 0.511413
3459 0.511413
3460 0.511413
3461 0.511413
3462 0.511413
3463 0.511413
3464 0.511413
3465 0.511413
3466 0.511413
3467 0.511413
3468 0.511413
3469 0.511413
3470 0.511413
3471 0.511413
3472 0.511413
3473 0.511413
3474 0.511413
3475 0.511413
3476 0.511413
3477 0.511418
3478 0.511418
3479 0.511418
3480 0.511418
3481 0.511418
3482 0.511418
3483 0.511418
3484 0.511418
3485 0.511429
3486 0.511429
3487 0.511429
3488 0.511429
3489 0.511429
3490 0.511429
3491 0.511436
3492 0.511436
3493 0.511436
3494 0.511436
3495 0.511436
3496 0.511436
3497 0.511436
3498 0.511436
3499 0.511436
3500 0.511436
3501 0.511436
3502 0.511436
3503 0.511436
3504 0.511436
3505 0.511436
3506 0.511436
3507 0.511443
3508 0.511443
3509 0.511443
3510 0.511443
3511 0.511443
3512 0.511443
3513 0.511443
3514 0.511443
3515 0.511443
3516 0.511443
3517 0.511443
3518 0.511443
3519 0.511443
3520 0.511443
3521 0.511443
3522 0.511443
3523 0.511443
3524 0.511454
3525 0.511454
3526 0.511454
3527 0.511454
3528 0.511454
3529 0.511454
3530 0.511454
3531 0.511454
3532 0.511454
3533 0.511454
3534 0.511454
3535 0.511454
3536 0.511454
3537 0.511454
3538 0.511454
3539 0.511454
3540 0.511454
3541 0.511454
3542 0.51146
3543 0.51146
3544 0.51146
3545 0.51146
3546 0.51146
3547 0.51146
3548 0.51146
3549 0.51146
3550 0.51146
3551 0.51146
3552 0.51146
3553 0.51146
3554 0.51146
3555 0.51146
3556 0.51146
3557 0.51146
3558 0.51146
3559 0.51146
3560 0.51146
3561 0.51146
3562 0.51146
3563 0.51146
3564 0.51146
3565 0.51146
3566 0.51146
3567 0.51146
3568 0.51146
3569 0.51146
3570 0.51146
3571 0.51146
3572 0.51146
3573 0.51146
3574 0.51146
3575 0.51146
3576 0.51146
3577 0.51146
3578 0.51146
3579 0.51146
3580 0.51146
3581 0.51146
3582 0.51146
3583 0.51146
3584 0.51146
3585 0.51146
3586 0.51146
3587 0.51146
3588 0.51146
3589 0.51146
3590 0.51146
3591 0.51146
3592 0.51146
3593 0.51146
3594 0.51146
3595 0.51146
3596 0.51146
3597 0.51146
3598 0.51146
3599 0.51146


==> plots/data/dataGC-BDDDec.dat <==
0 0.342004
1 0.35644
2 0.359199
3 0.379659
4 0.389095
5 0.389819
6 0.390525
7 0.391031
8 0.397404
9 0.403891
10 0.404631
11 0.405009
12 0.410372
13 0.415263
14 0.415985
15 0.416594
16 0.429211
17 0.429459
18 0.430044
19 0.430809
20 0.430902
21 0.431019
22 0.431721
23 0.432017
24 0.432523
25 0.432581
26 0.432726
27 0.433059
28 0.433104
29 0.445151
30 0.445303
31 0.445456
32 0.445706
33 0.445984
34 0.446058
35 0.446089
36 0.446154
37 0.446342
38 0.446342
39 0.446475
40 0.446631
41 0.446668
42 0.4468
43 0.446918
44 0.446929
45 0.446929
46 0.446973
47 0.447116
48 0.447246
49 0.447388
50 0.447415
51 0.447512
52 0.447627
53 0.447787
54 0.447973
55 0.448096
56 0.448266
57 0.448266
58 0.451292
59 0.4606
60 0.460686
61 0.460722
62 0.460825
63 0.460965
64 0.461094
65 0.461114
66 0.461114
67 0.461144
68 0.461174
69 0.461191
70 0.461228
71 0.461231
72 0.461232
73 0.46124
74 0.461496
75 0.461513
76 0.461513
77 0.46177
78 0.461772
79 0.461856
80 0.461862
81 0.461875
82 0.46198
83 0.462011
84 0.462055
85 0.462083
86 0.462223
87 0.462223
88 0.462263
89 0.462263
90 0.462448
91 0.46248
92 0.46248
93 0.462486
94 0.462529
95 0.462539
96 0.462648
97 0.462665
98 0.462705
99 0.462916
100 0.463056
101 0.463056
102 0.463112
103 0.463151
104 0.46318
105 0.463188
106 0.463204
107 0.463204
108 0.463209
109 0.463227
110 0.463284
111 0.463298
112 0.463298
113 0.463521
114 0.463521
115 0.463521
116 0.463547
117 0.465932
118 0.465932
119 0.465958
120 0.470268
121 0.472554
122 0.472595
123 0.472604
124 0.472646
125 0.472667
126 0.472684
127 0.472684
128 0.475503
129 0.484221
130 0.484228
131 0.484271
132 0.484337
133 0.484337
134 0.4844
135 0.484447
136 0.484447
137 0.484484
138 0.484506
139 0.484572
140 0.484677
141 0.484691
142 0.484691
143 0.484691
144 0.484691
145 0.484693
146 0.484693
147 0.484711
148 0.484717
149 0.484724
150 0.484724
151 0.484724
152 0.484734
153 0.484756
154 0.484794
155 0.484794
156 0.484804
157 0.484804
158 0.484812
159 0.484812
160 0.484823
161 0.484977
162 0.485069
163 0.485119
164 0.48513
165 0.48513
166 0.48513
167 0.48513
168 0.48513
169 0.485188
170 0.485188
171 0.485188
172 0.485188
173 0.485188
174 0.485188
175 0.485198
176 0.485208
177 0.485208
178 0.48527
179 0.48527
180 0.48527
181 0.485271
182 0.485356
183 0.485361
184 0.485361
185 0.485361
186 0.485361
187 0.485373
188 0.485387
189 0.485391
190 0.485449
191 0.485449
192 0.485458
193 0.485458
194 0.485458
195 0.48547
196 0.48547
197 0.48547
198 0.48547
199 0.48547
200 0.485518
201 0.485518
202 0.485529
203 0.485529
204 0.485561
205 0.485564
206 0.485564
207 0.48558
208 0.485593
209 0.485595
210 0.485595
211 0.485598
212 0.485598
213 0.485609
214 0.485609
215 0.485629
216 0.485633
217 0.485787
218 0.485787
219 0.485787
220 0.485787
221 0.485787
222 0.485801
223 0.485801
224 0.485801
225 0.48581
226 0.488608
227 0.491504
228 0.494269
229 0.494314
230 0.494353
231 0.497279
232 0.497281
233 0.497281
234 0.497281
235 0.497281
236 0.497281
237 0.497291
238 0.497296
239 0.497296
240 0.497296
241 0.497339
242 0.497339
243 0.497339
244 0.497339
245 0.497357
246 0.497379
247 0.49738
248 0.497438
249 0.497479
250 0.497479
251 0.497479
252 0.497494
253 0.497494
254 0.497494
255 0.497509
256 0.497516
257 0.497516
258 0.497516
259 0.497534
260 0.497547
261 0.497547
262 0.497551
263 0.497566
264 0.497566
265 0.497566
266 0.497597
267 0.497613
268 0.497643
269 0.497643
270 0.497643
271 0.497664
272 0.497664
273 0.497676
274 0.497699
275 0.497709
276 0.497709
277 0.497745
278 0.497745
279 0.497745
280 0.497745
281 0.497783
282 0.497783
283 0.497783
284 0.497783
285 0.497789
286 0.497789
287 0.497854
288 0.497854
289 0.497869
290 0.497869
291 0.497909
292 0.497915
293 0.497919
294 0.497919
295 0.497919
296 0.49793
297 0.497973
298 0.497974
299 0.498099
300 0.498099
301 0.4981
302 0.498112
303 0.498117
304 0.498117
305 0.498132
306 0.498134
307 0.498165
308 0.49819
309 0.49819
310 0.498235
311 0.498235
312 0.498267
313 0.498267
314 0.498267
315 0.498267
316 0.498267
317 0.502804
318 0.506831
319 0.506831
320 0.506835
321 0.506835
322 0.506835
323 0.506836
324 0.506836
325 0.506873
326 0.506873
327 0.506873
328 0.506873
329 0.506873
330 0.506873
331 0.506873
332 0.506873
333 0.506873
334 0.506873
335 0.506873
336 0.506873
337 0.506879
338 0.506889
339 0.50693
340 0.50693
341 0.506953
342 0.506953
343 0.506953
344 0.506965
345 0.506978
346 0.506978
347 0.506985
348 0.506995
349 0.507015
350 0.507015
351 0.507051
352 0.507051
353 0.507051
354 0.507098
355 0.507165
356 0.507165
357 0.507165
358 0.50717
359 0.507176
360 0.507176
361 0.507182
362 0.507182
363 0.507182
364 0.507185
365 0.507328
366 0.507328
367 0.507338
368 0.507349
369 0.507377
370 0.507378
371 0.507378
372 0.507379
373 0.507387
374 0.507387
375 0.507414
376 0.507414
377 0.507483
378 0.507483
379 0.507494
380 0.507494
381 0.507494
382 0.507494
383 0.507494
384 0.507494
385 0.507494
386 0.507509
387 0.507519
388 0.507519
389 0.507519
390 0.507525
391 0.507525
392 0.507525
393 0.507526
394 0.507539
395 0.507539
396 0.507539
397 0.507539
398 0.507539
399 0.507539
400 0.507552
401 0.507585
402 0.507586
403 0.507586
404 0.507586
405 0.507602
406 0.507623
407 0.50764
408 0.507662
409 0.507664
410 0.507664
411 0.507664
412 0.507664
413 0.507664
414 0.507664
415 0.507664
416 0.507664
417 0.507665
418 0.507679
419 0.507681
420 0.507692
421 0.507692
422 0.50775
423 0.507849
424 0.507849
425 0.50785
426 0.507872
427 0.507872
428 0.507872
429 0.507872
430 0.507872
431 0.507881
432 0.507881
433 0.507881
434 0.507881
435 0.507881
436 0.507881
437 0.507881
438 0.507881
439 0.507881
440 0.507881
441 0.507881
442 0.507885
443 0.507915
444 0.507922
445 0.507922
446 0.507935
447 0.50794
448 0.507947
449 0.507947
450 0.507947
451 0.507947
452 0.507947
453 0.507947
454 0.507947
455 0.507947
456 0.50795
457 0.50795
458 0.50795
459 0.50795
460 0.50795
461 0.50795
462 0.50795
463 0.50795
464 0.50795
465 0.50795
466 0.50795
467 0.50795
468 0.50795
469 0.50795
470 0.507966
471 0.507972
472 0.50799
473 0.50799
474 0.50799
475 0.50799
476 0.50799
477 0.50799
478 0.507992
479 0.507992
480 0.507992
481 0.507992
482 0.508001
483 0.508002
484 0.508004
485 0.508004
486 0.508009
487 0.50803
488 0.50803
489 0.50803
490 0.508031
491 0.508037
492 0.508037
493 0.508039
494 0.508049
495 0.508049
496 0.508049
497 0.508049
498 0.508049
499 0.508053
500 0.508053
501 0.508053
502 0.508055
503 0.508206
504 0.50822
505 0.50822
506 0.50822
507 0.50822
508 0.508268
509 0.508268
510 0.508268
511 0.508268
512 0.508268
513 0.508268
514 0.508268
515 0.508321
516 0.508321
517 0.508321
518 0.508321
519 0.508321
520 0.508324
521 0.508351
522 0.508351
523 0.508351
524 0.508351
525 0.508351
526 0.508351
527 0.508362
528 0.508362
529 0.508365
530 0.508365
531 0.508365
532 0.508381
533 0.508406
534 0.508406
535 0.508406
536 0.508439
537 0.508446
538 0.508446
539 0.508481
540 0.508481
541 0.508481
542 0.508481
543 0.508481
544 0.508482
545 0.508482
546 0.508482
547 0.508483
548 0.508483
549 0.508483
550 0.508483
551 0.508567
552 0.508574
553 0.50858
554 0.508586
555 0.508599
556 0.508647
557 0.508648
558 0.508648
559 0.508648
560 0.508648
561 0.508664
562 0.508664
563 0.508664
564 0.508691
565 0.508691
566 0.508691
567 0.508692
568 0.508692
569 0.508692
570 0.508692
571 0.508711
572 0.508711
573 0.508711
574 0.508711
575 0.508714
576 0.508714
577 0.508714
578 0.508718
579 0.508718
580 0.508718
581 0.508718
582 0.508718
583 0.508718
584 0.508719
585 0.508719
586 0.508719
587 0.50872
588 0.50872
589 0.50872
590 0.50872
591 0.508735
592 0.50875
593 0.50875
594 0.50875
595 0.508766
596 0.508766
597 0.508778
598 0.508778
599 0.508786
600 0.508786
601 0.508786
602 0.508788
603 0.508791
604 0.508791
605 0.508791
606 0.508791
607 0.508791
608 0.508792
609 0.508859
610 0.508859
611 0.508859
612 0.508859
613 0.508859
614 0.508859
615 0.508859
616 0.508859
617 0.508872
618 0.508872
619 0.508872
620 0.508872
621 0.508872
622 0.508872
623 0.508872
624 0.508872
625 0.508892
626 0.508892
627 0.508892
628 0.508892
629 0.508892
630 0.508894
631 0.508894
632 0.508894
633 0.508894
634 0.508894
635 0.508894
636 0.508894
637 0.508894
638 0.508905
639 0.50891
640 0.50891
641 0.508912
642 0.508912
643 0.508912
644 0.508912
645 0.508912
646 0.508919
647 0.508919
648 0.508931
649 0.508931
650 0.508931
651 0.508931
652 0.508931
653 0.508977
654 0.508977
655 0.509161
656 0.509161
657 0.509161
658 0.509165
659 0.509165
660 0.509174
661 0.509174
662 0.509174
663 0.509174
664 0.509174
665 0.509181
666 0.509181
667 0.509181
668 0.509181
669 0.509181
670 0.509183
671 0.509184
672 0.509185
673 0.509185
674 0.509193
675 0.509193
676 0.509193
677 0.509193
678 0.509193
679 0.509193
680 0.509193
681 0.509193
682 0.509193
683 0.509193
684 0.509193
685 0.509197
686 0.509197
687 0.509197
688 0.509197
689 0.509202
690 0.509202
691 0.509218
692 0.509242
693 0.509242
694 0.509242
695 0.509242
696 0.509242
697 0.509259
698 0.509259
699 0.509259
700 0.509259
701 0.509259
702 0.509259
703 0.509259
704 0.509259
705 0.509259
706 0.509281
707 0.509284
708 0.509296
709 0.509296
710 0.509296
711 0.509296
712 0.509296
713 0.5093
714 0.5093
715 0.5093
716 0.509328
717 0.509335
718 0.509335
719 0.509355
720 0.509355
721 0.509355
722 0.509355
723 0.509355
724 0.509356
725 0.509412
726 0.509412
727 0.509412
728 0.509412
729 0.509451
730 0.509451
731 0.509451
732 0.509451
733 0.509451
734 0.509451
735 0.509481
736 0.509481
737 0.509481
738 0.509489
739 0.509489
740 0.509491
741 0.509491
742 0.509491
743 0.509555
744 0.509555
745 0.509555
746 0.509555
747 0.509555
748 0.509555
749 0.509582
750 0.509582
751 0.509582
752 0.509583
753 0.509583
754 0.509583
755 0.509583
756 0.509596
757 0.509596
758 0.509596
759 0.509596
760 0.509596
761 0.509596
762 0.509596
763 0.509612
764 0.509612
765 0.509612
766 0.509679
767 0.509694
768 0.509694
769 0.509694
770 0.509694
771 0.509698
772 0.509698
773 0.5097
774 0.5097
775 0.5097
776 0.5097
777 0.509703
778 0.509703
779 0.509703
780 0.50974
781 0.509751
782 0.509751
783 0.509751
784 0.509751
785 0.509782
786 0.509782
787 0.509784
788 0.509784
789 0.50982
790 0.50982
791 0.50982
792 0.50982
793 0.50982
794 0.50982
795 0.50982
796 0.50982
797 0.509821
798 0.509821
799 0.509821
800 0.509821
801 0.509821
802 0.509821
803 0.509842
804 0.509842
805 0.509842
806 0.509895
807 0.509895
808 0.509895
809 0.509895
810 0.509895
811 0.509895
812 0.509898
813 0.509898
814 0.5099
815 0.5099
816 0.5099
817 0.5099
818 0.5099
819 0.509903
820 0.509903
821 0.509903
822 0.509903
823 0.509903
824 0.509934
825 0.509945
826 0.509945
827 0.509945
828 0.509945
829 0.509945
830 0.509945
831 0.509945
832 0.509945
833 0.509945
834 0.509945
835 0.509945
836 0.509957
837 0.50996
838 0.50996
839 0.50996
840 0.50996
841 0.50996
842 0.50996
843 0.50996
844 0.50996
845 0.50996
846 0.50996
847 0.50996
848 0.50996
849 0.50996
850 0.50996
851 0.50996
852 0.50996
853 0.50996
854 0.50996
855 0.50996
856 0.50996
857 0.50996
858 0.509975
859 0.509976
860 0.509976
861 0.509976
862 0.509976
863 0.509976
864 0.509981
865 0.509981
866 0.509981
867 0.509981
868 0.509981
869 0.509981
870 0.509981
871 0.509981
872 0.509981
873 0.509981
874 0.510045
875 0.510045
876 0.510045
877 0.510045
878 0.510045
879 0.510045
880 0.510045
881 0.510068
882 0.510076
883 0.510076
884 0.510076
885 0.510088
886 0.510089
887 0.510089
888 0.510089
889 0.510098
890 0.510098
891 0.510117
892 0.510131
893 0.510131
894 0.510131
895 0.510131
896 0.510131
897 0.510131
898 0.510131
899 0.510131
900 0.510131
901 0.510131
902 0.510131
903 0.510131
904 0.510131
905 0.510131
906 0.510131
907 0.510131
908 0.510131
909 0.510131
910 0.510131
911 0.510131
912 0.510131
913 0.510131
914 0.510142
915 0.510142
916 0.510142
917 0.510142
918 0.510142
919 0.510142
920 0.510142
921 0.510142
922 0.510143
923 0.510143
924 0.510143
925 0.510143
926 0.510143
927 0.510183
928 0.510183
929 0.510201
930 0.510201
931 0.510201
932 0.510201
933 0.510201
934 0.510201
935 0.510203
936 0.510203
937 0.510203
938 0.510203
939 0.510203
940 0.510203
941 0.510203
942 0.510203
943 0.510203
944 0.510203
945 0.510203
946 0.510203
947 0.510208
948 0.510208
949 0.510208
950 0.510208
951 0.510219
952 0.510219
953 0.510219
954 0.510219
955 0.510219
956 0.510219
957 0.510219
958 0.510224
959 0.510224
960 0.510224
961 0.510224
962 0.510229
963 0.51023
964 0.51023
965 0.51023
966 0.51023
967 0.51023
968 0.510231
969 0.510231
970 0.510231
971 0.510239
972 0.510239
973 0.510239
974 0.510262
975 0.510301
976 0.510304
977 0.510304
978 0.510304
979 0.510325
980 0.510325
981 0.510325
982 0.510329
983 0.510329
984 0.510329
985 0.510329
986 0.510329
987 0.510329
988 0.51033
989 0.510343
990 0.510343
991 0.510343
992 0.510419
993 0.510426
994 0.510426
995 0.510428
996 0.510428
997 0.510428
998 0.510478
999 0.510478
1000 0.510478
1001 0.510478
1002 0.510482
1003 0.510482
1004 0.510482
1005 0.510482
1006 0.510591
1007 0.510591
1008 0.510591
1009 0.510591
1010 0.510591
1011 0.510591
1012 0.510591
1013 0.510591
1014 0.510591
1015 0.510591
1016 0.510591
1017 0.510591
1018 0.510591
1019 0.510591
1020 0.510591
1021 0.510591
1022 0.510591
1023 0.510591
1024 0.510591
1025 0.510591
1026 0.510591
1027 0.510591
1028 0.510598
1029 0.510598
1030 0.510599
1031 0.510599
1032 0.510711
1033 0.510711
1034 0.510711
1035 0.510711
1036 0.510711
1037 0.510742
1038 0.510742
1039 0.510742
1040 0.510742
1041 0.510742
1042 0.510742
1043 0.510779
1044 0.510825
1045 0.510825
1046 0.510825
1047 0.510825
1048 0.510888
1049 0.510888
1050 0.510888
1051 0.510888
1052 0.510914
1053 0.510914
1054 0.510921
1055 0.510921
1056 0.510921
1057 0.510921
1058 0.510921
1059 0.510921
1060 0.510921
1061 0.510929
1062 0.51093
1063 0.51093
1064 0.51093
1065 0.51093
1066 0.51093
1067 0.51093
1068 0.510951
1069 0.510951
1070 0.510953
1071 0.510953
1072 0.510953
1073 0.510953
1074 0.510975
1075 0.510975
1076 0.510975
1077 0.510975
1078 0.510975
1079 0.510976
1080 0.510976
1081 0.510976
1082 0.511003
1083 0.511003
1084 0.511003
1085 0.511003
1086 0.511003
1087 0.511003
1088 0.511022
1089 0.511029
1090 0.511029
1091 0.51103
1092 0.51103
1093 0.51103
1094 0.51103
1095 0.51103
1096 0.51103
1097 0.51103
1098 0.51103
1099 0.51103
1100 0.51103
1101 0.51103
1102 0.51103
1103 0.51103
1104 0.51103
1105 0.51103
1106 0.51103
1107 0.511051
1108 0.511051
1109 0.511051
1110 0.511051
1111 0.511052
1112 0.511052
1113 0.511052
1114 0.511061
1115 0.511063
1116 0.511063
1117 0.511063
1118 0.511063
1119 0.511063
1120 0.511063
1121 0.511063
1122 0.511066
1123 0.511066
1124 0.511066
1125 0.511066
1126 0.511066
1127 0.511066
1128 0.511107
1129 0.511134
1130 0.511134
1131 0.511134
1132 0.511134
1133 0.511134
1134 0.511134
1135 0.511134
1136 0.511134
1137 0.511134
1138 0.511134
1139 0.511134
1140 0.511162
1141 0.511162
1142 0.51119
1143 0.51119
1144 0.51119
1145 0.511191
1146 0.511191
1147 0.511191
1148 0.511196
1149 0.511196
1150 0.511196
1151 0.511202
1152 0.511202
1153 0.511202
1154 0.511202
1155 0.511218
1156 0.511218
1157 0.511218
1158 0.511218
1159 0.511219
1160 0.511231
1161 0.511231
1162 0.511236
1163 0.511236
1164 0.511236
1165 0.511236
1166 0.511236
1167 0.511236
1168 0.511236
1169 0.511236
1170 0.511236
1171 0.51124
1172 0.51124
1173 0.51124
1174 0.51124
1175 0.51124
1176 0.51124
1177 0.51124
1178 0.51124
1179 0.511242
1180 0.511242
1181 0.511242
1182 0.511242
1183 0.511242
1184 0.511242
1185 0.511242
1186 0.511242
1187 0.511242
1188 0.511242
1189 0.511242
1190 0.511242
1191 0.511249
1192 0.511249
1193 0.511249
1194 0.511249
1195 0.511249
1196 0.511258
1197 0.511258
1198 0.511258
1199 0.51126
1200 0.51126
1201 0.51126
1202 0.51126
1203 0.51126
1204 0.51126
1205 0.51126
1206 0.51126
1207 0.51126
1208 0.51126
1209 0.51126
1210 0.51126
1211 0.51126
1212 0.51126
1213 0.51126
1214 0.51126
1215 0.511275
1216 0.511275
1217 0.511275
1218 0.511275
1219 0.511275
1220 0.511275
1221 0.511275
1222 0.511275
1223 0.511275
1224 0.51129
1225 0.51129
1226 0.51129
1227 0.51129
1228 0.51129
1229 0.51129
1230 0.51129
1231 0.51129
1232 0.51129
1233 0.51129
1234 0.51129
1235 0.51129
1236 0.51129
1237 0.51129
1238 0.511295
1239 0.511295
1240 0.511296
1241 0.511296
1242 0.511296
1243 0.511296
1244 0.511313
1245 0.511313
1246 0.511313
1247 0.511313
1248 0.511313
1249 0.511313
1250 0.511313
1251 0.511332
1252 0.511332
1253 0.511332
1254 0.511332
1255 0.511332
1256 0.511332
1257 0.511332
1258 0.511332
1259 0.511332
1260 0.511332
1261 0.511332
1262 0.511332
1263 0.511332
1264 0.511333
1265 0.511333
1266 0.511333
1267 0.511333
1268 0.511333
1269 0.511334
1270 0.511334
1271 0.511334
1272 0.511334
1273 0.511334
1274 0.511334
1275 0.511338
1276 0.511338
1277 0.511338
1278 0.511338
1279 0.511349
1280 0.511349
1281 0.511349
1282 0.511349
1283 0.511349
1284 0.511349
1285 0.511349
1286 0.511349
1287 0.511349
1288 0.511349
1289 0.511354
1290 0.511385
1291 0.511385
1292 0.511385
1293 0.511385
1294 0.511385
1295 0.511385
1296 0.511385
1297 0.511385
1298 0.511385
1299 0.511409
1300 0.511409
1301 0.511409
1302 0.511432
1303 0.511432
1304 0.511432
1305 0.511432
1306 0.511432
1307 0.511432
1308 0.511433
1309 0.511433
1310 0.511433
1311 0.511435
1312 0.511435
1313 0.511435
1314 0.511435
1315 0.511435
1316 0.511435
1317 0.511435
1318 0.511511
1319 0.511511
1320 0.511511
1321 0.511518
1322 0.511518
1323 0.511518
1324 0.511518
1325 0.511518
1326 0.511518
1327 0.511518
1328 0.511518
1329 0.511518
1330 0.511518
1331 0.511518
1332 0.511518
1333 0.511518
1334 0.511535
1335 0.511535
1336 0.511537
1337 0.511537
1338 0.511549
1339 0.511554
1340 0.511554
1341 0.511554
1342 0.511554
1343 0.511554
1344 0.511554
1345 0.511554
1346 0.511554
1347 0.511554
1348 0.511556
1349 0.511556
1350 0.511556
1351 0.511558
1352 0.511558
1353 0.511558
1354 0.511558
1355 0.511558
1356 0.511571
1357 0.511571
1358 0.511572
1359 0.511572
1360 0.511572
1361 0.511572
1362 0.511577
1363 0.511577
1364 0.511577
1365 0.511583
1366 0.511595
1367 0.511595
1368 0.511595
1369 0.511595
1370 0.511595
1371 0.511595
1372 0.511595
1373 0.511595
1374 0.511595
1375 0.511595
1376 0.511595
1377 0.511595
1378 0.511595
1379 0.511595
1380 0.511595
1381 0.511595
1382 0.511595
1383 0.511595
1384 0.511595
1385 0.511598
1386 0.511598
1387 0.511598
1388 0.511598
1389 0.511598
1390 0.511601
1391 0.511601
1392 0.511601
1393 0.511601
1394 0.511601
1395 0.511601
1396 0.511601
1397 0.511601
1398 0.511601
1399 0.511601
1400 0.511601
1401 0.511605
1402 0.511605
1403 0.511615
1404 0.511615
1405 0.511615
1406 0.511615
1407 0.511615
1408 0.511615
1409 0.51162
1410 0.51162
1411 0.51162
1412 0.51162
1413 0.511622
1414 0.511622
1415 0.511622
1416 0.511622
1417 0.511622
1418 0.511622
1419 0.511644
1420 0.511644
1421 0.511644
1422 0.511685
1423 0.511685
1424 0.511685
1425 0.511685
1426 0.511685
1427 0.511685
1428 0.511685
1429 0.511685
1430 0.511685
1431 0.511685
1432 0.511685
1433 0.511685
1434 0.511685
1435 0.511685
1436 0.511685
1437 0.511685
1438 0.511685
1439 0.511685
1440 0.511685
1441 0.511685
1442 0.511728
1443 0.511728
1444 0.511728
1445 0.511728
1446 0.51173
1447 0.51173
1448 0.51173
1449 0.511757
1450 0.511757
1451 0.511789
1452 0.511789
1453 0.511789
1454 0.511789
1455 0.511789
1456 0.511789
1457 0.511789
1458 0.511789
1459 0.511791
1460 0.511791
1461 0.511791
1462 0.511791
1463 0.511791
1464 0.511817
1465 0.511817
1466 0.51188
1467 0.51188
1468 0.51188
1469 0.511904
1470 0.511904
1471 0.511904
1472 0.511904
1473 0.511904
1474 0.511904
1475 0.511904
1476 0.511904
1477 0.511904
1478 0.511904
1479 0.511904
1480 0.511904
1481 0.511904
1482 0.511904
1483 0.511904
1484 0.511904
1485 0.511904
1486 0.511904
1487 0.511904
1488 0.511904
1489 0.511945
1490 0.511945
1491 0.511946
1492 0.511949
1493 0.511949
1494 0.511949
1495 0.511965
1496 0.511965
1497 0.511965
1498 0.511965
1499 0.511965
1500 0.511965
1501 0.511965
1502 0.512
1503 0.512
1504 0.512
1505 0.512231
1506 0.512231
1507 0.512231
1508 0.512231
1509 0.512276
1510 0.512276
1511 0.512276
1512 0.512276
1513 0.512276
1514 0.512276
1515 0.512276
1516 0.512276
1517 0.512276
1518 0.512312
1519 0.512323
1520 0.512323
1521 0.512323
1522 0.512323
1523 0.512323
1524 0.512323
1525 0.512323
1526 0.512323
1527 0.512323
1528 0.512323
1529 0.512323
1530 0.512323
1531 0.512323
1532 0.512323
1533 0.512323
1534 0.512323
1535 0.512323
1536 0.512323
1537 0.512323
1538 0.512323
1539 0.512323
1540 0.512323
1541 0.512323
1542 0.512323
1543 0.512323
1544 0.512323
1545 0.512323
1546 0.512323
1547 0.512323
1548 0.512333
1549 0.512333
1550 0.512333
1551 0.512337
1552 0.512337
1553 0.512337
1554 0.512337
1555 0.512337
1556 0.512344
1557 0.512344
1558 0.512344
1559 0.512344
1560 0.512374
1561 0.512374
1562 0.512374
1563 0.512374
1564 0.512374
1565 0.512374
1566 0.512374
1567 0.51238
1568 0.51238
1569 0.51239
1570 0.512391
1571 0.512391
1572 0.512391
1573 0.512391
1574 0.512391
1575 0.512393
1576 0.512393
1577 0.512401
1578 0.512401
1579 0.512401
1580 0.512401
1581 0.512401
1582 0.512401
1583 0.512401
1584 0.512401
1585 0.512401
1586 0.512401
1587 0.512439
1588 0.512439
1589 0.51244
1590 0.512504
1591 0.512504
1592 0.512504
1593 0.512504
1594 0.512504
1595 0.512504
1596 0.512504
1597 0.512504
1598 0.512504
1599 0.512504
1600 0.512504
1601 0.512504
1602 0.512504
1603 0.512504
1604 0.512504
1605 0.512504
1606 0.512504
1607 0.512504
1608 0.512504
1609 0.512504
1610 0.512504
1611 0.512506
1612 0.512506
1613 0.512506
1614 0.512506
1615 0.512506
1616 0.512506
1617 0.512506
1618 0.512506
1619 0.512506
1620 0.512525
1621 0.512525
1622 0.512525
1623 0.512525
1624 0.512525
1625 0.512525
1626 0.512525
1627 0.512525
1628 0.512528
1629 0.512528
1630 0.51253
1631 0.51253
1632 0.51253
1633 0.51253
1634 0.51253
1635 0.512546
1636 0.512553
1637 0.51256
1638 0.51256
1639 0.51256
1640 0.51256
1641 0.512561
1642 0.512561
1643 0.512561
1644 0.512563
1645 0.512563
1646 0.512563
1647 0.51257
1648 0.51257
1649 0.51257
1650 0.51257
1651 0.51257
1652 0.51257
1653 0.51257
1654 0.51257
1655 0.51257
1656 0.51257
1657 0.51257
1658 0.51257
1659 0.512577
1660 0.512577
1661 0.512578
1662 0.512578
1663 0.512578
1664 0.512585
1665 0.512585
1666 0.512585
1667 0.512585
1668 0.512585
1669 0.512585
1670 0.512585
1671 0.512585
1672 0.512585
1673 0.512585
1674 0.512585
1675 0.512585
1676 0.512585
1677 0.512585
1678 0.512585
1679 0.512585
1680 0.512585
1681 0.512585
1682 0.512585
1683 0.512585
1684 0.512585
1685 0.512585
1686 0.512585
1687 0.512585
1688 0.512625
1689 0.512625
1690 0.512625
1691 0.512625
1692 0.512629
1693 0.512629
1694 0.512629
1695 0.512629
1696 0.512629
1697 0.512629
1698 0.512629
1699 0.512629
1700 0.512629
1701 0.512629
1702 0.512641
1703 0.512641
1704 0.512641
1705 0.512641
1706 0.512641
1707 0.512641
1708 0.512641
1709 0.512641
1710 0.512641
1711 0.512663
1712 0.512666
1713 0.512666
1714 0.512666
1715 0.512666
1716 0.512666
1717 0.512666
1718 0.512666
1719 0.512666
1720 0.512666
1721 0.512666
1722 0.512666
1723 0.512666
1724 0.512666
1725 0.512666
1726 0.512666
1727 0.512677
1728 0.512677
1729 0.512677
1730 0.512677
1731 0.512677
1732 0.512677
1733 0.512677
1734 0.512677
1735 0.512677
1736 0.512677
1737 0.512678
1738 0.512678
1739 0.512678
1740 0.512678
1741 0.512709
1742 0.512709
1743 0.512709
1744 0.512709
1745 0.512709
1746 0.512709
1747 0.512741
1748 0.512744
1749 0.512745
1750 0.512745
1751 0.512745
1752 0.512745
1753 0.512745
1754 0.512745
1755 0.512745
1756 0.512745
1757 0.512745
1758 0.512745
1759 0.512745
1760 0.512745
1761 0.512745
1762 0.512745
1763 0.512745
1764 0.512745
1765 0.512745
1766 0.512745
1767 0.512745
1768 0.512745
1769 0.512745
1770 0.512787
1771 0.512808
1772 0.512897
1773 0.512897
1774 0.512897
1775 0.512897
1776 0.512897
1777 0.512897
1778 0.512897
1779 0.512897
1780 0.512897
1781 0.512897
1782 0.512897
1783 0.512897
1784 0.512898
1785 0.512912
1786 0.512912
1787 0.512912
1788 0.512912
1789 0.512912
1790 0.512912
1791 0.512912
1792 0.512912
1793 0.512912
1794 0.512912
1795 0.512912
1796 0.512912
1797 0.512912
1798 0.512912
1799 0.512912
1800 0.512912
1801 0.512912
1802 0.512912
1803 0.512912
1804 0.512912
1805 0.512912
1806 0.512912
1807 0.512912
1808 0.512912
1809 0.512912
1810 0.512912
1811 0.512914
1812 0.512915
1813 0.512915
1814 0.512949
1815 0.512949
1816 0.512949
1817 0.512949
1818 0.512949
1819 0.512949
1820 0.512949
1821 0.512949
1822 0.512949
1823 0.512949
1824 0.512949
1825 0.512949
1826 0.512955
1827 0.512955
1828 0.512955
1829 0.512955
1830 0.512955
1831 0.512955
1832 0.512955
1833 0.512955
1834 0.512962
1835 0.512962
1836 0.512962
1837 0.512962
1838 0.512962
1839 0.512962
1840 0.512962
1841 0.512962
1842 0.512962
1843 0.512962
1844 0.512963
1845 0.512963
1846 0.512963
1847 0.512963
1848 0.512963
1849 0.512963
1850 0.512963
1851 0.512963
1852 0.512963
1853 0.512963
1854 0.512963
1855 0.512973
1856 0.51298
1857 0.51298
1858 0.51298
1859 0.51298
1860 0.51298
1861 0.51298
1862 0.51298
1863 0.51298
1864 0.51298
1865 0.51298
1866 0.51298
1867 0.51298
1868 0.51298
1869 0.51298
1870 0.51298
1871 0.51298
1872 0.51298
1873 0.51298
1874 0.51298
1875 0.51298
1876 0.51298
1877 0.51298
1878 0.51298
1879 0.51298
1880 0.51298
1881 0.51298
1882 0.513021
1883 0.513021
1884 0.513021
1885 0.513021
1886 0.513021
1887 0.513021
1888 0.513021
1889 0.513021
1890 0.51311
1891 0.51311
1892 0.51311
1893 0.513111
1894 0.513111
1895 0.513128
1896 0.513128
1897 0.513128
1898 0.513128
1899 0.513128
1900 0.513134
1901 0.513134
1902 0.513134
1903 0.513134
1904 0.513134
1905 0.513134
1906 0.513134
1907 0.513134
1908 0.513134
1909 0.513134
1910 0.513134
1911 0.513134
1912 0.513134
1913 0.513134
1914 0.513134
1915 0.513134
1916 0.513134
1917 0.513165
1918 0.51319
1919 0.51319
1920 0.51319
1921 0.513195
1922 0.513195
1923 0.513195
1924 0.513197
1925 0.513197
1926 0.513197
1927 0.513197
1928 0.513197
1929 0.513197
1930 0.513197
1931 0.513197
1932 0.513197
1933 0.513197
1934 0.513197
1935 0.513197
1936 0.513197
1937 0.513197
1938 0.513197
1939 0.513197
1940 0.513197
1941 0.513197
1942 0.513197
1943 0.513198
1944 0.513198
1945 0.513198
1946 0.513325
1947 0.513325
1948 0.513327
1949 0.513494
1950 0.513514
1951 0.513514
1952 0.513514
1953 0.513514
1954 0.513514
1955 0.513514
1956 0.513514
1957 0.513514
1958 0.513514
1959 0.513514
1960 0.513514
1961 0.513529
1962 0.513529
1963 0.513529
1964 0.513529
1965 0.513549
1966 0.513556
1967 0.513564
1968 0.513564
1969 0.513564
1970 0.513564
1971 0.513564
1972 0.513619
1973 0.513648
1974 0.513648
1975 0.513648
1976 0.513648
1977 0.513648
1978 0.513648
1979 0.513648
1980 0.513648
1981 0.513648
1982 0.513648
1983 0.513648
1984 0.513648
1985 0.513648
1986 0.51365
1987 0.51365
1988 0.51365
1989 0.51365
1990 0.51365
1991 0.513652
1992 0.513702
1993 0.51371
1994 0.51371
1995 0.51371
1996 0.51371
1997 0.51371
1998 0.51371
1999 0.513719
2000 0.513736
2001 0.513736
2002 0.513736
2003 0.513736
2004 0.513736
2005 0.513736
2006 0.513736
2007 0.513736
2008 0.513745
2009 0.513745
2010 0.513745
2011 0.513754
2012 0.513754
2013 0.513754
2014 0.513754
2015 0.513755
2016 0.513755
2017 0.513809
2018 0.513821
2019 0.513821
2020 0.513821
2021 0.513821
2022 0.513821
2023 0.513821
2024 0.513821
2025 0.513821
2026 0.513821
2027 0.513821
2028 0.513821
2029 0.513824
2030 0.513824
2031 0.513824
2032 0.513824
2033 0.513824
2034 0.513824
2035 0.513824
2036 0.513824
2037 0.513824
2038 0.513824
2039 0.513824
2040 0.513824
2041 0.513824
2042 0.513824
2043 0.513824
2044 0.513824
2045 0.513825
2046 0.513825
2047 0.513848
2048 0.513848
2049 0.513848
2050 0.513848
2051 0.513848
2052 0.513848
2053 0.513851
2054 0.513851
2055 0.513851
2056 0.513851
2057 0.513851
2058 0.513851
2059 0.513851
2060 0.513864
2061 0.513864
2062 0.513864
2063 0.513864
2064 0.513864
2065 0.513864
2066 0.513864
2067 0.513864
2068 0.513864
2069 0.513864
2070 0.513868
2071 0.513868
2072 0.513868
2073 0.513868
2074 0.513868
2075 0.513879
2076 0.513879
2077 0.513879
2078 0.513879
2079 0.513879
2080 0.513879
2081 0.513879
2082 0.513879
2083 0.513879
2084 0.513879
2085 0.513879
2086 0.513879
2087 0.513879
2088 0.513885
2089 0.513885
2090 0.513885
2091 0.513885
2092 0.513913
2093 0.513913
2094 0.513913
2095 0.513913
2096 0.513913
2097 0.513969
2098 0.513969
2099 0.513969
2100 0.513969
2101 0.513969
2102 0.513969
2103 0.513974
2104 0.513974
2105 0.513974
2106 0.513987
2107 0.513987
2108 0.513987
2109 0.513987
2110 0.513987
2111 0.513987
2112 0.513991
2113 0.513991
2114 0.513991
2115 0.513991
2116 0.513991
2117 0.513991
2118 0.513991
2119 0.513991
2120 0.513991
2121 0.513991
2122 0.513991
2123 0.514023
2124 0.514023
2125 0.514023
2126 0.514023
2127 0.514023
2128 0.514023
2129 0.514023
2130 0.514023
2131 0.514023
2132 0.514024
2133 0.514024
2134 0.514024
2135 0.51403
2136 0.51403
2137 0.51403
2138 0.51403
2139 0.51403
2140 0.51403
2141 0.51403
2142 0.51403
2143 0.51403
2144 0.51403
2145 0.51403
2146 0.51403
2147 0.51403
2148 0.51403
2149 0.514045
2150 0.514045
2151 0.514045
2152 0.514045
2153 0.514045
2154 0.514045
2155 0.514045
2156 0.514045
2157 0.514045
2158 0.514045
2159 0.514045
2160 0.514045
2161 0.514045
2162 0.514047
2163 0.514047
2164 0.514047
2165 0.514049
2166 0.514049
2167 0.514049
2168 0.51406
2169 0.51406
2170 0.51406
2171 0.51406
2172 0.51406
2173 0.51406
2174 0.51406
2175 0.51406
2176 0.51406
2177 0.51406
2178 0.51406
2179 0.51406
2180 0.51406
2181 0.51406
2182 0.514062
2183 0.514062
2184 0.514062
2185 0.514062
2186 0.514062
2187 0.514062
2188 0.514062
2189 0.514062
2190 0.514062
2191 0.514062
2192 0.514062
2193 0.514071
2194 0.514071
2195 0.514071
2196 0.514071
2197 0.514071
2198 0.514071
2199 0.514071
2200 0.514071
2201 0.514071
2202 0.514071
2203 0.51409
2204 0.51409
2205 0.51409
2206 0.51409
2207 0.51409
2208 0.51409
2209 0.51409
2210 0.51409
2211 0.51409
2212 0.514133
2213 0.514133
2214 0.514133
2215 0.514133
2216 0.514133
2217 0.514133
2218 0.514133
2219 0.514133
2220 0.514133
2221 0.514133
2222 0.514133
2223 0.514133
2224 0.514133
2225 0.514133
2226 0.514133
2227 0.514133
2228 0.514133
2229 0.514133
2230 0.514133
2231 0.514133
2232 0.514133
2233 0.514133
2234 0.514133
2235 0.514133
2236 0.517071
2237 0.517071
2238 0.517071
2239 0.517071
2240 0.517071
2241 0.517071
2242 0.517071
2243 0.517071
2244 0.517071
2245 0.517071
2246 0.517074
2247 0.517074
2248 0.517074
2249 0.517074
2250 0.519893
2251 0.519898
2252 0.519911
2253 0.51992
2254 0.51992
2255 0.51992
2256 0.51992
2257 0.51992
2258 0.51992
2259 0.51992
2260 0.51992
2261 0.519947
2262 0.519947
2263 0.519947
2264 0.519947
2265 0.519947
2266 0.519947
2267 0.519947
2268 0.519947
2269 0.52286
2270 0.52286
2271 0.525737
2272 0.525737
2273 0.525737
2274 0.525737
2275 0.525737
2276 0.525737
2277 0.52578
2278 0.525781
2279 0.525781
2280 0.525781
2281 0.525797
2282 0.525797
2283 0.525797
2284 0.525797
2285 0.525801
2286 0.525801
2287 0.525801
2288 0.525801
2289 0.525801
2290 0.525801
2291 0.525801
2292 0.525801
2293 0.525802
2294 0.525802
2295 0.525802
2296 0.525802
2297 0.525802
2298 0.525802
2299 0.525802
2300 0.525802
2301 0.525802
2302 0.525802
2303 0.525802
2304 0.525802
2305 0.525802
2306 0.525802
2307 0.525813
2308 0.525813
2309 0.525813
2310 0.525813
2311 0.525813
2312 0.525813
2313 0.525813
2314 0.525813
2315 0.525813
2316 0.525813
2317 0.525813
2318 0.525813
2319 0.525813
2320 0.525813
2321 0.525821
2322 0.525821
2323 0.525821
2324 0.525821
2325 0.525821
2326 0.525821
2327 0.525821
2328 0.525821
2329 0.525821
2330 0.525821
2331 0.525821
2332 0.52583
2333 0.52583
2334 0.525837
2335 0.525837
2336 0.525837
2337 0.52584
2338 0.52584
2339 0.525853
2340 0.525853
2341 0.525853
2342 0.525853
2343 0.525853
2344 0.525853
2345 0.525853
2346 0.52586
2347 0.52586
2348 0.52586
2349 0.52586
2350 0.52586
2351 0.52586
2352 0.52586
2353 0.52586
2354 0.52586
2355 0.52586
2356 0.52586
2357 0.52586
2358 0.52586
2359 0.52586
2360 0.52586
2361 0.525867
2362 0.525868
2363 0.525868
2364 0.52587
2365 0.52587
2366 0.52587
2367 0.52587
2368 0.52587
2369 0.52587
2370 0.52587
2371 0.52587
2372 0.52587
2373 0.52587
2374 0.52587
2375 0.525938
2376 0.525938
2377 0.525938
2378 0.525938
2379 0.525938
2380 0.525938
2381 0.525951
2382 0.525952
2383 0.525952
2384 0.525978
2385 0.525978
2386 0.52598
2387 0.52598
2388 0.52598
2389 0.52598
2390 0.52598
2391 0.52598
2392 0.52598
2393 0.52598
2394 0.52598
2395 0.52598
2396 0.52598
2397 0.52598
2398 0.52598
2399 0.52598
2400 0.525981
2401 0.525981
2402 0.525981
2403 0.525984
2404 0.525995
2405 0.525995
2406 0.525995
2407 0.525995
2408 0.525995
2409 0.525995
2410 0.525995
2411 0.525995
2412 0.525995
2413 0.525995
2414 0.525995
2415 0.525995
2416 0.525995
2417 0.525995
2418 0.525995
2419 0.525995
2420 0.525995
2421 0.525995
2422 0.525995
2423 0.525995
2424 0.525995
2425 0.525995
2426 0.526001
2427 0.526001
2428 0.526001
2429 0.526001
2430 0.526001
2431 0.526001
2432 0.526001
2433 0.526001
2434 0.526001
2435 0.526001
2436 0.526001
2437 0.526001
2438 0.526001
2439 0.526001
2440 0.526001
2441 0.526001
2442 0.526001
2443 0.526001
2444 0.526001
2445 0.526023
2446 0.526023
2447 0.526023
2448 0.526023
2449 0.526023
2450 0.526023
2451 0.526023
2452 0.526023
2453 0.526023
2454 0.526023
2455 0.526023
2456 0.526023
2457 0.526023
2458 0.526023
2459 0.526023
2460 0.526023
2461 0.526023
2462 0.526023
2463 0.526023
2464 0.526031
2465 0.526031
2466 0.526031
2467 0.526031
2468 0.526031
2469 0.526031
2470 0.526031
2471 0.526031
2472 0.526031
2473 0.526031
2474 0.526031
2475 0.526031
2476 0.526031
2477 0.526031
2478 0.526031
2479 0.526031
2480 0.526031
2481 0.526031
2482 0.526031
2483 0.526031
2484 0.526031
2485 0.526031
2486 0.526031
2487 0.526031
2488 0.526031
2489 0.526031
2490 0.526031
2491 0.526031
2492 0.526034
2493 0.526034
2494 0.526034
2495 0.526075
2496 0.526075
2497 0.526075
2498 0.526075
2499 0.526075
2500 0.526075
2501 0.526075
2502 0.526075
2503 0.526075
2504 0.526075
2505 0.526075
2506 0.526075
2507 0.526075
2508 0.526075
2509 0.526075
2510 0.526075
2511 0.526075
2512 0.526075
2513 0.526075
2514 0.526075
2515 0.52623
2516 0.52623
2517 0.52623
2518 0.52623
2519 0.52623
2520 0.52623
2521 0.52623
2522 0.526236
2523 0.526236
2524 0.526236
2525 0.526236
2526 0.526236
2527 0.526236
2528 0.526236
2529 0.526236
2530 0.526236
2531 0.526236
2532 0.526236
2533 0.526236
2534 0.526236
2535 0.526236
2536 0.526236
2537 0.526236
2538 0.526236
2539 0.526236
2540 0.526236
2541 0.526237
2542 0.526237
2543 0.526237
2544 0.526237
2545 0.526237
2546 0.526237
2547 0.526237
2548 0.526237
2549 0.526237
2550 0.526237
2551 0.526237
2552 0.526237
2553 0.526237
2554 0.526237
2555 0.526237
2556 0.526237
2557 0.526237
2558 0.526237
2559 0.526237
2560 0.526237
2561 0.526237
2562 0.526237
2563 0.526237
2564 0.526237
2565 0.526237
2566 0.526237
2567 0.526237
2568 0.526237
2569 0.526255
2570 0.526274
2571 0.526274
2572 0.526274
2573 0.526274
2574 0.526274
2575 0.526274
2576 0.526274
2577 0.526274
2578 0.526276
2579 0.526276
2580 0.526291
2581 0.526291
2582 0.526291
2583 0.526291
2584 0.526291
2585 0.526291
2586 0.526291
2587 0.526291
2588 0.526291
2589 0.526291
2590 0.526291
2591 0.526291
2592 0.526291
2593 0.526291
2594 0.526291
2595 0.526291
2596 0.526291
2597 0.526291
2598 0.526291
2599 0.526291
2600 0.526291
2601 0.526291
2602 0.526291
2603 0.526291
2604 0.526291
2605 0.526291
2606 0.526291
2607 0.526291
2608 0.526291
2609 0.526291
2610 0.526291
2611 0.526291
2612 0.526291
2613 0.526291
2614 0.526291
2615 0.526298
2616 0.526298
2617 0.526298
2618 0.526298
2619 0.526298
2620 0.526298
2621 0.526298
2622 0.526298
2623 0.526298
2624 0.526298
2625 0.526298
2626 0.526307
2627 0.526307
2628 0.526307
2629 0.526307
2630 0.526307
2631 0.526307
2632 0.526307
2633 0.526307
2634 0.526307
2635 0.526307
2636 0.526307
2637 0.526307
2638 0.526307
2639 0.526307
2640 0.526307
2641 0.526307
2642 0.526307
2643 0.526307
2644 0.526307
2645 0.526307
2646 0.526307
2647 0.526307
2648 0.526307
2649 0.526307
2650 0.526307
2651 0.526307
2652 0.526307
2653 0.526307
2654 0.526353
2655 0.526353
2656 0.526353
2657 0.526353
2658 0.526353
2659 0.526353
2660 0.526353
2661 0.526353
2662 0.526353
2663 0.526353
2664 0.526353
2665 0.526353
2666 0.526353
2667 0.526353
2668 0.526353
2669 0.526353
2670 0.526353
2671 0.526353
2672 0.526353
2673 0.526353
2674 0.526353
2675 0.526353
2676 0.526354
2677 0.526354
2678 0.526357
2679 0.526387
2680 0.526387
2681 0.526387
2682 0.526387
2683 0.526387
2684 0.526387
2685 0.526387
2686 0.526387
2687 0.526387
2688 0.526387
2689 0.526387
2690 0.526387
2691 0.526387
2692 0.526512
2693 0.526512
2694 0.526512
2695 0.526522
2696 0.526522
2697 0.526522
2698 0.526522
2699 0.526523
2700 0.526523
2701 0.526523
2702 0.526523
2703 0.526523
2704 0.526523
2705 0.526523
2706 0.526523
2707 0.526523
2708 0.526523
2709 0.526523
2710 0.526528
2711 0.526528
2712 0.526528
2713 0.526528
2714 0.526528
2715 0.526528
2716 0.526528
2717 0.526533
2718 0.526533
2719 0.526533
2720 0.526533
2721 0.526533
2722 0.526533
2723 0.526533
2724 0.526533
2725 0.526533
2726 0.526533
2727 0.526533
2728 0.526533
2729 0.526533
2730 0.526533
2731 0.526536
2732 0.526536
2733 0.526536
2734 0.526578
2735 0.526578
2736 0.526578
2737 0.526597
2738 0.526597
2739 0.526597
2740 0.526597
2741 0.526597
2742 0.526597
2743 0.526597
2744 0.526597
2745 0.526597
2746 0.526597
2747 0.526597
2748 0.526597
2749 0.526597
2750 0.526597
2751 0.526597
2752 0.526597
2753 0.526597
2754 0.526597
2755 0.526597
2756 0.526597
2757 0.526597
2758 0.526597
2759 0.526597
2760 0.526597
2761 0.526616
2762 0.526616
2763 0.526616
2764 0.526616
2765 0.526625
2766 0.526626
2767 0.526626
2768 0.526626
2769 0.526627
2770 0.526627
2771 0.526627
2772 0.526648
2773 0.526648
2774 0.526648
2775 0.526648
2776 0.526648
2777 0.526663
2778 0.526663
2779 0.526663
2780 0.526663
2781 0.526663
2782 0.526663
2783 0.526663
2784 0.526663
2785 0.526663
2786 0.526663
2787 0.526663
2788 0.526663
2789 0.526663
2790 0.526663
2791 0.526663
2792 0.526663
2793 0.526663
2794 0.526663
2795 0.526663
2796 0.526663
2797 0.526663
2798 0.526663
2799 0.526663
2800 0.526663
2801 0.526663
2802 0.526663
2803 0.526663
2804 0.526663
2805 0.526663
2806 0.526663
2807 0.526663
2808 0.526663
2809 0.526681
2810 0.526685
2811 0.526685
2812 0.526685
2813 0.526685
2814 0.526685
2815 0.526685
2816 0.526685
2817 0.526685
2818 0.526685
2819 0.526685
2820 0.526685
2821 0.526685
2822 0.526685
2823 0.526685
2824 0.526685
2825 0.526685
2826 0.526685
2827 0.526685
2828 0.526685
2829 0.526685
2830 0.526685
2831 0.526686
2832 0.526713
2833 0.526713
2834 0.526713
2835 0.526713
2836 0.526713
2837 0.526733
2838 0.526733
2839 0.526733
2840 0.526733
2841 0.526733
2842 0.526733
2843 0.526733
2844 0.526733
2845 0.526733
2846 0.526733
2847 0.526733
2848 0.526733
2849 0.526733
2850 0.526733
2851 0.526733
2852 0.526733
2853 0.52678
2854 0.52678
2855 0.52678
2856 0.52678
2857 0.52678
2858 0.52678
2859 0.52678
2860 0.52678
2861 0.52678
2862 0.52678
2863 0.52678
2864 0.52678
2865 0.526787
2866 0.526787
2867 0.526787
2868 0.526787
2869 0.526793
2870 0.526813
2871 0.526813
2872 0.526813
2873 0.526813
2874 0.526813
2875 0.526813
2876 0.526813
2877 0.526813
2878 0.526833
2879 0.526833
2880 0.526833
2881 0.526833
2882 0.526833
2883 0.526833
2884 0.526833
2885 0.526833
2886 0.526833
2887 0.526833
2888 0.526833
2889 0.526833
2890 0.526833
2891 0.526833
2892 0.526833
2893 0.526833
2894 0.526833
2895 0.526833
2896 0.526833
2897 0.526833
2898 0.526833
2899 0.526833
2900 0.526833
2901 0.526833
2902 0.526833
2903 0.526833
2904 0.526833
2905 0.526833
2906 0.526833
2907 0.526833
2908 0.526833
2909 0.526833
2910 0.526833
2911 0.526833
2912 0.526833
2913 0.526833
2914 0.526833
2915 0.526833
2916 0.526833
2917 0.526833
2918 0.526833
2919 0.526833
2920 0.526833
2921 0.526833
2922 0.526833
2923 0.526833
2924 0.526833
2925 0.526846
2926 0.526846
2927 0.526846
2928 0.526846
2929 0.526846
2930 0.526846
2931 0.526846
2932 0.526846
2933 0.526846
2934 0.526846
2935 0.526849
2936 0.526858
2937 0.526858
2938 0.526859
2939 0.526859
2940 0.526859
2941 0.526859
2942 0.526859
2943 0.526859
2944 0.526859
2945 0.526859
2946 0.526859
2947 0.526859
2948 0.526859
2949 0.526859
2950 0.526859
2951 0.526859
2952 0.526859
2953 0.526859
2954 0.526859
2955 0.526859
2956 0.526859
2957 0.526859
2958 0.526859
2959 0.526859
2960 0.526859
2961 0.526906
2962 0.526906
2963 0.526906
2964 0.526906
2965 0.526906
2966 0.526906
2967 0.526906
2968 0.526906
2969 0.526906
2970 0.526906
2971 0.526906
2972 0.526906
2973 0.526906
2974 0.526906
2975 0.526906
2976 0.526906
2977 0.526906
2978 0.526906
2979 0.526906
2980 0.526906
2981 0.526906
2982 0.526906
2983 0.526906
2984 0.526906
2985 0.526906
2986 0.526906
2987 0.526906
2988 0.526906
2989 0.526906
2990 0.526906
2991 0.526906
2992 0.526906
2993 0.526906
2994 0.526906
2995 0.526906
2996 0.526906
2997 0.526906
2998 0.526907
2999 0.526907
3000 0.526907
3001 0.526907
3002 0.526907
3003 0.526907
3004 0.526907
3005 0.526908
3006 0.526908
3007 0.526908
3008 0.526908
3009 0.526909
3010 0.526909
3011 0.526909
3012 0.526909
3013 0.526909
3014 0.526914
3015 0.526914
3016 0.526914
3017 0.526914
3018 0.526914
3019 0.526914
3020 0.526914
3021 0.526914
3022 0.526914
3023 0.526914
3024 0.526916
3025 0.526916
3026 0.526916
3027 0.526916
3028 0.526916
3029 0.526916
3030 0.526916
3031 0.526916
3032 0.526916
3033 0.526925
3034 0.526925
3035 0.526925
3036 0.526925
3037 0.526925
3038 0.526925
3039 0.526925
3040 0.526925
3041 0.526925
3042 0.526925
3043 0.526925
3044 0.526925
3045 0.526925
3046 0.526925
3047 0.526925
3048 0.526925
3049 0.526925
3050 0.526925
3051 0.526925
3052 0.526925
3053 0.526925
3054 0.526925
3055 0.526925
3056 0.526925
3057 0.526925
3058 0.526925
3059 0.526925
3060 0.526925
3061 0.526925
3062 0.526925
3063 0.526925
3064 0.526925
3065 0.526925
3066 0.526925
3067 0.526925
3068 0.526925
3069 0.526925
3070 0.526925
3071 0.526925
3072 0.526925
3073 0.526925
3074 0.526925
3075 0.526925
3076 0.526925
3077 0.526925
3078 0.526925
3079 0.526925
3080 0.526925
3081 0.526925
3082 0.526925
3083 0.526925
3084 0.526925
3085 0.526925
3086 0.526925
3087 0.526925
3088 0.526946
3089 0.526946
3090 0.526946
3091 0.526946
3092 0.526946
3093 0.526946
3094 0.526946
3095 0.526946
3096 0.526946
3097 0.526946
3098 0.526946
3099 0.526952
3100 0.526952
3101 0.526952
3102 0.526952
3103 0.526952
3104 0.526952
3105 0.526952
3106 0.526952
3107 0.526952
3108 0.526952
3109 0.526964
3110 0.526974
3111 0.526974
3112 0.526974
3113 0.526979
3114 0.526979
3115 0.526979
3116 0.526979
3117 0.526979
3118 0.526979
3119 0.526979
3120 0.526979
3121 0.526979
3122 0.526979
3123 0.526979
3124 0.526979
3125 0.526979
3126 0.526979
3127 0.526979
3128 0.527002
3129 0.527002
3130 0.527004
3131 0.527004
3132 0.527004
3133 0.527004
3134 0.527004
3135 0.527004
3136 0.527004
3137 0.527004
3138 0.527004
3139 0.527004
3140 0.527004
3141 0.527004
3142 0.527004
3143 0.527004
3144 0.527004
3145 0.527004
3146 0.527004
3147 0.527006
3148 0.527006
3149 0.527006
3150 0.527006
3151 0.527006
3152 0.527006
3153 0.527006
3154 0.527006
3155 0.527006
3156 0.527006
3157 0.527006
3158 0.527006
3159 0.527006
3160 0.527006
3161 0.527006
3162 0.527006
3163 0.527006
3164 0.527006
3165 0.527006
3166 0.527006
3167 0.527006
3168 0.527006
3169 0.527006
3170 0.527006
3171 0.527006
3172 0.527006
3173 0.527006
3174 0.527006
3175 0.527006
3176 0.527006
3177 0.527009
3178 0.527009
3179 0.527009
3180 0.527009
3181 0.527009
3182 0.527009
3183 0.527009
3184 0.527009
3185 0.527009
3186 0.527009
3187 0.527009
3188 0.527009
3189 0.527009
3190 0.527009
3191 0.527009
3192 0.527009
3193 0.527009
3194 0.527009
3195 0.52702
3196 0.527021
3197 0.527021
3198 0.527021
3199 0.527021
3200 0.527021
3201 0.527021
3202 0.527021
3203 0.527021
3204 0.527021
3205 0.527021
3206 0.527021
3207 0.527021
3208 0.527021
3209 0.527023
3210 0.527023
3211 0.527023
3212 0.527023
3213 0.527023
3214 0.527023
3215 0.527023
3216 0.527023
3217 0.527023
3218 0.527023
3219 0.527023
3220 0.527023
3221 0.527023
3222 0.527024
3223 0.527024
3224 0.527024
3225 0.527024
3226 0.527024
3227 0.527024
3228 0.527024
3229 0.527024
3230 0.527024
3231 0.527024
3232 0.527024
3233 0.527024
3234 0.527024
3235 0.527024
3236 0.527024
3237 0.527037
3238 0.527037
3239 0.527037
3240 0.527037
3241 0.527037
3242 0.527037
3243 0.527037
3244 0.527037
3245 0.527037
3246 0.527037
3247 0.527037
3248 0.527037
3249 0.527037
3250 0.527037
3251 0.527037
3252 0.527037
3253 0.527037
3254 0.527037
3255 0.527037
3256 0.527037
3257 0.527037
3258 0.527037
3259 0.527037
3260 0.527037
3261 0.527037
3262 0.527037
3263 0.527037
3264 0.527037
3265 0.527037
3266 0.527037
3267 0.527037
3268 0.527037
3269 0.527037
3270 0.527037
3271 0.527037
3272 0.527037
3273 0.527037
3274 0.527037
3275 0.527037
3276 0.527037
3277 0.527037
3278 0.527256
3279 0.527256
3280 0.527266
3281 0.527299
3282 0.527299
3283 0.527299
3284 0.527299
3285 0.527299
3286 0.527299
3287 0.527299
3288 0.527299
3289 0.527299
3290 0.527299
3291 0.527299
3292 0.527299
3293 0.527299
3294 0.527299
3295 0.527299
3296 0.527299
3297 0.527299
3298 0.527299
3299 0.527299
3300 0.527299
3301 0.527299
3302 0.527299
3303 0.527299
3304 0.527299
3305 0.527299
3306 0.527299
3307 0.527299
3308 0.527299
3309 0.527299
3310 0.527299
3311 0.527299
3312 0.527299
3313 0.527299
3314 0.527299
3315 0.527299
3316 0.527299
3317 0.527299
3318 0.527299
3319 0.527299
3320 0.527299
3321 0.527299
3322 0.527299
3323 0.527299
3324 0.527299
3325 0.527299
3326 0.527299
3327 0.527299
3328 0.527299
3329 0.527299
3330 0.527299
3331 0.527299
3332 0.527299
3333 0.527299
3334 0.527299
3335 0.527299
3336 0.527299
3337 0.527299
3338 0.527299
3339 0.527299
3340 0.527299
3341 0.5273
3342 0.5273
3343 0.5273
3344 0.5273
3345 0.527302
3346 0.527302
3347 0.527302
3348 0.527302
3349 0.527302
3350 0.527302
3351 0.527302
3352 0.52732
3353 0.527323
3354 0.527323
3355 0.527323
3356 0.527323
3357 0.527323
3358 0.527323
3359 0.527343
3360 0.527343
3361 0.527343
3362 0.527343
3363 0.527343
3364 0.527343
3365 0.527343
3366 0.527343
3367 0.527343
3368 0.527343
3369 0.527343
3370 0.527343
3371 0.527343
3372 0.527343
3373 0.527343
3374 0.527343
3375 0.527344
3376 0.527344
3377 0.527344
3378 0.527344
3379 0.527344
3380 0.527344
3381 0.527344
3382 0.527344
3383 0.527344
3384 0.527344
3385 0.527344
3386 0.527344
3387 0.527344
3388 0.527344
3389 0.527344
3390 0.527344
3391 0.527344
3392 0.527344
3393 0.527355
3394 0.527355
3395 0.527355
3396 0.527355
3397 0.527355
3398 0.527355
3399 0.527362
3400 0.527362
3401 0.527362
3402 0.527362
3403 0.527362
3404 0.527362
3405 0.527362
3406 0.527362
3407 0.527362
3408 0.527362
3409 0.527362
3410 0.527362
3411 0.527362
3412 0.527362
3413 0.527362
3414 0.527362
3415 0.527367
3416 0.527367
3417 0.527367
3418 0.527367
3419 0.527367
3420 0.527367
3421 0.527367
3422 0.527367
3423 0.527367
3424 0.527367
3425 0.527369
3426 0.527369
3427 0.527369
3428 0.527369
3429 0.527369
3430 0.527369
3431 0.527369
3432 0.527369
3433 0.527369
3434 0.527369
3435 0.527369
3436 0.527369
3437 0.527369
3438 0.527369
3439 0.527369
3440 0.527369
3441 0.527369
3442 0.527369
3443 0.527369
3444 0.527369
3445 0.527369
3446 0.527369
3447 0.527393
3448 0.527393
3449 0.527393
3450 0.527393
3451 0.527393
3452 0.527393
3453 0.527393
3454 0.527393
3455 0.527393
3456 0.527393
3457 0.527393
3458 0.527393
3459 0.527393
3460 0.527393
3461 0.527393
3462 0.527393
3463 0.527393
3464 0.527393
3465 0.527393
3466 0.527413
3467 0.527413
3468 0.527413
3469 0.527413
3470 0.527413
3471 0.527413
3472 0.527413
3473 0.527413
3474 0.527413
3475 0.527413
3476 0.527413
3477 0.527413
3478 0.527413
3479 0.527413
3480 0.527413
3481 0.527413
3482 0.527413
3483 0.527413
3484 0.527413
3485 0.527413
3486 0.527413
3487 0.527422
3488 0.527422
3489 0.527422
3490 0.527422
3491 0.527422
3492 0.527422
3493 0.527422
3494 0.527438
3495 0.527438
3496 0.527438
3497 0.527438
3498 0.527438
3499 0.527438
3500 0.527438
3501 0.527438
3502 0.527438
3503 0.527438
3504 0.527439
3505 0.527439
3506 0.527439
3507 0.52746
3508 0.52746
3509 0.52746
3510 0.52746
3511 0.52746
3512 0.52746
3513 0.52746
3514 0.527461
3515 0.527461
3516 0.527462
3517 0.527462
3518 0.527462
3519 0.527462
3520 0.527462
3521 0.527462
3522 0.527462
3523 0.527462
3524 0.527522
3525 0.527522
3526 0.527522
3527 0.527522
3528 0.527522
3529 0.527522
3530 0.527522
3531 0.527527
3532 0.527527
3533 0.527527
3534 0.527527
3535 0.527527
3536 0.527527
3537 0.527527
3538 0.527527
3539 0.527527
3540 0.527527
3541 0.527527
3542 0.527527
3543 0.527527
3544 0.527527
3545 0.527527
3546 0.527527
3547 0.527527
3548 0.527527
3549 0.527527
3550 0.527527
3551 0.527527
3552 0.527527
3553 0.527527
3554 0.527527
3555 0.527527
3556 0.527527
3557 0.527527
3558 0.527527
3559 0.527534
3560 0.527534
3561 0.527534
3562 0.527535
3563 0.527535
3564 0.527535
3565 0.527535
3566 0.527709
3567 0.527714
3568 0.527785
3569 0.527785
3570 0.527853
3571 0.527853
3572 0.527853
3573 0.527853
3574 0.527855
3575 0.527855
3576 0.527855
3577 0.527855
3578 0.527855
3579 0.527858
3580 0.527858
3581 0.527858
3582 0.527858
3583 0.527858
3584 0.527858
3585 0.527858
3586 0.527858
3587 0.527858
3588 0.527858
3589 0.527858
3590 0.527861
3591 0.527861
3592 0.527872
3593 0.527872
3594 0.527872
3595 0.527872
3596 0.527872
3597 0.527872
3598 0.527872
3599 0.527872


==> plots/data/dataGC-Gurobi.dat <==
0 0.40422
1 0.415803
2 0.424714
3 0.427835
4 0.435242
5 0.436329
6 0.437375
7 0.437953
8 0.438447
9 0.439213
10 0.439537
11 0.440681
12 0.440942
13 0.441262
14 0.441362
15 0.441624
16 0.445162
17 0.445237
18 0.445387
19 0.445426
20 0.445507
21 0.445632
22 0.445703
23 0.44586
24 0.445877
25 0.44661
26 0.446651
27 0.446844
28 0.446941
29 0.446975
30 0.447927
31 0.447961
32 0.448092
33 0.448131
34 0.448142
35 0.448157
36 0.448199
37 0.448199
38 0.448204
39 0.44822
40 0.44827
41 0.44827
42 0.448333
43 0.448345
44 0.44836
45 0.448368
46 0.44837
47 0.44837
48 0.448373
49 0.448398
50 0.448458
51 0.448483
52 0.448483
53 0.448483
54 0.448491
55 0.448491
56 0.448494
57 0.448507
58 0.448529
59 0.448591
60 0.448616
61 0.448636
62 0.448636
63 0.448653
64 0.44869
65 0.448695
66 0.448695
67 0.448695
68 0.448695
69 0.448727
70 0.449078
71 0.449078
72 0.449078
73 0.449112
74 0.449114
75 0.449126
76 0.449135
77 0.449135
78 0.449193
79 0.449198
80 0.449225
81 0.449232
82 0.449232
83 0.449234
84 0.449234
85 0.449234
86 0.449234
87 0.449268
88 0.449268
89 0.449314
90 0.449314
91 0.449314
92 0.449314
93 0.449314
94 0.449314
95 0.449314
96 0.449314
97 0.449314
98 0.449356
99 0.44936
100 0.44936
101 0.44936
102 0.449381
103 0.449395
104 0.449421
105 0.449421
106 0.449423
107 0.449423
108 0.449423
109 0.449423
110 0.449428
111 0.449428
112 0.44943
113 0.449485
114 0.449485
115 0.449504
116 0.449526
117 0.449526
118 0.449528
119 0.449528
120 0.449528
121 0.449528
122 0.449541
123 0.449541
124 0.449541
125 0.449541
126 0.449541
127 0.449542
128 0.449542
129 0.449542
130 0.44955
131 0.44955
132 0.44955
133 0.44955
134 0.44955
135 0.44955
136 0.449617
137 0.449617
138 0.449657
139 0.449687
140 0.449687
141 0.449687
142 0.449687
143 0.449713
144 0.449746
145 0.449783
146 0.449865
147 0.449865
148 0.449882
149 0.449882
150 0.449882
151 0.449882
152 0.449882
153 0.449882
154 0.449882
155 0.449882
156 0.449882
157 0.44989
158 0.44989
159 0.44989
160 0.44989
161 0.44989
162 0.44989
163 0.449891
164 0.449891
165 0.449891
166 0.449891
167 0.449891
168 0.449891
169 0.449933
170 0.449945
171 0.449959
172 0.449959
173 0.449959
174 0.450003
175 0.450003
176 0.450003
177 0.450008
178 0.450017
179 0.450035
180 0.450039
181 0.450039
182 0.450039
183 0.450039
184 0.450039
185 0.450039
186 0.450039
187 0.450048
188 0.450048
189 0.450048
190 0.450111
191 0.450111
192 0.450111
193 0.450111
194 0.450117
195 0.450117
196 0.450117
197 0.450117
198 0.450117
199 0.450145
200 0.450145
201 0.450145
202 0.450145
203 0.450145
204 0.450145
205 0.450145
206 0.450145
207 0.450145
208 0.450145
209 0.450145
210 0.450145
211 0.450145
212 0.450145
213 0.450147
214 0.450147
215 0.450147
216 0.450147
217 0.450147
218 0.450147
219 0.450147
220 0.450147
221 0.450147
222 0.450147
223 0.450147
224 0.450147
225 0.450147
226 0.450147
227 0.450147
228 0.450147
229 0.450147
230 0.450147
231 0.450147
232 0.450147
233 0.450147
234 0.450147
235 0.450147
236 0.450147
237 0.450147
238 0.450147
239 0.450147
240 0.450147
241 0.450147
242 0.450147
243 0.450147
244 0.450147
245 0.450147
246 0.450147
247 0.450147
248 0.450147
249 0.450147
250 0.450147
251 0.450147
252 0.450147
253 0.450147
254 0.450147
255 0.450147
256 0.450147
257 0.450147
258 0.450147
259 0.450147
260 0.450147
261 0.450147
262 0.450147
263 0.450147
264 0.450147
265 0.450166
266 0.450166
267 0.450166
268 0.450166
269 0.450166
270 0.450166
271 0.450172
272 0.450172
273 0.450172
274 0.450172
275 0.450172
276 0.450172
277 0.450172
278 0.450172
279 0.450172
280 0.450172
281 0.450172
282 0.450172
283 0.450172
284 0.450172
285 0.450172
286 0.450172
287 0.450172
288 0.450172
289 0.450172
290 0.450172
291 0.450172
292 0.450172
293 0.450172
294 0.450172
295 0.450172
296 0.450172
297 0.450172
298 0.450172
299 0.450172
300 0.450172
301 0.450172
302 0.450172
303 0.450172
304 0.450172
305 0.450172
306 0.450172
307 0.450172
308 0.450172
309 0.450172
310 0.450172
311 0.450172
312 0.450172
313 0.450172
314 0.450172
315 0.450172
316 0.450172
317 0.450172
318 0.450172
319 0.450172
320 0.450172
321 0.450172
322 0.450172
323 0.450172
324 0.450172
325 0.450172
326 0.450172
327 0.450172
328 0.450172
329 0.450172
330 0.450172
331 0.450178
332 0.450178
333 0.450178
334 0.450178
335 0.450178
336 0.450178
337 0.450178
338 0.450178
339 0.450178
340 0.450178
341 0.450178
342 0.450178
343 0.450178
344 0.450178
345 0.450178
346 0.450178
347 0.450178
348 0.450178
349 0.450178
350 0.450178
351 0.450178
352 0.450178
353 0.450178
354 0.450178
355 0.450178
356 0.450178
357 0.450178
358 0.450178
359 0.450178
360 0.450178
361 0.450178
362 0.450178
363 0.450178
364 0.450178
365 0.450178
366 0.450178
367 0.450178
368 0.450178
369 0.450178
370 0.450178
371 0.450178
372 0.450178
373 0.450178
374 0.450178
375 0.450178
376 0.450178
377 0.450178
378 0.450178
379 0.450178
380 0.450178
381 0.450178
382 0.450178
383 0.450178
384 0.450178
385 0.450178
386 0.450178
387 0.450178
388 0.450228
389 0.450228
390 0.450228
391 0.450228
392 0.450228
393 0.450228
394 0.450228
395 0.450228
396 0.450254
397 0.450254
398 0.450254
399 0.450254
400 0.450254
401 0.450254
402 0.450335
403 0.450335
404 0.450335
405 0.450335
406 0.450335
407 0.450335
408 0.450335
409 0.450392
410 0.450392
411 0.450392
412 0.450392
413 0.450392
414 0.450392
415 0.450392
416 0.450395
417 0.450395
418 0.450395
419 0.450395
420 0.450395
421 0.450497
422 0.450497
423 0.450497
424 0.450497
425 0.450497
426 0.450497
427 0.450497
428 0.450497
429 0.450497
430 0.450497
431 0.450497
432 0.450497
433 0.450497
434 0.450497
435 0.450497
436 0.450497
437 0.450497
438 0.450497
439 0.450497
440 0.450526
441 0.450526
442 0.450526
443 0.450546
444 0.450546
445 0.450546
446 0.450546
447 0.450546
448 0.450546
449 0.450546
450 0.450546
451 0.450546
452 0.450546
453 0.450546
454 0.450546
455 0.450546
456 0.450546
457 0.450546
458 0.450546
459 0.450546
460 0.450546
461 0.450546
462 0.450546
463 0.450546
464 0.450546
465 0.450546
466 0.450546
467 0.450546
468 0.450546
469 0.450546
470 0.450546
471 0.450546
472 0.450546
473 0.450546
474 0.450546
475 0.450546
476 0.450546
477 0.450546
478 0.450546
479 0.450546
480 0.450546
481 0.450546
482 0.450546
483 0.45058
484 0.45058
485 0.45058
486 0.45058
487 0.45058
488 0.45058
489 0.45058
490 0.450614
491 0.450614
492 0.450614
493 0.450614
494 0.450614
495 0.450614
496 0.450614
497 0.450614
498 0.450614
499 0.450614
500 0.450614
501 0.450614
502 0.450614
503 0.450614
504 0.450614
505 0.450614
506 0.450614
507 0.450614
508 0.450614
509 0.450614
510 0.450614
511 0.450614
512 0.450614
513 0.450614
514 0.450614
515 0.450614
516 0.450614
517 0.450614
518 0.450614
519 0.450614
520 0.450614
521 0.450614
522 0.450614
523 0.450614
524 0.450614
525 0.450614
526 0.450614
527 0.450614
528 0.450614
529 0.450614
530 0.450614
531 0.450614
532 0.450614
533 0.450614
534 0.450614
535 0.450614
536 0.450614
537 0.450614
538 0.450614
539 0.450614
540 0.450614
541 0.450614
542 0.450614
543 0.450614
544 0.450614
545 0.450614
546 0.450614
547 0.450614
548 0.450614
549 0.450614
550 0.450614
551 0.450614
552 0.450614
553 0.450614
554 0.450614
555 0.450614
556 0.450614
557 0.450614
558 0.450614
559 0.450614
560 0.450614
561 0.450614
562 0.450614
563 0.450614
564 0.450614
565 0.450614
566 0.450614
567 0.450614
568 0.450614
569 0.450776
570 0.450776
571 0.450776
572 0.450776
573 0.450776
574 0.450776
575 0.450776
576 0.450776
577 0.450776
578 0.450776
579 0.450776
580 0.450776
581 0.450776
582 0.450776
583 0.450776
584 0.450776
585 0.450776
586 0.450776
587 0.450776
588 0.450776
589 0.450776
590 0.450776
591 0.450776
592 0.450776
593 0.450776
594 0.450776
595 0.450776
596 0.450776
597 0.450776
598 0.450776
599 0.450776
600 0.450776
601 0.450776
602 0.450776
603 0.450776
604 0.450776
605 0.450776
606 0.450776
607 0.450776
608 0.450776
609 0.450776
610 0.450776
611 0.450776
612 0.450776
613 0.450776
614 0.450776
615 0.450776
616 0.450776
617 0.450776
618 0.450776
619 0.450776
620 0.450776
621 0.450776
622 0.450776
623 0.450776
624 0.450776
625 0.450776
626 0.450776
627 0.450776
628 0.450776
629 0.450776
630 0.450776
631 0.450776
632 0.450776
633 0.450776
634 0.450776
635 0.450776
636 0.450776
637 0.450776
638 0.450776
639 0.450776
640 0.450776
641 0.450776
642 0.450776
643 0.450776
644 0.450776
645 0.450776
646 0.450776
647 0.450776
648 0.450776
649 0.450776
650 0.450776
651 0.450776
652 0.450776
653 0.450776
654 0.450776
655 0.450776
656 0.450776
657 0.450776
658 0.450776
659 0.450776
660 0.450776
661 0.450776
662 0.450776
663 0.450776
664 0.450776
665 0.450776
666 0.450776
667 0.450776
668 0.450776
669 0.450776
670 0.450776
671 0.450776
672 0.450776
673 0.450776
674 0.450776
675 0.450776
676 0.450776
677 0.450776
678 0.450776
679 0.450776
680 0.450776
681 0.450776
682 0.450776
683 0.450776
684 0.450776
685 0.450776
686 0.450776
687 0.450776
688 0.450776
689 0.450776
690 0.450776
691 0.450776
692 0.450776
693 0.450776
694 0.450776
695 0.450776
696 0.450776
697 0.450776
698 0.450776
699 0.450776
700 0.450776
701 0.450776
702 0.450776
703 0.450776
704 0.450776
705 0.450776
706 0.450776
707 0.450776
708 0.450776
709 0.450776
710 0.450776
711 0.450776
712 0.450776
713 0.450776
714 0.450776
715 0.450776
716 0.450776
717 0.450776
718 0.450776
719 0.450776
720 0.450776
721 0.450776
722 0.450776
723 0.450776
724 0.450776
725 0.450776
726 0.450776
727 0.450776
728 0.450776
729 0.450776
730 0.450776
731 0.450776
732 0.450776
733 0.450776
734 0.450776
735 0.450776
736 0.450776
737 0.450776
738 0.450776
739 0.450776
740 0.450776
741 0.450776
742 0.450776
743 0.450776
744 0.450776
745 0.450776
746 0.450776
747 0.450776
748 0.450776
749 0.450776
750 0.450776
751 0.450776
752 0.450776
753 0.450776
754 0.450776
755 0.450776
756 0.450776
757 0.450776
758 0.450776
759 0.450776
760 0.450776
761 0.450776
762 0.450776
763 0.450776
764 0.450776
765 0.450776
766 0.450776
767 0.450776
768 0.450776
769 0.450776
770 0.450776
771 0.450776
772 0.450776
773 0.450776
774 0.450776
775 0.450776
776 0.450776
777 0.450776
778 0.450776
779 0.450776
780 0.450776
781 0.450776
782 0.450776
783 0.450776
784 0.450776
785 0.450776
786 0.450776
787 0.450776
788 0.450776
789 0.450776
790 0.450776
791 0.450776
792 0.450776
793 0.450776
794 0.450776
795 0.450776
796 0.450776
797 0.450776
798 0.450776
799 0.450776
800 0.450776
801 0.450776
802 0.450776
803 0.450776
804 0.450776
805 0.450776
806 0.450776
807 0.450776
808 0.450776
809 0.450776
810 0.450776
811 0.450776
812 0.450776
813 0.450776
814 0.450776
815 0.450776
816 0.450776
817 0.450776
818 0.450776
819 0.450776
820 0.450776
821 0.450776
822 0.450776
823 0.450776
824 0.450776
825 0.450776
826 0.450776
827 0.450776
828 0.450776
829 0.450776
830 0.450776
831 0.450776
832 0.450776
833 0.450776
834 0.450776
835 0.450776
836 0.450776
837 0.450776
838 0.450776
839 0.450776
840 0.450776
841 0.450776
842 0.450776
843 0.450776
844 0.450776
845 0.450776
846 0.450776
847 0.450776
848 0.450776
849 0.450776
850 0.450776
851 0.450776
852 0.450776
853 0.450776
854 0.450776
855 0.450776
856 0.450776
857 0.450776
858 0.450776
859 0.450776
860 0.450776
861 0.450776
862 0.450776
863 0.450776
864 0.450776
865 0.450776
866 0.450776
867 0.450776
868 0.450776
869 0.450776
870 0.450776
871 0.450776
872 0.450776
873 0.450776
874 0.450776
875 0.450776
876 0.450776
877 0.450776
878 0.450776
879 0.450776
880 0.450776
881 0.450776
882 0.450776
883 0.450776
884 0.450776
885 0.450776
886 0.450776
887 0.450776
888 0.450776
889 0.450776
890 0.450776
891 0.450776
892 0.450776
893 0.450776
894 0.450776
895 0.450776
896 0.450776
897 0.450776
898 0.450776
899 0.450776
900 0.450776
901 0.450776
902 0.450776
903 0.450776
904 0.450776
905 0.450776
906 0.450776
907 0.450776
908 0.450776
909 0.450776
910 0.450776
911 0.450776
912 0.450776
913 0.450776
914 0.450776
915 0.450776
916 0.450776
917 0.450776
918 0.450776
919 0.450776
920 0.450776
921 0.450776
922 0.450776
923 0.450776
924 0.450776
925 0.450776
926 0.450776
927 0.450776
928 0.450776
929 0.450776
930 0.450776
931 0.450776
932 0.450776
933 0.450776
934 0.450776
935 0.450776
936 0.450776
937 0.450776
938 0.450776
939 0.450776
940 0.450776
941 0.450776
942 0.450776
943 0.450776
944 0.450776
945 0.450776
946 0.450776
947 0.450776
948 0.450776
949 0.450776
950 0.450776
951 0.450776
952 0.450776
953 0.450776
954 0.450776
955 0.450776
956 0.450776
957 0.450776
958 0.450776
959 0.450776
960 0.450776
961 0.450776
962 0.450776
963 0.450776
964 0.450776
965 0.450776
966 0.450776
967 0.450776
968 0.450776
969 0.450776
970 0.450776
971 0.450776
972 0.450793
973 0.450793
974 0.450793
975 0.450793
976 0.450793
977 0.450793
978 0.450793
979 0.450793
980 0.450793
981 0.450793
982 0.450793
983 0.450793
984 0.450793
985 0.450793
986 0.450793
987 0.450793
988 0.450793
989 0.450793
990 0.450793
991 0.450793
992 0.450793
993 0.450804
994 0.450804
995 0.450804
996 0.450804
997 0.450804
998 0.450804
999 0.450804
1000 0.450804
1001 0.450804
1002 0.450804
1003 0.450804
1004 0.450804
1005 0.450804
1006 0.450804
1007 0.450804
1008 0.450804
1009 0.450804
1010 0.450804
1011 0.450804
1012 0.450804
1013 0.450804
1014 0.450804
1015 0.450804
1016 0.450804
1017 0.450804
1018 0.450804
1019 0.450804
1020 0.450804
1021 0.450804
1022 0.450804
1023 0.450804
1024 0.450804
1025 0.450804
1026 0.450804
1027 0.450804
1028 0.450804
1029 0.450804
1030 0.450804
1031 0.450804
1032 0.450826
1033 0.450826
1034 0.450826
1035 0.450826
1036 0.450826
1037 0.450826
1038 0.450826
1039 0.450826
1040 0.450826
1041 0.450826
1042 0.450826
1043 0.450826
1044 0.450826
1045 0.450826
1046 0.450826
1047 0.450826
1048 0.450826
1049 0.450826
1050 0.450826
1051 0.450826
1052 0.450826
1053 0.450826
1054 0.450826
1055 0.450826
1056 0.450826
1057 0.450826
1058 0.450826
1059 0.450826
1060 0.450826
1061 0.450826
1062 0.450826
1063 0.450826
1064 0.450832
1065 0.450832
1066 0.450832
1067 0.450832
1068 0.450832
1069 0.450832
1070 0.450832
1071 0.450832
1072 0.450877
1073 0.450877
1074 0.450877
1075 0.450877
1076 0.450877
1077 0.450877
1078 0.450877
1079 0.450877
1080 0.450877
1081 0.450877
1082 0.450877
1083 0.450877
1084 0.450877
1085 0.450877
1086 0.450877
1087 0.450877
1088 0.450877
1089 0.450877
1090 0.450909
1091 0.450909
1092 0.450909
1093 0.450909
1094 0.450909
1095 0.450909
1096 0.450909
1097 0.450909
1098 0.450909
1099 0.450909
1100 0.450909
1101 0.450909
1102 0.450909
1103 0.450909
1104 0.450909
1105 0.450909
1106 0.450909
1107 0.450909
1108 0.450909
1109 0.450909
1110 0.450909
1111 0.450909
1112 0.450909
1113 0.450909
1114 0.450909
1115 0.450909
1116 0.450909
1117 0.450909
1118 0.450909
1119 0.450909
1120 0.450909
1121 0.450909
1122 0.450909
1123 0.450909
1124 0.450909
1125 0.450909
1126 0.450909
1127 0.450909
1128 0.450909
1129 0.450909
1130 0.450909
1131 0.450909
1132 0.450909
1133 0.450909
1134 0.450909
1135 0.450909
1136 0.450909
1137 0.450909
1138 0.450909
1139 0.450909
1140 0.450909
1141 0.450956
1142 0.450956
1143 0.450956
1144 0.450956
1145 0.450956
1146 0.450956
1147 0.450956
1148 0.450956
1149 0.450956
1150 0.450992
1151 0.450992
1152 0.450992
1153 0.450992
1154 0.450992
1155 0.450992
1156 0.450992
1157 0.450992
1158 0.450992
1159 0.450992
1160 0.450992
1161 0.450992
1162 0.450992
1163 0.450992
1164 0.451017
1165 0.451017
1166 0.451017
1167 0.451017
1168 0.451017
1169 0.451017
1170 0.451017
1171 0.451017
1172 0.451017
1173 0.451017
1174 0.451017
1175 0.451017
1176 0.451017
1177 0.451017
1178 0.451017
1179 0.451017
1180 0.451017
1181 0.451017
1182 0.451017
1183 0.451017
1184 0.451017
1185 0.451017
1186 0.451017
1187 0.451017
1188 0.451017
1189 0.451017
1190 0.451017
1191 0.451017
1192 0.451017
1193 0.451017
1194 0.451017
1195 0.451017
1196 0.451017
1197 0.451017
1198 0.451081
1199 0.451081
1200 0.451081
1201 0.451081
1202 0.451081
1203 0.451081
1204 0.451081
1205 0.451081
1206 0.451081
1207 0.451081
1208 0.451088
1209 0.451088
1210 0.451088
1211 0.451088
1212 0.451088
1213 0.451088
1214 0.451088
1215 0.451088
1216 0.451088
1217 0.451088
1218 0.451088
1219 0.451088
1220 0.451088
1221 0.451088
1222 0.451088
1223 0.451088
1224 0.451088
1225 0.451088
1226 0.451088
1227 0.451088
1228 0.451088
1229 0.451088
1230 0.451088
1231 0.451088
1232 0.451088
1233 0.451088
1234 0.451088
1235 0.451088
1236 0.451088
1237 0.451088
1238 0.451088
1239 0.451088
1240 0.451088
1241 0.451088
1242 0.451088
1243 0.451088
1244 0.451088
1245 0.451088
1246 0.451088
1247 0.451088
1248 0.451088
1249 0.451088
1250 0.451088
1251 0.451088
1252 0.451088
1253 0.451088
1254 0.451088
1255 0.451088
1256 0.451088
1257 0.451101
1258 0.451101
1259 0.451101
1260 0.451101
1261 0.451101
1262 0.451101
1263 0.451101
1264 0.451101
1265 0.451101
1266 0.451101
1267 0.451101
1268 0.451101
1269 0.451101
1270 0.451101
1271 0.451101
1272 0.451101
1273 0.451101
1274 0.451101
1275 0.451101
1276 0.451101
1277 0.451101
1278 0.451101
1279 0.451101
1280 0.451131
1281 0.451131
1282 0.451131
1283 0.451131
1284 0.451131
1285 0.451131
1286 0.451131
1287 0.451131
1288 0.451131
1289 0.451131
1290 0.451131
1291 0.451131
1292 0.451131
1293 0.451131
1294 0.451131
1295 0.451131
1296 0.451131
1297 0.451131
1298 0.451131
1299 0.451131
1300 0.451131
1301 0.451131
1302 0.451131
1303 0.451131
1304 0.451131
1305 0.451131
1306 0.451131
1307 0.451131
1308 0.451131
1309 0.451131
1310 0.451131
1311 0.451131
1312 0.451131
1313 0.451131
1314 0.451131
1315 0.451131
1316 0.451131
1317 0.451131
1318 0.451131
1319 0.451131
1320 0.451131
1321 0.451131
1322 0.451131
1323 0.451131
1324 0.451131
1325 0.451131
1326 0.451131
1327 0.451131
1328 0.451131
1329 0.451131
1330 0.451131
1331 0.451131
1332 0.451131
1333 0.451131
1334 0.451131
1335 0.451131
1336 0.451131
1337 0.451131
1338 0.451131
1339 0.451131
1340 0.451131
1341 0.451131
1342 0.451131
1343 0.451131
1344 0.451131
1345 0.451131
1346 0.451131
1347 0.451131
1348 0.451131
1349 0.451131
1350 0.451131
1351 0.451131
1352 0.451131
1353 0.451131
1354 0.451131
1355 0.451131
1356 0.451131
1357 0.451131
1358 0.451161
1359 0.451161
1360 0.451161
1361 0.451161
1362 0.451161
1363 0.451161
1364 0.451161
1365 0.451161
1366 0.451161
1367 0.451161
1368 0.451161
1369 0.451161
1370 0.451161
1371 0.451161
1372 0.451161
1373 0.451161
1374 0.451161
1375 0.451161
1376 0.451161
1377 0.451161
1378 0.451221
1379 0.451221
1380 0.451221
1381 0.451221
1382 0.451221
1383 0.451221
1384 0.451221
1385 0.451221
1386 0.451221
1387 0.451221
1388 0.451221
1389 0.451221
1390 0.451221
1391 0.451221
1392 0.451221
1393 0.451221
1394 0.451221
1395 0.451221
1396 0.451221
1397 0.451221
1398 0.451221
1399 0.451221
1400 0.451221
1401 0.451221
1402 0.45123
1403 0.45123
1404 0.45123
1405 0.45123
1406 0.45123
1407 0.45123
1408 0.45123
1409 0.45123
1410 0.45123
1411 0.45123
1412 0.45123
1413 0.45123
1414 0.45123
1415 0.45123
1416 0.45123
1417 0.45123
1418 0.45123
1419 0.45123
1420 0.45123
1421 0.45123
1422 0.45123
1423 0.451256
1424 0.451256
1425 0.451256
1426 0.451256
1427 0.451256
1428 0.451256
1429 0.451256
1430 0.451256
1431 0.451256
1432 0.451256
1433 0.451256
1434 0.451256
1435 0.451256
1436 0.451256
1437 0.451256
1438 0.451256
1439 0.451256
1440 0.451256
1441 0.451256
1442 0.451256
1443 0.451279
1444 0.451279
1445 0.451279
1446 0.451279
1447 0.451279
1448 0.451279
1449 0.451279
1450 0.451279
1451 0.451279
1452 0.451279
1453 0.451279
1454 0.451279
1455 0.451279
1456 0.451279
1457 0.451279
1458 0.451279
1459 0.451279
1460 0.451279
1461 0.451279
1462 0.451279
1463 0.451279
1464 0.451279
1465 0.451279
1466 0.451279
1467 0.451279
1468 0.451279
1469 0.451279
1470 0.451279
1471 0.451279
1472 0.451279
1473 0.451279
1474 0.451279
1475 0.451279
1476 0.451279
1477 0.451279
1478 0.451279
1479 0.451279
1480 0.451279
1481 0.451279
1482 0.451279
1483 0.451279
1484 0.451279
1485 0.451279
1486 0.451279
1487 0.451279
1488 0.451279
1489 0.451279
1490 0.451279
1491 0.451279
1492 0.451279
1493 0.451279
1494 0.451279
1495 0.451279
1496 0.451279
1497 0.451279
1498 0.451279
1499 0.451279
1500 0.451279
1501 0.451279
1502 0.451279
1503 0.451279
1504 0.451279
1505 0.451279
1506 0.451279
1507 0.451279
1508 0.451279
1509 0.451279
1510 0.451279
1511 0.451279
1512 0.451279
1513 0.451279
1514 0.451279
1515 0.451279
1516 0.451279
1517 0.451279
1518 0.451279
1519 0.451279
1520 0.451279
1521 0.451279
1522 0.451279
1523 0.451279
1524 0.451279
1525 0.451279
1526 0.451279
1527 0.451279
1528 0.451279
1529 0.451279
1530 0.451279
1531 0.451279
1532 0.451279
1533 0.451279
1534 0.451279
1535 0.451279
1536 0.451279
1537 0.451279
1538 0.451279
1539 0.451279
1540 0.451279
1541 0.451279
1542 0.451279
1543 0.451279
1544 0.451279
1545 0.451279
1546 0.451279
1547 0.451279
1548 0.451279
1549 0.451279
1550 0.451279
1551 0.451279
1552 0.451279
1553 0.451279
1554 0.451279
1555 0.451279
1556 0.451279
1557 0.451279
1558 0.451279
1559 0.451279
1560 0.451279
1561 0.451279
1562 0.451279
1563 0.451279
1564 0.451279
1565 0.451279
1566 0.451279
1567 0.451279
1568 0.451279
1569 0.451279
1570 0.451279
1571 0.451279
1572 0.451279
1573 0.451279
1574 0.451279
1575 0.451279
1576 0.451279
1577 0.451279
1578 0.451279
1579 0.451279
1580 0.451279
1581 0.451279
1582 0.451279
1583 0.451279
1584 0.451279
1585 0.451279
1586 0.451279
1587 0.451279
1588 0.451279
1589 0.451279
1590 0.451279
1591 0.451279
1592 0.451279
1593 0.451279
1594 0.451279
1595 0.451279
1596 0.451279
1597 0.451279
1598 0.451279
1599 0.451279
1600 0.451279
1601 0.451279
1602 0.451279
1603 0.451279
1604 0.451279
1605 0.451279
1606 0.451279
1607 0.451279
1608 0.451279
1609 0.451279
1610 0.451279
1611 0.451279
1612 0.451279
1613 0.451279
1614 0.451279
1615 0.451279
1616 0.451279
1617 0.451279
1618 0.451279
1619 0.451279
1620 0.451279
1621 0.451279
1622 0.451279
1623 0.451279
1624 0.451279
1625 0.451279
1626 0.451279
1627 0.451279
1628 0.451279
1629 0.451279
1630 0.451279
1631 0.451279
1632 0.451279
1633 0.451279
1634 0.451288
1635 0.451288
1636 0.451288
1637 0.451288
1638 0.451288
1639 0.451288
1640 0.451288
1641 0.451288
1642 0.451288
1643 0.451288
1644 0.451288
1645 0.451288
1646 0.451288
1647 0.451288
1648 0.451288
1649 0.451288
1650 0.451288
1651 0.451288
1652 0.451288
1653 0.451288
1654 0.451288
1655 0.451288
1656 0.451288
1657 0.451288
1658 0.451288
1659 0.451299
1660 0.451299
1661 0.451299
1662 0.451299
1663 0.451299
1664 0.451299
1665 0.451299
1666 0.451299
1667 0.451299
1668 0.451299
1669 0.451299
1670 0.451299
1671 0.451299
1672 0.451299
1673 0.451299
1674 0.451299
1675 0.451299
1676 0.451299
1677 0.451299
1678 0.451299
1679 0.451299
1680 0.451299
1681 0.451299
1682 0.451299
1683 0.451299
1684 0.451299
1685 0.451299
1686 0.451299
1687 0.451299
1688 0.451299
1689 0.451299
1690 0.451299
1691 0.451299
1692 0.451299
1693 0.451299
1694 0.451299
1695 0.451299
1696 0.451299
1697 0.451299
1698 0.451299
1699 0.451299
1700 0.451299
1701 0.451299
1702 0.451299
1703 0.451299
1704 0.451299
1705 0.451299
1706 0.451299
1707 0.451299
1708 0.451299
1709 0.451299
1710 0.451299
1711 0.451299
1712 0.451299
1713 0.451299
1714 0.451299
1715 0.451299
1716 0.451299
1717 0.451299
1718 0.451299
1719 0.451299
1720 0.451299
1721 0.451299
1722 0.451299
1723 0.451299
1724 0.451299
1725 0.451299
1726 0.451299
1727 0.451299
1728 0.451299
1729 0.451299
1730 0.451299
1731 0.451299
1732 0.451299
1733 0.451299
1734 0.451299
1735 0.451299
1736 0.451299
1737 0.451299
1738 0.451299
1739 0.451299
1740 0.451299
1741 0.451299
1742 0.451299
1743 0.451299
1744 0.451299
1745 0.451299
1746 0.451299
1747 0.451299
1748 0.451299
1749 0.451299
1750 0.451299
1751 0.451299
1752 0.451299
1753 0.451299
1754 0.451299
1755 0.451299
1756 0.451299
1757 0.451299
1758 0.451299
1759 0.451299
1760 0.451299
1761 0.451299
1762 0.451299
1763 0.451299
1764 0.451299
1765 0.451811
1766 0.451811
1767 0.451811
1768 0.451811
1769 0.451811
1770 0.451811
1771 0.451811
1772 0.451811
1773 0.451811
1774 0.451811
1775 0.451811
1776 0.451811
1777 0.451811
1778 0.451811
1779 0.451811
1780 0.451811
1781 0.451811
1782 0.451811
1783 0.451811
1784 0.451811
1785 0.451811
1786 0.451811
1787 0.451811
1788 0.451811
1789 0.451811
1790 0.451811
1791 0.451811
1792 0.451811
1793 0.451811
1794 0.451811
1795 0.451811
1796 0.451811
1797 0.451811
1798 0.451811
1799 0.451811
1800 0.451811
1801 0.451811
1802 0.451811
1803 0.451811
1804 0.451811
1805 0.451811
1806 0.451811
1807 0.451811
1808 0.451811
1809 0.451811
1810 0.451811
1811 0.451811
1812 0.451811
1813 0.451811
1814 0.451811
1815 0.451811
1816 0.451811
1817 0.451811
1818 0.451811
1819 0.451811
1820 0.451811
1821 0.451811
1822 0.451811
1823 0.451811
1824 0.451811
1825 0.451811
1826 0.451811
1827 0.451811
1828 0.451811
1829 0.451811
1830 0.451811
1831 0.451811
1832 0.451811
1833 0.451811
1834 0.451811
1835 0.451811
1836 0.451811
1837 0.451811
1838 0.451811
1839 0.451811
1840 0.451811
1841 0.451811
1842 0.451811
1843 0.451811
1844 0.451811
1845 0.451811
1846 0.451811
1847 0.451811
1848 0.451811
1849 0.451811
1850 0.451811
1851 0.451811
1852 0.451811
1853 0.451811
1854 0.451811
1855 0.451811
1856 0.451811
1857 0.451811
1858 0.451811
1859 0.451811
1860 0.451811
1861 0.451811
1862 0.451811
1863 0.451811
1864 0.451811
1865 0.451811
1866 0.451811
1867 0.451811
1868 0.451811
1869 0.451811
1870 0.451811
1871 0.451811
1872 0.451811
1873 0.451811
1874 0.451811
1875 0.451811
1876 0.451811
1877 0.451811
1878 0.451811
1879 0.451811
1880 0.451811
1881 0.451811
1882 0.451811
1883 0.451811
1884 0.451811
1885 0.451811
1886 0.451811
1887 0.451811
1888 0.451811
1889 0.451811
1890 0.451811
1891 0.451811
1892 0.451811
1893 0.451811
1894 0.451811
1895 0.451811
1896 0.451811
1897 0.451811
1898 0.451811
1899 0.451811
1900 0.451811
1901 0.451811
1902 0.451811
1903 0.451811
1904 0.451811
1905 0.451811
1906 0.451811
1907 0.451811
1908 0.451811
1909 0.451811
1910 0.451811
1911 0.451811
1912 0.451811
1913 0.451811
1914 0.451811
1915 0.451811
1916 0.451811
1917 0.451811
1918 0.451811
1919 0.451811
1920 0.451811
1921 0.451811
1922 0.451811
1923 0.451811
1924 0.451811
1925 0.451811
1926 0.451811
1927 0.451811
1928 0.451811
1929 0.451811
1930 0.451811
1931 0.451811
1932 0.451811
1933 0.451811
1934 0.451811
1935 0.451811
1936 0.451811
1937 0.451811
1938 0.451811
1939 0.451811
1940 0.451811
1941 0.451811
1942 0.451811
1943 0.451811
1944 0.451811
1945 0.451811
1946 0.451811
1947 0.451811
1948 0.451811
1949 0.451811
1950 0.451811
1951 0.451811
1952 0.451811
1953 0.451811
1954 0.451811
1955 0.451811
1956 0.451811
1957 0.451811
1958 0.451811
1959 0.451811
1960 0.451811
1961 0.451811
1962 0.451811
1963 0.451811
1964 0.451811
1965 0.451811
1966 0.451811
1967 0.451811
1968 0.451811
1969 0.451811
1970 0.451811
1971 0.451811
1972 0.451811
1973 0.451811
1974 0.451811
1975 0.451811
1976 0.451811
1977 0.451811
1978 0.451811
1979 0.451811
1980 0.451811
1981 0.451811
1982 0.451811
1983 0.451811
1984 0.451811
1985 0.451811
1986 0.451811
1987 0.451811
1988 0.451811
1989 0.451811
1990 0.451811
1991 0.451811
1992 0.451811
1993 0.451811
1994 0.451811
1995 0.451811
1996 0.451811
1997 0.451811
1998 0.451811
1999 0.451811
2000 0.451811
2001 0.451811
2002 0.451811
2003 0.451811
2004 0.451811
2005 0.451811
2006 0.451811
2007 0.451811
2008 0.451811
2009 0.451811
2010 0.451811
2011 0.451811
2012 0.451811
2013 0.451811
2014 0.451811
2015 0.451811
2016 0.451811
2017 0.451811
2018 0.451811
2019 0.451811
2020 0.451811
2021 0.451811
2022 0.451811
2023 0.451811
2024 0.451811
2025 0.451811
2026 0.451811
2027 0.451811
2028 0.451811
2029 0.451811
2030 0.451811
2031 0.451811
2032 0.451811
2033 0.451811
2034 0.451811
2035 0.451811
2036 0.451811
2037 0.451811
2038 0.451811
2039 0.451811
2040 0.451811
2041 0.451811
2042 0.451811
2043 0.451811
2044 0.451811
2045 0.451811
2046 0.451811
2047 0.451811
2048 0.451811
2049 0.451811
2050 0.451811
2051 0.451811
2052 0.451811
2053 0.451811
2054 0.451811
2055 0.451811
2056 0.451811
2057 0.451811
2058 0.451811
2059 0.451811
2060 0.451811
2061 0.451811
2062 0.451811
2063 0.451811
2064 0.451811
2065 0.451811
2066 0.451811
2067 0.451811
2068 0.451811
2069 0.451811
2070 0.451811
2071 0.451811
2072 0.451811
2073 0.451811
2074 0.451811
2075 0.451811
2076 0.451811
2077 0.451811
2078 0.451811
2079 0.451811
2080 0.451811
2081 0.451811
2082 0.451811
2083 0.451811
2084 0.451811
2085 0.451811
2086 0.451811
2087 0.451811
2088 0.451811
2089 0.451811
2090 0.451811
2091 0.451811
2092 0.451811
2093 0.451811
2094 0.451811
2095 0.451811
2096 0.451811
2097 0.451811
2098 0.451811
2099 0.451811
2100 0.451811
2101 0.451811
2102 0.451811
2103 0.451811
2104 0.451811
2105 0.451811
2106 0.451811
2107 0.451811
2108 0.451811
2109 0.451811
2110 0.451811
2111 0.451811
2112 0.451811
2113 0.451811
2114 0.451811
2115 0.451811
2116 0.451811
2117 0.451811
2118 0.451811
2119 0.451811
2120 0.451811
2121 0.451811
2122 0.451811
2123 0.451811
2124 0.451811
2125 0.451811
2126 0.451811
2127 0.451811
2128 0.451811
2129 0.451811
2130 0.451811
2131 0.451811
2132 0.451811
2133 0.451811
2134 0.451811
2135 0.451811
2136 0.451811
2137 0.451811
2138 0.451811
2139 0.451811
2140 0.451811
2141 0.451811
2142 0.451811
2143 0.451811
2144 0.451811
2145 0.451811
2146 0.451811
2147 0.451811
2148 0.451811
2149 0.451811
2150 0.451811
2151 0.451811
2152 0.451811
2153 0.451811
2154 0.451811
2155 0.451811
2156 0.451811
2157 0.451811
2158 0.451811
2159 0.451811
2160 0.451811
2161 0.451811
2162 0.451811
2163 0.451811
2164 0.451811
2165 0.451811
2166 0.451811
2167 0.451811
2168 0.451811
2169 0.451811
2170 0.451811
2171 0.451811
2172 0.451811
2173 0.451811
2174 0.451811
2175 0.451811
2176 0.451811
2177 0.451811
2178 0.451811
2179 0.451811
2180 0.451811
2181 0.451811
2182 0.451811
2183 0.451811
2184 0.451811
2185 0.451811
2186 0.451811
2187 0.451811
2188 0.451811
2189 0.451811
2190 0.451811
2191 0.451811
2192 0.451811
2193 0.451811
2194 0.451811
2195 0.451811
2196 0.451811
2197 0.451811
2198 0.451811
2199 0.451811
2200 0.451811
2201 0.451811
2202 0.451811
2203 0.451811
2204 0.451811
2205 0.451811
2206 0.451811
2207 0.451811
2208 0.451811
2209 0.451811
2210 0.451811
2211 0.451811
2212 0.451811
2213 0.451811
2214 0.451811
2215 0.451811
2216 0.451811
2217 0.451811
2218 0.451811
2219 0.451811
2220 0.451811
2221 0.451811
2222 0.451811
2223 0.451811
2224 0.451811
2225 0.451811
2226 0.451811
2227 0.451811
2228 0.451811
2229 0.451811
2230 0.451811
2231 0.451811
2232 0.451811
2233 0.451811
2234 0.451811
2235 0.451811
2236 0.451811
2237 0.451811
2238 0.451811
2239 0.451811
2240 0.451811
2241 0.451811
2242 0.451811
2243 0.451811
2244 0.451811
2245 0.451811
2246 0.451811
2247 0.451811
2248 0.451811
2249 0.451811
2250 0.451811
2251 0.451811
2252 0.451811
2253 0.451811
2254 0.451811
2255 0.451811
2256 0.451811
2257 0.451811
2258 0.451811
2259 0.451811
2260 0.451811
2261 0.451811
2262 0.451811
2263 0.451811
2264 0.451811
2265 0.451811
2266 0.451811
2267 0.451811
2268 0.451811
2269 0.451811
2270 0.451811
2271 0.451811
2272 0.451811
2273 0.451811
2274 0.451811
2275 0.451811
2276 0.451811
2277 0.451811
2278 0.451811
2279 0.451811
2280 0.451811
2281 0.451811
2282 0.451811
2283 0.451811
2284 0.451811
2285 0.451811
2286 0.451811
2287 0.451811
2288 0.451811
2289 0.451811
2290 0.451811
2291 0.451811
2292 0.451811
2293 0.451811
2294 0.451811
2295 0.451811
2296 0.451811
2297 0.451811
2298 0.451811
2299 0.451811
2300 0.451811
2301 0.451811
2302 0.451811
2303 0.451811
2304 0.451811
2305 0.451811
2306 0.451811
2307 0.451811
2308 0.451811
2309 0.451811
2310 0.451811
2311 0.451811
2312 0.451811
2313 0.451811
2314 0.451811
2315 0.451811
2316 0.451811
2317 0.451811
2318 0.451811
2319 0.451811
2320 0.451811
2321 0.451811
2322 0.451811
2323 0.451811
2324 0.451811
2325 0.451811
2326 0.451811
2327 0.451811
2328 0.451811
2329 0.451811
2330 0.451811
2331 0.451811
2332 0.451811
2333 0.451811
2334 0.451811
2335 0.451811
2336 0.451811
2337 0.451811
2338 0.451811
2339 0.451811
2340 0.451811
2341 0.451811
2342 0.451811
2343 0.451811
2344 0.451811
2345 0.451811
2346 0.451811
2347 0.451811
2348 0.451811
2349 0.451811
2350 0.451811
2351 0.451811
2352 0.451811
2353 0.451811
2354 0.451811
2355 0.451811
2356 0.451811
2357 0.451811
2358 0.451811
2359 0.451811
2360 0.451811
2361 0.451811
2362 0.451811
2363 0.451811
2364 0.451811
2365 0.451811
2366 0.451811
2367 0.451811
2368 0.451811
2369 0.451811
2370 0.451811
2371 0.451811
2372 0.451811
2373 0.451811
2374 0.451811
2375 0.451811
2376 0.451811
2377 0.451811
2378 0.451811
2379 0.451811
2380 0.451811
2381 0.451811
2382 0.451811
2383 0.451811
2384 0.451811
2385 0.451811
2386 0.451811
2387 0.451811
2388 0.451811
2389 0.451811
2390 0.451811
2391 0.451811
2392 0.451811
2393 0.451811
2394 0.451811
2395 0.451811
2396 0.451811
2397 0.451811
2398 0.451811
2399 0.451811
2400 0.451811
2401 0.451811
2402 0.451811
2403 0.451811
2404 0.451811
2405 0.451811
2406 0.451811
2407 0.451811
2408 0.451811
2409 0.451811
2410 0.451811
2411 0.451811
2412 0.451811
2413 0.451811
2414 0.451811
2415 0.451811
2416 0.451811
2417 0.451811
2418 0.451811
2419 0.451811
2420 0.451811
2421 0.451811
2422 0.451811
2423 0.451811
2424 0.451811
2425 0.451811
2426 0.451811
2427 0.451811
2428 0.451811
2429 0.451811
2430 0.451811
2431 0.451811
2432 0.451811
2433 0.451811
2434 0.451811
2435 0.451811
2436 0.451811
2437 0.451811
2438 0.451811
2439 0.451811
2440 0.451811
2441 0.451811
2442 0.451811
2443 0.451811
2444 0.451811
2445 0.451811
2446 0.451811
2447 0.451811
2448 0.451811
2449 0.451811
2450 0.451811
2451 0.451811
2452 0.451811
2453 0.451811
2454 0.451811
2455 0.451811
2456 0.451811
2457 0.451811
2458 0.451811
2459 0.451811
2460 0.451811
2461 0.451811
2462 0.451811
2463 0.451811
2464 0.451811
2465 0.451811
2466 0.451811
2467 0.451811
2468 0.451811
2469 0.451811
2470 0.451811
2471 0.451811
2472 0.451811
2473 0.451811
2474 0.451811
2475 0.451811
2476 0.451811
2477 0.451811
2478 0.451811
2479 0.451811
2480 0.451811
2481 0.451811
2482 0.451811
2483 0.451811
2484 0.451811
2485 0.451811
2486 0.451811
2487 0.451811
2488 0.451811
2489 0.451811
2490 0.451811
2491 0.451811
2492 0.451811
2493 0.451811
2494 0.451811
2495 0.451811
2496 0.451811
2497 0.451811
2498 0.451811
2499 0.451811
2500 0.451811
2501 0.451811
2502 0.451811
2503 0.451811
2504 0.451811
2505 0.451811
2506 0.451811
2507 0.451811
2508 0.451811
2509 0.451811
2510 0.451811
2511 0.451811
2512 0.451811
2513 0.451811
2514 0.451811
2515 0.451811
2516 0.451811
2517 0.451811
2518 0.451811
2519 0.451811
2520 0.451811
2521 0.451811
2522 0.451811
2523 0.451811
2524 0.451811
2525 0.451811
2526 0.451811
2527 0.451811
2528 0.451811
2529 0.451811
2530 0.451811
2531 0.451811
2532 0.451811
2533 0.451811
2534 0.451811
2535 0.451811
2536 0.451811
2537 0.451811
2538 0.451811
2539 0.451811
2540 0.451811
2541 0.451811
2542 0.451811
2543 0.451811
2544 0.451811
2545 0.451811
2546 0.451811
2547 0.451811
2548 0.451811
2549 0.451811
2550 0.451811
2551 0.451811
2552 0.451811
2553 0.451811
2554 0.451811
2555 0.451811
2556 0.451811
2557 0.451811
2558 0.451811
2559 0.451811
2560 0.451811
2561 0.451811
2562 0.451811
2563 0.451811
2564 0.451811
2565 0.451811
2566 0.451811
2567 0.451811
2568 0.451811
2569 0.451811
2570 0.451811
2571 0.451811
2572 0.451811
2573 0.451811
2574 0.451811
2575 0.451811
2576 0.451811
2577 0.451811
2578 0.451811
2579 0.451811
2580 0.451811
2581 0.451811
2582 0.451811
2583 0.451811
2584 0.451811
2585 0.451811
2586 0.451811
2587 0.451811
2588 0.451811
2589 0.451811
2590 0.451811
2591 0.451811
2592 0.451811
2593 0.451811
2594 0.451811
2595 0.451811
2596 0.451811
2597 0.451811
2598 0.451811
2599 0.451811
2600 0.451811
2601 0.451811
2602 0.451811
2603 0.451811
2604 0.451811
2605 0.451811
2606 0.451811
2607 0.451811
2608 0.451811
2609 0.451811
2610 0.451811
2611 0.451811
2612 0.451811
2613 0.451811
2614 0.451811
2615 0.451811
2616 0.451811
2617 0.451811
2618 0.451811
2619 0.451811
2620 0.451811
2621 0.451811
2622 0.451811
2623 0.451811
2624 0.451811
2625 0.451811
2626 0.451811
2627 0.451811
2628 0.451811
2629 0.451811
2630 0.451811
2631 0.451811
2632 0.451811
2633 0.451811
2634 0.451811
2635 0.451811
2636 0.451811
2637 0.451811
2638 0.451811
2639 0.451811
2640 0.451811
2641 0.451811
2642 0.451811
2643 0.451811
2644 0.451811
2645 0.451811
2646 0.451811
2647 0.451811
2648 0.451811
2649 0.451811
2650 0.451811
2651 0.451811
2652 0.451811
2653 0.451811
2654 0.451811
2655 0.451811
2656 0.451811
2657 0.451811
2658 0.451811
2659 0.451811
2660 0.451811
2661 0.451811
2662 0.451811
2663 0.451811
2664 0.451811
2665 0.451811
2666 0.451811
2667 0.451811
2668 0.451811
2669 0.451811
2670 0.451811
2671 0.451811
2672 0.451811
2673 0.451811
2674 0.451811
2675 0.451811
2676 0.451811
2677 0.451811
2678 0.451811
2679 0.451811
2680 0.451811
2681 0.451811
2682 0.451811
2683 0.451811
2684 0.451811
2685 0.451811
2686 0.451811
2687 0.451811
2688 0.451811
2689 0.451811
2690 0.451811
2691 0.451811
2692 0.451811
2693 0.451811
2694 0.451811
2695 0.451811
2696 0.451811
2697 0.451811
2698 0.451811
2699 0.451811
2700 0.451811
2701 0.451811
2702 0.451811
2703 0.451811
2704 0.451811
2705 0.451811
2706 0.451811
2707 0.451811
2708 0.451811
2709 0.451811
2710 0.451811
2711 0.451811
2712 0.451811
2713 0.451811
2714 0.451811
2715 0.451811
2716 0.451811
2717 0.451811
2718 0.451811
2719 0.451811
2720 0.451811
2721 0.451811
2722 0.451811
2723 0.451811
2724 0.451811
2725 0.451811
2726 0.451811
2727 0.451811
2728 0.451811
2729 0.451811
2730 0.451811
2731 0.451811
2732 0.451811
2733 0.451811
2734 0.451811
2735 0.451811
2736 0.451811
2737 0.451811
2738 0.451811
2739 0.451811
2740 0.451811
2741 0.451811
2742 0.451811
2743 0.451811
2744 0.451811
2745 0.451811
2746 0.451811
2747 0.451811
2748 0.451811
2749 0.451811
2750 0.451811
2751 0.451811
2752 0.451811
2753 0.451811
2754 0.451811
2755 0.451811
2756 0.451811
2757 0.451811
2758 0.451811
2759 0.451811
2760 0.451811
2761 0.451811
2762 0.451811
2763 0.451811
2764 0.451811
2765 0.451811
2766 0.451811
2767 0.451811
2768 0.451811
2769 0.451811
2770 0.451811
2771 0.451811
2772 0.451811
2773 0.451811
2774 0.451811
2775 0.451811
2776 0.451811
2777 0.451811
2778 0.451811
2779 0.451811
2780 0.451811
2781 0.451811
2782 0.451811
2783 0.451811
2784 0.451811
2785 0.451811
2786 0.451811
2787 0.451811
2788 0.451811
2789 0.451811
2790 0.451811
2791 0.451811
2792 0.451811
2793 0.451811
2794 0.451811
2795 0.451811
2796 0.451811
2797 0.451811
2798 0.451811
2799 0.451811
2800 0.451811
2801 0.451811
2802 0.451811
2803 0.451811
2804 0.451811
2805 0.451811
2806 0.451811
2807 0.451811
2808 0.451811
2809 0.451811
2810 0.451811
2811 0.451811
2812 0.451811
2813 0.451811
2814 0.451811
2815 0.451811
2816 0.451811
2817 0.451811
2818 0.451811
2819 0.451811
2820 0.451811
2821 0.451811
2822 0.451811
2823 0.451811
2824 0.451811
2825 0.451811
2826 0.451811
2827 0.451811
2828 0.451811
2829 0.451811
2830 0.451811
2831 0.451811
2832 0.451811
2833 0.451811
2834 0.451811
2835 0.451811
2836 0.451811
2837 0.451811
2838 0.451811
2839 0.451811
2840 0.451811
2841 0.451811
2842 0.451811
2843 0.451811
2844 0.451811
2845 0.451811
2846 0.451811
2847 0.451811
2848 0.451811
2849 0.451811
2850 0.451811
2851 0.451811
2852 0.451811
2853 0.451811
2854 0.451811
2855 0.451811
2856 0.451811
2857 0.451811
2858 0.451811
2859 0.451811
2860 0.451811
2861 0.451811
2862 0.451811
2863 0.451811
2864 0.451811
2865 0.451811
2866 0.451811
2867 0.451811
2868 0.451811
2869 0.451811
2870 0.451811
2871 0.451811
2872 0.451811
2873 0.451811
2874 0.451811
2875 0.451811
2876 0.451811
2877 0.451811
2878 0.451811
2879 0.451811
2880 0.451811
2881 0.451811
2882 0.451811
2883 0.451811
2884 0.451811
2885 0.451811
2886 0.451811
2887 0.451811
2888 0.451811
2889 0.451811
2890 0.451811
2891 0.451811
2892 0.451811
2893 0.451811
2894 0.451811
2895 0.451811
2896 0.451811
2897 0.451811
2898 0.451811
2899 0.451811
2900 0.451811
2901 0.451811
2902 0.451811
2903 0.451811
2904 0.451811
2905 0.451811
2906 0.451811
2907 0.451811
2908 0.451811
2909 0.451811
2910 0.451811
2911 0.451811
2912 0.451811
2913 0.451811
2914 0.451811
2915 0.451811
2916 0.451811
2917 0.451811
2918 0.451811
2919 0.451811
2920 0.451811
2921 0.451811
2922 0.451811
2923 0.451811
2924 0.451811
2925 0.451811
2926 0.451811
2927 0.451811
2928 0.451811
2929 0.451811
2930 0.451811
2931 0.451811
2932 0.451811
2933 0.451811
2934 0.451811
2935 0.451811
2936 0.451811
2937 0.451811
2938 0.451811
2939 0.451811
2940 0.451811
2941 0.451811
2942 0.451811
2943 0.451811
2944 0.451811
2945 0.451811
2946 0.451811
2947 0.451811
2948 0.451811
2949 0.451811
2950 0.451811
2951 0.451811
2952 0.451811
2953 0.451811
2954 0.451811
2955 0.451811
2956 0.451811
2957 0.451811
2958 0.451811
2959 0.451811
2960 0.451811
2961 0.451811
2962 0.451811
2963 0.451811
2964 0.451811
2965 0.451811
2966 0.451811
2967 0.451811
2968 0.451811
2969 0.451811
2970 0.451811
2971 0.451811
2972 0.451811
2973 0.451811
2974 0.451811
2975 0.451811
2976 0.451811
2977 0.451811
2978 0.451811
2979 0.451811
2980 0.451811
2981 0.451811
2982 0.451811
2983 0.451811
2984 0.451811
2985 0.451811
2986 0.451811
2987 0.451811
2988 0.451811
2989 0.451811
2990 0.451811
2991 0.451811
2992 0.451811
2993 0.451811
2994 0.451811
2995 0.451811
2996 0.451811
2997 0.451811
2998 0.451811
2999 0.451811
3000 0.451811
3001 0.451811
3002 0.451811
3003 0.451811
3004 0.451811
3005 0.451811
3006 0.451811
3007 0.451811
3008 0.451811
3009 0.451811
3010 0.451811
3011 0.451811
3012 0.451811
3013 0.451811
3014 0.451811
3015 0.451811
3016 0.451811
3017 0.451811
3018 0.451811
3019 0.451811
3020 0.451811
3021 0.451811
3022 0.451811
3023 0.451811
3024 0.451811
3025 0.451811
3026 0.451811
3027 0.451811
3028 0.451811
3029 0.451811
3030 0.451811
3031 0.451811
3032 0.451811
3033 0.451811
3034 0.451811
3035 0.451811
3036 0.451811
3037 0.451811
3038 0.451811
3039 0.451811
3040 0.451811
3041 0.451811
3042 0.451811
3043 0.451811
3044 0.451811
3045 0.451811
3046 0.451811
3047 0.451811
3048 0.451811
3049 0.451811
3050 0.451811
3051 0.451811
3052 0.451811
3053 0.451811
3054 0.451811
3055 0.451811
3056 0.451811
3057 0.451811
3058 0.451811
3059 0.451811
3060 0.451811
3061 0.451811
3062 0.451811
3063 0.451811
3064 0.451811
3065 0.451811
3066 0.451811
3067 0.451811
3068 0.451811
3069 0.451811
3070 0.451811
3071 0.451811
3072 0.451811
3073 0.451811
3074 0.451811
3075 0.451811
3076 0.451811
3077 0.451811
3078 0.451811
3079 0.451811
3080 0.451811
3081 0.451811
3082 0.451811
3083 0.451811
3084 0.451811
3085 0.451811
3086 0.451811
3087 0.451811
3088 0.451811
3089 0.451811
3090 0.451811
3091 0.451811
3092 0.451811
3093 0.451811
3094 0.451811
3095 0.451811
3096 0.451811
3097 0.451811
3098 0.451811
3099 0.451811
3100 0.451811
3101 0.451811
3102 0.451811
3103 0.451811
3104 0.451811
3105 0.451811
3106 0.451811
3107 0.451811
3108 0.451811
3109 0.451811
3110 0.451811
3111 0.451811
3112 0.451811
3113 0.451811
3114 0.451811
3115 0.451811
3116 0.451811
3117 0.451811
3118 0.451811
3119 0.451811
3120 0.451811
3121 0.451811
3122 0.451811
3123 0.451811
3124 0.451811
3125 0.451811
3126 0.451811
3127 0.451811
3128 0.451811
3129 0.451811
3130 0.451811
3131 0.451811
3132 0.451811
3133 0.451811
3134 0.451811
3135 0.451811
3136 0.451811
3137 0.451811
3138 0.451811
3139 0.451811
3140 0.451811
3141 0.451811
3142 0.451811
3143 0.451811
3144 0.451811
3145 0.451811
3146 0.451811
3147 0.451811
3148 0.451811
3149 0.451811
3150 0.451811
3151 0.451811
3152 0.451811
3153 0.451811
3154 0.451811
3155 0.451811
3156 0.451811
3157 0.451811
3158 0.451811
3159 0.451811
3160 0.451811
3161 0.451811
3162 0.451811
3163 0.451811
3164 0.451811
3165 0.451811
3166 0.451811
3167 0.451811
3168 0.451811
3169 0.451811
3170 0.451811
3171 0.451811
3172 0.451811
3173 0.451811
3174 0.451811
3175 0.451811
3176 0.451811
3177 0.451811
3178 0.451811
3179 0.451811
3180 0.451811
3181 0.451811
3182 0.451811
3183 0.451811
3184 0.451811
3185 0.451811
3186 0.451811
3187 0.451811
3188 0.451811
3189 0.451811
3190 0.451811
3191 0.451811
3192 0.451811
3193 0.451811
3194 0.451811
3195 0.451811
3196 0.451811
3197 0.451811
3198 0.451811
3199 0.451811
3200 0.451811
3201 0.451811
3202 0.451811
3203 0.451811
3204 0.451811
3205 0.451811
3206 0.451811
3207 0.451811
3208 0.451811
3209 0.451811
3210 0.451811
3211 0.451811
3212 0.451811
3213 0.451811
3214 0.451811
3215 0.451811
3216 0.451811
3217 0.451811
3218 0.451811
3219 0.451811
3220 0.451811
3221 0.451811
3222 0.451811
3223 0.451811
3224 0.451811
3225 0.451811
3226 0.451811
3227 0.451811
3228 0.451811
3229 0.451811
3230 0.451811
3231 0.451811
3232 0.451811
3233 0.451811
3234 0.451811
3235 0.451811
3236 0.451811
3237 0.451811
3238 0.451811
3239 0.451811
3240 0.451811
3241 0.451811
3242 0.451811
3243 0.451811
3244 0.451811
3245 0.451811
3246 0.451811
3247 0.451811
3248 0.451811
3249 0.451811
3250 0.451811
3251 0.451811
3252 0.451811
3253 0.451811
3254 0.451811
3255 0.451811
3256 0.451811
3257 0.451811
3258 0.451811
3259 0.451811
3260 0.451811
3261 0.451811
3262 0.451811
3263 0.451811
3264 0.451811
3265 0.451811
3266 0.451811
3267 0.451811
3268 0.451811
3269 0.451811
3270 0.451811
3271 0.451811
3272 0.451811
3273 0.451811
3274 0.451811
3275 0.451811
3276 0.451811
3277 0.451811
3278 0.451811
3279 0.451811
3280 0.451811
3281 0.451811
3282 0.451811
3283 0.451811
3284 0.451811
3285 0.451811
3286 0.451811
3287 0.451811
3288 0.451811
3289 0.451811
3290 0.451811
3291 0.451811
3292 0.451811
3293 0.451811
3294 0.451811
3295 0.451811
3296 0.451811
3297 0.451811
3298 0.451811
3299 0.451811
3300 0.451811
3301 0.451811
3302 0.451811
3303 0.451811
3304 0.451811
3305 0.451811
3306 0.451811
3307 0.451811
3308 0.451811
3309 0.451811
3310 0.451811
3311 0.451811
3312 0.451811
3313 0.451811
3314 0.451811
3315 0.451811
3316 0.451811
3317 0.451811
3318 0.451811
3319 0.451811
3320 0.451811
3321 0.451811
3322 0.451811
3323 0.451811
3324 0.451811
3325 0.451811
3326 0.451811
3327 0.451811
3328 0.451811
3329 0.451811
3330 0.451811
3331 0.451811
3332 0.451811
3333 0.451811
3334 0.451811
3335 0.451811
3336 0.451811
3337 0.451811
3338 0.451811
3339 0.451811
3340 0.451811
3341 0.451811
3342 0.451811
3343 0.451811
3344 0.451811
3345 0.451811
3346 0.451811
3347 0.451811
3348 0.451811
3349 0.451811
3350 0.451811
3351 0.451811
3352 0.451811
3353 0.451811
3354 0.451811
3355 0.451811
3356 0.451811
3357 0.451811
3358 0.451811
3359 0.451811
3360 0.451811
3361 0.451811
3362 0.451811
3363 0.451811
3364 0.451811
3365 0.451811
3366 0.451811
3367 0.451811
3368 0.451811
3369 0.451811
3370 0.451811
3371 0.451811
3372 0.451811
3373 0.451811
3374 0.451811
3375 0.451811
3376 0.451811
3377 0.451811
3378 0.451811
3379 0.451811
3380 0.451811
3381 0.451811
3382 0.451811
3383 0.451811
3384 0.451811
3385 0.451811
3386 0.451811
3387 0.451811
3388 0.451811
3389 0.451811
3390 0.451811
3391 0.451811
3392 0.451811
3393 0.451811
3394 0.451811
3395 0.451811
3396 0.451811
3397 0.451811
3398 0.451811
3399 0.451811
3400 0.451811
3401 0.451811
3402 0.451811
3403 0.451811
3404 0.451811
3405 0.451811
3406 0.451811
3407 0.451811
3408 0.451811
3409 0.451811
3410 0.451811
3411 0.451811
3412 0.451811
3413 0.451811
3414 0.451811
3415 0.451811
3416 0.451811
3417 0.451811
3418 0.451811
3419 0.451811
3420 0.451811
3421 0.451811
3422 0.451811
3423 0.451811
3424 0.451811
3425 0.451811
3426 0.451811
3427 0.451811
3428 0.451811
3429 0.451811
3430 0.451811
3431 0.451811
3432 0.451811
3433 0.451811
3434 0.451811
3435 0.451811
3436 0.451811
3437 0.451811
3438 0.451811
3439 0.451811
3440 0.451811
3441 0.451811
3442 0.451811
3443 0.451811
3444 0.451811
3445 0.451811
3446 0.451811
3447 0.451811
3448 0.451811
3449 0.451811
3450 0.451811
3451 0.451811
3452 0.451811
3453 0.451811
3454 0.451811
3455 0.451811
3456 0.451811
3457 0.451811
3458 0.451811
3459 0.451811
3460 0.451811
3461 0.451811
3462 0.451811
3463 0.451811
3464 0.451811
3465 0.451811
3466 0.451811
3467 0.451811
3468 0.451811
3469 0.451811
3470 0.451811
3471 0.451811
3472 0.451811
3473 0.451811
3474 0.451811
3475 0.451811
3476 0.451811
3477 0.451811
3478 0.451811
3479 0.451811
3480 0.451811
3481 0.451811
3482 0.451811
3483 0.451811
3484 0.451811
3485 0.451811
3486 0.451811
3487 0.451811
3488 0.451811
3489 0.451811
3490 0.451811
3491 0.451811
3492 0.451811
3493 0.451811
3494 0.451811
3495 0.451811
3496 0.451811
3497 0.451811
3498 0.451811
3499 0.451811
3500 0.451811
3501 0.451811
3502 0.451811
3503 0.451811
3504 0.451811
3505 0.451811
3506 0.451811
3507 0.451811
3508 0.451811
3509 0.451811
3510 0.451811
3511 0.451811
3512 0.451811
3513 0.451811
3514 0.451811
3515 0.451811
3516 0.451811
3517 0.451811
3518 0.451811
3519 0.451811
3520 0.451811
3521 0.451811
3522 0.451811
3523 0.451811
3524 0.451811
3525 0.451811
3526 0.451811
3527 0.451811
3528 0.451811
3529 0.451811
3530 0.451811
3531 0.451811
3532 0.451811
3533 0.451811
3534 0.451811
3535 0.451811
3536 0.451811
3537 0.451811
3538 0.451811
3539 0.451811
3540 0.451811
3541 0.451811
3542 0.451811
3543 0.451811
3544 0.451811
3545 0.451811
3546 0.451811
3547 0.451811
3548 0.451811
3549 0.451811
3550 0.451811
3551 0.451811
3552 0.451811
3553 0.451811
3554 0.451811
3555 0.451811
3556 0.451811
3557 0.451811
3558 0.451811
3559 0.451811
3560 0.451811
3561 0.451811
3562 0.451811
3563 0.451811
3564 0.451811
3565 0.451811
3566 0.451811
3567 0.451811
3568 0.451811
3569 0.451811
3570 0.451811
3571 0.451811
3572 0.451811
3573 0.451811
3574 0.451811
3575 0.451811
3576 0.451811
3577 0.451811
3578 0.451811
3579 0.451811
3580 0.451811
3581 0.451811
3582 0.451811
3583 0.451811
3584 0.451811
3585 0.451811
3586 0.451811
3587 0.451811
3588 0.451811
3589 0.451811
3590 0.451811
3591 0.451811
3592 0.451811
3593 0.451811
3594 0.451811
3595 0.451811
3596 0.451811
3597 0.451811
3598 0.451811
3599 0.451811


==> plots/data/dataGC-Journal-Adder.dat <==
0 0.350892
1 0.356915
2 0.370134
3 0.381898
4 0.388852
5 0.39025
6 0.391052
7 0.391836
8 0.403103
9 0.403808
10 0.40421
11 0.405067
12 0.413567
13 0.413969
14 0.414372
15 0.41461
16 0.427278
17 0.427644
18 0.428579
19 0.428778
20 0.429003
21 0.429377
22 0.429619
23 0.430292
24 0.430658
25 0.431271
26 0.431625
27 0.431753
28 0.435007
29 0.444226
30 0.444543
31 0.444875
32 0.444989
33 0.445067
34 0.445162
35 0.445278
36 0.445651
37 0.445758
38 0.446033
39 0.446121
40 0.446387
41 0.446452
42 0.44671
43 0.446776
44 0.447052
45 0.447164
46 0.447335
47 0.447413
48 0.447511
49 0.447576
50 0.447706
51 0.447776
52 0.447957
53 0.447996
54 0.448065
55 0.448111
56 0.448374
57 0.448468
58 0.46078
59 0.461075
60 0.46115
61 0.461177
62 0.461339
63 0.461392
64 0.461422
65 0.4618
66 0.462089
67 0.462154
68 0.462366
69 0.462596
70 0.462632
71 0.462632
72 0.462648
73 0.462772
74 0.462792
75 0.462828
76 0.462965
77 0.463061
78 0.463088
79 0.463254
80 0.463262
81 0.463323
82 0.463402
83 0.463529
84 0.463606
85 0.463683
86 0.463845
87 0.463917
88 0.463937
89 0.463989
90 0.464046
91 0.46421
92 0.464239
93 0.464331
94 0.464484
95 0.464484
96 0.464505
97 0.464584
98 0.464626
99 0.464742
100 0.464777
101 0.465061
102 0.465232
103 0.465301
104 0.465537
105 0.465663
106 0.465954
107 0.465991
108 0.466026
109 0.466057
110 0.466057
111 0.466075
112 0.466199
113 0.466235
114 0.466271
115 0.466376
116 0.468434
117 0.472414
118 0.472433
119 0.472684
120 0.475043
121 0.47525
122 0.475444
123 0.475504
124 0.475586
125 0.475599
126 0.475665
127 0.475671
128 0.48664
129 0.48664
130 0.486721
131 0.486785
132 0.486839
133 0.486882
134 0.486892
135 0.486976
136 0.487119
137 0.487123
138 0.487198
139 0.487209
140 0.48738
141 0.487429
142 0.487509
143 0.487532
144 0.487552
145 0.487552
146 0.487571
147 0.487615
148 0.487661
149 0.487692
150 0.487709
151 0.487806
152 0.487853
153 0.487942
154 0.488003
155 0.488003
156 0.48804
157 0.488101
158 0.488127
159 0.488214
160 0.488214
161 0.488229
162 0.488294
163 0.488308
164 0.488308
165 0.488308
166 0.488361
167 0.488394
168 0.488515
169 0.488566
170 0.488657
171 0.488664
172 0.488664
173 0.488664
174 0.488664
175 0.488676
176 0.488683
177 0.488689
178 0.488901
179 0.488901
180 0.488918
181 0.488938
182 0.488948
183 0.489118
184 0.489256
185 0.489265
186 0.4893
187 0.489307
188 0.48938
189 0.489397
190 0.4894
191 0.489442
192 0.489475
193 0.489582
194 0.489593
195 0.489676
196 0.489725
197 0.489725
198 0.489735
199 0.489846
200 0.489846
201 0.48988
202 0.489948
203 0.489948
204 0.489962
205 0.490047
206 0.490393
207 0.490432
208 0.490472
209 0.490532
210 0.490532
211 0.490532
212 0.490544
213 0.490582
214 0.490582
215 0.490649
216 0.490723
217 0.490731
218 0.490752
219 0.490774
220 0.490801
221 0.490825
222 0.490865
223 0.490873
224 0.490903
225 0.493308
226 0.493308
227 0.498731
228 0.498731
229 0.498731
230 0.498731
231 0.50125
232 0.50125
233 0.501258
234 0.501305
235 0.50131
236 0.50131
237 0.50132
238 0.501346
239 0.501364
240 0.501364
241 0.501392
242 0.501398
243 0.501401
244 0.501401
245 0.501404
246 0.501416
247 0.501423
248 0.501423
249 0.501423
250 0.501426
251 0.501457
252 0.501468
253 0.501468
254 0.501491
255 0.501527
256 0.501527
257 0.501557
258 0.501561
259 0.501563
260 0.501571
261 0.501571
262 0.501571
263 0.501584
264 0.501693
265 0.501693
266 0.501697
267 0.501697
268 0.501697
269 0.501703
270 0.501708
271 0.501714
272 0.501724
273 0.501836
274 0.501836
275 0.501847
276 0.501853
277 0.501861
278 0.501861
279 0.501861
280 0.501861
281 0.501861
282 0.501861
283 0.501861
284 0.501861
285 0.501897
286 0.501912
287 0.501927
288 0.502007
289 0.50212
290 0.50212
291 0.50212
292 0.50212
293 0.502142
294 0.502202
295 0.502202
296 0.502213
297 0.502213
298 0.502232
299 0.502268
300 0.502268
301 0.502281
302 0.50267
303 0.502719
304 0.502757
305 0.502812
306 0.502818
307 0.502818
308 0.502837
309 0.502844
310 0.502844
311 0.502851
312 0.502918
313 0.502918
314 0.502918
315 0.502918
316 0.504997
317 0.508831
318 0.508888
319 0.50891
320 0.50891
321 0.50891
322 0.50891
323 0.50891
324 0.508913
325 0.508921
326 0.511282
327 0.511386
328 0.511438
329 0.511444
330 0.511444
331 0.511502
332 0.511648
333 0.511731
334 0.511731
335 0.511741
336 0.511747
337 0.511747
338 0.511753
339 0.51179
340 0.511814
341 0.511838
342 0.511843
343 0.511847
344 0.511847
345 0.511847
346 0.511847
347 0.511888
348 0.511888
349 0.511892
350 0.511892
351 0.511892
352 0.511906
353 0.511947
354 0.511956
355 0.511963
356 0.511985
357 0.512042
358 0.512042
359 0.512042
360 0.512042
361 0.512042
362 0.512042
363 0.512116
364 0.512116
365 0.512131
366 0.512148
367 0.512148
368 0.512148
369 0.512159
370 0.512163
371 0.512163
372 0.512163
373 0.51218
374 0.51218
375 0.51218
376 0.51218
377 0.512188
378 0.512188
379 0.512195
380 0.512268
381 0.512285
382 0.512295
383 0.512303
384 0.512303
385 0.51233
386 0.51233
387 0.512341
388 0.512341
389 0.512387
390 0.512387
391 0.512404
392 0.512404
393 0.512404
394 0.512407
395 0.512407
396 0.512407
397 0.512407
398 0.512407
399 0.512407
400 0.512407
401 0.512413
402 0.512413
403 0.512425
404 0.512436
405 0.512444
406 0.512448
407 0.512448
408 0.512448
409 0.512448
410 0.512729
411 0.512851
412 0.512854
413 0.512854
414 0.512867
415 0.512867
416 0.512896
417 0.512925
418 0.51293
419 0.51293
420 0.513011
421 0.513037
422 0.513059
423 0.513202
424 0.513202
425 0.513202
426 0.513202
427 0.513289
428 0.513289
429 0.513289
430 0.513296
431 0.513296
432 0.51335
433 0.51335
434 0.513355
435 0.513355
436 0.513355
437 0.513375
438 0.513537
439 0.513542
440 0.513662
441 0.513662
442 0.51367
443 0.51367
444 0.51367
445 0.51367
446 0.51367
447 0.51367
448 0.513673
449 0.513673
450 0.513687
451 0.513687
452 0.513687
453 0.513948
454 0.513948
455 0.51396
456 0.51396
457 0.51396
458 0.51396
459 0.51396
460 0.51396
461 0.51396
462 0.513981
463 0.513988
464 0.513988
465 0.513988
466 0.513994
467 0.513994
468 0.514018
469 0.514018
470 0.514018
471 0.514025
472 0.514025
473 0.514025
474 0.514025
475 0.514031
476 0.514031
477 0.514031
478 0.514031
479 0.514055
480 0.514055
481 0.514103
482 0.514103
483 0.514103
484 0.514103
485 0.514103
486 0.514103
487 0.514117
488 0.514117
489 0.514117
490 0.514117
491 0.514117
492 0.514117
493 0.514117
494 0.514117
495 0.514249
496 0.514249
497 0.514249
498 0.514249
499 0.514345
500 0.514352
501 0.514376
502 0.514376
503 0.514376
504 0.514376
505 0.514376
506 0.514399
507 0.514409
508 0.514419
509 0.514419
510 0.514425
511 0.514515
512 0.514515
513 0.514515
514 0.514515
515 0.514525
516 0.514525
517 0.514525
518 0.514525
519 0.514587
520 0.514587
521 0.514587
522 0.514588
523 0.514588
524 0.514588
525 0.514588
526 0.514588
527 0.514592
528 0.51463
529 0.51463
530 0.51463
531 0.51463
532 0.514714
533 0.514765
534 0.514765
535 0.514775
536 0.514777
537 0.514777
538 0.514777
539 0.514777
540 0.5148
541 0.5148
542 0.514804
543 0.514818
544 0.514818
545 0.514826
546 0.514863
547 0.514863
548 0.514863
549 0.514863
550 0.514883
551 0.514883
552 0.514936
553 0.514943
554 0.514943
555 0.514943
556 0.514943
557 0.514943
558 0.514943
559 0.514943
560 0.514959
561 0.514985
562 0.514986
563 0.514992
564 0.514992
565 0.514992
566 0.515001
567 0.515007
568 0.515033
569 0.515033
570 0.515033
571 0.515033
572 0.515033
573 0.515033
574 0.515036
575 0.515044
576 0.515044
577 0.515044
578 0.515061
579 0.515067
580 0.515078
581 0.515078
582 0.515078
583 0.515078
584 0.515078
585 0.515078
586 0.515078
587 0.515078
588 0.515098
589 0.515098
590 0.515107
591 0.515107
592 0.515107
593 0.515111
594 0.515111
595 0.515126
596 0.515126
597 0.515126
598 0.515126
599 0.515157
600 0.515163
601 0.515163
602 0.515163
603 0.515173
604 0.515193
605 0.515193
606 0.515193
607 0.515201
608 0.515201
609 0.515226
610 0.515242
611 0.515255
612 0.515255
613 0.515255
614 0.515255
615 0.515255
616 0.515255
617 0.515255
618 0.515255
619 0.515255
620 0.515255
621 0.515255
622 0.515265
623 0.515265
624 0.515265
625 0.515265
626 0.515265
627 0.515265
628 0.515265
629 0.515273
630 0.515273
631 0.515279
632 0.515279
633 0.515279
634 0.515293
635 0.515301
636 0.515301
637 0.515301
638 0.515309
639 0.515309
640 0.515309
641 0.515315
642 0.515315
643 0.515315
644 0.515315
645 0.515315
646 0.515315
647 0.515315
648 0.515315
649 0.515315
650 0.515315
651 0.515322
652 0.515322
653 0.515327
654 0.515327
655 0.515348
656 0.515348
657 0.515348
658 0.515364
659 0.515366
660 0.515366
661 0.515442
662 0.515442
663 0.515442
664 0.515442
665 0.515442
666 0.515442
667 0.515442
668 0.515442
669 0.515442
670 0.515671
671 0.515671
672 0.515697
673 0.515715
674 0.515715
675 0.515715
676 0.515719
677 0.515723
678 0.515829
679 0.515829
680 0.515829
681 0.515829
682 0.515838
683 0.515838
684 0.515838
685 0.515838
686 0.515838
687 0.515838
688 0.515838
689 0.515838
690 0.515863
691 0.515863
692 0.515863
693 0.515863
694 0.515875
695 0.515875
696 0.515875
697 0.515899
698 0.515899
699 0.516031
700 0.516031
701 0.516031
702 0.516038
703 0.516038
704 0.51604
705 0.51604
706 0.516047
707 0.516047
708 0.516047
709 0.516047
710 0.516051
711 0.516053
712 0.516053
713 0.516053
714 0.516053
715 0.516053
716 0.516053
717 0.516053
718 0.516053
719 0.516053
720 0.516053
721 0.516053
722 0.516061
723 0.516061
724 0.516061
725 0.516061
726 0.516061
727 0.516132
728 0.516132
729 0.516132
730 0.516132
731 0.516132
732 0.5162
733 0.5162
734 0.5162
735 0.5162
736 0.5162
737 0.516204
738 0.516204
739 0.516204
740 0.516204
741 0.516217
742 0.516217
743 0.516217
744 0.516229
745 0.516229
746 0.516239
747 0.516256
748 0.516256
749 0.516269
750 0.516273
751 0.51628
752 0.516282
753 0.51629
754 0.516495
755 0.516497
756 0.516497
757 0.516497
758 0.516497
759 0.516497
760 0.516497
761 0.51687
762 0.51687
763 0.51687
764 0.51687
765 0.51687
766 0.51687
767 0.51687
768 0.51687
769 0.51687
770 0.51687
771 0.51687
772 0.51687
773 0.51687
774 0.51687
775 0.51687
776 0.516875
777 0.516875
778 0.516875
779 0.516875
780 0.516875
781 0.516875
782 0.516875
783 0.516875
784 0.516875
785 0.516881
786 0.516887
787 0.516887
788 0.516887
789 0.516887
790 0.516887
791 0.516887
792 0.516887
793 0.51689
794 0.51689
795 0.51689
796 0.51689
797 0.51689
798 0.516895
799 0.516895
800 0.516895
801 0.516895
802 0.516895
803 0.516911
804 0.51692
805 0.516924
806 0.516997
807 0.516997
808 0.516997
809 0.516997
810 0.516997
811 0.516997
812 0.516999
813 0.516999
814 0.516999
815 0.516999
816 0.516999
817 0.516999
818 0.516999
819 0.516999
820 0.517018
821 0.517018
822 0.517024
823 0.517024
824 0.517024
825 0.517024
826 0.517024
827 0.517024
828 0.517024
829 0.517024
830 0.517024
831 0.517024
832 0.517044
833 0.517044
834 0.517044
835 0.517044
836 0.517044
837 0.517052
838 0.517052
839 0.517052
840 0.517052
841 0.517052
842 0.517052
843 0.517052
844 0.517052
845 0.517052
846 0.517055
847 0.517055
848 0.517055
849 0.517055
850 0.517055
851 0.517055
852 0.517055
853 0.517055
854 0.517055
855 0.517055
856 0.517055
857 0.517055
858 0.517055
859 0.517055
860 0.517055
861 0.517055
862 0.517062
863 0.517062
864 0.517062
865 0.517062
866 0.517066
867 0.517066
868 0.517066
869 0.517066
870 0.517066
871 0.517066
872 0.517066
873 0.517069
874 0.517069
875 0.517071
876 0.517071
877 0.517071
878 0.517071
879 0.517076
880 0.517076
881 0.517076
882 0.517076
883 0.517076
884 0.517076
885 0.517076
886 0.517082
887 0.517082
888 0.517095
889 0.517095
890 0.517095
891 0.517095
892 0.517095
893 0.517099
894 0.517099
895 0.517118
896 0.517124
897 0.517124
898 0.517124
899 0.517188
900 0.517188
901 0.517188
902 0.517208
903 0.517208
904 0.517208
905 0.517234
906 0.517234
907 0.517234
908 0.517234
909 0.517234
910 0.517337
911 0.517337
912 0.517337
913 0.517337
914 0.517337
915 0.517337
916 0.517337
917 0.517354
918 0.517354
919 0.517354
920 0.517354
921 0.517354
922 0.517363
923 0.517363
924 0.517363
925 0.51737
926 0.517475
927 0.517475
928 0.517475
929 0.517482
930 0.517488
931 0.517495
932 0.517495
933 0.517495
934 0.517503
935 0.517528
936 0.517528
937 0.517528
938 0.517528
939 0.517528
940 0.517538
941 0.517538
942 0.517538
943 0.517538
944 0.517538
945 0.517538
946 0.517681
947 0.517681
948 0.517681
949 0.517681
950 0.517681
951 0.517681
952 0.517681
953 0.517681
954 0.517681
955 0.517681
956 0.517688
957 0.517704
958 0.517704
959 0.517704
960 0.517704
961 0.517717
962 0.517717
963 0.517717
964 0.517746
965 0.517746
966 0.517746
967 0.517746
968 0.517746
969 0.517746
970 0.517746
971 0.517746
972 0.517768
973 0.517776
974 0.517776
975 0.51778
976 0.51778
977 0.51778
978 0.51778
979 0.51778
980 0.51778
981 0.51778
982 0.51778
983 0.51778
984 0.517785
985 0.517785
986 0.517785
987 0.517785
988 0.517785
989 0.517815
990 0.517846
991 0.517904
992 0.517904
993 0.517904
994 0.517904
995 0.517904
996 0.517904
997 0.517904
998 0.517914
999 0.517914
1000 0.517918
1001 0.517918
1002 0.517918
1003 0.517918
1004 0.517918
1005 0.517918
1006 0.517918
1007 0.517918
1008 0.517918
1009 0.517918
1010 0.517918
1011 0.517918
1012 0.517918
1013 0.517918
1014 0.517926
1015 0.517926
1016 0.517926
1017 0.517926
1018 0.517926
1019 0.517954
1020 0.517954
1021 0.517954
1022 0.517954
1023 0.517954
1024 0.517954
1025 0.517954
1026 0.517954
1027 0.517954
1028 0.517954
1029 0.517967
1030 0.517967
1031 0.517967
1032 0.517967
1033 0.517981
1034 0.517981
1035 0.517981
1036 0.517981
1037 0.517981
1038 0.517981
1039 0.517989
1040 0.517989
1041 0.517989
1042 0.517989
1043 0.517989
1044 0.517991
1045 0.517991
1046 0.517991
1047 0.518009
1048 0.518009
1049 0.518009
1050 0.518018
1051 0.518026
1052 0.518026
1053 0.518026
1054 0.518026
1055 0.518026
1056 0.518026
1057 0.518026
1058 0.518026
1059 0.518026
1060 0.518192
1061 0.518192
1062 0.518192
1063 0.518194
1064 0.518194
1065 0.518194
1066 0.518194
1067 0.518194
1068 0.518194
1069 0.5182
1070 0.518232
1071 0.518232
1072 0.518232
1073 0.518232
1074 0.518235
1075 0.518235
1076 0.518235
1077 0.518235
1078 0.518235
1079 0.518236
1080 0.518236
1081 0.518236
1082 0.518236
1083 0.518236
1084 0.518236
1085 0.518236
1086 0.518236
1087 0.518236
1088 0.518239
1089 0.518239
1090 0.518239
1091 0.518239
1092 0.518239
1093 0.518413
1094 0.518413
1095 0.518413
1096 0.518413
1097 0.518423
1098 0.518423
1099 0.518423
1100 0.518439
1101 0.518447
1102 0.518447
1103 0.518447
1104 0.518447
1105 0.518447
1106 0.518447
1107 0.518447
1108 0.518447
1109 0.518447
1110 0.518447
1111 0.518447
1112 0.518447
1113 0.518447
1114 0.518447
1115 0.518447
1116 0.518447
1117 0.518461
1118 0.518461
1119 0.518461
1120 0.518461
1121 0.518464
1122 0.518481
1123 0.518481
1124 0.518489
1125 0.518489
1126 0.518489
1127 0.518489
1128 0.518489
1129 0.518598
1130 0.518598
1131 0.518598
1132 0.518598
1133 0.518598
1134 0.518673
1135 0.518673
1136 0.518673
1137 0.518673
1138 0.518673
1139 0.518673
1140 0.518673
1141 0.518673
1142 0.518673
1143 0.518673
1144 0.518673
1145 0.518673
1146 0.518673
1147 0.518673
1148 0.518673
1149 0.518673
1150 0.518673
1151 0.518673
1152 0.518673
1153 0.518679
1154 0.518679
1155 0.518679
1156 0.518679
1157 0.518681
1158 0.518681
1159 0.518681
1160 0.518686
1161 0.518686
1162 0.518686
1163 0.518686
1164 0.518686
1165 0.518686
1166 0.518686
1167 0.518686
1168 0.518686
1169 0.518686
1170 0.518686
1171 0.518686
1172 0.518696
1173 0.518696
1174 0.518696
1175 0.518696
1176 0.518696
1177 0.518704
1178 0.518704
1179 0.518704
1180 0.518704
1181 0.518704
1182 0.518707
1183 0.518707
1184 0.518707
1185 0.518707
1186 0.518707
1187 0.518707
1188 0.518707
1189 0.518775
1190 0.518775
1191 0.518775
1192 0.518775
1193 0.518801
1194 0.518801
1195 0.518801
1196 0.518801
1197 0.518801
1198 0.518818
1199 0.518818
1200 0.518818
1201 0.518818
1202 0.51882
1203 0.51882
1204 0.518831
1205 0.518835
1206 0.518835
1207 0.518835
1208 0.518835
1209 0.518835
1210 0.518835
1211 0.518835
1212 0.518835
1213 0.518835
1214 0.518835
1215 0.518835
1216 0.518835
1217 0.518835
1218 0.518845
1219 0.518851
1220 0.518851
1221 0.518858
1222 0.518858
1223 0.518858
1224 0.518858
1225 0.518858
1226 0.518858
1227 0.518858
1228 0.51888
1229 0.51888
1230 0.518896
1231 0.518896
1232 0.518907
1233 0.518907
1234 0.518907
1235 0.518907
1236 0.518907
1237 0.518916
1238 0.518916
1239 0.518916
1240 0.518916
1241 0.518916
1242 0.518916
1243 0.518916
1244 0.518916
1245 0.518916
1246 0.518916
1247 0.518916
1248 0.518916
1249 0.518916
1250 0.518916
1251 0.518916
1252 0.518916
1253 0.518916
1254 0.518916
1255 0.518916
1256 0.518916
1257 0.518916
1258 0.518916
1259 0.51895
1260 0.518965
1261 0.518965
1262 0.518965
1263 0.518965
1264 0.518965
1265 0.518965
1266 0.518965
1267 0.518968
1268 0.518968
1269 0.518968
1270 0.518968
1271 0.518968
1272 0.518968
1273 0.518968
1274 0.518968
1275 0.518968
1276 0.51898
1277 0.51898
1278 0.51898
1279 0.51898
1280 0.518984
1281 0.518984
1282 0.518984
1283 0.518984
1284 0.518984
1285 0.518984
1286 0.518984
1287 0.518984
1288 0.518984
1289 0.518984
1290 0.518984
1291 0.518984
1292 0.519032
1293 0.519032
1294 0.519032
1295 0.519064
1296 0.519064
1297 0.519064
1298 0.519064
1299 0.519064
1300 0.519064
1301 0.519086
1302 0.519086
1303 0.519086
1304 0.519086
1305 0.519086
1306 0.519086
1307 0.519086
1308 0.519086
1309 0.519086
1310 0.519086
1311 0.519105
1312 0.519105
1313 0.519119
1314 0.519119
1315 0.519205
1316 0.519205
1317 0.519205
1318 0.519205
1319 0.519205
1320 0.519205
1321 0.519205
1322 0.519205
1323 0.519205
1324 0.519205
1325 0.519205
1326 0.519205
1327 0.519218
1328 0.519218
1329 0.519218
1330 0.519218
1331 0.519218
1332 0.519218
1333 0.519218
1334 0.519218
1335 0.519218
1336 0.519218
1337 0.519218
1338 0.519232
1339 0.519232
1340 0.519232
1341 0.519232
1342 0.519232
1343 0.519232
1344 0.519232
1345 0.519232
1346 0.519232
1347 0.519232
1348 0.519232
1349 0.519232
1350 0.519233
1351 0.519233
1352 0.519233
1353 0.519233
1354 0.519233
1355 0.519233
1356 0.519233
1357 0.519277
1358 0.519277
1359 0.519277
1360 0.519277
1361 0.519277
1362 0.519277
1363 0.519295
1364 0.519295
1365 0.519296
1366 0.519296
1367 0.519296
1368 0.519296
1369 0.519296
1370 0.519296
1371 0.519296
1372 0.519296
1373 0.519296
1374 0.519296
1375 0.519296
1376 0.519317
1377 0.519317
1378 0.519317
1379 0.519317
1380 0.519317
1381 0.519317
1382 0.519317
1383 0.519317
1384 0.519317
1385 0.519317
1386 0.51932
1387 0.51932
1388 0.519336
1389 0.519336
1390 0.519336
1391 0.519336
1392 0.519339
1393 0.519348
1394 0.519348
1395 0.519348
1396 0.519348
1397 0.519348
1398 0.519348
1399 0.519348
1400 0.519348
1401 0.519354
1402 0.519354
1403 0.519354
1404 0.519354
1405 0.519354
1406 0.519354
1407 0.519354
1408 0.519354
1409 0.519354
1410 0.519354
1411 0.519354
1412 0.519354
1413 0.519364
1414 0.519364
1415 0.519364
1416 0.519366
1417 0.519366
1418 0.519366
1419 0.519366
1420 0.519366
1421 0.519366
1422 0.519366
1423 0.519366
1424 0.519388
1425 0.519388
1426 0.519388
1427 0.519388
1428 0.519396
1429 0.519396
1430 0.519396
1431 0.519396
1432 0.519401
1433 0.519401
1434 0.519401
1435 0.519401
1436 0.519401
1437 0.51941
1438 0.51941
1439 0.519445
1440 0.519445
1441 0.519445
1442 0.519445
1443 0.519445
1444 0.519445
1445 0.519447
1446 0.519447
1447 0.519447
1448 0.519447
1449 0.519447
1450 0.519447
1451 0.519447
1452 0.519452
1453 0.519452
1454 0.519452
1455 0.519452
1456 0.519452
1457 0.519452
1458 0.519452
1459 0.519452
1460 0.519452
1461 0.519457
1462 0.519457
1463 0.519465
1464 0.519476
1465 0.519476
1466 0.519476
1467 0.519476
1468 0.519481
1469 0.519481
1470 0.519488
1471 0.519488
1472 0.519488
1473 0.519488
1474 0.519488
1475 0.519488
1476 0.519493
1477 0.519511
1478 0.519511
1479 0.519511
1480 0.519511
1481 0.519511
1482 0.519511
1483 0.519525
1484 0.519525
1485 0.519525
1486 0.519525
1487 0.519525
1488 0.519525
1489 0.519525
1490 0.519545
1491 0.519545
1492 0.519545
1493 0.519545
1494 0.519545
1495 0.519545
1496 0.519545
1497 0.519574
1498 0.519574
1499 0.519641
1500 0.519641
1501 0.519641
1502 0.519641
1503 0.51965
1504 0.51965
1505 0.51965
1506 0.51965
1507 0.519655
1508 0.519655
1509 0.519655
1510 0.519655
1511 0.519655
1512 0.519655
1513 0.519655
1514 0.519669
1515 0.519669
1516 0.519669
1517 0.519669
1518 0.519669
1519 0.519669
1520 0.519669
1521 0.519669
1522 0.519669
1523 0.519672
1524 0.519672
1525 0.519672
1526 0.519714
1527 0.519714
1528 0.519717
1529 0.519717
1530 0.519725
1531 0.519725
1532 0.519725
1533 0.519725
1534 0.519725
1535 0.519725
1536 0.519725
1537 0.519725
1538 0.519725
1539 0.519725
1540 0.519725
1541 0.519725
1542 0.519725
1543 0.519733
1544 0.519733
1545 0.519733
1546 0.51976
1547 0.51976
1548 0.51976
1549 0.51976
1550 0.519771
1551 0.51979
1552 0.519803
1553 0.519803
1554 0.519803
1555 0.519803
1556 0.519803
1557 0.519803
1558 0.519803
1559 0.519803
1560 0.519814
1561 0.519814
1562 0.519814
1563 0.519814
1564 0.519814
1565 0.519814
1566 0.519814
1567 0.519814
1568 0.519814
1569 0.519814
1570 0.519814
1571 0.519814
1572 0.519814
1573 0.519814
1574 0.519814
1575 0.519814
1576 0.519814
1577 0.519814
1578 0.519814
1579 0.519814
1580 0.519814
1581 0.519814
1582 0.519814
1583 0.519814
1584 0.519814
1585 0.519814
1586 0.519814
1587 0.519814
1588 0.519814
1589 0.519814
1590 0.519814
1591 0.519814
1592 0.519814
1593 0.519814
1594 0.519814
1595 0.519814
1596 0.519814
1597 0.519814
1598 0.519819
1599 0.519823
1600 0.519823
1601 0.519823
1602 0.519823
1603 0.519839
1604 0.519839
1605 0.519843
1606 0.520017
1607 0.520017
1608 0.520017
1609 0.520017
1610 0.520017
1611 0.520017
1612 0.520017
1613 0.520017
1614 0.520017
1615 0.520017
1616 0.520017
1617 0.520017
1618 0.520017
1619 0.520017
1620 0.520017
1621 0.52002
1622 0.52002
1623 0.52002
1624 0.52002
1625 0.52002
1626 0.52002
1627 0.52002
1628 0.52002
1629 0.52002
1630 0.520024
1631 0.520024
1632 0.520024
1633 0.520024
1634 0.520024
1635 0.520024
1636 0.520024
1637 0.520024
1638 0.520024
1639 0.520024
1640 0.520024
1641 0.520024
1642 0.520024
1643 0.520024
1644 0.520024
1645 0.520024
1646 0.520024
1647 0.520024
1648 0.520024
1649 0.520024
1650 0.520029
1651 0.520029
1652 0.520036
1653 0.520036
1654 0.520036
1655 0.520036
1656 0.520036
1657 0.520036
1658 0.520036
1659 0.520036
1660 0.520036
1661 0.520036
1662 0.520036
1663 0.520036
1664 0.520036
1665 0.520036
1666 0.520036
1667 0.520036
1668 0.520036
1669 0.520036
1670 0.520036
1671 0.520036
1672 0.520036
1673 0.520036
1674 0.520036
1675 0.520036
1676 0.520036
1677 0.520036
1678 0.520175
1679 0.520175
1680 0.520175
1681 0.520175
1682 0.520199
1683 0.520199
1684 0.520199
1685 0.520218
1686 0.520218
1687 0.520218
1688 0.520218
1689 0.520218
1690 0.520218
1691 0.520218
1692 0.520218
1693 0.520218
1694 0.520218
1695 0.520218
1696 0.520218
1697 0.520218
1698 0.520218
1699 0.520218
1700 0.520218
1701 0.520218
1702 0.520218
1703 0.52022
1704 0.520246
1705 0.520246
1706 0.520246
1707 0.520246
1708 0.520246
1709 0.520246
1710 0.520246
1711 0.520246
1712 0.520246
1713 0.520246
1714 0.520246
1715 0.520246
1716 0.520246
1717 0.520246
1718 0.520246
1719 0.520246
1720 0.520256
1721 0.520265
1722 0.520265
1723 0.520284
1724 0.520284
1725 0.520284
1726 0.520284
1727 0.520284
1728 0.520284
1729 0.520284
1730 0.520284
1731 0.520284
1732 0.520284
1733 0.520284
1734 0.520284
1735 0.520284
1736 0.520284
1737 0.520284
1738 0.520284
1739 0.52031
1740 0.52031
1741 0.520321
1742 0.520321
1743 0.520321
1744 0.520321
1745 0.520321
1746 0.520321
1747 0.520321
1748 0.520321
1749 0.520321
1750 0.520351
1751 0.520351
1752 0.520351
1753 0.520398
1754 0.520398
1755 0.520398
1756 0.520398
1757 0.520398
1758 0.520398
1759 0.520398
1760 0.520398
1761 0.520398
1762 0.520398
1763 0.520403
1764 0.520403
1765 0.520403
1766 0.520403
1767 0.520403
1768 0.520403
1769 0.520403
1770 0.520403
1771 0.520403
1772 0.520403
1773 0.520403
1774 0.520403
1775 0.520403
1776 0.520403
1777 0.520403
1778 0.520403
1779 0.520403
1780 0.520403
1781 0.520403
1782 0.520403
1783 0.520403
1784 0.520403
1785 0.520403
1786 0.520403
1787 0.520443
1788 0.520443
1789 0.520443
1790 0.520443
1791 0.520443
1792 0.520443
1793 0.520443
1794 0.520495
1795 0.520495
1796 0.520495
1797 0.520495
1798 0.520495
1799 0.520495
1800 0.520503
1801 0.520503
1802 0.520526
1803 0.520526
1804 0.520526
1805 0.520526
1806 0.52053
1807 0.52053
1808 0.52053
1809 0.52053
1810 0.52053
1811 0.52053
1812 0.520533
1813 0.520533
1814 0.520533
1815 0.520533
1816 0.520533
1817 0.520533
1818 0.520533
1819 0.520718
1820 0.520718
1821 0.520718
1822 0.520718
1823 0.520718
1824 0.520718
1825 0.520718
1826 0.520718
1827 0.520718
1828 0.520718
1829 0.520718
1830 0.520718
1831 0.520718
1832 0.520718
1833 0.520718
1834 0.520718
1835 0.520718
1836 0.520718
1837 0.520718
1838 0.520718
1839 0.520718
1840 0.52075
1841 0.52075
1842 0.52075
1843 0.52075
1844 0.52075
1845 0.52075
1846 0.52075
1847 0.52075
1848 0.52075
1849 0.52075
1850 0.52075
1851 0.52075
1852 0.52075
1853 0.52075
1854 0.52075
1855 0.52075
1856 0.52075
1857 0.52075
1858 0.52077
1859 0.52077
1860 0.52077
1861 0.52077
1862 0.52077
1863 0.52077
1864 0.52077
1865 0.520786
1866 0.520786
1867 0.520918
1868 0.520918
1869 0.520922
1870 0.520942
1871 0.520943
1872 0.520943
1873 0.520943
1874 0.520943
1875 0.520943
1876 0.520943
1877 0.520943
1878 0.520943
1879 0.520943
1880 0.520948
1881 0.520948
1882 0.520948
1883 0.520952
1884 0.520952
1885 0.520952
1886 0.520952
1887 0.520952
1888 0.520952
1889 0.520952
1890 0.520952
1891 0.520952
1892 0.520952
1893 0.520972
1894 0.520972
1895 0.520972
1896 0.520972
1897 0.520972
1898 0.520972
1899 0.520972
1900 0.520972
1901 0.520972
1902 0.520972
1903 0.520972
1904 0.520972
1905 0.520972
1906 0.520982
1907 0.520984
1908 0.520984
1909 0.520984
1910 0.520984
1911 0.520984
1912 0.520984
1913 0.520984
1914 0.520984
1915 0.520984
1916 0.521107
1917 0.521107
1918 0.521107
1919 0.521107
1920 0.521107
1921 0.521107
1922 0.521107
1923 0.521107
1924 0.521107
1925 0.521112
1926 0.521112
1927 0.521112
1928 0.521112
1929 0.521112
1930 0.521112
1931 0.521112
1932 0.521112
1933 0.521112
1934 0.521112
1935 0.521129
1936 0.521129
1937 0.521129
1938 0.521129
1939 0.521146
1940 0.521433
1941 0.521433
1942 0.521433
1943 0.521433
1944 0.521433
1945 0.521433
1946 0.521433
1947 0.521433
1948 0.521471
1949 0.521471
1950 0.521471
1951 0.521471
1952 0.521471
1953 0.521471
1954 0.521471
1955 0.521471
1956 0.521482
1957 0.521482
1958 0.521482
1959 0.521482
1960 0.521482
1961 0.521482
1962 0.521482
1963 0.521482
1964 0.521482
1965 0.521482
1966 0.521482
1967 0.521482
1968 0.521482
1969 0.521482
1970 0.521482
1971 0.521482
1972 0.52149
1973 0.52149
1974 0.52149
1975 0.52149
1976 0.52149
1977 0.52149
1978 0.52149
1979 0.52149
1980 0.52149
1981 0.52149
1982 0.52149
1983 0.521516
1984 0.521516
1985 0.521516
1986 0.521516
1987 0.521516
1988 0.521516
1989 0.521523
1990 0.521523
1991 0.521523
1992 0.52155
1993 0.521554
1994 0.521554
1995 0.521554
1996 0.521554
1997 0.521554
1998 0.521554
1999 0.521559
2000 0.521559
2001 0.521559
2002 0.521559
2003 0.521564
2004 0.521564
2005 0.521564
2006 0.521564
2007 0.521642
2008 0.521642
2009 0.521642
2010 0.521642
2011 0.521642
2012 0.521642
2013 0.521642
2014 0.521644
2015 0.521644
2016 0.521691
2017 0.521691
2018 0.521691
2019 0.521691
2020 0.521691
2021 0.521691
2022 0.521691
2023 0.521691
2024 0.521691
2025 0.521696
2026 0.521696
2027 0.521696
2028 0.521696
2029 0.521696
2030 0.521696
2031 0.521696
2032 0.521702
2033 0.521702
2034 0.521702
2035 0.521702
2036 0.521702
2037 0.521702
2038 0.521702
2039 0.521702
2040 0.521702
2041 0.521702
2042 0.521702
2043 0.521702
2044 0.521702
2045 0.521702
2046 0.521702
2047 0.521702
2048 0.521702
2049 0.521702
2050 0.521702
2051 0.521702
2052 0.521705
2053 0.521705
2054 0.521705
2055 0.521705
2056 0.521705
2057 0.521705
2058 0.521712
2059 0.521712
2060 0.521712
2061 0.521712
2062 0.521712
2063 0.521712
2064 0.521712
2065 0.521712
2066 0.521712
2067 0.521712
2068 0.521712
2069 0.521712
2070 0.521712
2071 0.521712
2072 0.521712
2073 0.521712
2074 0.521712
2075 0.521712
2076 0.521712
2077 0.521712
2078 0.521712
2079 0.521712
2080 0.521712
2081 0.521719
2082 0.521719
2083 0.521719
2084 0.521719
2085 0.521719
2086 0.521719
2087 0.521719
2088 0.521719
2089 0.521719
2090 0.521719
2091 0.521719
2092 0.521719
2093 0.521719
2094 0.521719
2095 0.521726
2096 0.52179
2097 0.52179
2098 0.521799
2099 0.521799
2100 0.521799
2101 0.521799
2102 0.521799
2103 0.521799
2104 0.521799
2105 0.521799
2106 0.521799
2107 0.521799
2108 0.521799
2109 0.521812
2110 0.521812
2111 0.521812
2112 0.521812
2113 0.521812
2114 0.521812
2115 0.521812
2116 0.521812
2117 0.521812
2118 0.521812
2119 0.521812
2120 0.521812
2121 0.521812
2122 0.521812
2123 0.521812
2124 0.521812
2125 0.521812
2126 0.521814
2127 0.521814
2128 0.521814
2129 0.521814
2130 0.521814
2131 0.52183
2132 0.52183
2133 0.52183
2134 0.52183
2135 0.52183
2136 0.52183
2137 0.52183
2138 0.52183
2139 0.52183
2140 0.52183
2141 0.52183
2142 0.52183
2143 0.52183
2144 0.52183
2145 0.52183
2146 0.52183
2147 0.52183
2148 0.52183
2149 0.52183
2150 0.52183
2151 0.521844
2152 0.521844
2153 0.521853
2154 0.521853
2155 0.521853
2156 0.521853
2157 0.521853
2158 0.521853
2159 0.521856
2160 0.521856
2161 0.521856
2162 0.521856
2163 0.521884
2164 0.521884
2165 0.521884
2166 0.521884
2167 0.521884
2168 0.521888
2169 0.521888
2170 0.521888
2171 0.521888
2172 0.521888
2173 0.521888
2174 0.521888
2175 0.521888
2176 0.521888
2177 0.521888
2178 0.521888
2179 0.521888
2180 0.521888
2181 0.521888
2182 0.521888
2183 0.521888
2184 0.521888
2185 0.521888
2186 0.521888
2187 0.521888
2188 0.521888
2189 0.521888
2190 0.521888
2191 0.521888
2192 0.521888
2193 0.521888
2194 0.521888
2195 0.521888
2196 0.521888
2197 0.521888
2198 0.521888
2199 0.521888
2200 0.521888
2201 0.521888
2202 0.521888
2203 0.521888
2204 0.52189
2205 0.521892
2206 0.521893
2207 0.521893
2208 0.521893
2209 0.521893
2210 0.521893
2211 0.521902
2212 0.521903
2213 0.521903
2214 0.521903
2215 0.521903
2216 0.521903
2217 0.521903
2218 0.521903
2219 0.521903
2220 0.521903
2221 0.521908
2222 0.521908
2223 0.521908
2224 0.52191
2225 0.52191
2226 0.52191
2227 0.52191
2228 0.52191
2229 0.52191
2230 0.52191
2231 0.52191
2232 0.521914
2233 0.521914
2234 0.521918
2235 0.524693
2236 0.524693
2237 0.524693
2238 0.524693
2239 0.524693
2240 0.524693
2241 0.524693
2242 0.524693
2243 0.524693
2244 0.524693
2245 0.524693
2246 0.524693
2247 0.524693
2248 0.524693
2249 0.524693
2250 0.524693
2251 0.524693
2252 0.524693
2253 0.524693
2254 0.524716
2255 0.524716
2256 0.524716
2257 0.524716
2258 0.524716
2259 0.524716
2260 0.524716
2261 0.524716
2262 0.524716
2263 0.524716
2264 0.524716
2265 0.524828
2266 0.524835
2267 0.524835
2268 0.524835
2269 0.527755
2270 0.527755
2271 0.52776
2272 0.53063
2273 0.53063
2274 0.533451
2275 0.533451
2276 0.533451
2277 0.533451
2278 0.533451
2279 0.533451
2280 0.533451
2281 0.533458
2282 0.53348
2283 0.533485
2284 0.533485
2285 0.533485
2286 0.533485
2287 0.533485
2288 0.533485
2289 0.533485
2290 0.533485
2291 0.533485
2292 0.533485
2293 0.533485
2294 0.533485
2295 0.533485
2296 0.533499
2297 0.533499
2298 0.533499
2299 0.533499
2300 0.533499
2301 0.533499
2302 0.533499
2303 0.533499
2304 0.533499
2305 0.533508
2306 0.533508
2307 0.533508
2308 0.533508
2309 0.533508
2310 0.533508
2311 0.533508
2312 0.533508
2313 0.533508
2314 0.533523
2315 0.533523
2316 0.533523
2317 0.533523
2318 0.533523
2319 0.533542
2320 0.533542
2321 0.533542
2322 0.533542
2323 0.533542
2324 0.533542
2325 0.533555
2326 0.533555
2327 0.533555
2328 0.533613
2329 0.53362
2330 0.53362
2331 0.53362
2332 0.53362
2333 0.53362
2334 0.53362
2335 0.53362
2336 0.53362
2337 0.53362
2338 0.53362
2339 0.53362
2340 0.53362
2341 0.53362
2342 0.53362
2343 0.53362
2344 0.53362
2345 0.53362
2346 0.53362
2347 0.53362
2348 0.533624
2349 0.533624
2350 0.533624
2351 0.533624
2352 0.533624
2353 0.533624
2354 0.533624
2355 0.533624
2356 0.533624
2357 0.533624
2358 0.533624
2359 0.533624
2360 0.533624
2361 0.533624
2362 0.533626
2363 0.533626
2364 0.533626
2365 0.533626
2366 0.533626
2367 0.533626
2368 0.533629
2369 0.533629
2370 0.533629
2371 0.533649
2372 0.533649
2373 0.533649
2374 0.533649
2375 0.533649
2376 0.533649
2377 0.533649
2378 0.533649
2379 0.533649
2380 0.533649
2381 0.533649
2382 0.533649
2383 0.533649
2384 0.533649
2385 0.533649
2386 0.533649
2387 0.533649
2388 0.533649
2389 0.533649
2390 0.533649
2391 0.533649
2392 0.533649
2393 0.533649
2394 0.533649
2395 0.533649
2396 0.533649
2397 0.533702
2398 0.533702
2399 0.533702
2400 0.533702
2401 0.533702
2402 0.533702
2403 0.533702
2404 0.533702
2405 0.533702
2406 0.53371
2407 0.53371
2408 0.53371
2409 0.53371
2410 0.53371
2411 0.53371
2412 0.53371
2413 0.53371
2414 0.533715
2415 0.533715
2416 0.533719
2417 0.533719
2418 0.533726
2419 0.533726
2420 0.533726
2421 0.533726
2422 0.533726
2423 0.533726
2424 0.533726
2425 0.533726
2426 0.533726
2427 0.533726
2428 0.533726
2429 0.533726
2430 0.533726
2431 0.533726
2432 0.533726
2433 0.533726
2434 0.533726
2435 0.533726
2436 0.533726
2437 0.533726
2438 0.533726
2439 0.533726
2440 0.533728
2441 0.533728
2442 0.533728
2443 0.533728
2444 0.533728
2445 0.533728
2446 0.533728
2447 0.533728
2448 0.533728
2449 0.533728
2450 0.533728
2451 0.533747
2452 0.533747
2453 0.533757
2454 0.533757
2455 0.533759
2456 0.533759
2457 0.533759
2458 0.533768
2459 0.533768
2460 0.533779
2461 0.533779
2462 0.533779
2463 0.533785
2464 0.533787
2465 0.533787
2466 0.533787
2467 0.533787
2468 0.533787
2469 0.533787
2470 0.533787
2471 0.533787
2472 0.533787
2473 0.533811
2474 0.533811
2475 0.533811
2476 0.533811
2477 0.533811
2478 0.533811
2479 0.533811
2480 0.533811
2481 0.533811
2482 0.533811
2483 0.533816
2484 0.533816
2485 0.533816
2486 0.533816
2487 0.533816
2488 0.533816
2489 0.533816
2490 0.533816
2491 0.533816
2492 0.533816
2493 0.533816
2494 0.533816
2495 0.533816
2496 0.533822
2497 0.533822
2498 0.533822
2499 0.533822
2500 0.533822
2501 0.533822
2502 0.533829
2503 0.533842
2504 0.533842
2505 0.533842
2506 0.533842
2507 0.533842
2508 0.533842
2509 0.533855
2510 0.533855
2511 0.533855
2512 0.533855
2513 0.533855
2514 0.533855
2515 0.533855
2516 0.533867
2517 0.533867
2518 0.533867
2519 0.533867
2520 0.533867
2521 0.533867
2522 0.533867
2523 0.533867
2524 0.533867
2525 0.533867
2526 0.533867
2527 0.533867
2528 0.533867
2529 0.533867
2530 0.533867
2531 0.533867
2532 0.533867
2533 0.533867
2534 0.533867
2535 0.533867
2536 0.533867
2537 0.533867
2538 0.533867
2539 0.533867
2540 0.533867
2541 0.533867
2542 0.533867
2543 0.533867
2544 0.533867
2545 0.533867
2546 0.533867
2547 0.533867
2548 0.533867
2549 0.533867
2550 0.533867
2551 0.533867
2552 0.533867
2553 0.533867
2554 0.533867
2555 0.533867
2556 0.533867
2557 0.533867
2558 0.533867
2559 0.533867
2560 0.533867
2561 0.533867
2562 0.533872
2563 0.533872
2564 0.533872
2565 0.533872
2566 0.533872
2567 0.533872
2568 0.533872
2569 0.533872
2570 0.533872
2571 0.533872
2572 0.533872
2573 0.533907
2574 0.533907
2575 0.533919
2576 0.533919
2577 0.533919
2578 0.533919
2579 0.533919
2580 0.533919
2581 0.533919
2582 0.533919
2583 0.533919
2584 0.533919
2585 0.533919
2586 0.533919
2587 0.533919
2588 0.533919
2589 0.533919
2590 0.533924
2591 0.533924
2592 0.533924
2593 0.533924
2594 0.533924
2595 0.533924
2596 0.533924
2597 0.533924
2598 0.533924
2599 0.533924
2600 0.533924
2601 0.533924
2602 0.533924
2603 0.533924
2604 0.533924
2605 0.533924
2606 0.533924
2607 0.533924
2608 0.533924
2609 0.533924
2610 0.533924
2611 0.533924
2612 0.53393
2613 0.533937
2614 0.533937
2615 0.533937
2616 0.533937
2617 0.533937
2618 0.533937
2619 0.533937
2620 0.533937
2621 0.533937
2622 0.533937
2623 0.533937
2624 0.533937
2625 0.533937
2626 0.533937
2627 0.533937
2628 0.533937
2629 0.533937
2630 0.533975
2631 0.533975
2632 0.533985
2633 0.533985
2634 0.533985
2635 0.533985
2636 0.533985
2637 0.53399
2638 0.53399
2639 0.53399
2640 0.53399
2641 0.53399
2642 0.53399
2643 0.53399
2644 0.53399
2645 0.53399
2646 0.53399
2647 0.53399
2648 0.53399
2649 0.53399
2650 0.53399
2651 0.53399
2652 0.53399
2653 0.53399
2654 0.533992
2655 0.533992
2656 0.533992
2657 0.533992
2658 0.533992
2659 0.533992
2660 0.533992
2661 0.533992
2662 0.533992
2663 0.533996
2664 0.533996
2665 0.533996
2666 0.533996
2667 0.533996
2668 0.533996
2669 0.533996
2670 0.533996
2671 0.533996
2672 0.533996
2673 0.533996
2674 0.533996
2675 0.533996
2676 0.533996
2677 0.533996
2678 0.533996
2679 0.534002
2680 0.534002
2681 0.534002
2682 0.534002
2683 0.534002
2684 0.534002
2685 0.534002
2686 0.534002
2687 0.534002
2688 0.534002
2689 0.534002
2690 0.534002
2691 0.534002
2692 0.534002
2693 0.534002
2694 0.534002
2695 0.534002
2696 0.534002
2697 0.534002
2698 0.534002
2699 0.534002
2700 0.534007
2701 0.534007
2702 0.534007
2703 0.534007
2704 0.534007
2705 0.534007
2706 0.534007
2707 0.534007
2708 0.534007
2709 0.534007
2710 0.534007
2711 0.534007
2712 0.534007
2713 0.534007
2714 0.534007
2715 0.534007
2716 0.534007
2717 0.534062
2718 0.534062
2719 0.534062
2720 0.534062
2721 0.534062
2722 0.534062
2723 0.534062
2724 0.534062
2725 0.534062
2726 0.534072
2727 0.534072
2728 0.534072
2729 0.534072
2730 0.534072
2731 0.534072
2732 0.534072
2733 0.534072
2734 0.534072
2735 0.534072
2736 0.534072
2737 0.534077
2738 0.534386
2739 0.534386
2740 0.534386
2741 0.534386
2742 0.534386
2743 0.534386
2744 0.534386
2745 0.534386
2746 0.534386
2747 0.534386
2748 0.534386
2749 0.534386
2750 0.534386
2751 0.534386
2752 0.534386
2753 0.534386
2754 0.534403
2755 0.534403
2756 0.534403
2757 0.534403
2758 0.534403
2759 0.534403
2760 0.534403
2761 0.534403
2762 0.534403
2763 0.534403
2764 0.534403
2765 0.534403
2766 0.534403
2767 0.534403
2768 0.534403
2769 0.534403
2770 0.534403
2771 0.534403
2772 0.534403
2773 0.534403
2774 0.534403
2775 0.534403
2776 0.534403
2777 0.534403
2778 0.534403
2779 0.534403
2780 0.534403
2781 0.534403
2782 0.534403
2783 0.534403
2784 0.534403
2785 0.534403
2786 0.534403
2787 0.534403
2788 0.534403
2789 0.534403
2790 0.534403
2791 0.534403
2792 0.534403
2793 0.534403
2794 0.534403
2795 0.534403
2796 0.534403
2797 0.534403
2798 0.534403
2799 0.534403
2800 0.534403
2801 0.534403
2802 0.534403
2803 0.534403
2804 0.534403
2805 0.534403
2806 0.534403
2807 0.534403
2808 0.534495
2809 0.534495
2810 0.534495
2811 0.534498
2812 0.534498
2813 0.534537
2814 0.534547
2815 0.534547
2816 0.534547
2817 0.534547
2818 0.534547
2819 0.534547
2820 0.534547
2821 0.534556
2822 0.534556
2823 0.534556
2824 0.534556
2825 0.534556
2826 0.534556
2827 0.534556
2828 0.534556
2829 0.534556
2830 0.534556
2831 0.534556
2832 0.534556
2833 0.534556
2834 0.534556
2835 0.534556
2836 0.534556
2837 0.534556
2838 0.534556
2839 0.534556
2840 0.534556
2841 0.534556
2842 0.534556
2843 0.534581
2844 0.534581
2845 0.534581
2846 0.534581
2847 0.534581
2848 0.534581
2849 0.534581
2850 0.534581
2851 0.534589
2852 0.534589
2853 0.534589
2854 0.534589
2855 0.534589
2856 0.534589
2857 0.534589
2858 0.534589
2859 0.534589
2860 0.534589
2861 0.534593
2862 0.534593
2863 0.534593
2864 0.534593
2865 0.534593
2866 0.534593
2867 0.534593
2868 0.534593
2869 0.534593
2870 0.534593
2871 0.534593
2872 0.534593
2873 0.534593
2874 0.534593
2875 0.534593
2876 0.534593
2877 0.534593
2878 0.534593
2879 0.534593
2880 0.534593
2881 0.534593
2882 0.534593
2883 0.534593
2884 0.534605
2885 0.534605
2886 0.534605
2887 0.534627
2888 0.534627
2889 0.534627
2890 0.534627
2891 0.534627
2892 0.534627
2893 0.534627
2894 0.534627
2895 0.534627
2896 0.534627
2897 0.534629
2898 0.534629
2899 0.534629
2900 0.534629
2901 0.534629
2902 0.534629
2903 0.534629
2904 0.534629
2905 0.534629
2906 0.534629
2907 0.534629
2908 0.534629
2909 0.534629
2910 0.534629
2911 0.534629
2912 0.534629
2913 0.534629
2914 0.534629
2915 0.534629
2916 0.534629
2917 0.534629
2918 0.534629
2919 0.534629
2920 0.534629
2921 0.534629
2922 0.534629
2923 0.534629
2924 0.534629
2925 0.534629
2926 0.534629
2927 0.534629
2928 0.534629
2929 0.534629
2930 0.534629
2931 0.534634
2932 0.534634
2933 0.534634
2934 0.534634
2935 0.534646
2936 0.534646
2937 0.534646
2938 0.534646
2939 0.534646
2940 0.534646
2941 0.534654
2942 0.534654
2943 0.534654
2944 0.534654
2945 0.534674
2946 0.534674
2947 0.534674
2948 0.534674
2949 0.534674
2950 0.534674
2951 0.534674
2952 0.534857
2953 0.534857
2954 0.534857
2955 0.534857
2956 0.534857
2957 0.534857
2958 0.534857
2959 0.534857
2960 0.534857
2961 0.534857
2962 0.534857
2963 0.534896
2964 0.534896
2965 0.534904
2966 0.534904
2967 0.534919
2968 0.534919
2969 0.534919
2970 0.534919
2971 0.534919
2972 0.534919
2973 0.534919
2974 0.534919
2975 0.534919
2976 0.534919
2977 0.534919
2978 0.534919
2979 0.534919
2980 0.534919
2981 0.534919
2982 0.534919
2983 0.534919
2984 0.534919
2985 0.534919
2986 0.534919
2987 0.534919
2988 0.534919
2989 0.534919
2990 0.534919
2991 0.534919
2992 0.534919
2993 0.534919
2994 0.534919
2995 0.534919
2996 0.534919
2997 0.534919
2998 0.534919
2999 0.534919
3000 0.534919
3001 0.534919
3002 0.534919
3003 0.534919
3004 0.534919
3005 0.534919
3006 0.534919
3007 0.534932
3008 0.534932
3009 0.534932
3010 0.534932
3011 0.534932
3012 0.534932
3013 0.534932
3014 0.534932
3015 0.534932
3016 0.534937
3017 0.534937
3018 0.534937
3019 0.534937
3020 0.534937
3021 0.534937
3022 0.534937
3023 0.534937
3024 0.534937
3025 0.534937
3026 0.534937
3027 0.534937
3028 0.534937
3029 0.534937
3030 0.534937
3031 0.534937
3032 0.534937
3033 0.534937
3034 0.534937
3035 0.534937
3036 0.534937
3037 0.534937
3038 0.534937
3039 0.534937
3040 0.534937
3041 0.534937
3042 0.534937
3043 0.534937
3044 0.534937
3045 0.534937
3046 0.534937
3047 0.534937
3048 0.534937
3049 0.534937
3050 0.534937
3051 0.534937
3052 0.534937
3053 0.534937
3054 0.534937
3055 0.534937
3056 0.534937
3057 0.534937
3058 0.534937
3059 0.534937
3060 0.534937
3061 0.534937
3062 0.534937
3063 0.534937
3064 0.534937
3065 0.534937
3066 0.534937
3067 0.534937
3068 0.534937
3069 0.534937
3070 0.534937
3071 0.534937
3072 0.534937
3073 0.534937
3074 0.534937
3075 0.534951
3076 0.534951
3077 0.534951
3078 0.534951
3079 0.534951
3080 0.534951
3081 0.534951
3082 0.534951
3083 0.534951
3084 0.534951
3085 0.534951
3086 0.534951
3087 0.534951
3088 0.534951
3089 0.534951
3090 0.534951
3091 0.534951
3092 0.534951
3093 0.534951
3094 0.534951
3095 0.534951
3096 0.534951
3097 0.534951
3098 0.534951
3099 0.534951
3100 0.534951
3101 0.534951
3102 0.534951
3103 0.534951
3104 0.534951
3105 0.534951
3106 0.534951
3107 0.534951
3108 0.534951
3109 0.534951
3110 0.534951
3111 0.534951
3112 0.534951
3113 0.535001
3114 0.535001
3115 0.535001
3116 0.535001
3117 0.535001
3118 0.535001
3119 0.535001
3120 0.535001
3121 0.535045
3122 0.535045
3123 0.535045
3124 0.535045
3125 0.535045
3126 0.535045
3127 0.535045
3128 0.535045
3129 0.535045
3130 0.535045
3131 0.535045
3132 0.535045
3133 0.535045
3134 0.535045
3135 0.535045
3136 0.535045
3137 0.535045
3138 0.535045
3139 0.535045
3140 0.535045
3141 0.535045
3142 0.535045
3143 0.535045
3144 0.53505
3145 0.53505
3146 0.53505
3147 0.53505
3148 0.53505
3149 0.53505
3150 0.53505
3151 0.53505
3152 0.53505
3153 0.53505
3154 0.53505
3155 0.53505
3156 0.53505
3157 0.53505
3158 0.53507
3159 0.53507
3160 0.53507
3161 0.535082
3162 0.535103
3163 0.535103
3164 0.535103
3165 0.535111
3166 0.535111
3167 0.535111
3168 0.535111
3169 0.535111
3170 0.535114
3171 0.535114
3172 0.535114
3173 0.535114
3174 0.535114
3175 0.535114
3176 0.535114
3177 0.535114
3178 0.535114
3179 0.535114
3180 0.535114
3181 0.535114
3182 0.535114
3183 0.535114
3184 0.535114
3185 0.535114
3186 0.535114
3187 0.535116
3188 0.535127
3189 0.535127
3190 0.535127
3191 0.535127
3192 0.535127
3193 0.535127
3194 0.535127
3195 0.535127
3196 0.535127
3197 0.535127
3198 0.535127
3199 0.535127
3200 0.535127
3201 0.535136
3202 0.535136
3203 0.535136
3204 0.535136
3205 0.535136
3206 0.535136
3207 0.535136
3208 0.535136
3209 0.535136
3210 0.535136
3211 0.535136
3212 0.535136
3213 0.535136
3214 0.535146
3215 0.535146
3216 0.535146
3217 0.535146
3218 0.535146
3219 0.535146
3220 0.535146
3221 0.535146
3222 0.535146
3223 0.535146
3224 0.535146
3225 0.535146
3226 0.535146
3227 0.535146
3228 0.535146
3229 0.535146
3230 0.535146
3231 0.535146
3232 0.535146
3233 0.535146
3234 0.535146
3235 0.535146
3236 0.535146
3237 0.535146
3238 0.535146
3239 0.535146
3240 0.535146
3241 0.535146
3242 0.535146
3243 0.535146
3244 0.535146
3245 0.535146
3246 0.535146
3247 0.535146
3248 0.535146
3249 0.535146
3250 0.535146
3251 0.535146
3252 0.535146
3253 0.535146
3254 0.535146
3255 0.535146
3256 0.535146
3257 0.535146
3258 0.535146
3259 0.535146
3260 0.535146
3261 0.535146
3262 0.535146
3263 0.535146
3264 0.535146
3265 0.53515
3266 0.53515
3267 0.53515
3268 0.53515
3269 0.53515
3270 0.53515
3271 0.53515
3272 0.53515
3273 0.53515
3274 0.53515
3275 0.53515
3276 0.53515
3277 0.53515
3278 0.53515
3279 0.53515
3280 0.53515
3281 0.53515
3282 0.53515
3283 0.53515
3284 0.53516
3285 0.53516
3286 0.53516
3287 0.53516
3288 0.53516
3289 0.535172
3290 0.535172
3291 0.535172
3292 0.535172
3293 0.535172
3294 0.535172
3295 0.535172
3296 0.535172
3297 0.535172
3298 0.535172
3299 0.535172
3300 0.535172
3301 0.535172
3302 0.535172
3303 0.535172
3304 0.535172
3305 0.535172
3306 0.535172
3307 0.535172
3308 0.535172
3309 0.535172
3310 0.535172
3311 0.535172
3312 0.535172
3313 0.535172
3314 0.535172
3315 0.535172
3316 0.535172
3317 0.535172
3318 0.535172
3319 0.535172
3320 0.535172
3321 0.535172
3322 0.535172
3323 0.535172
3324 0.535174
3325 0.535174
3326 0.535174
3327 0.535174
3328 0.535174
3329 0.535183
3330 0.535222
3331 0.535222
3332 0.535222
3333 0.535222
3334 0.535222
3335 0.535222
3336 0.535222
3337 0.535222
3338 0.535222
3339 0.535222
3340 0.535222
3341 0.535222
3342 0.535222
3343 0.535222
3344 0.535222
3345 0.535222
3346 0.535222
3347 0.535222
3348 0.535222
3349 0.535222
3350 0.535222
3351 0.535222
3352 0.535222
3353 0.535222
3354 0.535222
3355 0.535222
3356 0.535231
3357 0.535231
3358 0.535231
3359 0.535231
3360 0.535231
3361 0.535231
3362 0.535231
3363 0.535231
3364 0.535243
3365 0.535243
3366 0.535243
3367 0.535243
3368 0.535243
3369 0.535243
3370 0.535251
3371 0.535251
3372 0.535259
3373 0.535259
3374 0.535259
3375 0.535259
3376 0.535259
3377 0.535259
3378 0.535277
3379 0.535277
3380 0.535277
3381 0.535277
3382 0.535277
3383 0.535277
3384 0.535277
3385 0.535277
3386 0.535277
3387 0.535277
3388 0.535277
3389 0.535277
3390 0.535288
3391 0.535288
3392 0.535288
3393 0.535288
3394 0.535288
3395 0.535288
3396 0.535288
3397 0.535288
3398 0.535288
3399 0.535292
3400 0.535292
3401 0.535292
3402 0.535335
3403 0.535335
3404 0.535335
3405 0.535335
3406 0.535335
3407 0.535335
3408 0.535335
3409 0.535335
3410 0.535335
3411 0.535335
3412 0.535335
3413 0.535335
3414 0.535335
3415 0.535335
3416 0.535335
3417 0.535335
3418 0.535335
3419 0.535335
3420 0.535335
3421 0.535335
3422 0.535335
3423 0.535335
3424 0.535335
3425 0.535335
3426 0.535335
3427 0.535335
3428 0.535335
3429 0.535335
3430 0.535335
3431 0.535335
3432 0.535335
3433 0.535335
3434 0.535335
3435 0.535335
3436 0.535335
3437 0.535335
3438 0.535345
3439 0.535345
3440 0.535345
3441 0.535345
3442 0.535345
3443 0.535345
3444 0.535345
3445 0.535345
3446 0.535345
3447 0.535345
3448 0.535345
3449 0.535345
3450 0.535345
3451 0.535351
3452 0.535351
3453 0.535351
3454 0.535351
3455 0.535351
3456 0.535351
3457 0.535351
3458 0.535351
3459 0.535351
3460 0.535351
3461 0.535351
3462 0.535351
3463 0.535351
3464 0.535351
3465 0.535351
3466 0.535351
3467 0.535351
3468 0.535351
3469 0.535351
3470 0.535351
3471 0.535351
3472 0.535351
3473 0.535351
3474 0.535351
3475 0.535351
3476 0.535351
3477 0.535361
3478 0.535361
3479 0.535361
3480 0.535361
3481 0.535361
3482 0.535361
3483 0.535361
3484 0.535361
3485 0.535361
3486 0.535361
3487 0.535361
3488 0.535361
3489 0.535361
3490 0.535361
3491 0.535361
3492 0.535361
3493 0.535361
3494 0.535361
3495 0.535361
3496 0.535361
3497 0.535361
3498 0.535361
3499 0.535361
3500 0.535361
3501 0.535361
3502 0.535361
3503 0.535361
3504 0.535361
3505 0.535361
3506 0.535361
3507 0.535361
3508 0.535361
3509 0.535361
3510 0.535361
3511 0.535361
3512 0.535361
3513 0.535361
3514 0.535361
3515 0.535361
3516 0.535361
3517 0.535539
3518 0.535539
3519 0.535539
3520 0.535539
3521 0.535539
3522 0.535539
3523 0.535539
3524 0.535539
3525 0.535539
3526 0.535539
3527 0.535539
3528 0.535539
3529 0.535539
3530 0.535539
3531 0.535546
3532 0.535546
3533 0.535546
3534 0.535546
3535 0.535546
3536 0.535546
3537 0.535548
3538 0.535548
3539 0.535548
3540 0.535548
3541 0.535548
3542 0.535548
3543 0.535548
3544 0.535548
3545 0.535548
3546 0.535548
3547 0.535548
3548 0.535548
3549 0.535548
3550 0.535548
3551 0.535548
3552 0.535548
3553 0.535548
3554 0.535548
3555 0.535548
3556 0.535548
3557 0.535568
3558 0.535571
3559 0.535571
3560 0.535571
3561 0.535571
3562 0.535571
3563 0.535571
3564 0.535571
3565 0.535571
3566 0.535571
3567 0.535571
3568 0.535571
3569 0.535571
3570 0.535571
3571 0.535571
3572 0.535571
3573 0.535571
3574 0.535571
3575 0.535571
3576 0.535571
3577 0.535571
3578 0.535571
3579 0.535571
3580 0.535571
3581 0.535571
3582 0.535571
3583 0.535571
3584 0.535571
3585 0.535571
3586 0.535571
3587 0.535571
3588 0.535571
3589 0.535571
3590 0.535571
3591 0.535571
3592 0.535571
3593 0.535571
3594 0.535571
3595 0.535571
3596 0.535571
3597 0.535571
3598 0.535571
3599 0.535571


==> plots/data/dataGC-Journal-BDD.dat <==
0 0.344904
1 0.347124
2 0.358697
3 0.36952
4 0.376027
5 0.376484
6 0.376932
7 0.376963
8 0.388209
9 0.388366
10 0.388665
11 0.389079
12 0.393052
13 0.397226
14 0.397437
15 0.397546
16 0.409928
17 0.410018
18 0.410225
19 0.410297
20 0.410416
21 0.410614
22 0.410645
23 0.410882
24 0.410955
25 0.411097
26 0.411243
27 0.411277
28 0.423149
29 0.42318
30 0.423249
31 0.423403
32 0.423705
33 0.42377
34 0.423797
35 0.423887
36 0.423932
37 0.423999
38 0.42401
39 0.424064
40 0.424201
41 0.42426
42 0.424338
43 0.424381
44 0.424411
45 0.424642
46 0.424698
47 0.424778
48 0.424901
49 0.424901
50 0.424974
51 0.424974
52 0.425002
53 0.425042
54 0.425056
55 0.425067
56 0.425172
57 0.437599
58 0.437766
59 0.437811
60 0.437811
61 0.437829
62 0.437939
63 0.437939
64 0.437966
65 0.438004
66 0.438103
67 0.438123
68 0.438158
69 0.438219
70 0.438248
71 0.438267
72 0.43836
73 0.438409
74 0.4385
75 0.438528
76 0.438534
77 0.438553
78 0.43864
79 0.438764
80 0.438796
81 0.43888
82 0.438923
83 0.438931
84 0.438968
85 0.438983
86 0.439007
87 0.439059
88 0.439134
89 0.439282
90 0.439309
91 0.43935
92 0.439368
93 0.439404
94 0.439404
95 0.439404
96 0.439416
97 0.439422
98 0.439455
99 0.439491
100 0.43952
101 0.439525
102 0.439575
103 0.439575
104 0.439758
105 0.439796
106 0.439805
107 0.43988
108 0.439985
109 0.440047
110 0.440117
111 0.440192
112 0.440273
113 0.440273
114 0.440319
115 0.44037
116 0.446651
117 0.448752
118 0.448774
119 0.448781
120 0.448817
121 0.448845
122 0.448857
123 0.448857
124 0.449056
125 0.449109
126 0.454441
127 0.460034
128 0.460062
129 0.460164
130 0.460229
131 0.460249
132 0.460249
133 0.460258
134 0.460282
135 0.46033
136 0.460395
137 0.460405
138 0.460425
139 0.460425
140 0.460459
141 0.460492
142 0.460492
143 0.460626
144 0.460668
145 0.460692
146 0.460692
147 0.460924
148 0.46097
149 0.461113
150 0.461125
151 0.461132
152 0.461132
153 0.461132
154 0.461164
155 0.461176
156 0.461176
157 0.461222
158 0.461222
159 0.461232
160 0.461266
161 0.46132
162 0.461373
163 0.461373
164 0.461373
165 0.461373
166 0.461421
167 0.461472
168 0.461506
169 0.461506
170 0.461517
171 0.461599
172 0.461599
173 0.461707
174 0.461715
175 0.461742
176 0.461753
177 0.461769
178 0.461784
179 0.461839
180 0.461839
181 0.461839
182 0.461845
183 0.461857
184 0.461872
185 0.461903
186 0.462002
187 0.462015
188 0.462015
189 0.46211
190 0.462175
191 0.462212
192 0.462212
193 0.462212
194 0.462238
195 0.462238
196 0.462249
197 0.462288
198 0.462288
199 0.462332
200 0.462377
201 0.4624
202 0.462507
203 0.462556
204 0.462613
205 0.462613
206 0.462613
207 0.462634
208 0.46269
209 0.462766
210 0.462766
211 0.462773
212 0.46279
213 0.462791
214 0.462829
215 0.462829
216 0.462885
217 0.462919
218 0.462924
219 0.462924
220 0.462934
221 0.462935
222 0.462992
223 0.462992
224 0.465544
225 0.467978
226 0.467978
227 0.470861
228 0.473367
229 0.473405
230 0.473405
231 0.47345
232 0.473506
233 0.473532
234 0.473532
235 0.473597
236 0.473597
237 0.473597
238 0.473607
239 0.473607
240 0.473607
241 0.473629
242 0.473629
243 0.473629
244 0.473629
245 0.473673
246 0.473673
247 0.47369
248 0.473695
249 0.473695
250 0.473719
251 0.473777
252 0.473816
253 0.473816
254 0.473828
255 0.473828
256 0.473948
257 0.473948
258 0.474022
259 0.474078
260 0.474102
261 0.474108
262 0.474108
263 0.474108
264 0.474123
265 0.474123
266 0.47413
267 0.47413
268 0.47413
269 0.474152
270 0.474152
271 0.474157
272 0.474157
273 0.474215
274 0.474215
275 0.474258
276 0.474258
277 0.474263
278 0.474278
279 0.474288
280 0.474288
281 0.474288
282 0.474288
283 0.474299
284 0.474327
285 0.474327
286 0.474344
287 0.474353
288 0.474407
289 0.474437
290 0.474437
291 0.474437
292 0.474464
293 0.474473
294 0.474473
295 0.474479
296 0.474494
297 0.474501
298 0.474501
299 0.474501
300 0.474522
301 0.474557
302 0.474567
303 0.474573
304 0.474609
305 0.474609
306 0.474609
307 0.474661
308 0.474673
309 0.474698
310 0.474713
311 0.474713
312 0.474722
313 0.474852
314 0.474852
315 0.478846
316 0.481206
317 0.481217
318 0.481281
319 0.481378
320 0.481384
321 0.483295
322 0.483302
323 0.483302
324 0.483315
325 0.483324
326 0.483324
327 0.483324
328 0.483335
329 0.483354
330 0.483397
331 0.483407
332 0.483407
333 0.483407
334 0.483458
335 0.483458
336 0.483458
337 0.483464
338 0.483476
339 0.483513
340 0.483513
341 0.483513
342 0.483531
343 0.483538
344 0.483538
345 0.483538
346 0.483538
347 0.483538
348 0.483557
349 0.483557
350 0.483557
351 0.483557
352 0.483557
353 0.483557
354 0.483563
355 0.4836
356 0.483613
357 0.483632
358 0.483632
359 0.483632
360 0.483651
361 0.483651
362 0.483656
363 0.483656
364 0.483674
365 0.483674
366 0.483674
367 0.4837
368 0.4837
369 0.483719
370 0.483719
371 0.483724
372 0.483724
373 0.483736
374 0.483736
375 0.483736
376 0.483804
377 0.483804
378 0.483804
379 0.483804
380 0.483804
381 0.483818
382 0.483818
383 0.483898
384 0.483898
385 0.484009
386 0.484014
387 0.484021
388 0.484021
389 0.484021
390 0.484079
391 0.484086
392 0.484102
393 0.484109
394 0.484109
395 0.484109
396 0.484159
397 0.484165
398 0.484165
399 0.484165
400 0.484165
401 0.484239
402 0.484239
403 0.484239
404 0.484239
405 0.484303
406 0.484307
407 0.484344
408 0.484344
409 0.484359
410 0.484399
411 0.484419
412 0.484419
413 0.484419
414 0.484419
415 0.484419
416 0.484419
417 0.484435
418 0.484435
419 0.484435
420 0.48444
421 0.48444
422 0.48444
423 0.48444
424 0.48444
425 0.48444
426 0.48444
427 0.48444
428 0.48444
429 0.48445
430 0.48445
431 0.484456
432 0.484456
433 0.484456
434 0.484456
435 0.484494
436 0.484494
437 0.484494
438 0.484494
439 0.484494
440 0.484508
441 0.484508
442 0.484556
443 0.484556
444 0.484556
445 0.484556
446 0.484556
447 0.484556
448 0.484556
449 0.484613
450 0.484613
451 0.484624
452 0.484649
453 0.484661
454 0.484661
455 0.484661
456 0.484668
457 0.484668
458 0.484673
459 0.484708
460 0.484708
461 0.484733
462 0.484733
463 0.484733
464 0.484734
465 0.484734
466 0.484734
467 0.484734
468 0.484734
469 0.484734
470 0.484746
471 0.484746
472 0.484761
473 0.484761
474 0.484761
475 0.484765
476 0.484839
477 0.484849
478 0.484849
479 0.484849
480 0.484874
481 0.484894
482 0.484894
483 0.484906
484 0.484906
485 0.484906
486 0.484916
487 0.484916
488 0.484916
489 0.484942
490 0.484957
491 0.484957
492 0.484957
493 0.485028
494 0.485028
495 0.485028
496 0.485028
497 0.485028
498 0.485028
499 0.485033
500 0.485079
501 0.485094
502 0.485094
503 0.485122
504 0.485166
505 0.485166
506 0.485166
507 0.485166
508 0.485166
509 0.485166
510 0.485166
511 0.485166
512 0.485198
513 0.485198
514 0.485198
515 0.485205
516 0.485205
517 0.485205
518 0.485225
519 0.485235
520 0.485235
521 0.485235
522 0.485257
523 0.485257
524 0.485257
525 0.485257
526 0.485303
527 0.485303
528 0.485303
529 0.485303
530 0.485303
531 0.485303
532 0.485308
533 0.485308
534 0.485362
535 0.485362
536 0.485362
537 0.48538
538 0.48544
539 0.48544
540 0.48544
541 0.48544
542 0.485447
543 0.485469
544 0.485503
545 0.485508
546 0.485508
547 0.485508
548 0.485508
549 0.485508
550 0.485627
551 0.485627
552 0.485627
553 0.485666
554 0.485666
555 0.485668
556 0.485668
557 0.485668
558 0.485668
559 0.485786
560 0.485786
561 0.485786
562 0.485799
563 0.485811
564 0.485811
565 0.485829
566 0.485839
567 0.485853
568 0.485853
569 0.485853
570 0.485853
571 0.485853
572 0.485853
573 0.485853
574 0.485865
575 0.485865
576 0.485881
577 0.485881
578 0.485885
579 0.485885
580 0.485885
581 0.485885
582 0.485955
583 0.485955
584 0.485955
585 0.485955
586 0.485965
587 0.485965
588 0.485965
589 0.485965
590 0.485987
591 0.485987
592 0.485987
593 0.485999
594 0.485999
595 0.485999
596 0.485999
597 0.485999
598 0.485999
599 0.485999
600 0.485999
601 0.486013
602 0.486013
603 0.486013
604 0.486013
605 0.486028
606 0.486035
607 0.486035
608 0.486035
609 0.486035
610 0.486035
611 0.486035
612 0.486035
613 0.486035
614 0.486035
615 0.486035
616 0.486035
617 0.486035
618 0.486035
619 0.486036
620 0.486036
621 0.486036
622 0.486043
623 0.486043
624 0.486043
625 0.486069
626 0.486069
627 0.486069
628 0.486069
629 0.486069
630 0.486069
631 0.486069
632 0.486075
633 0.486089
634 0.486089
635 0.486089
636 0.486089
637 0.486094
638 0.486094
639 0.486094
640 0.486101
641 0.486101
642 0.486101
643 0.48615
644 0.48615
645 0.48615
646 0.486155
647 0.486155
648 0.486155
649 0.486155
650 0.486155
651 0.486164
652 0.486164
653 0.486164
654 0.486164
655 0.486164
656 0.486179
657 0.486184
658 0.486184
659 0.486184
660 0.486199
661 0.486199
662 0.486199
663 0.486213
664 0.486213
665 0.486213
666 0.486213
667 0.486213
668 0.486213
669 0.486228
670 0.486237
671 0.486237
672 0.486237
673 0.486237
674 0.486237
675 0.486237
676 0.486237
677 0.486237
678 0.486237
679 0.486237
680 0.486237
681 0.486237
682 0.486247
683 0.486247
684 0.486247
685 0.486247
686 0.486247
687 0.486247
688 0.486247
689 0.486312
690 0.486312
691 0.486312
692 0.486317
693 0.486326
694 0.486332
695 0.486332
696 0.486332
697 0.486332
698 0.486339
699 0.486339
700 0.486339
701 0.48635
702 0.48635
703 0.48635
704 0.48635
705 0.486365
706 0.486365
707 0.486365
708 0.486365
709 0.486383
710 0.486383
711 0.486383
712 0.486383
713 0.486383
714 0.486399
715 0.486399
716 0.486399
717 0.486399
718 0.486399
719 0.486399
720 0.486399
721 0.486399
722 0.486405
723 0.486405
724 0.486405
725 0.486405
726 0.486405
727 0.486405
728 0.486405
729 0.486405
730 0.486405
731 0.486405
732 0.486405
733 0.486405
734 0.48648
735 0.48648
736 0.48648
737 0.48648
738 0.48648
739 0.486487
740 0.486487
741 0.486487
742 0.486487
743 0.486504
744 0.486504
745 0.48651
746 0.486521
747 0.486521
748 0.486521
749 0.486521
750 0.486526
751 0.486526
752 0.486526
753 0.486526
754 0.486526
755 0.486526
756 0.486526
757 0.486526
758 0.486526
759 0.486526
760 0.486526
761 0.486526
762 0.486526
763 0.486526
764 0.486526
765 0.486526
766 0.486526
767 0.486526
768 0.486526
769 0.486526
770 0.486526
771 0.486526
772 0.486526
773 0.486526
774 0.486526
775 0.486526
776 0.486526
777 0.486607
778 0.486607
779 0.486643
780 0.486643
781 0.486643
782 0.486643
783 0.486643
784 0.486666
785 0.486666
786 0.486725
787 0.486725
788 0.486725
789 0.486725
790 0.486725
791 0.486725
792 0.486725
793 0.486725
794 0.486725
795 0.486725
796 0.486725
797 0.486725
798 0.486725
799 0.486725
800 0.486725
801 0.486762
802 0.486762
803 0.486762
804 0.486762
805 0.486762
806 0.486798
807 0.486798
808 0.486798
809 0.486798
810 0.486803
811 0.486803
812 0.486819
813 0.486819
814 0.486819
815 0.486819
816 0.486819
817 0.486819
818 0.486828
819 0.486828
820 0.486828
821 0.486828
822 0.486828
823 0.486828
824 0.486828
825 0.486828
826 0.486828
827 0.48684
828 0.48684
829 0.48684
830 0.486842
831 0.486842
832 0.486842
833 0.486869
834 0.486869
835 0.486925
836 0.486925
837 0.486925
838 0.486944
839 0.486944
840 0.486944
841 0.486944
842 0.486944
843 0.486944
844 0.486944
845 0.48697
846 0.48697
847 0.48697
848 0.48697
849 0.48697
850 0.486972
851 0.486972
852 0.486972
853 0.486972
854 0.486976
855 0.486976
856 0.486993
857 0.486993
858 0.486993
859 0.486993
860 0.486993
861 0.486993
862 0.486993
863 0.486993
864 0.486993
865 0.486993
866 0.487044
867 0.487044
868 0.487044
869 0.487044
870 0.487044
871 0.487044
872 0.487054
873 0.487064
874 0.487064
875 0.487064
876 0.487064
877 0.487064
878 0.487064
879 0.487064
880 0.487064
881 0.487064
882 0.487064
883 0.487064
884 0.487064
885 0.487064
886 0.487064
887 0.487064
888 0.487064
889 0.487064
890 0.487064
891 0.487097
892 0.487097
893 0.487097
894 0.487117
895 0.487117
896 0.487117
897 0.487117
898 0.487117
899 0.487122
900 0.4872
901 0.4872
902 0.4872
903 0.4872
904 0.4872
905 0.4872
906 0.4872
907 0.4872
908 0.487208
909 0.487208
910 0.487208
911 0.487208
912 0.487216
913 0.487216
914 0.487216
915 0.487216
916 0.487216
917 0.487216
918 0.487216
919 0.487232
920 0.487232
921 0.487232
922 0.487232
923 0.487232
924 0.487232
925 0.487232
926 0.487232
927 0.487277
928 0.487277
929 0.487277
930 0.487279
931 0.487279
932 0.487279
933 0.487279
934 0.487279
935 0.487279
936 0.487303
937 0.487303
938 0.487303
939 0.487303
940 0.487303
941 0.487332
942 0.487332
943 0.487332
944 0.487332
945 0.487332
946 0.487332
947 0.487428
948 0.487428
949 0.487428
950 0.487441
951 0.487472
952 0.487472
953 0.487472
954 0.487472
955 0.487472
956 0.487472
957 0.487472
958 0.487475
959 0.487475
960 0.487475
961 0.487475
962 0.487475
963 0.487475
964 0.487475
965 0.487475
966 0.487485
967 0.487485
968 0.487491
969 0.487491
970 0.487491
971 0.487491
972 0.487491
973 0.487501
974 0.487501
975 0.487501
976 0.487533
977 0.487533
978 0.487543
979 0.487543
980 0.487544
981 0.487544
982 0.487544
983 0.487555
984 0.487555
985 0.487562
986 0.487594
987 0.4876
988 0.4876
989 0.4876
990 0.487637
991 0.487637
992 0.487637
993 0.48767
994 0.48767
995 0.48767
996 0.487695
997 0.487695
998 0.487695
999 0.487695
1000 0.487695
1001 0.487695
1002 0.487695
1003 0.487695
1004 0.487695
1005 0.487695
1006 0.487695
1007 0.487695
1008 0.487695
1009 0.487695
1010 0.487695
1011 0.487703
1012 0.487703
1013 0.487703
1014 0.487703
1015 0.487704
1016 0.487704
1017 0.487704
1018 0.487704
1019 0.487704
1020 0.487704
1021 0.487704
1022 0.487704
1023 0.487704
1024 0.487704
1025 0.487704
1026 0.487704
1027 0.487704
1028 0.487704
1029 0.487704
1030 0.487704
1031 0.487704
1032 0.487717
1033 0.487717
1034 0.487717
1035 0.487732
1036 0.487732
1037 0.487732
1038 0.487766
1039 0.487766
1040 0.487766
1041 0.487766
1042 0.487766
1043 0.487766
1044 0.487766
1045 0.487766
1046 0.487766
1047 0.487802
1048 0.487802
1049 0.487802
1050 0.487802
1051 0.487802
1052 0.487802
1053 0.487802
1054 0.487802
1055 0.487837
1056 0.487837
1057 0.487845
1058 0.487845
1059 0.487845
1060 0.487845
1061 0.487845
1062 0.487856
1063 0.487861
1064 0.487898
1065 0.487898
1066 0.487898
1067 0.487898
1068 0.487898
1069 0.487898
1070 0.487898
1071 0.487898
1072 0.487898
1073 0.487898
1074 0.487898
1075 0.487898
1076 0.487898
1077 0.487898
1078 0.487898
1079 0.487898
1080 0.487898
1081 0.4879
1082 0.487929
1083 0.487929
1084 0.487929
1085 0.487929
1086 0.487929
1087 0.487929
1088 0.487929
1089 0.487929
1090 0.487929
1091 0.487929
1092 0.487929
1093 0.487929
1094 0.487929
1095 0.487929
1096 0.487929
1097 0.487967
1098 0.487967
1099 0.487967
1100 0.487967
1101 0.487967
1102 0.487967
1103 0.487967
1104 0.487967
1105 0.487967
1106 0.487967
1107 0.487967
1108 0.487967
1109 0.487967
1110 0.487967
1111 0.487967
1112 0.487967
1113 0.487967
1114 0.487967
1115 0.487967
1116 0.487967
1117 0.487967
1118 0.487972
1119 0.487972
1120 0.487972
1121 0.487973
1122 0.487973
1123 0.487973
1124 0.487973
1125 0.487973
1126 0.487973
1127 0.487973
1128 0.487973
1129 0.487973
1130 0.487973
1131 0.488032
1132 0.488032
1133 0.488046
1134 0.488046
1135 0.488046
1136 0.488046
1137 0.488046
1138 0.488046
1139 0.488046
1140 0.488046
1141 0.488046
1142 0.488046
1143 0.488046
1144 0.488067
1145 0.488067
1146 0.488067
1147 0.488067
1148 0.488067
1149 0.488067
1150 0.488105
1151 0.488105
1152 0.488105
1153 0.488105
1154 0.488105
1155 0.488105
1156 0.488105
1157 0.488105
1158 0.488105
1159 0.488105
1160 0.488105
1161 0.488105
1162 0.488105
1163 0.488105
1164 0.488105
1165 0.488105
1166 0.488105
1167 0.488105
1168 0.488105
1169 0.488105
1170 0.488105
1171 0.488105
1172 0.488105
1173 0.488105
1174 0.488105
1175 0.488105
1176 0.488105
1177 0.488105
1178 0.488105
1179 0.488105
1180 0.488105
1181 0.488105
1182 0.488105
1183 0.488105
1184 0.488105
1185 0.488105
1186 0.488105
1187 0.488209
1188 0.48822
1189 0.48822
1190 0.488227
1191 0.488227
1192 0.488254
1193 0.488254
1194 0.488254
1195 0.488254
1196 0.488254
1197 0.488254
1198 0.488254
1199 0.488254
1200 0.488254
1201 0.488254
1202 0.488254
1203 0.488254
1204 0.488254
1205 0.488254
1206 0.488254
1207 0.488254
1208 0.488254
1209 0.488254
1210 0.488254
1211 0.488254
1212 0.488254
1213 0.488254
1214 0.488254
1215 0.48827
1216 0.48827
1217 0.48827
1218 0.48827
1219 0.48827
1220 0.48827
1221 0.48827
1222 0.488281
1223 0.488281
1224 0.488281
1225 0.488281
1226 0.488281
1227 0.488281
1228 0.488281
1229 0.488283
1230 0.488299
1231 0.488306
1232 0.488306
1233 0.488306
1234 0.488306
1235 0.488306
1236 0.488306
1237 0.488306
1238 0.488306
1239 0.488306
1240 0.488306
1241 0.488306
1242 0.488306
1243 0.488445
1244 0.488458
1245 0.488458
1246 0.488458
1247 0.488458
1248 0.488458
1249 0.488458
1250 0.488458
1251 0.488458
1252 0.488458
1253 0.488458
1254 0.488475
1255 0.488475
1256 0.488475
1257 0.488475
1258 0.488475
1259 0.488475
1260 0.488475
1261 0.488481
1262 0.488481
1263 0.488481
1264 0.488481
1265 0.488481
1266 0.488481
1267 0.488481
1268 0.488493
1269 0.488493
1270 0.488493
1271 0.488499
1272 0.488516
1273 0.488531
1274 0.488531
1275 0.488535
1276 0.488535
1277 0.488535
1278 0.488535
1279 0.488535
1280 0.488535
1281 0.488535
1282 0.488535
1283 0.488535
1284 0.488535
1285 0.488535
1286 0.488535
1287 0.488535
1288 0.488535
1289 0.488535
1290 0.488535
1291 0.488535
1292 0.488535
1293 0.488535
1294 0.488535
1295 0.488535
1296 0.488535
1297 0.488535
1298 0.488535
1299 0.488535
1300 0.488535
1301 0.48863
1302 0.48863
1303 0.48863
1304 0.48863
1305 0.488632
1306 0.488632
1307 0.488632
1308 0.488632
1309 0.488632
1310 0.488632
1311 0.488632
1312 0.488638
1313 0.488638
1314 0.488638
1315 0.488638
1316 0.488638
1317 0.488638
1318 0.488638
1319 0.488638
1320 0.488638
1321 0.488643
1322 0.488643
1323 0.488643
1324 0.488644
1325 0.488644
1326 0.488644
1327 0.488644
1328 0.488646
1329 0.488646
1330 0.488646
1331 0.488646
1332 0.488646
1333 0.488646
1334 0.488646
1335 0.488646
1336 0.488646
1337 0.488646
1338 0.488646
1339 0.488646
1340 0.488646
1341 0.488646
1342 0.488646
1343 0.488646
1344 0.488646
1345 0.488646
1346 0.488646
1347 0.488646
1348 0.488646
1349 0.488646
1350 0.488646
1351 0.488646
1352 0.488652
1353 0.488652
1354 0.488652
1355 0.488652
1356 0.488652
1357 0.488652
1358 0.488652
1359 0.488652
1360 0.488652
1361 0.488658
1362 0.488658
1363 0.488658
1364 0.488658
1365 0.488658
1366 0.488658
1367 0.488658
1368 0.488658
1369 0.488662
1370 0.488662
1371 0.488662
1372 0.488662
1373 0.488662
1374 0.488662
1375 0.488662
1376 0.488668
1377 0.488668
1378 0.488668
1379 0.488668
1380 0.488668
1381 0.488668
1382 0.488668
1383 0.488668
1384 0.488668
1385 0.488668
1386 0.488668
1387 0.488668
1388 0.488668
1389 0.488668
1390 0.488668
1391 0.488668
1392 0.488668
1393 0.488668
1394 0.488668
1395 0.488668
1396 0.488668
1397 0.488692
1398 0.488692
1399 0.488692
1400 0.488692
1401 0.488697
1402 0.488697
1403 0.488697
1404 0.488697
1405 0.488697
1406 0.488697
1407 0.488697
1408 0.488721
1409 0.488721
1410 0.488721
1411 0.488723
1412 0.488723
1413 0.488733
1414 0.488854
1415 0.488854
1416 0.488854
1417 0.488854
1418 0.488854
1419 0.488854
1420 0.488854
1421 0.488854
1422 0.488854
1423 0.488854
1424 0.488854
1425 0.488854
1426 0.488856
1427 0.488856
1428 0.488856
1429 0.488856
1430 0.488861
1431 0.488861
1432 0.488861
1433 0.488861
1434 0.488866
1435 0.488872
1436 0.488872
1437 0.488872
1438 0.488872
1439 0.488872
1440 0.488872
1441 0.488872
1442 0.488872
1443 0.488887
1444 0.488887
1445 0.488887
1446 0.488887
1447 0.488887
1448 0.488887
1449 0.488887
1450 0.488887
1451 0.488887
1452 0.488887
1453 0.488887
1454 0.488887
1455 0.488887
1456 0.488887
1457 0.488887
1458 0.488887
1459 0.488887
1460 0.488887
1461 0.488887
1462 0.488887
1463 0.488887
1464 0.488887
1465 0.488887
1466 0.488887
1467 0.488887
1468 0.488887
1469 0.488887
1470 0.488887
1471 0.488887
1472 0.488887
1473 0.488887
1474 0.488887
1475 0.488887
1476 0.488887
1477 0.488887
1478 0.488887
1479 0.488887
1480 0.488887
1481 0.488887
1482 0.488887
1483 0.488887
1484 0.488893
1485 0.488893
1486 0.488893
1487 0.488893
1488 0.488893
1489 0.488893
1490 0.488893
1491 0.488893
1492 0.488893
1493 0.488893
1494 0.488893
1495 0.488893
1496 0.488893
1497 0.488893
1498 0.488893
1499 0.488893
1500 0.488904
1501 0.488904
1502 0.488904
1503 0.489015
1504 0.489017
1505 0.489017
1506 0.489017
1507 0.489017
1508 0.489017
1509 0.489017
1510 0.489017
1511 0.489017
1512 0.489017
1513 0.489017
1514 0.489017
1515 0.489017
1516 0.489017
1517 0.489022
1518 0.489022
1519 0.489022
1520 0.489022
1521 0.489022
1522 0.489022
1523 0.489022
1524 0.489022
1525 0.489022
1526 0.489022
1527 0.489022
1528 0.489022
1529 0.489022
1530 0.489022
1531 0.489022
1532 0.489022
1533 0.489022
1534 0.489207
1535 0.489207
1536 0.489207
1537 0.489207
1538 0.489207
1539 0.489207
1540 0.489207
1541 0.489207
1542 0.489207
1543 0.489207
1544 0.489212
1545 0.489212
1546 0.489212
1547 0.489212
1548 0.489213
1549 0.489213
1550 0.489213
1551 0.489213
1552 0.489213
1553 0.489214
1554 0.489215
1555 0.489215
1556 0.48923
1557 0.48923
1558 0.48923
1559 0.48923
1560 0.489253
1561 0.489253
1562 0.489253
1563 0.489253
1564 0.489253
1565 0.489253
1566 0.489258
1567 0.489258
1568 0.489271
1569 0.489271
1570 0.489271
1571 0.489271
1572 0.489271
1573 0.489271
1574 0.489271
1575 0.489271
1576 0.489271
1577 0.489271
1578 0.489287
1579 0.489287
1580 0.489287
1581 0.489287
1582 0.489287
1583 0.489287
1584 0.489287
1585 0.489287
1586 0.489287
1587 0.489287
1588 0.489287
1589 0.489287
1590 0.489287
1591 0.489287
1592 0.489287
1593 0.489292
1594 0.489292
1595 0.489311
1596 0.489311
1597 0.489314
1598 0.489314
1599 0.489314
1600 0.489314
1601 0.489314
1602 0.489314
1603 0.489314
1604 0.489314
1605 0.489314
1606 0.489314
1607 0.489314
1608 0.489314
1609 0.489314
1610 0.489314
1611 0.489314
1612 0.489314
1613 0.489314
1614 0.489314
1615 0.489314
1616 0.489314
1617 0.48933
1618 0.48933
1619 0.489336
1620 0.489345
1621 0.489345
1622 0.489345
1623 0.489351
1624 0.489351
1625 0.489351
1626 0.489351
1627 0.489351
1628 0.489351
1629 0.489351
1630 0.489361
1631 0.489361
1632 0.489361
1633 0.489361
1634 0.489361
1635 0.489377
1636 0.489377
1637 0.489377
1638 0.489377
1639 0.489377
1640 0.489377
1641 0.489377
1642 0.489377
1643 0.489377
1644 0.489377
1645 0.489377
1646 0.489382
1647 0.489382
1648 0.489382
1649 0.489397
1650 0.489397
1651 0.489397
1652 0.489397
1653 0.489397
1654 0.489397
1655 0.489397
1656 0.489397
1657 0.489397
1658 0.489397
1659 0.489397
1660 0.489397
1661 0.489397
1662 0.489397
1663 0.489397
1664 0.489397
1665 0.489397
1666 0.489397
1667 0.489397
1668 0.489397
1669 0.489397
1670 0.489397
1671 0.489397
1672 0.489397
1673 0.489397
1674 0.489397
1675 0.489397
1676 0.489397
1677 0.489397
1678 0.489397
1679 0.489397
1680 0.489397
1681 0.489409
1682 0.489409
1683 0.489409
1684 0.489409
1685 0.489419
1686 0.489435
1687 0.489435
1688 0.489435
1689 0.489451
1690 0.489451
1691 0.489451
1692 0.489451
1693 0.489451
1694 0.489548
1695 0.489548
1696 0.489548
1697 0.489549
1698 0.489549
1699 0.489549
1700 0.489549
1701 0.489549
1702 0.48956
1703 0.48956
1704 0.489597
1705 0.489597
1706 0.489597
1707 0.489597
1708 0.489597
1709 0.489597
1710 0.489597
1711 0.489597
1712 0.489598
1713 0.489598
1714 0.489609
1715 0.489609
1716 0.489609
1717 0.489609
1718 0.489609
1719 0.489609
1720 0.489609
1721 0.489609
1722 0.489609
1723 0.489609
1724 0.489609
1725 0.489625
1726 0.489625
1727 0.489625
1728 0.489625
1729 0.489625
1730 0.489625
1731 0.489625
1732 0.489625
1733 0.489625
1734 0.489625
1735 0.489625
1736 0.489625
1737 0.489625
1738 0.489625
1739 0.489625
1740 0.489625
1741 0.489625
1742 0.489625
1743 0.489625
1744 0.489625
1745 0.489625
1746 0.489641
1747 0.489641
1748 0.489641
1749 0.489641
1750 0.489641
1751 0.489641
1752 0.489641
1753 0.489641
1754 0.489641
1755 0.489641
1756 0.489641
1757 0.489641
1758 0.489641
1759 0.489647
1760 0.489666
1761 0.489666
1762 0.489666
1763 0.489666
1764 0.489666
1765 0.489666
1766 0.489666
1767 0.489666
1768 0.489666
1769 0.489666
1770 0.489666
1771 0.489786
1772 0.489805
1773 0.489805
1774 0.489816
1775 0.489816
1776 0.489825
1777 0.489825
1778 0.489825
1779 0.489825
1780 0.489831
1781 0.489831
1782 0.489831
1783 0.489843
1784 0.489843
1785 0.489845
1786 0.489845
1787 0.489845
1788 0.489845
1789 0.489845
1790 0.489845
1791 0.489845
1792 0.489845
1793 0.489845
1794 0.489845
1795 0.489845
1796 0.489845
1797 0.489845
1798 0.489845
1799 0.489845
1800 0.489845
1801 0.489845
1802 0.489866
1803 0.489866
1804 0.489866
1805 0.489866
1806 0.489866
1807 0.489866
1808 0.489866
1809 0.489883
1810 0.489883
1811 0.489883
1812 0.489899
1813 0.489912
1814 0.489912
1815 0.489912
1816 0.489912
1817 0.489912
1818 0.489912
1819 0.489945
1820 0.489945
1821 0.489993
1822 0.489993
1823 0.489993
1824 0.489993
1825 0.489993
1826 0.489993
1827 0.489993
1828 0.489993
1829 0.489993
1830 0.489993
1831 0.489993
1832 0.489993
1833 0.489993
1834 0.489993
1835 0.489993
1836 0.489993
1837 0.489993
1838 0.489993
1839 0.490002
1840 0.490002
1841 0.490002
1842 0.490002
1843 0.490003
1844 0.490019
1845 0.490019
1846 0.490029
1847 0.490029
1848 0.490029
1849 0.490029
1850 0.490029
1851 0.490029
1852 0.490029
1853 0.490029
1854 0.490029
1855 0.490029
1856 0.490029
1857 0.490029
1858 0.490029
1859 0.490029
1860 0.490029
1861 0.490029
1862 0.490029
1863 0.490029
1864 0.490029
1865 0.490029
1866 0.490029
1867 0.490029
1868 0.490029
1869 0.490029
1870 0.490029
1871 0.490029
1872 0.490029
1873 0.490029
1874 0.490029
1875 0.490029
1876 0.490029
1877 0.490029
1878 0.490029
1879 0.490029
1880 0.490029
1881 0.490029
1882 0.490029
1883 0.490029
1884 0.490029
1885 0.490029
1886 0.490029
1887 0.490029
1888 0.490029
1889 0.490029
1890 0.490029
1891 0.490029
1892 0.490029
1893 0.490029
1894 0.490029
1895 0.490029
1896 0.49009
1897 0.49009
1898 0.49009
1899 0.49009
1900 0.49009
1901 0.49009
1902 0.49009
1903 0.49009
1904 0.49009
1905 0.49009
1906 0.49009
1907 0.49009
1908 0.49009
1909 0.49009
1910 0.49009
1911 0.49009
1912 0.49009
1913 0.49009
1914 0.49009
1915 0.49009
1916 0.49009
1917 0.49009
1918 0.49009
1919 0.49009
1920 0.49009
1921 0.49009
1922 0.49009
1923 0.49009
1924 0.49009
1925 0.49009
1926 0.49009
1927 0.49009
1928 0.49009
1929 0.49009
1930 0.49009
1931 0.49009
1932 0.49009
1933 0.49009
1934 0.49009
1935 0.49009
1936 0.490092
1937 0.490092
1938 0.490092
1939 0.490092
1940 0.490092
1941 0.490092
1942 0.490092
1943 0.490092
1944 0.490092
1945 0.490092
1946 0.490092
1947 0.490092
1948 0.490092
1949 0.490092
1950 0.490092
1951 0.490092
1952 0.490092
1953 0.490092
1954 0.490092
1955 0.490092
1956 0.490092
1957 0.490092
1958 0.490092
1959 0.490092
1960 0.490092
1961 0.490092
1962 0.490109
1963 0.490109
1964 0.490109
1965 0.490109
1966 0.490109
1967 0.490109
1968 0.490109
1969 0.490109
1970 0.490109
1971 0.490109
1972 0.490109
1973 0.490109
1974 0.490109
1975 0.490109
1976 0.490109
1977 0.490109
1978 0.490109
1979 0.490109
1980 0.490109
1981 0.490109
1982 0.490109
1983 0.490109
1984 0.490109
1985 0.490109
1986 0.490109
1987 0.490109
1988 0.490109
1989 0.490109
1990 0.490109
1991 0.490109
1992 0.49012
1993 0.49012
1994 0.49012
1995 0.49012
1996 0.49016
1997 0.49016
1998 0.49016
1999 0.49016
2000 0.49016
2001 0.49016
2002 0.49016
2003 0.49016
2004 0.49016
2005 0.49016
2006 0.49016
2007 0.49016
2008 0.49016
2009 0.49016
2010 0.49016
2011 0.49016
2012 0.49016
2013 0.49016
2014 0.49016
2015 0.49016
2016 0.49016
2017 0.49016
2018 0.49016
2019 0.49016
2020 0.49016
2021 0.49016
2022 0.49016
2023 0.49016
2024 0.490171
2025 0.490171
2026 0.490171
2027 0.490171
2028 0.490171
2029 0.490171
2030 0.490171
2031 0.490171
2032 0.490171
2033 0.490171
2034 0.490171
2035 0.490171
2036 0.490171
2037 0.490171
2038 0.490171
2039 0.490171
2040 0.490171
2041 0.490171
2042 0.490171
2043 0.490171
2044 0.490171
2045 0.490171
2046 0.490171
2047 0.490171
2048 0.490171
2049 0.490171
2050 0.490171
2051 0.490171
2052 0.490172
2053 0.490172
2054 0.490172
2055 0.490172
2056 0.490172
2057 0.490172
2058 0.490172
2059 0.490172
2060 0.490187
2061 0.490187
2062 0.490187
2063 0.490187
2064 0.490187
2065 0.490187
2066 0.490187
2067 0.490187
2068 0.490193
2069 0.490193
2070 0.490193
2071 0.490193
2072 0.490193
2073 0.490193
2074 0.490193
2075 0.490193
2076 0.490193
2077 0.490193
2078 0.490193
2079 0.490193
2080 0.490198
2081 0.490198
2082 0.490198
2083 0.490198
2084 0.490198
2085 0.490198
2086 0.490212
2087 0.490212
2088 0.490212
2089 0.490212
2090 0.490216
2091 0.490216
2092 0.490216
2093 0.490216
2094 0.490216
2095 0.490257
2096 0.490257
2097 0.490259
2098 0.490259
2099 0.490259
2100 0.490259
2101 0.490259
2102 0.490259
2103 0.490259
2104 0.490259
2105 0.490259
2106 0.490259
2107 0.490259
2108 0.490259
2109 0.490259
2110 0.490259
2111 0.490264
2112 0.490264
2113 0.490299
2114 0.490299
2115 0.490299
2116 0.490299
2117 0.490299
2118 0.490299
2119 0.490299
2120 0.490299
2121 0.490299
2122 0.490299
2123 0.490299
2124 0.490299
2125 0.490299
2126 0.490299
2127 0.490299
2128 0.490299
2129 0.490299
2130 0.490299
2131 0.490299
2132 0.490299
2133 0.490324
2134 0.490324
2135 0.490324
2136 0.490324
2137 0.490324
2138 0.490324
2139 0.490324
2140 0.490324
2141 0.490324
2142 0.490324
2143 0.490324
2144 0.490324
2145 0.490324
2146 0.490339
2147 0.490339
2148 0.490339
2149 0.490339
2150 0.490339
2151 0.490339
2152 0.490339
2153 0.490346
2154 0.490346
2155 0.490346
2156 0.490346
2157 0.490346
2158 0.490346
2159 0.490346
2160 0.490348
2161 0.490348
2162 0.490348
2163 0.490348
2164 0.490348
2165 0.490348
2166 0.490348
2167 0.490348
2168 0.490348
2169 0.490348
2170 0.490348
2171 0.490348
2172 0.490348
2173 0.490348
2174 0.490348
2175 0.490348
2176 0.490348
2177 0.490348
2178 0.490348
2179 0.490348
2180 0.490348
2181 0.490348
2182 0.490348
2183 0.490348
2184 0.490348
2185 0.490348
2186 0.490348
2187 0.490348
2188 0.490348
2189 0.490348
2190 0.490348
2191 0.490348
2192 0.490352
2193 0.490352
2194 0.490352
2195 0.490352
2196 0.490352
2197 0.490352
2198 0.490352
2199 0.490352
2200 0.490352
2201 0.490427
2202 0.490427
2203 0.490427
2204 0.490427
2205 0.490427
2206 0.490427
2207 0.490427
2208 0.490427
2209 0.490434
2210 0.490434
2211 0.490434
2212 0.490434
2213 0.490434
2214 0.490434
2215 0.490434
2216 0.490434
2217 0.490434
2218 0.490434
2219 0.490434
2220 0.490434
2221 0.490434
2222 0.490434
2223 0.490434
2224 0.490434
2225 0.493304
2226 0.496125
2227 0.496125
2228 0.496126
2229 0.496126
2230 0.496126
2231 0.496127
2232 0.496127
2233 0.496127
2234 0.496127
2235 0.496127
2236 0.496127
2237 0.496127
2238 0.496127
2239 0.496127
2240 0.496127
2241 0.496127
2242 0.496127
2243 0.496127
2244 0.496127
2245 0.496127
2246 0.499047
2247 0.499047
2248 0.499047
2249 0.501822
2250 0.501822
2251 0.501822
2252 0.501822
2253 0.501822
2254 0.501822
2255 0.501822
2256 0.501822
2257 0.501822
2258 0.501823
2259 0.501823
2260 0.501823
2261 0.501823
2262 0.501823
2263 0.501823
2264 0.501823
2265 0.501823
2266 0.501823
2267 0.501823
2268 0.501823
2269 0.501823
2270 0.501823
2271 0.501823
2272 0.501823
2273 0.501823
2274 0.501823
2275 0.501834
2276 0.501834
2277 0.501834
2278 0.501834
2279 0.501834
2280 0.501834
2281 0.501834
2282 0.501834
2283 0.501834
2284 0.501834
2285 0.501841
2286 0.50185
2287 0.50185
2288 0.501862
2289 0.501862
2290 0.501888
2291 0.501899
2292 0.501899
2293 0.501907
2294 0.501907
2295 0.501907
2296 0.501907
2297 0.501907
2298 0.501907
2299 0.501907
2300 0.501907
2301 0.501907
2302 0.501907
2303 0.501913
2304 0.501913
2305 0.501913
2306 0.501913
2307 0.501913
2308 0.501913
2309 0.501913
2310 0.501913
2311 0.501913
2312 0.501913
2313 0.501913
2314 0.501913
2315 0.501913
2316 0.501913
2317 0.501913
2318 0.501913
2319 0.501913
2320 0.501913
2321 0.50192
2322 0.50192
2323 0.50192
2324 0.50192
2325 0.50192
2326 0.50192
2327 0.50192
2328 0.50192
2329 0.50192
2330 0.50192
2331 0.50192
2332 0.50192
2333 0.50192
2334 0.50192
2335 0.50192
2336 0.50192
2337 0.50192
2338 0.501933
2339 0.501933
2340 0.501933
2341 0.501933
2342 0.501933
2343 0.501933
2344 0.501933
2345 0.501933
2346 0.501933
2347 0.501933
2348 0.501933
2349 0.501933
2350 0.501933
2351 0.501933
2352 0.501933
2353 0.501933
2354 0.501933
2355 0.501933
2356 0.501933
2357 0.501933
2358 0.501933
2359 0.501933
2360 0.501933
2361 0.501933
2362 0.501933
2363 0.501933
2364 0.501933
2365 0.501933
2366 0.501933
2367 0.501933
2368 0.501933
2369 0.501933
2370 0.501933
2371 0.501933
2372 0.501933
2373 0.501933
2374 0.501933
2375 0.501933
2376 0.501933
2377 0.501933
2378 0.501933
2379 0.501933
2380 0.501933
2381 0.501933
2382 0.501938
2383 0.501938
2384 0.501938
2385 0.50194
2386 0.501941
2387 0.501941
2388 0.501941
2389 0.501941
2390 0.501949
2391 0.501949
2392 0.501949
2393 0.501954
2394 0.501954
2395 0.501954
2396 0.501954
2397 0.501954
2398 0.501954
2399 0.501954
2400 0.501954
2401 0.501954
2402 0.501954
2403 0.501954
2404 0.501954
2405 0.501954
2406 0.501954
2407 0.501954
2408 0.501954
2409 0.502017
2410 0.502023
2411 0.502023
2412 0.502023
2413 0.502023
2414 0.502023
2415 0.502023
2416 0.502053
2417 0.502053
2418 0.502083
2419 0.502083
2420 0.502083
2421 0.502083
2422 0.502083
2423 0.502083
2424 0.502083
2425 0.502083
2426 0.502083
2427 0.502083
2428 0.502083
2429 0.502083
2430 0.502083
2431 0.502083
2432 0.502083
2433 0.502083
2434 0.502083
2435 0.502083
2436 0.502083
2437 0.502083
2438 0.502092
2439 0.502092
2440 0.502092
2441 0.502095
2442 0.502095
2443 0.502095
2444 0.502095
2445 0.502095
2446 0.502095
2447 0.502095
2448 0.502095
2449 0.502095
2450 0.502095
2451 0.502095
2452 0.502095
2453 0.502095
2454 0.502095
2455 0.502095
2456 0.502095
2457 0.502095
2458 0.502095
2459 0.502117
2460 0.502117
2461 0.502122
2462 0.502122
2463 0.502122
2464 0.502122
2465 0.502122
2466 0.502122
2467 0.502122
2468 0.502122
2469 0.502122
2470 0.502122
2471 0.502122
2472 0.502122
2473 0.502122
2474 0.502122
2475 0.502122
2476 0.502122
2477 0.502122
2478 0.502122
2479 0.502122
2480 0.502122
2481 0.502122
2482 0.502122
2483 0.502122
2484 0.502124
2485 0.502124
2486 0.502124
2487 0.502124
2488 0.502124
2489 0.502124
2490 0.502124
2491 0.502124
2492 0.502124
2493 0.502124
2494 0.502188
2495 0.502188
2496 0.502188
2497 0.502188
2498 0.502188
2499 0.502188
2500 0.502188
2501 0.502188
2502 0.502188
2503 0.502188
2504 0.502188
2505 0.502188
2506 0.502188
2507 0.502188
2508 0.502188
2509 0.502188
2510 0.502188
2511 0.502188
2512 0.502188
2513 0.502188
2514 0.502188
2515 0.502188
2516 0.502188
2517 0.502188
2518 0.502188
2519 0.502188
2520 0.502188
2521 0.502188
2522 0.502188
2523 0.502188
2524 0.502188
2525 0.502188
2526 0.502188
2527 0.502188
2528 0.502188
2529 0.502188
2530 0.502188
2531 0.502188
2532 0.502188
2533 0.502188
2534 0.502188
2535 0.502188
2536 0.502188
2537 0.502188
2538 0.502188
2539 0.502188
2540 0.502188
2541 0.502188
2542 0.502188
2543 0.502188
2544 0.502188
2545 0.502188
2546 0.502188
2547 0.502188
2548 0.502188
2549 0.502188
2550 0.502188
2551 0.502188
2552 0.502188
2553 0.502188
2554 0.502213
2555 0.502213
2556 0.502213
2557 0.502213
2558 0.502213
2559 0.502213
2560 0.502213
2561 0.502213
2562 0.502213
2563 0.502213
2564 0.502219
2565 0.502219
2566 0.502219
2567 0.502219
2568 0.502219
2569 0.502219
2570 0.502219
2571 0.502219
2572 0.502219
2573 0.502219
2574 0.502219
2575 0.502219
2576 0.502219
2577 0.502219
2578 0.502219
2579 0.502219
2580 0.502219
2581 0.502219
2582 0.502219
2583 0.502219
2584 0.502219
2585 0.502219
2586 0.502219
2587 0.502219
2588 0.502219
2589 0.502219
2590 0.502219
2591 0.502219
2592 0.502219
2593 0.502219
2594 0.502219
2595 0.502219
2596 0.502219
2597 0.502219
2598 0.502219
2599 0.502219
2600 0.502219
2601 0.502219
2602 0.502219
2603 0.502219
2604 0.502219
2605 0.502219
2606 0.502236
2607 0.502236
2608 0.502245
2609 0.502276
2610 0.502276
2611 0.502276
2612 0.502276
2613 0.502276
2614 0.502276
2615 0.502276
2616 0.502276
2617 0.502276
2618 0.502276
2619 0.502276
2620 0.502276
2621 0.502276
2622 0.502276
2623 0.502276
2624 0.502276
2625 0.502308
2626 0.502308
2627 0.502308
2628 0.502308
2629 0.502308
2630 0.502308
2631 0.502308
2632 0.502308
2633 0.502308
2634 0.502308
2635 0.502314
2636 0.502314
2637 0.502314
2638 0.502326
2639 0.502326
2640 0.502326
2641 0.502326
2642 0.502326
2643 0.502326
2644 0.502326
2645 0.502326
2646 0.502326
2647 0.502326
2648 0.502326
2649 0.502345
2650 0.502345
2651 0.502345
2652 0.502345
2653 0.502345
2654 0.502345
2655 0.502352
2656 0.502352
2657 0.502352
2658 0.502352
2659 0.502352
2660 0.502352
2661 0.502352
2662 0.502352
2663 0.50236
2664 0.502363
2665 0.502363
2666 0.502363
2667 0.502363
2668 0.502363
2669 0.502363
2670 0.502363
2671 0.502363
2672 0.502363
2673 0.502363
2674 0.502363
2675 0.502363
2676 0.502369
2677 0.502369
2678 0.502369
2679 0.502369
2680 0.502369
2681 0.502371
2682 0.502371
2683 0.502371
2684 0.502371
2685 0.502371
2686 0.502371
2687 0.502371
2688 0.502371
2689 0.502371
2690 0.502371
2691 0.502371
2692 0.502371
2693 0.502371
2694 0.502371
2695 0.502371
2696 0.502371
2697 0.502371
2698 0.502371
2699 0.502371
2700 0.502371
2701 0.502372
2702 0.502372
2703 0.502372
2704 0.502372
2705 0.502372
2706 0.502372
2707 0.502372
2708 0.502372
2709 0.502372
2710 0.50239
2711 0.50239
2712 0.50239
2713 0.50239
2714 0.50239
2715 0.50239
2716 0.50239
2717 0.50239
2718 0.50239
2719 0.50239
2720 0.50239
2721 0.50239
2722 0.50239
2723 0.50239
2724 0.50239
2725 0.50239
2726 0.50239
2727 0.50239
2728 0.50239
2729 0.50239
2730 0.50239
2731 0.50239
2732 0.50239
2733 0.50239
2734 0.50239
2735 0.50239
2736 0.50239
2737 0.50239
2738 0.502419
2739 0.502419
2740 0.502419
2741 0.502419
2742 0.502419
2743 0.502419
2744 0.502419
2745 0.502419
2746 0.502419
2747 0.502419
2748 0.502419
2749 0.502419
2750 0.502419
2751 0.502419
2752 0.502419
2753 0.502419
2754 0.502419
2755 0.502419
2756 0.502419
2757 0.502419
2758 0.502434
2759 0.502434
2760 0.502434
2761 0.502434
2762 0.502434
2763 0.502434
2764 0.502434
2765 0.502434
2766 0.502434
2767 0.502434
2768 0.502434
2769 0.502434
2770 0.502434
2771 0.502434
2772 0.502434
2773 0.502434
2774 0.502434
2775 0.502434
2776 0.502434
2777 0.502434
2778 0.502434
2779 0.502434
2780 0.502434
2781 0.502434
2782 0.502434
2783 0.502434
2784 0.502434
2785 0.502434
2786 0.502434
2787 0.502434
2788 0.502434
2789 0.502434
2790 0.502434
2791 0.502434
2792 0.502434
2793 0.502434
2794 0.502434
2795 0.502434
2796 0.502434
2797 0.502434
2798 0.502434
2799 0.502434
2800 0.502434
2801 0.502434
2802 0.502434
2803 0.502434
2804 0.502434
2805 0.502434
2806 0.502434
2807 0.502434
2808 0.502434
2809 0.502434
2810 0.502434
2811 0.50244
2812 0.50244
2813 0.50244
2814 0.50244
2815 0.502462
2816 0.502462
2817 0.502462
2818 0.502462
2819 0.502462
2820 0.502462
2821 0.502462
2822 0.502462
2823 0.502462
2824 0.502462
2825 0.502462
2826 0.502462
2827 0.502462
2828 0.502462
2829 0.502462
2830 0.502462
2831 0.502462
2832 0.502462
2833 0.502462
2834 0.502462
2835 0.502462
2836 0.502462
2837 0.502462
2838 0.502462
2839 0.502462
2840 0.502462
2841 0.502462
2842 0.502462
2843 0.502462
2844 0.502462
2845 0.502462
2846 0.502462
2847 0.502465
2848 0.502465
2849 0.502465
2850 0.502465
2851 0.502473
2852 0.502473
2853 0.502473
2854 0.502473
2855 0.502473
2856 0.502473
2857 0.502473
2858 0.502473
2859 0.502473
2860 0.502479
2861 0.502487
2862 0.502487
2863 0.502487
2864 0.502487
2865 0.502487
2866 0.502487
2867 0.502487
2868 0.502487
2869 0.502487
2870 0.502487
2871 0.502487
2872 0.502487
2873 0.502487
2874 0.502487
2875 0.502487
2876 0.502487
2877 0.502487
2878 0.502487
2879 0.502487
2880 0.502487
2881 0.502487
2882 0.502487
2883 0.502487
2884 0.502487
2885 0.502487
2886 0.502487
2887 0.502487
2888 0.502493
2889 0.502493
2890 0.502493
2891 0.502493
2892 0.502493
2893 0.502493
2894 0.502493
2895 0.502493
2896 0.502493
2897 0.502493
2898 0.502493
2899 0.502493
2900 0.502493
2901 0.502511
2902 0.502511
2903 0.502526
2904 0.502526
2905 0.502526
2906 0.502526
2907 0.502533
2908 0.502533
2909 0.502533
2910 0.502533
2911 0.502533
2912 0.502533
2913 0.502533
2914 0.502533
2915 0.502533
2916 0.502533
2917 0.502533
2918 0.502533
2919 0.502533
2920 0.502533
2921 0.502533
2922 0.502533
2923 0.502533
2924 0.502533
2925 0.502533
2926 0.502533
2927 0.502533
2928 0.502538
2929 0.502554
2930 0.502554
2931 0.502571
2932 0.502571
2933 0.502571
2934 0.502571
2935 0.502571
2936 0.502571
2937 0.502571
2938 0.502571
2939 0.502571
2940 0.502571
2941 0.502571
2942 0.502571
2943 0.502588
2944 0.502588
2945 0.502588
2946 0.502588
2947 0.502588
2948 0.502588
2949 0.502588
2950 0.502588
2951 0.502588
2952 0.502588
2953 0.502588
2954 0.502588
2955 0.502595
2956 0.502595
2957 0.502607
2958 0.502607
2959 0.502607
2960 0.502607
2961 0.502607
2962 0.502607
2963 0.502607
2964 0.502607
2965 0.502607
2966 0.502607
2967 0.502607
2968 0.502607
2969 0.502607
2970 0.502607
2971 0.502607
2972 0.502607
2973 0.50261
2974 0.50261
2975 0.50261
2976 0.50261
2977 0.50261
2978 0.50261
2979 0.50261
2980 0.50261
2981 0.50261
2982 0.50261
2983 0.50261
2984 0.50261
2985 0.50261
2986 0.50261
2987 0.50261
2988 0.502612
2989 0.502612
2990 0.502612
2991 0.502612
2992 0.502612
2993 0.502612
2994 0.502612
2995 0.502612
2996 0.502612
2997 0.502612
2998 0.502627
2999 0.502627
3000 0.502627
3001 0.502627
3002 0.502627
3003 0.502627
3004 0.502627
3005 0.502627
3006 0.502627
3007 0.502627
3008 0.502627
3009 0.502627
3010 0.502627
3011 0.502627
3012 0.502627
3013 0.502627
3014 0.502627
3015 0.502627
3016 0.502627
3017 0.502627
3018 0.502627
3019 0.502627
3020 0.502627
3021 0.502627
3022 0.502627
3023 0.502627
3024 0.502627
3025 0.502627
3026 0.502627
3027 0.502627
3028 0.502627
3029 0.502627
3030 0.502627
3031 0.502627
3032 0.502635
3033 0.502635
3034 0.502635
3035 0.502635
3036 0.502635
3037 0.502635
3038 0.502635
3039 0.502635
3040 0.502635
3041 0.502635
3042 0.502635
3043 0.502635
3044 0.502635
3045 0.502645
3046 0.502645
3047 0.502645
3048 0.502645
3049 0.502645
3050 0.502645
3051 0.502645
3052 0.502645
3053 0.502645
3054 0.502645
3055 0.502645
3056 0.502645
3057 0.502645
3058 0.502645
3059 0.502645
3060 0.502645
3061 0.502645
3062 0.502645
3063 0.502653
3064 0.502653
3065 0.502653
3066 0.502653
3067 0.502653
3068 0.502653
3069 0.502659
3070 0.502659
3071 0.502659
3072 0.502659
3073 0.502659
3074 0.502659
3075 0.502659
3076 0.502659
3077 0.502659
3078 0.502659
3079 0.502659
3080 0.502659
3081 0.502659
3082 0.502659
3083 0.502659
3084 0.502659
3085 0.502659
3086 0.502659
3087 0.502659
3088 0.502659
3089 0.502659
3090 0.502659
3091 0.502659
3092 0.502659
3093 0.502659
3094 0.502659
3095 0.502659
3096 0.502659
3097 0.502659
3098 0.502659
3099 0.502659
3100 0.502659
3101 0.502659
3102 0.502665
3103 0.502665
3104 0.502665
3105 0.502665
3106 0.502665
3107 0.502665
3108 0.502665
3109 0.502665
3110 0.502665
3111 0.502665
3112 0.502665
3113 0.502665
3114 0.502665
3115 0.502665
3116 0.502665
3117 0.502665
3118 0.502665
3119 0.502665
3120 0.502665
3121 0.502665
3122 0.502665
3123 0.502665
3124 0.502665
3125 0.502665
3126 0.502665
3127 0.502665
3128 0.502665
3129 0.502665
3130 0.502665
3131 0.502665
3132 0.502665
3133 0.502665
3134 0.502665
3135 0.502901
3136 0.502901
3137 0.502901
3138 0.502901
3139 0.502901
3140 0.502901
3141 0.502901
3142 0.502901
3143 0.502901
3144 0.502901
3145 0.502901
3146 0.502901
3147 0.502907
3148 0.502907
3149 0.502907
3150 0.502907
3151 0.502907
3152 0.502907
3153 0.502907
3154 0.502907
3155 0.502925
3156 0.502925
3157 0.502925
3158 0.502925
3159 0.502925
3160 0.502925
3161 0.502925
3162 0.502925
3163 0.502925
3164 0.502925
3165 0.502925
3166 0.502925
3167 0.502925
3168 0.502925
3169 0.502925
3170 0.502931
3171 0.502931
3172 0.502942
3173 0.502942
3174 0.502942
3175 0.502942
3176 0.502942
3177 0.502942
3178 0.502942
3179 0.502942
3180 0.502942
3181 0.502942
3182 0.502942
3183 0.502942
3184 0.502942
3185 0.502942
3186 0.502942
3187 0.502942
3188 0.502942
3189 0.502942
3190 0.502942
3191 0.502942
3192 0.502942
3193 0.502942
3194 0.502942
3195 0.502947
3196 0.502947
3197 0.502947
3198 0.502947
3199 0.502947
3200 0.502947
3201 0.502947
3202 0.502947
3203 0.502953
3204 0.502953
3205 0.502953
3206 0.502953
3207 0.502953
3208 0.502953
3209 0.502953
3210 0.502953
3211 0.502953
3212 0.502953
3213 0.502953
3214 0.502953
3215 0.502953
3216 0.502953
3217 0.502953
3218 0.502953
3219 0.502953
3220 0.502953
3221 0.502953
3222 0.502953
3223 0.502953
3224 0.502953
3225 0.502953
3226 0.502953
3227 0.502953
3228 0.502953
3229 0.502953
3230 0.502953
3231 0.502953
3232 0.502953
3233 0.502953
3234 0.502953
3235 0.502953
3236 0.502976
3237 0.502976
3238 0.502976
3239 0.502976
3240 0.502976
3241 0.502976
3242 0.502976
3243 0.502976
3244 0.502977
3245 0.502977
3246 0.502977
3247 0.502977
3248 0.502977
3249 0.502977
3250 0.502977
3251 0.502977
3252 0.502977
3253 0.502977
3254 0.502981
3255 0.502981
3256 0.502981
3257 0.502981
3258 0.502981
3259 0.502981
3260 0.502981
3261 0.502981
3262 0.502981
3263 0.502981
3264 0.502981
3265 0.502981
3266 0.502981
3267 0.502981
3268 0.502981
3269 0.502981
3270 0.502981
3271 0.502981
3272 0.502981
3273 0.502981
3274 0.502981
3275 0.502981
3276 0.502981
3277 0.503096
3278 0.503096
3279 0.503096
3280 0.503106
3281 0.503106
3282 0.503106
3283 0.503106
3284 0.503106
3285 0.503106
3286 0.503106
3287 0.503106
3288 0.503106
3289 0.503107
3290 0.503107
3291 0.503107
3292 0.503107
3293 0.503107
3294 0.503107
3295 0.503107
3296 0.503107
3297 0.503107
3298 0.503107
3299 0.503107
3300 0.503107
3301 0.503107
3302 0.503107
3303 0.503107
3304 0.503107
3305 0.503107
3306 0.503107
3307 0.503107
3308 0.503107
3309 0.503107
3310 0.503107
3311 0.503107
3312 0.503107
3313 0.503118
3314 0.503118
3315 0.503118
3316 0.503118
3317 0.503118
3318 0.503118
3319 0.50313
3320 0.50313
3321 0.50313
3322 0.50313
3323 0.50313
3324 0.50313
3325 0.50313
3326 0.50313
3327 0.50313
3328 0.50313
3329 0.50313
3330 0.50313
3331 0.50313
3332 0.50313
3333 0.50313
3334 0.50313
3335 0.50313
3336 0.50313
3337 0.50313
3338 0.50313
3339 0.50313
3340 0.50313
3341 0.50313
3342 0.50313
3343 0.50313
3344 0.50314
3345 0.50314
3346 0.50314
3347 0.50314
3348 0.50314
3349 0.50314
3350 0.50314
3351 0.50314
3352 0.50314
3353 0.503146
3354 0.503146
3355 0.503146
3356 0.503146
3357 0.503146
3358 0.503146
3359 0.503155
3360 0.503155
3361 0.503155
3362 0.503155
3363 0.503155
3364 0.503155
3365 0.503155
3366 0.503155
3367 0.503155
3368 0.503155
3369 0.503155
3370 0.503156
3371 0.503156
3372 0.503156
3373 0.503156
3374 0.503156
3375 0.503156
3376 0.503156
3377 0.503156
3378 0.503156
3379 0.503156
3380 0.503156
3381 0.503156
3382 0.503156
3383 0.503156
3384 0.503156
3385 0.503156
3386 0.503156
3387 0.503156
3388 0.503156
3389 0.503156
3390 0.503156
3391 0.503156
3392 0.503156
3393 0.503156
3394 0.503156
3395 0.503173
3396 0.503173
3397 0.503173
3398 0.503173
3399 0.503173
3400 0.503173
3401 0.503173
3402 0.503173
3403 0.503173
3404 0.503173
3405 0.503173
3406 0.503173
3407 0.503173
3408 0.503173
3409 0.503173
3410 0.503173
3411 0.503173
3412 0.503173
3413 0.503173
3414 0.503181
3415 0.503181
3416 0.503181
3417 0.503182
3418 0.503182
3419 0.503182
3420 0.503182
3421 0.503182
3422 0.503182
3423 0.503182
3424 0.503182
3425 0.503182
3426 0.503182
3427 0.503182
3428 0.503182
3429 0.503182
3430 0.503182
3431 0.503182
3432 0.503182
3433 0.503182
3434 0.503182
3435 0.503182
3436 0.503185
3437 0.503185
3438 0.503185
3439 0.503185
3440 0.503185
3441 0.503185
3442 0.503185
3443 0.503185
3444 0.503185
3445 0.503185
3446 0.503191
3447 0.503191
3448 0.503191
3449 0.503191
3450 0.503191
3451 0.503198
3452 0.503198
3453 0.503198
3454 0.503198
3455 0.503198
3456 0.503198
3457 0.503198
3458 0.503198
3459 0.503198
3460 0.503198
3461 0.503198
3462 0.503198
3463 0.503198
3464 0.503198
3465 0.503198
3466 0.503198
3467 0.503198
3468 0.503198
3469 0.503198
3470 0.503198
3471 0.503198
3472 0.503198
3473 0.503198
3474 0.503198
3475 0.503198
3476 0.503198
3477 0.503202
3478 0.503202
3479 0.503202
3480 0.503202
3481 0.503202
3482 0.503202
3483 0.503202
3484 0.503202
3485 0.503213
3486 0.503213
3487 0.503213
3488 0.503213
3489 0.503213
3490 0.503213
3491 0.50322
3492 0.50322
3493 0.50322
3494 0.50322
3495 0.50322
3496 0.50322
3497 0.50322
3498 0.50322
3499 0.50322
3500 0.50322
3501 0.50322
3502 0.50322
3503 0.50322
3504 0.50322
3505 0.50322
3506 0.50322
3507 0.503228
3508 0.503228
3509 0.503228
3510 0.503228
3511 0.503228
3512 0.503228
3513 0.503228
3514 0.503228
3515 0.503228
3516 0.503228
3517 0.503228
3518 0.503228
3519 0.503228
3520 0.503228
3521 0.503228
3522 0.503228
3523 0.503228
3524 0.503239
3525 0.503239
3526 0.503239
3527 0.503239
3528 0.503239
3529 0.503239
3530 0.503239
3531 0.503239
3532 0.503239
3533 0.503239
3534 0.503239
3535 0.503239
3536 0.503239
3537 0.503239
3538 0.503239
3539 0.503239
3540 0.503239
3541 0.503239
3542 0.503245
3543 0.503245
3544 0.503245
3545 0.503245
3546 0.503245
3547 0.503245
3548 0.503245
3549 0.503245
3550 0.503245
3551 0.503245
3552 0.503245
3553 0.503245
3554 0.503245
3555 0.503245
3556 0.503245
3557 0.503245
3558 0.503245
3559 0.503245
3560 0.503245
3561 0.503245
3562 0.503245
3563 0.503245
3564 0.503245
3565 0.503245
3566 0.503245
3567 0.503245
3568 0.503245
3569 0.503245
3570 0.503245
3571 0.503245
3572 0.503245
3573 0.503245
3574 0.503245
3575 0.503245
3576 0.503245
3577 0.503245
3578 0.503245
3579 0.503245
3580 0.503245
3581 0.503245
3582 0.503245
3583 0.503245
3584 0.503245
3585 0.503245
3586 0.503245
3587 0.503245
3588 0.503245
3589 0.503245
3590 0.503245
3591 0.503245
3592 0.503245
3593 0.503245
3594 0.503245
3595 0.503245
3596 0.503245
3597 0.503245
3598 0.503245
3599 0.503245


==> plots/data/dataGC-Journal-BDDDec.dat <==
0 0.340527
1 0.354591
2 0.357348
3 0.376558
4 0.385606
5 0.386304
6 0.387009
7 0.387514
8 0.393513
9 0.399699
10 0.400427
11 0.400803
12 0.405394
13 0.409833
14 0.410555
15 0.411163
16 0.42378
17 0.424028
18 0.42459
19 0.425355
20 0.425442
21 0.425554
22 0.426256
23 0.426551
24 0.427027
25 0.427084
26 0.427215
27 0.427543
28 0.427589
29 0.43951
30 0.43966
31 0.439814
32 0.440061
33 0.440317
34 0.440392
35 0.440418
36 0.44048
37 0.440667
38 0.440667
39 0.440796
40 0.440951
41 0.440986
42 0.441099
43 0.441216
44 0.441228
45 0.441228
46 0.441271
47 0.441415
48 0.441544
49 0.441672
50 0.441699
51 0.441796
52 0.441911
53 0.442071
54 0.442251
55 0.44237
56 0.44254
57 0.44254
58 0.445564
59 0.454867
60 0.454953
61 0.454988
62 0.455085
63 0.455225
64 0.455354
65 0.455373
66 0.455373
67 0.455403
68 0.455432
69 0.455449
70 0.455487
71 0.455489
72 0.455491
73 0.455497
74 0.455753
75 0.45577
76 0.45577
77 0.456027
78 0.456029
79 0.456112
80 0.456117
81 0.45613
82 0.456216
83 0.456247
84 0.456291
85 0.456318
86 0.456455
87 0.456455
88 0.456494
89 0.456494
90 0.456679
91 0.456709
92 0.456709
93 0.456714
94 0.456757
95 0.456767
96 0.456875
97 0.456892
98 0.456931
99 0.457142
100 0.457279
101 0.457279
102 0.457335
103 0.45737
104 0.457399
105 0.457408
106 0.457423
107 0.457423
108 0.457429
109 0.457446
110 0.457503
111 0.457517
112 0.457517
113 0.457741
114 0.457741
115 0.457741
116 0.457765
117 0.460151
118 0.460151
119 0.460177
120 0.46436
121 0.466322
122 0.466363
123 0.466372
124 0.466414
125 0.466435
126 0.466451
127 0.466451
128 0.469051
129 0.477394
130 0.477401
131 0.477442
132 0.477506
133 0.477506
134 0.477559
135 0.477606
136 0.477606
137 0.477643
138 0.477665
139 0.477725
140 0.477831
141 0.477844
142 0.477844
143 0.477844
144 0.477844
145 0.477846
146 0.477846
147 0.477864
148 0.477869
149 0.477876
150 0.477876
151 0.477876
152 0.477886
153 0.477908
154 0.477946
155 0.477946
156 0.477954
157 0.477954
158 0.477962
159 0.477962
160 0.477973
161 0.478127
162 0.478212
163 0.478261
164 0.478273
165 0.478273
166 0.478273
167 0.478273
168 0.478273
169 0.47833
170 0.47833
171 0.47833
172 0.47833
173 0.47833
174 0.47833
175 0.47834
176 0.47835
177 0.47835
178 0.478413
179 0.478413
180 0.478413
181 0.478414
182 0.478498
183 0.478503
184 0.478503
185 0.478503
186 0.478503
187 0.478514
188 0.478528
189 0.478532
190 0.478588
191 0.478588
192 0.478597
193 0.478597
194 0.478597
195 0.478608
196 0.478608
197 0.478608
198 0.478608
199 0.478608
200 0.478656
201 0.478656
202 0.478665
203 0.478665
204 0.478696
205 0.478699
206 0.478699
207 0.478715
208 0.478728
209 0.478729
210 0.47873
211 0.478732
212 0.478732
213 0.478743
214 0.478743
215 0.478763
216 0.478766
217 0.478921
218 0.478921
219 0.478921
220 0.478921
221 0.478921
222 0.478933
223 0.478933
224 0.478933
225 0.478942
226 0.481442
227 0.483869
228 0.486426
229 0.486471
230 0.486509
231 0.489392
232 0.489393
233 0.489393
234 0.489393
235 0.489393
236 0.489393
237 0.489403
238 0.489408
239 0.489408
240 0.489408
241 0.489451
242 0.489451
243 0.489451
244 0.489451
245 0.489469
246 0.489491
247 0.489492
248 0.48955
249 0.489591
250 0.489591
251 0.489591
252 0.489605
253 0.489605
254 0.489605
255 0.48962
256 0.489627
257 0.489627
258 0.489627
259 0.489645
260 0.489657
261 0.489657
262 0.489661
263 0.489676
264 0.489676
265 0.489676
266 0.489707
267 0.489722
268 0.489749
269 0.489749
270 0.489749
271 0.489769
272 0.489769
273 0.489782
274 0.489805
275 0.489814
276 0.489814
277 0.489849
278 0.489849
279 0.489849
280 0.489849
281 0.489886
282 0.489886
283 0.489886
284 0.489886
285 0.489893
286 0.489893
287 0.489958
288 0.489958
289 0.489973
290 0.489973
291 0.490013
292 0.490018
293 0.490021
294 0.490021
295 0.490021
296 0.490032
297 0.490074
298 0.490076
299 0.490199
300 0.490199
301 0.490199
302 0.490212
303 0.490216
304 0.490216
305 0.490231
306 0.490233
307 0.490263
308 0.490288
309 0.490288
310 0.490333
311 0.490333
312 0.490364
313 0.490364
314 0.490364
315 0.490364
316 0.490365
317 0.494798
318 0.498625
319 0.498625
320 0.49863
321 0.49863
322 0.49863
323 0.49863
324 0.49863
325 0.498667
326 0.498667
327 0.498667
328 0.498667
329 0.498667
330 0.498667
331 0.498667
332 0.498667
333 0.498667
334 0.498667
335 0.498667
336 0.498667
337 0.498673
338 0.498683
339 0.498722
340 0.498722
341 0.498744
342 0.498744
343 0.498744
344 0.498755
345 0.498768
346 0.498768
347 0.498776
348 0.498785
349 0.498805
350 0.498805
351 0.498841
352 0.498841
353 0.498841
354 0.498888
355 0.498955
356 0.498955
357 0.498955
358 0.498959
359 0.498966
360 0.498966
361 0.498972
362 0.498972
363 0.498972
364 0.498974
365 0.499118
366 0.499118
367 0.499127
368 0.499138
369 0.499166
370 0.499167
371 0.499167
372 0.499168
373 0.499175
374 0.499175
375 0.499202
376 0.499202
377 0.499271
378 0.499271
379 0.499282
380 0.499282
381 0.499282
382 0.499282
383 0.499282
384 0.499282
385 0.499282
386 0.499298
387 0.499307
388 0.499307
389 0.499307
390 0.499313
391 0.499313
392 0.499313
393 0.499314
394 0.499327
395 0.499327
396 0.499327
397 0.499327
398 0.499327
399 0.499327
400 0.499339
401 0.499372
402 0.499374
403 0.499374
404 0.499374
405 0.499389
406 0.499411
407 0.499428
408 0.499447
409 0.499448
410 0.499448
411 0.499448
412 0.499448
413 0.499448
414 0.499448
415 0.499448
416 0.499448
417 0.499449
418 0.499464
419 0.499465
420 0.499476
421 0.499476
422 0.499534
423 0.499625
424 0.499625
425 0.499626
426 0.499648
427 0.499648
428 0.499648
429 0.499648
430 0.499648
431 0.499657
432 0.499657
433 0.499657
434 0.499657
435 0.499657
436 0.499657
437 0.499657
438 0.499657
439 0.499657
440 0.499657
441 0.499657
442 0.49966
443 0.499691
444 0.499696
445 0.499696
446 0.49971
447 0.499714
448 0.499721
449 0.499721
450 0.499721
451 0.499721
452 0.499721
453 0.499721
454 0.499721
455 0.499721
456 0.499723
457 0.499723
458 0.499723
459 0.499723
460 0.499723
461 0.499723
462 0.499723
463 0.499723
464 0.499723
465 0.499723
466 0.499723
467 0.499723
468 0.499723
469 0.499723
470 0.499739
471 0.499746
472 0.499764
473 0.499764
474 0.499764
475 0.499764
476 0.499764
477 0.499764
478 0.499765
479 0.499765
480 0.499765
481 0.499765
482 0.499774
483 0.499775
484 0.499777
485 0.499777
486 0.499781
487 0.499802
488 0.499802
489 0.499802
490 0.499802
491 0.499809
492 0.499809
493 0.499811
494 0.49982
495 0.49982
496 0.49982
497 0.49982
498 0.49982
499 0.499824
500 0.499824
501 0.499824
502 0.499827
503 0.499977
504 0.499991
505 0.499991
506 0.499991
507 0.499991
508 0.500037
509 0.500037
510 0.500037
511 0.500037
512 0.500037
513 0.500037
514 0.500037
515 0.50009
516 0.50009
517 0.50009
518 0.50009
519 0.50009
520 0.500093
521 0.50012
522 0.50012
523 0.50012
524 0.50012
525 0.50012
526 0.50012
527 0.500129
528 0.500129
529 0.500132
530 0.500132
531 0.500132
532 0.500148
533 0.500173
534 0.500173
535 0.500173
536 0.500206
537 0.500213
538 0.500213
539 0.500247
540 0.500247
541 0.500247
542 0.500247
543 0.500247
544 0.500249
545 0.500249
546 0.500249
547 0.500249
548 0.500249
549 0.500249
550 0.500249
551 0.500333
552 0.50034
553 0.500345
554 0.500351
555 0.500364
556 0.500412
557 0.500413
558 0.500413
559 0.500413
560 0.500413
561 0.500428
562 0.500428
563 0.500428
564 0.500456
565 0.500456
566 0.500456
567 0.500457
568 0.500457
569 0.500457
570 0.500457
571 0.500476
572 0.500476
573 0.500476
574 0.500476
575 0.500478
576 0.500478
577 0.500478
578 0.500483
579 0.500483
580 0.500483
581 0.500483
582 0.500483
583 0.500483
584 0.500483
585 0.500483
586 0.500483
587 0.500484
588 0.500484
589 0.500484
590 0.500484
591 0.500497
592 0.500512
593 0.500512
594 0.500512
595 0.500527
596 0.500527
597 0.500539
598 0.500539
599 0.500548
600 0.500548
601 0.500548
602 0.50055
603 0.500552
604 0.500553
605 0.500553
606 0.500553
607 0.500553
608 0.500554
609 0.500618
610 0.500618
611 0.500618
612 0.500618
613 0.500618
614 0.500618
615 0.500618
616 0.500618
617 0.50063
618 0.50063
619 0.50063
620 0.50063
621 0.50063
622 0.50063
623 0.50063
624 0.50063
625 0.500651
626 0.500651
627 0.500651
628 0.500651
629 0.500651
630 0.500652
631 0.500652
632 0.500652
633 0.500652
634 0.500652
635 0.500652
636 0.500652
637 0.500652
638 0.500663
639 0.500668
640 0.500668
641 0.50067
642 0.50067
643 0.50067
644 0.50067
645 0.50067
646 0.500676
647 0.500676
648 0.500687
649 0.500687
650 0.500687
651 0.500687
652 0.500687
653 0.500732
654 0.500732
655 0.500899
656 0.500899
657 0.500899
658 0.500902
659 0.500902
660 0.500911
661 0.500911
662 0.500911
663 0.500911
664 0.500911
665 0.500918
666 0.500918
667 0.500918
668 0.500918
669 0.500918
670 0.50092
671 0.500921
672 0.500922
673 0.500922
674 0.50093
675 0.50093
676 0.50093
677 0.50093
678 0.50093
679 0.50093
680 0.50093
681 0.50093
682 0.50093
683 0.50093
684 0.50093
685 0.500933
686 0.500933
687 0.500933
688 0.500933
689 0.500938
690 0.500938
691 0.500954
692 0.500977
693 0.500977
694 0.500977
695 0.500977
696 0.500977
697 0.500994
698 0.500994
699 0.500994
700 0.500994
701 0.500994
702 0.500994
703 0.500994
704 0.500994
705 0.500994
706 0.501015
707 0.501018
708 0.50103
709 0.50103
710 0.50103
711 0.50103
712 0.50103
713 0.501034
714 0.501034
715 0.501034
716 0.501061
717 0.501068
718 0.501068
719 0.501088
720 0.501088
721 0.501088
722 0.501088
723 0.501088
724 0.501088
725 0.501141
726 0.501141
727 0.501141
728 0.501141
729 0.50118
730 0.50118
731 0.50118
732 0.50118
733 0.50118
734 0.501181
735 0.50121
736 0.50121
737 0.50121
738 0.501217
739 0.501217
740 0.501219
741 0.501219
742 0.501219
743 0.501272
744 0.501272
745 0.501272
746 0.501272
747 0.501272
748 0.501272
749 0.501297
750 0.501297
751 0.501297
752 0.501298
753 0.501298
754 0.501298
755 0.501298
756 0.501311
757 0.501311
758 0.501311
759 0.501311
760 0.501311
761 0.501311
762 0.501311
763 0.501327
764 0.501327
765 0.501327
766 0.501392
767 0.501408
768 0.501408
769 0.501408
770 0.501408
771 0.501411
772 0.501411
773 0.501413
774 0.501413
775 0.501413
776 0.501413
777 0.501416
778 0.501416
779 0.501416
780 0.501451
781 0.501461
782 0.501461
783 0.501461
784 0.501461
785 0.501493
786 0.501493
787 0.501494
788 0.501494
789 0.50153
790 0.50153
791 0.50153
792 0.50153
793 0.50153
794 0.50153
795 0.50153
796 0.50153
797 0.501531
798 0.501531
799 0.501531
800 0.501531
801 0.501531
802 0.501531
803 0.501551
804 0.501551
805 0.501551
806 0.501601
807 0.501601
808 0.501601
809 0.501601
810 0.501601
811 0.501601
812 0.501604
813 0.501604
814 0.501606
815 0.501606
816 0.501606
817 0.501606
818 0.501606
819 0.501608
820 0.501608
821 0.501608
822 0.501608
823 0.501608
824 0.501639
825 0.50165
826 0.50165
827 0.50165
828 0.50165
829 0.50165
830 0.50165
831 0.50165
832 0.50165
833 0.50165
834 0.50165
835 0.50165
836 0.501662
837 0.501665
838 0.501665
839 0.501665
840 0.501665
841 0.501665
842 0.501665
843 0.501665
844 0.501665
845 0.501665
846 0.501665
847 0.501665
848 0.501665
849 0.501665
850 0.501665
851 0.501665
852 0.501665
853 0.501665
854 0.501665
855 0.501665
856 0.501665
857 0.501665
858 0.50168
859 0.501681
860 0.501681
861 0.501681
862 0.501681
863 0.501681
864 0.501685
865 0.501685
866 0.501685
867 0.501685
868 0.501685
869 0.501685
870 0.501685
871 0.501685
872 0.501685
873 0.501685
874 0.501742
875 0.501742
876 0.501742
877 0.501742
878 0.501742
879 0.501742
880 0.501742
881 0.501761
882 0.501769
883 0.501769
884 0.501769
885 0.501781
886 0.501782
887 0.501782
888 0.501782
889 0.501792
890 0.501792
891 0.501807
892 0.50182
893 0.50182
894 0.50182
895 0.50182
896 0.50182
897 0.50182
898 0.50182
899 0.50182
900 0.50182
901 0.50182
902 0.50182
903 0.50182
904 0.50182
905 0.50182
906 0.50182
907 0.50182
908 0.50182
909 0.50182
910 0.50182
911 0.50182
912 0.50182
913 0.50182
914 0.501832
915 0.501832
916 0.501832
917 0.501832
918 0.501832
919 0.501832
920 0.501832
921 0.501832
922 0.501832
923 0.501832
924 0.501832
925 0.501832
926 0.501832
927 0.501872
928 0.501872
929 0.50189
930 0.50189
931 0.50189
932 0.50189
933 0.50189
934 0.50189
935 0.501892
936 0.501892
937 0.501892
938 0.501892
939 0.501892
940 0.501892
941 0.501892
942 0.501892
943 0.501892
944 0.501892
945 0.501892
946 0.501892
947 0.501897
948 0.501897
949 0.501897
950 0.501897
951 0.501908
952 0.501908
953 0.501908
954 0.501908
955 0.501908
956 0.501908
957 0.501908
958 0.501913
959 0.501913
960 0.501913
961 0.501913
962 0.501917
963 0.501919
964 0.501919
965 0.501919
966 0.501919
967 0.501919
968 0.50192
969 0.50192
970 0.50192
971 0.501928
972 0.501928
973 0.501928
974 0.501951
975 0.50199
976 0.501993
977 0.501993
978 0.501993
979 0.502014
980 0.502014
981 0.502014
982 0.502018
983 0.502018
984 0.502018
985 0.502018
986 0.502018
987 0.502018
988 0.502019
989 0.502031
990 0.502031
991 0.502031
992 0.502103
993 0.502108
994 0.502108
995 0.50211
996 0.50211
997 0.50211
998 0.50216
999 0.50216
1000 0.50216
1001 0.50216
1002 0.502164
1003 0.502164
1004 0.502164
1005 0.502164
1006 0.502273
1007 0.502273
1008 0.502273
1009 0.502273
1010 0.502273
1011 0.502273
1012 0.502273
1013 0.502273
1014 0.502273
1015 0.502273
1016 0.502273
1017 0.502273
1018 0.502273
1019 0.502273
1020 0.502273
1021 0.502273
1022 0.502273
1023 0.502273
1024 0.502273
1025 0.502273
1026 0.502273
1027 0.502273
1028 0.50228
1029 0.50228
1030 0.50228
1031 0.50228
1032 0.502393
1033 0.502393
1034 0.502393
1035 0.502393
1036 0.502393
1037 0.502424
1038 0.502424
1039 0.502424
1040 0.502424
1041 0.502424
1042 0.502424
1043 0.502457
1044 0.502502
1045 0.502502
1046 0.502502
1047 0.502502
1048 0.502562
1049 0.502562
1050 0.502562
1051 0.502562
1052 0.502589
1053 0.502589
1054 0.502596
1055 0.502596
1056 0.502596
1057 0.502596
1058 0.502596
1059 0.502596
1060 0.502596
1061 0.502603
1062 0.502604
1063 0.502604
1064 0.502604
1065 0.502604
1066 0.502604
1067 0.502604
1068 0.502625
1069 0.502625
1070 0.502627
1071 0.502627
1072 0.502627
1073 0.502627
1074 0.502649
1075 0.502649
1076 0.502649
1077 0.502649
1078 0.502649
1079 0.50265
1080 0.50265
1081 0.50265
1082 0.502677
1083 0.502677
1084 0.502677
1085 0.502677
1086 0.502677
1087 0.502677
1088 0.502695
1089 0.502702
1090 0.502702
1091 0.502703
1092 0.502703
1093 0.502703
1094 0.502703
1095 0.502703
1096 0.502703
1097 0.502703
1098 0.502703
1099 0.502703
1100 0.502703
1101 0.502703
1102 0.502703
1103 0.502703
1104 0.502703
1105 0.502703
1106 0.502703
1107 0.502724
1108 0.502724
1109 0.502724
1110 0.502724
1111 0.502725
1112 0.502725
1113 0.502725
1114 0.502733
1115 0.502735
1116 0.502735
1117 0.502735
1118 0.502735
1119 0.502735
1120 0.502735
1121 0.502735
1122 0.502738
1123 0.502738
1124 0.502738
1125 0.502738
1126 0.502738
1127 0.502738
1128 0.502778
1129 0.502804
1130 0.502804
1131 0.502804
1132 0.502804
1133 0.502804
1134 0.502804
1135 0.502804
1136 0.502804
1137 0.502804
1138 0.502804
1139 0.502804
1140 0.50283
1141 0.50283
1142 0.502856
1143 0.502856
1144 0.502856
1145 0.502857
1146 0.502857
1147 0.502857
1148 0.502861
1149 0.502861
1150 0.502861
1151 0.502867
1152 0.502867
1153 0.502867
1154 0.502867
1155 0.502883
1156 0.502883
1157 0.502883
1158 0.502883
1159 0.502884
1160 0.502894
1161 0.502894
1162 0.502898
1163 0.502898
1164 0.502898
1165 0.502898
1166 0.502898
1167 0.502898
1168 0.502898
1169 0.502898
1170 0.502898
1171 0.502902
1172 0.502902
1173 0.502902
1174 0.502902
1175 0.502902
1176 0.502902
1177 0.502902
1178 0.502902
1179 0.502904
1180 0.502904
1181 0.502904
1182 0.502904
1183 0.502904
1184 0.502904
1185 0.502904
1186 0.502904
1187 0.502904
1188 0.502904
1189 0.502904
1190 0.502904
1191 0.502911
1192 0.502911
1193 0.502911
1194 0.502911
1195 0.502911
1196 0.50292
1197 0.50292
1198 0.50292
1199 0.502922
1200 0.502922
1201 0.502922
1202 0.502922
1203 0.502922
1204 0.502922
1205 0.502922
1206 0.502922
1207 0.502922
1208 0.502922
1209 0.502922
1210 0.502922
1211 0.502922
1212 0.502922
1213 0.502922
1214 0.502922
1215 0.502937
1216 0.502937
1217 0.502937
1218 0.502937
1219 0.502937
1220 0.502937
1221 0.502937
1222 0.502937
1223 0.502937
1224 0.50295
1225 0.50295
1226 0.50295
1227 0.50295
1228 0.50295
1229 0.50295
1230 0.50295
1231 0.50295
1232 0.50295
1233 0.50295
1234 0.50295
1235 0.50295
1236 0.50295
1237 0.50295
1238 0.502956
1239 0.502956
1240 0.502956
1241 0.502956
1242 0.502956
1243 0.502956
1244 0.502974
1245 0.502974
1246 0.502974
1247 0.502974
1248 0.502974
1249 0.502974
1250 0.502974
1251 0.502992
1252 0.502992
1253 0.502992
1254 0.502992
1255 0.502992
1256 0.502992
1257 0.502992
1258 0.502992
1259 0.502992
1260 0.502992
1261 0.502992
1262 0.502992
1263 0.502992
1264 0.502994
1265 0.502994
1266 0.502994
1267 0.502994
1268 0.502994
1269 0.502995
1270 0.502995
1271 0.502995
1272 0.502995
1273 0.502995
1274 0.502995
1275 0.502998
1276 0.502998
1277 0.502998
1278 0.502998
1279 0.503009
1280 0.503009
1281 0.503009
1282 0.503009
1283 0.503009
1284 0.503009
1285 0.503009
1286 0.503009
1287 0.503009
1288 0.503009
1289 0.503014
1290 0.503044
1291 0.503044
1292 0.503044
1293 0.503044
1294 0.503044
1295 0.503044
1296 0.503044
1297 0.503044
1298 0.503044
1299 0.503067
1300 0.503067
1301 0.503067
1302 0.50309
1303 0.50309
1304 0.50309
1305 0.50309
1306 0.50309
1307 0.50309
1308 0.503091
1309 0.503091
1310 0.503091
1311 0.503092
1312 0.503092
1313 0.503092
1314 0.503092
1315 0.503092
1316 0.503092
1317 0.503092
1318 0.503169
1319 0.503169
1320 0.503169
1321 0.503175
1322 0.503175
1323 0.503175
1324 0.503175
1325 0.503175
1326 0.503175
1327 0.503175
1328 0.503175
1329 0.503175
1330 0.503175
1331 0.503175
1332 0.503175
1333 0.503175
1334 0.503192
1335 0.503192
1336 0.503194
1337 0.503194
1338 0.503205
1339 0.503211
1340 0.503211
1341 0.503211
1342 0.503211
1343 0.503211
1344 0.503211
1345 0.503211
1346 0.503211
1347 0.503211
1348 0.503212
1349 0.503212
1350 0.503212
1351 0.503213
1352 0.503213
1353 0.503213
1354 0.503213
1355 0.503213
1356 0.503227
1357 0.503227
1358 0.503227
1359 0.503227
1360 0.503227
1361 0.503227
1362 0.503232
1363 0.503232
1364 0.503232
1365 0.503238
1366 0.50325
1367 0.50325
1368 0.50325
1369 0.50325
1370 0.50325
1371 0.50325
1372 0.50325
1373 0.50325
1374 0.50325
1375 0.50325
1376 0.50325
1377 0.50325
1378 0.50325
1379 0.50325
1380 0.50325
1381 0.50325
1382 0.50325
1383 0.50325
1384 0.50325
1385 0.503253
1386 0.503253
1387 0.503253
1388 0.503253
1389 0.503253
1390 0.503256
1391 0.503256
1392 0.503256
1393 0.503256
1394 0.503256
1395 0.503256
1396 0.503256
1397 0.503256
1398 0.503256
1399 0.503256
1400 0.503256
1401 0.50326
1402 0.50326
1403 0.50327
1404 0.50327
1405 0.50327
1406 0.50327
1407 0.50327
1408 0.50327
1409 0.503275
1410 0.503275
1411 0.503275
1412 0.503275
1413 0.503277
1414 0.503277
1415 0.503277
1416 0.503277
1417 0.503277
1418 0.503277
1419 0.503298
1420 0.503298
1421 0.503298
1422 0.503338
1423 0.503338
1424 0.503338
1425 0.503338
1426 0.503338
1427 0.503338
1428 0.503338
1429 0.503338
1430 0.503338
1431 0.503338
1432 0.503338
1433 0.503338
1434 0.503338
1435 0.503338
1436 0.503338
1437 0.503338
1438 0.503338
1439 0.503338
1440 0.503338
1441 0.503338
1442 0.503382
1443 0.503382
1444 0.503382
1445 0.503382
1446 0.503383
1447 0.503383
1448 0.503383
1449 0.503405
1450 0.503405
1451 0.503438
1452 0.503438
1453 0.503438
1454 0.503438
1455 0.503438
1456 0.503438
1457 0.503438
1458 0.503438
1459 0.50344
1460 0.50344
1461 0.50344
1462 0.50344
1463 0.50344
1464 0.503466
1465 0.503466
1466 0.503527
1467 0.503527
1468 0.503527
1469 0.503551
1470 0.503551
1471 0.503551
1472 0.503551
1473 0.503551
1474 0.503551
1475 0.503551
1476 0.503551
1477 0.503551
1478 0.503551
1479 0.503551
1480 0.503551
1481 0.503551
1482 0.503551
1483 0.503551
1484 0.503551
1485 0.503551
1486 0.503551
1487 0.503551
1488 0.503551
1489 0.503592
1490 0.503592
1491 0.503593
1492 0.503596
1493 0.503596
1494 0.503596
1495 0.503612
1496 0.503612
1497 0.503612
1498 0.503612
1499 0.503612
1500 0.503612
1501 0.503612
1502 0.503647
1503 0.503647
1504 0.503647
1505 0.503876
1506 0.503876
1507 0.503876
1508 0.503876
1509 0.503921
1510 0.503921
1511 0.503921
1512 0.503921
1513 0.503921
1514 0.503921
1515 0.503921
1516 0.503921
1517 0.503921
1518 0.503957
1519 0.503968
1520 0.503968
1521 0.503968
1522 0.503968
1523 0.503968
1524 0.503968
1525 0.503968
1526 0.503968
1527 0.503968
1528 0.503968
1529 0.503968
1530 0.503968
1531 0.503968
1532 0.503968
1533 0.503968
1534 0.503968
1535 0.503968
1536 0.503968
1537 0.503968
1538 0.503968
1539 0.503968
1540 0.503968
1541 0.503968
1542 0.503968
1543 0.503968
1544 0.503968
1545 0.503968
1546 0.503968
1547 0.503968
1548 0.503978
1549 0.503978
1550 0.503978
1551 0.503981
1552 0.503981
1553 0.503981
1554 0.503981
1555 0.503981
1556 0.503988
1557 0.503988
1558 0.503988
1559 0.503988
1560 0.504018
1561 0.504018
1562 0.504018
1563 0.504018
1564 0.504018
1565 0.504018
1566 0.504018
1567 0.504024
1568 0.504024
1569 0.504033
1570 0.504035
1571 0.504035
1572 0.504035
1573 0.504035
1574 0.504035
1575 0.504037
1576 0.504037
1577 0.504043
1578 0.504043
1579 0.504043
1580 0.504043
1581 0.504043
1582 0.504043
1583 0.504043
1584 0.504043
1585 0.504043
1586 0.504043
1587 0.504081
1588 0.504081
1589 0.504082
1590 0.504146
1591 0.504146
1592 0.504146
1593 0.504146
1594 0.504146
1595 0.504146
1596 0.504146
1597 0.504146
1598 0.504146
1599 0.504146
1600 0.504146
1601 0.504146
1602 0.504146
1603 0.504146
1604 0.504146
1605 0.504146
1606 0.504146
1607 0.504146
1608 0.504146
1609 0.504146
1610 0.504146
1611 0.504148
1612 0.504148
1613 0.504148
1614 0.504148
1615 0.504148
1616 0.504148
1617 0.504148
1618 0.504148
1619 0.504148
1620 0.504167
1621 0.504167
1622 0.504167
1623 0.504167
1624 0.504167
1625 0.504167
1626 0.504167
1627 0.504167
1628 0.50417
1629 0.50417
1630 0.504171
1631 0.504171
1632 0.504171
1633 0.504171
1634 0.504171
1635 0.504188
1636 0.504194
1637 0.504201
1638 0.504201
1639 0.504201
1640 0.504201
1641 0.504202
1642 0.504202
1643 0.504202
1644 0.504203
1645 0.504203
1646 0.504203
1647 0.50421
1648 0.50421
1649 0.50421
1650 0.50421
1651 0.50421
1652 0.50421
1653 0.50421
1654 0.50421
1655 0.50421
1656 0.50421
1657 0.50421
1658 0.50421
1659 0.504217
1660 0.504217
1661 0.504218
1662 0.504218
1663 0.504218
1664 0.504225
1665 0.504225
1666 0.504225
1667 0.504225
1668 0.504225
1669 0.504225
1670 0.504225
1671 0.504225
1672 0.504225
1673 0.504225
1674 0.504225
1675 0.504225
1676 0.504225
1677 0.504225
1678 0.504225
1679 0.504225
1680 0.504225
1681 0.504225
1682 0.504225
1683 0.504225
1684 0.504225
1685 0.504225
1686 0.504225
1687 0.504225
1688 0.504265
1689 0.504265
1690 0.504265
1691 0.504265
1692 0.504269
1693 0.504269
1694 0.504269
1695 0.504269
1696 0.504269
1697 0.504269
1698 0.504269
1699 0.504269
1700 0.504269
1701 0.504269
1702 0.504281
1703 0.504281
1704 0.504281
1705 0.504281
1706 0.504281
1707 0.504281
1708 0.504281
1709 0.504281
1710 0.504281
1711 0.504302
1712 0.504306
1713 0.504306
1714 0.504306
1715 0.504306
1716 0.504306
1717 0.504306
1718 0.504306
1719 0.504306
1720 0.504306
1721 0.504306
1722 0.504306
1723 0.504306
1724 0.504306
1725 0.504306
1726 0.504306
1727 0.504316
1728 0.504316
1729 0.504316
1730 0.504316
1731 0.504316
1732 0.504316
1733 0.504316
1734 0.504316
1735 0.504316
1736 0.504316
1737 0.504316
1738 0.504316
1739 0.504316
1740 0.504316
1741 0.504347
1742 0.504347
1743 0.504347
1744 0.504347
1745 0.504347
1746 0.504347
1747 0.50438
1748 0.504383
1749 0.504383
1750 0.504383
1751 0.504383
1752 0.504383
1753 0.504383
1754 0.504383
1755 0.504383
1756 0.504383
1757 0.504383
1758 0.504383
1759 0.504383
1760 0.504383
1761 0.504383
1762 0.504383
1763 0.504383
1764 0.504383
1765 0.504384
1766 0.504384
1767 0.504384
1768 0.504384
1769 0.504384
1770 0.504423
1771 0.504444
1772 0.504531
1773 0.504531
1774 0.504531
1775 0.504531
1776 0.504531
1777 0.504531
1778 0.504531
1779 0.504531
1780 0.504531
1781 0.504531
1782 0.504531
1783 0.504531
1784 0.504532
1785 0.504546
1786 0.504546
1787 0.504546
1788 0.504546
1789 0.504546
1790 0.504546
1791 0.504546
1792 0.504546
1793 0.504546
1794 0.504546
1795 0.504546
1796 0.504546
1797 0.504546
1798 0.504546
1799 0.504546
1800 0.504546
1801 0.504546
1802 0.504546
1803 0.504546
1804 0.504546
1805 0.504546
1806 0.504546
1807 0.504546
1808 0.504546
1809 0.504546
1810 0.504546
1811 0.504548
1812 0.504548
1813 0.504548
1814 0.50458
1815 0.50458
1816 0.50458
1817 0.50458
1818 0.50458
1819 0.50458
1820 0.50458
1821 0.50458
1822 0.50458
1823 0.50458
1824 0.50458
1825 0.50458
1826 0.504587
1827 0.504587
1828 0.504587
1829 0.504587
1830 0.504587
1831 0.504587
1832 0.504587
1833 0.504587
1834 0.504592
1835 0.504592
1836 0.504592
1837 0.504592
1838 0.504592
1839 0.504592
1840 0.504592
1841 0.504592
1842 0.504592
1843 0.504592
1844 0.504594
1845 0.504594
1846 0.504594
1847 0.504594
1848 0.504594
1849 0.504594
1850 0.504594
1851 0.504594
1852 0.504594
1853 0.504594
1854 0.504594
1855 0.504603
1856 0.504611
1857 0.504611
1858 0.504611
1859 0.504611
1860 0.504611
1861 0.504611
1862 0.504611
1863 0.504611
1864 0.504611
1865 0.504611
1866 0.504611
1867 0.504611
1868 0.504611
1869 0.504611
1870 0.504611
1871 0.504611
1872 0.504611
1873 0.504611
1874 0.504611
1875 0.504611
1876 0.504611
1877 0.504611
1878 0.504611
1879 0.504611
1880 0.504611
1881 0.504611
1882 0.504648
1883 0.504648
1884 0.504648
1885 0.504648
1886 0.504648
1887 0.504648
1888 0.504648
1889 0.504648
1890 0.504733
1891 0.504733
1892 0.504733
1893 0.504734
1894 0.504734
1895 0.504751
1896 0.504751
1897 0.504751
1898 0.504751
1899 0.504751
1900 0.504757
1901 0.504757
1902 0.504757
1903 0.504757
1904 0.504757
1905 0.504757
1906 0.504757
1907 0.504757
1908 0.504757
1909 0.504757
1910 0.504757
1911 0.504757
1912 0.504757
1913 0.504757
1914 0.504757
1915 0.504757
1916 0.504757
1917 0.504788
1918 0.504812
1919 0.504812
1920 0.504812
1921 0.504817
1922 0.504817
1923 0.504817
1924 0.504819
1925 0.504819
1926 0.504819
1927 0.504819
1928 0.504819
1929 0.504819
1930 0.504819
1931 0.504819
1932 0.504819
1933 0.504819
1934 0.504819
1935 0.504819
1936 0.504819
1937 0.504819
1938 0.504819
1939 0.504819
1940 0.504819
1941 0.504819
1942 0.504819
1943 0.504819
1944 0.504819
1945 0.504819
1946 0.504934
1947 0.504934
1948 0.504936
1949 0.505098
1950 0.505117
1951 0.505117
1952 0.505117
1953 0.505117
1954 0.505117
1955 0.505117
1956 0.505117
1957 0.505117
1958 0.505117
1959 0.505117
1960 0.505117
1961 0.505132
1962 0.505132
1963 0.505132
1964 0.505132
1965 0.505152
1966 0.50516
1967 0.505167
1968 0.505167
1969 0.505167
1970 0.505167
1971 0.505167
1972 0.505222
1973 0.505249
1974 0.505249
1975 0.505249
1976 0.505249
1977 0.505249
1978 0.505249
1979 0.505249
1980 0.505249
1981 0.505249
1982 0.505249
1983 0.505249
1984 0.505249
1985 0.505249
1986 0.50525
1987 0.50525
1988 0.50525
1989 0.50525
1990 0.50525
1991 0.505252
1992 0.505302
1993 0.50531
1994 0.50531
1995 0.50531
1996 0.50531
1997 0.50531
1998 0.50531
1999 0.505319
2000 0.505335
2001 0.505335
2002 0.505335
2003 0.505335
2004 0.505335
2005 0.505335
2006 0.505335
2007 0.505335
2008 0.505343
2009 0.505343
2010 0.505343
2011 0.505351
2012 0.505351
2013 0.505351
2014 0.505351
2015 0.505352
2016 0.505352
2017 0.505406
2018 0.505419
2019 0.505419
2020 0.505419
2021 0.505419
2022 0.505419
2023 0.505419
2024 0.505419
2025 0.505419
2026 0.505419
2027 0.505419
2028 0.505419
2029 0.50542
2030 0.50542
2031 0.50542
2032 0.50542
2033 0.50542
2034 0.50542
2035 0.50542
2036 0.50542
2037 0.50542
2038 0.50542
2039 0.50542
2040 0.50542
2041 0.50542
2042 0.50542
2043 0.50542
2044 0.50542
2045 0.505422
2046 0.505422
2047 0.505445
2048 0.505445
2049 0.505445
2050 0.505445
2051 0.505445
2052 0.505445
2053 0.505448
2054 0.505448
2055 0.505448
2056 0.505448
2057 0.505448
2058 0.505448
2059 0.505448
2060 0.505458
2061 0.505458
2062 0.505458
2063 0.505458
2064 0.505458
2065 0.505458
2066 0.505458
2067 0.505458
2068 0.505458
2069 0.505458
2070 0.505462
2071 0.505462
2072 0.505462
2073 0.505462
2074 0.505462
2075 0.505473
2076 0.505473
2077 0.505473
2078 0.505473
2079 0.505473
2080 0.505473
2081 0.505473
2082 0.505473
2083 0.505473
2084 0.505473
2085 0.505473
2086 0.505473
2087 0.505473
2088 0.505478
2089 0.505478
2090 0.505478
2091 0.505478
2092 0.505506
2093 0.505506
2094 0.505506
2095 0.505506
2096 0.505506
2097 0.505562
2098 0.505562
2099 0.505562
2100 0.505562
2101 0.505562
2102 0.505562
2103 0.505566
2104 0.505566
2105 0.505566
2106 0.505579
2107 0.505579
2108 0.505579
2109 0.505579
2110 0.505579
2111 0.505579
2112 0.505583
2113 0.505583
2114 0.505583
2115 0.505583
2116 0.505583
2117 0.505583
2118 0.505583
2119 0.505583
2120 0.505583
2121 0.505583
2122 0.505583
2123 0.505614
2124 0.505614
2125 0.505614
2126 0.505614
2127 0.505614
2128 0.505614
2129 0.505614
2130 0.505614
2131 0.505614
2132 0.505616
2133 0.505616
2134 0.505616
2135 0.505621
2136 0.505621
2137 0.505621
2138 0.505621
2139 0.505621
2140 0.505621
2141 0.505621
2142 0.505621
2143 0.505621
2144 0.505621
2145 0.505621
2146 0.505621
2147 0.505621
2148 0.505621
2149 0.505637
2150 0.505637
2151 0.505637
2152 0.505637
2153 0.505637
2154 0.505637
2155 0.505637
2156 0.505637
2157 0.505637
2158 0.505637
2159 0.505637
2160 0.505637
2161 0.505637
2162 0.505638
2163 0.505638
2164 0.505638
2165 0.50564
2166 0.50564
2167 0.50564
2168 0.505651
2169 0.505651
2170 0.505651
2171 0.505651
2172 0.505651
2173 0.505651
2174 0.505651
2175 0.505651
2176 0.505651
2177 0.505651
2178 0.505651
2179 0.505651
2180 0.505651
2181 0.505651
2182 0.505653
2183 0.505653
2184 0.505653
2185 0.505653
2186 0.505653
2187 0.505653
2188 0.505653
2189 0.505653
2190 0.505653
2191 0.505653
2192 0.505653
2193 0.505662
2194 0.505662
2195 0.505662
2196 0.505662
2197 0.505662
2198 0.505662
2199 0.505662
2200 0.505662
2201 0.505662
2202 0.505662
2203 0.50568
2204 0.50568
2205 0.50568
2206 0.50568
2207 0.50568
2208 0.50568
2209 0.50568
2210 0.50568
2211 0.50568
2212 0.505724
2213 0.505724
2214 0.505724
2215 0.505724
2216 0.505724
2217 0.505724
2218 0.505724
2219 0.505724
2220 0.505724
2221 0.505724
2222 0.505724
2223 0.505724
2224 0.505724
2225 0.505724
2226 0.505724
2227 0.505724
2228 0.505724
2229 0.505724
2230 0.505724
2231 0.505724
2232 0.505724
2233 0.505724
2234 0.505724
2235 0.505724
2236 0.508644
2237 0.508644
2238 0.508644
2239 0.508644
2240 0.508644
2241 0.508644
2242 0.508644
2243 0.508644
2244 0.508644
2245 0.508644
2246 0.508647
2247 0.508647
2248 0.508647
2249 0.508647
2250 0.511421
2251 0.511426
2252 0.511439
2253 0.511448
2254 0.511448
2255 0.511448
2256 0.511448
2257 0.511448
2258 0.511448
2259 0.511448
2260 0.511448
2261 0.511473
2262 0.511473
2263 0.511473
2264 0.511473
2265 0.511473
2266 0.511473
2267 0.511473
2268 0.511473
2269 0.514342
2270 0.514342
2271 0.517163
2272 0.517163
2273 0.517163
2274 0.517163
2275 0.517163
2276 0.517164
2277 0.517206
2278 0.517207
2279 0.517207
2280 0.517207
2281 0.517223
2282 0.517223
2283 0.517223
2284 0.517223
2285 0.517227
2286 0.517227
2287 0.517227
2288 0.517227
2289 0.517227
2290 0.517227
2291 0.517227
2292 0.517227
2293 0.517227
2294 0.517227
2295 0.517227
2296 0.517228
2297 0.517228
2298 0.517228
2299 0.517228
2300 0.517228
2301 0.517228
2302 0.517228
2303 0.517228
2304 0.517228
2305 0.517228
2306 0.517228
2307 0.517238
2308 0.517238
2309 0.517238
2310 0.517238
2311 0.517238
2312 0.517238
2313 0.517238
2314 0.517238
2315 0.517238
2316 0.517238
2317 0.517238
2318 0.517238
2319 0.517238
2320 0.517238
2321 0.517245
2322 0.517245
2323 0.517245
2324 0.517245
2325 0.517245
2326 0.517245
2327 0.517245
2328 0.517245
2329 0.517245
2330 0.517245
2331 0.517245
2332 0.517255
2333 0.517255
2334 0.517261
2335 0.517261
2336 0.517261
2337 0.517264
2338 0.517264
2339 0.517278
2340 0.517278
2341 0.517278
2342 0.517278
2343 0.517278
2344 0.517278
2345 0.517278
2346 0.517284
2347 0.517284
2348 0.517284
2349 0.517284
2350 0.517284
2351 0.517284
2352 0.517284
2353 0.517284
2354 0.517284
2355 0.517284
2356 0.517284
2357 0.517284
2358 0.517284
2359 0.517284
2360 0.517284
2361 0.51729
2362 0.517292
2363 0.517292
2364 0.517293
2365 0.517293
2366 0.517293
2367 0.517293
2368 0.517293
2369 0.517293
2370 0.517293
2371 0.517293
2372 0.517293
2373 0.517293
2374 0.517293
2375 0.517358
2376 0.517358
2377 0.517358
2378 0.517358
2379 0.517358
2380 0.517358
2381 0.517371
2382 0.517372
2383 0.517372
2384 0.517398
2385 0.517398
2386 0.5174
2387 0.5174
2388 0.5174
2389 0.5174
2390 0.5174
2391 0.5174
2392 0.5174
2393 0.5174
2394 0.5174
2395 0.5174
2396 0.5174
2397 0.5174
2398 0.5174
2399 0.5174
2400 0.517401
2401 0.517401
2402 0.517401
2403 0.517403
2404 0.517414
2405 0.517414
2406 0.517414
2407 0.517414
2408 0.517414
2409 0.517414
2410 0.517414
2411 0.517414
2412 0.517414
2413 0.517414
2414 0.517414
2415 0.517414
2416 0.517414
2417 0.517414
2418 0.517414
2419 0.517414
2420 0.517414
2421 0.517414
2422 0.517414
2423 0.517414
2424 0.517414
2425 0.517414
2426 0.517419
2427 0.517419
2428 0.517419
2429 0.517419
2430 0.517419
2431 0.517419
2432 0.517419
2433 0.517419
2434 0.517419
2435 0.517419
2436 0.517419
2437 0.517419
2438 0.517419
2439 0.517419
2440 0.517419
2441 0.517419
2442 0.517419
2443 0.517419
2444 0.517419
2445 0.517441
2446 0.517441
2447 0.517441
2448 0.517441
2449 0.517441
2450 0.517441
2451 0.517441
2452 0.517441
2453 0.517441
2454 0.517441
2455 0.517441
2456 0.517441
2457 0.517441
2458 0.517441
2459 0.517441
2460 0.517441
2461 0.517441
2462 0.517441
2463 0.517441
2464 0.517449
2465 0.517449
2466 0.517449
2467 0.517449
2468 0.517449
2469 0.517449
2470 0.517449
2471 0.517449
2472 0.517449
2473 0.517449
2474 0.517449
2475 0.517449
2476 0.517449
2477 0.517449
2478 0.517449
2479 0.517449
2480 0.517449
2481 0.517449
2482 0.517449
2483 0.517449
2484 0.517449
2485 0.517449
2486 0.517449
2487 0.517449
2488 0.517449
2489 0.517449
2490 0.517449
2491 0.517449
2492 0.517452
2493 0.517452
2494 0.517452
2495 0.517487
2496 0.517487
2497 0.517487
2498 0.517487
2499 0.517487
2500 0.517487
2501 0.517487
2502 0.517487
2503 0.517487
2504 0.517487
2505 0.517487
2506 0.517487
2507 0.517487
2508 0.517487
2509 0.517487
2510 0.517487
2511 0.517487
2512 0.517487
2513 0.517487
2514 0.517487
2515 0.517637
2516 0.517637
2517 0.517637
2518 0.517637
2519 0.517637
2520 0.517637
2521 0.517637
2522 0.517642
2523 0.517642
2524 0.517642
2525 0.517642
2526 0.517642
2527 0.517642
2528 0.517642
2529 0.517642
2530 0.517642
2531 0.517642
2532 0.517642
2533 0.517642
2534 0.517642
2535 0.517642
2536 0.517642
2537 0.517642
2538 0.517642
2539 0.517642
2540 0.517642
2541 0.517644
2542 0.517644
2543 0.517644
2544 0.517644
2545 0.517644
2546 0.517644
2547 0.517644
2548 0.517644
2549 0.517644
2550 0.517644
2551 0.517644
2552 0.517644
2553 0.517644
2554 0.517644
2555 0.517644
2556 0.517644
2557 0.517644
2558 0.517644
2559 0.517644
2560 0.517644
2561 0.517644
2562 0.517644
2563 0.517644
2564 0.517644
2565 0.517644
2566 0.517644
2567 0.517644
2568 0.517644
2569 0.517662
2570 0.51768
2571 0.51768
2572 0.51768
2573 0.51768
2574 0.51768
2575 0.51768
2576 0.51768
2577 0.51768
2578 0.517682
2579 0.517682
2580 0.517697
2581 0.517697
2582 0.517697
2583 0.517697
2584 0.517697
2585 0.517697
2586 0.517697
2587 0.517697
2588 0.517697
2589 0.517697
2590 0.517697
2591 0.517697
2592 0.517697
2593 0.517697
2594 0.517697
2595 0.517697
2596 0.517697
2597 0.517697
2598 0.517697
2599 0.517697
2600 0.517697
2601 0.517697
2602 0.517697
2603 0.517697
2604 0.517697
2605 0.517697
2606 0.517697
2607 0.517697
2608 0.517697
2609 0.517697
2610 0.517697
2611 0.517697
2612 0.517697
2613 0.517697
2614 0.517697
2615 0.517703
2616 0.517703
2617 0.517703
2618 0.517703
2619 0.517703
2620 0.517703
2621 0.517703
2622 0.517703
2623 0.517703
2624 0.517703
2625 0.517703
2626 0.517711
2627 0.517711
2628 0.517711
2629 0.517711
2630 0.517711
2631 0.517711
2632 0.517711
2633 0.517711
2634 0.517711
2635 0.517711
2636 0.517711
2637 0.517711
2638 0.517711
2639 0.517711
2640 0.517711
2641 0.517711
2642 0.517711
2643 0.517711
2644 0.517711
2645 0.517711
2646 0.517711
2647 0.517711
2648 0.517711
2649 0.517711
2650 0.517711
2651 0.517711
2652 0.517711
2653 0.517711
2654 0.517752
2655 0.517752
2656 0.517752
2657 0.517752
2658 0.517752
2659 0.517752
2660 0.517752
2661 0.517752
2662 0.517752
2663 0.517752
2664 0.517752
2665 0.517752
2666 0.517752
2667 0.517752
2668 0.517752
2669 0.517752
2670 0.517752
2671 0.517752
2672 0.517752
2673 0.517752
2674 0.517752
2675 0.517752
2676 0.517753
2677 0.517753
2678 0.517756
2679 0.517783
2680 0.517783
2681 0.517783
2682 0.517783
2683 0.517783
2684 0.517783
2685 0.517783
2686 0.517783
2687 0.517783
2688 0.517783
2689 0.517783
2690 0.517783
2691 0.517783
2692 0.517905
2693 0.517905
2694 0.517905
2695 0.517915
2696 0.517915
2697 0.517915
2698 0.517915
2699 0.517916
2700 0.517916
2701 0.517916
2702 0.517916
2703 0.517916
2704 0.517916
2705 0.517916
2706 0.517916
2707 0.517916
2708 0.517916
2709 0.517916
2710 0.517921
2711 0.517921
2712 0.517921
2713 0.517921
2714 0.517921
2715 0.517921
2716 0.517921
2717 0.517926
2718 0.517926
2719 0.517926
2720 0.517926
2721 0.517926
2722 0.517926
2723 0.517926
2724 0.517926
2725 0.517926
2726 0.517926
2727 0.517926
2728 0.517926
2729 0.517926
2730 0.517926
2731 0.517928
2732 0.517928
2733 0.517928
2734 0.517971
2735 0.517971
2736 0.517971
2737 0.51799
2738 0.51799
2739 0.51799
2740 0.51799
2741 0.51799
2742 0.51799
2743 0.51799
2744 0.51799
2745 0.51799
2746 0.51799
2747 0.51799
2748 0.51799
2749 0.51799
2750 0.51799
2751 0.51799
2752 0.51799
2753 0.51799
2754 0.51799
2755 0.51799
2756 0.51799
2757 0.51799
2758 0.51799
2759 0.51799
2760 0.51799
2761 0.518009
2762 0.518009
2763 0.518009
2764 0.518009
2765 0.518017
2766 0.518018
2767 0.518018
2768 0.518018
2769 0.51802
2770 0.51802
2771 0.51802
2772 0.518041
2773 0.518041
2774 0.518041
2775 0.518041
2776 0.518041
2777 0.518055
2778 0.518055
2779 0.518055
2780 0.518055
2781 0.518055
2782 0.518055
2783 0.518055
2784 0.518055
2785 0.518055
2786 0.518055
2787 0.518055
2788 0.518055
2789 0.518055
2790 0.518055
2791 0.518055
2792 0.518055
2793 0.518055
2794 0.518055
2795 0.518055
2796 0.518055
2797 0.518055
2798 0.518055
2799 0.518055
2800 0.518055
2801 0.518055
2802 0.518055
2803 0.518055
2804 0.518055
2805 0.518055
2806 0.518055
2807 0.518055
2808 0.518055
2809 0.518073
2810 0.518076
2811 0.518076
2812 0.518076
2813 0.518076
2814 0.518076
2815 0.518076
2816 0.518076
2817 0.518076
2818 0.518076
2819 0.518076
2820 0.518076
2821 0.518076
2822 0.518076
2823 0.518076
2824 0.518076
2825 0.518076
2826 0.518076
2827 0.518076
2828 0.518076
2829 0.518076
2830 0.518076
2831 0.518077
2832 0.518105
2833 0.518105
2834 0.518105
2835 0.518105
2836 0.518105
2837 0.518124
2838 0.518124
2839 0.518124
2840 0.518124
2841 0.518124
2842 0.518124
2843 0.518124
2844 0.518124
2845 0.518124
2846 0.518124
2847 0.518124
2848 0.518124
2849 0.518124
2850 0.518124
2851 0.518124
2852 0.518124
2853 0.518171
2854 0.518171
2855 0.518171
2856 0.518171
2857 0.518171
2858 0.518171
2859 0.518171
2860 0.518171
2861 0.518171
2862 0.518171
2863 0.518171
2864 0.518171
2865 0.518178
2866 0.518178
2867 0.518178
2868 0.518178
2869 0.518184
2870 0.518204
2871 0.518204
2872 0.518204
2873 0.518204
2874 0.518204
2875 0.518204
2876 0.518204
2877 0.518204
2878 0.518224
2879 0.518224
2880 0.518224
2881 0.518224
2882 0.518224
2883 0.518224
2884 0.518224
2885 0.518224
2886 0.518224
2887 0.518224
2888 0.518224
2889 0.518224
2890 0.518224
2891 0.518224
2892 0.518224
2893 0.518224
2894 0.518224
2895 0.518224
2896 0.518224
2897 0.518224
2898 0.518224
2899 0.518224
2900 0.518224
2901 0.518224
2902 0.518224
2903 0.518224
2904 0.518224
2905 0.518224
2906 0.518224
2907 0.518224
2908 0.518224
2909 0.518224
2910 0.518224
2911 0.518224
2912 0.518224
2913 0.518224
2914 0.518224
2915 0.518224
2916 0.518224
2917 0.518224
2918 0.518224
2919 0.518224
2920 0.518224
2921 0.518224
2922 0.518224
2923 0.518224
2924 0.518224
2925 0.518237
2926 0.518237
2927 0.518237
2928 0.518237
2929 0.518237
2930 0.518237
2931 0.518237
2932 0.518237
2933 0.518237
2934 0.518237
2935 0.51824
2936 0.518247
2937 0.518247
2938 0.518248
2939 0.518248
2940 0.518248
2941 0.518248
2942 0.518248
2943 0.518248
2944 0.518248
2945 0.518248
2946 0.518248
2947 0.518248
2948 0.518248
2949 0.518248
2950 0.518248
2951 0.518248
2952 0.518248
2953 0.518248
2954 0.518248
2955 0.518248
2956 0.518248
2957 0.518248
2958 0.518248
2959 0.518248
2960 0.518248
2961 0.518295
2962 0.518295
2963 0.518295
2964 0.518295
2965 0.518295
2966 0.518295
2967 0.518295
2968 0.518295
2969 0.518295
2970 0.518295
2971 0.518295
2972 0.518295
2973 0.518295
2974 0.518295
2975 0.518295
2976 0.518295
2977 0.518295
2978 0.518295
2979 0.518295
2980 0.518295
2981 0.518295
2982 0.518295
2983 0.518295
2984 0.518295
2985 0.518295
2986 0.518295
2987 0.518295
2988 0.518295
2989 0.518295
2990 0.518295
2991 0.518295
2992 0.518295
2993 0.518295
2994 0.518295
2995 0.518295
2996 0.518295
2997 0.518295
2998 0.518296
2999 0.518296
3000 0.518296
3001 0.518296
3002 0.518296
3003 0.518296
3004 0.518296
3005 0.518296
3006 0.518296
3007 0.518296
3008 0.518296
3009 0.518297
3010 0.518297
3011 0.518297
3012 0.518297
3013 0.518297
3014 0.518303
3015 0.518303
3016 0.518303
3017 0.518303
3018 0.518303
3019 0.518303
3020 0.518303
3021 0.518303
3022 0.518303
3023 0.518303
3024 0.518304
3025 0.518304
3026 0.518304
3027 0.518304
3028 0.518304
3029 0.518304
3030 0.518304
3031 0.518304
3032 0.518304
3033 0.518314
3034 0.518314
3035 0.518314
3036 0.518314
3037 0.518314
3038 0.518314
3039 0.518314
3040 0.518314
3041 0.518314
3042 0.518314
3043 0.518314
3044 0.518314
3045 0.518314
3046 0.518314
3047 0.518314
3048 0.518314
3049 0.518314
3050 0.518314
3051 0.518314
3052 0.518314
3053 0.518314
3054 0.518314
3055 0.518314
3056 0.518314
3057 0.518314
3058 0.518314
3059 0.518314
3060 0.518314
3061 0.518314
3062 0.518314
3063 0.518314
3064 0.518314
3065 0.518314
3066 0.518314
3067 0.518314
3068 0.518314
3069 0.518314
3070 0.518314
3071 0.518314
3072 0.518314
3073 0.518314
3074 0.518314
3075 0.518314
3076 0.518314
3077 0.518314
3078 0.518314
3079 0.518314
3080 0.518314
3081 0.518314
3082 0.518314
3083 0.518314
3084 0.518314
3085 0.518314
3086 0.518314
3087 0.518314
3088 0.518334
3089 0.518334
3090 0.518334
3091 0.518334
3092 0.518334
3093 0.518334
3094 0.518334
3095 0.518334
3096 0.518334
3097 0.518334
3098 0.518334
3099 0.51834
3100 0.51834
3101 0.51834
3102 0.51834
3103 0.51834
3104 0.51834
3105 0.51834
3106 0.51834
3107 0.51834
3108 0.51834
3109 0.518351
3110 0.518361
3111 0.518361
3112 0.518361
3113 0.518366
3114 0.518366
3115 0.518366
3116 0.518366
3117 0.518366
3118 0.518366
3119 0.518366
3120 0.518366
3121 0.518366
3122 0.518366
3123 0.518366
3124 0.518366
3125 0.518366
3126 0.518366
3127 0.518366
3128 0.518388
3129 0.518388
3130 0.51839
3131 0.51839
3132 0.51839
3133 0.51839
3134 0.51839
3135 0.51839
3136 0.51839
3137 0.51839
3138 0.51839
3139 0.51839
3140 0.51839
3141 0.51839
3142 0.51839
3143 0.51839
3144 0.51839
3145 0.51839
3146 0.51839
3147 0.518392
3148 0.518392
3149 0.518392
3150 0.518392
3151 0.518392
3152 0.518392
3153 0.518392
3154 0.518392
3155 0.518392
3156 0.518392
3157 0.518392
3158 0.518392
3159 0.518392
3160 0.518392
3161 0.518392
3162 0.518392
3163 0.518392
3164 0.518392
3165 0.518392
3166 0.518392
3167 0.518392
3168 0.518392
3169 0.518392
3170 0.518392
3171 0.518392
3172 0.518392
3173 0.518392
3174 0.518392
3175 0.518392
3176 0.518392
3177 0.518395
3178 0.518395
3179 0.518395
3180 0.518395
3181 0.518395
3182 0.518395
3183 0.518395
3184 0.518395
3185 0.518395
3186 0.518395
3187 0.518395
3188 0.518395
3189 0.518395
3190 0.518395
3191 0.518395
3192 0.518395
3193 0.518395
3194 0.518395
3195 0.518405
3196 0.518407
3197 0.518407
3198 0.518407
3199 0.518407
3200 0.518407
3201 0.518407
3202 0.518407
3203 0.518407
3204 0.518407
3205 0.518407
3206 0.518407
3207 0.518407
3208 0.518407
3209 0.518408
3210 0.518408
3211 0.518408
3212 0.518408
3213 0.518408
3214 0.518408
3215 0.518408
3216 0.518408
3217 0.518408
3218 0.518408
3219 0.518408
3220 0.518408
3221 0.518408
3222 0.518409
3223 0.518409
3224 0.518409
3225 0.518409
3226 0.518409
3227 0.518409
3228 0.518409
3229 0.518409
3230 0.518409
3231 0.518409
3232 0.518409
3233 0.518409
3234 0.518409
3235 0.518409
3236 0.518409
3237 0.518422
3238 0.518422
3239 0.518422
3240 0.518422
3241 0.518422
3242 0.518422
3243 0.518422
3244 0.518422
3245 0.518422
3246 0.518422
3247 0.518422
3248 0.518422
3249 0.518422
3250 0.518422
3251 0.518422
3252 0.518422
3253 0.518422
3254 0.518422
3255 0.518422
3256 0.518422
3257 0.518422
3258 0.518422
3259 0.518422
3260 0.518422
3261 0.518422
3262 0.518422
3263 0.518422
3264 0.518422
3265 0.518422
3266 0.518422
3267 0.518422
3268 0.518422
3269 0.518422
3270 0.518422
3271 0.518422
3272 0.518422
3273 0.518422
3274 0.518422
3275 0.518422
3276 0.518422
3277 0.518422
3278 0.518641
3279 0.518641
3280 0.518651
3281 0.518684
3282 0.518684
3283 0.518684
3284 0.518684
3285 0.518684
3286 0.518684
3287 0.518684
3288 0.518684
3289 0.518684
3290 0.518684
3291 0.518684
3292 0.518684
3293 0.518684
3294 0.518684
3295 0.518684
3296 0.518684
3297 0.518684
3298 0.518684
3299 0.518684
3300 0.518684
3301 0.518684
3302 0.518684
3303 0.518684
3304 0.518684
3305 0.518684
3306 0.518684
3307 0.518684
3308 0.518684
3309 0.518684
3310 0.518684
3311 0.518684
3312 0.518684
3313 0.518684
3314 0.518684
3315 0.518684
3316 0.518684
3317 0.518684
3318 0.518684
3319 0.518684
3320 0.518684
3321 0.518684
3322 0.518684
3323 0.518684
3324 0.518684
3325 0.518684
3326 0.518684
3327 0.518684
3328 0.518684
3329 0.518684
3330 0.518684
3331 0.518684
3332 0.518684
3333 0.518684
3334 0.518684
3335 0.518684
3336 0.518684
3337 0.518684
3338 0.518684
3339 0.518684
3340 0.518684
3341 0.518685
3342 0.518685
3343 0.518685
3344 0.518685
3345 0.518687
3346 0.518687
3347 0.518687
3348 0.518687
3349 0.518687
3350 0.518687
3351 0.518687
3352 0.518705
3353 0.518707
3354 0.518707
3355 0.518707
3356 0.518707
3357 0.518707
3358 0.518707
3359 0.518727
3360 0.518727
3361 0.518727
3362 0.518727
3363 0.518727
3364 0.518727
3365 0.518727
3366 0.518727
3367 0.518727
3368 0.518727
3369 0.518727
3370 0.518727
3371 0.518727
3372 0.518727
3373 0.518727
3374 0.518727
3375 0.518728
3376 0.518728
3377 0.518728
3378 0.518728
3379 0.518728
3380 0.518728
3381 0.518728
3382 0.518728
3383 0.518728
3384 0.518728
3385 0.518728
3386 0.518728
3387 0.518728
3388 0.518728
3389 0.518728
3390 0.518728
3391 0.518728
3392 0.518728
3393 0.518739
3394 0.518739
3395 0.518739
3396 0.518739
3397 0.518739
3398 0.518739
3399 0.518745
3400 0.518745
3401 0.518745
3402 0.518745
3403 0.518745
3404 0.518745
3405 0.518745
3406 0.518745
3407 0.518745
3408 0.518745
3409 0.518745
3410 0.518745
3411 0.518745
3412 0.518745
3413 0.518745
3414 0.518745
3415 0.518749
3416 0.518749
3417 0.518749
3418 0.518749
3419 0.518749
3420 0.518749
3421 0.518749
3422 0.518749
3423 0.518749
3424 0.51875
3425 0.518752
3426 0.518752
3427 0.518752
3428 0.518752
3429 0.518752
3430 0.518752
3431 0.518752
3432 0.518752
3433 0.518752
3434 0.518752
3435 0.518752
3436 0.518752
3437 0.518752
3438 0.518752
3439 0.518752
3440 0.518752
3441 0.518752
3442 0.518752
3443 0.518752
3444 0.518752
3445 0.518752
3446 0.518752
3447 0.518775
3448 0.518775
3449 0.518775
3450 0.518775
3451 0.518775
3452 0.518775
3453 0.518775
3454 0.518775
3455 0.518775
3456 0.518775
3457 0.518775
3458 0.518775
3459 0.518775
3460 0.518775
3461 0.518775
3462 0.518775
3463 0.518775
3464 0.518775
3465 0.518775
3466 0.518795
3467 0.518796
3468 0.518796
3469 0.518796
3470 0.518796
3471 0.518796
3472 0.518796
3473 0.518796
3474 0.518796
3475 0.518796
3476 0.518796
3477 0.518796
3478 0.518796
3479 0.518796
3480 0.518796
3481 0.518796
3482 0.518796
3483 0.518796
3484 0.518796
3485 0.518796
3486 0.518796
3487 0.518804
3488 0.518804
3489 0.518804
3490 0.518804
3491 0.518804
3492 0.518804
3493 0.518804
3494 0.51882
3495 0.51882
3496 0.51882
3497 0.51882
3498 0.51882
3499 0.51882
3500 0.51882
3501 0.51882
3502 0.51882
3503 0.51882
3504 0.518821
3505 0.518821
3506 0.518821
3507 0.518842
3508 0.518842
3509 0.518842
3510 0.518842
3511 0.518842
3512 0.518842
3513 0.518842
3514 0.518843
3515 0.518843
3516 0.518844
3517 0.518844
3518 0.518844
3519 0.518844
3520 0.518844
3521 0.518844
3522 0.518844
3523 0.518844
3524 0.518903
3525 0.518903
3526 0.518903
3527 0.518903
3528 0.518903
3529 0.518903
3530 0.518903
3531 0.518908
3532 0.518908
3533 0.518908
3534 0.518908
3535 0.518908
3536 0.518908
3537 0.518908
3538 0.518908
3539 0.518908
3540 0.518908
3541 0.518908
3542 0.518908
3543 0.518908
3544 0.518908
3545 0.518908
3546 0.518908
3547 0.518908
3548 0.518908
3549 0.518908
3550 0.518908
3551 0.518908
3552 0.518908
3553 0.518908
3554 0.518908
3555 0.518908
3556 0.518908
3557 0.518908
3558 0.518908
3559 0.518915
3560 0.518915
3561 0.518915
3562 0.518916
3563 0.518916
3564 0.518916
3565 0.518916
3566 0.519085
3567 0.519089
3568 0.519161
3569 0.519161
3570 0.519218
3571 0.519218
3572 0.519218
3573 0.519218
3574 0.519219
3575 0.519219
3576 0.519219
3577 0.519219
3578 0.519219
3579 0.519222
3580 0.519222
3581 0.519222
3582 0.519222
3583 0.519222
3584 0.519222
3585 0.519222
3586 0.519222
3587 0.519222
3588 0.519222
3589 0.519222
3590 0.519225
3591 0.519225
3592 0.519234
3593 0.519234
3594 0.519234
3595 0.519234
3596 0.519234
3597 0.519234
3598 0.519234
3599 0.519234


==> plots/data/dataGC-Journal-CN_nC.dat <==
0 0.500785
1 0.56333
2 0.565936
3 0.579867
4 0.59284
5 0.59439
6 0.603301
7 0.606709
8 0.607295
9 0.608424
10 0.609169
11 0.609942
12 0.610558
13 0.610821
14 0.611156
15 0.611687
16 0.611745
17 0.611999
18 0.612445
19 0.612918
20 0.613962
21 0.614281
22 0.614914
23 0.615773
24 0.616032
25 0.616514
26 0.616575
27 0.616782
28 0.616804
29 0.61693
30 0.616988
31 0.617046
32 0.617076
33 0.617098
34 0.617277
35 0.617499
36 0.617581
37 0.617833
38 0.617847
39 0.617943
40 0.618139
41 0.61826
42 0.618423
43 0.618695
44 0.618759
45 0.618895
46 0.618972
47 0.619141
48 0.619221
49 0.61937
50 0.619576
51 0.619865
52 0.62004
53 0.620044
54 0.620078
55 0.620364
56 0.620441
57 0.620606
58 0.620606
59 0.620741
60 0.620802
61 0.621118
62 0.621178
63 0.621178
64 0.62139
65 0.621407
66 0.621498
67 0.621627
68 0.622017
69 0.622157
70 0.622626
71 0.62265
72 0.622666
73 0.622754
74 0.622754
75 0.622925
76 0.622955
77 0.622958
78 0.623019
79 0.623142
80 0.623142
81 0.623142
82 0.623143
83 0.623143
84 0.623143
85 0.623143
86 0.623146
87 0.623146
88 0.623146
89 0.623174
90 0.623269
91 0.623302
92 0.623403
93 0.623547
94 0.623561
95 0.623561
96 0.626334
97 0.631891
98 0.631965
99 0.632195
100 0.632207
101 0.63486
102 0.635017
103 0.635022
104 0.635022
105 0.635029
106 0.635029
107 0.635029
108 0.635029
109 0.635035
110 0.635049
111 0.635112
112 0.635229
113 0.635291
114 0.635385
115 0.635394
116 0.635558
117 0.635563
118 0.635837
119 0.635855
120 0.635872
121 0.635916
122 0.636098
123 0.636146
124 0.636152
125 0.636159
126 0.636166
127 0.6362
128 0.636387
129 0.636387
130 0.636465
131 0.636725
132 0.636738
133 0.636747
134 0.636747
135 0.636915
136 0.637072
137 0.63709
138 0.637123
139 0.637123
140 0.637123
141 0.637215
142 0.637226
143 0.637226
144 0.637226
145 0.637389
146 0.637469
147 0.637469
148 0.637566
149 0.637579
150 0.637736
151 0.637741
152 0.637741
153 0.637775
154 0.637779
155 0.637779
156 0.637893
157 0.637932
158 0.637949
159 0.637949
160 0.637949
161 0.638056
162 0.638073
163 0.638073
164 0.638091
165 0.638091
166 0.638114
167 0.638162
168 0.638169
169 0.638205
170 0.638258
171 0.63827
172 0.638297
173 0.638705
174 0.638705
175 0.638715
176 0.638715
177 0.638719
178 0.638719
179 0.63873
180 0.63873
181 0.638741
182 0.638741
183 0.63878
184 0.63878
185 0.63878
186 0.63878
187 0.638874
188 0.638874
189 0.638874
190 0.638874
191 0.638876
192 0.63896
193 0.63896
194 0.63896
195 0.63896
196 0.639018
197 0.639018
198 0.639018
199 0.639048
200 0.639048
201 0.639048
202 0.639074
203 0.639074
204 0.639093
205 0.639093
206 0.639238
207 0.639313
208 0.639313
209 0.639313
210 0.639316
211 0.63933
212 0.63934
213 0.63934
214 0.63934
215 0.639352
216 0.639472
217 0.639484
218 0.63949
219 0.639496
220 0.6395
221 0.639685
222 0.639685
223 0.639724
224 0.639808
225 0.639923
226 0.639928
227 0.639928
228 0.639928
229 0.639928
230 0.639959
231 0.639959
232 0.639959
233 0.639959
234 0.639983
235 0.640016
236 0.640016
237 0.640016
238 0.640017
239 0.640017
240 0.640017
241 0.640017
242 0.640017
243 0.640017
244 0.640017
245 0.640017
246 0.640017
247 0.640017
248 0.640017
249 0.640017
250 0.640017
251 0.640017
252 0.640017
253 0.64007
254 0.640274
255 0.640274
256 0.640274
257 0.640274
258 0.640274
259 0.640354
260 0.640404
261 0.640404
262 0.640404
263 0.640422
264 0.640422
265 0.640478
266 0.640492
267 0.640492
268 0.640492
269 0.640492
270 0.640496
271 0.640496
272 0.640509
273 0.640509
274 0.640509
275 0.640509
276 0.640509
277 0.640509
278 0.640538
279 0.640538
280 0.640538
281 0.640538
282 0.640538
283 0.640538
284 0.640538
285 0.640538
286 0.640791
287 0.640791
288 0.640791
289 0.640791
290 0.640791
291 0.640791
292 0.640876
293 0.640876
294 0.64088
295 0.64088
296 0.64088
297 0.640887
298 0.640887
299 0.640887
300 0.640887
301 0.640887
302 0.640887
303 0.640887
304 0.640887
305 0.640887
306 0.640889
307 0.640889
308 0.640905
309 0.640908
310 0.640908
311 0.640908
312 0.640908
313 0.640962
314 0.640962
315 0.640962
316 0.640962
317 0.640962
318 0.640962
319 0.640962
320 0.640966
321 0.640966
322 0.640966
323 0.641026
324 0.641032
325 0.641032
326 0.641032
327 0.641032
328 0.641032
329 0.641066
330 0.641066
331 0.641066
332 0.641066
333 0.641066
334 0.641134
335 0.641214
336 0.641214
337 0.641232
338 0.641232
339 0.641269
340 0.641278
341 0.641342
342 0.641342
343 0.641342
344 0.641342
345 0.641342
346 0.641469
347 0.641469
348 0.641541
349 0.641541
350 0.641541
351 0.641541
352 0.641541
353 0.641612
354 0.641612
355 0.641644
356 0.641644
357 0.641644
358 0.641657
359 0.641745
360 0.641745
361 0.641745
362 0.641821
363 0.641821
364 0.641821
365 0.641877
366 0.641877
367 0.641877
368 0.641895
369 0.641912
370 0.641912
371 0.641912
372 0.641912
373 0.641912
374 0.641916
375 0.641916
376 0.641916
377 0.641916
378 0.641916
379 0.641916
380 0.641916
381 0.642073
382 0.642125
383 0.642126
384 0.642164
385 0.642164
386 0.642164
387 0.642164
388 0.642189
389 0.642234
390 0.642363
391 0.642363
392 0.642372
393 0.64238
394 0.64238
395 0.64238
396 0.642381
397 0.642381
398 0.642405
399 0.642508
400 0.642614
401 0.64262
402 0.642647
403 0.642647
404 0.642656
405 0.642657
406 0.642657
407 0.642657
408 0.642657
409 0.642682
410 0.642682
411 0.642682
412 0.642682
413 0.642682
414 0.64297
415 0.64297
416 0.642976
417 0.642976
418 0.642983
419 0.642998
420 0.643011
421 0.643011
422 0.643011
423 0.643011
424 0.643011
425 0.643034
426 0.643034
427 0.643034
428 0.643034
429 0.643034
430 0.643043
431 0.643043
432 0.643054
433 0.643082
434 0.643107
435 0.643107
436 0.643131
437 0.64315
438 0.64315
439 0.64315
440 0.64315
441 0.64315
442 0.64315
443 0.643154
444 0.643154
445 0.643154
446 0.643186
447 0.643186
448 0.643186
449 0.643186
450 0.643186
451 0.643186
452 0.643186
453 0.643186
454 0.643186
455 0.643186
456 0.64323
457 0.64323
458 0.64323
459 0.64323
460 0.64323
461 0.643274
462 0.643274
463 0.643274
464 0.643274
465 0.643274
466 0.643274
467 0.643274
468 0.643274
469 0.643274
470 0.643274
471 0.643283
472 0.643288
473 0.643288
474 0.643288
475 0.643288
476 0.643288
477 0.643288
478 0.643288
479 0.643291
480 0.643291
481 0.643291
482 0.643291
483 0.643291
484 0.643487
485 0.643487
486 0.643487
487 0.643487
488 0.643487
489 0.643487
490 0.643487
491 0.643487
492 0.643487
493 0.643487
494 0.643487
495 0.643487
496 0.643487
497 0.643487
498 0.643487
499 0.643487
500 0.643505
501 0.643526
502 0.643526
503 0.643526
504 0.643526
505 0.643624
506 0.643624
507 0.643624
508 0.643624
509 0.643624
510 0.643624
511 0.643624
512 0.643624
513 0.643624
514 0.643628
515 0.643628
516 0.643687
517 0.643693
518 0.643693
519 0.643696
520 0.643759
521 0.643759
522 0.643759
523 0.643759
524 0.643846
525 0.643846
526 0.643846
527 0.643898
528 0.643898
529 0.643898
530 0.643898
531 0.643898
532 0.643898
533 0.643898
534 0.643898
535 0.643898
536 0.643898
537 0.643898
538 0.643898
539 0.643898
540 0.643898
541 0.6439
542 0.643903
543 0.643914
544 0.643914
545 0.643914
546 0.643914
547 0.643914
548 0.643914
549 0.643914
550 0.643914
551 0.643917
552 0.643917
553 0.643944
554 0.643944
555 0.643944
556 0.643944
557 0.643944
558 0.643954
559 0.643972
560 0.643972
561 0.643972
562 0.644007
563 0.644007
564 0.644007
565 0.644007
566 0.644007
567 0.644047
568 0.644047
569 0.644047
570 0.644047
571 0.644047
572 0.644047
573 0.644047
574 0.644047
575 0.644047
576 0.644047
577 0.644047
578 0.644047
579 0.644068
580 0.644068
581 0.644076
582 0.644076
583 0.644314
584 0.644314
585 0.644314
586 0.644335
587 0.644335
588 0.644335
589 0.644335
590 0.644335
591 0.644335
592 0.644335
593 0.644335
594 0.644335
595 0.644335
596 0.64435
597 0.64435
598 0.64435
599 0.64435
600 0.64435
601 0.64435
602 0.64435
603 0.64435
604 0.64435
605 0.64435
606 0.644362
607 0.644362
608 0.644362
609 0.644362
610 0.644378
611 0.644726
612 0.644726
613 0.644726
614 0.644826
615 0.644826
616 0.644826
617 0.644826
618 0.644826
619 0.644826
620 0.644826
621 0.644826
622 0.644826
623 0.644857
624 0.644858
625 0.644867
626 0.64488
627 0.64488
628 0.64488
629 0.64488
630 0.644974
631 0.644974
632 0.644986
633 0.644986
634 0.644989
635 0.644989
636 0.644989
637 0.644989
638 0.644989
639 0.645021
640 0.645021
641 0.645039
642 0.645039
643 0.64504
644 0.64504
645 0.64504
646 0.64504
647 0.64504
648 0.64504
649 0.64504
650 0.64504
651 0.64504
652 0.64504
653 0.64504
654 0.645068
655 0.645068
656 0.645068
657 0.645068
658 0.645068
659 0.645081
660 0.64511
661 0.64511
662 0.64511
663 0.645122
664 0.645124
665 0.645147
666 0.645147
667 0.645147
668 0.645147
669 0.645162
670 0.6452
671 0.6452
672 0.6452
673 0.6452
674 0.6452
675 0.6452
676 0.6452
677 0.6452
678 0.6452
679 0.6452
680 0.645297
681 0.645297
682 0.645301
683 0.645301
684 0.645301
685 0.645301
686 0.645301
687 0.645301
688 0.645301
689 0.645301
690 0.645342
691 0.645342
692 0.645381
693 0.645381
694 0.645381
695 0.645381
696 0.645381
697 0.645381
698 0.64541
699 0.64541
700 0.64541
701 0.64541
702 0.64541
703 0.64541
704 0.645416
705 0.645522
706 0.645522
707 0.645522
708 0.645522
709 0.645522
710 0.645522
711 0.645522
712 0.645522
713 0.645522
714 0.645522
715 0.645524
716 0.645524
717 0.645524
718 0.645524
719 0.645654
720 0.645654
721 0.645654
722 0.645659
723 0.645659
724 0.645659
725 0.645659
726 0.645659
727 0.645659
728 0.645659
729 0.645659
730 0.645659
731 0.645659
732 0.645659
733 0.645659
734 0.645659
735 0.645659
736 0.645744
737 0.645744
738 0.645744
739 0.645744
740 0.645744
741 0.645744
742 0.645744
743 0.645744
744 0.645756
745 0.645756
746 0.645756
747 0.645756
748 0.645771
749 0.645771
750 0.645771
751 0.645771
752 0.645771
753 0.645771
754 0.645771
755 0.645771
756 0.645771
757 0.645771
758 0.645771
759 0.645801
760 0.645801
761 0.645801
762 0.645944
763 0.645944
764 0.645944
765 0.645944
766 0.645944
767 0.645944
768 0.645944
769 0.645944
770 0.645944
771 0.645952
772 0.645952
773 0.645952
774 0.645952
775 0.645952
776 0.645952
777 0.645983
778 0.645989
779 0.645989
780 0.646227
781 0.646227
782 0.646227
783 0.646275
784 0.646275
785 0.646299
786 0.646299
787 0.646299
788 0.646299
789 0.646299
790 0.646299
791 0.646299
792 0.646299
793 0.646299
794 0.646299
795 0.646299
796 0.646317
797 0.646317
798 0.646338
799 0.646338
800 0.646338
801 0.646445
802 0.646445
803 0.646445
804 0.646445
805 0.646445
806 0.646554
807 0.646554
808 0.646554
809 0.646554
810 0.646554
811 0.646554
812 0.646554
813 0.646566
814 0.646566
815 0.646566
816 0.646566
817 0.646566
818 0.646566
819 0.646566
820 0.646566
821 0.646566
822 0.646566
823 0.646566
824 0.646566
825 0.646566
826 0.646566
827 0.646566
828 0.646566
829 0.646566
830 0.646566
831 0.646727
832 0.646743
833 0.646743
834 0.646743
835 0.646743
836 0.646743
837 0.646743
838 0.646743
839 0.646743
840 0.646743
841 0.646743
842 0.646743
843 0.646743
844 0.646743
845 0.646743
846 0.646743
847 0.646743
848 0.646743
849 0.646743
850 0.646743
851 0.646743
852 0.646743
853 0.646743
854 0.646743
855 0.646743
856 0.646743
857 0.646743
858 0.646743
859 0.646743
860 0.646743
861 0.646743
862 0.646743
863 0.646745
864 0.646745
865 0.646745
866 0.646745
867 0.646745
868 0.646745
869 0.646745
870 0.646745
871 0.646745
872 0.646745
873 0.646745
874 0.646745
875 0.646745
876 0.646745
877 0.646745
878 0.646745
879 0.646745
880 0.646745
881 0.646745
882 0.646745
883 0.646745
884 0.646745
885 0.646745
886 0.646745
887 0.646745
888 0.646745
889 0.646745
890 0.646745
891 0.646745
892 0.646745
893 0.646745
894 0.646751
895 0.646751
896 0.646751
897 0.646751
898 0.646751
899 0.646751
900 0.646751
901 0.646751
902 0.646751
903 0.646757
904 0.646757
905 0.646757
906 0.646757
907 0.646757
908 0.646757
909 0.646757
910 0.646767
911 0.646767
912 0.646767
913 0.646774
914 0.646774
915 0.646774
916 0.646774
917 0.646774
918 0.646774
919 0.646774
920 0.646774
921 0.646774
922 0.646774
923 0.646774
924 0.646774
925 0.646774
926 0.64678
927 0.64678
928 0.64678
929 0.64678
930 0.64678
931 0.64678
932 0.64678
933 0.64678
934 0.64678
935 0.64678
936 0.64678
937 0.64678
938 0.64678
939 0.646798
940 0.646819
941 0.646917
942 0.646917
943 0.646917
944 0.646917
945 0.646917
946 0.646917
947 0.646917
948 0.646917
949 0.646917
950 0.646917
951 0.647006
952 0.647006
953 0.647006
954 0.647006
955 0.647006
956 0.647006
957 0.647006
958 0.647006
959 0.647006
960 0.647006
961 0.647006
962 0.647006
963 0.647006
964 0.647006
965 0.647006
966 0.647006
967 0.647006
968 0.647006
969 0.647019
970 0.647019
971 0.647019
972 0.647019
973 0.647019
974 0.647019
975 0.647019
976 0.647019
977 0.647047
978 0.647047
979 0.647047
980 0.647047
981 0.647047
982 0.647047
983 0.647087
984 0.647087
985 0.6471
986 0.6471
987 0.6471
988 0.6471
989 0.6471
990 0.6471
991 0.6471
992 0.6471
993 0.6471
994 0.6471
995 0.6471
996 0.6471
997 0.6471
998 0.6471
999 0.6471
1000 0.6471
1001 0.6471
1002 0.6471
1003 0.6471
1004 0.647126
1005 0.647187
1006 0.64724
1007 0.64724
1008 0.64724
1009 0.64724
1010 0.64724
1011 0.64724
1012 0.64724
1013 0.64724
1014 0.64724
1015 0.64724
1016 0.64724
1017 0.64724
1018 0.64724
1019 0.64724
1020 0.64724
1021 0.64724
1022 0.64724
1023 0.64724
1024 0.64724
1025 0.64724
1026 0.64724
1027 0.647248
1028 0.64725
1029 0.64725
1030 0.647424
1031 0.647424
1032 0.647424
1033 0.647433
1034 0.647433
1035 0.647433
1036 0.647433
1037 0.647433
1038 0.647433
1039 0.647433
1040 0.647433
1041 0.647433
1042 0.647433
1043 0.647433
1044 0.647433
1045 0.647433
1046 0.647433
1047 0.647433
1048 0.647433
1049 0.647433
1050 0.647433
1051 0.647433
1052 0.647433
1053 0.647443
1054 0.647443
1055 0.647443
1056 0.647443
1057 0.647443
1058 0.647443
1059 0.647443
1060 0.647443
1061 0.647453
1062 0.647547
1063 0.647547
1064 0.647547
1065 0.647547
1066 0.647547
1067 0.64756
1068 0.64756
1069 0.64756
1070 0.64756
1071 0.64756
1072 0.64756
1073 0.64756
1074 0.64756
1075 0.64756
1076 0.64756
1077 0.64756
1078 0.64756
1079 0.64756
1080 0.64756
1081 0.64756
1082 0.64756
1083 0.64756
1084 0.64756
1085 0.64756
1086 0.64756
1087 0.64756
1088 0.64756
1089 0.64756
1090 0.64756
1091 0.64756
1092 0.64756
1093 0.64756
1094 0.64756
1095 0.64756
1096 0.64756
1097 0.64756
1098 0.64756
1099 0.64756
1100 0.64756
1101 0.64756
1102 0.64756
1103 0.64756
1104 0.64756
1105 0.64756
1106 0.64756
1107 0.64756
1108 0.647563
1109 0.647563
1110 0.647563
1111 0.647563
1112 0.647563
1113 0.647563
1114 0.647563
1115 0.647563
1116 0.647563
1117 0.647563
1118 0.647563
1119 0.647739
1120 0.647739
1121 0.647739
1122 0.647739
1123 0.647739
1124 0.647739
1125 0.647739
1126 0.647739
1127 0.647739
1128 0.647739
1129 0.647739
1130 0.647739
1131 0.647739
1132 0.647739
1133 0.647739
1134 0.647739
1135 0.647742
1136 0.647742
1137 0.647742
1138 0.647742
1139 0.647742
1140 0.647742
1141 0.647742
1142 0.647742
1143 0.647742
1144 0.647742
1145 0.647747
1146 0.647752
1147 0.647752
1148 0.647752
1149 0.647752
1150 0.647824
1151 0.647824
1152 0.647824
1153 0.647824
1154 0.647824
1155 0.647824
1156 0.647824
1157 0.647824
1158 0.647831
1159 0.647831
1160 0.647831
1161 0.647831
1162 0.647832
1163 0.647832
1164 0.647832
1165 0.647832
1166 0.647832
1167 0.647832
1168 0.647832
1169 0.647832
1170 0.647832
1171 0.647832
1172 0.647832
1173 0.647832
1174 0.647832
1175 0.647832
1176 0.647832
1177 0.647832
1178 0.647832
1179 0.647832
1180 0.647832
1181 0.647832
1182 0.647832
1183 0.647832
1184 0.647832
1185 0.647832
1186 0.647832
1187 0.647832
1188 0.647832
1189 0.647832
1190 0.647876
1191 0.647876
1192 0.647876
1193 0.647876
1194 0.647876
1195 0.647876
1196 0.647876
1197 0.647876
1198 0.647876
1199 0.647876
1200 0.647876
1201 0.647876
1202 0.647876
1203 0.647876
1204 0.647876
1205 0.647876
1206 0.647876
1207 0.647876
1208 0.647876
1209 0.647876
1210 0.647876
1211 0.647876
1212 0.647876
1213 0.647876
1214 0.647876
1215 0.647876
1216 0.647891
1217 0.647891
1218 0.647891
1219 0.647891
1220 0.647891
1221 0.647908
1222 0.647908
1223 0.647908
1224 0.647908
1225 0.647908
1226 0.647908
1227 0.647908
1228 0.647908
1229 0.647908
1230 0.647908
1231 0.647908
1232 0.647908
1233 0.647908
1234 0.647908
1235 0.647908
1236 0.647908
1237 0.647914
1238 0.647914
1239 0.647914
1240 0.647914
1241 0.647914
1242 0.647914
1243 0.647914
1244 0.647914
1245 0.647914
1246 0.647914
1247 0.647914
1248 0.647914
1249 0.647914
1250 0.647914
1251 0.647914
1252 0.647914
1253 0.647914
1254 0.647914
1255 0.647914
1256 0.647914
1257 0.647914
1258 0.647914
1259 0.647914
1260 0.647914
1261 0.647914
1262 0.647914
1263 0.647914
1264 0.647914
1265 0.647914
1266 0.647914
1267 0.647999
1268 0.647999
1269 0.647999
1270 0.647999
1271 0.647999
1272 0.647999
1273 0.647999
1274 0.647999
1275 0.647999
1276 0.647999
1277 0.647999
1278 0.648004
1279 0.648004
1280 0.648004
1281 0.648015
1282 0.648015
1283 0.64802
1284 0.64802
1285 0.64802
1286 0.64802
1287 0.64802
1288 0.64802
1289 0.64802
1290 0.64802
1291 0.64802
1292 0.64802
1293 0.64802
1294 0.64802
1295 0.64802
1296 0.64802
1297 0.648034
1298 0.648034
1299 0.648034
1300 0.648034
1301 0.648034
1302 0.648034
1303 0.648034
1304 0.648034
1305 0.648034
1306 0.648041
1307 0.648041
1308 0.648041
1309 0.648041
1310 0.648041
1311 0.648049
1312 0.648063
1313 0.648063
1314 0.648097
1315 0.648097
1316 0.648097
1317 0.648097
1318 0.648097
1319 0.648097
1320 0.648097
1321 0.648097
1322 0.648097
1323 0.648097
1324 0.648097
1325 0.648097
1326 0.648097
1327 0.648097
1328 0.648097
1329 0.648097
1330 0.648097
1331 0.648097
1332 0.648097
1333 0.648097
1334 0.648097
1335 0.648141
1336 0.648141
1337 0.648141
1338 0.648141
1339 0.648141
1340 0.648141
1341 0.648141
1342 0.648141
1343 0.648141
1344 0.648141
1345 0.648141
1346 0.648205
1347 0.648215
1348 0.648215
1349 0.648215
1350 0.648215
1351 0.648215
1352 0.648215
1353 0.648215
1354 0.648215
1355 0.648223
1356 0.648223
1357 0.648252
1358 0.648252
1359 0.648252
1360 0.648252
1361 0.648252
1362 0.648252
1363 0.648252
1364 0.648252
1365 0.648252
1366 0.648252
1367 0.648252
1368 0.648252
1369 0.648252
1370 0.648252
1371 0.648252
1372 0.648252
1373 0.648252
1374 0.648252
1375 0.648252
1376 0.648252
1377 0.648252
1378 0.648252
1379 0.648252
1380 0.648252
1381 0.648252
1382 0.648252
1383 0.648252
1384 0.648252
1385 0.648252
1386 0.648252
1387 0.648252
1388 0.648252
1389 0.648252
1390 0.648252
1391 0.648252
1392 0.648252
1393 0.648252
1394 0.648252
1395 0.648252
1396 0.648252
1397 0.648252
1398 0.648252
1399 0.648252
1400 0.648264
1401 0.648264
1402 0.648264
1403 0.648264
1404 0.648267
1405 0.648267
1406 0.648267
1407 0.648267
1408 0.648267
1409 0.648267
1410 0.648267
1411 0.648267
1412 0.648275
1413 0.648275
1414 0.648275
1415 0.648275
1416 0.648275
1417 0.648275
1418 0.648275
1419 0.648275
1420 0.648275
1421 0.648275
1422 0.648275
1423 0.648275
1424 0.648275
1425 0.648277
1426 0.648277
1427 0.648277
1428 0.648277
1429 0.648277
1430 0.648277
1431 0.648277
1432 0.648277
1433 0.648277
1434 0.648277
1435 0.648277
1436 0.648285
1437 0.648285
1438 0.648285
1439 0.648285
1440 0.648285
1441 0.648285
1442 0.648285
1443 0.648285
1444 0.648285
1445 0.648285
1446 0.648285
1447 0.648285
1448 0.648285
1449 0.648285
1450 0.648285
1451 0.648285
1452 0.648285
1453 0.648285
1454 0.648285
1455 0.648285
1456 0.648285
1457 0.648285
1458 0.648285
1459 0.648285
1460 0.648285
1461 0.648285
1462 0.648285
1463 0.648285
1464 0.648285
1465 0.648328
1466 0.648328
1467 0.648328
1468 0.648328
1469 0.648334
1470 0.648334
1471 0.648334
1472 0.648334
1473 0.648334
1474 0.648334
1475 0.648334
1476 0.648352
1477 0.648352
1478 0.648352
1479 0.648352
1480 0.648352
1481 0.648352
1482 0.648352
1483 0.648352
1484 0.648352
1485 0.648352
1486 0.648352
1487 0.648352
1488 0.648352
1489 0.648352
1490 0.648352
1491 0.648352
1492 0.648352
1493 0.648352
1494 0.648352
1495 0.648352
1496 0.648352
1497 0.648352
1498 0.648352
1499 0.648352
1500 0.648352
1501 0.648352
1502 0.648352
1503 0.648352
1504 0.648352
1505 0.648352
1506 0.648352
1507 0.648352
1508 0.648393
1509 0.648393
1510 0.648393
1511 0.648393
1512 0.648393
1513 0.648444
1514 0.648444
1515 0.648444
1516 0.648444
1517 0.648444
1518 0.648444
1519 0.648444
1520 0.648444
1521 0.648444
1522 0.648444
1523 0.648444
1524 0.648444
1525 0.648444
1526 0.648444
1527 0.648444
1528 0.648444
1529 0.648444
1530 0.648444
1531 0.648444
1532 0.648444
1533 0.648444
1534 0.648444
1535 0.648444
1536 0.648444
1537 0.648444
1538 0.648444
1539 0.648444
1540 0.648444
1541 0.648444
1542 0.648444
1543 0.648444
1544 0.648444
1545 0.648444
1546 0.648444
1547 0.648444
1548 0.648444
1549 0.648444
1550 0.648444
1551 0.648444
1552 0.648444
1553 0.648444
1554 0.648444
1555 0.648444
1556 0.648444
1557 0.648444
1558 0.648444
1559 0.648444
1560 0.648444
1561 0.648444
1562 0.648444
1563 0.648466
1564 0.648466
1565 0.648466
1566 0.648466
1567 0.648466
1568 0.648466
1569 0.648466
1570 0.648466
1571 0.648468
1572 0.648468
1573 0.648468
1574 0.648468
1575 0.648468
1576 0.648468
1577 0.648468
1578 0.648468
1579 0.648468
1580 0.648468
1581 0.648468
1582 0.648468
1583 0.648468
1584 0.648468
1585 0.648468
1586 0.648468
1587 0.648468
1588 0.648468
1589 0.648468
1590 0.648468
1591 0.648468
1592 0.648475
1593 0.648475
1594 0.648475
1595 0.648475
1596 0.648509
1597 0.648509
1598 0.648509
1599 0.648509
1600 0.648509
1601 0.648509
1602 0.648509
1603 0.648509
1604 0.648509
1605 0.648509
1606 0.648509
1607 0.648509
1608 0.648509
1609 0.648509
1610 0.648523
1611 0.648523
1612 0.648523
1613 0.648523
1614 0.648523
1615 0.648523
1616 0.648523
1617 0.648523
1618 0.648523
1619 0.648523
1620 0.648523
1621 0.648523
1622 0.648523
1623 0.648523
1624 0.648523
1625 0.648523
1626 0.648523
1627 0.648523
1628 0.648523
1629 0.648523
1630 0.648523
1631 0.648527
1632 0.648527
1633 0.648527
1634 0.648527
1635 0.648527
1636 0.648527
1637 0.648527
1638 0.648537
1639 0.648537
1640 0.648537
1641 0.648537
1642 0.648537
1643 0.648537
1644 0.648537
1645 0.648537
1646 0.648537
1647 0.648537
1648 0.648537
1649 0.648537
1650 0.648537
1651 0.648537
1652 0.648537
1653 0.648537
1654 0.648537
1655 0.648537
1656 0.648542
1657 0.648542
1658 0.648566
1659 0.648566
1660 0.648566
1661 0.648566
1662 0.648566
1663 0.648566
1664 0.648566
1665 0.648566
1666 0.648566
1667 0.648566
1668 0.648566
1669 0.648566
1670 0.648566
1671 0.648566
1672 0.648566
1673 0.648566
1674 0.648566
1675 0.648566
1676 0.648566
1677 0.648566
1678 0.648566
1679 0.648566
1680 0.648566
1681 0.648567
1682 0.648567
1683 0.648567
1684 0.648567
1685 0.648567
1686 0.64857
1687 0.64857
1688 0.64857
1689 0.64857
1690 0.64857
1691 0.64857
1692 0.64857
1693 0.64857
1694 0.64857
1695 0.64857
1696 0.64857
1697 0.64857
1698 0.64857
1699 0.64857
1700 0.64857
1701 0.64857
1702 0.64857
1703 0.64857
1704 0.64857
1705 0.64857
1706 0.64857
1707 0.64857
1708 0.64857
1709 0.64857
1710 0.64857
1711 0.64857
1712 0.64857
1713 0.64857
1714 0.64857
1715 0.64857
1716 0.64857
1717 0.648815
1718 0.648815
1719 0.648815
1720 0.648815
1721 0.64889
1722 0.64889
1723 0.64889
1724 0.64889
1725 0.64889
1726 0.64889
1727 0.64889
1728 0.64889
1729 0.64889
1730 0.64889
1731 0.64889
1732 0.64889
1733 0.64889
1734 0.64889
1735 0.64889
1736 0.64889
1737 0.64889
1738 0.64889
1739 0.64889
1740 0.64889
1741 0.64889
1742 0.64889
1743 0.64889
1744 0.64889
1745 0.64889
1746 0.64889
1747 0.64889
1748 0.64889
1749 0.64889
1750 0.64889
1751 0.648894
1752 0.648894
1753 0.648894
1754 0.648894
1755 0.648894
1756 0.648894
1757 0.648894
1758 0.648894
1759 0.648894
1760 0.648894
1761 0.648894
1762 0.648906
1763 0.648906
1764 0.648906
1765 0.648906
1766 0.648906
1767 0.648906
1768 0.648906
1769 0.648906
1770 0.648906
1771 0.648906
1772 0.648906
1773 0.648906
1774 0.648906
1775 0.648916
1776 0.648916
1777 0.648916
1778 0.648916
1779 0.648916
1780 0.648916
1781 0.648916
1782 0.648916
1783 0.648929
1784 0.648929
1785 0.648929
1786 0.648929
1787 0.648929
1788 0.648929
1789 0.648929
1790 0.648929
1791 0.648929
1792 0.648939
1793 0.648939
1794 0.648939
1795 0.648939
1796 0.648939
1797 0.648939
1798 0.648939
1799 0.648945
1800 0.648945
1801 0.648945
1802 0.648945
1803 0.649027
1804 0.649027
1805 0.649027
1806 0.649027
1807 0.649027
1808 0.649027
1809 0.649027
1810 0.649027
1811 0.649027
1812 0.649027
1813 0.649027
1814 0.649027
1815 0.649027
1816 0.649027
1817 0.649027
1818 0.649027
1819 0.649027
1820 0.649027
1821 0.649027
1822 0.649027
1823 0.649027
1824 0.649027
1825 0.649027
1826 0.649027
1827 0.649027
1828 0.649027
1829 0.649027
1830 0.649027
1831 0.649027
1832 0.649027
1833 0.649027
1834 0.649027
1835 0.649027
1836 0.649027
1837 0.649027
1838 0.649027
1839 0.649027
1840 0.649027
1841 0.649027
1842 0.649027
1843 0.649047
1844 0.649047
1845 0.649047
1846 0.649131
1847 0.649131
1848 0.649131
1849 0.649131
1850 0.649131
1851 0.649131
1852 0.649132
1853 0.649132
1854 0.649132
1855 0.649132
1856 0.649132
1857 0.649132
1858 0.649132
1859 0.649134
1860 0.649134
1861 0.649134
1862 0.649134
1863 0.649134
1864 0.649134
1865 0.649134
1866 0.649134
1867 0.649134
1868 0.649134
1869 0.649134
1870 0.649134
1871 0.649134
1872 0.649134
1873 0.649134
1874 0.649134
1875 0.649134
1876 0.649134
1877 0.649134
1878 0.649134
1879 0.649134
1880 0.649134
1881 0.649134
1882 0.649134
1883 0.649134
1884 0.649134
1885 0.649134
1886 0.649134
1887 0.649134
1888 0.649134
1889 0.649134
1890 0.649134
1891 0.649134
1892 0.64914
1893 0.64914
1894 0.64914
1895 0.64914
1896 0.64914
1897 0.64914
1898 0.64914
1899 0.64914
1900 0.64914
1901 0.64914
1902 0.64914
1903 0.64914
1904 0.64914
1905 0.64914
1906 0.64914
1907 0.64914
1908 0.64914
1909 0.64914
1910 0.64914
1911 0.64914
1912 0.64914
1913 0.64914
1914 0.64914
1915 0.64914
1916 0.64914
1917 0.64914
1918 0.64914
1919 0.64914
1920 0.64914
1921 0.64914
1922 0.64914
1923 0.64914
1924 0.64914
1925 0.64914
1926 0.64914
1927 0.64914
1928 0.64914
1929 0.64914
1930 0.64914
1931 0.64914
1932 0.64914
1933 0.64914
1934 0.64914
1935 0.649152
1936 0.649152
1937 0.649152
1938 0.649152
1939 0.649152
1940 0.649152
1941 0.649152
1942 0.649152
1943 0.649152
1944 0.649172
1945 0.649172
1946 0.649185
1947 0.649185
1948 0.649224
1949 0.649224
1950 0.649224
1951 0.649224
1952 0.649224
1953 0.649224
1954 0.649224
1955 0.64923
1956 0.64923
1957 0.64923
1958 0.64923
1959 0.64923
1960 0.64923
1961 0.64923
1962 0.64923
1963 0.64923
1964 0.64923
1965 0.649244
1966 0.649244
1967 0.649251
1968 0.649251
1969 0.649251
1970 0.649251
1971 0.649251
1972 0.649258
1973 0.649258
1974 0.649258
1975 0.649258
1976 0.649265
1977 0.649271
1978 0.649271
1979 0.649271
1980 0.649271
1981 0.649357
1982 0.649357
1983 0.649357
1984 0.649357
1985 0.649357
1986 0.649357
1987 0.649357
1988 0.649357
1989 0.649357
1990 0.649357
1991 0.649357
1992 0.649357
1993 0.649357
1994 0.649408
1995 0.649408
1996 0.649408
1997 0.649408
1998 0.649408
1999 0.649408
2000 0.649408
2001 0.649408
2002 0.649408
2003 0.649408
2004 0.649408
2005 0.649434
2006 0.649434
2007 0.649434
2008 0.649434
2009 0.649434
2010 0.649434
2011 0.649434
2012 0.649434
2013 0.649434
2014 0.649434
2015 0.649434
2016 0.649434
2017 0.649434
2018 0.649434
2019 0.649434
2020 0.649434
2021 0.649434
2022 0.649434
2023 0.649434
2024 0.649434
2025 0.649434
2026 0.649434
2027 0.649434
2028 0.649434
2029 0.649434
2030 0.649434
2031 0.649434
2032 0.649434
2033 0.649434
2034 0.649434
2035 0.649434
2036 0.649434
2037 0.649434
2038 0.649434
2039 0.649434
2040 0.649434
2041 0.649434
2042 0.649564
2043 0.649564
2044 0.649564
2045 0.649564
2046 0.649564
2047 0.649564
2048 0.649564
2049 0.649564
2050 0.649564
2051 0.649564
2052 0.649572
2053 0.649572
2054 0.649572
2055 0.649572
2056 0.649572
2057 0.649572
2058 0.649572
2059 0.649572
2060 0.649572
2061 0.649572
2062 0.649572
2063 0.649572
2064 0.649572
2065 0.649572
2066 0.649572
2067 0.649572
2068 0.649572
2069 0.649572
2070 0.649572
2071 0.649572
2072 0.649572
2073 0.649572
2074 0.649572
2075 0.649572
2076 0.649572
2077 0.649572
2078 0.649572
2079 0.649572
2080 0.649572
2081 0.649572
2082 0.649572
2083 0.649572
2084 0.649572
2085 0.649572
2086 0.649572
2087 0.649572
2088 0.649572
2089 0.649572
2090 0.649572
2091 0.649572
2092 0.649572
2093 0.649572
2094 0.649572
2095 0.649572
2096 0.649572
2097 0.649572
2098 0.649572
2099 0.649572
2100 0.649572
2101 0.649572
2102 0.649576
2103 0.64958
2104 0.64958
2105 0.64958
2106 0.64958
2107 0.64958
2108 0.64958
2109 0.64958
2110 0.64958
2111 0.649594
2112 0.649594
2113 0.649597
2114 0.649597
2115 0.649597
2116 0.649597
2117 0.649597
2118 0.649597
2119 0.649597
2120 0.649597
2121 0.649597
2122 0.64971
2123 0.64971
2124 0.64971
2125 0.64971
2126 0.64971
2127 0.64971
2128 0.64971
2129 0.64971
2130 0.64971
2131 0.64971
2132 0.64971
2133 0.64971
2134 0.64971
2135 0.64971
2136 0.64971
2137 0.64971
2138 0.64971
2139 0.64971
2140 0.64971
2141 0.64971
2142 0.64971
2143 0.64971
2144 0.64971
2145 0.64971
2146 0.64971
2147 0.64971
2148 0.64971
2149 0.64971
2150 0.64971
2151 0.64971
2152 0.64971
2153 0.64971
2154 0.64971
2155 0.64971
2156 0.64971
2157 0.64971
2158 0.64971
2159 0.64971
2160 0.64971
2161 0.64971
2162 0.64971
2163 0.64971
2164 0.64971
2165 0.64971
2166 0.64971
2167 0.64971
2168 0.64971
2169 0.64971
2170 0.64971
2171 0.649761
2172 0.649761
2173 0.649765
2174 0.649765
2175 0.649765
2176 0.649779
2177 0.649779
2178 0.649779
2179 0.649779
2180 0.649779
2181 0.649779
2182 0.649779
2183 0.649779
2184 0.649779
2185 0.649779
2186 0.649779
2187 0.649779
2188 0.649779
2189 0.649779
2190 0.649779
2191 0.649835
2192 0.649835
2193 0.649835
2194 0.649835
2195 0.649835
2196 0.649835
2197 0.649835
2198 0.649835
2199 0.649835
2200 0.649835
2201 0.649835
2202 0.649835
2203 0.649835
2204 0.649835
2205 0.649835
2206 0.649835
2207 0.649835
2208 0.649951
2209 0.649951
2210 0.649951
2211 0.649951
2212 0.649951
2213 0.649962
2214 0.649962
2215 0.649962
2216 0.649962
2217 0.649962
2218 0.649962
2219 0.649962
2220 0.649962
2221 0.649962
2222 0.649962
2223 0.649962
2224 0.649962
2225 0.649962
2226 0.649962
2227 0.649962
2228 0.649962
2229 0.649962
2230 0.649962
2231 0.649962
2232 0.650018
2233 0.650018
2234 0.650018
2235 0.650018
2236 0.650028
2237 0.650028
2238 0.650028
2239 0.650028
2240 0.650028
2241 0.650028
2242 0.650028
2243 0.650028
2244 0.65003
2245 0.65003
2246 0.65003
2247 0.65003
2248 0.65003
2249 0.65003
2250 0.65003
2251 0.65003
2252 0.65003
2253 0.65003
2254 0.65003
2255 0.65003
2256 0.65003
2257 0.650049
2258 0.650049
2259 0.650049
2260 0.650049
2261 0.650049
2262 0.650049
2263 0.650049
2264 0.650049
2265 0.650049
2266 0.650049
2267 0.650049
2268 0.650049
2269 0.650049
2270 0.650049
2271 0.650049
2272 0.650049
2273 0.650049
2274 0.650049
2275 0.650049
2276 0.650049
2277 0.650049
2278 0.650049
2279 0.650056
2280 0.650056
2281 0.650056
2282 0.650056
2283 0.650056
2284 0.650056
2285 0.650056
2286 0.650056
2287 0.650056
2288 0.650056
2289 0.650056
2290 0.650068
2291 0.650068
2292 0.650068
2293 0.650068
2294 0.650068
2295 0.650068
2296 0.650068
2297 0.650068
2298 0.650068
2299 0.650068
2300 0.650068
2301 0.650068
2302 0.650068
2303 0.650068
2304 0.650068
2305 0.650068
2306 0.650068
2307 0.650068
2308 0.650068
2309 0.650068
2310 0.650088
2311 0.650088
2312 0.650088
2313 0.650088
2314 0.650088
2315 0.650088
2316 0.650088
2317 0.650088
2318 0.650088
2319 0.650088
2320 0.650088
2321 0.650088
2322 0.650088
2323 0.650088
2324 0.650088
2325 0.650108
2326 0.650108
2327 0.650108
2328 0.650108
2329 0.650108
2330 0.650108
2331 0.650108
2332 0.650108
2333 0.650108
2334 0.650108
2335 0.650108
2336 0.650108
2337 0.650108
2338 0.650113
2339 0.650113
2340 0.650161
2341 0.650161
2342 0.650161
2343 0.650161
2344 0.650161
2345 0.650161
2346 0.650161
2347 0.650161
2348 0.650161
2349 0.650161
2350 0.650161
2351 0.650161
2352 0.650161
2353 0.650161
2354 0.650161
2355 0.650161
2356 0.650161
2357 0.650161
2358 0.650161
2359 0.650161
2360 0.650161
2361 0.650161
2362 0.650184
2363 0.650184
2364 0.650184
2365 0.650184
2366 0.650184
2367 0.650184
2368 0.650184
2369 0.650184
2370 0.650184
2371 0.650184
2372 0.650184
2373 0.650184
2374 0.650184
2375 0.650184
2376 0.650184
2377 0.650184
2378 0.650184
2379 0.650184
2380 0.650184
2381 0.650184
2382 0.650184
2383 0.650184
2384 0.650184
2385 0.650184
2386 0.650184
2387 0.650184
2388 0.650184
2389 0.650184
2390 0.650184
2391 0.650184
2392 0.650184
2393 0.650184
2394 0.650184
2395 0.650184
2396 0.650184
2397 0.650184
2398 0.650184
2399 0.650184
2400 0.650184
2401 0.650184
2402 0.650184
2403 0.650184
2404 0.650184
2405 0.650184
2406 0.650184
2407 0.650184
2408 0.650184
2409 0.650184
2410 0.650184
2411 0.650184
2412 0.650184
2413 0.650184
2414 0.650184
2415 0.650184
2416 0.650184
2417 0.650184
2418 0.650184
2419 0.650184
2420 0.650184
2421 0.650184
2422 0.650184
2423 0.650184
2424 0.650184
2425 0.650184
2426 0.650184
2427 0.650184
2428 0.650184
2429 0.650197
2430 0.650197
2431 0.650197
2432 0.650197
2433 0.650197
2434 0.650197
2435 0.650197
2436 0.650197
2437 0.650197
2438 0.650197
2439 0.650197
2440 0.650197
2441 0.650197
2442 0.650197
2443 0.650197
2444 0.650197
2445 0.650197
2446 0.650197
2447 0.650197
2448 0.650197
2449 0.650197
2450 0.650197
2451 0.650197
2452 0.650198
2453 0.650198
2454 0.650198
2455 0.650198
2456 0.650198
2457 0.650198
2458 0.650212
2459 0.650212
2460 0.650212
2461 0.650226
2462 0.650226
2463 0.650226
2464 0.650226
2465 0.650226
2466 0.650226
2467 0.650226
2468 0.650226
2469 0.650226
2470 0.650226
2471 0.650226
2472 0.650226
2473 0.650226
2474 0.650226
2475 0.650229
2476 0.650229
2477 0.650245
2478 0.650245
2479 0.650245
2480 0.650245
2481 0.650245
2482 0.650245
2483 0.650245
2484 0.650311
2485 0.650316
2486 0.650316
2487 0.650316
2488 0.650316
2489 0.650316
2490 0.650316
2491 0.650316
2492 0.650316
2493 0.650316
2494 0.650316
2495 0.650316
2496 0.650316
2497 0.650316
2498 0.650316
2499 0.650316
2500 0.650316
2501 0.650316
2502 0.650316
2503 0.650316
2504 0.650316
2505 0.650316
2506 0.650316
2507 0.650316
2508 0.650316
2509 0.650316
2510 0.650316
2511 0.650316
2512 0.650316
2513 0.650316
2514 0.650316
2515 0.650316
2516 0.650316
2517 0.65034
2518 0.65034
2519 0.65034
2520 0.65034
2521 0.65034
2522 0.65034
2523 0.65034
2524 0.65034
2525 0.65034
2526 0.65034
2527 0.65034
2528 0.65034
2529 0.65034
2530 0.65034
2531 0.65034
2532 0.65034
2533 0.65034
2534 0.65034
2535 0.650397
2536 0.650397
2537 0.650397
2538 0.650397
2539 0.650397
2540 0.650397
2541 0.650397
2542 0.650397
2543 0.650397
2544 0.650397
2545 0.650397
2546 0.650397
2547 0.650397
2548 0.650397
2549 0.650397
2550 0.650397
2551 0.650397
2552 0.650397
2553 0.650397
2554 0.650397
2555 0.650397
2556 0.650397
2557 0.650397
2558 0.650397
2559 0.650397
2560 0.650402
2561 0.650464
2562 0.650464
2563 0.650465
2564 0.650465
2565 0.650465
2566 0.650465
2567 0.650465
2568 0.650465
2569 0.650472
2570 0.650472
2571 0.650472
2572 0.650472
2573 0.650472
2574 0.650472
2575 0.650472
2576 0.650472
2577 0.650472
2578 0.650472
2579 0.650472
2580 0.650472
2581 0.650472
2582 0.650472
2583 0.650472
2584 0.650472
2585 0.650472
2586 0.650472
2587 0.650472
2588 0.650472
2589 0.650472
2590 0.650472
2591 0.650472
2592 0.650472
2593 0.650472
2594 0.650472
2595 0.650472
2596 0.650472
2597 0.650472
2598 0.650472
2599 0.650472
2600 0.650472
2601 0.650472
2602 0.650472
2603 0.650472
2604 0.650637
2605 0.650637
2606 0.650637
2607 0.650637
2608 0.650637
2609 0.650637
2610 0.650637
2611 0.650637
2612 0.650637
2613 0.650637
2614 0.650637
2615 0.650637
2616 0.650637
2617 0.650637
2618 0.650637
2619 0.650637
2620 0.650637
2621 0.650637
2622 0.650637
2623 0.650664
2624 0.650664
2625 0.650664
2626 0.650664
2627 0.650664
2628 0.650664
2629 0.650664
2630 0.650664
2631 0.650664
2632 0.650664
2633 0.650664
2634 0.650664
2635 0.650664
2636 0.650664
2637 0.650664
2638 0.650664
2639 0.650664
2640 0.650664
2641 0.650664
2642 0.650664
2643 0.650664
2644 0.650664
2645 0.650664
2646 0.650682
2647 0.650682
2648 0.650682
2649 0.650682
2650 0.650682
2651 0.65069
2652 0.65069
2653 0.65069
2654 0.65069
2655 0.65069
2656 0.65069
2657 0.65069
2658 0.65069
2659 0.65069
2660 0.65069
2661 0.65069
2662 0.65069
2663 0.65069
2664 0.65069
2665 0.65069
2666 0.65069
2667 0.65069
2668 0.65069
2669 0.65069
2670 0.65069
2671 0.65069
2672 0.650693
2673 0.650693
2674 0.650693
2675 0.650693
2676 0.650693
2677 0.650693
2678 0.650693
2679 0.650693
2680 0.650693
2681 0.650693
2682 0.650693
2683 0.650693
2684 0.650693
2685 0.650693
2686 0.650702
2687 0.650702
2688 0.650702
2689 0.650702
2690 0.650702
2691 0.650702
2692 0.650702
2693 0.650702
2694 0.650702
2695 0.650702
2696 0.650702
2697 0.650702
2698 0.650702
2699 0.650702
2700 0.650702
2701 0.650702
2702 0.650702
2703 0.650702
2704 0.650702
2705 0.650702
2706 0.650702
2707 0.650702
2708 0.650723
2709 0.650723
2710 0.650723
2711 0.650723
2712 0.65074
2713 0.65074
2714 0.65074
2715 0.650741
2716 0.650741
2717 0.650741
2718 0.650741
2719 0.650741
2720 0.650741
2721 0.650741
2722 0.650741
2723 0.650741
2724 0.650741
2725 0.650741
2726 0.650741
2727 0.650741
2728 0.650741
2729 0.650741
2730 0.650741
2731 0.650741
2732 0.650741
2733 0.650741
2734 0.650741
2735 0.650741
2736 0.650741
2737 0.650741
2738 0.650741
2739 0.650741
2740 0.650741
2741 0.650741
2742 0.650741
2743 0.650741
2744 0.650741
2745 0.650741
2746 0.650741
2747 0.650741
2748 0.650741
2749 0.650741
2750 0.650741
2751 0.650741
2752 0.650741
2753 0.650741
2754 0.650741
2755 0.650753
2756 0.650753
2757 0.650753
2758 0.650753
2759 0.650753
2760 0.650753
2761 0.650753
2762 0.65076
2763 0.65076
2764 0.65076
2765 0.65076
2766 0.65076
2767 0.65076
2768 0.65076
2769 0.65076
2770 0.65076
2771 0.65076
2772 0.65076
2773 0.65076
2774 0.65076
2775 0.65076
2776 0.65076
2777 0.65076
2778 0.65076
2779 0.65076
2780 0.65076
2781 0.65076
2782 0.65076
2783 0.65076
2784 0.65076
2785 0.65076
2786 0.65076
2787 0.65076
2788 0.65076
2789 0.650762
2790 0.650762
2791 0.650762
2792 0.650762
2793 0.650775
2794 0.650775
2795 0.650775
2796 0.650775
2797 0.650775
2798 0.650775
2799 0.650775
2800 0.650775
2801 0.650785
2802 0.650785
2803 0.650785
2804 0.650785
2805 0.650785
2806 0.650785
2807 0.650785
2808 0.650785
2809 0.650785
2810 0.650791
2811 0.650791
2812 0.650791
2813 0.650791
2814 0.650791
2815 0.650791
2816 0.650791
2817 0.650791
2818 0.650793
2819 0.650793
2820 0.6508
2821 0.6508
2822 0.6508
2823 0.6508
2824 0.6508
2825 0.6508
2826 0.6508
2827 0.6508
2828 0.6508
2829 0.6508
2830 0.6508
2831 0.6508
2832 0.6508
2833 0.6508
2834 0.6508
2835 0.6508
2836 0.6508
2837 0.6508
2838 0.6508
2839 0.6508
2840 0.6508
2841 0.6508
2842 0.6508
2843 0.6508
2844 0.650806
2845 0.650806
2846 0.650806
2847 0.650806
2848 0.650806
2849 0.650806
2850 0.650806
2851 0.650806
2852 0.650806
2853 0.650806
2854 0.650806
2855 0.650806
2856 0.650806
2857 0.650806
2858 0.650806
2859 0.650806
2860 0.650806
2861 0.650806
2862 0.650806
2863 0.650806
2864 0.650806
2865 0.650806
2866 0.650806
2867 0.650806
2868 0.650806
2869 0.650806
2870 0.650806
2871 0.650806
2872 0.650839
2873 0.650839
2874 0.650839
2875 0.650843
2876 0.650843
2877 0.650843
2878 0.650843
2879 0.650843
2880 0.650843
2881 0.650843
2882 0.650843
2883 0.650843
2884 0.650843
2885 0.650843
2886 0.650843
2887 0.650843
2888 0.650843
2889 0.650843
2890 0.650843
2891 0.650843
2892 0.650843
2893 0.650843
2894 0.650843
2895 0.650843
2896 0.650843
2897 0.650843
2898 0.650843
2899 0.650843
2900 0.650843
2901 0.650843
2902 0.650843
2903 0.65088
2904 0.65088
2905 0.65088
2906 0.65088
2907 0.65114
2908 0.65114
2909 0.65114
2910 0.65114
2911 0.65114
2912 0.65114
2913 0.65114
2914 0.65114
2915 0.65114
2916 0.65114
2917 0.65114
2918 0.65114
2919 0.65114
2920 0.651141
2921 0.651141
2922 0.651141
2923 0.651141
2924 0.651141
2925 0.651141
2926 0.651141
2927 0.651141
2928 0.651141
2929 0.651148
2930 0.651148
2931 0.651156
2932 0.651156
2933 0.651156
2934 0.651156
2935 0.651156
2936 0.651156
2937 0.651156
2938 0.651156
2939 0.651156
2940 0.651156
2941 0.651156
2942 0.651156
2943 0.651156
2944 0.651156
2945 0.651156
2946 0.651156
2947 0.651156
2948 0.651156
2949 0.651156
2950 0.651156
2951 0.651156
2952 0.651182
2953 0.651182
2954 0.651182
2955 0.651182
2956 0.651182
2957 0.651182
2958 0.651182
2959 0.651182
2960 0.651182
2961 0.651182
2962 0.651182
2963 0.651182
2964 0.651182
2965 0.651182
2966 0.651182
2967 0.651183
2968 0.651183
2969 0.651183
2970 0.651183
2971 0.651183
2972 0.651183
2973 0.651183
2974 0.651183
2975 0.651183
2976 0.651183
2977 0.651183
2978 0.651183
2979 0.651183
2980 0.651183
2981 0.6512
2982 0.6512
2983 0.6512
2984 0.6512
2985 0.6512
2986 0.651201
2987 0.651201
2988 0.651201
2989 0.651201
2990 0.651201
2991 0.651201
2992 0.651201
2993 0.651201
2994 0.651201
2995 0.651201
2996 0.651201
2997 0.651201
2998 0.651201
2999 0.651201
3000 0.651201
3001 0.651201
3002 0.651223
3003 0.651223
3004 0.651223
3005 0.651223
3006 0.651223
3007 0.651223
3008 0.651223
3009 0.651223
3010 0.651223
3011 0.651236
3012 0.651236
3013 0.651236
3014 0.651236
3015 0.651236
3016 0.651236
3017 0.651236
3018 0.651236
3019 0.651236
3020 0.651236
3021 0.651243
3022 0.651243
3023 0.651243
3024 0.651243
3025 0.651243
3026 0.651243
3027 0.651243
3028 0.651248
3029 0.651248
3030 0.651248
3031 0.651248
3032 0.651248
3033 0.651248
3034 0.651248
3035 0.651248
3036 0.651248
3037 0.651248
3038 0.651248
3039 0.651248
3040 0.651248
3041 0.651257
3042 0.651257
3043 0.651257
3044 0.651257
3045 0.651257
3046 0.651257
3047 0.651257
3048 0.651257
3049 0.651257
3050 0.651257
3051 0.651257
3052 0.651257
3053 0.651257
3054 0.651257
3055 0.651257
3056 0.651257
3057 0.651257
3058 0.651257
3059 0.651257
3060 0.651257
3061 0.651257
3062 0.651257
3063 0.651257
3064 0.651257
3065 0.651257
3066 0.651257
3067 0.651257
3068 0.651257
3069 0.651257
3070 0.651257
3071 0.651257
3072 0.651257
3073 0.651257
3074 0.651257
3075 0.651257
3076 0.651257
3077 0.651257
3078 0.651257
3079 0.651257
3080 0.651283
3081 0.651283
3082 0.651283
3083 0.651283
3084 0.651283
3085 0.651283
3086 0.651283
3087 0.651283
3088 0.651283
3089 0.651283
3090 0.651283
3091 0.651283
3092 0.651283
3093 0.651283
3094 0.651283
3095 0.651283
3096 0.651283
3097 0.651283
3098 0.651283
3099 0.651283
3100 0.651283
3101 0.651283
3102 0.651283
3103 0.651283
3104 0.651283
3105 0.651283
3106 0.651283
3107 0.651283
3108 0.651283
3109 0.651283
3110 0.651283
3111 0.651283
3112 0.651283
3113 0.651283
3114 0.651283
3115 0.651311
3116 0.651311
3117 0.651311
3118 0.651311
3119 0.651311
3120 0.651311
3121 0.651311
3122 0.651311
3123 0.651311
3124 0.651311
3125 0.651311
3126 0.651335
3127 0.651335
3128 0.651335
3129 0.651335
3130 0.651335
3131 0.651335
3132 0.651335
3133 0.651335
3134 0.651335
3135 0.651335
3136 0.651335
3137 0.651335
3138 0.651335
3139 0.651335
3140 0.65134
3141 0.651343
3142 0.651343
3143 0.651343
3144 0.651343
3145 0.651343
3146 0.651343
3147 0.651343
3148 0.651343
3149 0.651343
3150 0.651343
3151 0.651343
3152 0.651343
3153 0.651343
3154 0.651343
3155 0.651343
3156 0.651343
3157 0.651343
3158 0.651343
3159 0.651343
3160 0.651343
3161 0.651343
3162 0.651343
3163 0.651343
3164 0.651343
3165 0.651343
3166 0.651343
3167 0.651343
3168 0.651343
3169 0.651343
3170 0.651343
3171 0.651343
3172 0.651343
3173 0.651343
3174 0.651343
3175 0.651343
3176 0.651343
3177 0.651343
3178 0.651343
3179 0.651352
3180 0.651352
3181 0.651352
3182 0.651352
3183 0.651352
3184 0.651352
3185 0.651352
3186 0.651352
3187 0.651352
3188 0.651352
3189 0.651352
3190 0.651352
3191 0.651352
3192 0.651352
3193 0.651352
3194 0.651352
3195 0.651352
3196 0.651352
3197 0.651352
3198 0.651352
3199 0.651352
3200 0.651352
3201 0.651352
3202 0.651352
3203 0.651352
3204 0.651352
3205 0.651352
3206 0.651352
3207 0.651352
3208 0.651352
3209 0.651352
3210 0.651352
3211 0.651352
3212 0.651352
3213 0.651352
3214 0.651418
3215 0.651418
3216 0.651418
3217 0.651418
3218 0.651418
3219 0.651418
3220 0.651418
3221 0.651418
3222 0.651418
3223 0.651418
3224 0.651478
3225 0.651478
3226 0.651478
3227 0.651478
3228 0.651478
3229 0.651478
3230 0.651478
3231 0.651478
3232 0.65149
3233 0.65149
3234 0.65149
3235 0.65149
3236 0.65149
3237 0.65149
3238 0.65149
3239 0.65149
3240 0.65149
3241 0.65149
3242 0.65149
3243 0.65149
3244 0.65149
3245 0.65149
3246 0.65149
3247 0.651508
3248 0.651508
3249 0.651508
3250 0.651508
3251 0.651508
3252 0.651508
3253 0.651508
3254 0.651508
3255 0.651508
3256 0.651508
3257 0.651508
3258 0.651508
3259 0.651508
3260 0.651508
3261 0.651508
3262 0.651508
3263 0.651508
3264 0.651508
3265 0.651508
3266 0.651508
3267 0.651508
3268 0.651508
3269 0.651508
3270 0.651508
3271 0.651508
3272 0.651508
3273 0.651508
3274 0.651508
3275 0.651508
3276 0.651508
3277 0.651508
3278 0.651508
3279 0.651508
3280 0.651508
3281 0.651508
3282 0.651508
3283 0.651508
3284 0.651508
3285 0.651512
3286 0.651512
3287 0.651512
3288 0.651513
3289 0.651513
3290 0.651513
3291 0.651513
3292 0.651513
3293 0.651515
3294 0.651515
3295 0.651515
3296 0.651515
3297 0.651515
3298 0.651515
3299 0.651515
3300 0.651515
3301 0.651515
3302 0.651515
3303 0.651515
3304 0.651515
3305 0.651515
3306 0.651515
3307 0.651515
3308 0.651515
3309 0.651515
3310 0.651515
3311 0.651515
3312 0.651515
3313 0.651515
3314 0.651515
3315 0.651515
3316 0.651515
3317 0.651515
3318 0.651515
3319 0.651515
3320 0.651515
3321 0.651515
3322 0.651515
3323 0.651515
3324 0.651515
3325 0.651515
3326 0.651515
3327 0.651515
3328 0.651515
3329 0.651515
3330 0.651515
3331 0.651515
3332 0.651515
3333 0.651515
3334 0.651515
3335 0.651515
3336 0.651515
3337 0.651515
3338 0.651515
3339 0.651515
3340 0.651515
3341 0.651515
3342 0.651515
3343 0.651515
3344 0.651515
3345 0.651515
3346 0.651515
3347 0.651515
3348 0.651515
3349 0.651515
3350 0.651515
3351 0.651515
3352 0.651515
3353 0.651515
3354 0.651515
3355 0.651515
3356 0.651515
3357 0.651515
3358 0.651515
3359 0.651515
3360 0.651515
3361 0.651515
3362 0.651515
3363 0.651515
3364 0.651515
3365 0.651515
3366 0.651515
3367 0.651515
3368 0.651515
3369 0.651515
3370 0.651515
3371 0.651515
3372 0.651515
3373 0.651515
3374 0.651515
3375 0.651515
3376 0.651515
3377 0.651524
3378 0.65153
3379 0.65153
3380 0.65153
3381 0.65153
3382 0.65153
3383 0.65153
3384 0.65153
3385 0.65153
3386 0.65153
3387 0.65153
3388 0.65153
3389 0.65153
3390 0.65153
3391 0.65153
3392 0.65153
3393 0.65153
3394 0.65153
3395 0.65153
3396 0.65153
3397 0.65153
3398 0.65153
3399 0.65153
3400 0.651537
3401 0.651537
3402 0.651537
3403 0.651537
3404 0.651537
3405 0.651537
3406 0.651537
3407 0.651537
3408 0.651537
3409 0.651537
3410 0.651537
3411 0.651537
3412 0.651537
3413 0.651537
3414 0.651537
3415 0.651537
3416 0.651537
3417 0.651537
3418 0.651537
3419 0.651537
3420 0.651537
3421 0.651537
3422 0.651537
3423 0.651537
3424 0.651537
3425 0.651537
3426 0.651537
3427 0.651537
3428 0.651537
3429 0.651537
3430 0.651537
3431 0.651537
3432 0.651537
3433 0.651537
3434 0.651537
3435 0.651537
3436 0.651537
3437 0.651537
3438 0.651537
3439 0.651537
3440 0.651537
3441 0.651537
3442 0.651537
3443 0.651537
3444 0.651537
3445 0.651537
3446 0.651537
3447 0.651537
3448 0.651537
3449 0.651537
3450 0.651537
3451 0.651537
3452 0.651537
3453 0.651537
3454 0.651537
3455 0.651537
3456 0.651537
3457 0.651537
3458 0.651537
3459 0.651537
3460 0.651537
3461 0.651613
3462 0.651613
3463 0.651613
3464 0.651613
3465 0.651613
3466 0.651613
3467 0.651613
3468 0.651613
3469 0.651613
3470 0.651613
3471 0.651613
3472 0.651613
3473 0.651613
3474 0.651613
3475 0.651613
3476 0.651613
3477 0.651613
3478 0.651613
3479 0.651613
3480 0.651613
3481 0.651624
3482 0.651624
3483 0.651624
3484 0.651624
3485 0.651624
3486 0.651624
3487 0.651624
3488 0.651624
3489 0.651624
3490 0.651624
3491 0.651624
3492 0.651624
3493 0.651624
3494 0.651624
3495 0.651624
3496 0.651624
3497 0.651624
3498 0.651624
3499 0.651624
3500 0.651624
3501 0.651624
3502 0.651635
3503 0.651635
3504 0.651635
3505 0.651635
3506 0.651635
3507 0.651635
3508 0.651635
3509 0.651635
3510 0.651635
3511 0.651635
3512 0.651635
3513 0.651635
3514 0.651635
3515 0.651635
3516 0.651635
3517 0.651635
3518 0.651635
3519 0.651635
3520 0.651635
3521 0.651635
3522 0.651635
3523 0.651664
3524 0.651664
3525 0.651664
3526 0.651664
3527 0.651664
3528 0.651664
3529 0.651664
3530 0.651664
3531 0.651664
3532 0.651664
3533 0.651664
3534 0.651664
3535 0.651664
3536 0.651664
3537 0.651664
3538 0.651664
3539 0.651664
3540 0.651664
3541 0.651664
3542 0.651664
3543 0.651664
3544 0.651664
3545 0.651664
3546 0.651664
3547 0.651664
3548 0.651664
3549 0.651664
3550 0.651664
3551 0.651664
3552 0.651664
3553 0.651664
3554 0.651664
3555 0.651664
3556 0.651664
3557 0.651664
3558 0.651664
3559 0.651664
3560 0.651664
3561 0.651664
3562 0.651664
3563 0.651664
3564 0.651664
3565 0.651664
3566 0.651664
3567 0.651664
3568 0.651664
3569 0.651664
3570 0.651664
3571 0.651664
3572 0.651664
3573 0.651664
3574 0.651664
3575 0.651664
3576 0.651664
3577 0.651664
3578 0.651664
3579 0.651664
3580 0.651664
3581 0.651664
3582 0.651664
3583 0.651664
3584 0.651664
3585 0.651664
3586 0.651664
3587 0.651664
3588 0.651664
3589 0.651664
3590 0.651664
3591 0.651664
3592 0.651664
3593 0.651664
3594 0.651664
3595 0.651664
3596 0.651664
3597 0.651664
3598 0.651666
3599 0.651666


==> plots/data/dataGC-Journal-CN_wC.dat <==
0 0.499091
1 0.562782
2 0.566707
3 0.580374
4 0.590356
5 0.592548
6 0.601655
7 0.605417
8 0.606278
9 0.606819
10 0.607245
11 0.60761
12 0.607825
13 0.608034
14 0.608668
15 0.609014
16 0.609484
17 0.610213
18 0.610646
19 0.6111
20 0.611787
21 0.611908
22 0.611908
23 0.612356
24 0.612512
25 0.612749
26 0.612818
27 0.613091
28 0.613231
29 0.613316
30 0.613343
31 0.61345
32 0.613617
33 0.61364
34 0.613758
35 0.613977
36 0.613977
37 0.614021
38 0.61407
39 0.614121
40 0.614237
41 0.614432
42 0.614482
43 0.614488
44 0.614593
45 0.614804
46 0.614823
47 0.614932
48 0.615069
49 0.61547
50 0.615524
51 0.615546
52 0.615632
53 0.615708
54 0.615708
55 0.615738
56 0.615753
57 0.615906
58 0.616027
59 0.616364
60 0.616377
61 0.616437
62 0.616539
63 0.616618
64 0.617775
65 0.617775
66 0.617803
67 0.617807
68 0.617811
69 0.61783
70 0.618152
71 0.618214
72 0.618278
73 0.618291
74 0.618448
75 0.618448
76 0.618621
77 0.61864
78 0.618675
79 0.618816
80 0.618866
81 0.618866
82 0.618946
83 0.61896
84 0.619553
85 0.61956
86 0.61982
87 0.61982
88 0.61994
89 0.61994
90 0.619951
91 0.619957
92 0.619993
93 0.619993
94 0.620011
95 0.620108
96 0.625409
97 0.628415
98 0.631084
99 0.631084
100 0.631125
101 0.631215
102 0.631259
103 0.631259
104 0.631259
105 0.631536
106 0.631723
107 0.631723
108 0.631749
109 0.632047
110 0.632057
111 0.632181
112 0.632239
113 0.632248
114 0.632403
115 0.632414
116 0.632423
117 0.632423
118 0.632436
119 0.632436
120 0.632436
121 0.632436
122 0.632444
123 0.632468
124 0.632569
125 0.63258
126 0.63258
127 0.632654
128 0.632655
129 0.632655
130 0.632886
131 0.632923
132 0.632994
133 0.632995
134 0.633263
135 0.633272
136 0.633286
137 0.633353
138 0.633531
139 0.633684
140 0.633711
141 0.633781
142 0.633781
143 0.633854
144 0.63392
145 0.633933
146 0.633944
147 0.633944
148 0.633958
149 0.633958
150 0.633958
151 0.633958
152 0.633991
153 0.634126
154 0.634158
155 0.634158
156 0.634158
157 0.634174
158 0.634244
159 0.634244
160 0.634256
161 0.634256
162 0.634365
163 0.634368
164 0.634368
165 0.634376
166 0.63442
167 0.63442
168 0.634428
169 0.634458
170 0.634628
171 0.63465
172 0.634848
173 0.634863
174 0.634932
175 0.634953
176 0.634961
177 0.634961
178 0.634978
179 0.634985
180 0.635029
181 0.635095
182 0.635182
183 0.635229
184 0.635433
185 0.635478
186 0.635478
187 0.635493
188 0.635505
189 0.635505
190 0.635527
191 0.635606
192 0.635606
193 0.635789
194 0.635789
195 0.635821
196 0.635821
197 0.635825
198 0.63585
199 0.635863
200 0.635875
201 0.635875
202 0.635875
203 0.635889
204 0.635958
205 0.635958
206 0.635958
207 0.636077
208 0.636158
209 0.636178
210 0.636211
211 0.636224
212 0.636308
213 0.636308
214 0.636321
215 0.636321
216 0.636321
217 0.636321
218 0.636321
219 0.636321
220 0.636321
221 0.636415
222 0.636415
223 0.636415
224 0.636421
225 0.636421
226 0.636421
227 0.636421
228 0.636439
229 0.636445
230 0.636445
231 0.636445
232 0.636445
233 0.636445
234 0.636445
235 0.636445
236 0.63648
237 0.636779
238 0.636779
239 0.636787
240 0.636805
241 0.636805
242 0.636805
243 0.636805
244 0.636812
245 0.636812
246 0.63684
247 0.63684
248 0.63684
249 0.636974
250 0.637001
251 0.637001
252 0.637013
253 0.637013
254 0.637013
255 0.637023
256 0.637038
257 0.637072
258 0.637081
259 0.63719
260 0.637213
261 0.637237
262 0.637237
263 0.637237
264 0.637257
265 0.637269
266 0.637352
267 0.637352
268 0.637359
269 0.637394
270 0.637394
271 0.637563
272 0.637563
273 0.637573
274 0.637573
275 0.637573
276 0.637573
277 0.637582
278 0.637582
279 0.637582
280 0.637582
281 0.637593
282 0.637598
283 0.637713
284 0.637897
285 0.637897
286 0.637897
287 0.637897
288 0.637944
289 0.637944
290 0.637989
291 0.637989
292 0.637989
293 0.637989
294 0.637989
295 0.637989
296 0.637989
297 0.637989
298 0.637989
299 0.637995
300 0.637995
301 0.63815
302 0.63815
303 0.638267
304 0.638267
305 0.638293
306 0.638293
307 0.638293
308 0.638328
309 0.638331
310 0.638338
311 0.63834
312 0.63834
313 0.63834
314 0.638346
315 0.638375
316 0.638375
317 0.638375
318 0.638467
319 0.638467
320 0.638467
321 0.638467
322 0.638467
323 0.638467
324 0.638566
325 0.638566
326 0.638566
327 0.638575
328 0.63858
329 0.63858
330 0.638772
331 0.638772
332 0.638772
333 0.638772
334 0.638772
335 0.638772
336 0.638772
337 0.638772
338 0.638772
339 0.638772
340 0.638772
341 0.638772
342 0.638772
343 0.638784
344 0.638784
345 0.638784
346 0.638784
347 0.63881
348 0.638848
349 0.63889
350 0.638959
351 0.638959
352 0.638959
353 0.638959
354 0.638997
355 0.638997
356 0.638997
357 0.638997
358 0.638997
359 0.638997
360 0.638997
361 0.638998
362 0.638998
363 0.639013
364 0.639013
365 0.639013
366 0.639013
367 0.639013
368 0.639013
369 0.639013
370 0.639013
371 0.639084
372 0.63909
373 0.63909
374 0.63909
375 0.63909
376 0.639139
377 0.639139
378 0.639141
379 0.639164
380 0.639164
381 0.639164
382 0.639181
383 0.639191
384 0.639191
385 0.639191
386 0.639201
387 0.639213
388 0.639213
389 0.639213
390 0.639217
391 0.639227
392 0.639315
393 0.639315
394 0.639315
395 0.639324
396 0.639324
397 0.639324
398 0.639335
399 0.639336
400 0.639473
401 0.639473
402 0.639487
403 0.639487
404 0.639487
405 0.639487
406 0.639487
407 0.639495
408 0.639495
409 0.639499
410 0.639508
411 0.639558
412 0.639558
413 0.639558
414 0.639558
415 0.639558
416 0.639558
417 0.639558
418 0.639558
419 0.639558
420 0.639558
421 0.639558
422 0.639558
423 0.639591
424 0.639591
425 0.639591
426 0.639591
427 0.639591
428 0.639591
429 0.639602
430 0.639629
431 0.639666
432 0.639666
433 0.639666
434 0.639666
435 0.639666
436 0.639666
437 0.639666
438 0.640008
439 0.640008
440 0.640035
441 0.640035
442 0.640035
443 0.640035
444 0.640042
445 0.640042
446 0.640042
447 0.640042
448 0.640042
449 0.640042
450 0.640042
451 0.640042
452 0.640079
453 0.640079
454 0.640079
455 0.640079
456 0.640079
457 0.640088
458 0.640107
459 0.640107
460 0.640107
461 0.640107
462 0.640107
463 0.640107
464 0.640124
465 0.640124
466 0.640124
467 0.640124
468 0.640163
469 0.640163
470 0.640163
471 0.640164
472 0.640164
473 0.640164
474 0.640178
475 0.640178
476 0.640178
477 0.640178
478 0.640178
479 0.640178
480 0.640178
481 0.640178
482 0.640178
483 0.640178
484 0.640178
485 0.640178
486 0.640178
487 0.640178
488 0.640178
489 0.640178
490 0.640178
491 0.640178
492 0.640178
493 0.640179
494 0.640179
495 0.640192
496 0.640216
497 0.640216
498 0.640218
499 0.640218
500 0.640225
501 0.640225
502 0.640225
503 0.640225
504 0.640239
505 0.640239
506 0.640239
507 0.640239
508 0.640243
509 0.640243
510 0.640243
511 0.640243
512 0.640355
513 0.640355
514 0.640355
515 0.640355
516 0.640355
517 0.640355
518 0.640355
519 0.640355
520 0.640355
521 0.640355
522 0.640355
523 0.640355
524 0.640355
525 0.640355
526 0.640355
527 0.640355
528 0.640355
529 0.640355
530 0.640355
531 0.640355
532 0.640367
533 0.640523
534 0.640523
535 0.640621
536 0.640621
537 0.640621
538 0.640621
539 0.640641
540 0.640641
541 0.640641
542 0.640641
543 0.640641
544 0.640656
545 0.640656
546 0.640656
547 0.640664
548 0.640664
549 0.640664
550 0.640664
551 0.640664
552 0.640665
553 0.640665
554 0.640665
555 0.640721
556 0.640721
557 0.640721
558 0.640721
559 0.640721
560 0.640721
561 0.640721
562 0.640721
563 0.640741
564 0.640747
565 0.640747
566 0.640747
567 0.640747
568 0.640747
569 0.640747
570 0.64077
571 0.64077
572 0.64077
573 0.640775
574 0.640775
575 0.640775
576 0.640775
577 0.640775
578 0.640905
579 0.640905
580 0.640905
581 0.640905
582 0.640905
583 0.640905
584 0.640905
585 0.640905
586 0.640905
587 0.640905
588 0.64092
589 0.64092
590 0.64092
591 0.64092
592 0.64092
593 0.640981
594 0.640981
595 0.641063
596 0.641063
597 0.641063
598 0.641063
599 0.641063
600 0.641063
601 0.641063
602 0.641141
603 0.641141
604 0.641141
605 0.641141
606 0.641224
607 0.641224
608 0.641224
609 0.641224
610 0.641224
611 0.641224
612 0.641224
613 0.641224
614 0.641224
615 0.641224
616 0.641224
617 0.641234
618 0.641234
619 0.641234
620 0.641234
621 0.641234
622 0.641269
623 0.641269
624 0.641269
625 0.641269
626 0.641269
627 0.641269
628 0.641269
629 0.641269
630 0.641269
631 0.641269
632 0.641269
633 0.641269
634 0.641269
635 0.64127
636 0.64127
637 0.64127
638 0.64127
639 0.64127
640 0.64127
641 0.64127
642 0.64127
643 0.64127
644 0.641279
645 0.641279
646 0.641279
647 0.641279
648 0.641279
649 0.641287
650 0.641418
651 0.641418
652 0.641418
653 0.641418
654 0.641418
655 0.641418
656 0.641418
657 0.641418
658 0.641418
659 0.641418
660 0.641418
661 0.641418
662 0.641418
663 0.641429
664 0.641447
665 0.641447
666 0.641458
667 0.641458
668 0.641458
669 0.641458
670 0.641458
671 0.641458
672 0.641458
673 0.641458
674 0.641458
675 0.641458
676 0.641474
677 0.641474
678 0.641474
679 0.641474
680 0.641474
681 0.641474
682 0.641474
683 0.641475
684 0.641506
685 0.641506
686 0.641506
687 0.641516
688 0.641516
689 0.641516
690 0.641516
691 0.641516
692 0.641523
693 0.641523
694 0.641523
695 0.641523
696 0.641523
697 0.641537
698 0.641544
699 0.641544
700 0.641544
701 0.641678
702 0.641689
703 0.641689
704 0.641689
705 0.641689
706 0.641689
707 0.641689
708 0.641701
709 0.64171
710 0.64171
711 0.641773
712 0.641773
713 0.641773
714 0.641773
715 0.641773
716 0.641773
717 0.641777
718 0.641777
719 0.641791
720 0.641791
721 0.641791
722 0.641791
723 0.641794
724 0.641794
725 0.64181
726 0.64181
727 0.64181
728 0.64181
729 0.64181
730 0.64181
731 0.641842
732 0.641914
733 0.641914
734 0.641914
735 0.641914
736 0.641934
737 0.641945
738 0.641945
739 0.641945
740 0.641945
741 0.641945
742 0.641945
743 0.641945
744 0.641945
745 0.641945
746 0.641945
747 0.641945
748 0.641945
749 0.641945
750 0.641945
751 0.641946
752 0.641946
753 0.641946
754 0.641946
755 0.641946
756 0.641946
757 0.641946
758 0.641946
759 0.641946
760 0.641946
761 0.641946
762 0.641946
763 0.641946
764 0.641946
765 0.641946
766 0.641946
767 0.641946
768 0.641961
769 0.641961
770 0.641961
771 0.641961
772 0.641961
773 0.641961
774 0.641961
775 0.641961
776 0.641961
777 0.641961
778 0.641961
779 0.641961
780 0.642065
781 0.642065
782 0.642152
783 0.642152
784 0.642159
785 0.642159
786 0.642161
787 0.642161
788 0.642161
789 0.642161
790 0.642161
791 0.642166
792 0.642166
793 0.642166
794 0.642166
795 0.642166
796 0.642166
797 0.642166
798 0.642166
799 0.642176
800 0.642176
801 0.642176
802 0.642176
803 0.642176
804 0.642176
805 0.642176
806 0.642176
807 0.642176
808 0.642176
809 0.642176
810 0.642176
811 0.642176
812 0.642176
813 0.642176
814 0.642176
815 0.642176
816 0.642176
817 0.642176
818 0.642176
819 0.642176
820 0.642185
821 0.642185
822 0.642185
823 0.642185
824 0.642185
825 0.642208
826 0.642208
827 0.642208
828 0.642208
829 0.642227
830 0.642227
831 0.642301
832 0.642301
833 0.642301
834 0.642301
835 0.642301
836 0.642301
837 0.642301
838 0.642315
839 0.642315
840 0.642315
841 0.642315
842 0.642315
843 0.642383
844 0.642383
845 0.642383
846 0.642383
847 0.642383
848 0.642383
849 0.642383
850 0.642383
851 0.642383
852 0.642383
853 0.642383
854 0.642383
855 0.642388
856 0.642388
857 0.642388
858 0.642388
859 0.642393
860 0.642393
861 0.642393
862 0.642393
863 0.642393
864 0.642393
865 0.642393
866 0.642399
867 0.642474
868 0.642474
869 0.642502
870 0.642502
871 0.642572
872 0.642572
873 0.642635
874 0.642635
875 0.642635
876 0.642635
877 0.642635
878 0.642635
879 0.64269
880 0.64269
881 0.64269
882 0.64269
883 0.64269
884 0.64269
885 0.64269
886 0.64271
887 0.642724
888 0.642724
889 0.642724
890 0.642724
891 0.642724
892 0.642725
893 0.642725
894 0.642725
895 0.642725
896 0.642725
897 0.642742
898 0.642742
899 0.642742
900 0.64275
901 0.64275
902 0.64275
903 0.64275
904 0.64275
905 0.64275
906 0.64275
907 0.64275
908 0.64275
909 0.64275
910 0.64275
911 0.64275
912 0.64275
913 0.64275
914 0.64275
915 0.64275
916 0.64275
917 0.64275
918 0.64275
919 0.64275
920 0.64275
921 0.64275
922 0.64275
923 0.64275
924 0.64275
925 0.64275
926 0.64275
927 0.64275
928 0.64275
929 0.64275
930 0.64275
931 0.64275
932 0.64275
933 0.64275
934 0.64275
935 0.64275
936 0.64275
937 0.64275
938 0.64275
939 0.64275
940 0.64275
941 0.64275
942 0.64275
943 0.64275
944 0.64275
945 0.64275
946 0.64275
947 0.64275
948 0.64275
949 0.64275
950 0.64275
951 0.64275
952 0.64275
953 0.64275
954 0.64275
955 0.64275
956 0.64275
957 0.64275
958 0.64275
959 0.64275
960 0.64275
961 0.64275
962 0.64275
963 0.64275
964 0.64275
965 0.64275
966 0.64275
967 0.64275
968 0.64275
969 0.64275
970 0.64275
971 0.64275
972 0.64275
973 0.64275
974 0.64275
975 0.64275
976 0.64275
977 0.64275
978 0.64275
979 0.64275
980 0.64275
981 0.64275
982 0.64275
983 0.64275
984 0.64275
985 0.64275
986 0.64275
987 0.64275
988 0.64275
989 0.64275
990 0.64275
991 0.64275
992 0.64275
993 0.64275
994 0.64275
995 0.64275
996 0.64275
997 0.64275
998 0.64275
999 0.64275
1000 0.64275
1001 0.64275
1002 0.64275
1003 0.64275
1004 0.64275
1005 0.64275
1006 0.64275
1007 0.64275
1008 0.64275
1009 0.64275
1010 0.64275
1011 0.64275
1012 0.64275
1013 0.64275
1014 0.64275
1015 0.64275
1016 0.64275
1017 0.64275
1018 0.64275
1019 0.64275
1020 0.64275
1021 0.64275
1022 0.64275
1023 0.64275
1024 0.64275
1025 0.64275
1026 0.64275
1027 0.64275
1028 0.64275
1029 0.64275
1030 0.64275
1031 0.64275
1032 0.64275
1033 0.64275
1034 0.64275
1035 0.64275
1036 0.64275
1037 0.64275
1038 0.64275
1039 0.64275
1040 0.64275
1041 0.64275
1042 0.64275
1043 0.64275
1044 0.64275
1045 0.64275
1046 0.64275
1047 0.64275
1048 0.64275
1049 0.64275
1050 0.64275
1051 0.64275
1052 0.64275
1053 0.64275
1054 0.64275
1055 0.64275
1056 0.64275
1057 0.64275
1058 0.64275
1059 0.64275
1060 0.64275
1061 0.64275
1062 0.64275
1063 0.64275
1064 0.64275
1065 0.64275
1066 0.64275
1067 0.64275
1068 0.64275
1069 0.64275
1070 0.64275
1071 0.64275
1072 0.64275
1073 0.64275
1074 0.64275
1075 0.64275
1076 0.64275
1077 0.64275
1078 0.64275
1079 0.64275
1080 0.64275
1081 0.64275
1082 0.64275
1083 0.64275
1084 0.64275
1085 0.64275
1086 0.64275
1087 0.64275
1088 0.64275
1089 0.64275
1090 0.64275
1091 0.64275
1092 0.64275
1093 0.64275
1094 0.64275
1095 0.64275
1096 0.64275
1097 0.64275
1098 0.64275
1099 0.64275
1100 0.64275
1101 0.64275
1102 0.64275
1103 0.64275
1104 0.64275
1105 0.64275
1106 0.64275
1107 0.64275
1108 0.64275
1109 0.64275
1110 0.64275
1111 0.64275
1112 0.64275
1113 0.64275
1114 0.64275
1115 0.64275
1116 0.64275
1117 0.64275
1118 0.64275
1119 0.64275
1120 0.64275
1121 0.64275
1122 0.64275
1123 0.64275
1124 0.64275
1125 0.64275
1126 0.64275
1127 0.64275
1128 0.64275
1129 0.64275
1130 0.64275
1131 0.64275
1132 0.64275
1133 0.64275
1134 0.64275
1135 0.64275
1136 0.64275
1137 0.64275
1138 0.64275
1139 0.64275
1140 0.64275
1141 0.64275
1142 0.64275
1143 0.64275
1144 0.64275
1145 0.64275
1146 0.64275
1147 0.64275
1148 0.64275
1149 0.64275
1150 0.64275
1151 0.64275
1152 0.64275
1153 0.64275
1154 0.64275
1155 0.64275
1156 0.64275
1157 0.64275
1158 0.64275
1159 0.64275
1160 0.64275
1161 0.64275
1162 0.64275
1163 0.64275
1164 0.64275
1165 0.64275
1166 0.64275
1167 0.64275
1168 0.64275
1169 0.64275
1170 0.64275
1171 0.64275
1172 0.64275
1173 0.64275
1174 0.64275
1175 0.64275
1176 0.64275
1177 0.64275
1178 0.64275
1179 0.64275
1180 0.64275
1181 0.64275
1182 0.64275
1183 0.64275
1184 0.64275
1185 0.64275
1186 0.64275
1187 0.64275
1188 0.64275
1189 0.64275
1190 0.64275
1191 0.64275
1192 0.64275
1193 0.64275
1194 0.64275
1195 0.64275
1196 0.64275
1197 0.64275
1198 0.64275
1199 0.64275
1200 0.64275
1201 0.64275
1202 0.64275
1203 0.64275
1204 0.64275
1205 0.64275
1206 0.64275
1207 0.64275
1208 0.64275
1209 0.64275
1210 0.64275
1211 0.64275
1212 0.64275
1213 0.64275
1214 0.64275
1215 0.64275
1216 0.64275
1217 0.64275
1218 0.64275
1219 0.64275
1220 0.64275
1221 0.64275
1222 0.64275
1223 0.64275
1224 0.64275
1225 0.64275
1226 0.64275
1227 0.64275
1228 0.64275
1229 0.64275
1230 0.64275
1231 0.64275
1232 0.64275
1233 0.64275
1234 0.64275
1235 0.64275
1236 0.64275
1237 0.64275
1238 0.64275
1239 0.64275
1240 0.64275
1241 0.64275
1242 0.64275
1243 0.64275
1244 0.64275
1245 0.64275
1246 0.64275
1247 0.64275
1248 0.64275
1249 0.64275
1250 0.64275
1251 0.64275
1252 0.64275
1253 0.64275
1254 0.64275
1255 0.64275
1256 0.64275
1257 0.64275
1258 0.64275
1259 0.64275
1260 0.64275
1261 0.64275
1262 0.64275
1263 0.64275
1264 0.64275
1265 0.64275
1266 0.64275
1267 0.64275
1268 0.64275
1269 0.64275
1270 0.64275
1271 0.64275
1272 0.64275
1273 0.64275
1274 0.64275
1275 0.64275
1276 0.64275
1277 0.64275
1278 0.64275
1279 0.64275
1280 0.64275
1281 0.64275
1282 0.64275
1283 0.64275
1284 0.64275
1285 0.64275
1286 0.64275
1287 0.64275
1288 0.64275
1289 0.64275
1290 0.64275
1291 0.64275
1292 0.64275
1293 0.64275
1294 0.64275
1295 0.64275
1296 0.64275
1297 0.64275
1298 0.64275
1299 0.64275
1300 0.64275
1301 0.64275
1302 0.64275
1303 0.64275
1304 0.64275
1305 0.64275
1306 0.64275
1307 0.64275
1308 0.64275
1309 0.64275
1310 0.64275
1311 0.64275
1312 0.64275
1313 0.64275
1314 0.64275
1315 0.64275
1316 0.64275
1317 0.64275
1318 0.64275
1319 0.64275
1320 0.64275
1321 0.64275
1322 0.64275
1323 0.64275
1324 0.64275
1325 0.64275
1326 0.64275
1327 0.64275
1328 0.64275
1329 0.64275
1330 0.64275
1331 0.64275
1332 0.64275
1333 0.64275
1334 0.64275
1335 0.64275
1336 0.64275
1337 0.64275
1338 0.64275
1339 0.64275
1340 0.64275
1341 0.64275
1342 0.64275
1343 0.64275
1344 0.64275
1345 0.64275
1346 0.64275
1347 0.64275
1348 0.64275
1349 0.64275
1350 0.64275
1351 0.64275
1352 0.64275
1353 0.64275
1354 0.64275
1355 0.64275
1356 0.64275
1357 0.64275
1358 0.64275
1359 0.64275
1360 0.64275
1361 0.64275
1362 0.64275
1363 0.64275
1364 0.64275
1365 0.64275
1366 0.64275
1367 0.64275
1368 0.64275
1369 0.64275
1370 0.64275
1371 0.64275
1372 0.64275
1373 0.64275
1374 0.64275
1375 0.64275
1376 0.64275
1377 0.64275
1378 0.64275
1379 0.64275
1380 0.64275
1381 0.64275
1382 0.64275
1383 0.64275
1384 0.64275
1385 0.64275
1386 0.64275
1387 0.64275
1388 0.64275
1389 0.64275
1390 0.64275
1391 0.64275
1392 0.64275
1393 0.64275
1394 0.64275
1395 0.64275
1396 0.64275
1397 0.64275
1398 0.64275
1399 0.64275
1400 0.64275
1401 0.64275
1402 0.64275
1403 0.64275
1404 0.64275
1405 0.64275
1406 0.64275
1407 0.64275
1408 0.64275
1409 0.64275
1410 0.64275
1411 0.64275
1412 0.64275
1413 0.64275
1414 0.64275
1415 0.64275
1416 0.64275
1417 0.64275
1418 0.64275
1419 0.64275
1420 0.64275
1421 0.64275
1422 0.64275
1423 0.64275
1424 0.64275
1425 0.64275
1426 0.64275
1427 0.64275
1428 0.64275
1429 0.64275
1430 0.64275
1431 0.64275
1432 0.64275
1433 0.64275
1434 0.64275
1435 0.64275
1436 0.64275
1437 0.64275
1438 0.64275
1439 0.64275
1440 0.64275
1441 0.64275
1442 0.64275
1443 0.64275
1444 0.64275
1445 0.64275
1446 0.64275
1447 0.64275
1448 0.64275
1449 0.64275
1450 0.64275
1451 0.64275
1452 0.64275
1453 0.64275
1454 0.64275
1455 0.64275
1456 0.64275
1457 0.64275
1458 0.64275
1459 0.64275
1460 0.64275
1461 0.64275
1462 0.64275
1463 0.64275
1464 0.64275
1465 0.64275
1466 0.64275
1467 0.64275
1468 0.64275
1469 0.64275
1470 0.64275
1471 0.64275
1472 0.64275
1473 0.64275
1474 0.64275
1475 0.64275
1476 0.64275
1477 0.64275
1478 0.64275
1479 0.64275
1480 0.64275
1481 0.64275
1482 0.64275
1483 0.64275
1484 0.64275
1485 0.64275
1486 0.64275
1487 0.64275
1488 0.64275
1489 0.64275
1490 0.64275
1491 0.64275
1492 0.64275
1493 0.64275
1494 0.64275
1495 0.64275
1496 0.64275
1497 0.64275
1498 0.64275
1499 0.64275
1500 0.64275
1501 0.64275
1502 0.64275
1503 0.64275
1504 0.64275
1505 0.64275
1506 0.64275
1507 0.64275
1508 0.64275
1509 0.64275
1510 0.64275
1511 0.64275
1512 0.64275
1513 0.64275
1514 0.64275
1515 0.64275
1516 0.64275
1517 0.64275
1518 0.64275
1519 0.64275
1520 0.64275
1521 0.64275
1522 0.64275
1523 0.64275
1524 0.64275
1525 0.64275
1526 0.64275
1527 0.64275
1528 0.64275
1529 0.64275
1530 0.64275
1531 0.64275
1532 0.64275
1533 0.64275
1534 0.64275
1535 0.64275
1536 0.64275
1537 0.64275
1538 0.64275
1539 0.64275
1540 0.64275
1541 0.64275
1542 0.64275
1543 0.64275
1544 0.64275
1545 0.64275
1546 0.64275
1547 0.64275
1548 0.64275
1549 0.64275
1550 0.64275
1551 0.64275
1552 0.64275
1553 0.64275
1554 0.64275
1555 0.64275
1556 0.64275
1557 0.64275
1558 0.64275
1559 0.64275
1560 0.64275
1561 0.64275
1562 0.64275
1563 0.64275
1564 0.64275
1565 0.64275
1566 0.64275
1567 0.64275
1568 0.64275
1569 0.64275
1570 0.64275
1571 0.64275
1572 0.64275
1573 0.64275
1574 0.64275
1575 0.64275
1576 0.64275
1577 0.64275
1578 0.64275
1579 0.64275
1580 0.64275
1581 0.64275
1582 0.64275
1583 0.64275
1584 0.64275
1585 0.64275
1586 0.64275
1587 0.64275
1588 0.64275
1589 0.64275
1590 0.64275
1591 0.64275
1592 0.64275
1593 0.64275
1594 0.64275
1595 0.64275
1596 0.64275
1597 0.64275
1598 0.64275
1599 0.64275
1600 0.64275
1601 0.64275
1602 0.64275
1603 0.64275
1604 0.64275
1605 0.64275
1606 0.64275
1607 0.64275
1608 0.64275
1609 0.64275
1610 0.64275
1611 0.64275
1612 0.64275
1613 0.64275
1614 0.64275
1615 0.64275
1616 0.64275
1617 0.64275
1618 0.64275
1619 0.64275
1620 0.64275
1621 0.64275
1622 0.64275
1623 0.64275
1624 0.64275
1625 0.64275
1626 0.64275
1627 0.64275
1628 0.64275
1629 0.64275
1630 0.64275
1631 0.64275
1632 0.64275
1633 0.64275
1634 0.64275
1635 0.64275
1636 0.64275
1637 0.64275
1638 0.64275
1639 0.64275
1640 0.64275
1641 0.64275
1642 0.64275
1643 0.64275
1644 0.64275
1645 0.64275
1646 0.64275
1647 0.64275
1648 0.64275
1649 0.64275
1650 0.64275
1651 0.64275
1652 0.64275
1653 0.64275
1654 0.64275
1655 0.64275
1656 0.64275
1657 0.64275
1658 0.64275
1659 0.64275
1660 0.64275
1661 0.64275
1662 0.64275
1663 0.64275
1664 0.64275
1665 0.64275
1666 0.64275
1667 0.64275
1668 0.64275
1669 0.64275
1670 0.64275
1671 0.64275
1672 0.64275
1673 0.64275
1674 0.64275
1675 0.64275
1676 0.64275
1677 0.64275
1678 0.64275
1679 0.64275
1680 0.64275
1681 0.64275
1682 0.64275
1683 0.64275
1684 0.64275
1685 0.64275
1686 0.64275
1687 0.64275
1688 0.64275
1689 0.64275
1690 0.64275
1691 0.64275
1692 0.64275
1693 0.64275
1694 0.64275
1695 0.64275
1696 0.64275
1697 0.64275
1698 0.64275
1699 0.64275
1700 0.64275
1701 0.64275
1702 0.64275
1703 0.64275
1704 0.64275
1705 0.64275
1706 0.64275
1707 0.64275
1708 0.64275
1709 0.64275
1710 0.64275
1711 0.64275
1712 0.64275
1713 0.64275
1714 0.64275
1715 0.64275
1716 0.64275
1717 0.64275
1718 0.64275
1719 0.64275
1720 0.64275
1721 0.64275
1722 0.64275
1723 0.64275
1724 0.64275
1725 0.64275
1726 0.64275
1727 0.64275
1728 0.64275
1729 0.64275
1730 0.64275
1731 0.64275
1732 0.64275
1733 0.64275
1734 0.64275
1735 0.64275
1736 0.64275
1737 0.64275
1738 0.64275
1739 0.64275
1740 0.64275
1741 0.64275
1742 0.64275
1743 0.64275
1744 0.64275
1745 0.64275
1746 0.64275
1747 0.64275
1748 0.64275
1749 0.64275
1750 0.64275
1751 0.64275
1752 0.64275
1753 0.64275
1754 0.64275
1755 0.64275
1756 0.64275
1757 0.64275
1758 0.64275
1759 0.64275
1760 0.64275
1761 0.64275
1762 0.64275
1763 0.64275
1764 0.64275
1765 0.64275
1766 0.64275
1767 0.64275
1768 0.64275
1769 0.64275
1770 0.64275
1771 0.64275
1772 0.64275
1773 0.64275
1774 0.64275
1775 0.64275
1776 0.64275
1777 0.64275
1778 0.64275
1779 0.64275
1780 0.64275
1781 0.64275
1782 0.64275
1783 0.64275
1784 0.64275
1785 0.64275
1786 0.64275
1787 0.64275
1788 0.64275
1789 0.64275
1790 0.64275
1791 0.64275
1792 0.64275
1793 0.64275
1794 0.64275
1795 0.64275
1796 0.64275
1797 0.64275
1798 0.64275
1799 0.64275
1800 0.64275
1801 0.64275
1802 0.64275
1803 0.64275
1804 0.64275
1805 0.64275
1806 0.64275
1807 0.64275
1808 0.64275
1809 0.64275
1810 0.64275
1811 0.64275
1812 0.64275
1813 0.64275
1814 0.64275
1815 0.64275
1816 0.64275
1817 0.64275
1818 0.64275
1819 0.64275
1820 0.64275
1821 0.64275
1822 0.64275
1823 0.64275
1824 0.64275
1825 0.64275
1826 0.64275
1827 0.64275
1828 0.64275
1829 0.64275
1830 0.64275
1831 0.64275
1832 0.64275
1833 0.64275
1834 0.64275
1835 0.64275
1836 0.64275
1837 0.64275
1838 0.64275
1839 0.64275
1840 0.64275
1841 0.64275
1842 0.64275
1843 0.64275
1844 0.64275
1845 0.64275
1846 0.64275
1847 0.64275
1848 0.64275
1849 0.64275
1850 0.64275
1851 0.64275
1852 0.64275
1853 0.64275
1854 0.64275
1855 0.64275
1856 0.64275
1857 0.64275
1858 0.64275
1859 0.64275
1860 0.64275
1861 0.64275
1862 0.64275
1863 0.64275
1864 0.64275
1865 0.64275
1866 0.64275
1867 0.64275
1868 0.64275
1869 0.64275
1870 0.64275
1871 0.64275
1872 0.64275
1873 0.64275
1874 0.64275
1875 0.64275
1876 0.64275
1877 0.64275
1878 0.64275
1879 0.64275
1880 0.64275
1881 0.64275
1882 0.64275
1883 0.64275
1884 0.64275
1885 0.64275
1886 0.64275
1887 0.64275
1888 0.64275
1889 0.64275
1890 0.64275
1891 0.64275
1892 0.64275
1893 0.64275
1894 0.64275
1895 0.64275
1896 0.64275
1897 0.64275
1898 0.64275
1899 0.64275
1900 0.64275
1901 0.64275
1902 0.64275
1903 0.64275
1904 0.64275
1905 0.64275
1906 0.64275
1907 0.64275
1908 0.64275
1909 0.64275
1910 0.64275
1911 0.64275
1912 0.64275
1913 0.64275
1914 0.64275
1915 0.64275
1916 0.64275
1917 0.64275
1918 0.64275
1919 0.64275
1920 0.64275
1921 0.64275
1922 0.64275
1923 0.64275
1924 0.64275
1925 0.64275
1926 0.64275
1927 0.64275
1928 0.64275
1929 0.64275
1930 0.64275
1931 0.64275
1932 0.64275
1933 0.64275
1934 0.64275
1935 0.64275
1936 0.64275
1937 0.64275
1938 0.64275
1939 0.64275
1940 0.64275
1941 0.64275
1942 0.64275
1943 0.64275
1944 0.64275
1945 0.64275
1946 0.64275
1947 0.64275
1948 0.64275
1949 0.64275
1950 0.64275
1951 0.64275
1952 0.64275
1953 0.64275
1954 0.64275
1955 0.64275
1956 0.64275
1957 0.64275
1958 0.64275
1959 0.64275
1960 0.64275
1961 0.64275
1962 0.64275
1963 0.64275
1964 0.64275
1965 0.64275
1966 0.64275
1967 0.64275
1968 0.64275
1969 0.64275
1970 0.64275
1971 0.64275
1972 0.64275
1973 0.64275
1974 0.64275
1975 0.64275
1976 0.64275
1977 0.64275
1978 0.64275
1979 0.64275
1980 0.64275
1981 0.64275
1982 0.64275
1983 0.64275
1984 0.64275
1985 0.64275
1986 0.64275
1987 0.64275
1988 0.64275
1989 0.64275
1990 0.64275
1991 0.64275
1992 0.64275
1993 0.64275
1994 0.64275
1995 0.64275
1996 0.64275
1997 0.64275
1998 0.64275
1999 0.64275
2000 0.64275
2001 0.64275
2002 0.64275
2003 0.64275
2004 0.64275
2005 0.64275
2006 0.64275
2007 0.64275
2008 0.64275
2009 0.64275
2010 0.64275
2011 0.64275
2012 0.64275
2013 0.64275
2014 0.64275
2015 0.64275
2016 0.64275
2017 0.64275
2018 0.64275
2019 0.64275
2020 0.64275
2021 0.64275
2022 0.64275
2023 0.64275
2024 0.64275
2025 0.64275
2026 0.64275
2027 0.64275
2028 0.64275
2029 0.64275
2030 0.64275
2031 0.64275
2032 0.64275
2033 0.64275
2034 0.64275
2035 0.64275
2036 0.64275
2037 0.64275
2038 0.64275
2039 0.64275
2040 0.64275
2041 0.64275
2042 0.64275
2043 0.64275
2044 0.64275
2045 0.64275
2046 0.64275
2047 0.64275
2048 0.64275
2049 0.64275
2050 0.64275
2051 0.64275
2052 0.64275
2053 0.64275
2054 0.64275
2055 0.64275
2056 0.64275
2057 0.64275
2058 0.64275
2059 0.64275
2060 0.64275
2061 0.64275
2062 0.64275
2063 0.64275
2064 0.64275
2065 0.64275
2066 0.64275
2067 0.64275
2068 0.64275
2069 0.64275
2070 0.64275
2071 0.64275
2072 0.64275
2073 0.64275
2074 0.64275
2075 0.64275
2076 0.64275
2077 0.64275
2078 0.64275
2079 0.64275
2080 0.64275
2081 0.64275
2082 0.64275
2083 0.64275
2084 0.64275
2085 0.64275
2086 0.64275
2087 0.64275
2088 0.64275
2089 0.64275
2090 0.64275
2091 0.64275
2092 0.64275
2093 0.64275
2094 0.64275
2095 0.64275
2096 0.64275
2097 0.64275
2098 0.64275
2099 0.64275
2100 0.64275
2101 0.64275
2102 0.64275
2103 0.64275
2104 0.64275
2105 0.64275
2106 0.64275
2107 0.64275
2108 0.64275
2109 0.64275
2110 0.64275
2111 0.64275
2112 0.64275
2113 0.64275
2114 0.64275
2115 0.64275
2116 0.64275
2117 0.64275
2118 0.64275
2119 0.64275
2120 0.64275
2121 0.64275
2122 0.64275
2123 0.64275
2124 0.64275
2125 0.64275
2126 0.64275
2127 0.64275
2128 0.64275
2129 0.64275
2130 0.64275
2131 0.64275
2132 0.64275
2133 0.64275
2134 0.64275
2135 0.64275
2136 0.64275
2137 0.64275
2138 0.64275
2139 0.64275
2140 0.64275
2141 0.64275
2142 0.64275
2143 0.64275
2144 0.64275
2145 0.64275
2146 0.64275
2147 0.64275
2148 0.64275
2149 0.64275
2150 0.64275
2151 0.64275
2152 0.64275
2153 0.64275
2154 0.64275
2155 0.64275
2156 0.64275
2157 0.64275
2158 0.64275
2159 0.64275
2160 0.64275
2161 0.64275
2162 0.64275
2163 0.64275
2164 0.64275
2165 0.64275
2166 0.64275
2167 0.64275
2168 0.64275
2169 0.64275
2170 0.64275
2171 0.64275
2172 0.64275
2173 0.64275
2174 0.64275
2175 0.64275
2176 0.64275
2177 0.64275
2178 0.64275
2179 0.64275
2180 0.64275
2181 0.64275
2182 0.64275
2183 0.64275
2184 0.64275
2185 0.64275
2186 0.64275
2187 0.64275
2188 0.64275
2189 0.64275
2190 0.64275
2191 0.64275
2192 0.64275
2193 0.64275
2194 0.64275
2195 0.64275
2196 0.64275
2197 0.64275
2198 0.64275
2199 0.64275
2200 0.64275
2201 0.64275
2202 0.64275
2203 0.64275
2204 0.64275
2205 0.64275
2206 0.64275
2207 0.64275
2208 0.64275
2209 0.64275
2210 0.64275
2211 0.64275
2212 0.64275
2213 0.64275
2214 0.64275
2215 0.64275
2216 0.64275
2217 0.64275
2218 0.64275
2219 0.64275
2220 0.64275
2221 0.64275
2222 0.64275
2223 0.64275
2224 0.64275
2225 0.64275
2226 0.64275
2227 0.64275
2228 0.64275
2229 0.64275
2230 0.64275
2231 0.64275
2232 0.64275
2233 0.64275
2234 0.64275
2235 0.64275
2236 0.64275
2237 0.64275
2238 0.64275
2239 0.64275
2240 0.64275
2241 0.64275
2242 0.64275
2243 0.64275
2244 0.64275
2245 0.64275
2246 0.64275
2247 0.64275
2248 0.64275
2249 0.64275
2250 0.64275
2251 0.64275
2252 0.64275
2253 0.64275
2254 0.64275
2255 0.64275
2256 0.64275
2257 0.64275
2258 0.64275
2259 0.64275
2260 0.64275
2261 0.64275
2262 0.64275
2263 0.64275
2264 0.64275
2265 0.64275
2266 0.64275
2267 0.64275
2268 0.64275
2269 0.64275
2270 0.64275
2271 0.64275
2272 0.64275
2273 0.64275
2274 0.64275
2275 0.64275
2276 0.64275
2277 0.64275
2278 0.64275
2279 0.64275
2280 0.64275
2281 0.64275
2282 0.64275
2283 0.64275
2284 0.64275
2285 0.64275
2286 0.64275
2287 0.64275
2288 0.64275
2289 0.64275
2290 0.64275
2291 0.64275
2292 0.64275
2293 0.64275
2294 0.64275
2295 0.64275
2296 0.64275
2297 0.64275
2298 0.64275
2299 0.64275
2300 0.64275
2301 0.64275
2302 0.64275
2303 0.64275
2304 0.64275
2305 0.64275
2306 0.64275
2307 0.64275
2308 0.64275
2309 0.64275
2310 0.64275
2311 0.64275
2312 0.64275
2313 0.64275
2314 0.64275
2315 0.64275
2316 0.64275
2317 0.64275
2318 0.64275
2319 0.64275
2320 0.64275
2321 0.64275
2322 0.64275
2323 0.64275
2324 0.64275
2325 0.64275
2326 0.64275
2327 0.64275
2328 0.64275
2329 0.64275
2330 0.64275
2331 0.64275
2332 0.64275
2333 0.64275
2334 0.64275
2335 0.64275
2336 0.64275
2337 0.64275
2338 0.64275
2339 0.64275
2340 0.64275
2341 0.64275
2342 0.64275
2343 0.64275
2344 0.64275
2345 0.64275
2346 0.64275
2347 0.64275
2348 0.64275
2349 0.64275
2350 0.64275
2351 0.64275
2352 0.64275
2353 0.64275
2354 0.64275
2355 0.64275
2356 0.64275
2357 0.64275
2358 0.64275
2359 0.64275
2360 0.64275
2361 0.64275
2362 0.64275
2363 0.64275
2364 0.64275
2365 0.64275
2366 0.64275
2367 0.64275
2368 0.64275
2369 0.64275
2370 0.64275
2371 0.64275
2372 0.64275
2373 0.64275
2374 0.64275
2375 0.64275
2376 0.64275
2377 0.64275
2378 0.64275
2379 0.64275
2380 0.64275
2381 0.64275
2382 0.64275
2383 0.64275
2384 0.64275
2385 0.64275
2386 0.64275
2387 0.64275
2388 0.64275
2389 0.64275
2390 0.64275
2391 0.64275
2392 0.64275
2393 0.64275
2394 0.64275
2395 0.64275
2396 0.64275
2397 0.64275
2398 0.64275
2399 0.64275
2400 0.64275
2401 0.64275
2402 0.64275
2403 0.64275
2404 0.64275
2405 0.64275
2406 0.64275
2407 0.64275
2408 0.64275
2409 0.64275
2410 0.64275
2411 0.64275
2412 0.64275
2413 0.64275
2414 0.64275
2415 0.64275
2416 0.64275
2417 0.64275
2418 0.64275
2419 0.64275
2420 0.64275
2421 0.64275
2422 0.64275
2423 0.64275
2424 0.64275
2425 0.64275
2426 0.64275
2427 0.64275
2428 0.64275
2429 0.64275
2430 0.64275
2431 0.64275
2432 0.64275
2433 0.64275
2434 0.64275
2435 0.64275
2436 0.64275
2437 0.64275
2438 0.64275
2439 0.64275
2440 0.64275
2441 0.64275
2442 0.64275
2443 0.64275
2444 0.64275
2445 0.64275
2446 0.64275
2447 0.64275
2448 0.64275
2449 0.64275
2450 0.64275
2451 0.64275
2452 0.64275
2453 0.64275
2454 0.64275
2455 0.64275
2456 0.64275
2457 0.64275
2458 0.64275
2459 0.64275
2460 0.64275
2461 0.64275
2462 0.64275
2463 0.64275
2464 0.64275
2465 0.64275
2466 0.64275
2467 0.64275
2468 0.64275
2469 0.64275
2470 0.64275
2471 0.64275
2472 0.64275
2473 0.64275
2474 0.64275
2475 0.64275
2476 0.64275
2477 0.64275
2478 0.64275
2479 0.64275
2480 0.64275
2481 0.64275
2482 0.64275
2483 0.64275
2484 0.64275
2485 0.64275
2486 0.64275
2487 0.64275
2488 0.64275
2489 0.64275
2490 0.64275
2491 0.64275
2492 0.64275
2493 0.64275
2494 0.64275
2495 0.64275
2496 0.64275
2497 0.64275
2498 0.64275
2499 0.64275
2500 0.64275
2501 0.64275
2502 0.64275
2503 0.64275
2504 0.64275
2505 0.64275
2506 0.64275
2507 0.64275
2508 0.64275
2509 0.64275
2510 0.64275
2511 0.64275
2512 0.64275
2513 0.64275
2514 0.64275
2515 0.64275
2516 0.64275
2517 0.64275
2518 0.64275
2519 0.64275
2520 0.64275
2521 0.64275
2522 0.64275
2523 0.64275
2524 0.64275
2525 0.64275
2526 0.64275
2527 0.64275
2528 0.64275
2529 0.64275
2530 0.64275
2531 0.64275
2532 0.64275
2533 0.64275
2534 0.64275
2535 0.64275
2536 0.64275
2537 0.64275
2538 0.64275
2539 0.64275
2540 0.64275
2541 0.64275
2542 0.64275
2543 0.64275
2544 0.64275
2545 0.64275
2546 0.64275
2547 0.64275
2548 0.64275
2549 0.64275
2550 0.64275
2551 0.64275
2552 0.64275
2553 0.64275
2554 0.64275
2555 0.64275
2556 0.64275
2557 0.64275
2558 0.64275
2559 0.64275
2560 0.64275
2561 0.64275
2562 0.64275
2563 0.64275
2564 0.64275
2565 0.64275
2566 0.64275
2567 0.64275
2568 0.64275
2569 0.64275
2570 0.64275
2571 0.64275
2572 0.64275
2573 0.64275
2574 0.64275
2575 0.64275
2576 0.64275
2577 0.64275
2578 0.64275
2579 0.64275
2580 0.64275
2581 0.64275
2582 0.64275
2583 0.64275
2584 0.64275
2585 0.64275
2586 0.64275
2587 0.64275
2588 0.64275
2589 0.64275
2590 0.64275
2591 0.64275
2592 0.64275
2593 0.64275
2594 0.64275
2595 0.64275
2596 0.64275
2597 0.64275
2598 0.64275
2599 0.64275
2600 0.64275
2601 0.64275
2602 0.64275
2603 0.64275
2604 0.64275
2605 0.64275
2606 0.64275
2607 0.64275
2608 0.64275
2609 0.64275
2610 0.64275
2611 0.64275
2612 0.64275
2613 0.64275
2614 0.64275
2615 0.64275
2616 0.64275
2617 0.64275
2618 0.64275
2619 0.64275
2620 0.64275
2621 0.64275
2622 0.64275
2623 0.64275
2624 0.64275
2625 0.64275
2626 0.64275
2627 0.64275
2628 0.64275
2629 0.64275
2630 0.64275
2631 0.64275
2632 0.64275
2633 0.64275
2634 0.64275
2635 0.64275
2636 0.64275
2637 0.64275
2638 0.64275
2639 0.64275
2640 0.64275
2641 0.64275
2642 0.64275
2643 0.64275
2644 0.64275
2645 0.64275
2646 0.64275
2647 0.64275
2648 0.64275
2649 0.64275
2650 0.64275
2651 0.64275
2652 0.64275
2653 0.64275
2654 0.64275
2655 0.64275
2656 0.64275
2657 0.64275
2658 0.64275
2659 0.64275
2660 0.64275
2661 0.64275
2662 0.64275
2663 0.64275
2664 0.64275
2665 0.64275
2666 0.64275
2667 0.64275
2668 0.64275
2669 0.64275
2670 0.64275
2671 0.64275
2672 0.64275
2673 0.64275
2674 0.64275
2675 0.64275
2676 0.64275
2677 0.64275
2678 0.64275
2679 0.64275
2680 0.64275
2681 0.64275
2682 0.64275
2683 0.64275
2684 0.64275
2685 0.64275
2686 0.64275
2687 0.64275
2688 0.64275
2689 0.64275
2690 0.64275
2691 0.64275
2692 0.64275
2693 0.64275
2694 0.64275
2695 0.64275
2696 0.64275
2697 0.64275
2698 0.64275
2699 0.64275
2700 0.64275
2701 0.64275
2702 0.64275
2703 0.64275
2704 0.64275
2705 0.64275
2706 0.64275
2707 0.64275
2708 0.64275
2709 0.64275
2710 0.64275
2711 0.64275
2712 0.64275
2713 0.64275
2714 0.64275
2715 0.64275
2716 0.64275
2717 0.64275
2718 0.64275
2719 0.64275
2720 0.64275
2721 0.64275
2722 0.64275
2723 0.64275
2724 0.64275
2725 0.64275
2726 0.64275
2727 0.64275
2728 0.64275
2729 0.64275
2730 0.64275
2731 0.64275
2732 0.64275
2733 0.64275
2734 0.64275
2735 0.64275
2736 0.64275
2737 0.64275
2738 0.64275
2739 0.64275
2740 0.64275
2741 0.64275
2742 0.64275
2743 0.64275
2744 0.64275
2745 0.64275
2746 0.64275
2747 0.64275
2748 0.64275
2749 0.64275
2750 0.64275
2751 0.64275
2752 0.64275
2753 0.64275
2754 0.64275
2755 0.64275
2756 0.64275
2757 0.64275
2758 0.64275
2759 0.64275
2760 0.64275
2761 0.64275
2762 0.64275
2763 0.64275
2764 0.64275
2765 0.64275
2766 0.64275
2767 0.64275
2768 0.64275
2769 0.64275
2770 0.64275
2771 0.64275
2772 0.64275
2773 0.64275
2774 0.64275
2775 0.64275
2776 0.64275
2777 0.64275
2778 0.64275
2779 0.64275
2780 0.64275
2781 0.64275
2782 0.64275
2783 0.64275
2784 0.64275
2785 0.64275
2786 0.64275
2787 0.64275
2788 0.64275
2789 0.64275
2790 0.64275
2791 0.64275
2792 0.64275
2793 0.64275
2794 0.64275
2795 0.64275
2796 0.64275
2797 0.64275
2798 0.64275
2799 0.64275
2800 0.64275
2801 0.64275
2802 0.64275
2803 0.64275
2804 0.64275
2805 0.64275
2806 0.64275
2807 0.64275
2808 0.64275
2809 0.64275
2810 0.64275
2811 0.64275
2812 0.64275
2813 0.64275
2814 0.64275
2815 0.64275
2816 0.64275
2817 0.64275
2818 0.64275
2819 0.64275
2820 0.64275
2821 0.64275
2822 0.64275
2823 0.64275
2824 0.64275
2825 0.64275
2826 0.64275
2827 0.64275
2828 0.64275
2829 0.64275
2830 0.64275
2831 0.64275
2832 0.64275
2833 0.64275
2834 0.64275
2835 0.64275
2836 0.64275
2837 0.64275
2838 0.64275
2839 0.64275
2840 0.64275
2841 0.64275
2842 0.64275
2843 0.64275
2844 0.64275
2845 0.64275
2846 0.64275
2847 0.64275
2848 0.64275
2849 0.64275
2850 0.64275
2851 0.64275
2852 0.64275
2853 0.64275
2854 0.64275
2855 0.64275
2856 0.64275
2857 0.64275
2858 0.64275
2859 0.64275
2860 0.64275
2861 0.64275
2862 0.64275
2863 0.64275
2864 0.64275
2865 0.64275
2866 0.64275
2867 0.64275
2868 0.64275
2869 0.64275
2870 0.64275
2871 0.64275
2872 0.64275
2873 0.64275
2874 0.64275
2875 0.64275
2876 0.64275
2877 0.64275
2878 0.64275
2879 0.64275
2880 0.64275
2881 0.64275
2882 0.64275
2883 0.64275
2884 0.64275
2885 0.64275
2886 0.64275
2887 0.64275
2888 0.64275
2889 0.64275
2890 0.64275
2891 0.64275
2892 0.64275
2893 0.64275
2894 0.64275
2895 0.64275
2896 0.64275
2897 0.64275
2898 0.64275
2899 0.64275
2900 0.64275
2901 0.64275
2902 0.64275
2903 0.64275
2904 0.64275
2905 0.64275
2906 0.64275
2907 0.64275
2908 0.64275
2909 0.64275
2910 0.64275
2911 0.64275
2912 0.64275
2913 0.64275
2914 0.64275
2915 0.64275
2916 0.64275
2917 0.64275
2918 0.64275
2919 0.64275
2920 0.64275
2921 0.64275
2922 0.64275
2923 0.64275
2924 0.64275
2925 0.64275
2926 0.64275
2927 0.64275
2928 0.64275
2929 0.64275
2930 0.64275
2931 0.64275
2932 0.64275
2933 0.64275
2934 0.64275
2935 0.64275
2936 0.64275
2937 0.64275
2938 0.64275
2939 0.64275
2940 0.64275
2941 0.64275
2942 0.64275
2943 0.64275
2944 0.64275
2945 0.64275
2946 0.64275
2947 0.64275
2948 0.64275
2949 0.64275
2950 0.64275
2951 0.64275
2952 0.64275
2953 0.64275
2954 0.64275
2955 0.64275
2956 0.64275
2957 0.64275
2958 0.64275
2959 0.64275
2960 0.64275
2961 0.64275
2962 0.64275
2963 0.64275
2964 0.64275
2965 0.64275
2966 0.64275
2967 0.64275
2968 0.64275
2969 0.64275
2970 0.64275
2971 0.64275
2972 0.64275
2973 0.64275
2974 0.64275
2975 0.64275
2976 0.64275
2977 0.64275
2978 0.64275
2979 0.64275
2980 0.64275
2981 0.64275
2982 0.64275
2983 0.64275
2984 0.64275
2985 0.64275
2986 0.64275
2987 0.64275
2988 0.64275
2989 0.64275
2990 0.64275
2991 0.64275
2992 0.64275
2993 0.64275
2994 0.64275
2995 0.64275
2996 0.64275
2997 0.64275
2998 0.64275
2999 0.64275
3000 0.64275
3001 0.64275
3002 0.64275
3003 0.64275
3004 0.64275
3005 0.64275
3006 0.64275
3007 0.64275
3008 0.64275
3009 0.64275
3010 0.64275
3011 0.64275
3012 0.64275
3013 0.64275
3014 0.64275
3015 0.64275
3016 0.64275
3017 0.64275
3018 0.64275
3019 0.64275
3020 0.64275
3021 0.64275
3022 0.64275
3023 0.64275
3024 0.64275
3025 0.64275
3026 0.64275
3027 0.64275
3028 0.64275
3029 0.64275
3030 0.64275
3031 0.64275
3032 0.64275
3033 0.64275
3034 0.64275
3035 0.64275
3036 0.64275
3037 0.64275
3038 0.64275
3039 0.64275
3040 0.64275
3041 0.64275
3042 0.64275
3043 0.64275
3044 0.64275
3045 0.64275
3046 0.64275
3047 0.64275
3048 0.64275
3049 0.64275
3050 0.64275
3051 0.64275
3052 0.64275
3053 0.64275
3054 0.64275
3055 0.64275
3056 0.64275
3057 0.64275
3058 0.64275
3059 0.64275
3060 0.64275
3061 0.64275
3062 0.64275
3063 0.64275
3064 0.64275
3065 0.64275
3066 0.64275
3067 0.64275
3068 0.64275
3069 0.64275
3070 0.64275
3071 0.64275
3072 0.64275
3073 0.64275
3074 0.64275
3075 0.64275
3076 0.64275
3077 0.64275
3078 0.64275
3079 0.64275
3080 0.64275
3081 0.64275
3082 0.64275
3083 0.64275
3084 0.64275
3085 0.64275
3086 0.64275
3087 0.64275
3088 0.64275
3089 0.64275
3090 0.64275
3091 0.64275
3092 0.64275
3093 0.64275
3094 0.64275
3095 0.64275
3096 0.64275
3097 0.64275
3098 0.64275
3099 0.64275
3100 0.64275
3101 0.64275
3102 0.64275
3103 0.64275
3104 0.64275
3105 0.64275
3106 0.64275
3107 0.64275
3108 0.64275
3109 0.64275
3110 0.64275
3111 0.64275
3112 0.64275
3113 0.64275
3114 0.64275
3115 0.64275
3116 0.64275
3117 0.64275
3118 0.64275
3119 0.64275
3120 0.64275
3121 0.64275
3122 0.64275
3123 0.64275
3124 0.64275
3125 0.64275
3126 0.64275
3127 0.64275
3128 0.64275
3129 0.64275
3130 0.64275
3131 0.64275
3132 0.64275
3133 0.64275
3134 0.64275
3135 0.64275
3136 0.64275
3137 0.64275
3138 0.64275
3139 0.64275
3140 0.64275
3141 0.64275
3142 0.64275
3143 0.64275
3144 0.64275
3145 0.64275
3146 0.64275
3147 0.64275
3148 0.64275
3149 0.64275
3150 0.64275
3151 0.64275
3152 0.64275
3153 0.64275
3154 0.64275
3155 0.64275
3156 0.64275
3157 0.64275
3158 0.64275
3159 0.64275
3160 0.64275
3161 0.64275
3162 0.64275
3163 0.64275
3164 0.64275
3165 0.64275
3166 0.64275
3167 0.64275
3168 0.64275
3169 0.64275
3170 0.64275
3171 0.64275
3172 0.64275
3173 0.64275
3174 0.64275
3175 0.64275
3176 0.64275
3177 0.64275
3178 0.64275
3179 0.64275
3180 0.64275
3181 0.64275
3182 0.64275
3183 0.64275
3184 0.64275
3185 0.64275
3186 0.64275
3187 0.64275
3188 0.64275
3189 0.64275
3190 0.64275
3191 0.64275
3192 0.64275
3193 0.64275
3194 0.64275
3195 0.64275
3196 0.64275
3197 0.64275
3198 0.64275
3199 0.64275
3200 0.64275
3201 0.64275
3202 0.64275
3203 0.64275
3204 0.64275
3205 0.64275
3206 0.64275
3207 0.64275
3208 0.64275
3209 0.64275
3210 0.64275
3211 0.64275
3212 0.64275
3213 0.64275
3214 0.64275
3215 0.64275
3216 0.64275
3217 0.64275
3218 0.64275
3219 0.64275
3220 0.64275
3221 0.64275
3222 0.64275
3223 0.64275
3224 0.64275
3225 0.64275
3226 0.64275
3227 0.64275
3228 0.64275
3229 0.64275
3230 0.64275
3231 0.64275
3232 0.64275
3233 0.64275
3234 0.64275
3235 0.64275
3236 0.64275
3237 0.64275
3238 0.64275
3239 0.64275
3240 0.64275
3241 0.64275
3242 0.64275
3243 0.64275
3244 0.64275
3245 0.64275
3246 0.64275
3247 0.64275
3248 0.64275
3249 0.64275
3250 0.64275
3251 0.64275
3252 0.64275
3253 0.64275
3254 0.64275
3255 0.64275
3256 0.64275
3257 0.64275
3258 0.64275
3259 0.64275
3260 0.64275
3261 0.64275
3262 0.64275
3263 0.64275
3264 0.64275
3265 0.64275
3266 0.64275
3267 0.64275
3268 0.64275
3269 0.64275
3270 0.64275
3271 0.64275
3272 0.64275
3273 0.64275
3274 0.64275
3275 0.64275
3276 0.64275
3277 0.64275
3278 0.64275
3279 0.64275
3280 0.64275
3281 0.64275
3282 0.64275
3283 0.64275
3284 0.64275
3285 0.64275
3286 0.64275
3287 0.64275
3288 0.64275
3289 0.64275
3290 0.64275
3291 0.64275
3292 0.64275
3293 0.64275
3294 0.64275
3295 0.64275
3296 0.64275
3297 0.64275
3298 0.64275
3299 0.64275
3300 0.64275
3301 0.64275
3302 0.64275
3303 0.64275
3304 0.64275
3305 0.64275
3306 0.64275
3307 0.64275
3308 0.64275
3309 0.64275
3310 0.64275
3311 0.64275
3312 0.64275
3313 0.64275
3314 0.64275
3315 0.64275
3316 0.64275
3317 0.64275
3318 0.64275
3319 0.64275
3320 0.64275
3321 0.64275
3322 0.64275
3323 0.64275
3324 0.64275
3325 0.64275
3326 0.64275
3327 0.64275
3328 0.64275
3329 0.64275
3330 0.64275
3331 0.64275
3332 0.64275
3333 0.64275
3334 0.64275
3335 0.64275
3336 0.64275
3337 0.64275
3338 0.64275
3339 0.64275
3340 0.64275
3341 0.64275
3342 0.64275
3343 0.64275
3344 0.64275
3345 0.64275
3346 0.64275
3347 0.64275
3348 0.64275
3349 0.64275
3350 0.64275
3351 0.64275
3352 0.64275
3353 0.64275
3354 0.64275
3355 0.64275
3356 0.64275
3357 0.64275
3358 0.64275
3359 0.64275
3360 0.64275
3361 0.64275
3362 0.64275
3363 0.64275
3364 0.64275
3365 0.64275
3366 0.64275
3367 0.64275
3368 0.64275
3369 0.64275
3370 0.64275
3371 0.64275
3372 0.64275
3373 0.64275
3374 0.64275
3375 0.64275
3376 0.64275
3377 0.64275
3378 0.64275
3379 0.64275
3380 0.64275
3381 0.64275
3382 0.64275
3383 0.64275
3384 0.64275
3385 0.64275
3386 0.64275
3387 0.64275
3388 0.64275
3389 0.64275
3390 0.64275
3391 0.64275
3392 0.64275
3393 0.64275
3394 0.64275
3395 0.64275
3396 0.64275
3397 0.64275
3398 0.64275
3399 0.64275
3400 0.64275
3401 0.64275
3402 0.64275
3403 0.64275
3404 0.64275
3405 0.64275
3406 0.64275
3407 0.64275
3408 0.64275
3409 0.64275
3410 0.64275
3411 0.64275
3412 0.64275
3413 0.64275
3414 0.64275
3415 0.64275
3416 0.64275
3417 0.64275
3418 0.64275
3419 0.64275
3420 0.64275
3421 0.64275
3422 0.64275
3423 0.64275
3424 0.64275
3425 0.64275
3426 0.64275
3427 0.64275
3428 0.64275
3429 0.64275
3430 0.64275
3431 0.64275
3432 0.64275
3433 0.64275
3434 0.64275
3435 0.64275
3436 0.64275
3437 0.64275
3438 0.64275
3439 0.64275
3440 0.64275
3441 0.64275
3442 0.64275
3443 0.64275
3444 0.64275
3445 0.64275
3446 0.64275
3447 0.64275
3448 0.64275
3449 0.64275
3450 0.64275
3451 0.64275
3452 0.64275
3453 0.64275
3454 0.64275
3455 0.64275
3456 0.64275
3457 0.64275
3458 0.64275
3459 0.64275
3460 0.64275
3461 0.64275
3462 0.64275
3463 0.64275
3464 0.64275
3465 0.64275
3466 0.64275
3467 0.64275
3468 0.64275
3469 0.64275
3470 0.64275
3471 0.64275
3472 0.64275
3473 0.64275
3474 0.64275
3475 0.64275
3476 0.64275
3477 0.64275
3478 0.64275
3479 0.64275
3480 0.64275
3481 0.64275
3482 0.64275
3483 0.64275
3484 0.64275
3485 0.64275
3486 0.64275
3487 0.64275
3488 0.64275
3489 0.64275
3490 0.64275
3491 0.64275
3492 0.64275
3493 0.64275
3494 0.64275
3495 0.64275
3496 0.64275
3497 0.64275
3498 0.64275
3499 0.64275
3500 0.64275
3501 0.64275
3502 0.64275
3503 0.64275
3504 0.64275
3505 0.64275
3506 0.64275
3507 0.64275
3508 0.64275
3509 0.64275
3510 0.64275
3511 0.64275
3512 0.64275
3513 0.64275
3514 0.64275
3515 0.64275
3516 0.64275
3517 0.64275
3518 0.64275
3519 0.64275
3520 0.64275
3521 0.64275
3522 0.64275
3523 0.64275
3524 0.64275
3525 0.64275
3526 0.64275
3527 0.64275
3528 0.64275
3529 0.64275
3530 0.64275
3531 0.64275
3532 0.64275
3533 0.64275
3534 0.64275
3535 0.64275
3536 0.64275
3537 0.64275
3538 0.64275
3539 0.64275
3540 0.64275
3541 0.64275
3542 0.64275
3543 0.64275
3544 0.64275
3545 0.64275
3546 0.64275
3547 0.64275
3548 0.64275
3549 0.64275
3550 0.64275
3551 0.64275
3552 0.64275
3553 0.64275
3554 0.64275
3555 0.64275
3556 0.64275
3557 0.64275
3558 0.64275
3559 0.64275
3560 0.64275
3561 0.64275
3562 0.64275
3563 0.64275
3564 0.64275
3565 0.64275
3566 0.64275
3567 0.64275
3568 0.64275
3569 0.64275
3570 0.64275
3571 0.64275
3572 0.64275
3573 0.64275
3574 0.64275
3575 0.64275
3576 0.64275
3577 0.64275
3578 0.64275
3579 0.64275
3580 0.64275
3581 0.64275
3582 0.64275
3583 0.64275
3584 0.64275
3585 0.64275
3586 0.64275
3587 0.64275
3588 0.64275
3589 0.64275
3590 0.64275
3591 0.64275
3592 0.64275
3593 0.64275
3594 0.64275
3595 0.64275
3596 0.64275
3597 0.64275
3598 0.64275
3599 0.64275


==> plots/data/dataGC-Journal-Gurobi.dat <==
0 0.40114
1 0.412663
2 0.421536
3 0.424642
4 0.432025
5 0.433092
6 0.434123
7 0.434689
8 0.435173
9 0.435934
10 0.436249
11 0.437393
12 0.437654
13 0.437973
14 0.438072
15 0.438319
16 0.44183
17 0.4419
18 0.442047
19 0.442086
20 0.442167
21 0.442291
22 0.442359
23 0.442514
24 0.44253
25 0.443256
26 0.443296
27 0.443487
28 0.443583
29 0.443615
30 0.444533
31 0.444565
32 0.444696
33 0.444734
34 0.444745
35 0.444761
36 0.444802
37 0.444802
38 0.444807
39 0.444822
40 0.444871
41 0.444871
42 0.444933
43 0.444943
44 0.444957
45 0.444966
46 0.444967
47 0.444967
48 0.444971
49 0.444995
50 0.445054
51 0.445079
52 0.445079
53 0.445079
54 0.445086
55 0.445086
56 0.445089
57 0.445102
58 0.445124
59 0.445186
60 0.44521
61 0.445229
62 0.445229
63 0.445246
64 0.445283
65 0.445287
66 0.445287
67 0.445287
68 0.445287
69 0.44532
70 0.445669
71 0.445669
72 0.445669
73 0.445703
74 0.445706
75 0.445717
76 0.445726
77 0.445726
78 0.445784
79 0.445788
80 0.445812
81 0.445819
82 0.445819
83 0.44582
84 0.44582
85 0.44582
86 0.44582
87 0.445852
88 0.445852
89 0.445898
90 0.445898
91 0.445898
92 0.445898
93 0.445898
94 0.445898
95 0.445898
96 0.445898
97 0.445898
98 0.44594
99 0.445944
100 0.445944
101 0.445944
102 0.445964
103 0.445978
104 0.446003
105 0.446003
106 0.446004
107 0.446004
108 0.446004
109 0.446004
110 0.446009
111 0.446009
112 0.446012
113 0.446066
114 0.446066
115 0.446085
116 0.446106
117 0.446106
118 0.446108
119 0.446108
120 0.446109
121 0.446109
122 0.446121
123 0.446121
124 0.446121
125 0.446121
126 0.446121
127 0.446123
128 0.446123
129 0.446123
130 0.446129
131 0.446129
132 0.446129
133 0.446129
134 0.446129
135 0.446129
136 0.446196
137 0.446196
138 0.446236
139 0.446266
140 0.446266
141 0.446266
142 0.446266
143 0.446292
144 0.446325
145 0.446363
146 0.446444
147 0.446444
148 0.446461
149 0.446461
150 0.446461
151 0.446461
152 0.446461
153 0.446461
154 0.446461
155 0.446461
156 0.446461
157 0.446469
158 0.446469
159 0.446469
160 0.446469
161 0.446469
162 0.446469
163 0.44647
164 0.44647
165 0.44647
166 0.44647
167 0.44647
168 0.44647
169 0.446512
170 0.446524
171 0.446537
172 0.446537
173 0.446537
174 0.446581
175 0.446581
176 0.446581
177 0.446586
178 0.446594
179 0.446612
180 0.446616
181 0.446616
182 0.446616
183 0.446616
184 0.446616
185 0.446616
186 0.446616
187 0.446625
188 0.446625
189 0.446625
190 0.446688
191 0.446688
192 0.446688
193 0.446688
194 0.446694
195 0.446694
196 0.446694
197 0.446694
198 0.446694
199 0.446722
200 0.446722
201 0.446722
202 0.446722
203 0.446722
204 0.446722
205 0.446722
206 0.446722
207 0.446722
208 0.446722
209 0.446722
210 0.446722
211 0.446722
212 0.446722
213 0.446724
214 0.446724
215 0.446724
216 0.446724
217 0.446724
218 0.446724
219 0.446724
220 0.446724
221 0.446724
222 0.446724
223 0.446724
224 0.446724
225 0.446724
226 0.446724
227 0.446724
228 0.446724
229 0.446724
230 0.446724
231 0.446724
232 0.446724
233 0.446724
234 0.446724
235 0.446724
236 0.446724
237 0.446724
238 0.446724
239 0.446724
240 0.446724
241 0.446724
242 0.446724
243 0.446724
244 0.446724
245 0.446724
246 0.446724
247 0.446724
248 0.446724
249 0.446724
250 0.446724
251 0.446724
252 0.446724
253 0.446724
254 0.446724
255 0.446724
256 0.446724
257 0.446724
258 0.446724
259 0.446724
260 0.446724
261 0.446724
262 0.446724
263 0.446724
264 0.446724
265 0.446743
266 0.446743
267 0.446743
268 0.446743
269 0.446743
270 0.446743
271 0.446749
272 0.446749
273 0.446749
274 0.446749
275 0.446749
276 0.446749
277 0.446749
278 0.446749
279 0.446749
280 0.446749
281 0.446749
282 0.446749
283 0.446749
284 0.446749
285 0.446749
286 0.446749
287 0.446749
288 0.446749
289 0.446749
290 0.446749
291 0.446749
292 0.446749
293 0.446749
294 0.446749
295 0.446749
296 0.446749
297 0.446749
298 0.446749
299 0.446749
300 0.446749
301 0.446749
302 0.446749
303 0.446749
304 0.446749
305 0.446749
306 0.446749
307 0.446749
308 0.446749
309 0.446749
310 0.446749
311 0.446749
312 0.446749
313 0.446749
314 0.446749
315 0.446749
316 0.446749
317 0.446749
318 0.446749
319 0.446749
320 0.446749
321 0.446749
322 0.446749
323 0.446749
324 0.446749
325 0.446749
326 0.446749
327 0.446749
328 0.446749
329 0.446749
330 0.446749
331 0.446755
332 0.446755
333 0.446755
334 0.446755
335 0.446755
336 0.446755
337 0.446755
338 0.446755
339 0.446755
340 0.446755
341 0.446755
342 0.446755
343 0.446755
344 0.446755
345 0.446755
346 0.446755
347 0.446755
348 0.446755
349 0.446755
350 0.446755
351 0.446755
352 0.446755
353 0.446755
354 0.446755
355 0.446755
356 0.446755
357 0.446755
358 0.446755
359 0.446755
360 0.446755
361 0.446755
362 0.446755
363 0.446755
364 0.446755
365 0.446755
366 0.446755
367 0.446755
368 0.446755
369 0.446755
370 0.446755
371 0.446755
372 0.446755
373 0.446755
374 0.446755
375 0.446755
376 0.446755
377 0.446755
378 0.446755
379 0.446755
380 0.446755
381 0.446755
382 0.446755
383 0.446755
384 0.446755
385 0.446755
386 0.446755
387 0.446755
388 0.446805
389 0.446805
390 0.446805
391 0.446805
392 0.446805
393 0.446805
394 0.446805
395 0.446805
396 0.446831
397 0.446831
398 0.446831
399 0.446831
400 0.446831
401 0.446831
402 0.446912
403 0.446912
404 0.446912
405 0.446912
406 0.446912
407 0.446912
408 0.446912
409 0.446969
410 0.446969
411 0.446969
412 0.446969
413 0.446969
414 0.446969
415 0.446969
416 0.446972
417 0.446972
418 0.446972
419 0.446972
420 0.446972
421 0.447074
422 0.447074
423 0.447074
424 0.447074
425 0.447074
426 0.447074
427 0.447074
428 0.447074
429 0.447074
430 0.447074
431 0.447074
432 0.447074
433 0.447074
434 0.447074
435 0.447074
436 0.447074
437 0.447074
438 0.447074
439 0.447074
440 0.447103
441 0.447103
442 0.447103
443 0.447123
444 0.447123
445 0.447123
446 0.447123
447 0.447123
448 0.447123
449 0.447123
450 0.447123
451 0.447123
452 0.447123
453 0.447123
454 0.447123
455 0.447123
456 0.447123
457 0.447123
458 0.447123
459 0.447123
460 0.447123
461 0.447123
462 0.447123
463 0.447123
464 0.447123
465 0.447123
466 0.447123
467 0.447123
468 0.447123
469 0.447123
470 0.447123
471 0.447123
472 0.447123
473 0.447123
474 0.447123
475 0.447123
476 0.447123
477 0.447123
478 0.447123
479 0.447123
480 0.447123
481 0.447123
482 0.447123
483 0.447157
484 0.447157
485 0.447157
486 0.447157
487 0.447157
488 0.447157
489 0.447157
490 0.447191
491 0.447191
492 0.447191
493 0.447191
494 0.447191
495 0.447191
496 0.447191
497 0.447191
498 0.447191
499 0.447191
500 0.447191
501 0.447191
502 0.447191
503 0.447191
504 0.447191
505 0.447191
506 0.447191
507 0.447191
508 0.447191
509 0.447191
510 0.447191
511 0.447191
512 0.447191
513 0.447191
514 0.447191
515 0.447191
516 0.447191
517 0.447191
518 0.447191
519 0.447191
520 0.447191
521 0.447191
522 0.447191
523 0.447191
524 0.447191
525 0.447191
526 0.447191
527 0.447191
528 0.447191
529 0.447191
530 0.447191
531 0.447191
532 0.447191
533 0.447191
534 0.447191
535 0.447191
536 0.447191
537 0.447191
538 0.447191
539 0.447191
540 0.447191
541 0.447191
542 0.447191
543 0.447191
544 0.447191
545 0.447191
546 0.447191
547 0.447191
548 0.447191
549 0.447191
550 0.447191
551 0.447191
552 0.447191
553 0.447191
554 0.447191
555 0.447191
556 0.447191
557 0.447191
558 0.447191
559 0.447191
560 0.447191
561 0.447191
562 0.447191
563 0.447191
564 0.447191
565 0.447191
566 0.447191
567 0.447191
568 0.447191
569 0.447353
570 0.447353
571 0.447353
572 0.447353
573 0.447353
574 0.447353
575 0.447353
576 0.447353
577 0.447353
578 0.447353
579 0.447353
580 0.447353
581 0.447353
582 0.447353
583 0.447353
584 0.447353
585 0.447353
586 0.447353
587 0.447353
588 0.447353
589 0.447353
590 0.447353
591 0.447353
592 0.447353
593 0.447353
594 0.447353
595 0.447353
596 0.447353
597 0.447353
598 0.447353
599 0.447353
600 0.447353
601 0.447353
602 0.447353
603 0.447353
604 0.447353
605 0.447353
606 0.447353
607 0.447353
608 0.447353
609 0.447353
610 0.447353
611 0.447353
612 0.447353
613 0.447353
614 0.447353
615 0.447353
616 0.447353
617 0.447353
618 0.447353
619 0.447353
620 0.447353
621 0.447353
622 0.447353
623 0.447353
624 0.447353
625 0.447353
626 0.447353
627 0.447353
628 0.447353
629 0.447353
630 0.447353
631 0.447353
632 0.447353
633 0.447353
634 0.447353
635 0.447353
636 0.447353
637 0.447353
638 0.447353
639 0.447353
640 0.447353
641 0.447353
642 0.447353
643 0.447353
644 0.447353
645 0.447353
646 0.447353
647 0.447353
648 0.447353
649 0.447353
650 0.447353
651 0.447353
652 0.447353
653 0.447353
654 0.447353
655 0.447353
656 0.447353
657 0.447353
658 0.447353
659 0.447353
660 0.447353
661 0.447353
662 0.447353
663 0.447353
664 0.447353
665 0.447353
666 0.447353
667 0.447353
668 0.447353
669 0.447353
670 0.447353
671 0.447353
672 0.447353
673 0.447353
674 0.447353
675 0.447353
676 0.447353
677 0.447353
678 0.447353
679 0.447353
680 0.447353
681 0.447353
682 0.447353
683 0.447353
684 0.447353
685 0.447353
686 0.447353
687 0.447353
688 0.447353
689 0.447353
690 0.447353
691 0.447353
692 0.447353
693 0.447353
694 0.447353
695 0.447353
696 0.447353
697 0.447353
698 0.447353
699 0.447353
700 0.447353
701 0.447353
702 0.447353
703 0.447353
704 0.447353
705 0.447353
706 0.447353
707 0.447353
708 0.447353
709 0.447353
710 0.447353
711 0.447353
712 0.447353
713 0.447353
714 0.447353
715 0.447353
716 0.447353
717 0.447353
718 0.447353
719 0.447353
720 0.447353
721 0.447353
722 0.447353
723 0.447353
724 0.447353
725 0.447353
726 0.447353
727 0.447353
728 0.447353
729 0.447353
730 0.447353
731 0.447353
732 0.447353
733 0.447353
734 0.447353
735 0.447353
736 0.447353
737 0.447353
738 0.447353
739 0.447353
740 0.447353
741 0.447353
742 0.447353
743 0.447353
744 0.447353
745 0.447353
746 0.447353
747 0.447353
748 0.447353
749 0.447353
750 0.447353
751 0.447353
752 0.447353
753 0.447353
754 0.447353
755 0.447353
756 0.447353
757 0.447353
758 0.447353
759 0.447353
760 0.447353
761 0.447353
762 0.447353
763 0.447353
764 0.447353
765 0.447353
766 0.447353
767 0.447353
768 0.447353
769 0.447353
770 0.447353
771 0.447353
772 0.447353
773 0.447353
774 0.447353
775 0.447353
776 0.447353
777 0.447353
778 0.447353
779 0.447353
780 0.447353
781 0.447353
782 0.447353
783 0.447353
784 0.447353
785 0.447353
786 0.447353
787 0.447353
788 0.447353
789 0.447353
790 0.447353
791 0.447353
792 0.447353
793 0.447353
794 0.447353
795 0.447353
796 0.447353
797 0.447353
798 0.447353
799 0.447353
800 0.447353
801 0.447353
802 0.447353
803 0.447353
804 0.447353
805 0.447353
806 0.447353
807 0.447353
808 0.447353
809 0.447353
810 0.447353
811 0.447353
812 0.447353
813 0.447353
814 0.447353
815 0.447353
816 0.447353
817 0.447353
818 0.447353
819 0.447353
820 0.447353
821 0.447353
822 0.447353
823 0.447353
824 0.447353
825 0.447353
826 0.447353
827 0.447353
828 0.447353
829 0.447353
830 0.447353
831 0.447353
832 0.447353
833 0.447353
834 0.447353
835 0.447353
836 0.447353
837 0.447353
838 0.447353
839 0.447353
840 0.447353
841 0.447353
842 0.447353
843 0.447353
844 0.447353
845 0.447353
846 0.447353
847 0.447353
848 0.447353
849 0.447353
850 0.447353
851 0.447353
852 0.447353
853 0.447353
854 0.447353
855 0.447353
856 0.447353
857 0.447353
858 0.447353
859 0.447353
860 0.447353
861 0.447353
862 0.447353
863 0.447353
864 0.447353
865 0.447353
866 0.447353
867 0.447353
868 0.447353
869 0.447353
870 0.447353
871 0.447353
872 0.447353
873 0.447353
874 0.447353
875 0.447353
876 0.447353
877 0.447353
878 0.447353
879 0.447353
880 0.447353
881 0.447353
882 0.447353
883 0.447353
884 0.447353
885 0.447353
886 0.447353
887 0.447353
888 0.447353
889 0.447353
890 0.447353
891 0.447353
892 0.447353
893 0.447353
894 0.447353
895 0.447353
896 0.447353
897 0.447353
898 0.447353
899 0.447353
900 0.447353
901 0.447353
902 0.447353
903 0.447353
904 0.447353
905 0.447353
906 0.447353
907 0.447353
908 0.447353
909 0.447353
910 0.447353
911 0.447353
912 0.447353
913 0.447353
914 0.447353
915 0.447353
916 0.447353
917 0.447353
918 0.447353
919 0.447353
920 0.447353
921 0.447353
922 0.447353
923 0.447353
924 0.447353
925 0.447353
926 0.447353
927 0.447353
928 0.447353
929 0.447353
930 0.447353
931 0.447353
932 0.447353
933 0.447353
934 0.447353
935 0.447353
936 0.447353
937 0.447353
938 0.447353
939 0.447353
940 0.447353
941 0.447353
942 0.447353
943 0.447353
944 0.447353
945 0.447353
946 0.447353
947 0.447353
948 0.447353
949 0.447353
950 0.447353
951 0.447353
952 0.447353
953 0.447353
954 0.447353
955 0.447353
956 0.447353
957 0.447353
958 0.447353
959 0.447353
960 0.447353
961 0.447353
962 0.447353
963 0.447353
964 0.447353
965 0.447353
966 0.447353
967 0.447353
968 0.447353
969 0.447353
970 0.447353
971 0.447353
972 0.44737
973 0.44737
974 0.44737
975 0.44737
976 0.44737
977 0.44737
978 0.44737
979 0.44737
980 0.44737
981 0.44737
982 0.44737
983 0.44737
984 0.44737
985 0.44737
986 0.44737
987 0.44737
988 0.44737
989 0.44737
990 0.44737
991 0.44737
992 0.44737
993 0.447381
994 0.447381
995 0.447381
996 0.447381
997 0.447381
998 0.447381
999 0.447381
1000 0.447381
1001 0.447381
1002 0.447381
1003 0.447381
1004 0.447381
1005 0.447381
1006 0.447381
1007 0.447381
1008 0.447381
1009 0.447381
1010 0.447381
1011 0.447381
1012 0.447381
1013 0.447381
1014 0.447381
1015 0.447381
1016 0.447381
1017 0.447381
1018 0.447381
1019 0.447381
1020 0.447381
1021 0.447381
1022 0.447381
1023 0.447381
1024 0.447381
1025 0.447381
1026 0.447381
1027 0.447381
1028 0.447381
1029 0.447381
1030 0.447381
1031 0.447381
1032 0.447403
1033 0.447403
1034 0.447403
1035 0.447403
1036 0.447403
1037 0.447403
1038 0.447403
1039 0.447403
1040 0.447403
1041 0.447403
1042 0.447403
1043 0.447403
1044 0.447403
1045 0.447403
1046 0.447403
1047 0.447403
1048 0.447403
1049 0.447403
1050 0.447403
1051 0.447403
1052 0.447403
1053 0.447403
1054 0.447403
1055 0.447403
1056 0.447403
1057 0.447403
1058 0.447403
1059 0.447403
1060 0.447403
1061 0.447403
1062 0.447403
1063 0.447403
1064 0.447408
1065 0.447408
1066 0.447408
1067 0.447408
1068 0.447408
1069 0.447408
1070 0.447408
1071 0.447408
1072 0.447454
1073 0.447454
1074 0.447454
1075 0.447454
1076 0.447454
1077 0.447454
1078 0.447454
1079 0.447454
1080 0.447454
1081 0.447454
1082 0.447454
1083 0.447454
1084 0.447454
1085 0.447454
1086 0.447454
1087 0.447454
1088 0.447454
1089 0.447454
1090 0.447486
1091 0.447486
1092 0.447486
1093 0.447486
1094 0.447486
1095 0.447486
1096 0.447486
1097 0.447486
1098 0.447486
1099 0.447486
1100 0.447486
1101 0.447486
1102 0.447486
1103 0.447486
1104 0.447486
1105 0.447486
1106 0.447486
1107 0.447486
1108 0.447486
1109 0.447486
1110 0.447486
1111 0.447486
1112 0.447486
1113 0.447486
1114 0.447486
1115 0.447486
1116 0.447486
1117 0.447486
1118 0.447486
1119 0.447486
1120 0.447486
1121 0.447486
1122 0.447486
1123 0.447486
1124 0.447486
1125 0.447486
1126 0.447486
1127 0.447486
1128 0.447486
1129 0.447486
1130 0.447486
1131 0.447486
1132 0.447486
1133 0.447486
1134 0.447486
1135 0.447486
1136 0.447486
1137 0.447486
1138 0.447486
1139 0.447486
1140 0.447486
1141 0.447533
1142 0.447533
1143 0.447533
1144 0.447533
1145 0.447533
1146 0.447533
1147 0.447533
1148 0.447533
1149 0.447533
1150 0.447569
1151 0.447569
1152 0.447569
1153 0.447569
1154 0.447569
1155 0.447569
1156 0.447569
1157 0.447569
1158 0.447569
1159 0.447569
1160 0.447569
1161 0.447569
1162 0.447569
1163 0.447569
1164 0.447594
1165 0.447594
1166 0.447594
1167 0.447594
1168 0.447594
1169 0.447594
1170 0.447594
1171 0.447594
1172 0.447594
1173 0.447594
1174 0.447594
1175 0.447594
1176 0.447594
1177 0.447594
1178 0.447594
1179 0.447594
1180 0.447594
1181 0.447594
1182 0.447594
1183 0.447594
1184 0.447594
1185 0.447594
1186 0.447594
1187 0.447594
1188 0.447594
1189 0.447594
1190 0.447594
1191 0.447594
1192 0.447594
1193 0.447594
1194 0.447594
1195 0.447594
1196 0.447594
1197 0.447594
1198 0.447658
1199 0.447658
1200 0.447658
1201 0.447658
1202 0.447658
1203 0.447658
1204 0.447658
1205 0.447658
1206 0.447658
1207 0.447658
1208 0.447664
1209 0.447664
1210 0.447664
1211 0.447664
1212 0.447664
1213 0.447664
1214 0.447664
1215 0.447664
1216 0.447664
1217 0.447664
1218 0.447664
1219 0.447664
1220 0.447664
1221 0.447664
1222 0.447664
1223 0.447664
1224 0.447664
1225 0.447664
1226 0.447664
1227 0.447664
1228 0.447664
1229 0.447664
1230 0.447664
1231 0.447664
1232 0.447664
1233 0.447664
1234 0.447664
1235 0.447664
1236 0.447664
1237 0.447664
1238 0.447664
1239 0.447664
1240 0.447664
1241 0.447664
1242 0.447664
1243 0.447664
1244 0.447664
1245 0.447664
1246 0.447664
1247 0.447664
1248 0.447664
1249 0.447664
1250 0.447664
1251 0.447664
1252 0.447664
1253 0.447664
1254 0.447664
1255 0.447664
1256 0.447664
1257 0.447677
1258 0.447677
1259 0.447677
1260 0.447677
1261 0.447677
1262 0.447677
1263 0.447677
1264 0.447677
1265 0.447677
1266 0.447677
1267 0.447677
1268 0.447677
1269 0.447677
1270 0.447677
1271 0.447677
1272 0.447677
1273 0.447677
1274 0.447677
1275 0.447677
1276 0.447677
1277 0.447677
1278 0.447677
1279 0.447677
1280 0.447708
1281 0.447708
1282 0.447708
1283 0.447708
1284 0.447708
1285 0.447708
1286 0.447708
1287 0.447708
1288 0.447708
1289 0.447708
1290 0.447708
1291 0.447708
1292 0.447708
1293 0.447708
1294 0.447708
1295 0.447708
1296 0.447708
1297 0.447708
1298 0.447708
1299 0.447708
1300 0.447708
1301 0.447708
1302 0.447708
1303 0.447708
1304 0.447708
1305 0.447708
1306 0.447708
1307 0.447708
1308 0.447708
1309 0.447708
1310 0.447708
1311 0.447708
1312 0.447708
1313 0.447708
1314 0.447708
1315 0.447708
1316 0.447708
1317 0.447708
1318 0.447708
1319 0.447708
1320 0.447708
1321 0.447708
1322 0.447708
1323 0.447708
1324 0.447708
1325 0.447708
1326 0.447708
1327 0.447708
1328 0.447708
1329 0.447708
1330 0.447708
1331 0.447708
1332 0.447708
1333 0.447708
1334 0.447708
1335 0.447708
1336 0.447708
1337 0.447708
1338 0.447708
1339 0.447708
1340 0.447708
1341 0.447708
1342 0.447708
1343 0.447708
1344 0.447708
1345 0.447708
1346 0.447708
1347 0.447708
1348 0.447708
1349 0.447708
1350 0.447708
1351 0.447708
1352 0.447708
1353 0.447708
1354 0.447708
1355 0.447708
1356 0.447708
1357 0.447708
1358 0.447737
1359 0.447737
1360 0.447737
1361 0.447737
1362 0.447737
1363 0.447737
1364 0.447737
1365 0.447737
1366 0.447737
1367 0.447737
1368 0.447737
1369 0.447737
1370 0.447737
1371 0.447737
1372 0.447737
1373 0.447737
1374 0.447737
1375 0.447737
1376 0.447737
1377 0.447737
1378 0.447798
1379 0.447798
1380 0.447798
1381 0.447798
1382 0.447798
1383 0.447798
1384 0.447798
1385 0.447798
1386 0.447798
1387 0.447798
1388 0.447798
1389 0.447798
1390 0.447798
1391 0.447798
1392 0.447798
1393 0.447798
1394 0.447798
1395 0.447798
1396 0.447798
1397 0.447798
1398 0.447798
1399 0.447798
1400 0.447798
1401 0.447798
1402 0.447806
1403 0.447806
1404 0.447806
1405 0.447806
1406 0.447806
1407 0.447806
1408 0.447806
1409 0.447806
1410 0.447806
1411 0.447806
1412 0.447806
1413 0.447806
1414 0.447806
1415 0.447806
1416 0.447806
1417 0.447806
1418 0.447806
1419 0.447806
1420 0.447806
1421 0.447806
1422 0.447806
1423 0.447833
1424 0.447833
1425 0.447833
1426 0.447833
1427 0.447833
1428 0.447833
1429 0.447833
1430 0.447833
1431 0.447833
1432 0.447833
1433 0.447833
1434 0.447833
1435 0.447833
1436 0.447833
1437 0.447833
1438 0.447833
1439 0.447833
1440 0.447833
1441 0.447833
1442 0.447833
1443 0.447856
1444 0.447856
1445 0.447856
1446 0.447856
1447 0.447856
1448 0.447856
1449 0.447856
1450 0.447856
1451 0.447856
1452 0.447856
1453 0.447856
1454 0.447856
1455 0.447856
1456 0.447856
1457 0.447856
1458 0.447856
1459 0.447856
1460 0.447856
1461 0.447856
1462 0.447856
1463 0.447856
1464 0.447856
1465 0.447856
1466 0.447856
1467 0.447856
1468 0.447856
1469 0.447856
1470 0.447856
1471 0.447856
1472 0.447856
1473 0.447856
1474 0.447856
1475 0.447856
1476 0.447856
1477 0.447856
1478 0.447856
1479 0.447856
1480 0.447856
1481 0.447856
1482 0.447856
1483 0.447856
1484 0.447856
1485 0.447856
1486 0.447856
1487 0.447856
1488 0.447856
1489 0.447856
1490 0.447856
1491 0.447856
1492 0.447856
1493 0.447856
1494 0.447856
1495 0.447856
1496 0.447856
1497 0.447856
1498 0.447856
1499 0.447856
1500 0.447856
1501 0.447856
1502 0.447856
1503 0.447856
1504 0.447856
1505 0.447856
1506 0.447856
1507 0.447856
1508 0.447856
1509 0.447856
1510 0.447856
1511 0.447856
1512 0.447856
1513 0.447856
1514 0.447856
1515 0.447856
1516 0.447856
1517 0.447856
1518 0.447856
1519 0.447856
1520 0.447856
1521 0.447856
1522 0.447856
1523 0.447856
1524 0.447856
1525 0.447856
1526 0.447856
1527 0.447856
1528 0.447856
1529 0.447856
1530 0.447856
1531 0.447856
1532 0.447856
1533 0.447856
1534 0.447856
1535 0.447856
1536 0.447856
1537 0.447856
1538 0.447856
1539 0.447856
1540 0.447856
1541 0.447856
1542 0.447856
1543 0.447856
1544 0.447856
1545 0.447856
1546 0.447856
1547 0.447856
1548 0.447856
1549 0.447856
1550 0.447856
1551 0.447856
1552 0.447856
1553 0.447856
1554 0.447856
1555 0.447856
1556 0.447856
1557 0.447856
1558 0.447856
1559 0.447856
1560 0.447856
1561 0.447856
1562 0.447856
1563 0.447856
1564 0.447856
1565 0.447856
1566 0.447856
1567 0.447856
1568 0.447856
1569 0.447856
1570 0.447856
1571 0.447856
1572 0.447856
1573 0.447856
1574 0.447856
1575 0.447856
1576 0.447856
1577 0.447856
1578 0.447856
1579 0.447856
1580 0.447856
1581 0.447856
1582 0.447856
1583 0.447856
1584 0.447856
1585 0.447856
1586 0.447856
1587 0.447856
1588 0.447856
1589 0.447856
1590 0.447856
1591 0.447856
1592 0.447856
1593 0.447856
1594 0.447856
1595 0.447856
1596 0.447856
1597 0.447856
1598 0.447856
1599 0.447856
1600 0.447856
1601 0.447856
1602 0.447856
1603 0.447856
1604 0.447856
1605 0.447856
1606 0.447856
1607 0.447856
1608 0.447856
1609 0.447856
1610 0.447856
1611 0.447856
1612 0.447856
1613 0.447856
1614 0.447856
1615 0.447856
1616 0.447856
1617 0.447856
1618 0.447856
1619 0.447856
1620 0.447856
1621 0.447856
1622 0.447856
1623 0.447856
1624 0.447856
1625 0.447856
1626 0.447856
1627 0.447856
1628 0.447856
1629 0.447856
1630 0.447856
1631 0.447856
1632 0.447856
1633 0.447856
1634 0.447865
1635 0.447865
1636 0.447865
1637 0.447865
1638 0.447865
1639 0.447865
1640 0.447865
1641 0.447865
1642 0.447865
1643 0.447865
1644 0.447865
1645 0.447865
1646 0.447865
1647 0.447865
1648 0.447865
1649 0.447865
1650 0.447865
1651 0.447865
1652 0.447865
1653 0.447865
1654 0.447865
1655 0.447865
1656 0.447865
1657 0.447865
1658 0.447865
1659 0.447876
1660 0.447876
1661 0.447876
1662 0.447876
1663 0.447876
1664 0.447876
1665 0.447876
1666 0.447876
1667 0.447876
1668 0.447876
1669 0.447876
1670 0.447876
1671 0.447876
1672 0.447876
1673 0.447876
1674 0.447876
1675 0.447876
1676 0.447876
1677 0.447876
1678 0.447876
1679 0.447876
1680 0.447876
1681 0.447876
1682 0.447876
1683 0.447876
1684 0.447876
1685 0.447876
1686 0.447876
1687 0.447876
1688 0.447876
1689 0.447876
1690 0.447876
1691 0.447876
1692 0.447876
1693 0.447876
1694 0.447876
1695 0.447876
1696 0.447876
1697 0.447876
1698 0.447876
1699 0.447876
1700 0.447876
1701 0.447876
1702 0.447876
1703 0.447876
1704 0.447876
1705 0.447876
1706 0.447876
1707 0.447876
1708 0.447876
1709 0.447876
1710 0.447876
1711 0.447876
1712 0.447876
1713 0.447876
1714 0.447876
1715 0.447876
1716 0.447876
1717 0.447876
1718 0.447876
1719 0.447876
1720 0.447876
1721 0.447876
1722 0.447876
1723 0.447876
1724 0.447876
1725 0.447876
1726 0.447876
1727 0.447876
1728 0.447876
1729 0.447876
1730 0.447876
1731 0.447876
1732 0.447876
1733 0.447876
1734 0.447876
1735 0.447876
1736 0.447876
1737 0.447876
1738 0.447876
1739 0.447876
1740 0.447876
1741 0.447876
1742 0.447876
1743 0.447876
1744 0.447876
1745 0.447876
1746 0.447876
1747 0.447876
1748 0.447876
1749 0.447876
1750 0.447876
1751 0.447876
1752 0.447876
1753 0.447876
1754 0.447876
1755 0.447876
1756 0.447876
1757 0.447876
1758 0.447876
1759 0.447876
1760 0.447876
1761 0.447876
1762 0.447876
1763 0.447876
1764 0.447876
1765 0.448387
1766 0.448387
1767 0.448387
1768 0.448387
1769 0.448387
1770 0.448387
1771 0.448387
1772 0.448387
1773 0.448387
1774 0.448387
1775 0.448387
1776 0.448387
1777 0.448387
1778 0.448387
1779 0.448387
1780 0.448387
1781 0.448387
1782 0.448387
1783 0.448387
1784 0.448387
1785 0.448387
1786 0.448387
1787 0.448387
1788 0.448387
1789 0.448387
1790 0.448387
1791 0.448387
1792 0.448387
1793 0.448387
1794 0.448387
1795 0.448387
1796 0.448387
1797 0.448387
1798 0.448387
1799 0.448387
1800 0.448387
1801 0.448387
1802 0.448387
1803 0.448387
1804 0.448387
1805 0.448387
1806 0.448387
1807 0.448387
1808 0.448387
1809 0.448387
1810 0.448387
1811 0.448387
1812 0.448387
1813 0.448387
1814 0.448387
1815 0.448387
1816 0.448387
1817 0.448387
1818 0.448387
1819 0.448387
1820 0.448387
1821 0.448387
1822 0.448387
1823 0.448387
1824 0.448387
1825 0.448387
1826 0.448387
1827 0.448387
1828 0.448387
1829 0.448387
1830 0.448387
1831 0.448387
1832 0.448387
1833 0.448387
1834 0.448387
1835 0.448387
1836 0.448387
1837 0.448387
1838 0.448387
1839 0.448387
1840 0.448387
1841 0.448387
1842 0.448387
1843 0.448387
1844 0.448387
1845 0.448387
1846 0.448387
1847 0.448387
1848 0.448387
1849 0.448387
1850 0.448387
1851 0.448387
1852 0.448387
1853 0.448387
1854 0.448387
1855 0.448387
1856 0.448387
1857 0.448387
1858 0.448387
1859 0.448387
1860 0.448387
1861 0.448387
1862 0.448387
1863 0.448387
1864 0.448387
1865 0.448387
1866 0.448387
1867 0.448387
1868 0.448387
1869 0.448387
1870 0.448387
1871 0.448387
1872 0.448387
1873 0.448387
1874 0.448387
1875 0.448387
1876 0.448387
1877 0.448387
1878 0.448387
1879 0.448387
1880 0.448387
1881 0.448387
1882 0.448387
1883 0.448387
1884 0.448387
1885 0.448387
1886 0.448387
1887 0.448387
1888 0.448387
1889 0.448387
1890 0.448387
1891 0.448387
1892 0.448387
1893 0.448387
1894 0.448387
1895 0.448387
1896 0.448387
1897 0.448387
1898 0.448387
1899 0.448387
1900 0.448387
1901 0.448387
1902 0.448387
1903 0.448387
1904 0.448387
1905 0.448387
1906 0.448387
1907 0.448387
1908 0.448387
1909 0.448387
1910 0.448387
1911 0.448387
1912 0.448387
1913 0.448387
1914 0.448387
1915 0.448387
1916 0.448387
1917 0.448387
1918 0.448387
1919 0.448387
1920 0.448387
1921 0.448387
1922 0.448387
1923 0.448387
1924 0.448387
1925 0.448387
1926 0.448387
1927 0.448387
1928 0.448387
1929 0.448387
1930 0.448387
1931 0.448387
1932 0.448387
1933 0.448387
1934 0.448387
1935 0.448387
1936 0.448387
1937 0.448387
1938 0.448387
1939 0.448387
1940 0.448387
1941 0.448387
1942 0.448387
1943 0.448387
1944 0.448387
1945 0.448387
1946 0.448387
1947 0.448387
1948 0.448387
1949 0.448387
1950 0.448387
1951 0.448387
1952 0.448387
1953 0.448387
1954 0.448387
1955 0.448387
1956 0.448387
1957 0.448387
1958 0.448387
1959 0.448387
1960 0.448387
1961 0.448387
1962 0.448387
1963 0.448387
1964 0.448387
1965 0.448387
1966 0.448387
1967 0.448387
1968 0.448387
1969 0.448387
1970 0.448387
1971 0.448387
1972 0.448387
1973 0.448387
1974 0.448387
1975 0.448387
1976 0.448387
1977 0.448387
1978 0.448387
1979 0.448387
1980 0.448387
1981 0.448387
1982 0.448387
1983 0.448387
1984 0.448387
1985 0.448387
1986 0.448387
1987 0.448387
1988 0.448387
1989 0.448387
1990 0.448387
1991 0.448387
1992 0.448387
1993 0.448387
1994 0.448387
1995 0.448387
1996 0.448387
1997 0.448387
1998 0.448387
1999 0.448387
2000 0.448387
2001 0.448387
2002 0.448387
2003 0.448387
2004 0.448387
2005 0.448387
2006 0.448387
2007 0.448387
2008 0.448387
2009 0.448387
2010 0.448387
2011 0.448387
2012 0.448387
2013 0.448387
2014 0.448387
2015 0.448387
2016 0.448387
2017 0.448387
2018 0.448387
2019 0.448387
2020 0.448387
2021 0.448387
2022 0.448387
2023 0.448387
2024 0.448387
2025 0.448387
2026 0.448387
2027 0.448387
2028 0.448387
2029 0.448387
2030 0.448387
2031 0.448387
2032 0.448387
2033 0.448387
2034 0.448387
2035 0.448387
2036 0.448387
2037 0.448387
2038 0.448387
2039 0.448387
2040 0.448387
2041 0.448387
2042 0.448387
2043 0.448387
2044 0.448387
2045 0.448387
2046 0.448387
2047 0.448387
2048 0.448387
2049 0.448387
2050 0.448387
2051 0.448387
2052 0.448387
2053 0.448387
2054 0.448387
2055 0.448387
2056 0.448387
2057 0.448387
2058 0.448387
2059 0.448387
2060 0.448387
2061 0.448387
2062 0.448387
2063 0.448387
2064 0.448387
2065 0.448387
2066 0.448387
2067 0.448387
2068 0.448387
2069 0.448387
2070 0.448387
2071 0.448387
2072 0.448387
2073 0.448387
2074 0.448387
2075 0.448387
2076 0.448387
2077 0.448387
2078 0.448387
2079 0.448387
2080 0.448387
2081 0.448387
2082 0.448387
2083 0.448387
2084 0.448387
2085 0.448387
2086 0.448387
2087 0.448387
2088 0.448387
2089 0.448387
2090 0.448387
2091 0.448387
2092 0.448387
2093 0.448387
2094 0.448387
2095 0.448387
2096 0.448387
2097 0.448387
2098 0.448387
2099 0.448387
2100 0.448387
2101 0.448387
2102 0.448387
2103 0.448387
2104 0.448387
2105 0.448387
2106 0.448387
2107 0.448387
2108 0.448387
2109 0.448387
2110 0.448387
2111 0.448387
2112 0.448387
2113 0.448387
2114 0.448387
2115 0.448387
2116 0.448387
2117 0.448387
2118 0.448387
2119 0.448387
2120 0.448387
2121 0.448387
2122 0.448387
2123 0.448387
2124 0.448387
2125 0.448387
2126 0.448387
2127 0.448387
2128 0.448387
2129 0.448387
2130 0.448387
2131 0.448387
2132 0.448387
2133 0.448387
2134 0.448387
2135 0.448387
2136 0.448387
2137 0.448387
2138 0.448387
2139 0.448387
2140 0.448387
2141 0.448387
2142 0.448387
2143 0.448387
2144 0.448387
2145 0.448387
2146 0.448387
2147 0.448387
2148 0.448387
2149 0.448387
2150 0.448387
2151 0.448387
2152 0.448387
2153 0.448387
2154 0.448387
2155 0.448387
2156 0.448387
2157 0.448387
2158 0.448387
2159 0.448387
2160 0.448387
2161 0.448387
2162 0.448387
2163 0.448387
2164 0.448387
2165 0.448387
2166 0.448387
2167 0.448387
2168 0.448387
2169 0.448387
2170 0.448387
2171 0.448387
2172 0.448387
2173 0.448387
2174 0.448387
2175 0.448387
2176 0.448387
2177 0.448387
2178 0.448387
2179 0.448387
2180 0.448387
2181 0.448387
2182 0.448387
2183 0.448387
2184 0.448387
2185 0.448387
2186 0.448387
2187 0.448387
2188 0.448387
2189 0.448387
2190 0.448387
2191 0.448387
2192 0.448387
2193 0.448387
2194 0.448387
2195 0.448387
2196 0.448387
2197 0.448387
2198 0.448387
2199 0.448387
2200 0.448387
2201 0.448387
2202 0.448387
2203 0.448387
2204 0.448387
2205 0.448387
2206 0.448387
2207 0.448387
2208 0.448387
2209 0.448387
2210 0.448387
2211 0.448387
2212 0.448387
2213 0.448387
2214 0.448387
2215 0.448387
2216 0.448387
2217 0.448387
2218 0.448387
2219 0.448387
2220 0.448387
2221 0.448387
2222 0.448387
2223 0.448387
2224 0.448387
2225 0.448387
2226 0.448387
2227 0.448387
2228 0.448387
2229 0.448387
2230 0.448387
2231 0.448387
2232 0.448387
2233 0.448387
2234 0.448387
2235 0.448387
2236 0.448387
2237 0.448387
2238 0.448387
2239 0.448387
2240 0.448387
2241 0.448387
2242 0.448387
2243 0.448387
2244 0.448387
2245 0.448387
2246 0.448387
2247 0.448387
2248 0.448387
2249 0.448387
2250 0.448387
2251 0.448387
2252 0.448387
2253 0.448387
2254 0.448387
2255 0.448387
2256 0.448387
2257 0.448387
2258 0.448387
2259 0.448387
2260 0.448387
2261 0.448387
2262 0.448387
2263 0.448387
2264 0.448387
2265 0.448387
2266 0.448387
2267 0.448387
2268 0.448387
2269 0.448387
2270 0.448387
2271 0.448387
2272 0.448387
2273 0.448387
2274 0.448387
2275 0.448387
2276 0.448387
2277 0.448387
2278 0.448387
2279 0.448387
2280 0.448387
2281 0.448387
2282 0.448387
2283 0.448387
2284 0.448387
2285 0.448387
2286 0.448387
2287 0.448387
2288 0.448387
2289 0.448387
2290 0.448387
2291 0.448387
2292 0.448387
2293 0.448387
2294 0.448387
2295 0.448387
2296 0.448387
2297 0.448387
2298 0.448387
2299 0.448387
2300 0.448387
2301 0.448387
2302 0.448387
2303 0.448387
2304 0.448387
2305 0.448387
2306 0.448387
2307 0.448387
2308 0.448387
2309 0.448387
2310 0.448387
2311 0.448387
2312 0.448387
2313 0.448387
2314 0.448387
2315 0.448387
2316 0.448387
2317 0.448387
2318 0.448387
2319 0.448387
2320 0.448387
2321 0.448387
2322 0.448387
2323 0.448387
2324 0.448387
2325 0.448387
2326 0.448387
2327 0.448387
2328 0.448387
2329 0.448387
2330 0.448387
2331 0.448387
2332 0.448387
2333 0.448387
2334 0.448387
2335 0.448387
2336 0.448387
2337 0.448387
2338 0.448387
2339 0.448387
2340 0.448387
2341 0.448387
2342 0.448387
2343 0.448387
2344 0.448387
2345 0.448387
2346 0.448387
2347 0.448387
2348 0.448387
2349 0.448387
2350 0.448387
2351 0.448387
2352 0.448387
2353 0.448387
2354 0.448387
2355 0.448387
2356 0.448387
2357 0.448387
2358 0.448387
2359 0.448387
2360 0.448387
2361 0.448387
2362 0.448387
2363 0.448387
2364 0.448387
2365 0.448387
2366 0.448387
2367 0.448387
2368 0.448387
2369 0.448387
2370 0.448387
2371 0.448387
2372 0.448387
2373 0.448387
2374 0.448387
2375 0.448387
2376 0.448387
2377 0.448387
2378 0.448387
2379 0.448387
2380 0.448387
2381 0.448387
2382 0.448387
2383 0.448387
2384 0.448387
2385 0.448387
2386 0.448387
2387 0.448387
2388 0.448387
2389 0.448387
2390 0.448387
2391 0.448387
2392 0.448387
2393 0.448387
2394 0.448387
2395 0.448387
2396 0.448387
2397 0.448387
2398 0.448387
2399 0.448387
2400 0.448387
2401 0.448387
2402 0.448387
2403 0.448387
2404 0.448387
2405 0.448387
2406 0.448387
2407 0.448387
2408 0.448387
2409 0.448387
2410 0.448387
2411 0.448387
2412 0.448387
2413 0.448387
2414 0.448387
2415 0.448387
2416 0.448387
2417 0.448387
2418 0.448387
2419 0.448387
2420 0.448387
2421 0.448387
2422 0.448387
2423 0.448387
2424 0.448387
2425 0.448387
2426 0.448387
2427 0.448387
2428 0.448387
2429 0.448387
2430 0.448387
2431 0.448387
2432 0.448387
2433 0.448387
2434 0.448387
2435 0.448387
2436 0.448387
2437 0.448387
2438 0.448387
2439 0.448387
2440 0.448387
2441 0.448387
2442 0.448387
2443 0.448387
2444 0.448387
2445 0.448387
2446 0.448387
2447 0.448387
2448 0.448387
2449 0.448387
2450 0.448387
2451 0.448387
2452 0.448387
2453 0.448387
2454 0.448387
2455 0.448387
2456 0.448387
2457 0.448387
2458 0.448387
2459 0.448387
2460 0.448387
2461 0.448387
2462 0.448387
2463 0.448387
2464 0.448387
2465 0.448387
2466 0.448387
2467 0.448387
2468 0.448387
2469 0.448387
2470 0.448387
2471 0.448387
2472 0.448387
2473 0.448387
2474 0.448387
2475 0.448387
2476 0.448387
2477 0.448387
2478 0.448387
2479 0.448387
2480 0.448387
2481 0.448387
2482 0.448387
2483 0.448387
2484 0.448387
2485 0.448387
2486 0.448387
2487 0.448387
2488 0.448387
2489 0.448387
2490 0.448387
2491 0.448387
2492 0.448387
2493 0.448387
2494 0.448387
2495 0.448387
2496 0.448387
2497 0.448387
2498 0.448387
2499 0.448387
2500 0.448387
2501 0.448387
2502 0.448387
2503 0.448387
2504 0.448387
2505 0.448387
2506 0.448387
2507 0.448387
2508 0.448387
2509 0.448387
2510 0.448387
2511 0.448387
2512 0.448387
2513 0.448387
2514 0.448387
2515 0.448387
2516 0.448387
2517 0.448387
2518 0.448387
2519 0.448387
2520 0.448387
2521 0.448387
2522 0.448387
2523 0.448387
2524 0.448387
2525 0.448387
2526 0.448387
2527 0.448387
2528 0.448387
2529 0.448387
2530 0.448387
2531 0.448387
2532 0.448387
2533 0.448387
2534 0.448387
2535 0.448387
2536 0.448387
2537 0.448387
2538 0.448387
2539 0.448387
2540 0.448387
2541 0.448387
2542 0.448387
2543 0.448387
2544 0.448387
2545 0.448387
2546 0.448387
2547 0.448387
2548 0.448387
2549 0.448387
2550 0.448387
2551 0.448387
2552 0.448387
2553 0.448387
2554 0.448387
2555 0.448387
2556 0.448387
2557 0.448387
2558 0.448387
2559 0.448387
2560 0.448387
2561 0.448387
2562 0.448387
2563 0.448387
2564 0.448387
2565 0.448387
2566 0.448387
2567 0.448387
2568 0.448387
2569 0.448387
2570 0.448387
2571 0.448387
2572 0.448387
2573 0.448387
2574 0.448387
2575 0.448387
2576 0.448387
2577 0.448387
2578 0.448387
2579 0.448387
2580 0.448387
2581 0.448387
2582 0.448387
2583 0.448387
2584 0.448387
2585 0.448387
2586 0.448387
2587 0.448387
2588 0.448387
2589 0.448387
2590 0.448387
2591 0.448387
2592 0.448387
2593 0.448387
2594 0.448387
2595 0.448387
2596 0.448387
2597 0.448387
2598 0.448387
2599 0.448387
2600 0.448387
2601 0.448387
2602 0.448387
2603 0.448387
2604 0.448387
2605 0.448387
2606 0.448387
2607 0.448387
2608 0.448387
2609 0.448387
2610 0.448387
2611 0.448387
2612 0.448387
2613 0.448387
2614 0.448387
2615 0.448387
2616 0.448387
2617 0.448387
2618 0.448387
2619 0.448387
2620 0.448387
2621 0.448387
2622 0.448387
2623 0.448387
2624 0.448387
2625 0.448387
2626 0.448387
2627 0.448387
2628 0.448387
2629 0.448387
2630 0.448387
2631 0.448387
2632 0.448387
2633 0.448387
2634 0.448387
2635 0.448387
2636 0.448387
2637 0.448387
2638 0.448387
2639 0.448387
2640 0.448387
2641 0.448387
2642 0.448387
2643 0.448387
2644 0.448387
2645 0.448387
2646 0.448387
2647 0.448387
2648 0.448387
2649 0.448387
2650 0.448387
2651 0.448387
2652 0.448387
2653 0.448387
2654 0.448387
2655 0.448387
2656 0.448387
2657 0.448387
2658 0.448387
2659 0.448387
2660 0.448387
2661 0.448387
2662 0.448387
2663 0.448387
2664 0.448387
2665 0.448387
2666 0.448387
2667 0.448387
2668 0.448387
2669 0.448387
2670 0.448387
2671 0.448387
2672 0.448387
2673 0.448387
2674 0.448387
2675 0.448387
2676 0.448387
2677 0.448387
2678 0.448387
2679 0.448387
2680 0.448387
2681 0.448387
2682 0.448387
2683 0.448387
2684 0.448387
2685 0.448387
2686 0.448387
2687 0.448387
2688 0.448387
2689 0.448387
2690 0.448387
2691 0.448387
2692 0.448387
2693 0.448387
2694 0.448387
2695 0.448387
2696 0.448387
2697 0.448387
2698 0.448387
2699 0.448387
2700 0.448387
2701 0.448387
2702 0.448387
2703 0.448387
2704 0.448387
2705 0.448387
2706 0.448387
2707 0.448387
2708 0.448387
2709 0.448387
2710 0.448387
2711 0.448387
2712 0.448387
2713 0.448387
2714 0.448387
2715 0.448387
2716 0.448387
2717 0.448387
2718 0.448387
2719 0.448387
2720 0.448387
2721 0.448387
2722 0.448387
2723 0.448387
2724 0.448387
2725 0.448387
2726 0.448387
2727 0.448387
2728 0.448387
2729 0.448387
2730 0.448387
2731 0.448387
2732 0.448387
2733 0.448387
2734 0.448387
2735 0.448387
2736 0.448387
2737 0.448387
2738 0.448387
2739 0.448387
2740 0.448387
2741 0.448387
2742 0.448387
2743 0.448387
2744 0.448387
2745 0.448387
2746 0.448387
2747 0.448387
2748 0.448387
2749 0.448387
2750 0.448387
2751 0.448387
2752 0.448387
2753 0.448387
2754 0.448387
2755 0.448387
2756 0.448387
2757 0.448387
2758 0.448387
2759 0.448387
2760 0.448387
2761 0.448387
2762 0.448387
2763 0.448387
2764 0.448387
2765 0.448387
2766 0.448387
2767 0.448387
2768 0.448387
2769 0.448387
2770 0.448387
2771 0.448387
2772 0.448387
2773 0.448387
2774 0.448387
2775 0.448387
2776 0.448387
2777 0.448387
2778 0.448387
2779 0.448387
2780 0.448387
2781 0.448387
2782 0.448387
2783 0.448387
2784 0.448387
2785 0.448387
2786 0.448387
2787 0.448387
2788 0.448387
2789 0.448387
2790 0.448387
2791 0.448387
2792 0.448387
2793 0.448387
2794 0.448387
2795 0.448387
2796 0.448387
2797 0.448387
2798 0.448387
2799 0.448387
2800 0.448387
2801 0.448387
2802 0.448387
2803 0.448387
2804 0.448387
2805 0.448387
2806 0.448387
2807 0.448387
2808 0.448387
2809 0.448387
2810 0.448387
2811 0.448387
2812 0.448387
2813 0.448387
2814 0.448387
2815 0.448387
2816 0.448387
2817 0.448387
2818 0.448387
2819 0.448387
2820 0.448387
2821 0.448387
2822 0.448387
2823 0.448387
2824 0.448387
2825 0.448387
2826 0.448387
2827 0.448387
2828 0.448387
2829 0.448387
2830 0.448387
2831 0.448387
2832 0.448387
2833 0.448387
2834 0.448387
2835 0.448387
2836 0.448387
2837 0.448387
2838 0.448387
2839 0.448387
2840 0.448387
2841 0.448387
2842 0.448387
2843 0.448387
2844 0.448387
2845 0.448387
2846 0.448387
2847 0.448387
2848 0.448387
2849 0.448387
2850 0.448387
2851 0.448387
2852 0.448387
2853 0.448387
2854 0.448387
2855 0.448387
2856 0.448387
2857 0.448387
2858 0.448387
2859 0.448387
2860 0.448387
2861 0.448387
2862 0.448387
2863 0.448387
2864 0.448387
2865 0.448387
2866 0.448387
2867 0.448387
2868 0.448387
2869 0.448387
2870 0.448387
2871 0.448387
2872 0.448387
2873 0.448387
2874 0.448387
2875 0.448387
2876 0.448387
2877 0.448387
2878 0.448387
2879 0.448387
2880 0.448387
2881 0.448387
2882 0.448387
2883 0.448387
2884 0.448387
2885 0.448387
2886 0.448387
2887 0.448387
2888 0.448387
2889 0.448387
2890 0.448387
2891 0.448387
2892 0.448387
2893 0.448387
2894 0.448387
2895 0.448387
2896 0.448387
2897 0.448387
2898 0.448387
2899 0.448387
2900 0.448387
2901 0.448387
2902 0.448387
2903 0.448387
2904 0.448387
2905 0.448387
2906 0.448387
2907 0.448387
2908 0.448387
2909 0.448387
2910 0.448387
2911 0.448387
2912 0.448387
2913 0.448387
2914 0.448387
2915 0.448387
2916 0.448387
2917 0.448387
2918 0.448387
2919 0.448387
2920 0.448387
2921 0.448387
2922 0.448387
2923 0.448387
2924 0.448387
2925 0.448387
2926 0.448387
2927 0.448387
2928 0.448387
2929 0.448387
2930 0.448387
2931 0.448387
2932 0.448387
2933 0.448387
2934 0.448387
2935 0.448387
2936 0.448387
2937 0.448387
2938 0.448387
2939 0.448387
2940 0.448387
2941 0.448387
2942 0.448387
2943 0.448387
2944 0.448387
2945 0.448387
2946 0.448387
2947 0.448387
2948 0.448387
2949 0.448387
2950 0.448387
2951 0.448387
2952 0.448387
2953 0.448387
2954 0.448387
2955 0.448387
2956 0.448387
2957 0.448387
2958 0.448387
2959 0.448387
2960 0.448387
2961 0.448387
2962 0.448387
2963 0.448387
2964 0.448387
2965 0.448387
2966 0.448387
2967 0.448387
2968 0.448387
2969 0.448387
2970 0.448387
2971 0.448387
2972 0.448387
2973 0.448387
2974 0.448387
2975 0.448387
2976 0.448387
2977 0.448387
2978 0.448387
2979 0.448387
2980 0.448387
2981 0.448387
2982 0.448387
2983 0.448387
2984 0.448387
2985 0.448387
2986 0.448387
2987 0.448387
2988 0.448387
2989 0.448387
2990 0.448387
2991 0.448387
2992 0.448387
2993 0.448387
2994 0.448387
2995 0.448387
2996 0.448387
2997 0.448387
2998 0.448387
2999 0.448387
3000 0.448387
3001 0.448387
3002 0.448387
3003 0.448387
3004 0.448387
3005 0.448387
3006 0.448387
3007 0.448387
3008 0.448387
3009 0.448387
3010 0.448387
3011 0.448387
3012 0.448387
3013 0.448387
3014 0.448387
3015 0.448387
3016 0.448387
3017 0.448387
3018 0.448387
3019 0.448387
3020 0.448387
3021 0.448387
3022 0.448387
3023 0.448387
3024 0.448387
3025 0.448387
3026 0.448387
3027 0.448387
3028 0.448387
3029 0.448387
3030 0.448387
3031 0.448387
3032 0.448387
3033 0.448387
3034 0.448387
3035 0.448387
3036 0.448387
3037 0.448387
3038 0.448387
3039 0.448387
3040 0.448387
3041 0.448387
3042 0.448387
3043 0.448387
3044 0.448387
3045 0.448387
3046 0.448387
3047 0.448387
3048 0.448387
3049 0.448387
3050 0.448387
3051 0.448387
3052 0.448387
3053 0.448387
3054 0.448387
3055 0.448387
3056 0.448387
3057 0.448387
3058 0.448387
3059 0.448387
3060 0.448387
3061 0.448387
3062 0.448387
3063 0.448387
3064 0.448387
3065 0.448387
3066 0.448387
3067 0.448387
3068 0.448387
3069 0.448387
3070 0.448387
3071 0.448387
3072 0.448387
3073 0.448387
3074 0.448387
3075 0.448387
3076 0.448387
3077 0.448387
3078 0.448387
3079 0.448387
3080 0.448387
3081 0.448387
3082 0.448387
3083 0.448387
3084 0.448387
3085 0.448387
3086 0.448387
3087 0.448387
3088 0.448387
3089 0.448387
3090 0.448387
3091 0.448387
3092 0.448387
3093 0.448387
3094 0.448387
3095 0.448387
3096 0.448387
3097 0.448387
3098 0.448387
3099 0.448387
3100 0.448387
3101 0.448387
3102 0.448387
3103 0.448387
3104 0.448387
3105 0.448387
3106 0.448387
3107 0.448387
3108 0.448387
3109 0.448387
3110 0.448387
3111 0.448387
3112 0.448387
3113 0.448387
3114 0.448387
3115 0.448387
3116 0.448387
3117 0.448387
3118 0.448387
3119 0.448387
3120 0.448387
3121 0.448387
3122 0.448387
3123 0.448387
3124 0.448387
3125 0.448387
3126 0.448387
3127 0.448387
3128 0.448387
3129 0.448387
3130 0.448387
3131 0.448387
3132 0.448387
3133 0.448387
3134 0.448387
3135 0.448387
3136 0.448387
3137 0.448387
3138 0.448387
3139 0.448387
3140 0.448387
3141 0.448387
3142 0.448387
3143 0.448387
3144 0.448387
3145 0.448387
3146 0.448387
3147 0.448387
3148 0.448387
3149 0.448387
3150 0.448387
3151 0.448387
3152 0.448387
3153 0.448387
3154 0.448387
3155 0.448387
3156 0.448387
3157 0.448387
3158 0.448387
3159 0.448387
3160 0.448387
3161 0.448387
3162 0.448387
3163 0.448387
3164 0.448387
3165 0.448387
3166 0.448387
3167 0.448387
3168 0.448387
3169 0.448387
3170 0.448387
3171 0.448387
3172 0.448387
3173 0.448387
3174 0.448387
3175 0.448387
3176 0.448387
3177 0.448387
3178 0.448387
3179 0.448387
3180 0.448387
3181 0.448387
3182 0.448387
3183 0.448387
3184 0.448387
3185 0.448387
3186 0.448387
3187 0.448387
3188 0.448387
3189 0.448387
3190 0.448387
3191 0.448387
3192 0.448387
3193 0.448387
3194 0.448387
3195 0.448387
3196 0.448387
3197 0.448387
3198 0.448387
3199 0.448387
3200 0.448387
3201 0.448387
3202 0.448387
3203 0.448387
3204 0.448387
3205 0.448387
3206 0.448387
3207 0.448387
3208 0.448387
3209 0.448387
3210 0.448387
3211 0.448387
3212 0.448387
3213 0.448387
3214 0.448387
3215 0.448387
3216 0.448387
3217 0.448387
3218 0.448387
3219 0.448387
3220 0.448387
3221 0.448387
3222 0.448387
3223 0.448387
3224 0.448387
3225 0.448387
3226 0.448387
3227 0.448387
3228 0.448387
3229 0.448387
3230 0.448387
3231 0.448387
3232 0.448387
3233 0.448387
3234 0.448387
3235 0.448387
3236 0.448387
3237 0.448387
3238 0.448387
3239 0.448387
3240 0.448387
3241 0.448387
3242 0.448387
3243 0.448387
3244 0.448387
3245 0.448387
3246 0.448387
3247 0.448387
3248 0.448387
3249 0.448387
3250 0.448387
3251 0.448387
3252 0.448387
3253 0.448387
3254 0.448387
3255 0.448387
3256 0.448387
3257 0.448387
3258 0.448387
3259 0.448387
3260 0.448387
3261 0.448387
3262 0.448387
3263 0.448387
3264 0.448387
3265 0.448387
3266 0.448387
3267 0.448387
3268 0.448387
3269 0.448387
3270 0.448387
3271 0.448387
3272 0.448387
3273 0.448387
3274 0.448387
3275 0.448387
3276 0.448387
3277 0.448387
3278 0.448387
3279 0.448387
3280 0.448387
3281 0.448387
3282 0.448387
3283 0.448387
3284 0.448387
3285 0.448387
3286 0.448387
3287 0.448387
3288 0.448387
3289 0.448387
3290 0.448387
3291 0.448387
3292 0.448387
3293 0.448387
3294 0.448387
3295 0.448387
3296 0.448387
3297 0.448387
3298 0.448387
3299 0.448387
3300 0.448387
3301 0.448387
3302 0.448387
3303 0.448387
3304 0.448387
3305 0.448387
3306 0.448387
3307 0.448387
3308 0.448387
3309 0.448387
3310 0.448387
3311 0.448387
3312 0.448387
3313 0.448387
3314 0.448387
3315 0.448387
3316 0.448387
3317 0.448387
3318 0.448387
3319 0.448387
3320 0.448387
3321 0.448387
3322 0.448387
3323 0.448387
3324 0.448387
3325 0.448387
3326 0.448387
3327 0.448387
3328 0.448387
3329 0.448387
3330 0.448387
3331 0.448387
3332 0.448387
3333 0.448387
3334 0.448387
3335 0.448387
3336 0.448387
3337 0.448387
3338 0.448387
3339 0.448387
3340 0.448387
3341 0.448387
3342 0.448387
3343 0.448387
3344 0.448387
3345 0.448387
3346 0.448387
3347 0.448387
3348 0.448387
3349 0.448387
3350 0.448387
3351 0.448387
3352 0.448387
3353 0.448387
3354 0.448387
3355 0.448387
3356 0.448387
3357 0.448387
3358 0.448387
3359 0.448387
3360 0.448387
3361 0.448387
3362 0.448387
3363 0.448387
3364 0.448387
3365 0.448387
3366 0.448387
3367 0.448387
3368 0.448387
3369 0.448387
3370 0.448387
3371 0.448387
3372 0.448387
3373 0.448387
3374 0.448387
3375 0.448387
3376 0.448387
3377 0.448387
3378 0.448387
3379 0.448387
3380 0.448387
3381 0.448387
3382 0.448387
3383 0.448387
3384 0.448387
3385 0.448387
3386 0.448387
3387 0.448387
3388 0.448387
3389 0.448387
3390 0.448387
3391 0.448387
3392 0.448387
3393 0.448387
3394 0.448387
3395 0.448387
3396 0.448387
3397 0.448387
3398 0.448387
3399 0.448387
3400 0.448387
3401 0.448387
3402 0.448387
3403 0.448387
3404 0.448387
3405 0.448387
3406 0.448387
3407 0.448387
3408 0.448387
3409 0.448387
3410 0.448387
3411 0.448387
3412 0.448387
3413 0.448387
3414 0.448387
3415 0.448387
3416 0.448387
3417 0.448387
3418 0.448387
3419 0.448387
3420 0.448387
3421 0.448387
3422 0.448387
3423 0.448387
3424 0.448387
3425 0.448387
3426 0.448387
3427 0.448387
3428 0.448387
3429 0.448387
3430 0.448387
3431 0.448387
3432 0.448387
3433 0.448387
3434 0.448387
3435 0.448387
3436 0.448387
3437 0.448387
3438 0.448387
3439 0.448387
3440 0.448387
3441 0.448387
3442 0.448387
3443 0.448387
3444 0.448387
3445 0.448387
3446 0.448387
3447 0.448387
3448 0.448387
3449 0.448387
3450 0.448387
3451 0.448387
3452 0.448387
3453 0.448387
3454 0.448387
3455 0.448387
3456 0.448387
3457 0.448387
3458 0.448387
3459 0.448387
3460 0.448387
3461 0.448387
3462 0.448387
3463 0.448387
3464 0.448387
3465 0.448387
3466 0.448387
3467 0.448387
3468 0.448387
3469 0.448387
3470 0.448387
3471 0.448387
3472 0.448387
3473 0.448387
3474 0.448387
3475 0.448387
3476 0.448387
3477 0.448387
3478 0.448387
3479 0.448387
3480 0.448387
3481 0.448387
3482 0.448387
3483 0.448387
3484 0.448387
3485 0.448387
3486 0.448387
3487 0.448387
3488 0.448387
3489 0.448387
3490 0.448387
3491 0.448387
3492 0.448387
3493 0.448387
3494 0.448387
3495 0.448387
3496 0.448387
3497 0.448387
3498 0.448387
3499 0.448387
3500 0.448387
3501 0.448387
3502 0.448387
3503 0.448387
3504 0.448387
3505 0.448387
3506 0.448387
3507 0.448387
3508 0.448387
3509 0.448387
3510 0.448387
3511 0.448387
3512 0.448387
3513 0.448387
3514 0.448387
3515 0.448387
3516 0.448387
3517 0.448387
3518 0.448387
3519 0.448387
3520 0.448387
3521 0.448387
3522 0.448387
3523 0.448387
3524 0.448387
3525 0.448387
3526 0.448387
3527 0.448387
3528 0.448387
3529 0.448387
3530 0.448387
3531 0.448387
3532 0.448387
3533 0.448387
3534 0.448387
3535 0.448387
3536 0.448387
3537 0.448387
3538 0.448387
3539 0.448387
3540 0.448387
3541 0.448387
3542 0.448387
3543 0.448387
3544 0.448387
3545 0.448387
3546 0.448387
3547 0.448387
3548 0.448387
3549 0.448387
3550 0.448387
3551 0.448387
3552 0.448387
3553 0.448387
3554 0.448387
3555 0.448387
3556 0.448387
3557 0.448387
3558 0.448387
3559 0.448387
3560 0.448387
3561 0.448387
3562 0.448387
3563 0.448387
3564 0.448387
3565 0.448387
3566 0.448387
3567 0.448387
3568 0.448387
3569 0.448387
3570 0.448387
3571 0.448387
3572 0.448387
3573 0.448387
3574 0.448387
3575 0.448387
3576 0.448387
3577 0.448387
3578 0.448387
3579 0.448387
3580 0.448387
3581 0.448387
3582 0.448387
3583 0.448387
3584 0.448387
3585 0.448387
3586 0.448387
3587 0.448387
3588 0.448387
3589 0.448387
3590 0.448387
3591 0.448387
3592 0.448387
3593 0.448387
3594 0.448387
3595 0.448387
3596 0.448387
3597 0.448387
3598 0.448387
3599 0.448387


==> plots/data/dataGC-Journal-LCG_nC.dat <==
0 0.54246
1 0.562674
2 0.564826
3 0.576868
4 0.588478
5 0.589286
6 0.600379
7 0.601098
8 0.601634
9 0.602249
10 0.602695
11 0.603064
12 0.603899
13 0.604262
14 0.604501
15 0.604709
16 0.605015
17 0.605351
18 0.60557
19 0.605598
20 0.605711
21 0.605792
22 0.60605
23 0.60641
24 0.60657
25 0.606672
26 0.606837
27 0.606968
28 0.607135
29 0.607191
30 0.607414
31 0.607651
32 0.607666
33 0.607804
34 0.607853
35 0.607868
36 0.608201
37 0.608284
38 0.608298
39 0.608305
40 0.6086
41 0.608704
42 0.608893
43 0.608911
44 0.608958
45 0.608976
46 0.608976
47 0.609103
48 0.609128
49 0.609146
50 0.609339
51 0.609355
52 0.609562
53 0.60972
54 0.609732
55 0.609735
56 0.609859
57 0.609966
58 0.610025
59 0.610096
60 0.610114
61 0.610166
62 0.610189
63 0.610195
64 0.610226
65 0.610298
66 0.610516
67 0.610559
68 0.6106
69 0.610695
70 0.610736
71 0.610774
72 0.610781
73 0.610789
74 0.610847
75 0.610879
76 0.610979
77 0.61103
78 0.611053
79 0.611097
80 0.611183
81 0.61133
82 0.61143
83 0.611443
84 0.611464
85 0.611478
86 0.611478
87 0.611492
88 0.611515
89 0.611598
90 0.611768
91 0.611783
92 0.611811
93 0.611835
94 0.611855
95 0.611872
96 0.614848
97 0.620165
98 0.622786
99 0.622791
100 0.62282
101 0.622831
102 0.623013
103 0.623017
104 0.623048
105 0.623061
106 0.623066
107 0.623099
108 0.623099
109 0.623102
110 0.623106
111 0.623113
112 0.623113
113 0.623113
114 0.623114
115 0.623141
116 0.62329
117 0.62329
118 0.623316
119 0.623367
120 0.623374
121 0.623388
122 0.623427
123 0.623438
124 0.623438
125 0.623463
126 0.623473
127 0.6235
128 0.6235
129 0.623507
130 0.623507
131 0.623531
132 0.623531
133 0.62354
134 0.62354
135 0.62354
136 0.623584
137 0.62364
138 0.623678
139 0.623683
140 0.623707
141 0.623752
142 0.623781
143 0.623789
144 0.623789
145 0.623789
146 0.623916
147 0.623917
148 0.623917
149 0.623917
150 0.623917
151 0.623919
152 0.623928
153 0.623928
154 0.623935
155 0.623943
156 0.623957
157 0.624021
158 0.624051
159 0.624075
160 0.624075
161 0.624092
162 0.624092
163 0.624112
164 0.624112
165 0.624123
166 0.624142
167 0.624145
168 0.624145
169 0.624162
170 0.624183
171 0.624217
172 0.624217
173 0.624217
174 0.624218
175 0.624239
176 0.624304
177 0.624368
178 0.624408
179 0.624415
180 0.624415
181 0.624415
182 0.624417
183 0.624442
184 0.624449
185 0.624472
186 0.624564
187 0.624564
188 0.624564
189 0.624564
190 0.624564
191 0.624583
192 0.624583
193 0.624583
194 0.624583
195 0.624583
196 0.624583
197 0.624583
198 0.624583
199 0.624585
200 0.624635
201 0.624649
202 0.62466
203 0.624674
204 0.624692
205 0.624692
206 0.624765
207 0.624765
208 0.624794
209 0.624794
210 0.624811
211 0.624824
212 0.624824
213 0.624824
214 0.624824
215 0.62484
216 0.62484
217 0.62484
218 0.62484
219 0.62484
220 0.624849
221 0.62511
222 0.625274
223 0.62529
224 0.625295
225 0.6253
226 0.625329
227 0.625329
228 0.625329
229 0.625338
230 0.625338
231 0.625338
232 0.625388
233 0.625464
234 0.625489
235 0.62549
236 0.625496
237 0.625496
238 0.6255
239 0.625501
240 0.625514
241 0.625518
242 0.625675
243 0.625679
244 0.625685
245 0.625687
246 0.625693
247 0.625693
248 0.625694
249 0.625695
250 0.625701
251 0.625851
252 0.625913
253 0.625913
254 0.625943
255 0.625968
256 0.625968
257 0.625988
258 0.625989
259 0.625989
260 0.625989
261 0.625989
262 0.625989
263 0.62599
264 0.626017
265 0.626017
266 0.62603
267 0.62603
268 0.62604
269 0.62604
270 0.62604
271 0.626045
272 0.626047
273 0.626069
274 0.626074
275 0.626074
276 0.626079
277 0.626079
278 0.626089
279 0.626089
280 0.626093
281 0.626124
282 0.62613
283 0.62613
284 0.626136
285 0.626136
286 0.626148
287 0.626148
288 0.626169
289 0.626187
290 0.626187
291 0.626339
292 0.626339
293 0.626475
294 0.626524
295 0.626524
296 0.626524
297 0.626525
298 0.626525
299 0.626532
300 0.626545
301 0.626545
302 0.626545
303 0.626546
304 0.626546
305 0.626546
306 0.626546
307 0.626546
308 0.626546
309 0.626546
310 0.626564
311 0.626564
312 0.626564
313 0.626662
314 0.626662
315 0.62668
316 0.62668
317 0.626724
318 0.626756
319 0.626758
320 0.626764
321 0.626768
322 0.626807
323 0.626825
324 0.626825
325 0.626829
326 0.626837
327 0.626837
328 0.626843
329 0.626843
330 0.62688
331 0.626884
332 0.626884
333 0.626884
334 0.626884
335 0.626884
336 0.626884
337 0.626897
338 0.626897
339 0.626903
340 0.626918
341 0.626918
342 0.626918
343 0.627081
344 0.627081
345 0.627081
346 0.627097
347 0.627097
348 0.627137
349 0.627137
350 0.627137
351 0.627137
352 0.627137
353 0.627137
354 0.627137
355 0.627137
356 0.627137
357 0.627137
358 0.627148
359 0.627148
360 0.627205
361 0.627222
362 0.627228
363 0.627228
364 0.627228
365 0.627228
366 0.627248
367 0.627254
368 0.627264
369 0.627268
370 0.6273
371 0.6273
372 0.62731
373 0.62732
374 0.627342
375 0.627467
376 0.627467
377 0.627467
378 0.627467
379 0.627467
380 0.627485
381 0.627641
382 0.627664
383 0.627664
384 0.627701
385 0.627701
386 0.627701
387 0.627701
388 0.627718
389 0.627718
390 0.627718
391 0.627718
392 0.627718
393 0.627721
394 0.627739
395 0.62774
396 0.62774
397 0.627752
398 0.627822
399 0.627822
400 0.627822
401 0.62784
402 0.62784
403 0.627851
404 0.627851
405 0.627851
406 0.627858
407 0.627883
408 0.62791
409 0.62791
410 0.627918
411 0.627918
412 0.627918
413 0.627918
414 0.627999
415 0.627999
416 0.628007
417 0.628018
418 0.628018
419 0.628018
420 0.628018
421 0.628018
422 0.628018
423 0.628018
424 0.628018
425 0.628018
426 0.628025
427 0.628025
428 0.628025
429 0.628048
430 0.628048
431 0.628048
432 0.628048
433 0.628048
434 0.628048
435 0.628079
436 0.628079
437 0.628079
438 0.628079
439 0.62808
440 0.628088
441 0.628088
442 0.628093
443 0.628093
444 0.628105
445 0.628106
446 0.628109
447 0.628109
448 0.628109
449 0.628109
450 0.628109
451 0.628109
452 0.628109
453 0.628109
454 0.628117
455 0.628117
456 0.628117
457 0.628126
458 0.628133
459 0.628133
460 0.628171
461 0.628171
462 0.628171
463 0.628171
464 0.628171
465 0.628171
466 0.628171
467 0.628178
468 0.628178
469 0.62824
470 0.62824
471 0.628244
472 0.628244
473 0.628244
474 0.628244
475 0.628244
476 0.628244
477 0.628251
478 0.628276
479 0.628276
480 0.628276
481 0.628276
482 0.62828
483 0.62828
484 0.628281
485 0.628281
486 0.628281
487 0.628281
488 0.628281
489 0.628287
490 0.628287
491 0.628287
492 0.628287
493 0.628287
494 0.628287
495 0.628295
496 0.628295
497 0.628342
498 0.628347
499 0.628368
500 0.628368
501 0.628368
502 0.628368
503 0.628368
504 0.628368
505 0.628368
506 0.628368
507 0.628368
508 0.628368
509 0.628405
510 0.628405
511 0.628405
512 0.62841
513 0.62841
514 0.62841
515 0.62841
516 0.62841
517 0.62841
518 0.62841
519 0.628416
520 0.628416
521 0.628416
522 0.628443
523 0.628512
524 0.628514
525 0.628516
526 0.628516
527 0.628516
528 0.628526
529 0.628526
530 0.628526
531 0.628526
532 0.628537
533 0.628537
534 0.628542
535 0.628542
536 0.628573
537 0.628573
538 0.628573
539 0.628588
540 0.628588
541 0.628588
542 0.628594
543 0.628594
544 0.628596
545 0.628596
546 0.628601
547 0.628601
548 0.628601
549 0.628601
550 0.628601
551 0.628601
552 0.628614
553 0.628614
554 0.628614
555 0.628614
556 0.628614
557 0.628614
558 0.628614
559 0.628614
560 0.62862
561 0.62862
562 0.62862
563 0.62862
564 0.62862
565 0.628698
566 0.628698
567 0.628698
568 0.628698
569 0.628704
570 0.628704
571 0.628713
572 0.628722
573 0.628728
574 0.628728
575 0.628728
576 0.628728
577 0.628728
578 0.628728
579 0.628731
580 0.628731
581 0.628731
582 0.628731
583 0.628731
584 0.628738
585 0.628738
586 0.628738
587 0.628755
588 0.628755
589 0.628755
590 0.628755
591 0.628762
592 0.628767
593 0.628799
594 0.628799
595 0.628799
596 0.628864
597 0.628869
598 0.628869
599 0.628869
600 0.628869
601 0.628869
602 0.628869
603 0.628869
604 0.628872
605 0.628882
606 0.628884
607 0.628885
608 0.628885
609 0.628893
610 0.628893
611 0.628893
612 0.628893
613 0.628893
614 0.628893
615 0.628893
616 0.628893
617 0.628893
618 0.628901
619 0.628901
620 0.628901
621 0.628901
622 0.628901
623 0.628925
624 0.628925
625 0.628948
626 0.628948
627 0.628948
628 0.628952
629 0.629015
630 0.629015
631 0.629015
632 0.629015
633 0.629015
634 0.629015
635 0.629015
636 0.629015
637 0.629015
638 0.629015
639 0.629015
640 0.629015
641 0.629015
642 0.629015
643 0.629015
644 0.629015
645 0.629015
646 0.629015
647 0.629021
648 0.629021
649 0.629026
650 0.629026
651 0.629026
652 0.629043
653 0.629043
654 0.629051
655 0.629051
656 0.629051
657 0.629051
658 0.629051
659 0.629051
660 0.629051
661 0.629051
662 0.629054
663 0.629054
664 0.629054
665 0.629054
666 0.629054
667 0.629054
668 0.629054
669 0.629054
670 0.629064
671 0.629064
672 0.629064
673 0.629064
674 0.629064
675 0.629064
676 0.629064
677 0.629065
678 0.629065
679 0.629065
680 0.629087
681 0.629087
682 0.629087
683 0.629087
684 0.629093
685 0.629093
686 0.629093
687 0.629093
688 0.629093
689 0.629093
690 0.629093
691 0.629096
692 0.629096
693 0.629096
694 0.629096
695 0.629125
696 0.629131
697 0.629131
698 0.629131
699 0.629239
700 0.629239
701 0.629239
702 0.629239
703 0.629239
704 0.629239
705 0.629257
706 0.629257
707 0.629257
708 0.629259
709 0.629259
710 0.629259
711 0.629272
712 0.629272
713 0.629272
714 0.629272
715 0.629276
716 0.629276
717 0.629276
718 0.629276
719 0.629276
720 0.629276
721 0.629276
722 0.629284
723 0.629284
724 0.629284
725 0.629284
726 0.629284
727 0.629284
728 0.629324
729 0.629348
730 0.629353
731 0.629353
732 0.629365
733 0.62939
734 0.62939
735 0.62939
736 0.62939
737 0.62939
738 0.62939
739 0.62939
740 0.629415
741 0.629415
742 0.629415
743 0.629415
744 0.629415
745 0.629415
746 0.629415
747 0.629419
748 0.629423
749 0.629423
750 0.629423
751 0.629423
752 0.629427
753 0.629427
754 0.629427
755 0.629427
756 0.629427
757 0.629427
758 0.629427
759 0.629427
760 0.629427
761 0.629427
762 0.629427
763 0.629427
764 0.629427
765 0.629433
766 0.629433
767 0.629433
768 0.629433
769 0.629433
770 0.629433
771 0.629458
772 0.629458
773 0.629458
774 0.629458
775 0.629458
776 0.629458
777 0.629458
778 0.629458
779 0.629458
780 0.629458
781 0.629458
782 0.629458
783 0.629458
784 0.629458
785 0.629458
786 0.629458
787 0.629458
788 0.629458
789 0.629458
790 0.629458
791 0.629458
792 0.629458
793 0.629458
794 0.629458
795 0.629458
796 0.629458
797 0.629458
798 0.629458
799 0.629458
800 0.629458
801 0.629458
802 0.629458
803 0.629458
804 0.629458
805 0.629458
806 0.629458
807 0.629458
808 0.629458
809 0.629458
810 0.629458
811 0.629467
812 0.629467
813 0.629467
814 0.629467
815 0.629499
816 0.629499
817 0.629499
818 0.629505
819 0.629505
820 0.629505
821 0.629508
822 0.629508
823 0.629508
824 0.629508
825 0.62951
826 0.629518
827 0.629518
828 0.629518
829 0.629518
830 0.629518
831 0.629518
832 0.629518
833 0.629518
834 0.629518
835 0.629526
836 0.629526
837 0.629536
838 0.629536
839 0.629536
840 0.629536
841 0.629536
842 0.629543
843 0.629543
844 0.629543
845 0.629543
846 0.629543
847 0.629543
848 0.629564
849 0.629564
850 0.629564
851 0.629564
852 0.629564
853 0.629564
854 0.629564
855 0.629564
856 0.629564
857 0.62957
858 0.62957
859 0.62957
860 0.629585
861 0.629585
862 0.629585
863 0.629604
864 0.629604
865 0.629604
866 0.629604
867 0.629604
868 0.629604
869 0.629604
870 0.629604
871 0.629604
872 0.629604
873 0.629607
874 0.629607
875 0.629607
876 0.629607
877 0.629607
878 0.629607
879 0.629607
880 0.629607
881 0.629607
882 0.629607
883 0.629607
884 0.629607
885 0.629607
886 0.629607
887 0.629607
888 0.629607
889 0.629607
890 0.629607
891 0.629607
892 0.629607
893 0.629614
894 0.629614
895 0.629614
896 0.629614
897 0.629615
898 0.629615
899 0.629615
900 0.629615
901 0.629615
902 0.629615
903 0.629618
904 0.629618
905 0.629618
906 0.629618
907 0.629618
908 0.629618
909 0.629618
910 0.629621
911 0.629621
912 0.629621
913 0.629621
914 0.629621
915 0.629621
916 0.629621
917 0.629632
918 0.629632
919 0.629632
920 0.629632
921 0.629669
922 0.629669
923 0.629669
924 0.629669
925 0.629669
926 0.629669
927 0.629669
928 0.629669
929 0.629745
930 0.629745
931 0.629745
932 0.629745
933 0.629751
934 0.629751
935 0.629751
936 0.629751
937 0.629751
938 0.629751
939 0.629751
940 0.629751
941 0.629751
942 0.629751
943 0.629751
944 0.629751
945 0.629751
946 0.629751
947 0.629751
948 0.629751
949 0.629751
950 0.629756
951 0.629756
952 0.629756
953 0.629756
954 0.629762
955 0.629762
956 0.629762
957 0.629762
958 0.629762
959 0.629762
960 0.629802
961 0.629802
962 0.629802
963 0.629802
964 0.629802
965 0.629808
966 0.629808
967 0.629833
968 0.629833
969 0.629851
970 0.629851
971 0.629851
972 0.629851
973 0.629851
974 0.629851
975 0.629851
976 0.629851
977 0.629851
978 0.629851
979 0.629851
980 0.629851
981 0.629851
982 0.629869
983 0.629869
984 0.629869
985 0.629869
986 0.629869
987 0.629869
988 0.629869
989 0.629869
990 0.62987
991 0.62987
992 0.629918
993 0.629918
994 0.629918
995 0.629918
996 0.62992
997 0.629934
998 0.629934
999 0.629934
1000 0.629934
1001 0.629936
1002 0.629939
1003 0.629939
1004 0.629939
1005 0.629939
1006 0.629939
1007 0.629939
1008 0.629939
1009 0.62994
1010 0.62994
1011 0.630049
1012 0.630058
1013 0.630058
1014 0.630058
1015 0.630058
1016 0.630058
1017 0.630058
1018 0.630058
1019 0.630067
1020 0.630067
1021 0.630067
1022 0.630067
1023 0.630184
1024 0.630184
1025 0.630184
1026 0.630184
1027 0.630184
1028 0.630185
1029 0.630185
1030 0.630185
1031 0.630201
1032 0.630201
1033 0.630201
1034 0.630201
1035 0.630201
1036 0.630201
1037 0.630256
1038 0.630256
1039 0.630256
1040 0.630274
1041 0.630274
1042 0.630274
1043 0.630274
1044 0.630274
1045 0.630274
1046 0.630274
1047 0.630274
1048 0.630277
1049 0.630336
1050 0.630336
1051 0.630336
1052 0.630336
1053 0.630336
1054 0.630336
1055 0.630336
1056 0.630343
1057 0.630343
1058 0.630368
1059 0.63037
1060 0.63037
1061 0.63037
1062 0.63037
1063 0.63037
1064 0.630375
1065 0.630397
1066 0.630397
1067 0.630397
1068 0.630397
1069 0.630397
1070 0.630397
1071 0.630397
1072 0.630397
1073 0.630397
1074 0.630397
1075 0.630397
1076 0.630397
1077 0.630397
1078 0.630397
1079 0.630398
1080 0.630398
1081 0.630398
1082 0.630398
1083 0.630398
1084 0.630398
1085 0.630398
1086 0.630398
1087 0.630398
1088 0.630401
1089 0.630401
1090 0.630401
1091 0.630401
1092 0.630404
1093 0.630404
1094 0.630404
1095 0.630404
1096 0.630404
1097 0.630408
1098 0.630408
1099 0.630408
1100 0.630408
1101 0.630408
1102 0.630408
1103 0.630408
1104 0.630408
1105 0.630408
1106 0.630408
1107 0.630408
1108 0.630408
1109 0.630408
1110 0.630408
1111 0.630408
1112 0.630408
1113 0.630416
1114 0.630416
1115 0.630416
1116 0.630416
1117 0.630423
1118 0.630423
1119 0.630423
1120 0.630423
1121 0.630423
1122 0.630423
1123 0.630423
1124 0.630443
1125 0.630443
1126 0.630443
1127 0.630443
1128 0.630443
1129 0.630443
1130 0.630446
1131 0.630447
1132 0.630447
1133 0.630447
1134 0.630447
1135 0.630447
1136 0.630447
1137 0.630447
1138 0.630447
1139 0.630447
1140 0.630447
1141 0.630447
1142 0.630447
1143 0.630447
1144 0.630447
1145 0.630447
1146 0.630447
1147 0.630447
1148 0.630455
1149 0.630486
1150 0.630486
1151 0.630486
1152 0.630486
1153 0.630486
1154 0.630486
1155 0.630486
1156 0.630486
1157 0.6305
1158 0.6305
1159 0.6305
1160 0.6305
1161 0.6305
1162 0.6305
1163 0.6305
1164 0.630506
1165 0.630506
1166 0.630506
1167 0.630506
1168 0.630506
1169 0.630506
1170 0.630506
1171 0.630506
1172 0.630506
1173 0.630506
1174 0.630506
1175 0.630506
1176 0.630506
1177 0.630506
1178 0.630555
1179 0.630555
1180 0.630555
1181 0.630618
1182 0.630618
1183 0.630618
1184 0.630618
1185 0.630618
1186 0.630618
1187 0.630618
1188 0.630618
1189 0.630626
1190 0.630664
1191 0.630664
1192 0.630666
1193 0.630666
1194 0.630666
1195 0.630666
1196 0.630666
1197 0.630666
1198 0.630666
1199 0.630666
1200 0.630666
1201 0.630666
1202 0.630666
1203 0.630666
1204 0.630666
1205 0.630666
1206 0.630666
1207 0.630666
1208 0.630666
1209 0.630666
1210 0.630667
1211 0.630667
1212 0.630667
1213 0.630667
1214 0.630683
1215 0.630683
1216 0.630683
1217 0.630683
1218 0.630683
1219 0.630689
1220 0.630689
1221 0.630689
1222 0.630689
1223 0.630689
1224 0.630689
1225 0.630689
1226 0.630689
1227 0.630689
1228 0.630689
1229 0.630689
1230 0.630689
1231 0.630689
1232 0.630689
1233 0.630689
1234 0.630689
1235 0.630689
1236 0.630689
1237 0.630689
1238 0.630723
1239 0.630723
1240 0.630723
1241 0.630723
1242 0.630734
1243 0.630734
1244 0.630734
1245 0.630734
1246 0.630734
1247 0.630734
1248 0.630734
1249 0.630734
1250 0.630734
1251 0.630734
1252 0.630734
1253 0.630734
1254 0.630734
1255 0.630734
1256 0.630734
1257 0.630734
1258 0.63074
1259 0.63074
1260 0.63074
1261 0.63074
1262 0.63074
1263 0.63074
1264 0.63074
1265 0.630742
1266 0.630742
1267 0.630742
1268 0.630742
1269 0.630742
1270 0.630742
1271 0.630742
1272 0.630742
1273 0.630742
1274 0.630742
1275 0.630742
1276 0.630742
1277 0.630742
1278 0.630742
1279 0.630742
1280 0.630742
1281 0.630742
1282 0.630743
1283 0.630743
1284 0.63075
1285 0.63075
1286 0.63075
1287 0.63075
1288 0.63075
1289 0.63075
1290 0.63075
1291 0.63075
1292 0.63075
1293 0.63075
1294 0.63075
1295 0.63075
1296 0.630763
1297 0.630763
1298 0.630763
1299 0.630763
1300 0.630763
1301 0.630763
1302 0.630763
1303 0.630864
1304 0.630864
1305 0.630864
1306 0.630864
1307 0.630864
1308 0.630864
1309 0.630864
1310 0.630864
1311 0.630864
1312 0.630864
1313 0.630864
1314 0.630864
1315 0.630864
1316 0.630864
1317 0.630864
1318 0.630864
1319 0.630864
1320 0.630865
1321 0.630865
1322 0.630865
1323 0.630865
1324 0.630865
1325 0.630873
1326 0.630891
1327 0.630891
1328 0.630891
1329 0.630891
1330 0.630891
1331 0.630891
1332 0.630891
1333 0.630891
1334 0.630891
1335 0.630891
1336 0.630891
1337 0.630891
1338 0.630891
1339 0.630891
1340 0.630891
1341 0.630891
1342 0.630891
1343 0.630899
1344 0.630899
1345 0.630899
1346 0.630899
1347 0.630899
1348 0.630899
1349 0.630899
1350 0.630899
1351 0.630899
1352 0.6309
1353 0.6309
1354 0.6309
1355 0.6309
1356 0.6309
1357 0.6309
1358 0.6309
1359 0.6309
1360 0.630914
1361 0.630914
1362 0.630914
1363 0.630914
1364 0.630914
1365 0.630914
1366 0.630914
1367 0.630914
1368 0.630914
1369 0.630914
1370 0.630914
1371 0.630914
1372 0.630914
1373 0.630914
1374 0.630914
1375 0.630919
1376 0.630919
1377 0.630919
1378 0.630919
1379 0.630919
1380 0.630954
1381 0.630954
1382 0.630954
1383 0.630954
1384 0.630954
1385 0.630954
1386 0.630954
1387 0.630954
1388 0.630954
1389 0.630954
1390 0.630954
1391 0.630954
1392 0.630954
1393 0.630954
1394 0.630954
1395 0.630954
1396 0.630954
1397 0.630954
1398 0.630954
1399 0.630954
1400 0.630954
1401 0.630954
1402 0.630954
1403 0.630954
1404 0.630954
1405 0.630954
1406 0.630954
1407 0.630954
1408 0.630954
1409 0.63098
1410 0.63098
1411 0.63098
1412 0.63098
1413 0.63098
1414 0.63098
1415 0.63098
1416 0.63098
1417 0.63098
1418 0.63098
1419 0.63098
1420 0.63098
1421 0.63098
1422 0.63098
1423 0.63098
1424 0.63098
1425 0.63098
1426 0.63098
1427 0.63098
1428 0.63098
1429 0.63098
1430 0.63098
1431 0.63098
1432 0.63098
1433 0.63098
1434 0.63098
1435 0.63098
1436 0.63098
1437 0.63098
1438 0.63098
1439 0.63098
1440 0.63098
1441 0.63098
1442 0.63098
1443 0.63098
1444 0.63098
1445 0.63098
1446 0.63098
1447 0.63098
1448 0.63098
1449 0.63098
1450 0.63098
1451 0.63098
1452 0.63098
1453 0.63098
1454 0.63098
1455 0.63098
1456 0.63098
1457 0.63098
1458 0.63098
1459 0.63098
1460 0.63098
1461 0.63098
1462 0.63098
1463 0.63098
1464 0.63098
1465 0.631168
1466 0.631168
1467 0.631175
1468 0.631175
1469 0.631176
1470 0.631176
1471 0.631176
1472 0.631176
1473 0.63118
1474 0.63118
1475 0.63118
1476 0.63118
1477 0.63118
1478 0.63118
1479 0.63118
1480 0.63118
1481 0.63118
1482 0.63118
1483 0.631181
1484 0.631181
1485 0.631181
1486 0.631181
1487 0.631181
1488 0.631181
1489 0.631181
1490 0.631181
1491 0.631181
1492 0.631192
1493 0.631192
1494 0.631192
1495 0.631192
1496 0.631192
1497 0.631199
1498 0.631199
1499 0.631199
1500 0.631199
1501 0.631199
1502 0.631199
1503 0.631199
1504 0.631199
1505 0.631199
1506 0.631199
1507 0.631199
1508 0.631199
1509 0.631199
1510 0.631199
1511 0.631199
1512 0.631199
1513 0.631199
1514 0.631199
1515 0.631199
1516 0.631199
1517 0.631199
1518 0.631199
1519 0.631199
1520 0.631199
1521 0.631199
1522 0.631199
1523 0.631199
1524 0.631199
1525 0.631199
1526 0.631199
1527 0.631241
1528 0.631241
1529 0.631241
1530 0.631241
1531 0.631241
1532 0.631242
1533 0.631242
1534 0.631242
1535 0.631242
1536 0.631242
1537 0.631259
1538 0.631259
1539 0.631259
1540 0.631259
1541 0.631259
1542 0.631259
1543 0.631259
1544 0.631259
1545 0.631259
1546 0.631259
1547 0.631259
1548 0.631259
1549 0.631259
1550 0.631259
1551 0.631259
1552 0.631259
1553 0.631264
1554 0.631264
1555 0.631264
1556 0.631264
1557 0.631264
1558 0.631264
1559 0.631271
1560 0.631271
1561 0.631271
1562 0.631271
1563 0.631271
1564 0.631271
1565 0.631271
1566 0.631271
1567 0.631271
1568 0.631271
1569 0.631271
1570 0.631271
1571 0.631271
1572 0.631271
1573 0.631271
1574 0.631271
1575 0.631271
1576 0.631281
1577 0.631281
1578 0.631281
1579 0.631281
1580 0.631281
1581 0.631282
1582 0.631282
1583 0.631282
1584 0.631282
1585 0.631282
1586 0.631282
1587 0.631282
1588 0.631282
1589 0.631282
1590 0.631282
1591 0.631282
1592 0.631282
1593 0.631282
1594 0.631282
1595 0.631282
1596 0.631313
1597 0.631313
1598 0.631313
1599 0.631313
1600 0.631313
1601 0.631328
1602 0.631328
1603 0.631328
1604 0.631328
1605 0.631328
1606 0.631328
1607 0.631328
1608 0.631328
1609 0.631328
1610 0.631328
1611 0.631328
1612 0.631328
1613 0.631328
1614 0.631328
1615 0.631328
1616 0.631328
1617 0.631328
1618 0.631328
1619 0.631328
1620 0.631328
1621 0.631328
1622 0.631328
1623 0.631328
1624 0.631328
1625 0.631328
1626 0.631328
1627 0.631328
1628 0.631328
1629 0.631335
1630 0.631335
1631 0.631335
1632 0.631335
1633 0.631335
1634 0.631335
1635 0.631335
1636 0.631335
1637 0.631345
1638 0.631345
1639 0.631345
1640 0.631345
1641 0.631345
1642 0.631356
1643 0.631356
1644 0.631356
1645 0.631356
1646 0.631356
1647 0.631356
1648 0.631356
1649 0.631356
1650 0.631356
1651 0.631356
1652 0.631356
1653 0.631356
1654 0.631356
1655 0.631356
1656 0.631356
1657 0.63138
1658 0.63138
1659 0.63138
1660 0.63138
1661 0.63138
1662 0.63138
1663 0.63138
1664 0.63138
1665 0.63138
1666 0.63138
1667 0.63138
1668 0.63138
1669 0.63138
1670 0.63138
1671 0.63138
1672 0.63138
1673 0.63138
1674 0.63138
1675 0.631382
1676 0.631382
1677 0.631382
1678 0.631382
1679 0.631382
1680 0.631382
1681 0.631382
1682 0.631382
1683 0.631382
1684 0.631382
1685 0.631382
1686 0.631382
1687 0.631382
1688 0.631382
1689 0.631382
1690 0.631382
1691 0.631382
1692 0.631382
1693 0.631382
1694 0.631382
1695 0.631389
1696 0.631389
1697 0.631389
1698 0.631395
1699 0.631397
1700 0.631397
1701 0.631397
1702 0.631397
1703 0.631397
1704 0.631397
1705 0.631397
1706 0.631401
1707 0.631401
1708 0.631401
1709 0.631401
1710 0.631401
1711 0.631401
1712 0.631401
1713 0.631401
1714 0.631401
1715 0.631401
1716 0.631401
1717 0.631401
1718 0.631401
1719 0.631401
1720 0.631401
1721 0.631401
1722 0.631401
1723 0.631401
1724 0.631401
1725 0.631401
1726 0.631401
1727 0.631401
1728 0.631401
1729 0.631401
1730 0.631401
1731 0.631401
1732 0.631401
1733 0.631401
1734 0.631404
1735 0.631404
1736 0.631404
1737 0.631404
1738 0.631405
1739 0.631405
1740 0.631405
1741 0.631405
1742 0.631405
1743 0.631405
1744 0.631405
1745 0.631405
1746 0.631405
1747 0.631405
1748 0.631437
1749 0.631437
1750 0.631437
1751 0.631437
1752 0.631437
1753 0.631437
1754 0.631437
1755 0.631437
1756 0.631437
1757 0.631437
1758 0.631437
1759 0.631437
1760 0.631437
1761 0.631437
1762 0.631437
1763 0.631437
1764 0.631437
1765 0.631437
1766 0.631437
1767 0.631437
1768 0.631437
1769 0.631437
1770 0.631437
1771 0.631437
1772 0.631437
1773 0.631437
1774 0.631437
1775 0.631438
1776 0.631438
1777 0.631493
1778 0.631493
1779 0.631493
1780 0.631493
1781 0.631493
1782 0.631493
1783 0.631493
1784 0.631493
1785 0.631493
1786 0.631493
1787 0.631493
1788 0.631493
1789 0.631493
1790 0.631493
1791 0.631493
1792 0.631493
1793 0.631493
1794 0.631493
1795 0.631493
1796 0.631493
1797 0.631493
1798 0.631493
1799 0.631493
1800 0.631493
1801 0.631493
1802 0.631493
1803 0.631493
1804 0.631493
1805 0.631493
1806 0.631493
1807 0.631493
1808 0.631493
1809 0.631493
1810 0.631493
1811 0.631493
1812 0.631493
1813 0.631493
1814 0.631493
1815 0.631493
1816 0.631493
1817 0.631493
1818 0.631493
1819 0.631493
1820 0.631493
1821 0.631493
1822 0.631493
1823 0.631493
1824 0.631493
1825 0.631493
1826 0.631493
1827 0.631493
1828 0.631493
1829 0.631493
1830 0.631493
1831 0.631493
1832 0.631493
1833 0.631493
1834 0.631493
1835 0.631493
1836 0.631493
1837 0.631493
1838 0.631493
1839 0.631493
1840 0.631493
1841 0.631493
1842 0.631493
1843 0.631493
1844 0.631493
1845 0.631493
1846 0.631494
1847 0.631494
1848 0.631494
1849 0.631494
1850 0.631494
1851 0.631494
1852 0.631494
1853 0.631494
1854 0.631494
1855 0.631494
1856 0.631494
1857 0.631494
1858 0.631494
1859 0.631494
1860 0.631494
1861 0.631494
1862 0.631494
1863 0.631508
1864 0.631508
1865 0.631508
1866 0.631508
1867 0.631508
1868 0.631508
1869 0.631508
1870 0.631508
1871 0.631508
1872 0.631508
1873 0.631508
1874 0.631508
1875 0.631508
1876 0.631508
1877 0.631508
1878 0.631508
1879 0.631508
1880 0.631508
1881 0.631508
1882 0.631508
1883 0.631508
1884 0.631508
1885 0.631508
1886 0.631508
1887 0.631508
1888 0.63151
1889 0.63151
1890 0.63151
1891 0.63151
1892 0.63151
1893 0.63151
1894 0.631523
1895 0.631523
1896 0.631523
1897 0.631523
1898 0.631523
1899 0.631523
1900 0.631523
1901 0.631523
1902 0.631523
1903 0.631529
1904 0.631529
1905 0.631529
1906 0.631529
1907 0.631529
1908 0.631529
1909 0.631529
1910 0.631529
1911 0.631529
1912 0.631529
1913 0.631529
1914 0.631529
1915 0.631529
1916 0.631529
1917 0.631529
1918 0.631529
1919 0.631535
1920 0.631535
1921 0.631535
1922 0.631535
1923 0.631535
1924 0.631535
1925 0.631535
1926 0.631535
1927 0.631535
1928 0.631535
1929 0.631535
1930 0.631535
1931 0.631535
1932 0.631535
1933 0.631535
1934 0.631535
1935 0.631535
1936 0.631535
1937 0.631535
1938 0.631535
1939 0.631535
1940 0.631535
1941 0.631535
1942 0.631535
1943 0.631535
1944 0.631535
1945 0.631535
1946 0.631535
1947 0.631535
1948 0.631535
1949 0.631535
1950 0.631535
1951 0.631535
1952 0.631535
1953 0.631535
1954 0.631535
1955 0.631535
1956 0.631535
1957 0.631535
1958 0.631543
1959 0.631543
1960 0.631543
1961 0.631543
1962 0.631543
1963 0.631543
1964 0.631543
1965 0.631543
1966 0.631543
1967 0.631543
1968 0.631543
1969 0.631543
1970 0.631543
1971 0.631543
1972 0.631543
1973 0.631543
1974 0.631543
1975 0.631543
1976 0.631543
1977 0.631543
1978 0.631543
1979 0.631543
1980 0.631543
1981 0.631543
1982 0.631543
1983 0.631543
1984 0.631543
1985 0.631543
1986 0.631543
1987 0.631549
1988 0.631549
1989 0.631549
1990 0.631549
1991 0.631549
1992 0.631549
1993 0.631549
1994 0.631549
1995 0.631549
1996 0.631549
1997 0.631549
1998 0.631549
1999 0.631549
2000 0.631549
2001 0.631549
2002 0.631549
2003 0.631549
2004 0.631549
2005 0.631549
2006 0.631549
2007 0.631549
2008 0.631549
2009 0.631549
2010 0.631549
2011 0.631549
2012 0.631549
2013 0.631549
2014 0.631549
2015 0.631549
2016 0.631549
2017 0.631549
2018 0.631549
2019 0.631579
2020 0.63158
2021 0.63158
2022 0.63158
2023 0.63158
2024 0.63158
2025 0.63158
2026 0.63158
2027 0.63158
2028 0.63158
2029 0.63158
2030 0.63158
2031 0.63158
2032 0.63158
2033 0.63158
2034 0.63158
2035 0.63158
2036 0.63158
2037 0.63158
2038 0.63158
2039 0.63158
2040 0.63158
2041 0.63158
2042 0.63158
2043 0.63158
2044 0.63158
2045 0.63158
2046 0.631584
2047 0.631584
2048 0.631589
2049 0.631589
2050 0.631589
2051 0.631589
2052 0.631589
2053 0.631589
2054 0.631589
2055 0.631589
2056 0.631589
2057 0.631589
2058 0.631589
2059 0.631589
2060 0.631589
2061 0.631589
2062 0.631589
2063 0.631589
2064 0.631589
2065 0.631589
2066 0.631589
2067 0.631594
2068 0.631594
2069 0.631594
2070 0.631594
2071 0.631594
2072 0.631603
2073 0.631603
2074 0.631603
2075 0.631603
2076 0.631603
2077 0.631603
2078 0.631603
2079 0.631603
2080 0.631603
2081 0.631603
2082 0.631633
2083 0.631633
2084 0.631648
2085 0.631648
2086 0.631648
2087 0.631648
2088 0.631648
2089 0.631648
2090 0.631653
2091 0.631653
2092 0.631653
2093 0.631653
2094 0.631653
2095 0.631653
2096 0.631653
2097 0.631653
2098 0.631653
2099 0.631653
2100 0.631653
2101 0.631653
2102 0.631653
2103 0.631653
2104 0.631653
2105 0.631653
2106 0.631653
2107 0.631653
2108 0.631653
2109 0.631653
2110 0.631653
2111 0.631653
2112 0.631653
2113 0.631653
2114 0.631653
2115 0.631653
2116 0.631653
2117 0.631653
2118 0.631653
2119 0.631653
2120 0.631653
2121 0.631653
2122 0.631653
2123 0.631653
2124 0.631653
2125 0.631653
2126 0.631653
2127 0.631653
2128 0.631653
2129 0.631653
2130 0.631653
2131 0.631653
2132 0.631659
2133 0.631659
2134 0.631659
2135 0.631659
2136 0.631659
2137 0.631659
2138 0.631659
2139 0.631659
2140 0.631659
2141 0.631659
2142 0.631659
2143 0.631659
2144 0.631659
2145 0.631659
2146 0.631659
2147 0.631659
2148 0.631659
2149 0.631659
2150 0.631659
2151 0.631659
2152 0.631659
2153 0.631659
2154 0.631659
2155 0.631659
2156 0.631659
2157 0.631681
2158 0.631681
2159 0.631681
2160 0.631681
2161 0.631681
2162 0.63169
2163 0.63169
2164 0.63169
2165 0.63169
2166 0.63169
2167 0.631694
2168 0.631694
2169 0.631694
2170 0.631694
2171 0.631694
2172 0.631694
2173 0.631694
2174 0.631694
2175 0.631694
2176 0.631694
2177 0.631694
2178 0.631694
2179 0.631694
2180 0.631694
2181 0.631694
2182 0.631694
2183 0.631694
2184 0.631694
2185 0.631694
2186 0.631694
2187 0.631694
2188 0.631694
2189 0.631694
2190 0.631695
2191 0.631695
2192 0.631695
2193 0.631695
2194 0.631695
2195 0.631695
2196 0.631695
2197 0.631695
2198 0.631695
2199 0.631695
2200 0.631695
2201 0.631695
2202 0.631695
2203 0.631695
2204 0.631695
2205 0.631695
2206 0.631695
2207 0.631695
2208 0.631695
2209 0.631695
2210 0.631695
2211 0.631695
2212 0.631695
2213 0.631695
2214 0.631695
2215 0.631695
2216 0.631695
2217 0.631695
2218 0.631703
2219 0.631703
2220 0.631703
2221 0.631703
2222 0.631703
2223 0.631703
2224 0.631703
2225 0.631703
2226 0.631703
2227 0.631703
2228 0.631703
2229 0.631703
2230 0.631703
2231 0.631703
2232 0.631703
2233 0.631703
2234 0.631703
2235 0.631703
2236 0.631703
2237 0.631703
2238 0.631703
2239 0.631768
2240 0.631768
2241 0.631768
2242 0.631768
2243 0.631768
2244 0.631768
2245 0.631768
2246 0.631773
2247 0.631773
2248 0.631773
2249 0.631773
2250 0.631773
2251 0.631773
2252 0.631773
2253 0.631773
2254 0.631773
2255 0.631773
2256 0.631773
2257 0.631773
2258 0.631773
2259 0.631773
2260 0.631773
2261 0.631773
2262 0.631773
2263 0.631773
2264 0.631786
2265 0.631786
2266 0.631786
2267 0.631801
2268 0.631801
2269 0.631801
2270 0.631801
2271 0.631801
2272 0.631801
2273 0.631801
2274 0.631801
2275 0.631801
2276 0.63182
2277 0.63182
2278 0.63182
2279 0.63182
2280 0.63182
2281 0.63182
2282 0.63182
2283 0.63182
2284 0.63182
2285 0.63182
2286 0.63182
2287 0.631844
2288 0.631844
2289 0.631844
2290 0.631844
2291 0.631844
2292 0.631844
2293 0.631844
2294 0.631844
2295 0.631844
2296 0.631844
2297 0.631844
2298 0.631844
2299 0.631844
2300 0.631844
2301 0.631844
2302 0.631844
2303 0.631844
2304 0.631844
2305 0.631844
2306 0.631848
2307 0.631848
2308 0.631848
2309 0.631848
2310 0.631848
2311 0.631848
2312 0.631848
2313 0.631848
2314 0.631848
2315 0.631848
2316 0.631848
2317 0.631848
2318 0.631848
2319 0.631848
2320 0.631848
2321 0.631848
2322 0.631848
2323 0.631848
2324 0.631848
2325 0.631848
2326 0.631848
2327 0.631848
2328 0.631848
2329 0.631848
2330 0.631848
2331 0.631848
2332 0.631848
2333 0.631877
2334 0.631877
2335 0.631877
2336 0.631877
2337 0.631877
2338 0.631877
2339 0.631877
2340 0.631877
2341 0.631877
2342 0.631877
2343 0.631877
2344 0.631974
2345 0.63198
2346 0.63198
2347 0.63198
2348 0.63198
2349 0.63198
2350 0.63198
2351 0.63198
2352 0.63198
2353 0.63198
2354 0.63198
2355 0.63198
2356 0.63198
2357 0.63198
2358 0.63198
2359 0.63198
2360 0.63198
2361 0.63198
2362 0.63198
2363 0.63198
2364 0.63198
2365 0.63198
2366 0.63198
2367 0.63198
2368 0.63198
2369 0.63198
2370 0.63198
2371 0.631987
2372 0.631987
2373 0.631987
2374 0.631987
2375 0.631995
2376 0.631995
2377 0.631995
2378 0.631995
2379 0.631995
2380 0.631995
2381 0.631995
2382 0.631995
2383 0.631995
2384 0.631995
2385 0.631995
2386 0.631995
2387 0.631995
2388 0.631995
2389 0.631995
2390 0.631995
2391 0.631998
2392 0.631998
2393 0.631998
2394 0.631998
2395 0.631998
2396 0.631998
2397 0.631998
2398 0.631998
2399 0.631998
2400 0.631998
2401 0.631998
2402 0.631998
2403 0.631998
2404 0.631998
2405 0.631998
2406 0.631998
2407 0.631998
2408 0.632003
2409 0.632003
2410 0.632003
2411 0.632003
2412 0.632003
2413 0.632003
2414 0.632003
2415 0.632003
2416 0.632003
2417 0.632003
2418 0.632003
2419 0.632003
2420 0.632003
2421 0.632003
2422 0.632003
2423 0.632003
2424 0.632003
2425 0.632003
2426 0.632003
2427 0.632003
2428 0.632003
2429 0.632003
2430 0.632003
2431 0.632003
2432 0.632003
2433 0.632003
2434 0.632003
2435 0.632009
2436 0.632016
2437 0.632016
2438 0.632016
2439 0.632016
2440 0.632016
2441 0.632016
2442 0.632016
2443 0.632016
2444 0.632016
2445 0.632016
2446 0.632016
2447 0.632016
2448 0.632016
2449 0.632016
2450 0.632016
2451 0.632016
2452 0.632016
2453 0.632016
2454 0.632016
2455 0.632016
2456 0.632016
2457 0.632016
2458 0.632016
2459 0.632016
2460 0.632016
2461 0.632016
2462 0.632016
2463 0.632016
2464 0.632016
2465 0.632016
2466 0.632016
2467 0.632016
2468 0.632016
2469 0.632016
2470 0.632016
2471 0.632016
2472 0.632016
2473 0.632016
2474 0.632016
2475 0.632016
2476 0.632016
2477 0.632016
2478 0.632016
2479 0.632016
2480 0.632016
2481 0.632016
2482 0.632016
2483 0.632016
2484 0.632016
2485 0.632016
2486 0.632016
2487 0.632016
2488 0.632016
2489 0.632016
2490 0.632016
2491 0.632016
2492 0.632016
2493 0.632016
2494 0.632016
2495 0.632016
2496 0.632016
2497 0.632016
2498 0.632016
2499 0.632016
2500 0.632016
2501 0.632016
2502 0.632016
2503 0.632021
2504 0.632021
2505 0.632021
2506 0.632021
2507 0.632021
2508 0.632021
2509 0.632021
2510 0.632021
2511 0.632021
2512 0.632021
2513 0.632021
2514 0.632021
2515 0.632026
2516 0.632026
2517 0.632026
2518 0.632026
2519 0.632026
2520 0.632026
2521 0.632026
2522 0.632026
2523 0.632026
2524 0.632026
2525 0.632026
2526 0.632026
2527 0.632026
2528 0.632026
2529 0.632026
2530 0.632026
2531 0.632026
2532 0.632026
2533 0.632026
2534 0.632026
2535 0.632026
2536 0.632026
2537 0.632026
2538 0.632026
2539 0.632026
2540 0.632026
2541 0.632026
2542 0.632026
2543 0.632026
2544 0.632026
2545 0.632026
2546 0.632026
2547 0.632026
2548 0.632026
2549 0.632026
2550 0.632026
2551 0.632026
2552 0.632026
2553 0.632026
2554 0.632026
2555 0.632026
2556 0.632026
2557 0.632026
2558 0.632026
2559 0.632026
2560 0.632026
2561 0.632026
2562 0.632026
2563 0.632026
2564 0.632026
2565 0.632026
2566 0.632026
2567 0.632026
2568 0.632026
2569 0.632026
2570 0.632026
2571 0.632026
2572 0.632026
2573 0.632026
2574 0.632026
2575 0.632026
2576 0.632026
2577 0.632026
2578 0.632026
2579 0.632026
2580 0.632026
2581 0.632026
2582 0.632026
2583 0.632026
2584 0.632026
2585 0.632026
2586 0.632026
2587 0.632026
2588 0.632107
2589 0.632107
2590 0.632107
2591 0.632107
2592 0.632107
2593 0.632107
2594 0.632107
2595 0.632107
2596 0.632107
2597 0.632107
2598 0.632107
2599 0.632107
2600 0.632107
2601 0.632107
2602 0.632107
2603 0.632107
2604 0.632107
2605 0.632107
2606 0.632107
2607 0.632107
2608 0.632107
2609 0.632109
2610 0.632109
2611 0.632109
2612 0.632109
2613 0.632109
2614 0.632109
2615 0.632109
2616 0.632109
2617 0.632109
2618 0.632109
2619 0.632109
2620 0.632109
2621 0.632109
2622 0.632109
2623 0.632109
2624 0.632109
2625 0.632109
2626 0.632109
2627 0.632111
2628 0.632111
2629 0.632111
2630 0.632111
2631 0.632111
2632 0.632111
2633 0.632111
2634 0.632111
2635 0.632111
2636 0.632111
2637 0.632111
2638 0.632111
2639 0.632111
2640 0.632111
2641 0.632111
2642 0.632111
2643 0.632118
2644 0.632118
2645 0.632118
2646 0.632125
2647 0.632125
2648 0.632125
2649 0.632125
2650 0.632125
2651 0.632125
2652 0.632125
2653 0.632125
2654 0.632125
2655 0.632125
2656 0.632125
2657 0.632125
2658 0.632125
2659 0.632125
2660 0.632125
2661 0.632125
2662 0.632125
2663 0.632125
2664 0.632129
2665 0.632129
2666 0.632129
2667 0.632129
2668 0.632129
2669 0.632129
2670 0.632129
2671 0.632129
2672 0.632129
2673 0.632129
2674 0.632129
2675 0.632129
2676 0.632129
2677 0.632129
2678 0.632129
2679 0.632139
2680 0.632139
2681 0.632139
2682 0.632139
2683 0.632139
2684 0.632139
2685 0.632139
2686 0.632139
2687 0.632139
2688 0.632139
2689 0.632139
2690 0.632139
2691 0.632139
2692 0.632139
2693 0.632139
2694 0.632143
2695 0.632143
2696 0.632143
2697 0.632143
2698 0.632143
2699 0.632143
2700 0.632143
2701 0.632157
2702 0.632157
2703 0.632157
2704 0.632157
2705 0.632157
2706 0.632157
2707 0.632157
2708 0.632157
2709 0.632157
2710 0.632157
2711 0.632157
2712 0.632157
2713 0.632157
2714 0.632157
2715 0.632157
2716 0.632157
2717 0.632157
2718 0.632157
2719 0.632157
2720 0.632157
2721 0.632157
2722 0.632157
2723 0.632157
2724 0.632157
2725 0.632172
2726 0.632172
2727 0.632172
2728 0.632176
2729 0.632176
2730 0.632176
2731 0.632176
2732 0.632176
2733 0.632176
2734 0.632176
2735 0.632176
2736 0.632176
2737 0.632176
2738 0.632176
2739 0.632176
2740 0.632176
2741 0.632176
2742 0.632176
2743 0.632176
2744 0.632176
2745 0.632176
2746 0.632187
2747 0.632187
2748 0.632187
2749 0.632187
2750 0.632187
2751 0.632187
2752 0.632187
2753 0.632187
2754 0.632187
2755 0.632187
2756 0.632194
2757 0.632194
2758 0.632194
2759 0.632194
2760 0.632194
2761 0.632194
2762 0.632194
2763 0.632194
2764 0.632194
2765 0.632194
2766 0.632194
2767 0.632194
2768 0.632194
2769 0.632194
2770 0.632194
2771 0.632194
2772 0.632194
2773 0.632194
2774 0.632194
2775 0.632194
2776 0.632194
2777 0.632194
2778 0.632194
2779 0.632203
2780 0.632203
2781 0.632203
2782 0.632207
2783 0.632207
2784 0.632207
2785 0.632207
2786 0.632207
2787 0.632207
2788 0.632207
2789 0.632207
2790 0.632207
2791 0.632207
2792 0.632207
2793 0.632207
2794 0.632207
2795 0.632207
2796 0.632207
2797 0.632207
2798 0.632207
2799 0.632207
2800 0.632213
2801 0.632213
2802 0.632213
2803 0.632213
2804 0.632213
2805 0.632213
2806 0.632213
2807 0.632213
2808 0.632213
2809 0.632213
2810 0.632213
2811 0.632213
2812 0.632213
2813 0.632213
2814 0.632213
2815 0.632213
2816 0.632213
2817 0.632213
2818 0.632213
2819 0.632213
2820 0.632219
2821 0.632219
2822 0.632219
2823 0.632219
2824 0.632219
2825 0.632219
2826 0.632219
2827 0.632219
2828 0.632219
2829 0.632219
2830 0.632219
2831 0.632219
2832 0.632219
2833 0.632219
2834 0.632219
2835 0.632219
2836 0.632219
2837 0.632219
2838 0.632219
2839 0.632219
2840 0.632219
2841 0.632219
2842 0.632219
2843 0.632219
2844 0.632219
2845 0.632219
2846 0.632219
2847 0.632219
2848 0.632219
2849 0.632219
2850 0.632219
2851 0.632219
2852 0.632219
2853 0.632219
2854 0.632219
2855 0.632219
2856 0.632219
2857 0.632219
2858 0.632219
2859 0.632219
2860 0.632219
2861 0.632219
2862 0.632219
2863 0.632219
2864 0.632219
2865 0.632219
2866 0.632219
2867 0.632219
2868 0.632223
2869 0.632223
2870 0.632223
2871 0.632223
2872 0.632223
2873 0.632223
2874 0.632223
2875 0.632223
2876 0.632223
2877 0.632223
2878 0.632223
2879 0.632223
2880 0.632223
2881 0.632223
2882 0.632223
2883 0.632223
2884 0.632223
2885 0.632223
2886 0.632223
2887 0.632223
2888 0.632223
2889 0.632223
2890 0.632223
2891 0.632223
2892 0.632223
2893 0.632223
2894 0.632223
2895 0.632223
2896 0.632223
2897 0.632223
2898 0.632223
2899 0.632223
2900 0.632223
2901 0.632223
2902 0.632223
2903 0.632223
2904 0.632226
2905 0.632226
2906 0.632226
2907 0.632226
2908 0.632266
2909 0.632266
2910 0.632266
2911 0.632266
2912 0.632268
2913 0.632268
2914 0.632268
2915 0.632268
2916 0.632268
2917 0.632268
2918 0.632275
2919 0.632275
2920 0.632275
2921 0.632275
2922 0.632275
2923 0.632275
2924 0.632275
2925 0.632275
2926 0.632275
2927 0.632275
2928 0.632275
2929 0.632275
2930 0.632275
2931 0.632275
2932 0.632275
2933 0.632275
2934 0.632275
2935 0.632275
2936 0.632275
2937 0.632275
2938 0.632275
2939 0.632275
2940 0.632275
2941 0.632275
2942 0.632275
2943 0.632275
2944 0.632275
2945 0.632275
2946 0.632275
2947 0.632275
2948 0.632275
2949 0.632275
2950 0.632275
2951 0.632275
2952 0.632275
2953 0.632283
2954 0.632283
2955 0.632283
2956 0.632283
2957 0.632283
2958 0.632283
2959 0.632283
2960 0.632283
2961 0.632283
2962 0.632283
2963 0.632283
2964 0.632283
2965 0.632283
2966 0.632283
2967 0.632283
2968 0.632287
2969 0.632287
2970 0.632287
2971 0.632287
2972 0.632287
2973 0.632287
2974 0.632287
2975 0.632287
2976 0.632287
2977 0.632287
2978 0.632287
2979 0.632287
2980 0.632287
2981 0.632287
2982 0.632287
2983 0.632287
2984 0.632287
2985 0.632287
2986 0.632287
2987 0.632287
2988 0.632287
2989 0.632287
2990 0.632287
2991 0.632287
2992 0.632287
2993 0.632287
2994 0.632287
2995 0.632287
2996 0.632287
2997 0.632287
2998 0.632287
2999 0.632287
3000 0.632287
3001 0.632287
3002 0.632287
3003 0.632287
3004 0.632287
3005 0.632287
3006 0.632287
3007 0.632287
3008 0.632287
3009 0.632287
3010 0.632287
3011 0.632287
3012 0.632287
3013 0.632287
3014 0.632287
3015 0.632287
3016 0.632287
3017 0.632287
3018 0.632287
3019 0.632287
3020 0.632287
3021 0.632287
3022 0.632287
3023 0.63229
3024 0.63229
3025 0.63229
3026 0.63229
3027 0.63229
3028 0.63229
3029 0.63229
3030 0.63229
3031 0.63229
3032 0.63229
3033 0.63229
3034 0.63229
3035 0.63229
3036 0.63229
3037 0.63229
3038 0.63229
3039 0.63229
3040 0.63229
3041 0.63229
3042 0.63229
3043 0.63229
3044 0.63229
3045 0.632291
3046 0.632291
3047 0.632291
3048 0.632291
3049 0.632291
3050 0.632291
3051 0.632291
3052 0.632291
3053 0.632291
3054 0.632291
3055 0.632291
3056 0.632291
3057 0.632291
3058 0.632291
3059 0.632291
3060 0.632291
3061 0.632291
3062 0.632291
3063 0.632291
3064 0.632291
3065 0.632291
3066 0.632291
3067 0.632291
3068 0.632291
3069 0.632291
3070 0.632291
3071 0.632302
3072 0.632302
3073 0.632302
3074 0.632302
3075 0.632302
3076 0.632302
3077 0.632302
3078 0.632307
3079 0.632307
3080 0.632307
3081 0.632312
3082 0.632312
3083 0.632312
3084 0.632312
3085 0.632312
3086 0.632312
3087 0.632334
3088 0.632334
3089 0.632334
3090 0.632334
3091 0.632334
3092 0.632334
3093 0.632334
3094 0.632334
3095 0.632334
3096 0.632341
3097 0.632341
3098 0.632341
3099 0.632341
3100 0.632341
3101 0.632341
3102 0.632341
3103 0.632341
3104 0.632341
3105 0.632341
3106 0.632341
3107 0.632341
3108 0.632341
3109 0.632341
3110 0.632348
3111 0.632348
3112 0.632348
3113 0.632348
3114 0.632348
3115 0.632348
3116 0.632348
3117 0.632348
3118 0.632348
3119 0.632348
3120 0.632348
3121 0.632348
3122 0.632348
3123 0.632348
3124 0.632348
3125 0.632348
3126 0.632348
3127 0.632348
3128 0.632348
3129 0.632348
3130 0.632348
3131 0.632349
3132 0.632356
3133 0.632356
3134 0.632356
3135 0.632356
3136 0.632356
3137 0.632356
3138 0.632356
3139 0.632356
3140 0.632356
3141 0.632356
3142 0.632356
3143 0.632356
3144 0.632356
3145 0.632356
3146 0.632374
3147 0.632374
3148 0.632374
3149 0.632374
3150 0.632374
3151 0.632374
3152 0.632374
3153 0.632374
3154 0.632374
3155 0.632374
3156 0.632374
3157 0.632374
3158 0.632374
3159 0.632374
3160 0.632374
3161 0.632374
3162 0.632374
3163 0.632374
3164 0.632374
3165 0.632374
3166 0.632374
3167 0.632374
3168 0.632374
3169 0.632374
3170 0.632374
3171 0.632374
3172 0.632374
3173 0.632378
3174 0.632378
3175 0.632396
3176 0.632396
3177 0.632396
3178 0.632396
3179 0.632396
3180 0.632396
3181 0.632396
3182 0.632396
3183 0.632396
3184 0.632396
3185 0.632396
3186 0.632396
3187 0.632396
3188 0.632396
3189 0.632396
3190 0.632396
3191 0.632396
3192 0.632396
3193 0.632396
3194 0.632396
3195 0.632396
3196 0.632396
3197 0.632396
3198 0.632396
3199 0.632396
3200 0.632396
3201 0.632396
3202 0.632396
3203 0.632396
3204 0.632396
3205 0.632396
3206 0.632396
3207 0.632404
3208 0.632404
3209 0.632404
3210 0.632404
3211 0.632404
3212 0.632404
3213 0.632404
3214 0.632404
3215 0.632404
3216 0.632404
3217 0.632404
3218 0.632404
3219 0.632404
3220 0.632404
3221 0.632404
3222 0.632404
3223 0.632404
3224 0.632404
3225 0.632404
3226 0.632404
3227 0.632404
3228 0.632404
3229 0.632404
3230 0.632404
3231 0.632404
3232 0.632404
3233 0.632404
3234 0.632404
3235 0.632404
3236 0.632404
3237 0.632404
3238 0.632404
3239 0.632408
3240 0.632408
3241 0.632408
3242 0.632408
3243 0.632408
3244 0.632408
3245 0.632408
3246 0.632408
3247 0.632408
3248 0.632408
3249 0.632408
3250 0.632408
3251 0.632408
3252 0.632408
3253 0.632408
3254 0.632408
3255 0.632408
3256 0.632408
3257 0.632408
3258 0.632408
3259 0.632408
3260 0.632408
3261 0.632423
3262 0.632423
3263 0.632423
3264 0.632423
3265 0.632423
3266 0.632423
3267 0.632423
3268 0.632423
3269 0.632423
3270 0.632423
3271 0.632423
3272 0.632423
3273 0.632423
3274 0.632423
3275 0.632423
3276 0.632423
3277 0.632423
3278 0.632423
3279 0.632423
3280 0.632423
3281 0.632423
3282 0.632423
3283 0.632423
3284 0.632423
3285 0.632423
3286 0.632423
3287 0.632423
3288 0.632423
3289 0.632423
3290 0.632423
3291 0.632423
3292 0.632423
3293 0.632423
3294 0.632423
3295 0.632423
3296 0.632425
3297 0.632425
3298 0.632425
3299 0.632425
3300 0.632425
3301 0.632425
3302 0.632425
3303 0.632425
3304 0.632425
3305 0.632425
3306 0.632425
3307 0.632425
3308 0.632425
3309 0.632425
3310 0.632425
3311 0.632425
3312 0.632425
3313 0.632425
3314 0.632425
3315 0.632425
3316 0.632425
3317 0.632425
3318 0.632425
3319 0.632425
3320 0.632425
3321 0.632425
3322 0.632425
3323 0.632425
3324 0.632425
3325 0.632425
3326 0.632425
3327 0.632425
3328 0.632425
3329 0.632425
3330 0.632425
3331 0.632425
3332 0.632431
3333 0.632439
3334 0.632455
3335 0.632455
3336 0.632455
3337 0.632455
3338 0.632455
3339 0.632455
3340 0.632455
3341 0.632455
3342 0.632455
3343 0.632455
3344 0.632455
3345 0.632455
3346 0.632455
3347 0.632455
3348 0.632455
3349 0.632455
3350 0.632455
3351 0.632455
3352 0.632455
3353 0.632455
3354 0.632455
3355 0.632455
3356 0.632455
3357 0.632455
3358 0.632455
3359 0.632455
3360 0.632455
3361 0.632455
3362 0.632455
3363 0.632455
3364 0.632455
3365 0.632455
3366 0.632455
3367 0.632455
3368 0.632455
3369 0.632455
3370 0.632455
3371 0.632455
3372 0.632455
3373 0.632455
3374 0.632455
3375 0.632456
3376 0.632456
3377 0.632456
3378 0.632456
3379 0.632456
3380 0.632456
3381 0.632456
3382 0.632456
3383 0.632456
3384 0.632456
3385 0.632459
3386 0.632459
3387 0.632459
3388 0.632459
3389 0.632459
3390 0.632459
3391 0.632459
3392 0.632459
3393 0.632459
3394 0.632459
3395 0.632459
3396 0.632459
3397 0.632459
3398 0.632459
3399 0.632459
3400 0.632459
3401 0.632467
3402 0.632467
3403 0.632467
3404 0.632472
3405 0.632472
3406 0.632472
3407 0.632481
3408 0.632481
3409 0.632481
3410 0.632481
3411 0.632488
3412 0.632488
3413 0.632488
3414 0.632488
3415 0.632488
3416 0.632488
3417 0.632488
3418 0.632488
3419 0.632488
3420 0.632488
3421 0.632488
3422 0.632488
3423 0.632488
3424 0.632488
3425 0.632488
3426 0.632488
3427 0.632488
3428 0.632488
3429 0.632488
3430 0.632488
3431 0.632488
3432 0.632488
3433 0.63249
3434 0.6325
3435 0.6325
3436 0.6325
3437 0.6325
3438 0.6325
3439 0.6325
3440 0.6325
3441 0.6325
3442 0.6325
3443 0.6325
3444 0.6325
3445 0.6325
3446 0.6325
3447 0.632511
3448 0.632511
3449 0.632511
3450 0.632511
3451 0.632511
3452 0.632511
3453 0.632511
3454 0.632511
3455 0.632511
3456 0.632511
3457 0.632511
3458 0.632511
3459 0.632511
3460 0.632511
3461 0.632511
3462 0.632511
3463 0.632511
3464 0.632511
3465 0.632511
3466 0.632511
3467 0.632511
3468 0.632511
3469 0.632511
3470 0.632511
3471 0.632511
3472 0.632511
3473 0.632511
3474 0.632511
3475 0.632511
3476 0.632511
3477 0.632511
3478 0.632511
3479 0.632511
3480 0.632511
3481 0.632511
3482 0.632511
3483 0.632511
3484 0.632511
3485 0.632511
3486 0.632511
3487 0.632511
3488 0.632511
3489 0.632511
3490 0.632511
3491 0.632511
3492 0.632511
3493 0.632511
3494 0.632511
3495 0.632511
3496 0.632511
3497 0.632511
3498 0.632511
3499 0.632511
3500 0.632511
3501 0.632511
3502 0.632511
3503 0.632514
3504 0.632514
3505 0.632514
3506 0.632514
3507 0.632514
3508 0.632514
3509 0.632514
3510 0.632514
3511 0.632514
3512 0.632514
3513 0.632514
3514 0.632514
3515 0.632514
3516 0.632514
3517 0.632514
3518 0.632514
3519 0.632549
3520 0.632549
3521 0.632549
3522 0.632549
3523 0.632549
3524 0.632549
3525 0.632549
3526 0.632549
3527 0.632549
3528 0.632549
3529 0.632549
3530 0.632549
3531 0.632549
3532 0.632549
3533 0.632549
3534 0.632549
3535 0.632549
3536 0.632549
3537 0.632549
3538 0.632549
3539 0.632549
3540 0.632549
3541 0.632549
3542 0.632549
3543 0.632549
3544 0.632549
3545 0.632549
3546 0.632549
3547 0.632549
3548 0.632549
3549 0.632549
3550 0.632549
3551 0.632549
3552 0.632549
3553 0.632549
3554 0.632549
3555 0.632549
3556 0.632549
3557 0.632549
3558 0.632549
3559 0.632549
3560 0.632549
3561 0.632549
3562 0.632549
3563 0.632578
3564 0.632578
3565 0.632578
3566 0.632578
3567 0.632578
3568 0.632578
3569 0.632578
3570 0.632578
3571 0.632578
3572 0.632578
3573 0.632578
3574 0.632578
3575 0.632578
3576 0.632578
3577 0.632578
3578 0.632578
3579 0.632578
3580 0.632578
3581 0.632578
3582 0.632578
3583 0.632578
3584 0.632578
3585 0.632578
3586 0.632578
3587 0.632578
3588 0.632578
3589 0.632578
3590 0.632578
3591 0.632578
3592 0.632578
3593 0.632578
3594 0.632578
3595 0.632578
3596 0.632578
3597 0.632578
3598 0.632578
3599 0.632578


==> plots/data/dataGC-Journal-LCG_wC.dat <==
0 0.307321
1 0.400734
2 0.432979
3 0.455421
4 0.464462
5 0.471295
6 0.479789
7 0.485568
8 0.493983
9 0.499727
10 0.504061
11 0.513637
12 0.515206
13 0.516715
14 0.520283
15 0.5216
16 0.528365
17 0.531818
18 0.535719
19 0.539365
20 0.542853
21 0.543776
22 0.544969
23 0.545818
24 0.54667
25 0.549903
26 0.550677
27 0.553832
28 0.554718
29 0.555472
30 0.559081
31 0.559934
32 0.560628
33 0.56399
34 0.565051
35 0.565978
36 0.566386
37 0.566916
38 0.567311
39 0.567664
40 0.567942
41 0.568355
42 0.568802
43 0.572021
44 0.572382
45 0.575446
46 0.57583
47 0.576061
48 0.576409
49 0.581947
50 0.582164
51 0.582437
52 0.582683
53 0.582874
54 0.585547
55 0.585739
56 0.58594
57 0.586167
58 0.586399
59 0.58661
60 0.5868
61 0.586986
62 0.58719
63 0.58739
64 0.587581
65 0.587804
66 0.590178
67 0.590395
68 0.590622
69 0.590957
70 0.591259
71 0.591521
72 0.591788
73 0.592023
74 0.592202
75 0.592494
76 0.592712
77 0.592933
78 0.593177
79 0.593467
80 0.593683
81 0.593926
82 0.594231
83 0.594444
84 0.594713
85 0.594923
86 0.595287
87 0.595582
88 0.595823
89 0.596081
90 0.596368
91 0.596695
92 0.596989
93 0.597232
94 0.597463
95 0.600179
96 0.600384
97 0.600526
98 0.600701
99 0.603406
100 0.60363
101 0.603895
102 0.604066
103 0.604213
104 0.604493
105 0.604726
106 0.605008
107 0.605237
108 0.605393
109 0.605552
110 0.608524
111 0.60863
112 0.608724
113 0.608831
114 0.608957
115 0.609085
116 0.609231
117 0.609326
118 0.609447
119 0.609615
120 0.60981
121 0.609908
122 0.610054
123 0.610164
124 0.61031
125 0.610431
126 0.610544
127 0.610647
128 0.610776
129 0.610871
130 0.610967
131 0.611039
132 0.611141
133 0.611203
134 0.611286
135 0.611389
136 0.611476
137 0.611579
138 0.611668
139 0.611781
140 0.611904
141 0.612022
142 0.612107
143 0.61219
144 0.612295
145 0.612375
146 0.612468
147 0.61254
148 0.612615
149 0.612706
150 0.612782
151 0.615746
152 0.61588
153 0.615984
154 0.616089
155 0.616217
156 0.616294
157 0.616415
158 0.616504
159 0.616606
160 0.616711
161 0.616818
162 0.616976
163 0.617057
164 0.61717
165 0.617273
166 0.61736
167 0.617454
168 0.617556
169 0.617653
170 0.617774
171 0.617858
172 0.617961
173 0.618043
174 0.618125
175 0.618314
176 0.618431
177 0.618511
178 0.618699
179 0.618892
180 0.61899
181 0.619064
182 0.619161
183 0.619253
184 0.619359
185 0.619472
186 0.619555
187 0.619639
188 0.619754
189 0.619824
190 0.619894
191 0.619942
192 0.619983
193 0.620046
194 0.620081
195 0.620123
196 0.620221
197 0.620312
198 0.620397
199 0.620474
200 0.620571
201 0.620659
202 0.620713
203 0.620756
204 0.620839
205 0.620925
206 0.620957
207 0.621009
208 0.621052
209 0.621106
210 0.621165
211 0.621215
212 0.62128
213 0.621347
214 0.621402
215 0.621476
216 0.621537
217 0.62159
218 0.621624
219 0.621665
220 0.621711
221 0.621759
222 0.621814
223 0.621866
224 0.62192
225 0.621976
226 0.622031
227 0.622133
228 0.622175
229 0.622226
230 0.622293
231 0.622345
232 0.622422
233 0.622474
234 0.622534
235 0.622592
236 0.622638
237 0.622687
238 0.62274
239 0.622799
240 0.622843
241 0.622902
242 0.62295
243 0.622992
244 0.623024
245 0.623049
246 0.623089
247 0.623138
248 0.623221
249 0.623284
250 0.623335
251 0.623382
252 0.62342
253 0.623489
254 0.623542
255 0.623589
256 0.623618
257 0.623664
258 0.623711
259 0.623754
260 0.623817
261 0.623873
262 0.623926
263 0.623979
264 0.624028
265 0.62407
266 0.6241
267 0.624153
268 0.624185
269 0.624235
270 0.624272
271 0.624315
272 0.624349
273 0.624397
274 0.624449
275 0.624496
276 0.624546
277 0.624583
278 0.624636
279 0.624697
280 0.624737
281 0.624784
282 0.624811
283 0.62486
284 0.624915
285 0.624947
286 0.624984
287 0.625029
288 0.625073
289 0.625151
290 0.625181
291 0.625226
292 0.625264
293 0.625313
294 0.62535
295 0.625395
296 0.625424
297 0.625471
298 0.625513
299 0.625547
300 0.625593
301 0.625633
302 0.625649
303 0.625676
304 0.625731
305 0.625764
306 0.625785
307 0.625802
308 0.625819
309 0.62586
310 0.625886
311 0.62593
312 0.62596
313 0.625979
314 0.626003
315 0.626046
316 0.626071
317 0.626104
318 0.626131
319 0.626159
320 0.626187
321 0.626226
322 0.626248
323 0.626277
324 0.626303
325 0.626317
326 0.626344
327 0.626383
328 0.626391
329 0.626424
330 0.626449
331 0.626474
332 0.626482
333 0.626507
334 0.626531
335 0.62656
336 0.626591
337 0.626613
338 0.626635
339 0.62665
340 0.626673
341 0.626693
342 0.62671
343 0.626728
344 0.626762
345 0.626775
346 0.626795
347 0.626816
348 0.626853
349 0.626896
350 0.626911
351 0.626938
352 0.626983
353 0.627002
354 0.627022
355 0.627035
356 0.630079
357 0.630098
358 0.630107
359 0.630121
360 0.630135
361 0.630151
362 0.630162
363 0.630182
364 0.630214
365 0.630237
366 0.630293
367 0.630305
368 0.630335
369 0.630359
370 0.630374
371 0.630398
372 0.630405
373 0.630428
374 0.6305
375 0.630518
376 0.630542
377 0.630565
378 0.630602
379 0.630935
380 0.630964
381 0.630979
382 0.630999
383 0.631019
384 0.631037
385 0.63106
386 0.63107
387 0.631089
388 0.631104
389 0.631118
390 0.631141
391 0.63115
392 0.631165
393 0.631202
394 0.633522
395 0.633552
396 0.633608
397 0.633683
398 0.633731
399 0.63379
400 0.633815
401 0.63385
402 0.633887
403 0.633906
404 0.633915
405 0.633937
406 0.633975
407 0.633994
408 0.63401
409 0.634033
410 0.63404
411 0.634063
412 0.634076
413 0.634097
414 0.634114
415 0.63413
416 0.634142
417 0.634179
418 0.634201
419 0.634232
420 0.63425
421 0.634274
422 0.634302
423 0.634315
424 0.634338
425 0.634352
426 0.63438
427 0.634415
428 0.634441
429 0.634472
430 0.634508
431 0.634638
432 0.634662
433 0.634682
434 0.634702
435 0.634726
436 0.634758
437 0.63478
438 0.634799
439 0.634815
440 0.634823
441 0.634859
442 0.634916
443 0.634932
444 0.634945
445 0.634965
446 0.634978
447 0.63499
448 0.635006
449 0.63503
450 0.635053
451 0.635063
452 0.635091
453 0.635125
454 0.635149
455 0.635165
456 0.635179
457 0.635202
458 0.635218
459 0.635261
460 0.635279
461 0.635286
462 0.635305
463 0.635317
464 0.635321
465 0.63534
466 0.635357
467 0.635363
468 0.635378
469 0.635393
470 0.635413
471 0.635427
472 0.635458
473 0.635476
474 0.635496
475 0.638413
476 0.638475
477 0.638513
478 0.638522
479 0.638537
480 0.638544
481 0.638564
482 0.63857
483 0.638582
484 0.638595
485 0.638614
486 0.638637
487 0.638655
488 0.638668
489 0.638679
490 0.638692
491 0.638705
492 0.638718
493 0.63873
494 0.638737
495 0.638774
496 0.638788
497 0.638815
498 0.638819
499 0.63883
500 0.638884
501 0.638935
502 0.638948
503 0.638958
504 0.638965
505 0.638979
506 0.63898
507 0.638992
508 0.639002
509 0.639014
510 0.639043
511 0.639059
512 0.639076
513 0.639105
514 0.639123
515 0.63913
516 0.639171
517 0.639175
518 0.639181
519 0.639191
520 0.639201
521 0.639213
522 0.639227
523 0.639243
524 0.639261
525 0.63927
526 0.639274
527 0.639287
528 0.639296
529 0.639307
530 0.639313
531 0.639327
532 0.639335
533 0.639349
534 0.639354
535 0.639368
536 0.639389
537 0.6394
538 0.639417
539 0.639423
540 0.63943
541 0.63944
542 0.639449
543 0.639468
544 0.639476
545 0.639506
546 0.639515
547 0.639525
548 0.639541
549 0.639566
550 0.639578
551 0.639598
552 0.63962
553 0.639636
554 0.639651
555 0.639662
556 0.63969
557 0.639704
558 0.639719
559 0.639727
560 0.63974
561 0.639753
562 0.639766
563 0.639781
564 0.639812
565 0.639819
566 0.639833
567 0.639851
568 0.639862
569 0.639866
570 0.639881
571 0.639901
572 0.639915
573 0.639948
574 0.639954
575 0.639967
576 0.639999
577 0.640021
578 0.640035
579 0.64005
580 0.640059
581 0.640078
582 0.640093
583 0.640149
584 0.640157
585 0.640168
586 0.640212
587 0.640264
588 0.640279
589 0.640327
590 0.640395
591 0.640456
592 0.640469
593 0.640481
594 0.640483
595 0.64049
596 0.640494
597 0.640503
598 0.64051
599 0.640526
600 0.640532
601 0.64054
602 0.64055
603 0.640564
604 0.64057
605 0.640581
606 0.640594
607 0.640608
608 0.640621
609 0.640626
610 0.640638
611 0.640638
612 0.640648
613 0.64066
614 0.640666
615 0.640678
616 0.640686
617 0.640694
618 0.640698
619 0.640712
620 0.640717
621 0.640751
622 0.640757
623 0.640767
624 0.640769
625 0.640781
626 0.640796
627 0.64082
628 0.640837
629 0.640843
630 0.640861
631 0.640871
632 0.640878
633 0.640888
634 0.640894
635 0.640908
636 0.640925
637 0.640947
638 0.640952
639 0.640971
640 0.640982
641 0.640994
642 0.641022
643 0.64103
644 0.641038
645 0.641048
646 0.64106
647 0.641073
648 0.641082
649 0.641086
650 0.6411
651 0.641107
652 0.641116
653 0.64113
654 0.641139
655 0.641149
656 0.641159
657 0.641169
658 0.641184
659 0.641194
660 0.641197
661 0.641206
662 0.641212
663 0.641226
664 0.641229
665 0.641245
666 0.641259
667 0.641271
668 0.641275
669 0.641282
670 0.641293
671 0.641299
672 0.641307
673 0.641356
674 0.641365
675 0.641369
676 0.641378
677 0.641385
678 0.641396
679 0.641403
680 0.641417
681 0.641427
682 0.641428
683 0.641444
684 0.641448
685 0.641453
686 0.641462
687 0.641471
688 0.641479
689 0.641493
690 0.641501
691 0.641507
692 0.641523
693 0.641556
694 0.641572
695 0.641578
696 0.641598
697 0.641608
698 0.641616
699 0.641623
700 0.641638
701 0.641651
702 0.641658
703 0.641668
704 0.641682
705 0.64171
706 0.641735
707 0.641758
708 0.641768
709 0.641779
710 0.641784
711 0.641792
712 0.641797
713 0.64181
714 0.641816
715 0.641827
716 0.641862
717 0.641916
718 0.641937
719 0.641959
720 0.641969
721 0.641972
722 0.64198
723 0.641993
724 0.641998
725 0.642009
726 0.642023
727 0.642037
728 0.642044
729 0.642055
730 0.642058
731 0.642073
732 0.64208
733 0.642094
734 0.642109
735 0.64212
736 0.642124
737 0.642135
738 0.642149
739 0.642163
740 0.642183
741 0.642193
742 0.642205
743 0.642212
744 0.642221
745 0.642232
746 0.642246
747 0.642254
748 0.642265
749 0.64228
750 0.642288
751 0.6423
752 0.642303
753 0.642327
754 0.642335
755 0.642347
756 0.642353
757 0.642363
758 0.642373
759 0.642381
760 0.642389
761 0.642398
762 0.642405
763 0.642407
764 0.642419
765 0.642423
766 0.642457
767 0.642479
768 0.642495
769 0.642511
770 0.642517
771 0.642538
772 0.642547
773 0.642566
774 0.642578
775 0.642589
776 0.642606
777 0.642619
778 0.642631
779 0.642637
780 0.642652
781 0.642657
782 0.642698
783 0.642702
784 0.642711
785 0.642721
786 0.642729
787 0.642743
788 0.642751
789 0.642759
790 0.642769
791 0.642776
792 0.642781
793 0.64279
794 0.642797
795 0.642815
796 0.642824
797 0.642839
798 0.642854
799 0.642858
800 0.642868
801 0.642875
802 0.642895
803 0.6429
804 0.642912
805 0.642922
806 0.642932
807 0.642941
808 0.642944
809 0.642958
810 0.642965
811 0.642975
812 0.642977
813 0.642992
814 0.643003
815 0.643005
816 0.643018
817 0.643026
818 0.643044
819 0.643058
820 0.643067
821 0.643071
822 0.643081
823 0.643093
824 0.643098
825 0.643107
826 0.643111
827 0.643124
828 0.643129
829 0.643142
830 0.643148
831 0.643157
832 0.643167
833 0.643172
834 0.643179
835 0.64319
836 0.643195
837 0.643212
838 0.643219
839 0.643229
840 0.643244
841 0.64325
842 0.643268
843 0.643269
844 0.643298
845 0.643308
846 0.643318
847 0.643319
848 0.643332
849 0.64334
850 0.643342
851 0.643371
852 0.643374
853 0.643384
854 0.643392
855 0.643402
856 0.64341
857 0.643421
858 0.643439
859 0.643446
860 0.643456
861 0.643465
862 0.643478
863 0.643482
864 0.643495
865 0.643503
866 0.643519
867 0.643524
868 0.643534
869 0.643537
870 0.643553
871 0.643565
872 0.643581
873 0.643604
874 0.643611
875 0.643623
876 0.643639
877 0.643682
878 0.64369
879 0.643702
880 0.643722
881 0.643727
882 0.643737
883 0.64374
884 0.643751
885 0.643754
886 0.643767
887 0.643777
888 0.643798
889 0.643813
890 0.643821
891 0.643839
892 0.64385
893 0.643874
894 0.64389
895 0.643905
896 0.643915
897 0.643933
898 0.643942
899 0.643953
900 0.643964
901 0.643969
902 0.643984
903 0.643999
904 0.644014
905 0.644024
906 0.644036
907 0.644049
908 0.644056
909 0.644069
910 0.644075
911 0.644084
912 0.644084
913 0.644096
914 0.644097
915 0.644109
916 0.64412
917 0.64413
918 0.644139
919 0.644149
920 0.644149
921 0.644156
922 0.644168
923 0.644169
924 0.644179
925 0.644187
926 0.644193
927 0.644202
928 0.644202
929 0.644213
930 0.644215
931 0.644228
932 0.64423
933 0.644241
934 0.644255
935 0.644259
936 0.644277
937 0.64429
938 0.644303
939 0.644311
940 0.644332
941 0.644336
942 0.644366
943 0.644377
944 0.644391
945 0.644399
946 0.64443
947 0.644444
948 0.644453
949 0.644475
950 0.644484
951 0.64451
952 0.644532
953 0.644545
954 0.644552
955 0.644569
956 0.644582
957 0.644598
958 0.644608
959 0.644616
960 0.644627
961 0.644629
962 0.644648
963 0.644652
964 0.644666
965 0.644681
966 0.644682
967 0.644692
968 0.644705
969 0.644707
970 0.64472
971 0.644722
972 0.644732
973 0.644745
974 0.64475
975 0.644762
976 0.644766
977 0.644781
978 0.644787
979 0.64479
980 0.644804
981 0.644814
982 0.644827
983 0.644835
984 0.644844
985 0.644851
986 0.644865
987 0.644867
988 0.64488
989 0.644896
990 0.644901
991 0.644917
992 0.644922
993 0.644938
994 0.644941
995 0.644955
996 0.644959
997 0.64497
998 0.644977
999 0.644981
1000 0.644992
1001 0.644996
1002 0.645009
1003 0.645013
1004 0.645028
1005 0.645032
1006 0.645045
1007 0.645046
1008 0.645051
1009 0.645061
1010 0.645062
1011 0.645075
1012 0.645076
1013 0.645088
1014 0.645089
1015 0.6451
1016 0.645105
1017 0.645125
1018 0.645128
1019 0.645139
1020 0.64514
1021 0.645155
1022 0.645171
1023 0.645172
1024 0.645189
1025 0.645196
1026 0.64521
1027 0.645214
1028 0.645218
1029 0.645247
1030 0.645248
1031 0.645262
1032 0.645265
1033 0.64528
1034 0.645285
1035 0.645298
1036 0.647464
1037 0.647483
1038 0.647485
1039 0.647503
1040 0.647508
1041 0.647511
1042 0.647527
1043 0.64754
1044 0.647602
1045 0.647605
1046 0.647607
1047 0.647609
1048 0.647612
1049 0.647616
1050 0.647618
1051 0.64762
1052 0.647624
1053 0.647625
1054 0.647631
1055 0.647644
1056 0.647645
1057 0.647653
1058 0.64766
1059 0.647663
1060 0.647666
1061 0.647678
1062 0.647682
1063 0.647691
1064 0.647708
1065 0.647782
1066 0.647784
1067 0.647803
1068 0.64781
1069 0.647815
1070 0.64783
1071 0.647835
1072 0.647851
1073 0.647854
1074 0.647863
1075 0.647869
1076 0.647885
1077 0.647904
1078 0.64791
1079 0.647917
1080 0.647921
1081 0.647941
1082 0.647952
1083 0.647956
1084 0.647957
1085 0.647958
1086 0.647966
1087 0.647969
1088 0.647972
1089 0.647976
1090 0.647978
1091 0.647979
1092 0.647982
1093 0.647988
1094 0.647991
1095 0.647998
1096 0.648001
1097 0.648005
1098 0.648007
1099 0.64801
1100 0.648015
1101 0.648016
1102 0.648022
1103 0.648027
1104 0.648035
1105 0.648041
1106 0.648045
1107 0.648051
1108 0.648055
1109 0.64806
1110 0.648064
1111 0.648067
1112 0.648075
1113 0.648104
1114 0.648132
1115 0.64814
1116 0.648147
1117 0.64815
1118 0.648155
1119 0.648162
1120 0.648188
1121 0.648247
1122 0.648303
1123 0.648317
1124 0.648324
1125 0.648328
1126 0.648332
1127 0.648334
1128 0.648337
1129 0.64834
1130 0.648342
1131 0.648349
1132 0.64835
1133 0.648353
1134 0.648356
1135 0.648358
1136 0.648366
1137 0.64837
1138 0.648376
1139 0.648384
1140 0.648386
1141 0.648391
1142 0.648398
1143 0.648401
1144 0.648404
1145 0.648407
1146 0.64841
1147 0.648414
1148 0.648426
1149 0.648436
1150 0.648442
1151 0.648458
1152 0.64846
1153 0.64847
1154 0.648494
1155 0.648495
1156 0.648499
1157 0.648501
1158 0.648505
1159 0.648506
1160 0.648513
1161 0.648525
1162 0.648529
1163 0.648533
1164 0.648542
1165 0.648555
1166 0.64856
1167 0.648562
1168 0.648567
1169 0.648571
1170 0.648587
1171 0.648596
1172 0.6486
1173 0.648606
1174 0.648613
1175 0.648613
1176 0.648618
1177 0.648625
1178 0.648627
1179 0.648633
1180 0.648633
1181 0.648636
1182 0.64864
1183 0.648641
1184 0.648645
1185 0.648677
1186 0.648681
1187 0.648684
1188 0.648685
1189 0.648692
1190 0.648693
1191 0.648696
1192 0.648697
1193 0.648699
1194 0.648703
1195 0.648704
1196 0.648709
1197 0.64871
1198 0.648717
1199 0.648722
1200 0.648724
1201 0.648738
1202 0.648742
1203 0.648749
1204 0.648758
1205 0.64876
1206 0.648772
1207 0.64878
1208 0.648799
1209 0.648808
1210 0.64881
1211 0.648818
1212 0.648829
1213 0.648836
1214 0.648845
1215 0.648847
1216 0.648853
1217 0.648858
1218 0.648861
1219 0.648864
1220 0.648868
1221 0.64887
1222 0.648876
1223 0.648881
1224 0.648888
1225 0.64889
1226 0.648897
1227 0.6489
1228 0.648903
1229 0.64891
1230 0.648913
1231 0.648921
1232 0.648923
1233 0.648928
1234 0.648932
1235 0.648937
1236 0.648947
1237 0.648953
1238 0.648954
1239 0.64896
1240 0.648968
1241 0.648975
1242 0.648986
1243 0.648992
1244 0.648996
1245 0.649
1246 0.649007
1247 0.649011
1248 0.649012
1249 0.649016
1250 0.649022
1251 0.649026
1252 0.649034
1253 0.649038
1254 0.649042
1255 0.649048
1256 0.649055
1257 0.649063
1258 0.649069
1259 0.649078
1260 0.64908
1261 0.649085
1262 0.64909
1263 0.649094
1264 0.649104
1265 0.649107
1266 0.649116
1267 0.649119
1268 0.649123
1269 0.649128
1270 0.649133
1271 0.649138
1272 0.649143
1273 0.649151
1274 0.64916
1275 0.649162
1276 0.649164
1277 0.649168
1278 0.64917
1279 0.649174
1280 0.649181
1281 0.649181
1282 0.649188
1283 0.649193
1284 0.649199
1285 0.64921
1286 0.649218
1287 0.649228
1288 0.649229
1289 0.649234
1290 0.649242
1291 0.649243
1292 0.649248
1293 0.64925
1294 0.649261
1295 0.649264
1296 0.649265
1297 0.649269
1298 0.649272
1299 0.649276
1300 0.649276
1301 0.649276
1302 0.649284
1303 0.649284
1304 0.649288
1305 0.649292
1306 0.649297
1307 0.649301
1308 0.649303
1309 0.64931
1310 0.649313
1311 0.64932
1312 0.649333
1313 0.649336
1314 0.649342
1315 0.649345
1316 0.649349
1317 0.649351
1318 0.649355
1319 0.649359
1320 0.649365
1321 0.649367
1322 0.649372
1323 0.649374
1324 0.64938
1325 0.649382
1326 0.649386
1327 0.649392
1328 0.649394
1329 0.649396
1330 0.649405
1331 0.649409
1332 0.649412
1333 0.649417
1334 0.649421
1335 0.649429
1336 0.649432
1337 0.64944
1338 0.649444
1339 0.649448
1340 0.649458
1341 0.649461
1342 0.649469
1343 0.649474
1344 0.649478
1345 0.649481
1346 0.649489
1347 0.64949
1348 0.649494
1349 0.649507
1350 0.649507
1351 0.64951
1352 0.649513
1353 0.649514
1354 0.64952
1355 0.649523
1356 0.649531
1357 0.64954
1358 0.649546
1359 0.649549
1360 0.649553
1361 0.649554
1362 0.649557
1363 0.649557
1364 0.649565
1365 0.649566
1366 0.64957
1367 0.649576
1368 0.649577
1369 0.649579
1370 0.649581
1371 0.649588
1372 0.649588
1373 0.64959
1374 0.649594
1375 0.649595
1376 0.649601
1377 0.649601
1378 0.649603
1379 0.649605
1380 0.649608
1381 0.649612
1382 0.649614
1383 0.649614
1384 0.649618
1385 0.64962
1386 0.649623
1387 0.649624
1388 0.649626
1389 0.649628
1390 0.649629
1391 0.649632
1392 0.649637
1393 0.649638
1394 0.649643
1395 0.649646
1396 0.64965
1397 0.649651
1398 0.649657
1399 0.649658
1400 0.649659
1401 0.649661
1402 0.649661
1403 0.649663
1404 0.649665
1405 0.649669
1406 0.649673
1407 0.649675
1408 0.649678
1409 0.649681
1410 0.649686
1411 0.649694
1412 0.649696
1413 0.649709
1414 0.649711
1415 0.649713
1416 0.649718
1417 0.649718
1418 0.64972
1419 0.649726
1420 0.649729
1421 0.649736
1422 0.649737
1423 0.64974
1424 0.64974
1425 0.649748
1426 0.64975
1427 0.649752
1428 0.649755
1429 0.649756
1430 0.649759
1431 0.649763
1432 0.649766
1433 0.649771
1434 0.649775
1435 0.649778
1436 0.649782
1437 0.649783
1438 0.649789
1439 0.649792
1440 0.649795
1441 0.649802
1442 0.649803
1443 0.649806
1444 0.649808
1445 0.649809
1446 0.649812
1447 0.649813
1448 0.649816
1449 0.649818
1450 0.64982
1451 0.649822
1452 0.649823
1453 0.649825
1454 0.64983
1455 0.64983
1456 0.649834
1457 0.649835
1458 0.64984
1459 0.649844
1460 0.649846
1461 0.649852
1462 0.64986
1463 0.649866
1464 0.649873
1465 0.649875
1466 0.649878
1467 0.649878
1468 0.64988
1469 0.649881
1470 0.649884
1471 0.649886
1472 0.649886
1473 0.649889
1474 0.649891
1475 0.649894
1476 0.649895
1477 0.6499
1478 0.649906
1479 0.64991
1480 0.649912
1481 0.649915
1482 0.649919
1483 0.649926
1484 0.649928
1485 0.649933
1486 0.649935
1487 0.649936
1488 0.649941
1489 0.649943
1490 0.64995
1491 0.649955
1492 0.649959
1493 0.649961
1494 0.649963
1495 0.64997
1496 0.64997
1497 0.649978
1498 0.649986
1499 0.649987
1500 0.649992
1501 0.649995
1502 0.649997
1503 0.65
1504 0.650008
1505 0.650012
1506 0.650018
1507 0.650022
1508 0.650024
1509 0.650024
1510 0.650029
1511 0.650031
1512 0.650034
1513 0.650035
1514 0.650038
1515 0.650042
1516 0.650043
1517 0.650046
1518 0.65005
1519 0.650052
1520 0.650055
1521 0.650057
1522 0.650059
1523 0.650063
1524 0.650063
1525 0.65007
1526 0.650074
1527 0.650082
1528 0.650084
1529 0.650095
1530 0.650096
1531 0.6501
1532 0.650109
1533 0.650109
1534 0.650113
1535 0.65012
1536 0.650122
1537 0.650129
1538 0.650133
1539 0.65014
1540 0.650142
1541 0.650147
1542 0.650152
1543 0.650157
1544 0.650185
1545 0.650238
1546 0.650251
1547 0.650269
1548 0.650271
1549 0.650277
1550 0.650279
1551 0.650285
1552 0.650289
1553 0.650291
1554 0.650295
1555 0.650299
1556 0.650306
1557 0.650306
1558 0.650308
1559 0.65031
1560 0.650318
1561 0.65032
1562 0.650324
1563 0.650326
1564 0.650329
1565 0.65033
1566 0.650335
1567 0.650338
1568 0.650339
1569 0.650343
1570 0.650348
1571 0.650351
1572 0.650351
1573 0.650375
1574 0.65038
1575 0.650383
1576 0.650388
1577 0.65039
1578 0.650394
1579 0.650398
1580 0.650399
1581 0.650402
1582 0.650406
1583 0.650408
1584 0.650409
1585 0.650409
1586 0.650412
1587 0.650414
1588 0.650419
1589 0.650422
1590 0.650425
1591 0.650429
1592 0.650432
1593 0.650439
1594 0.650442
1595 0.650446
1596 0.650447
1597 0.650448
1598 0.650452
1599 0.650453
1600 0.650457
1601 0.650457
1602 0.650457
1603 0.650466
1604 0.650467
1605 0.65047
1606 0.650473
1607 0.650476
1608 0.650479
1609 0.650479
1610 0.650493
1611 0.650494
1612 0.650497
1613 0.650499
1614 0.6505
1615 0.650505
1616 0.650506
1617 0.650512
1618 0.65052
1619 0.650526
1620 0.65053
1621 0.650531
1622 0.650535
1623 0.65054
1624 0.650542
1625 0.650553
1626 0.650554
1627 0.650559
1628 0.650559
1629 0.650561
1630 0.650564
1631 0.650566
1632 0.650575
1633 0.650576
1634 0.650581
1635 0.650584
1636 0.650585
1637 0.65059
1638 0.650592
1639 0.650595
1640 0.650596
1641 0.650596
1642 0.650604
1643 0.650604
1644 0.650607
1645 0.650608
1646 0.650608
1647 0.65061
1648 0.650614
1649 0.650618
1650 0.650618
1651 0.650621
1652 0.650623
1653 0.650623
1654 0.650626
1655 0.650628
1656 0.650634
1657 0.650637
1658 0.65064
1659 0.650644
1660 0.650646
1661 0.650652
1662 0.650654
1663 0.650661
1664 0.650665
1665 0.650668
1666 0.650672
1667 0.650674
1668 0.650677
1669 0.650679
1670 0.65068
1671 0.650685
1672 0.650685
1673 0.650689
1674 0.650689
1675 0.650689
1676 0.650693
1677 0.650701
1678 0.650709
1679 0.650712
1680 0.650716
1681 0.650719
1682 0.650721
1683 0.650725
1684 0.650727
1685 0.650731
1686 0.650731
1687 0.650731
1688 0.650734
1689 0.650736
1690 0.650743
1691 0.650747
1692 0.650749
1693 0.650753
1694 0.650756
1695 0.650763
1696 0.650766
1697 0.650775
1698 0.650775
1699 0.650779
1700 0.650783
1701 0.650784
1702 0.650793
1703 0.650795
1704 0.650795
1705 0.650797
1706 0.650797
1707 0.650803
1708 0.650803
1709 0.650804
1710 0.650807
1711 0.650807
1712 0.65081
1713 0.650811
1714 0.650814
1715 0.650815
1716 0.650817
1717 0.650821
1718 0.650823
1719 0.650827
1720 0.650827
1721 0.650845
1722 0.650858
1723 0.650862
1724 0.650869
1725 0.650869
1726 0.650872
1727 0.650879
1728 0.65088
1729 0.650887
1730 0.650889
1731 0.650893
1732 0.650895
1733 0.650895
1734 0.650898
1735 0.650898
1736 0.650903
1737 0.650903
1738 0.650905
1739 0.65091
1740 0.65091
1741 0.650936
1742 0.650941
1743 0.650946
1744 0.650948
1745 0.650953
1746 0.650957
1747 0.650963
1748 0.650968
1749 0.65097
1750 0.650974
1751 0.650987
1752 0.651005
1753 0.651016
1754 0.651017
1755 0.651018
1756 0.651022
1757 0.651025
1758 0.651033
1759 0.651046
1760 0.651057
1761 0.651059
1762 0.651061
1763 0.651065
1764 0.651071
1765 0.651075
1766 0.651077
1767 0.651081
1768 0.651084
1769 0.651087
1770 0.65109
1771 0.651091
1772 0.651096
1773 0.651099
1774 0.651106
1775 0.651111
1776 0.651112
1777 0.651117
1778 0.651118
1779 0.651123
1780 0.651127
1781 0.651131
1782 0.651136
1783 0.651139
1784 0.651146
1785 0.651151
1786 0.651153
1787 0.651158
1788 0.651159
1789 0.651164
1790 0.651164
1791 0.651164
1792 0.651167
1793 0.65117
1794 0.651174
1795 0.651175
1796 0.651181
1797 0.651181
1798 0.651183
1799 0.651188
1800 0.651193
1801 0.651199
1802 0.651206
1803 0.651206
1804 0.651214
1805 0.651217
1806 0.65122
1807 0.651224
1808 0.651228
1809 0.65123
1810 0.651233
1811 0.651238
1812 0.65125
1813 0.651255
1814 0.651258
1815 0.651261
1816 0.651266
1817 0.651267
1818 0.651271
1819 0.651274
1820 0.651278
1821 0.651281
1822 0.651282
1823 0.651287
1824 0.651288
1825 0.651291
1826 0.651295
1827 0.651295
1828 0.651302
1829 0.651307
1830 0.651316
1831 0.651317
1832 0.651324
1833 0.651328
1834 0.651334
1835 0.651344
1836 0.65135
1837 0.651353
1838 0.65136
1839 0.651361
1840 0.651367
1841 0.651369
1842 0.651373
1843 0.651374
1844 0.651378
1845 0.651379
1846 0.651384
1847 0.651388
1848 0.651388
1849 0.651393
1850 0.651397
1851 0.651399
1852 0.651406
1853 0.651407
1854 0.65141
1855 0.651413
1856 0.651418
1857 0.651421
1858 0.651422
1859 0.651427
1860 0.651428
1861 0.651432
1862 0.651434
1863 0.651436
1864 0.651439
1865 0.65144
1866 0.651445
1867 0.651445
1868 0.65145
1869 0.651451
1870 0.651452
1871 0.651459
1872 0.651461
1873 0.651464
1874 0.651467
1875 0.651471
1876 0.651471
1877 0.651475
1878 0.651476
1879 0.651483
1880 0.651485
1881 0.651485
1882 0.651488
1883 0.651491
1884 0.651494
1885 0.651495
1886 0.651496
1887 0.651501
1888 0.651502
1889 0.651506
1890 0.651506
1891 0.651513
1892 0.651514
1893 0.651521
1894 0.651522
1895 0.651525
1896 0.651526
1897 0.651529
1898 0.65153
1899 0.651533
1900 0.651539
1901 0.651541
1902 0.651545
1903 0.651546
1904 0.654259
1905 0.654263
1906 0.654263
1907 0.654267
1908 0.654268
1909 0.65427
1910 0.654274
1911 0.654276
1912 0.65428
1913 0.654284
1914 0.654287
1915 0.654289
1916 0.654291
1917 0.654294
1918 0.654297
1919 0.654301
1920 0.654302
1921 0.654302
1922 0.654306
1923 0.654309
1924 0.654315
1925 0.654316
1926 0.65432
1927 0.654322
1928 0.654323
1929 0.654328
1930 0.654328
1931 0.654332
1932 0.654335
1933 0.654335
1934 0.654339
1935 0.654339
1936 0.654344
1937 0.654344
1938 0.65435
1939 0.654352
1940 0.654352
1941 0.654356
1942 0.654357
1943 0.654358
1944 0.654362
1945 0.654365
1946 0.654368
1947 0.654369
1948 0.654372
1949 0.654381
1950 0.654381
1951 0.654384
1952 0.654384
1953 0.65439
1954 0.654393
1955 0.654394
1956 0.654399
1957 0.654399
1958 0.654405
1959 0.654405
1960 0.654409
1961 0.654413
1962 0.654413
1963 0.654417
1964 0.654417
1965 0.654421
1966 0.654423
1967 0.654429
1968 0.654429
1969 0.654429
1970 0.654435
1971 0.654436
1972 0.65444
1973 0.654443
1974 0.654446
1975 0.654451
1976 0.654451
1977 0.654455
1978 0.654457
1979 0.654462
1980 0.654463
1981 0.654466
1982 0.654472
1983 0.654472
1984 0.654476
1985 0.654478
1986 0.654497
1987 0.654529
1988 0.654578
1989 0.654586
1990 0.654616
1991 0.654616
1992 0.654623
1993 0.654624
1994 0.654633
1995 0.65464
1996 0.654648
1997 0.654649
1998 0.654655
1999 0.65466
2000 0.654662
2001 0.654663
2002 0.654669
2003 0.654673
2004 0.654679
2005 0.65468
2006 0.654701
2007 0.654707
2008 0.654709
2009 0.654714
2010 0.654716
2011 0.654721
2012 0.654723
2013 0.654724
2014 0.654728
2015 0.654731
2016 0.654738
2017 0.654739
2018 0.654743
2019 0.654751
2020 0.654755
2021 0.654759
2022 0.654763
2023 0.654768
2024 0.654771
2025 0.654773
2026 0.654778
2027 0.65478
2028 0.654786
2029 0.654786
2030 0.654789
2031 0.654793
2032 0.654793
2033 0.654798
2034 0.654798
2035 0.654803
2036 0.654807
2037 0.654809
2038 0.654815
2039 0.654815
2040 0.654821
2041 0.654823
2042 0.654829
2043 0.654829
2044 0.654831
2045 0.654837
2046 0.65484
2047 0.654846
2048 0.654847
2049 0.654852
2050 0.654853
2051 0.654856
2052 0.65486
2053 0.65486
2054 0.654865
2055 0.654865
2056 0.654869
2057 0.654874
2058 0.654875
2059 0.65488
2060 0.65488
2061 0.654886
2062 0.654888
2063 0.654889
2064 0.654895
2065 0.654896
2066 0.654901
2067 0.654905
2068 0.654909
2069 0.65491
2070 0.654911
2071 0.654918
2072 0.65492
2073 0.654922
2074 0.654927
2075 0.654929
2076 0.654929
2077 0.654938
2078 0.654939
2079 0.654944
2080 0.654946
2081 0.654947
2082 0.654948
2083 0.654954
2084 0.654957
2085 0.654959
2086 0.65496
2087 0.65496
2088 0.65496
2089 0.654969
2090 0.654969
2091 0.654974
2092 0.654976
2093 0.654977
2094 0.654982
2095 0.654982
2096 0.654988
2097 0.654994
2098 0.654999
2099 0.655
2100 0.655001
2101 0.655007
2102 0.655008
2103 0.655013
2104 0.655018
2105 0.655028
2106 0.655028
2107 0.655028
2108 0.65504
2109 0.655045
2110 0.655053
2111 0.655055
2112 0.655061
2113 0.655065
2114 0.655067
2115 0.655075
2116 0.655076
2117 0.655084
2118 0.655085
2119 0.655094
2120 0.655094
2121 0.655096
2122 0.655102
2123 0.655103
2124 0.65511
2125 0.655111
2126 0.655119
2127 0.655121
2128 0.655122
2129 0.655127
2130 0.65513
2131 0.655136
2132 0.655137
2133 0.655144
2134 0.65515
2135 0.655151
2136 0.655157
2137 0.655157
2138 0.65517
2139 0.655173
2140 0.65518
2141 0.655181
2142 0.655182
2143 0.655185
2144 0.655192
2145 0.655194
2146 0.6552
2147 0.655202
2148 0.655202
2149 0.655202
2150 0.655202
2151 0.655208
2152 0.655211
2153 0.655216
2154 0.655217
2155 0.655222
2156 0.655223
2157 0.655224
2158 0.655224
2159 0.655224
2160 0.655225
2161 0.655226
2162 0.655228
2163 0.65523
2164 0.655232
2165 0.655232
2166 0.655234
2167 0.655234
2168 0.655235
2169 0.655235
2170 0.655236
2171 0.655237
2172 0.655239
2173 0.655239
2174 0.655239
2175 0.655239
2176 0.65524
2177 0.655241
2178 0.655242
2179 0.655242
2180 0.655242
2181 0.655242
2182 0.655247
2183 0.655252
2184 0.655254
2185 0.655266
2186 0.655268
2187 0.655274
2188 0.655274
2189 0.655274
2190 0.655275
2191 0.655277
2192 0.655277
2193 0.655278
2194 0.655285
2195 0.655286
2196 0.655288
2197 0.655288
2198 0.655289
2199 0.655292
2200 0.655292
2201 0.655294
2202 0.6553
2203 0.6553
2204 0.6553
2205 0.655301
2206 0.655302
2207 0.655305
2208 0.655305
2209 0.655307
2210 0.655309
2211 0.655316
2212 0.655316
2213 0.655316
2214 0.655317
2215 0.655323
2216 0.655324
2217 0.65533
2218 0.655332
2219 0.655335
2220 0.655341
2221 0.655347
2222 0.655356
2223 0.655363
2224 0.655364
2225 0.655371
2226 0.655371
2227 0.655372
2228 0.655377
2229 0.655378
2230 0.655382
2231 0.65539
2232 0.655394
2233 0.655395
2234 0.655396
2235 0.655445
2236 0.655446
2237 0.655446
2238 0.655453
2239 0.655455
2240 0.655458
2241 0.655458
2242 0.655464
2243 0.655464
2244 0.655466
2245 0.655468
2246 0.655472
2247 0.655474
2248 0.655474
2249 0.655479
2250 0.655479
2251 0.655481
2252 0.655482
2253 0.655484
2254 0.655484
2255 0.655485
2256 0.655486
2257 0.655487
2258 0.655488
2259 0.65549
2260 0.655492
2261 0.655492
2262 0.655495
2263 0.655498
2264 0.655501
2265 0.655501
2266 0.655503
2267 0.655504
2268 0.655504
2269 0.655508
2270 0.655514
2271 0.655514
2272 0.655515
2273 0.655521
2274 0.655523
2275 0.655523
2276 0.655529
2277 0.655532
2278 0.65554
2279 0.655541
2280 0.655541
2281 0.655541
2282 0.655544
2283 0.655545
2284 0.655546
2285 0.655547
2286 0.655548
2287 0.655549
2288 0.655551
2289 0.655552
2290 0.655553
2291 0.655555
2292 0.655556
2293 0.655559
2294 0.65556
2295 0.655563
2296 0.655564
2297 0.655566
2298 0.655573
2299 0.655574
2300 0.655574
2301 0.655574
2302 0.65558
2303 0.655581
2304 0.655584
2305 0.655585
2306 0.655587
2307 0.655587
2308 0.655589
2309 0.655589
2310 0.65559
2311 0.655591
2312 0.655593
2313 0.655594
2314 0.655595
2315 0.655595
2316 0.655595
2317 0.655596
2318 0.655597
2319 0.6556
2320 0.6556
2321 0.655601
2322 0.655602
2323 0.655602
2324 0.655602
2325 0.655603
2326 0.655604
2327 0.655605
2328 0.655605
2329 0.655606
2330 0.655607
2331 0.655607
2332 0.655609
2333 0.655609
2334 0.655609
2335 0.655612
2336 0.655613
2337 0.655614
2338 0.655615
2339 0.655616
2340 0.655616
2341 0.655616
2342 0.655621
2343 0.655621
2344 0.655622
2345 0.655624
2346 0.655627
2347 0.655628
2348 0.655629
2349 0.655632
2350 0.655632
2351 0.655633
2352 0.655633
2353 0.655636
2354 0.655636
2355 0.655637
2356 0.655638
2357 0.655639
2358 0.655641
2359 0.655642
2360 0.655642
2361 0.655642
2362 0.655642
2363 0.655642
2364 0.655644
2365 0.655645
2366 0.655645
2367 0.655645
2368 0.655646
2369 0.655654
2370 0.655654
2371 0.655654
2372 0.655656
2373 0.655658
2374 0.655658
2375 0.65566
2376 0.655663
2377 0.655663
2378 0.655663
2379 0.655663
2380 0.655666
2381 0.655666
2382 0.655672
2383 0.655672
2384 0.655679
2385 0.655684
2386 0.655684
2387 0.655684
2388 0.655685
2389 0.655687
2390 0.655689
2391 0.655692
2392 0.655692
2393 0.655692
2394 0.655693
2395 0.655702
2396 0.655705
2397 0.655705
2398 0.655707
2399 0.655708
2400 0.655708
2401 0.655715
2402 0.655715
2403 0.655721
2404 0.655723
2405 0.655723
2406 0.655725
2407 0.655727
2408 0.655727
2409 0.655728
2410 0.655732
2411 0.655735
2412 0.655735
2413 0.655736
2414 0.655739
2415 0.655739
2416 0.65574
2417 0.655742
2418 0.655742
2419 0.655767
2420 0.655811
2421 0.655814
2422 0.655815
2423 0.655815
2424 0.655815
2425 0.65582
2426 0.655821
2427 0.655821
2428 0.655824
2429 0.655825
2430 0.655826
2431 0.655827
2432 0.655827
2433 0.655827
2434 0.655828
2435 0.655829
2436 0.655829
2437 0.655854
2438 0.655855
2439 0.655855
2440 0.655855
2441 0.655855
2442 0.655856
2443 0.655856
2444 0.655856
2445 0.655857
2446 0.655864
2447 0.655865
2448 0.655865
2449 0.655867
2450 0.655868
2451 0.655868
2452 0.65587
2453 0.655872
2454 0.655872
2455 0.655875
2456 0.655876
2457 0.655877
2458 0.655878
2459 0.655878
2460 0.655879
2461 0.655879
2462 0.655879
2463 0.655879
2464 0.655879
2465 0.655881
2466 0.655882
2467 0.655882
2468 0.655893
2469 0.655893
2470 0.655894
2471 0.655894
2472 0.655896
2473 0.655896
2474 0.655897
2475 0.655898
2476 0.655898
2477 0.655898
2478 0.655912
2479 0.655916
2480 0.655917
2481 0.655919
2482 0.655919
2483 0.65592
2484 0.65592
2485 0.655921
2486 0.655921
2487 0.655921
2488 0.655922
2489 0.655924
2490 0.655925
2491 0.655925
2492 0.655926
2493 0.655926
2494 0.655926
2495 0.655926
2496 0.655935
2497 0.655935
2498 0.655935
2499 0.655935
2500 0.655936
2501 0.655936
2502 0.655938
2503 0.655939
2504 0.65594
2505 0.65594
2506 0.655942
2507 0.655942
2508 0.655942
2509 0.655947
2510 0.655947
2511 0.655949
2512 0.655949
2513 0.655949
2514 0.655949
2515 0.65595
2516 0.655951
2517 0.655951
2518 0.655955
2519 0.655958
2520 0.655958
2521 0.655958
2522 0.65596
2523 0.65596
2524 0.65596
2525 0.655963
2526 0.655963
2527 0.655968
2528 0.655969
2529 0.655969
2530 0.655974
2531 0.655976
2532 0.655979
2533 0.655979
2534 0.655981
2535 0.655981
2536 0.655981
2537 0.655982
2538 0.655983
2539 0.655984
2540 0.655984
2541 0.655984
2542 0.655988
2543 0.655994
2544 0.655997
2545 0.655997
2546 0.655997
2547 0.655997
2548 0.655998
2549 0.656004
2550 0.656004
2551 0.656005
2552 0.656007
2553 0.656007
2554 0.656009
2555 0.656009
2556 0.656009
2557 0.65601
2558 0.65601
2559 0.656011
2560 0.656012
2561 0.656013
2562 0.656013
2563 0.656014
2564 0.656015
2565 0.656016
2566 0.656016
2567 0.656017
2568 0.656025
2569 0.656026
2570 0.656026
2571 0.656027
2572 0.656028
2573 0.656028
2574 0.656038
2575 0.656038
2576 0.656039
2577 0.65604
2578 0.656046
2579 0.656046
2580 0.656046
2581 0.656054
2582 0.656054
2583 0.656063
2584 0.656063
2585 0.656063
2586 0.65607
2587 0.656071
2588 0.656077
2589 0.65608
2590 0.656082
2591 0.656089
2592 0.65609
2593 0.65609
2594 0.656097
2595 0.656097
2596 0.656098
2597 0.656098
2598 0.656098
2599 0.656098
2600 0.6561
2601 0.656102
2602 0.656102
2603 0.656102
2604 0.656102
2605 0.656102
2606 0.656104
2607 0.656115
2608 0.656116
2609 0.656116
2610 0.656116
2611 0.656116
2612 0.656117
2613 0.656117
2614 0.656117
2615 0.656118
2616 0.656118
2617 0.656118
2618 0.656118
2619 0.656118
2620 0.656121
2621 0.656122
2622 0.656122
2623 0.656123
2624 0.656123
2625 0.656124
2626 0.656124
2627 0.656125
2628 0.656125
2629 0.656126
2630 0.656127
2631 0.656127
2632 0.656127
2633 0.656127
2634 0.656129
2635 0.656131
2636 0.656131
2637 0.656133
2638 0.656134
2639 0.656134
2640 0.656137
2641 0.656137
2642 0.656137
2643 0.656137
2644 0.656137
2645 0.656137
2646 0.656137
2647 0.656139
2648 0.65614
2649 0.65614
2650 0.65614
2651 0.656142
2652 0.656142
2653 0.656142
2654 0.656154
2655 0.656155
2656 0.656157
2657 0.656157
2658 0.656157
2659 0.656157
2660 0.656157
2661 0.65616
2662 0.65616
2663 0.65616
2664 0.65616
2665 0.656161
2666 0.656162
2667 0.656162
2668 0.656163
2669 0.656163
2670 0.656163
2671 0.656164
2672 0.656164
2673 0.656165
2674 0.656166
2675 0.656166
2676 0.656167
2677 0.656168
2678 0.656169
2679 0.65617
2680 0.656171
2681 0.656172
2682 0.656173
2683 0.656173
2684 0.656173
2685 0.656173
2686 0.656173
2687 0.656173
2688 0.656176
2689 0.656176
2690 0.656176
2691 0.656176
2692 0.656177
2693 0.656177
2694 0.656177
2695 0.65618
2696 0.656181
2697 0.656181
2698 0.656181
2699 0.656181
2700 0.656183
2701 0.656185
2702 0.656185
2703 0.656185
2704 0.656185
2705 0.656187
2706 0.656187
2707 0.656187
2708 0.656187
2709 0.656187
2710 0.656187
2711 0.656187
2712 0.656188
2713 0.656188
2714 0.656189
2715 0.656189
2716 0.65619
2717 0.65619
2718 0.65619
2719 0.656191
2720 0.656193
2721 0.656193
2722 0.656193
2723 0.656193
2724 0.656193
2725 0.656195
2726 0.656198
2727 0.656198
2728 0.656199
2729 0.656199
2730 0.656201
2731 0.656201
2732 0.656202
2733 0.656202
2734 0.656205
2735 0.656205
2736 0.656205
2737 0.656205
2738 0.656205
2739 0.656205
2740 0.656207
2741 0.656208
2742 0.656208
2743 0.656208
2744 0.65621
2745 0.65621
2746 0.65621
2747 0.656211
2748 0.656211
2749 0.656215
2750 0.656216
2751 0.656217
2752 0.656218
2753 0.656218
2754 0.65622
2755 0.65622
2756 0.656221
2757 0.656221
2758 0.656221
2759 0.656222
2760 0.656223
2761 0.656224
2762 0.656224
2763 0.656224
2764 0.656227
2765 0.656227
2766 0.656228
2767 0.656228
2768 0.65623
2769 0.656231
2770 0.656231
2771 0.656231
2772 0.656231
2773 0.656233
2774 0.656234
2775 0.656234
2776 0.656234
2777 0.656236
2778 0.656237
2779 0.656239
2780 0.65624
2781 0.656241
2782 0.656242
2783 0.656242
2784 0.656245
2785 0.656246
2786 0.656249
2787 0.65625
2788 0.656253
2789 0.656253
2790 0.656255
2791 0.656255
2792 0.656255
2793 0.656256
2794 0.656257
2795 0.656257
2796 0.656257
2797 0.656259
2798 0.656261
2799 0.656261
2800 0.656264
2801 0.656264
2802 0.656265
2803 0.656265
2804 0.656265
2805 0.656266
2806 0.656267
2807 0.656267
2808 0.656268
2809 0.65627
2810 0.65627
2811 0.656272
2812 0.656279
2813 0.656279
2814 0.656281
2815 0.656284
2816 0.656284
2817 0.656284
2818 0.656285
2819 0.656285
2820 0.656286
2821 0.656287
2822 0.656289
2823 0.656289
2824 0.65629
2825 0.65629
2826 0.65629
2827 0.65629
2828 0.65629
2829 0.656291
2830 0.656291
2831 0.656291
2832 0.656291
2833 0.656291
2834 0.656291
2835 0.656291
2836 0.656292
2837 0.656292
2838 0.656292
2839 0.656292
2840 0.656293
2841 0.656293
2842 0.656293
2843 0.656293
2844 0.656294
2845 0.656295
2846 0.656296
2847 0.656296
2848 0.656296
2849 0.656296
2850 0.656296
2851 0.656296
2852 0.656297
2853 0.656298
2854 0.656301
2855 0.656301
2856 0.656301
2857 0.656301
2858 0.656301
2859 0.656303
2860 0.656303
2861 0.656303
2862 0.656305
2863 0.656305
2864 0.656305
2865 0.656305
2866 0.656305
2867 0.656305
2868 0.656305
2869 0.656305
2870 0.656306
2871 0.656307
2872 0.656307
2873 0.656307
2874 0.656307
2875 0.656308
2876 0.656309
2877 0.656309
2878 0.656309
2879 0.656311
2880 0.656311
2881 0.656311
2882 0.656311
2883 0.656314
2884 0.656314
2885 0.656314
2886 0.656317
2887 0.656317
2888 0.656317
2889 0.656317
2890 0.656317
2891 0.656317
2892 0.656317
2893 0.656319
2894 0.656319
2895 0.65632
2896 0.65632
2897 0.656321
2898 0.656321
2899 0.656321
2900 0.656321
2901 0.656322
2902 0.656322
2903 0.656322
2904 0.656322
2905 0.656322
2906 0.656323
2907 0.656323
2908 0.656323
2909 0.656323
2910 0.656323
2911 0.656323
2912 0.656324
2913 0.656325
2914 0.656325
2915 0.656325
2916 0.656326
2917 0.656327
2918 0.656327
2919 0.656327
2920 0.656328
2921 0.656328
2922 0.656328
2923 0.656328
2924 0.656328
2925 0.656329
2926 0.656329
2927 0.656329
2928 0.656338
2929 0.656338
2930 0.656338
2931 0.656338
2932 0.656338
2933 0.656338
2934 0.656338
2935 0.656339
2936 0.65634
2937 0.65634
2938 0.65634
2939 0.656342
2940 0.656342
2941 0.656343
2942 0.656343
2943 0.656343
2944 0.656344
2945 0.656346
2946 0.656346
2947 0.656346
2948 0.656347
2949 0.656347
2950 0.656347
2951 0.656347
2952 0.656347
2953 0.656347
2954 0.656347
2955 0.656347
2956 0.656347
2957 0.656347
2958 0.656348
2959 0.656349
2960 0.656371
2961 0.656371
2962 0.656372
2963 0.656372
2964 0.658977
2965 0.658986
2966 0.658986
2967 0.658987
2968 0.659001
2969 0.659001
2970 0.659001
2971 0.659001
2972 0.659002
2973 0.659002
2974 0.659009
2975 0.659009
2976 0.659017
2977 0.659017
2978 0.659023
2979 0.659024
2980 0.659026
2981 0.659034
2982 0.659034
2983 0.659045
2984 0.659046
2985 0.659052
2986 0.659055
2987 0.659065
2988 0.659068
2989 0.659068
2990 0.659077
2991 0.659077
2992 0.659085
2993 0.659086
2994 0.659093
2995 0.659094
2996 0.659094
2997 0.659101
2998 0.659101
2999 0.659107
3000 0.659107
3001 0.659114
3002 0.659114
3003 0.659116
3004 0.659122
3005 0.659135
3006 0.659141
3007 0.659141
3008 0.659148
3009 0.659148
3010 0.65915
3011 0.659157
3012 0.659158
3013 0.659165
3014 0.659168
3015 0.659168
3016 0.659175
3017 0.659178
3018 0.659186
3019 0.659187
3020 0.65919
3021 0.659197
3022 0.659197
3023 0.659208
3024 0.659208
3025 0.659215
3026 0.659217
3027 0.659228
3028 0.659229
3029 0.65923
3030 0.659237
3031 0.659238
3032 0.659245
3033 0.659248
3034 0.659257
3035 0.659257
3036 0.659257
3037 0.659265
3038 0.659265
3039 0.659273
3040 0.659273
3041 0.659281
3042 0.659281
3043 0.659282
3044 0.659289
3045 0.65929
3046 0.659298
3047 0.659298
3048 0.659306
3049 0.659312
3050 0.659312
3051 0.65932
3052 0.659321
3053 0.659321
3054 0.659332
3055 0.659332
3056 0.659358
3057 0.659371
3058 0.659379
3059 0.65938
3060 0.659388
3061 0.659389
3062 0.659397
3063 0.659399
3064 0.659407
3065 0.659415
3066 0.659415
3067 0.659415
3068 0.659419
3069 0.659427
3070 0.659429
3071 0.659438
3072 0.659438
3073 0.659438
3074 0.659441
3075 0.659442
3076 0.659442
3077 0.659442
3078 0.659459
3079 0.659462
3080 0.659462
3081 0.659473
3082 0.659473
3083 0.659483
3084 0.659483
3085 0.659483
3086 0.659493
3087 0.659501
3088 0.659502
3089 0.659505
3090 0.659506
3091 0.659506
3092 0.659508
3093 0.659508
3094 0.65951
3095 0.659512
3096 0.659515
3097 0.659526
3098 0.659527
3099 0.659537
3100 0.659538
3101 0.65954
3102 0.659541
3103 0.659542
3104 0.659543
3105 0.659544
3106 0.659547
3107 0.659549
3108 0.659549
3109 0.659551
3110 0.659552
3111 0.659552
3112 0.659552
3113 0.659552
3114 0.659553
3115 0.659554
3116 0.659555
3117 0.659574
3118 0.659574
3119 0.659583
3120 0.659583
3121 0.659583
3122 0.659585
3123 0.659585
3124 0.659586
3125 0.659586
3126 0.659594
3127 0.659595
3128 0.659596
3129 0.659601
3130 0.659601
3131 0.659602
3132 0.659602
3133 0.659603
3134 0.659604
3135 0.659605
3136 0.659605
3137 0.659607
3138 0.659607
3139 0.659608
3140 0.659608
3141 0.659609
3142 0.65961
3143 0.65961
3144 0.65961
3145 0.65961
3146 0.659611
3147 0.659611
3148 0.659611
3149 0.659613
3150 0.659614
3151 0.659614
3152 0.659615
3153 0.659617
3154 0.659617
3155 0.659618
3156 0.65962
3157 0.659622
3158 0.659622
3159 0.659624
3160 0.659626
3161 0.659626
3162 0.659626
3163 0.659627
3164 0.659627
3165 0.659629
3166 0.65963
3167 0.65963
3168 0.659632
3169 0.659632
3170 0.659649
3171 0.659649
3172 0.659649
3173 0.659652
3174 0.659652
3175 0.659654
3176 0.659655
3177 0.659655
3178 0.659658
3179 0.659658
3180 0.659658
3181 0.659658
3182 0.659659
3183 0.659659
3184 0.65966
3185 0.65966
3186 0.659661
3187 0.659662
3188 0.659663
3189 0.659665
3190 0.659665
3191 0.659665
3192 0.659667
3193 0.659669
3194 0.659669
3195 0.65967
3196 0.659673
3197 0.659674
3198 0.659675
3199 0.659676
3200 0.65968
3201 0.659681
3202 0.659682
3203 0.659684
3204 0.659684
3205 0.659687
3206 0.659687
3207 0.659695
3208 0.659695
3209 0.659695
3210 0.659695
3211 0.659697
3212 0.659697
3213 0.659704
3214 0.659705
3215 0.659706
3216 0.659706
3217 0.659707
3218 0.659707
3219 0.659708
3220 0.659709
3221 0.659709
3222 0.659709
3223 0.65971
3224 0.65971
3225 0.65971
3226 0.65971
3227 0.659712
3228 0.659712
3229 0.659713
3230 0.659714
3231 0.659714
3232 0.659714
3233 0.659714
3234 0.659715
3235 0.659715
3236 0.659715
3237 0.659715
3238 0.659717
3239 0.659717
3240 0.659718
3241 0.659718
3242 0.659718
3243 0.659718
3244 0.659718
3245 0.659718
3246 0.659721
3247 0.659722
3248 0.659723
3249 0.659723
3250 0.659723
3251 0.659724
3252 0.659725
3253 0.659725
3254 0.659726
3255 0.659727
3256 0.659727
3257 0.659727
3258 0.659728
3259 0.659728
3260 0.659728
3261 0.659729
3262 0.65973
3263 0.65973
3264 0.65973
3265 0.65973
3266 0.65973
3267 0.659731
3268 0.659733
3269 0.659733
3270 0.659733
3271 0.659734
3272 0.659735
3273 0.659735
3274 0.65974
3275 0.65976
3276 0.659768
3277 0.659768
3278 0.659771
3279 0.659771
3280 0.659772
3281 0.659772
3282 0.659772
3283 0.659772
3284 0.659772
3285 0.659772
3286 0.659772
3287 0.659772
3288 0.659773
3289 0.659775
3290 0.659775
3291 0.659775
3292 0.659777
3293 0.659777
3294 0.659777
3295 0.659777
3296 0.659778
3297 0.659778
3298 0.65978
3299 0.65978
3300 0.65978
3301 0.65978
3302 0.65978
3303 0.659781
3304 0.659781
3305 0.659782
3306 0.659782
3307 0.659782
3308 0.659782
3309 0.659782
3310 0.659782
3311 0.659783
3312 0.659783
3313 0.659784
3314 0.659785
3315 0.659785
3316 0.659785
3317 0.659785
3318 0.659786
3319 0.659786
3320 0.659786
3321 0.659787
3322 0.659788
3323 0.659788
3324 0.659789
3325 0.65979
3326 0.65979
3327 0.659792
3328 0.659793
3329 0.659795
3330 0.659795
3331 0.659796
3332 0.659796
3333 0.659796
3334 0.659796
3335 0.659797
3336 0.659799
3337 0.659799
3338 0.659802
3339 0.659803
3340 0.659803
3341 0.659803
3342 0.659803
3343 0.659803
3344 0.659803
3345 0.659804
3346 0.659804
3347 0.659804
3348 0.659804
3349 0.659805
3350 0.659805
3351 0.659805
3352 0.659805
3353 0.659805
3354 0.659805
3355 0.659807
3356 0.659807
3357 0.659808
3358 0.659808
3359 0.659808
3360 0.659808
3361 0.659809
3362 0.659812
3363 0.659812
3364 0.659812
3365 0.659812
3366 0.659813
3367 0.659813
3368 0.659813
3369 0.659816
3370 0.659816
3371 0.659817
3372 0.659817
3373 0.659817
3374 0.659818
3375 0.659818
3376 0.659818
3377 0.659818
3378 0.659819
3379 0.659819
3380 0.659821
3381 0.659822
3382 0.659822
3383 0.659824
3384 0.659824
3385 0.659824
3386 0.659824
3387 0.659829
3388 0.659829
3389 0.659829
3390 0.659831
3391 0.659831
3392 0.659831
3393 0.659831
3394 0.659835
3395 0.659835
3396 0.659835
3397 0.659835
3398 0.659836
3399 0.659836
3400 0.659836
3401 0.659836
3402 0.659836
3403 0.659836
3404 0.659836
3405 0.659836
3406 0.659842
3407 0.659842
3408 0.659842
3409 0.659842
3410 0.659842
3411 0.659844
3412 0.659845
3413 0.659845
3414 0.659846
3415 0.659847
3416 0.659847
3417 0.659848
3418 0.659848
3419 0.659848
3420 0.659853
3421 0.659855
3422 0.659856
3423 0.659856
3424 0.659856
3425 0.659856
3426 0.659856
3427 0.659857
3428 0.659857
3429 0.659858
3430 0.659858
3431 0.659858
3432 0.659858
3433 0.65986
3434 0.65986
3435 0.659864
3436 0.659864
3437 0.659864
3438 0.659864
3439 0.659867
3440 0.659871
3441 0.659874
3442 0.659874
3443 0.659875
3444 0.659875
3445 0.659879
3446 0.659879
3447 0.65988
3448 0.659881
3449 0.659882
3450 0.659882
3451 0.659884
3452 0.659887
3453 0.659888
3454 0.659891
3455 0.659892
3456 0.659893
3457 0.659895
3458 0.659896
3459 0.659898
3460 0.659899
3461 0.659899
3462 0.6599
3463 0.659901
3464 0.659903
3465 0.659904
3466 0.659905
3467 0.659906
3468 0.659907
3469 0.659908
3470 0.65991
3471 0.659911
3472 0.659911
3473 0.659912
3474 0.659918
3475 0.659918
3476 0.659919
3477 0.65992
3478 0.659922
3479 0.659922
3480 0.659923
3481 0.659923
3482 0.659924
3483 0.659925
3484 0.659927
3485 0.659927
3486 0.659927
3487 0.659929
3488 0.659929
3489 0.65993
3490 0.65993
3491 0.65993
3492 0.659931
3493 0.659932
3494 0.659936
3495 0.659937
3496 0.659938
3497 0.659939
3498 0.65994
3499 0.65994
3500 0.65994
3501 0.65994
3502 0.65994
3503 0.65994
3504 0.659946
3505 0.659954
3506 0.659956
3507 0.65996
3508 0.65996
3509 0.659966
3510 0.659969
3511 0.659969
3512 0.659975
3513 0.659978
3514 0.659983
3515 0.659986
3516 0.659989
3517 0.659989
3518 0.659989
3519 0.659992
3520 0.659997
3521 0.659999
3522 0.66
3523 0.660003
3524 0.660004
3525 0.660006
3526 0.660008
3527 0.660012
3528 0.660014
3529 0.660014
3530 0.660015
3531 0.660017
3532 0.660025
3533 0.660027
3534 0.660028
3535 0.660029
3536 0.66003
3537 0.66003
3538 0.660032
3539 0.660033
3540 0.660036
3541 0.660036
3542 0.660036
3543 0.66004
3544 0.66004
3545 0.660041
3546 0.660041
3547 0.660043
3548 0.660047
3549 0.660048
3550 0.660048
3551 0.660049
3552 0.660049
3553 0.66005
3554 0.66005
3555 0.660051
3556 0.660056
3557 0.660057
3558 0.660057
3559 0.66006
3560 0.66006
3561 0.66006
3562 0.660061
3563 0.660062
3564 0.660063
3565 0.660063
3566 0.660064
3567 0.660067
3568 0.660068
3569 0.660068
3570 0.660068
3571 0.660072
3572 0.660074
3573 0.660074
3574 0.660074
3575 0.660075
3576 0.660075
3577 0.660075
3578 0.660076
3579 0.660076
3580 0.660079
3581 0.66008
3582 0.660082
3583 0.660082
3584 0.660084
3585 0.660085
3586 0.660085
3587 0.660085
3588 0.660085
3589 0.660086
3590 0.660086
3591 0.660087
3592 0.660087
3593 0.660087
3594 0.660087
3595 0.660088
3596 0.660088
3597 0.660088
3598 0.660088
3599 0.660088


==> plots/data/dataGC-Journal-LDC.dat <==
0 0.503163
1 0.560368
2 0.563309
3 0.581549
4 0.588744
5 0.5899
6 0.593379
7 0.601834
8 0.602751
9 0.603767
10 0.603927
11 0.604291
12 0.604728
13 0.605403
14 0.605594
15 0.60588
16 0.606093
17 0.60627
18 0.606539
19 0.606713
20 0.606783
21 0.606867
22 0.607699
23 0.608115
24 0.608273
25 0.608295
26 0.608504
27 0.608661
28 0.608797
29 0.609101
30 0.609252
31 0.60935
32 0.609642
33 0.609765
34 0.609807
35 0.609866
36 0.609946
37 0.60996
38 0.609983
39 0.609988
40 0.61012
41 0.610364
42 0.610416
43 0.610675
44 0.610675
45 0.610731
46 0.610884
47 0.6109
48 0.6109
49 0.61102
50 0.611063
51 0.611077
52 0.6111
53 0.6111
54 0.6115
55 0.611527
56 0.611533
57 0.611577
58 0.611914
59 0.611917
60 0.611917
61 0.611917
62 0.611952
63 0.611965
64 0.611985
65 0.612023
66 0.612067
67 0.612158
68 0.612158
69 0.612198
70 0.612389
71 0.612434
72 0.612657
73 0.612917
74 0.612929
75 0.612929
76 0.612958
77 0.613057
78 0.613174
79 0.613237
80 0.613237
81 0.613237
82 0.613289
83 0.61332
84 0.613405
85 0.613491
86 0.613491
87 0.613743
88 0.613847
89 0.613959
90 0.613976
91 0.614306
92 0.614306
93 0.614388
94 0.614542
95 0.617132
96 0.620244
97 0.625594
98 0.625611
99 0.625625
100 0.625636
101 0.625636
102 0.62565
103 0.62565
104 0.625667
105 0.625688
106 0.625724
107 0.625757
108 0.625762
109 0.625762
110 0.625839
111 0.625883
112 0.625897
113 0.625934
114 0.625934
115 0.625967
116 0.625967
117 0.625967
118 0.625989
119 0.625989
120 0.626003
121 0.626003
122 0.626003
123 0.626168
124 0.626299
125 0.626314
126 0.626327
127 0.626327
128 0.626727
129 0.626772
130 0.626791
131 0.626796
132 0.627085
133 0.627085
134 0.627085
135 0.627103
136 0.62711
137 0.627123
138 0.627123
139 0.627123
140 0.62725
141 0.62725
142 0.62725
143 0.62725
144 0.62725
145 0.627252
146 0.627252
147 0.627252
148 0.627264
149 0.627264
150 0.627319
151 0.627319
152 0.627422
153 0.627422
154 0.62764
155 0.627709
156 0.627731
157 0.627731
158 0.627777
159 0.627777
160 0.627777
161 0.627777
162 0.627794
163 0.627807
164 0.627884
165 0.627891
166 0.627891
167 0.627926
168 0.627946
169 0.627946
170 0.627983
171 0.627983
172 0.627983
173 0.628023
174 0.628023
175 0.628126
176 0.628126
177 0.628126
178 0.628128
179 0.628138
180 0.628138
181 0.628156
182 0.628156
183 0.628156
184 0.628156
185 0.628156
186 0.628156
187 0.628162
188 0.628169
189 0.628289
190 0.628289
191 0.628289
192 0.628289
193 0.628298
194 0.628298
195 0.628302
196 0.628302
197 0.628302
198 0.628359
199 0.628376
200 0.628386
201 0.628386
202 0.628412
203 0.628412
204 0.628412
205 0.628425
206 0.628465
207 0.628482
208 0.628491
209 0.628496
210 0.628861
211 0.628861
212 0.628866
213 0.628866
214 0.628866
215 0.628957
216 0.629275
217 0.629275
218 0.629381
219 0.629391
220 0.629391
221 0.629391
222 0.629444
223 0.629444
224 0.629444
225 0.629444
226 0.629444
227 0.629478
228 0.629485
229 0.629532
230 0.629803
231 0.629829
232 0.629829
233 0.629829
234 0.629829
235 0.629829
236 0.629829
237 0.629829
238 0.629844
239 0.629906
240 0.629906
241 0.629906
242 0.629906
243 0.629906
244 0.629913
245 0.629913
246 0.629913
247 0.629936
248 0.629954
249 0.629954
250 0.629954
251 0.629954
252 0.629954
253 0.629954
254 0.629954
255 0.629971
256 0.62998
257 0.62998
258 0.62998
259 0.62998
260 0.62998
261 0.62998
262 0.629993
263 0.629993
264 0.630006
265 0.630019
266 0.630019
267 0.630111
268 0.630111
269 0.630124
270 0.630124
271 0.630158
272 0.630158
273 0.630166
274 0.630166
275 0.630166
276 0.630166
277 0.630166
278 0.630166
279 0.63018
280 0.630223
281 0.630223
282 0.630228
283 0.630228
284 0.630228
285 0.630254
286 0.630254
287 0.630254
288 0.630254
289 0.630278
290 0.630298
291 0.630298
292 0.630303
293 0.630303
294 0.630303
295 0.630303
296 0.630303
297 0.630303
298 0.630303
299 0.630303
300 0.630303
301 0.630303
302 0.630303
303 0.630303
304 0.630303
305 0.630309
306 0.630312
307 0.630312
308 0.630318
309 0.63044
310 0.630453
311 0.630453
312 0.630479
313 0.630483
314 0.630483
315 0.630483
316 0.630483
317 0.630483
318 0.630547
319 0.630597
320 0.630597
321 0.630597
322 0.630602
323 0.630602
324 0.630602
325 0.630608
326 0.630615
327 0.630615
328 0.630615
329 0.630615
330 0.630689
331 0.630689
332 0.630689
333 0.630703
334 0.630703
335 0.63071
336 0.63071
337 0.63071
338 0.63071
339 0.63071
340 0.630714
341 0.630714
342 0.630727
343 0.630727
344 0.630727
345 0.630727
346 0.630734
347 0.630752
348 0.63078
349 0.63078
350 0.630787
351 0.630817
352 0.630827
353 0.630833
354 0.630833
355 0.630833
356 0.630851
357 0.630851
358 0.630856
359 0.630857
360 0.630883
361 0.630922
362 0.630922
363 0.630922
364 0.630922
365 0.630922
366 0.630922
367 0.630922
368 0.631065
369 0.631164
370 0.631164
371 0.631164
372 0.631181
373 0.631205
374 0.631214
375 0.631214
376 0.631477
377 0.631477
378 0.631477
379 0.631477
380 0.631477
381 0.631477
382 0.631477
383 0.631477
384 0.631477
385 0.631477
386 0.631477
387 0.631477
388 0.631477
389 0.631477
390 0.631477
391 0.631488
392 0.631488
393 0.631503
394 0.631503
395 0.631503
396 0.631506
397 0.631546
398 0.631546
399 0.631546
400 0.631546
401 0.631548
402 0.631555
403 0.631555
404 0.631555
405 0.631555
406 0.631555
407 0.631555
408 0.631594
409 0.631594
410 0.631594
411 0.631594
412 0.631594
413 0.631594
414 0.631594
415 0.631594
416 0.631594
417 0.631594
418 0.631601
419 0.631601
420 0.631601
421 0.631601
422 0.631601
423 0.631601
424 0.631601
425 0.631601
426 0.631609
427 0.631609
428 0.631616
429 0.631616
430 0.631617
431 0.631617
432 0.631623
433 0.631627
434 0.631627
435 0.631627
436 0.631627
437 0.631627
438 0.631627
439 0.631627
440 0.631627
441 0.631627
442 0.631627
443 0.631627
444 0.631627
445 0.631627
446 0.631627
447 0.631627
448 0.631627
449 0.631627
450 0.631627
451 0.631654
452 0.631654
453 0.631654
454 0.631654
455 0.631654
456 0.631654
457 0.631659
458 0.631659
459 0.631659
460 0.631659
461 0.631663
462 0.631663
463 0.631676
464 0.631676
465 0.631692
466 0.631697
467 0.631697
468 0.631697
469 0.631697
470 0.631697
471 0.631697
472 0.631697
473 0.631713
474 0.631732
475 0.631732
476 0.631732
477 0.631732
478 0.631732
479 0.631732
480 0.631732
481 0.631732
482 0.631772
483 0.631779
484 0.631779
485 0.631779
486 0.631779
487 0.631779
488 0.631779
489 0.631779
490 0.631779
491 0.631779
492 0.63182
493 0.631835
494 0.631835
495 0.631835
496 0.631835
497 0.631835
498 0.631835
499 0.631835
500 0.631835
501 0.631835
502 0.63184
503 0.63184
504 0.63184
505 0.63184
506 0.63184
507 0.63184
508 0.63184
509 0.63191
510 0.63191
511 0.631917
512 0.631924
513 0.632065
514 0.632065
515 0.632065
516 0.632065
517 0.632065
518 0.632067
519 0.632067
520 0.632067
521 0.632067
522 0.632067
523 0.632075
524 0.63211
525 0.63211
526 0.63211
527 0.632147
528 0.632147
529 0.632147
530 0.632147
531 0.632147
532 0.632147
533 0.632147
534 0.632147
535 0.632147
536 0.632147
537 0.632195
538 0.632195
539 0.632195
540 0.632195
541 0.632195
542 0.632214
543 0.632214
544 0.632214
545 0.632214
546 0.632214
547 0.632214
548 0.632214
549 0.632214
550 0.632214
551 0.632214
552 0.632214
553 0.632214
554 0.632214
555 0.632214
556 0.632214
557 0.632214
558 0.632214
559 0.632214
560 0.632214
561 0.632214
562 0.632214
563 0.632214
564 0.632214
565 0.632214
566 0.632214
567 0.632214
568 0.632214
569 0.632214
570 0.632214
571 0.632214
572 0.632214
573 0.632214
574 0.632214
575 0.632214
576 0.632214
577 0.632214
578 0.632245
579 0.632245
580 0.632245
581 0.632245
582 0.632245
583 0.632245
584 0.632245
585 0.632245
586 0.632245
587 0.632245
588 0.632245
589 0.632375
590 0.632389
591 0.632396
592 0.632396
593 0.632396
594 0.632413
595 0.632413
596 0.632413
597 0.632413
598 0.632415
599 0.632415
600 0.632415
601 0.632415
602 0.632423
603 0.632451
604 0.632451
605 0.632451
606 0.632451
607 0.632451
608 0.632451
609 0.632451
610 0.632451
611 0.632451
612 0.632451
613 0.632451
614 0.632451
615 0.632451
616 0.632451
617 0.632451
618 0.632451
619 0.632451
620 0.632458
621 0.632458
622 0.632458
623 0.632458
624 0.632458
625 0.632475
626 0.632475
627 0.632475
628 0.632475
629 0.632475
630 0.632475
631 0.632475
632 0.632475
633 0.632496
634 0.632496
635 0.632496
636 0.632503
637 0.632503
638 0.632503
639 0.632503
640 0.632503
641 0.632503
642 0.632581
643 0.632581
644 0.632581
645 0.632581
646 0.632588
647 0.632588
648 0.632588
649 0.632588
650 0.632588
651 0.632588
652 0.63259
653 0.63259
654 0.63259
655 0.63259
656 0.632611
657 0.632611
658 0.632611
659 0.632611
660 0.632611
661 0.632611
662 0.632611
663 0.632611
664 0.632611
665 0.632633
666 0.63264
667 0.63264
668 0.63264
669 0.632724
670 0.632724
671 0.632724
672 0.632724
673 0.632724
674 0.632724
675 0.632724
676 0.632724
677 0.632756
678 0.632756
679 0.632756
680 0.63276
681 0.63276
682 0.63276
683 0.63277
684 0.63277
685 0.63277
686 0.63277
687 0.63277
688 0.63277
689 0.63277
690 0.63277
691 0.63277
692 0.632776
693 0.632859
694 0.632859
695 0.632859
696 0.632859
697 0.632859
698 0.632859
699 0.632859
700 0.632859
701 0.632859
702 0.632859
703 0.632859
704 0.632859
705 0.632859
706 0.632859
707 0.632859
708 0.632859
709 0.632859
710 0.632859
711 0.632859
712 0.632859
713 0.632859
714 0.632866
715 0.632866
716 0.632876
717 0.632876
718 0.632876
719 0.632876
720 0.632876
721 0.632877
722 0.632877
723 0.632877
724 0.632877
725 0.632877
726 0.632877
727 0.632877
728 0.632877
729 0.632877
730 0.632877
731 0.632896
732 0.632896
733 0.632896
734 0.632902
735 0.632902
736 0.632906
737 0.632906
738 0.632906
739 0.632906
740 0.632906
741 0.632906
742 0.632921
743 0.632921
744 0.632921
745 0.632921
746 0.632921
747 0.63293
748 0.632935
749 0.632935
750 0.632935
751 0.632935
752 0.632935
753 0.632935
754 0.632935
755 0.632941
756 0.632941
757 0.632941
758 0.632946
759 0.632946
760 0.632946
761 0.632946
762 0.632946
763 0.632946
764 0.633031
765 0.633031
766 0.633031
767 0.633031
768 0.633031
769 0.633031
770 0.633031
771 0.633031
772 0.633049
773 0.633058
774 0.633343
775 0.633343
776 0.633343
777 0.633347
778 0.633347
779 0.633347
780 0.633347
781 0.633359
782 0.633359
783 0.633359
784 0.633359
785 0.633359
786 0.633359
787 0.633359
788 0.633359
789 0.633359
790 0.633359
791 0.633359
792 0.633359
793 0.633359
794 0.633359
795 0.633359
796 0.633359
797 0.633359
798 0.633359
799 0.633359
800 0.633359
801 0.633359
802 0.633359
803 0.633359
804 0.633359
805 0.633359
806 0.633359
807 0.633359
808 0.633366
809 0.633366
810 0.633962
811 0.633962
812 0.633962
813 0.633966
814 0.633966
815 0.633966
816 0.634033
817 0.634033
818 0.634033
819 0.634065
820 0.634065
821 0.634065
822 0.634065
823 0.634065
824 0.634076
825 0.634076
826 0.634076
827 0.6341
828 0.634104
829 0.634104
830 0.634104
831 0.634104
832 0.634104
833 0.634104
834 0.634104
835 0.634104
836 0.634104
837 0.634129
838 0.634129
839 0.634129
840 0.634129
841 0.634129
842 0.634129
843 0.634129
844 0.634129
845 0.634129
846 0.634129
847 0.634129
848 0.634129
849 0.634129
850 0.634129
851 0.634129
852 0.63413
853 0.63413
854 0.63413
855 0.63413
856 0.63413
857 0.63413
858 0.63413
859 0.63413
860 0.634134
861 0.634134
862 0.634134
863 0.634134
864 0.634134
865 0.634134
866 0.634134
867 0.634137
868 0.634151
869 0.634151
870 0.634151
871 0.634151
872 0.634151
873 0.634151
874 0.634151
875 0.634151
876 0.634151
877 0.634151
878 0.634151
879 0.634151
880 0.634151
881 0.634151
882 0.634151
883 0.634151
884 0.634151
885 0.634151
886 0.634151
887 0.634151
888 0.634151
889 0.634151
890 0.634151
891 0.634151
892 0.634151
893 0.634151
894 0.634151
895 0.634151
896 0.634151
897 0.634245
898 0.634245
899 0.634245
900 0.634245
901 0.634245
902 0.634245
903 0.634245
904 0.634252
905 0.634252
906 0.634252
907 0.634252
908 0.634252
909 0.634252
910 0.634252
911 0.634252
912 0.634252
913 0.634252
914 0.634252
915 0.634252
916 0.634252
917 0.634252
918 0.634252
919 0.634252
920 0.634252
921 0.634252
922 0.634252
923 0.634252
924 0.634252
925 0.634252
926 0.634252
927 0.634252
928 0.634252
929 0.634252
930 0.634252
931 0.634252
932 0.634252
933 0.634252
934 0.634252
935 0.634252
936 0.634252
937 0.634252
938 0.634252
939 0.634252
940 0.634252
941 0.634252
942 0.634252
943 0.634252
944 0.634252
945 0.634252
946 0.634252
947 0.634252
948 0.634252
949 0.634252
950 0.634252
951 0.634252
952 0.634252
953 0.634252
954 0.634252
955 0.634252
956 0.634252
957 0.634252
958 0.634252
959 0.634252
960 0.634252
961 0.634252
962 0.634252
963 0.634252
964 0.634252
965 0.634252
966 0.634252
967 0.634252
968 0.634252
969 0.634252
970 0.634252
971 0.634252
972 0.634252
973 0.634252
974 0.634252
975 0.634252
976 0.634252
977 0.634252
978 0.634252
979 0.634252
980 0.634252
981 0.634252
982 0.634252
983 0.634252
984 0.634252
985 0.634252
986 0.634252
987 0.634252
988 0.634252
989 0.634252
990 0.634252
991 0.634252
992 0.634252
993 0.634252
994 0.634252
995 0.634252
996 0.634252
997 0.634252
998 0.634252
999 0.634252
1000 0.634252
1001 0.634252
1002 0.634252
1003 0.634252
1004 0.634252
1005 0.634252
1006 0.634252
1007 0.634252
1008 0.634252
1009 0.634252
1010 0.634252
1011 0.634252
1012 0.634252
1013 0.634252
1014 0.634252
1015 0.634252
1016 0.634252
1017 0.634252
1018 0.634252
1019 0.634252
1020 0.634252
1021 0.634252
1022 0.634252
1023 0.634252
1024 0.634252
1025 0.634252
1026 0.634252
1027 0.634252
1028 0.634252
1029 0.634252
1030 0.634252
1031 0.634252
1032 0.634252
1033 0.634252
1034 0.634252
1035 0.634252
1036 0.634252
1037 0.634252
1038 0.634252
1039 0.634252
1040 0.634252
1041 0.634252
1042 0.634252
1043 0.634252
1044 0.634252
1045 0.634252
1046 0.634252
1047 0.634252
1048 0.634252
1049 0.634252
1050 0.634252
1051 0.634252
1052 0.634252
1053 0.634252
1054 0.634252
1055 0.634252
1056 0.634252
1057 0.634252
1058 0.634252
1059 0.634252
1060 0.634252
1061 0.634252
1062 0.634252
1063 0.634252
1064 0.634252
1065 0.634252
1066 0.634252
1067 0.634252
1068 0.634252
1069 0.634252
1070 0.634252
1071 0.634252
1072 0.634252
1073 0.634252
1074 0.634252
1075 0.634252
1076 0.634252
1077 0.634252
1078 0.634252
1079 0.634252
1080 0.634252
1081 0.634252
1082 0.634252
1083 0.634252
1084 0.634252
1085 0.634252
1086 0.634252
1087 0.634252
1088 0.634252
1089 0.634252
1090 0.634252
1091 0.634252
1092 0.634252
1093 0.634252
1094 0.634252
1095 0.634252
1096 0.634252
1097 0.634252
1098 0.634252
1099 0.634252
1100 0.634252
1101 0.634252
1102 0.634252
1103 0.634252
1104 0.634252
1105 0.634252
1106 0.634252
1107 0.634252
1108 0.634252
1109 0.634252
1110 0.634252
1111 0.634252
1112 0.634252
1113 0.634252
1114 0.634252
1115 0.634252
1116 0.634252
1117 0.634252
1118 0.634252
1119 0.634252
1120 0.634252
1121 0.634252
1122 0.634252
1123 0.634252
1124 0.634252
1125 0.634252
1126 0.634252
1127 0.634252
1128 0.634252
1129 0.634252
1130 0.634252
1131 0.634252
1132 0.634252
1133 0.634252
1134 0.634252
1135 0.634252
1136 0.634252
1137 0.634252
1138 0.634252
1139 0.634252
1140 0.634252
1141 0.634252
1142 0.634252
1143 0.634252
1144 0.634252
1145 0.634252
1146 0.634252
1147 0.634252
1148 0.634252
1149 0.634252
1150 0.634252
1151 0.634252
1152 0.634252
1153 0.634252
1154 0.634252
1155 0.634252
1156 0.634252
1157 0.634252
1158 0.634252
1159 0.634252
1160 0.634252
1161 0.634252
1162 0.634252
1163 0.634252
1164 0.634252
1165 0.634252
1166 0.634252
1167 0.634252
1168 0.634252
1169 0.634252
1170 0.634252
1171 0.634252
1172 0.634252
1173 0.634252
1174 0.634252
1175 0.634252
1176 0.634252
1177 0.634252
1178 0.634252
1179 0.634252
1180 0.634252
1181 0.634252
1182 0.634252
1183 0.634252
1184 0.634252
1185 0.634252
1186 0.634252
1187 0.634252
1188 0.634252
1189 0.634252
1190 0.634252
1191 0.634252
1192 0.634252
1193 0.634252
1194 0.634252
1195 0.634252
1196 0.634252
1197 0.634252
1198 0.634252
1199 0.634252
1200 0.634252
1201 0.634252
1202 0.634252
1203 0.634252
1204 0.634252
1205 0.634252
1206 0.634252
1207 0.634252
1208 0.634252
1209 0.634252
1210 0.634252
1211 0.634252
1212 0.634252
1213 0.634252
1214 0.634252
1215 0.634252
1216 0.634252
1217 0.634252
1218 0.634252
1219 0.634252
1220 0.634252
1221 0.634252
1222 0.634252
1223 0.634252
1224 0.634252
1225 0.634252
1226 0.634252
1227 0.634252
1228 0.634252
1229 0.634252
1230 0.634252
1231 0.634252
1232 0.634252
1233 0.634252
1234 0.634252
1235 0.634252
1236 0.634252
1237 0.634252
1238 0.634252
1239 0.634252
1240 0.634252
1241 0.634252
1242 0.634252
1243 0.634252
1244 0.634252
1245 0.634252
1246 0.634252
1247 0.634252
1248 0.634252
1249 0.634252
1250 0.634252
1251 0.634252
1252 0.634252
1253 0.634252
1254 0.634252
1255 0.634252
1256 0.634252
1257 0.634252
1258 0.634252
1259 0.634252
1260 0.634252
1261 0.634252
1262 0.634252
1263 0.634252
1264 0.634252
1265 0.634252
1266 0.634252
1267 0.634252
1268 0.634252
1269 0.634252
1270 0.634252
1271 0.634252
1272 0.634252
1273 0.634252
1274 0.634252
1275 0.634252
1276 0.634252
1277 0.634252
1278 0.634252
1279 0.634252
1280 0.634252
1281 0.634252
1282 0.634252
1283 0.634252
1284 0.634252
1285 0.634252
1286 0.634252
1287 0.634252
1288 0.634252
1289 0.634252
1290 0.634252
1291 0.634252
1292 0.634252
1293 0.634252
1294 0.634252
1295 0.634252
1296 0.634252
1297 0.634252
1298 0.634252
1299 0.634252
1300 0.634252
1301 0.634252
1302 0.634252
1303 0.634252
1304 0.634252
1305 0.634252
1306 0.634252
1307 0.634252
1308 0.634252
1309 0.634252
1310 0.634252
1311 0.634252
1312 0.634252
1313 0.634252
1314 0.634252
1315 0.634252
1316 0.634252
1317 0.634252
1318 0.634252
1319 0.634252
1320 0.634252
1321 0.634252
1322 0.634252
1323 0.634252
1324 0.634252
1325 0.634252
1326 0.634252
1327 0.634252
1328 0.634252
1329 0.634252
1330 0.634252
1331 0.634252
1332 0.634252
1333 0.634252
1334 0.634252
1335 0.634252
1336 0.634252
1337 0.634252
1338 0.634252
1339 0.634252
1340 0.634252
1341 0.634252
1342 0.634252
1343 0.634252
1344 0.634252
1345 0.634252
1346 0.634252
1347 0.634252
1348 0.634252
1349 0.634252
1350 0.634252
1351 0.634252
1352 0.634252
1353 0.634252
1354 0.634252
1355 0.634252
1356 0.634252
1357 0.634252
1358 0.634252
1359 0.634252
1360 0.634252
1361 0.634252
1362 0.634252
1363 0.634252
1364 0.634252
1365 0.634252
1366 0.634252
1367 0.634252
1368 0.634252
1369 0.634252
1370 0.634252
1371 0.634252
1372 0.634252
1373 0.634252
1374 0.634252
1375 0.634252
1376 0.634252
1377 0.634252
1378 0.634252
1379 0.634252
1380 0.634252
1381 0.634252
1382 0.634252
1383 0.634252
1384 0.634252
1385 0.634252
1386 0.634252
1387 0.634252
1388 0.634252
1389 0.634252
1390 0.634252
1391 0.634252
1392 0.634252
1393 0.634252
1394 0.634252
1395 0.634252
1396 0.634252
1397 0.634252
1398 0.634252
1399 0.634252
1400 0.634252
1401 0.634252
1402 0.634252
1403 0.634252
1404 0.634252
1405 0.634252
1406 0.634252
1407 0.634252
1408 0.634252
1409 0.634252
1410 0.634252
1411 0.634252
1412 0.634252
1413 0.634252
1414 0.634252
1415 0.634252
1416 0.634252
1417 0.634252
1418 0.634252
1419 0.634252
1420 0.634252
1421 0.634252
1422 0.634252
1423 0.634252
1424 0.634252
1425 0.634252
1426 0.634252
1427 0.634252
1428 0.634252
1429 0.634252
1430 0.634252
1431 0.634252
1432 0.634252
1433 0.634252
1434 0.634252
1435 0.634252
1436 0.634252
1437 0.634252
1438 0.634252
1439 0.634252
1440 0.634252
1441 0.634252
1442 0.634252
1443 0.634252
1444 0.634252
1445 0.634252
1446 0.634252
1447 0.634252
1448 0.634252
1449 0.634252
1450 0.634252
1451 0.634252
1452 0.634252
1453 0.634252
1454 0.634252
1455 0.634252
1456 0.634252
1457 0.634252
1458 0.634252
1459 0.634252
1460 0.634252
1461 0.634252
1462 0.634252
1463 0.634252
1464 0.634252
1465 0.634252
1466 0.634252
1467 0.634252
1468 0.634252
1469 0.634252
1470 0.634252
1471 0.634252
1472 0.634252
1473 0.634252
1474 0.634252
1475 0.634252
1476 0.634252
1477 0.634252
1478 0.634252
1479 0.634252
1480 0.634252
1481 0.634252
1482 0.634252
1483 0.634252
1484 0.634252
1485 0.634252
1486 0.634252
1487 0.634252
1488 0.634252
1489 0.634252
1490 0.634252
1491 0.634252
1492 0.634252
1493 0.634252
1494 0.634252
1495 0.634252
1496 0.634252
1497 0.634252
1498 0.634252
1499 0.634252
1500 0.634252
1501 0.634252
1502 0.634252
1503 0.634252
1504 0.634252
1505 0.634252
1506 0.634252
1507 0.634252
1508 0.634252
1509 0.634252
1510 0.634252
1511 0.634252
1512 0.634252
1513 0.634252
1514 0.634252
1515 0.634252
1516 0.634252
1517 0.634252
1518 0.634252
1519 0.634252
1520 0.634252
1521 0.634252
1522 0.634252
1523 0.634252
1524 0.634252
1525 0.634252
1526 0.634252
1527 0.634252
1528 0.634252
1529 0.634252
1530 0.634252
1531 0.634252
1532 0.634252
1533 0.634252
1534 0.634252
1535 0.634252
1536 0.634252
1537 0.634252
1538 0.634252
1539 0.634252
1540 0.634252
1541 0.634252
1542 0.634252
1543 0.634252
1544 0.634252
1545 0.634252
1546 0.634252
1547 0.634252
1548 0.634252
1549 0.634252
1550 0.634252
1551 0.634252
1552 0.634252
1553 0.634252
1554 0.634252
1555 0.634252
1556 0.634252
1557 0.634252
1558 0.634252
1559 0.634252
1560 0.634252
1561 0.634252
1562 0.634252
1563 0.634252
1564 0.634252
1565 0.634252
1566 0.634252
1567 0.634252
1568 0.634252
1569 0.634252
1570 0.634252
1571 0.634252
1572 0.634252
1573 0.634252
1574 0.634252
1575 0.634252
1576 0.634252
1577 0.634252
1578 0.634252
1579 0.634252
1580 0.634252
1581 0.634252
1582 0.634252
1583 0.634252
1584 0.634252
1585 0.634252
1586 0.634252
1587 0.634252
1588 0.634252
1589 0.634252
1590 0.634252
1591 0.634252
1592 0.634252
1593 0.634252
1594 0.634252
1595 0.634252
1596 0.634252
1597 0.634252
1598 0.634252
1599 0.634252
1600 0.634252
1601 0.634252
1602 0.634252
1603 0.634252
1604 0.634252
1605 0.634252
1606 0.634252
1607 0.634252
1608 0.634252
1609 0.634252
1610 0.634252
1611 0.634252
1612 0.634252
1613 0.634252
1614 0.634252
1615 0.634252
1616 0.634252
1617 0.634252
1618 0.634252
1619 0.634252
1620 0.634252
1621 0.634252
1622 0.634252
1623 0.634252
1624 0.634252
1625 0.634252
1626 0.634252
1627 0.634252
1628 0.634252
1629 0.634252
1630 0.634252
1631 0.634252
1632 0.634252
1633 0.634252
1634 0.634252
1635 0.634252
1636 0.634252
1637 0.634252
1638 0.634252
1639 0.634252
1640 0.634252
1641 0.634252
1642 0.634252
1643 0.634252
1644 0.634252
1645 0.634252
1646 0.634252
1647 0.634252
1648 0.634252
1649 0.634252
1650 0.634252
1651 0.634252
1652 0.634252
1653 0.634252
1654 0.634252
1655 0.634252
1656 0.634252
1657 0.634252
1658 0.634252
1659 0.634252
1660 0.634252
1661 0.634252
1662 0.634252
1663 0.634252
1664 0.634252
1665 0.634252
1666 0.634252
1667 0.634252
1668 0.634252
1669 0.634252
1670 0.634252
1671 0.634252
1672 0.634252
1673 0.634252
1674 0.634252
1675 0.634252
1676 0.634252
1677 0.634252
1678 0.634252
1679 0.634252
1680 0.634252
1681 0.634252
1682 0.634252
1683 0.634252
1684 0.634252
1685 0.634252
1686 0.634252
1687 0.634252
1688 0.634252
1689 0.634252
1690 0.634252
1691 0.634252
1692 0.634252
1693 0.634252
1694 0.634252
1695 0.634252
1696 0.634252
1697 0.634252
1698 0.634252
1699 0.634252
1700 0.634252
1701 0.634252
1702 0.634252
1703 0.634252
1704 0.634252
1705 0.634252
1706 0.634252
1707 0.634252
1708 0.634252
1709 0.634252
1710 0.634252
1711 0.634252
1712 0.634252
1713 0.634252
1714 0.634252
1715 0.634252
1716 0.634252
1717 0.634252
1718 0.634252
1719 0.634252
1720 0.634252
1721 0.634252
1722 0.634252
1723 0.634252
1724 0.634252
1725 0.634252
1726 0.634252
1727 0.634252
1728 0.634252
1729 0.634252
1730 0.634252
1731 0.634252
1732 0.634252
1733 0.634252
1734 0.634252
1735 0.634252
1736 0.634252
1737 0.634252
1738 0.634252
1739 0.634252
1740 0.634252
1741 0.634252
1742 0.634252
1743 0.634252
1744 0.634252
1745 0.634252
1746 0.634252
1747 0.634252
1748 0.634252
1749 0.634252
1750 0.634252
1751 0.634252
1752 0.634252
1753 0.634252
1754 0.634252
1755 0.634252
1756 0.634252
1757 0.634252
1758 0.634252
1759 0.634252
1760 0.634252
1761 0.634252
1762 0.634252
1763 0.634252
1764 0.634252
1765 0.634252
1766 0.634252
1767 0.634252
1768 0.634252
1769 0.634252
1770 0.634252
1771 0.634252
1772 0.634252
1773 0.634252
1774 0.634252
1775 0.634252
1776 0.634252
1777 0.634252
1778 0.634252
1779 0.634252
1780 0.634252
1781 0.634252
1782 0.634252
1783 0.634252
1784 0.634252
1785 0.634252
1786 0.634252
1787 0.634252
1788 0.634252
1789 0.634252
1790 0.634252
1791 0.634252
1792 0.634252
1793 0.634252
1794 0.634252
1795 0.634252
1796 0.634252
1797 0.634252
1798 0.634252
1799 0.634252
1800 0.634252
1801 0.634252
1802 0.634252
1803 0.634252
1804 0.634252
1805 0.634252
1806 0.634252
1807 0.634252
1808 0.634252
1809 0.634252
1810 0.634252
1811 0.634252
1812 0.634252
1813 0.634252
1814 0.634252
1815 0.634252
1816 0.634252
1817 0.634252
1818 0.634252
1819 0.634252
1820 0.634252
1821 0.634252
1822 0.634252
1823 0.634252
1824 0.634252
1825 0.634252
1826 0.634252
1827 0.634252
1828 0.634252
1829 0.634252
1830 0.634252
1831 0.634252
1832 0.634252
1833 0.634252
1834 0.634252
1835 0.634252
1836 0.634252
1837 0.634252
1838 0.634252
1839 0.634252
1840 0.634252
1841 0.634252
1842 0.634252
1843 0.634252
1844 0.634252
1845 0.634252
1846 0.634252
1847 0.634252
1848 0.634252
1849 0.634252
1850 0.634252
1851 0.634252
1852 0.634252
1853 0.634252
1854 0.634252
1855 0.634252
1856 0.634252
1857 0.634252
1858 0.634252
1859 0.634252
1860 0.634252
1861 0.634252
1862 0.634252
1863 0.634252
1864 0.634252
1865 0.634252
1866 0.634252
1867 0.634252
1868 0.634252
1869 0.634252
1870 0.634252
1871 0.634252
1872 0.634252
1873 0.634252
1874 0.634252
1875 0.634252
1876 0.634252
1877 0.634252
1878 0.634252
1879 0.634252
1880 0.634252
1881 0.634252
1882 0.634252
1883 0.634252
1884 0.634252
1885 0.634252
1886 0.634252
1887 0.634252
1888 0.634252
1889 0.634252
1890 0.634252
1891 0.634252
1892 0.634252
1893 0.634252
1894 0.634252
1895 0.634252
1896 0.634252
1897 0.634252
1898 0.634252
1899 0.634252
1900 0.634252
1901 0.634252
1902 0.634252
1903 0.634252
1904 0.634252
1905 0.634252
1906 0.634252
1907 0.634252
1908 0.634252
1909 0.634252
1910 0.634252
1911 0.634252
1912 0.634252
1913 0.634252
1914 0.634252
1915 0.634252
1916 0.634252
1917 0.634252
1918 0.634252
1919 0.634252
1920 0.634252
1921 0.634252
1922 0.634252
1923 0.634252
1924 0.634252
1925 0.634252
1926 0.634252
1927 0.634252
1928 0.634252
1929 0.634252
1930 0.634252
1931 0.634252
1932 0.634252
1933 0.634252
1934 0.634252
1935 0.634252
1936 0.634252
1937 0.634252
1938 0.634252
1939 0.634252
1940 0.634252
1941 0.634252
1942 0.634252
1943 0.634252
1944 0.634252
1945 0.634252
1946 0.634252
1947 0.634252
1948 0.634252
1949 0.634252
1950 0.634252
1951 0.634252
1952 0.634252
1953 0.634252
1954 0.634252
1955 0.634252
1956 0.634252
1957 0.634252
1958 0.634252
1959 0.634252
1960 0.634252
1961 0.634252
1962 0.634252
1963 0.634252
1964 0.634252
1965 0.634252
1966 0.634252
1967 0.634252
1968 0.634252
1969 0.634252
1970 0.634252
1971 0.634252
1972 0.634252
1973 0.634252
1974 0.634252
1975 0.634252
1976 0.634252
1977 0.634252
1978 0.634252
1979 0.634252
1980 0.634252
1981 0.634252
1982 0.634252
1983 0.634252
1984 0.634252
1985 0.634252
1986 0.634252
1987 0.634252
1988 0.634252
1989 0.634252
1990 0.634252
1991 0.634252
1992 0.634252
1993 0.634252
1994 0.634252
1995 0.634252
1996 0.634252
1997 0.634252
1998 0.634252
1999 0.634252
2000 0.634252
2001 0.634252
2002 0.634252
2003 0.634252
2004 0.634252
2005 0.634252
2006 0.634252
2007 0.634252
2008 0.634252
2009 0.634252
2010 0.634252
2011 0.634252
2012 0.634252
2013 0.634252
2014 0.634252
2015 0.634252
2016 0.634252
2017 0.634252
2018 0.634252
2019 0.634252
2020 0.634252
2021 0.634252
2022 0.634252
2023 0.634252
2024 0.634252
2025 0.634252
2026 0.634252
2027 0.634252
2028 0.634252
2029 0.634252
2030 0.634252
2031 0.634252
2032 0.634252
2033 0.634252
2034 0.634252
2035 0.634252
2036 0.634252
2037 0.634252
2038 0.634252
2039 0.634252
2040 0.634252
2041 0.634252
2042 0.634252
2043 0.634252
2044 0.634252
2045 0.634252
2046 0.634252
2047 0.634252
2048 0.634252
2049 0.634252
2050 0.634252
2051 0.634252
2052 0.634252
2053 0.634252
2054 0.634252
2055 0.634252
2056 0.634252
2057 0.634252
2058 0.634252
2059 0.634252
2060 0.634252
2061 0.634252
2062 0.634252
2063 0.634252
2064 0.634252
2065 0.634252
2066 0.634252
2067 0.634252
2068 0.634252
2069 0.634252
2070 0.634252
2071 0.634252
2072 0.634252
2073 0.634252
2074 0.634252
2075 0.634252
2076 0.634252
2077 0.634252
2078 0.634252
2079 0.634252
2080 0.634252
2081 0.634252
2082 0.634252
2083 0.634252
2084 0.634252
2085 0.634252
2086 0.634252
2087 0.634252
2088 0.634252
2089 0.634252
2090 0.634252
2091 0.634252
2092 0.634252
2093 0.634252
2094 0.634252
2095 0.634252
2096 0.634252
2097 0.634252
2098 0.634252
2099 0.634252
2100 0.634252
2101 0.634252
2102 0.634252
2103 0.634252
2104 0.634252
2105 0.634252
2106 0.634252
2107 0.634252
2108 0.634252
2109 0.634252
2110 0.634252
2111 0.634252
2112 0.634252
2113 0.634252
2114 0.634252
2115 0.634252
2116 0.634252
2117 0.634252
2118 0.634252
2119 0.634252
2120 0.634252
2121 0.634252
2122 0.634252
2123 0.634252
2124 0.634252
2125 0.634252
2126 0.634252
2127 0.634252
2128 0.634252
2129 0.634252
2130 0.634252
2131 0.634252
2132 0.634252
2133 0.634252
2134 0.634252
2135 0.634252
2136 0.634252
2137 0.634252
2138 0.634252
2139 0.634252
2140 0.634252
2141 0.634252
2142 0.634252
2143 0.634252
2144 0.634252
2145 0.634252
2146 0.634252
2147 0.634252
2148 0.634252
2149 0.634252
2150 0.634252
2151 0.634252
2152 0.634252
2153 0.634252
2154 0.634252
2155 0.634252
2156 0.634252
2157 0.634252
2158 0.634252
2159 0.634252
2160 0.634252
2161 0.634252
2162 0.634252
2163 0.634252
2164 0.634252
2165 0.634252
2166 0.634252
2167 0.634252
2168 0.634252
2169 0.634252
2170 0.634252
2171 0.634252
2172 0.634252
2173 0.634252
2174 0.634252
2175 0.634252
2176 0.634252
2177 0.634252
2178 0.634252
2179 0.634252
2180 0.634252
2181 0.634252
2182 0.634252
2183 0.634252
2184 0.634252
2185 0.634252
2186 0.634252
2187 0.634252
2188 0.634252
2189 0.634252
2190 0.634252
2191 0.634252
2192 0.634252
2193 0.634252
2194 0.634252
2195 0.634252
2196 0.634252
2197 0.634252
2198 0.634252
2199 0.634252
2200 0.634252
2201 0.634252
2202 0.634252
2203 0.634252
2204 0.634252
2205 0.634252
2206 0.634252
2207 0.634252
2208 0.634252
2209 0.634252
2210 0.634252
2211 0.634252
2212 0.634252
2213 0.634252
2214 0.634252
2215 0.634252
2216 0.634252
2217 0.634252
2218 0.634252
2219 0.634252
2220 0.634252
2221 0.634252
2222 0.634252
2223 0.634252
2224 0.634252
2225 0.634252
2226 0.634252
2227 0.634252
2228 0.634252
2229 0.634252
2230 0.634252
2231 0.634252
2232 0.634252
2233 0.634252
2234 0.634252
2235 0.634252
2236 0.634252
2237 0.634252
2238 0.634252
2239 0.634252
2240 0.634252
2241 0.634252
2242 0.634252
2243 0.634252
2244 0.634252
2245 0.634252
2246 0.634252
2247 0.634252
2248 0.634252
2249 0.634252
2250 0.634252
2251 0.634252
2252 0.634252
2253 0.634252
2254 0.634252
2255 0.634252
2256 0.634252
2257 0.634252
2258 0.634252
2259 0.634252
2260 0.634252
2261 0.634252
2262 0.634252
2263 0.634252
2264 0.634252
2265 0.634252
2266 0.634252
2267 0.634252
2268 0.634252
2269 0.634252
2270 0.634252
2271 0.634252
2272 0.634252
2273 0.634252
2274 0.634252
2275 0.634252
2276 0.634252
2277 0.634252
2278 0.634252
2279 0.634252
2280 0.634252
2281 0.634252
2282 0.634252
2283 0.634252
2284 0.634252
2285 0.634252
2286 0.634252
2287 0.634252
2288 0.634252
2289 0.634252
2290 0.634252
2291 0.634252
2292 0.634252
2293 0.634252
2294 0.634252
2295 0.634252
2296 0.634252
2297 0.634252
2298 0.634252
2299 0.634252
2300 0.634252
2301 0.634252
2302 0.634252
2303 0.634252
2304 0.634252
2305 0.634252
2306 0.634252
2307 0.634252
2308 0.634252
2309 0.634252
2310 0.634252
2311 0.634252
2312 0.634252
2313 0.634252
2314 0.634252
2315 0.634252
2316 0.634252
2317 0.634252
2318 0.634252
2319 0.634252
2320 0.634252
2321 0.634252
2322 0.634252
2323 0.634252
2324 0.634252
2325 0.634252
2326 0.634252
2327 0.634252
2328 0.634252
2329 0.634252
2330 0.634252
2331 0.634252
2332 0.634252
2333 0.634252
2334 0.634252
2335 0.634252
2336 0.634252
2337 0.634252
2338 0.634252
2339 0.634252
2340 0.634252
2341 0.634252
2342 0.634252
2343 0.634252
2344 0.634252
2345 0.634252
2346 0.634252
2347 0.634252
2348 0.634252
2349 0.634252
2350 0.634252
2351 0.634252
2352 0.634252
2353 0.634252
2354 0.634252
2355 0.634252
2356 0.634252
2357 0.634252
2358 0.634252
2359 0.634252
2360 0.634252
2361 0.634252
2362 0.634252
2363 0.634252
2364 0.634252
2365 0.634252
2366 0.634252
2367 0.634252
2368 0.634252
2369 0.634252
2370 0.634252
2371 0.634252
2372 0.634252
2373 0.634252
2374 0.634252
2375 0.634252
2376 0.634252
2377 0.634252
2378 0.634252
2379 0.634252
2380 0.634252
2381 0.634252
2382 0.634252
2383 0.634252
2384 0.634252
2385 0.634252
2386 0.634252
2387 0.634252
2388 0.634252
2389 0.634252
2390 0.634252
2391 0.634252
2392 0.634252
2393 0.634252
2394 0.634252
2395 0.634252
2396 0.634252
2397 0.634252
2398 0.634252
2399 0.634252
2400 0.634252
2401 0.634252
2402 0.634252
2403 0.634252
2404 0.634252
2405 0.634252
2406 0.634252
2407 0.634252
2408 0.634252
2409 0.634252
2410 0.634252
2411 0.634252
2412 0.634252
2413 0.634252
2414 0.634252
2415 0.634252
2416 0.634252
2417 0.634252
2418 0.634252
2419 0.634252
2420 0.634252
2421 0.634252
2422 0.634252
2423 0.634252
2424 0.634252
2425 0.634252
2426 0.634252
2427 0.634252
2428 0.634252
2429 0.634252
2430 0.634252
2431 0.634252
2432 0.634252
2433 0.634252
2434 0.634252
2435 0.634252
2436 0.634252
2437 0.634252
2438 0.634252
2439 0.634252
2440 0.634252
2441 0.634252
2442 0.634252
2443 0.634252
2444 0.634252
2445 0.634252
2446 0.634252
2447 0.634252
2448 0.634252
2449 0.634252
2450 0.634252
2451 0.634252
2452 0.634252
2453 0.634252
2454 0.634252
2455 0.634252
2456 0.634252
2457 0.634252
2458 0.634252
2459 0.634252
2460 0.634252
2461 0.634252
2462 0.634252
2463 0.634252
2464 0.634252
2465 0.634252
2466 0.634252
2467 0.634252
2468 0.634252
2469 0.634252
2470 0.634252
2471 0.634252
2472 0.634252
2473 0.634252
2474 0.634252
2475 0.634252
2476 0.634252
2477 0.634252
2478 0.634252
2479 0.634252
2480 0.634252
2481 0.634252
2482 0.634252
2483 0.634252
2484 0.634252
2485 0.634252
2486 0.634252
2487 0.634252
2488 0.634252
2489 0.634252
2490 0.634252
2491 0.634252
2492 0.634252
2493 0.634252
2494 0.634252
2495 0.634252
2496 0.634252
2497 0.634252
2498 0.634252
2499 0.634252
2500 0.634252
2501 0.634252
2502 0.634252
2503 0.634252
2504 0.634252
2505 0.634252
2506 0.634252
2507 0.634252
2508 0.634252
2509 0.634252
2510 0.634252
2511 0.634252
2512 0.634252
2513 0.634252
2514 0.634252
2515 0.634252
2516 0.634252
2517 0.634252
2518 0.634252
2519 0.634252
2520 0.634252
2521 0.634252
2522 0.634252
2523 0.634252
2524 0.634252
2525 0.634252
2526 0.634252
2527 0.634252
2528 0.634252
2529 0.634252
2530 0.634252
2531 0.634252
2532 0.634252
2533 0.634252
2534 0.634252
2535 0.634252
2536 0.634252
2537 0.634252
2538 0.634252
2539 0.634252
2540 0.634252
2541 0.634252
2542 0.634252
2543 0.634252
2544 0.634252
2545 0.634252
2546 0.634252
2547 0.634252
2548 0.634252
2549 0.634252
2550 0.634252
2551 0.634252
2552 0.634252
2553 0.634252
2554 0.634252
2555 0.634252
2556 0.634252
2557 0.634252
2558 0.634252
2559 0.634252
2560 0.634252
2561 0.634252
2562 0.634252
2563 0.634252
2564 0.634252
2565 0.634252
2566 0.634252
2567 0.634252
2568 0.634252
2569 0.634252
2570 0.634252
2571 0.634252
2572 0.634252
2573 0.634252
2574 0.634252
2575 0.634252
2576 0.634252
2577 0.634252
2578 0.634252
2579 0.634252
2580 0.634252
2581 0.634252
2582 0.634252
2583 0.634252
2584 0.634252
2585 0.634252
2586 0.634252
2587 0.634252
2588 0.634252
2589 0.634252
2590 0.634252
2591 0.634252
2592 0.634252
2593 0.634252
2594 0.634252
2595 0.634252
2596 0.634252
2597 0.634252
2598 0.634252
2599 0.634252
2600 0.634252
2601 0.634252
2602 0.634252
2603 0.634252
2604 0.634252
2605 0.634252
2606 0.634252
2607 0.634252
2608 0.634252
2609 0.634252
2610 0.634252
2611 0.634252
2612 0.634252
2613 0.634252
2614 0.634252
2615 0.634252
2616 0.634252
2617 0.634252
2618 0.634252
2619 0.634252
2620 0.634252
2621 0.634252
2622 0.634252
2623 0.634252
2624 0.634252
2625 0.634252
2626 0.634252
2627 0.634252
2628 0.634252
2629 0.634252
2630 0.634252
2631 0.634252
2632 0.634252
2633 0.634252
2634 0.634252
2635 0.634252
2636 0.634252
2637 0.634252
2638 0.634252
2639 0.634252
2640 0.634252
2641 0.634252
2642 0.634252
2643 0.634252
2644 0.634252
2645 0.634252
2646 0.634252
2647 0.634252
2648 0.634252
2649 0.634252
2650 0.634252
2651 0.634252
2652 0.634252
2653 0.634252
2654 0.634252
2655 0.634252
2656 0.634252
2657 0.634252
2658 0.634252
2659 0.634252
2660 0.634252
2661 0.634252
2662 0.634252
2663 0.634252
2664 0.634252
2665 0.634252
2666 0.634252
2667 0.634252
2668 0.634252
2669 0.634252
2670 0.634252
2671 0.634252
2672 0.634252
2673 0.634252
2674 0.634252
2675 0.634252
2676 0.634252
2677 0.634252
2678 0.634252
2679 0.634252
2680 0.634252
2681 0.634252
2682 0.634252
2683 0.634252
2684 0.634252
2685 0.634252
2686 0.634252
2687 0.634252
2688 0.634252
2689 0.634252
2690 0.634252
2691 0.634252
2692 0.634252
2693 0.634252
2694 0.634252
2695 0.634252
2696 0.634252
2697 0.634252
2698 0.634252
2699 0.634252
2700 0.634252
2701 0.634252
2702 0.634252
2703 0.634252
2704 0.634252
2705 0.634252
2706 0.634252
2707 0.634252
2708 0.634252
2709 0.634252
2710 0.634252
2711 0.634252
2712 0.634252
2713 0.634252
2714 0.634252
2715 0.634252
2716 0.634252
2717 0.634252
2718 0.634252
2719 0.634252
2720 0.634252
2721 0.634252
2722 0.634252
2723 0.634252
2724 0.634252
2725 0.634252
2726 0.634252
2727 0.634252
2728 0.634252
2729 0.634252
2730 0.634252
2731 0.634252
2732 0.634252
2733 0.634252
2734 0.634252
2735 0.634252
2736 0.634252
2737 0.634252
2738 0.634252
2739 0.634252
2740 0.634252
2741 0.634252
2742 0.634252
2743 0.634252
2744 0.634252
2745 0.634252
2746 0.634252
2747 0.634252
2748 0.634252
2749 0.634252
2750 0.634252
2751 0.634252
2752 0.634252
2753 0.634252
2754 0.634252
2755 0.634252
2756 0.634252
2757 0.634252
2758 0.634252
2759 0.634252
2760 0.634252
2761 0.634252
2762 0.634252
2763 0.634252
2764 0.634252
2765 0.634252
2766 0.634252
2767 0.634252
2768 0.634252
2769 0.634252
2770 0.634252
2771 0.634252
2772 0.634252
2773 0.634252
2774 0.634252
2775 0.634252
2776 0.634252
2777 0.634252
2778 0.634252
2779 0.634252
2780 0.634252
2781 0.634252
2782 0.634252
2783 0.634252
2784 0.634252
2785 0.634252
2786 0.634252
2787 0.634252
2788 0.634252
2789 0.634252
2790 0.634252
2791 0.634252
2792 0.634252
2793 0.634252
2794 0.634252
2795 0.634252
2796 0.634252
2797 0.634252
2798 0.634252
2799 0.634252
2800 0.634252
2801 0.634252
2802 0.634252
2803 0.634252
2804 0.634252
2805 0.634252
2806 0.634252
2807 0.634252
2808 0.634252
2809 0.634252
2810 0.634252
2811 0.634252
2812 0.634252
2813 0.634252
2814 0.634252
2815 0.634252
2816 0.634252
2817 0.634252
2818 0.634252
2819 0.634252
2820 0.634252
2821 0.634252
2822 0.634252
2823 0.634252
2824 0.634252
2825 0.634252
2826 0.634252
2827 0.634252
2828 0.634252
2829 0.634252
2830 0.634252
2831 0.634252
2832 0.634252
2833 0.634252
2834 0.634252
2835 0.634252
2836 0.634252
2837 0.634252
2838 0.634252
2839 0.634252
2840 0.634252
2841 0.634252
2842 0.634252
2843 0.634252
2844 0.634252
2845 0.634252
2846 0.634252
2847 0.634252
2848 0.634252
2849 0.634252
2850 0.634252
2851 0.634252
2852 0.634252
2853 0.634252
2854 0.634252
2855 0.634252
2856 0.634252
2857 0.634252
2858 0.634252
2859 0.634252
2860 0.634252
2861 0.634252
2862 0.634252
2863 0.634252
2864 0.634252
2865 0.634252
2866 0.634252
2867 0.634252
2868 0.634252
2869 0.634252
2870 0.634252
2871 0.634252
2872 0.634252
2873 0.634252
2874 0.634252
2875 0.634252
2876 0.634252
2877 0.634252
2878 0.634252
2879 0.634252
2880 0.634252
2881 0.634252
2882 0.634252
2883 0.634252
2884 0.634252
2885 0.634252
2886 0.634252
2887 0.634252
2888 0.634252
2889 0.634252
2890 0.634252
2891 0.634252
2892 0.634252
2893 0.634252
2894 0.634252
2895 0.634252
2896 0.634252
2897 0.634252
2898 0.634252
2899 0.634252
2900 0.634252
2901 0.634252
2902 0.634252
2903 0.634252
2904 0.634252
2905 0.634252
2906 0.634252
2907 0.634252
2908 0.634252
2909 0.634252
2910 0.634252
2911 0.634252
2912 0.634252
2913 0.634252
2914 0.634252
2915 0.634252
2916 0.634252
2917 0.634252
2918 0.634252
2919 0.634252
2920 0.634252
2921 0.634252
2922 0.634252
2923 0.634252
2924 0.634252
2925 0.634252
2926 0.634252
2927 0.634252
2928 0.634252
2929 0.634252
2930 0.634252
2931 0.634252
2932 0.634252
2933 0.634252
2934 0.634252
2935 0.634252
2936 0.634252
2937 0.634252
2938 0.634252
2939 0.634252
2940 0.634252
2941 0.634252
2942 0.634252
2943 0.634252
2944 0.634252
2945 0.634252
2946 0.634252
2947 0.634252
2948 0.634252
2949 0.634252
2950 0.634252
2951 0.634252
2952 0.634252
2953 0.634252
2954 0.634252
2955 0.634252
2956 0.634252
2957 0.634252
2958 0.634252
2959 0.634252
2960 0.634252
2961 0.634252
2962 0.634252
2963 0.634252
2964 0.634252
2965 0.634252
2966 0.634252
2967 0.634252
2968 0.634252
2969 0.634252
2970 0.634252
2971 0.634252
2972 0.634252
2973 0.634252
2974 0.634252
2975 0.634252
2976 0.634252
2977 0.634252
2978 0.634252
2979 0.634252
2980 0.634252
2981 0.634252
2982 0.634252
2983 0.634252
2984 0.634252
2985 0.634252
2986 0.634252
2987 0.634252
2988 0.634252
2989 0.634252
2990 0.634252
2991 0.634252
2992 0.634252
2993 0.634252
2994 0.634252
2995 0.634252
2996 0.634252
2997 0.634252
2998 0.634252
2999 0.634252
3000 0.634252
3001 0.634252
3002 0.634252
3003 0.634252
3004 0.634252
3005 0.634252
3006 0.634252
3007 0.634252
3008 0.634252
3009 0.634252
3010 0.634252
3011 0.634252
3012 0.634252
3013 0.634252
3014 0.634252
3015 0.634252
3016 0.634252
3017 0.634252
3018 0.634252
3019 0.634252
3020 0.634252
3021 0.634252
3022 0.634252
3023 0.634252
3024 0.634252
3025 0.634252
3026 0.634252
3027 0.634252
3028 0.634252
3029 0.634252
3030 0.634252
3031 0.634252
3032 0.634252
3033 0.634252
3034 0.634252
3035 0.634252
3036 0.634252
3037 0.634252
3038 0.634252
3039 0.634252
3040 0.634252
3041 0.634252
3042 0.634252
3043 0.634252
3044 0.634252
3045 0.634252
3046 0.634252
3047 0.634252
3048 0.634252
3049 0.634252
3050 0.634252
3051 0.634252
3052 0.634252
3053 0.634252
3054 0.634252
3055 0.634252
3056 0.634252
3057 0.634252
3058 0.634252
3059 0.634252
3060 0.634252
3061 0.634252
3062 0.634252
3063 0.634252
3064 0.634252
3065 0.634252
3066 0.634252
3067 0.634252
3068 0.634252
3069 0.634252
3070 0.634252
3071 0.634252
3072 0.634252
3073 0.634252
3074 0.634252
3075 0.634252
3076 0.634252
3077 0.634252
3078 0.634252
3079 0.634252
3080 0.634252
3081 0.634252
3082 0.634252
3083 0.634252
3084 0.634252
3085 0.634252
3086 0.634252
3087 0.634252
3088 0.634252
3089 0.634252
3090 0.634252
3091 0.634252
3092 0.634252
3093 0.634252
3094 0.634252
3095 0.634252
3096 0.634252
3097 0.634252
3098 0.634252
3099 0.634252
3100 0.634252
3101 0.634252
3102 0.634252
3103 0.634252
3104 0.634252
3105 0.634252
3106 0.634252
3107 0.634252
3108 0.634252
3109 0.634252
3110 0.634252
3111 0.634252
3112 0.634252
3113 0.634252
3114 0.634252
3115 0.634252
3116 0.634252
3117 0.634252
3118 0.634252
3119 0.634252
3120 0.634252
3121 0.634252
3122 0.634252
3123 0.634252
3124 0.634252
3125 0.634252
3126 0.634252
3127 0.634252
3128 0.634252
3129 0.634252
3130 0.634252
3131 0.634252
3132 0.634252
3133 0.634252
3134 0.634252
3135 0.634252
3136 0.634252
3137 0.634252
3138 0.634252
3139 0.634252
3140 0.634252
3141 0.634252
3142 0.634252
3143 0.634252
3144 0.634252
3145 0.634252
3146 0.634252
3147 0.634252
3148 0.634252
3149 0.634252
3150 0.634252
3151 0.634252
3152 0.634252
3153 0.634252
3154 0.634252
3155 0.634252
3156 0.634252
3157 0.634252
3158 0.634252
3159 0.634252
3160 0.634252
3161 0.634252
3162 0.634252
3163 0.634252
3164 0.634252
3165 0.634252
3166 0.634252
3167 0.634252
3168 0.634252
3169 0.634252
3170 0.634252
3171 0.634252
3172 0.634252
3173 0.634252
3174 0.634252
3175 0.634252
3176 0.634252
3177 0.634252
3178 0.634252
3179 0.634252
3180 0.634252
3181 0.634252
3182 0.634252
3183 0.634252
3184 0.634252
3185 0.634252
3186 0.634252
3187 0.634252
3188 0.634252
3189 0.634252
3190 0.634252
3191 0.634252
3192 0.634252
3193 0.634252
3194 0.634252
3195 0.634252
3196 0.634252
3197 0.634252
3198 0.634252
3199 0.634252
3200 0.634252
3201 0.634252
3202 0.634252
3203 0.634252
3204 0.634252
3205 0.634252
3206 0.634252
3207 0.634252
3208 0.634252
3209 0.634252
3210 0.634252
3211 0.634252
3212 0.634252
3213 0.634252
3214 0.634252
3215 0.634252
3216 0.634252
3217 0.634252
3218 0.634252
3219 0.634252
3220 0.634252
3221 0.634252
3222 0.634252
3223 0.634252
3224 0.634252
3225 0.634252
3226 0.634252
3227 0.634252
3228 0.634252
3229 0.634252
3230 0.634252
3231 0.634252
3232 0.634252
3233 0.634252
3234 0.634252
3235 0.634252
3236 0.634252
3237 0.634252
3238 0.634252
3239 0.634252
3240 0.634252
3241 0.634252
3242 0.634252
3243 0.634252
3244 0.634252
3245 0.634252
3246 0.634252
3247 0.634252
3248 0.634252
3249 0.634252
3250 0.634252
3251 0.634252
3252 0.634252
3253 0.634252
3254 0.634252
3255 0.634252
3256 0.634252
3257 0.634252
3258 0.634252
3259 0.634252
3260 0.634252
3261 0.634252
3262 0.634252
3263 0.634252
3264 0.634252
3265 0.634252
3266 0.634252
3267 0.634252
3268 0.634252
3269 0.634252
3270 0.634252
3271 0.634252
3272 0.634252
3273 0.634252
3274 0.634252
3275 0.634252
3276 0.634252
3277 0.634252
3278 0.634252
3279 0.634252
3280 0.634252
3281 0.634252
3282 0.634252
3283 0.634252
3284 0.634252
3285 0.634252
3286 0.634252
3287 0.634252
3288 0.634252
3289 0.634252
3290 0.634252
3291 0.634252
3292 0.634252
3293 0.634252
3294 0.634252
3295 0.634252
3296 0.634252
3297 0.634252
3298 0.634252
3299 0.634252
3300 0.634252
3301 0.634252
3302 0.634252
3303 0.634252
3304 0.634252
3305 0.634252
3306 0.634252
3307 0.634252
3308 0.634252
3309 0.634252
3310 0.634252
3311 0.634252
3312 0.634252
3313 0.634252
3314 0.634252
3315 0.634252
3316 0.634252
3317 0.634252
3318 0.634252
3319 0.634252
3320 0.634252
3321 0.634252
3322 0.634252
3323 0.634252
3324 0.634252
3325 0.634252
3326 0.634252
3327 0.634252
3328 0.634252
3329 0.634252
3330 0.634252
3331 0.634252
3332 0.634252
3333 0.634252
3334 0.634252
3335 0.634252
3336 0.634252
3337 0.634252
3338 0.634252
3339 0.634252
3340 0.634252
3341 0.634252
3342 0.634252
3343 0.634252
3344 0.634252
3345 0.634252
3346 0.634252
3347 0.634252
3348 0.634252
3349 0.634252
3350 0.634252
3351 0.634252
3352 0.634252
3353 0.634252
3354 0.634252
3355 0.634252
3356 0.634252
3357 0.634252
3358 0.634252
3359 0.634252
3360 0.634252
3361 0.634252
3362 0.634252
3363 0.634252
3364 0.634252
3365 0.634252
3366 0.634252
3367 0.634252
3368 0.634252
3369 0.634252
3370 0.634252
3371 0.634252
3372 0.634252
3373 0.634252
3374 0.634252
3375 0.634252
3376 0.634252
3377 0.634252
3378 0.634252
3379 0.634252
3380 0.634252
3381 0.634252
3382 0.634252
3383 0.634252
3384 0.634252
3385 0.634252
3386 0.634252
3387 0.634252
3388 0.634252
3389 0.634252
3390 0.634252
3391 0.634252
3392 0.634252
3393 0.634252
3394 0.634252
3395 0.634252
3396 0.634252
3397 0.634252
3398 0.634252
3399 0.634252
3400 0.634252
3401 0.634252
3402 0.634252
3403 0.634252
3404 0.634252
3405 0.634252
3406 0.634252
3407 0.634252
3408 0.634252
3409 0.634252
3410 0.634252
3411 0.634252
3412 0.634252
3413 0.634252
3414 0.634252
3415 0.634252
3416 0.634252
3417 0.634252
3418 0.634252
3419 0.634252
3420 0.634252
3421 0.634252
3422 0.634252
3423 0.634252
3424 0.634252
3425 0.634252
3426 0.634252
3427 0.634252
3428 0.634252
3429 0.634252
3430 0.634252
3431 0.634252
3432 0.634252
3433 0.634252
3434 0.634252
3435 0.634252
3436 0.634252
3437 0.634252
3438 0.634252
3439 0.634252
3440 0.634252
3441 0.634252
3442 0.634252
3443 0.634252
3444 0.634252
3445 0.634252
3446 0.634252
3447 0.634252
3448 0.634252
3449 0.634252
3450 0.634252
3451 0.634252
3452 0.634252
3453 0.634252
3454 0.634252
3455 0.634252
3456 0.634252
3457 0.634252
3458 0.634252
3459 0.634252
3460 0.634252
3461 0.634252
3462 0.634252
3463 0.634252
3464 0.634252
3465 0.634252
3466 0.634252
3467 0.634252
3468 0.634252
3469 0.634252
3470 0.634252
3471 0.634252
3472 0.634252
3473 0.634252
3474 0.634252
3475 0.634252
3476 0.634252
3477 0.634252
3478 0.634252
3479 0.634252
3480 0.634252
3481 0.634252
3482 0.634252
3483 0.634252
3484 0.634252
3485 0.634252
3486 0.634252
3487 0.634252
3488 0.634252
3489 0.634252
3490 0.634252
3491 0.634252
3492 0.634252
3493 0.634252
3494 0.634252
3495 0.634252
3496 0.634252
3497 0.634252
3498 0.634252
3499 0.634252
3500 0.634252
3501 0.634252
3502 0.634252
3503 0.634252
3504 0.634252
3505 0.634252
3506 0.634252
3507 0.634252
3508 0.634252
3509 0.634252
3510 0.634252
3511 0.634252
3512 0.634252
3513 0.634252
3514 0.634252
3515 0.634252
3516 0.634252
3517 0.634252
3518 0.634252
3519 0.634252
3520 0.634252
3521 0.634252
3522 0.634252
3523 0.634252
3524 0.634252
3525 0.634252
3526 0.634252
3527 0.634252
3528 0.634252
3529 0.634252
3530 0.634252
3531 0.634252
3532 0.634252
3533 0.634252
3534 0.634252
3535 0.634252
3536 0.634252
3537 0.634252
3538 0.634252
3539 0.634252
3540 0.634252
3541 0.634252
3542 0.634252
3543 0.634252
3544 0.634252
3545 0.634252
3546 0.634252
3547 0.634252
3548 0.634252
3549 0.634252
3550 0.634252
3551 0.634252
3552 0.634252
3553 0.634252
3554 0.634252
3555 0.634252
3556 0.634252
3557 0.634252
3558 0.634252
3559 0.634252
3560 0.634252
3561 0.634252
3562 0.634252
3563 0.634252
3564 0.634252
3565 0.634252
3566 0.634252
3567 0.634252
3568 0.634252
3569 0.634252
3570 0.634252
3571 0.634252
3572 0.634252
3573 0.634252
3574 0.634252
3575 0.634252
3576 0.634252
3577 0.634252
3578 0.634252
3579 0.634252
3580 0.634252
3581 0.634252
3582 0.634252
3583 0.634252
3584 0.634252
3585 0.634252
3586 0.634252
3587 0.634252
3588 0.634252
3589 0.634252
3590 0.634252
3591 0.634252
3592 0.634252
3593 0.634252
3594 0.634252
3595 0.634252
3596 0.634252
3597 0.634252
3598 0.634252
3599 0.634252


==> plots/data/dataGC-Journal-LDM.dat <==
0 0.513001
1 0.560598
2 0.563201
3 0.57546
4 0.58703
5 0.587796
6 0.599254
7 0.599946
8 0.600398
9 0.600991
10 0.601282
11 0.601774
12 0.602381
13 0.602863
14 0.603222
15 0.603356
16 0.603583
17 0.604079
18 0.604507
19 0.604689
20 0.604755
21 0.60485
22 0.605305
23 0.605611
24 0.605878
25 0.605935
26 0.606043
27 0.606217
28 0.606275
29 0.606334
30 0.606688
31 0.606806
32 0.606899
33 0.606937
34 0.606964
35 0.607055
36 0.607155
37 0.607304
38 0.607344
39 0.607349
40 0.607374
41 0.607513
42 0.607538
43 0.60757
44 0.607585
45 0.607596
46 0.607657
47 0.607673
48 0.607751
49 0.60794
50 0.608109
51 0.608126
52 0.608168
53 0.608204
54 0.608204
55 0.608467
56 0.608551
57 0.608784
58 0.608796
59 0.608805
60 0.60886
61 0.60886
62 0.608881
63 0.609054
64 0.609074
65 0.609188
66 0.609239
67 0.609312
68 0.609324
69 0.609337
70 0.60948
71 0.609491
72 0.609633
73 0.609675
74 0.609692
75 0.60975
76 0.609878
77 0.609901
78 0.609921
79 0.60994
80 0.609968
81 0.609993
82 0.610005
83 0.610013
84 0.610013
85 0.610015
86 0.610108
87 0.610187
88 0.610244
89 0.610313
90 0.610346
91 0.610346
92 0.610373
93 0.610373
94 0.610385
95 0.61059
96 0.613583
97 0.618982
98 0.619038
99 0.619152
100 0.619193
101 0.619425
102 0.62202
103 0.622038
104 0.62207
105 0.622099
106 0.622142
107 0.622233
108 0.622244
109 0.622263
110 0.622296
111 0.622308
112 0.622312
113 0.622421
114 0.622421
115 0.622421
116 0.622421
117 0.622421
118 0.622425
119 0.622425
120 0.622434
121 0.622599
122 0.62261
123 0.622617
124 0.622617
125 0.622617
126 0.622673
127 0.622673
128 0.622717
129 0.622744
130 0.622753
131 0.622753
132 0.622789
133 0.622789
134 0.622789
135 0.622815
136 0.622826
137 0.622838
138 0.622838
139 0.622907
140 0.622985
141 0.622985
142 0.623063
143 0.623067
144 0.623124
145 0.623229
146 0.623229
147 0.623362
148 0.623362
149 0.623362
150 0.623447
151 0.623447
152 0.623502
153 0.623538
154 0.623538
155 0.623607
156 0.623607
157 0.623607
158 0.623607
159 0.623607
160 0.623607
161 0.623703
162 0.623735
163 0.623735
164 0.623774
165 0.623809
166 0.623813
167 0.623813
168 0.623836
169 0.623848
170 0.623865
171 0.623891
172 0.623891
173 0.623891
174 0.623898
175 0.623904
176 0.623904
177 0.623908
178 0.623908
179 0.62397
180 0.623978
181 0.624016
182 0.624021
183 0.624031
184 0.624038
185 0.624061
186 0.624061
187 0.624073
188 0.624168
189 0.624188
190 0.62421
191 0.62421
192 0.62421
193 0.624281
194 0.624286
195 0.6243
196 0.6243
197 0.6243
198 0.6243
199 0.6243
200 0.624327
201 0.624346
202 0.624346
203 0.624346
204 0.624346
205 0.624401
206 0.624656
207 0.624735
208 0.624741
209 0.624747
210 0.625076
211 0.625118
212 0.625124
213 0.625179
214 0.625179
215 0.625185
216 0.625185
217 0.625185
218 0.625271
219 0.625305
220 0.625305
221 0.625305
222 0.625348
223 0.625348
224 0.625389
225 0.625389
226 0.625389
227 0.625389
228 0.625434
229 0.625434
230 0.625434
231 0.625458
232 0.625458
233 0.625458
234 0.625458
235 0.625458
236 0.625458
237 0.625458
238 0.625464
239 0.625464
240 0.625464
241 0.625471
242 0.625471
243 0.625486
244 0.625613
245 0.625626
246 0.625626
247 0.625649
248 0.625649
249 0.625649
250 0.625654
251 0.625654
252 0.625654
253 0.625657
254 0.625657
255 0.625657
256 0.625657
257 0.625657
258 0.625712
259 0.625719
260 0.625771
261 0.625771
262 0.625777
263 0.625827
264 0.625827
265 0.625827
266 0.625827
267 0.625827
268 0.625827
269 0.625827
270 0.625827
271 0.625827
272 0.625827
273 0.625832
274 0.625832
275 0.625837
276 0.626045
277 0.626045
278 0.626117
279 0.626117
280 0.626122
281 0.626122
282 0.626122
283 0.626129
284 0.626129
285 0.626129
286 0.626129
287 0.626136
288 0.626136
289 0.626141
290 0.626141
291 0.626141
292 0.626151
293 0.626195
294 0.626211
295 0.626211
296 0.626211
297 0.626211
298 0.626211
299 0.626211
300 0.626211
301 0.626211
302 0.626211
303 0.626211
304 0.62626
305 0.62626
306 0.62626
307 0.626324
308 0.626324
309 0.626324
310 0.626324
311 0.626329
312 0.626329
313 0.626405
314 0.626418
315 0.626418
316 0.626418
317 0.626459
318 0.626459
319 0.626459
320 0.626459
321 0.626472
322 0.626482
323 0.626524
324 0.62653
325 0.62653
326 0.62653
327 0.62653
328 0.62653
329 0.62653
330 0.62653
331 0.62653
332 0.62653
333 0.62653
334 0.62653
335 0.62653
336 0.626566
337 0.626566
338 0.626566
339 0.626566
340 0.626615
341 0.626615
342 0.626621
343 0.626621
344 0.626621
345 0.626621
346 0.626621
347 0.626626
348 0.626626
349 0.626626
350 0.626626
351 0.626632
352 0.626637
353 0.626647
354 0.626647
355 0.626654
356 0.626654
357 0.626661
358 0.626683
359 0.626683
360 0.62671
361 0.62671
362 0.62671
363 0.62671
364 0.62671
365 0.62671
366 0.62671
367 0.626719
368 0.626741
369 0.626741
370 0.626775
371 0.626775
372 0.626791
373 0.626791
374 0.626791
375 0.62683
376 0.62683
377 0.62683
378 0.62683
379 0.62683
380 0.62683
381 0.62683
382 0.62683
383 0.62683
384 0.62683
385 0.62683
386 0.626831
387 0.626946
388 0.626946
389 0.626946
390 0.626946
391 0.626951
392 0.626951
393 0.626957
394 0.626957
395 0.626974
396 0.626974
397 0.626974
398 0.626974
399 0.626994
400 0.626994
401 0.626994
402 0.626994
403 0.626994
404 0.626994
405 0.627001
406 0.627001
407 0.627001
408 0.627001
409 0.627011
410 0.627011
411 0.627011
412 0.627011
413 0.627011
414 0.627011
415 0.627011
416 0.627016
417 0.627016
418 0.627048
419 0.627048
420 0.627057
421 0.627057
422 0.627067
423 0.627074
424 0.627121
425 0.627121
426 0.627121
427 0.627121
428 0.627121
429 0.627121
430 0.627121
431 0.627121
432 0.627121
433 0.627121
434 0.627121
435 0.627121
436 0.627121
437 0.627121
438 0.627121
439 0.627123
440 0.627126
441 0.627126
442 0.627126
443 0.627126
444 0.627126
445 0.627126
446 0.627126
447 0.627126
448 0.627126
449 0.627142
450 0.627142
451 0.627142
452 0.627142
453 0.627142
454 0.627142
455 0.627157
456 0.627157
457 0.627162
458 0.627162
459 0.627177
460 0.627177
461 0.627179
462 0.62718
463 0.62718
464 0.62718
465 0.62718
466 0.62718
467 0.627219
468 0.627219
469 0.627219
470 0.627219
471 0.627219
472 0.627219
473 0.627219
474 0.627219
475 0.627219
476 0.627219
477 0.627219
478 0.627219
479 0.627228
480 0.627228
481 0.627228
482 0.627228
483 0.627228
484 0.627228
485 0.627241
486 0.627246
487 0.627246
488 0.627246
489 0.627253
490 0.627253
491 0.627253
492 0.627253
493 0.627253
494 0.627253
495 0.627253
496 0.627253
497 0.627274
498 0.627278
499 0.627278
500 0.627278
501 0.627278
502 0.627278
503 0.62729
504 0.627303
505 0.627303
506 0.627303
507 0.627303
508 0.627305
509 0.627305
510 0.627305
511 0.627305
512 0.627305
513 0.627308
514 0.627308
515 0.62733
516 0.62733
517 0.62733
518 0.62733
519 0.62733
520 0.62733
521 0.627334
522 0.627334
523 0.627334
524 0.627366
525 0.627366
526 0.627375
527 0.627375
528 0.62738
529 0.62738
530 0.62738
531 0.62738
532 0.627385
533 0.627385
534 0.627385
535 0.627385
536 0.627385
537 0.627411
538 0.627427
539 0.627434
540 0.627458
541 0.627458
542 0.627458
543 0.627458
544 0.627458
545 0.627458
546 0.627458
547 0.627458
548 0.627458
549 0.627458
550 0.627465
551 0.62747
552 0.62747
553 0.62747
554 0.62747
555 0.627475
556 0.627475
557 0.627508
558 0.627508
559 0.627551
560 0.627551
561 0.627551
562 0.627551
563 0.627561
564 0.627561
565 0.627561
566 0.627561
567 0.627561
568 0.627561
569 0.627561
570 0.627561
571 0.627687
572 0.627688
573 0.627688
574 0.627688
575 0.627688
576 0.627688
577 0.627698
578 0.627698
579 0.627698
580 0.627698
581 0.627698
582 0.627698
583 0.627698
584 0.627698
585 0.6277
586 0.6277
587 0.6277
588 0.6277
589 0.627732
590 0.627796
591 0.6278
592 0.6278
593 0.6278
594 0.627825
595 0.627825
596 0.627825
597 0.627825
598 0.627825
599 0.627825
600 0.627825
601 0.62783
602 0.62783
603 0.627837
604 0.627837
605 0.627837
606 0.627837
607 0.627837
608 0.627837
609 0.627837
610 0.627837
611 0.627837
612 0.627837
613 0.627837
614 0.627837
615 0.627837
616 0.627837
617 0.627837
618 0.627837
619 0.627837
620 0.627837
621 0.627837
622 0.627837
623 0.627837
624 0.627837
625 0.627837
626 0.627837
627 0.627837
628 0.627837
629 0.627837
630 0.627842
631 0.627842
632 0.627852
633 0.627852
634 0.627852
635 0.627859
636 0.627859
637 0.627859
638 0.627859
639 0.627859
640 0.627859
641 0.627864
642 0.627864
643 0.627864
644 0.627864
645 0.627864
646 0.627864
647 0.627864
648 0.627874
649 0.627874
650 0.627877
651 0.627877
652 0.627877
653 0.627877
654 0.627877
655 0.627877
656 0.627877
657 0.627877
658 0.627877
659 0.62788
660 0.62788
661 0.62788
662 0.62788
663 0.627891
664 0.627891
665 0.627891
666 0.627891
667 0.627891
668 0.627891
669 0.627891
670 0.627891
671 0.627891
672 0.627891
673 0.627891
674 0.627891
675 0.627891
676 0.627891
677 0.627901
678 0.627901
679 0.627901
680 0.627901
681 0.627905
682 0.627905
683 0.627906
684 0.627906
685 0.627906
686 0.627906
687 0.627906
688 0.627906
689 0.627909
690 0.627909
691 0.627909
692 0.627909
693 0.627909
694 0.627913
695 0.627913
696 0.627913
697 0.627913
698 0.627919
699 0.627919
700 0.627919
701 0.627919
702 0.627919
703 0.627921
704 0.627924
705 0.627924
706 0.627924
707 0.627933
708 0.627933
709 0.627933
710 0.627933
711 0.627942
712 0.627942
713 0.627942
714 0.627942
715 0.627948
716 0.627948
717 0.627948
718 0.627948
719 0.627951
720 0.627965
721 0.627981
722 0.627981
723 0.627981
724 0.627981
725 0.627981
726 0.627981
727 0.627981
728 0.627981
729 0.628014
730 0.628019
731 0.628019
732 0.628019
733 0.628019
734 0.628019
735 0.628019
736 0.628019
737 0.628019
738 0.628019
739 0.628019
740 0.628019
741 0.628019
742 0.628019
743 0.628019
744 0.628019
745 0.628019
746 0.628019
747 0.628019
748 0.628019
749 0.628019
750 0.628019
751 0.628019
752 0.628023
753 0.628023
754 0.628023
755 0.628023
756 0.628023
757 0.628023
758 0.628023
759 0.628023
760 0.628023
761 0.628051
762 0.628051
763 0.628067
764 0.628067
765 0.628076
766 0.628076
767 0.628076
768 0.628076
769 0.628076
770 0.628076
771 0.628076
772 0.628076
773 0.628076
774 0.628287
775 0.628289
776 0.628289
777 0.628289
778 0.628289
779 0.628289
780 0.628289
781 0.628289
782 0.628289
783 0.628289
784 0.628289
785 0.628289
786 0.628289
787 0.628289
788 0.628289
789 0.628289
790 0.628289
791 0.628289
792 0.628297
793 0.628297
794 0.628297
795 0.628297
796 0.628297
797 0.628297
798 0.628297
799 0.628297
800 0.628297
801 0.628297
802 0.628297
803 0.628297
804 0.628297
805 0.628297
806 0.628303
807 0.628324
808 0.628324
809 0.628324
810 0.628324
811 0.628377
812 0.628377
813 0.628377
814 0.628377
815 0.628377
816 0.628377
817 0.628377
818 0.628377
819 0.628377
820 0.628377
821 0.628377
822 0.628377
823 0.628377
824 0.628377
825 0.628377
826 0.628377
827 0.628377
828 0.628377
829 0.628377
830 0.628433
831 0.628433
832 0.628433
833 0.628437
834 0.628437
835 0.628443
836 0.628443
837 0.628443
838 0.628443
839 0.628457
840 0.628457
841 0.628457
842 0.628457
843 0.628457
844 0.628457
845 0.628457
846 0.628457
847 0.628457
848 0.628463
849 0.628494
850 0.628494
851 0.628506
852 0.628511
853 0.628511
854 0.628511
855 0.628517
856 0.628517
857 0.628517
858 0.628517
859 0.628517
860 0.628517
861 0.628517
862 0.628517
863 0.628524
864 0.628524
865 0.628524
866 0.628524
867 0.628524
868 0.628524
869 0.628529
870 0.628549
871 0.628549
872 0.628549
873 0.628549
874 0.628549
875 0.628549
876 0.628549
877 0.628549
878 0.628552
879 0.628552
880 0.628556
881 0.628556
882 0.628556
883 0.628556
884 0.628583
885 0.62859
886 0.62859
887 0.62859
888 0.62859
889 0.62862
890 0.62862
891 0.62862
892 0.62862
893 0.62862
894 0.62862
895 0.62862
896 0.62862
897 0.62862
898 0.62862
899 0.62862
900 0.62862
901 0.628637
902 0.628637
903 0.628637
904 0.628637
905 0.628637
906 0.628637
907 0.628637
908 0.628637
909 0.628637
910 0.628637
911 0.628637
912 0.628637
913 0.628642
914 0.628642
915 0.628642
916 0.628644
917 0.628644
918 0.628644
919 0.628644
920 0.628644
921 0.628644
922 0.628644
923 0.628644
924 0.628644
925 0.628644
926 0.628644
927 0.628644
928 0.628644
929 0.628644
930 0.628647
931 0.628647
932 0.628647
933 0.628647
934 0.628647
935 0.628647
936 0.62867
937 0.62867
938 0.62867
939 0.62867
940 0.62867
941 0.62867
942 0.62867
943 0.62867
944 0.62867
945 0.62867
946 0.62867
947 0.62867
948 0.62867
949 0.62867
950 0.62867
951 0.62867
952 0.62867
953 0.628835
954 0.628835
955 0.628835
956 0.628835
957 0.628835
958 0.628835
959 0.628835
960 0.62886
961 0.62886
962 0.628867
963 0.628867
964 0.628867
965 0.628867
966 0.628867
967 0.628867
968 0.628867
969 0.628867
970 0.62887
971 0.62887
972 0.62887
973 0.62887
974 0.62887
975 0.62887
976 0.628967
977 0.628975
978 0.628978
979 0.628978
980 0.628981
981 0.628981
982 0.628981
983 0.628981
984 0.628981
985 0.628981
986 0.628981
987 0.628981
988 0.628981
989 0.628981
990 0.628981
991 0.628981
992 0.628981
993 0.628981
994 0.628981
995 0.62899
996 0.62899
997 0.62899
998 0.62899
999 0.62899
1000 0.62899
1001 0.629004
1002 0.629004
1003 0.629019
1004 0.629019
1005 0.629033
1006 0.629033
1007 0.629033
1008 0.629033
1009 0.629033
1010 0.629033
1011 0.629033
1012 0.629033
1013 0.629033
1014 0.629033
1015 0.629033
1016 0.629033
1017 0.629033
1018 0.629042
1019 0.629042
1020 0.629045
1021 0.629045
1022 0.629058
1023 0.629058
1024 0.629061
1025 0.629075
1026 0.629075
1027 0.629075
1028 0.629075
1029 0.629075
1030 0.629075
1031 0.629296
1032 0.629296
1033 0.629296
1034 0.629296
1035 0.629296
1036 0.629296
1037 0.629296
1038 0.629296
1039 0.629296
1040 0.629296
1041 0.629296
1042 0.629296
1043 0.629296
1044 0.629309
1045 0.629309
1046 0.629309
1047 0.629309
1048 0.629309
1049 0.629309
1050 0.629309
1051 0.629309
1052 0.629309
1053 0.629309
1054 0.629324
1055 0.629324
1056 0.629324
1057 0.629324
1058 0.629324
1059 0.629324
1060 0.629324
1061 0.629324
1062 0.629324
1063 0.629324
1064 0.629324
1065 0.629324
1066 0.629324
1067 0.629324
1068 0.629324
1069 0.629324
1070 0.629324
1071 0.629324
1072 0.6294
1073 0.6294
1074 0.629408
1075 0.629408
1076 0.629408
1077 0.629408
1078 0.629408
1079 0.629408
1080 0.629408
1081 0.629408
1082 0.629423
1083 0.629423
1084 0.629423
1085 0.629423
1086 0.629423
1087 0.629423
1088 0.629423
1089 0.629423
1090 0.629423
1091 0.629452
1092 0.629452
1093 0.629452
1094 0.629452
1095 0.629452
1096 0.629452
1097 0.629456
1098 0.629456
1099 0.629456
1100 0.629456
1101 0.629456
1102 0.629456
1103 0.629456
1104 0.629461
1105 0.629461
1106 0.629461
1107 0.629461
1108 0.629461
1109 0.629502
1110 0.629537
1111 0.629537
1112 0.629537
1113 0.629537
1114 0.629537
1115 0.629537
1116 0.629537
1117 0.629547
1118 0.629547
1119 0.629547
1120 0.62956
1121 0.62956
1122 0.62956
1123 0.62956
1124 0.629659
1125 0.629659
1126 0.6297
1127 0.6297
1128 0.6297
1129 0.6297
1130 0.6297
1131 0.6297
1132 0.6297
1133 0.6297
1134 0.629744
1135 0.629748
1136 0.629748
1137 0.629748
1138 0.629748
1139 0.629748
1140 0.629748
1141 0.629748
1142 0.629748
1143 0.629748
1144 0.629751
1145 0.629755
1146 0.629755
1147 0.629786
1148 0.629855
1149 0.629855
1150 0.629855
1151 0.629855
1152 0.629855
1153 0.629855
1154 0.629861
1155 0.629861
1156 0.629861
1157 0.629861
1158 0.629861
1159 0.629861
1160 0.629868
1161 0.629891
1162 0.629891
1163 0.629891
1164 0.629891
1165 0.629891
1166 0.629898
1167 0.629898
1168 0.629901
1169 0.629901
1170 0.629901
1171 0.629901
1172 0.629901
1173 0.629901
1174 0.629901
1175 0.629901
1176 0.629901
1177 0.629901
1178 0.629901
1179 0.629901
1180 0.629901
1181 0.629901
1182 0.629901
1183 0.629901
1184 0.629901
1185 0.629901
1186 0.629901
1187 0.62993
1188 0.62993
1189 0.62993
1190 0.62993
1191 0.629934
1192 0.629934
1193 0.629943
1194 0.629943
1195 0.629943
1196 0.630085
1197 0.630085
1198 0.630085
1199 0.630085
1200 0.630085
1201 0.630085
1202 0.630085
1203 0.630085
1204 0.630085
1205 0.630093
1206 0.630093
1207 0.630093
1208 0.630093
1209 0.630093
1210 0.630093
1211 0.630093
1212 0.630093
1213 0.630093
1214 0.630119
1215 0.630119
1216 0.630119
1217 0.630119
1218 0.630119
1219 0.630119
1220 0.630119
1221 0.630119
1222 0.630119
1223 0.630185
1224 0.630192
1225 0.630196
1226 0.630207
1227 0.630207
1228 0.630207
1229 0.630213
1230 0.630213
1231 0.630213
1232 0.630213
1233 0.630246
1234 0.630467
1235 0.630467
1236 0.630477
1237 0.630477
1238 0.630477
1239 0.630477
1240 0.630477
1241 0.630477
1242 0.630477
1243 0.630477
1244 0.630477
1245 0.630477
1246 0.630477
1247 0.630487
1248 0.630487
1249 0.630487
1250 0.630487
1251 0.630487
1252 0.630487
1253 0.630487
1254 0.630487
1255 0.630487
1256 0.630487
1257 0.630487
1258 0.630487
1259 0.630487
1260 0.630487
1261 0.630487
1262 0.630487
1263 0.630487
1264 0.630487
1265 0.630487
1266 0.630487
1267 0.630487
1268 0.630487
1269 0.630487
1270 0.630487
1271 0.630487
1272 0.630499
1273 0.630499
1274 0.630499
1275 0.630499
1276 0.630499
1277 0.630499
1278 0.630499
1279 0.630499
1280 0.630499
1281 0.630499
1282 0.630499
1283 0.630499
1284 0.630499
1285 0.630499
1286 0.630499
1287 0.630499
1288 0.630499
1289 0.630499
1290 0.630499
1291 0.630499
1292 0.630499
1293 0.630499
1294 0.630499
1295 0.630499
1296 0.630499
1297 0.630499
1298 0.630499
1299 0.630499
1300 0.630499
1301 0.630499
1302 0.630531
1303 0.630531
1304 0.630531
1305 0.630531
1306 0.630531
1307 0.630539
1308 0.630539
1309 0.630539
1310 0.630554
1311 0.630568
1312 0.630568
1313 0.630568
1314 0.630575
1315 0.630575
1316 0.630575
1317 0.630575
1318 0.630575
1319 0.630575
1320 0.630575
1321 0.63058
1322 0.63058
1323 0.63058
1324 0.63058
1325 0.63058
1326 0.630605
1327 0.630605
1328 0.630605
1329 0.630605
1330 0.630605
1331 0.630605
1332 0.630605
1333 0.630605
1334 0.630605
1335 0.630605
1336 0.630605
1337 0.630608
1338 0.630608
1339 0.630608
1340 0.630617
1341 0.630617
1342 0.630617
1343 0.630617
1344 0.630617
1345 0.630617
1346 0.630629
1347 0.630629
1348 0.630629
1349 0.630629
1350 0.630629
1351 0.630629
1352 0.630629
1353 0.630629
1354 0.630629
1355 0.630629
1356 0.630629
1357 0.630646
1358 0.63065
1359 0.63065
1360 0.63065
1361 0.63065
1362 0.63065
1363 0.63065
1364 0.63065
1365 0.63065
1366 0.63065
1367 0.63065
1368 0.63065
1369 0.630692
1370 0.630692
1371 0.630692
1372 0.630692
1373 0.630692
1374 0.630692
1375 0.630692
1376 0.630692
1377 0.630692
1378 0.630692
1379 0.630692
1380 0.630692
1381 0.630692
1382 0.630692
1383 0.630692
1384 0.630696
1385 0.630696
1386 0.630696
1387 0.630696
1388 0.630696
1389 0.630696
1390 0.630696
1391 0.630696
1392 0.630696
1393 0.630696
1394 0.630696
1395 0.630696
1396 0.630696
1397 0.630696
1398 0.630696
1399 0.630696
1400 0.630696
1401 0.630696
1402 0.630696
1403 0.630696
1404 0.630696
1405 0.630701
1406 0.630701
1407 0.630701
1408 0.630701
1409 0.630701
1410 0.630701
1411 0.630714
1412 0.630714
1413 0.630714
1414 0.630714
1415 0.630714
1416 0.63072
1417 0.63072
1418 0.63072
1419 0.63072
1420 0.630732
1421 0.630732
1422 0.630732
1423 0.630732
1424 0.630732
1425 0.630732
1426 0.630732
1427 0.630732
1428 0.630732
1429 0.630732
1430 0.630732
1431 0.630732
1432 0.630736
1433 0.630736
1434 0.630736
1435 0.630736
1436 0.630736
1437 0.630736
1438 0.630736
1439 0.630736
1440 0.630736
1441 0.630736
1442 0.630736
1443 0.630736
1444 0.630736
1445 0.630736
1446 0.630736
1447 0.630736
1448 0.630736
1449 0.630736
1450 0.630754
1451 0.630754
1452 0.630754
1453 0.630754
1454 0.630754
1455 0.630754
1456 0.630754
1457 0.630754
1458 0.630754
1459 0.630848
1460 0.630848
1461 0.630848
1462 0.630848
1463 0.630848
1464 0.630848
1465 0.630848
1466 0.630848
1467 0.630848
1468 0.630848
1469 0.630848
1470 0.630848
1471 0.630848
1472 0.630848
1473 0.630857
1474 0.630857
1475 0.630857
1476 0.630857
1477 0.630857
1478 0.630861
1479 0.630861
1480 0.630861
1481 0.630861
1482 0.630861
1483 0.630861
1484 0.630861
1485 0.630861
1486 0.630861
1487 0.630861
1488 0.630861
1489 0.630861
1490 0.630886
1491 0.630886
1492 0.630886
1493 0.630886
1494 0.630894
1495 0.630894
1496 0.630894
1497 0.630894
1498 0.630894
1499 0.630894
1500 0.630894
1501 0.630894
1502 0.630894
1503 0.630894
1504 0.630894
1505 0.630894
1506 0.630894
1507 0.630894
1508 0.630894
1509 0.630894
1510 0.630894
1511 0.630919
1512 0.630919
1513 0.630919
1514 0.630919
1515 0.630919
1516 0.630919
1517 0.630919
1518 0.630919
1519 0.630919
1520 0.630919
1521 0.630919
1522 0.630919
1523 0.630919
1524 0.630919
1525 0.630919
1526 0.630919
1527 0.630994
1528 0.630994
1529 0.630994
1530 0.631002
1531 0.631002
1532 0.631002
1533 0.631002
1534 0.631002
1535 0.631002
1536 0.631002
1537 0.631002
1538 0.631002
1539 0.631009
1540 0.631009
1541 0.631015
1542 0.631015
1543 0.631015
1544 0.631015
1545 0.631015
1546 0.631015
1547 0.631015
1548 0.631015
1549 0.631015
1550 0.631015
1551 0.631019
1552 0.631019
1553 0.631019
1554 0.631019
1555 0.631019
1556 0.631019
1557 0.631019
1558 0.631019
1559 0.631019
1560 0.631019
1561 0.631019
1562 0.631019
1563 0.631019
1564 0.631019
1565 0.631026
1566 0.631026
1567 0.631026
1568 0.631026
1569 0.631026
1570 0.631026
1571 0.631026
1572 0.631033
1573 0.631033
1574 0.631033
1575 0.631033
1576 0.631033
1577 0.631033
1578 0.631046
1579 0.631046
1580 0.631046
1581 0.631046
1582 0.631046
1583 0.631046
1584 0.631046
1585 0.631046
1586 0.631046
1587 0.631046
1588 0.631046
1589 0.631046
1590 0.631046
1591 0.631046
1592 0.631046
1593 0.631046
1594 0.631046
1595 0.631046
1596 0.631046
1597 0.631046
1598 0.631046
1599 0.631046
1600 0.631046
1601 0.631046
1602 0.631046
1603 0.631046
1604 0.631046
1605 0.631046
1606 0.631046
1607 0.631054
1608 0.631054
1609 0.631112
1610 0.631112
1611 0.631113
1612 0.631113
1613 0.631113
1614 0.631113
1615 0.631129
1616 0.631129
1617 0.631129
1618 0.631129
1619 0.631129
1620 0.631129
1621 0.631129
1622 0.631138
1623 0.631138
1624 0.631138
1625 0.631138
1626 0.631138
1627 0.631138
1628 0.631138
1629 0.631138
1630 0.631138
1631 0.631138
1632 0.631138
1633 0.631138
1634 0.631138
1635 0.631138
1636 0.631138
1637 0.631138
1638 0.631138
1639 0.631138
1640 0.631138
1641 0.631138
1642 0.631138
1643 0.631138
1644 0.631138
1645 0.631138
1646 0.631138
1647 0.631138
1648 0.631153
1649 0.631153
1650 0.631153
1651 0.631153
1652 0.631154
1653 0.631154
1654 0.631154
1655 0.631154
1656 0.631154
1657 0.631154
1658 0.631154
1659 0.631154
1660 0.631154
1661 0.631154
1662 0.631154
1663 0.631164
1664 0.631164
1665 0.631164
1666 0.631176
1667 0.631176
1668 0.631176
1669 0.631176
1670 0.631176
1671 0.631176
1672 0.631176
1673 0.631176
1674 0.631176
1675 0.631176
1676 0.631176
1677 0.631183
1678 0.631183
1679 0.631183
1680 0.631183
1681 0.631183
1682 0.631183
1683 0.631194
1684 0.631194
1685 0.631194
1686 0.631194
1687 0.631194
1688 0.631194
1689 0.631194
1690 0.631194
1691 0.631194
1692 0.631194
1693 0.631194
1694 0.631194
1695 0.631194
1696 0.631194
1697 0.631194
1698 0.631194
1699 0.631194
1700 0.631194
1701 0.631194
1702 0.631194
1703 0.631194
1704 0.631194
1705 0.631194
1706 0.631194
1707 0.631194
1708 0.631194
1709 0.631194
1710 0.631206
1711 0.631206
1712 0.6313
1713 0.6313
1714 0.6313
1715 0.6313
1716 0.6313
1717 0.6313
1718 0.6313
1719 0.6313
1720 0.6313
1721 0.6313
1722 0.6313
1723 0.6313
1724 0.6313
1725 0.6313
1726 0.6313
1727 0.6313
1728 0.6313
1729 0.6313
1730 0.6313
1731 0.6313
1732 0.6313
1733 0.6313
1734 0.6313
1735 0.6313
1736 0.6313
1737 0.6313
1738 0.6313
1739 0.6313
1740 0.6313
1741 0.6313
1742 0.6313
1743 0.6313
1744 0.6313
1745 0.6313
1746 0.6313
1747 0.6313
1748 0.6313
1749 0.6313
1750 0.6313
1751 0.631319
1752 0.631319
1753 0.631319
1754 0.63134
1755 0.63134
1756 0.63134
1757 0.63134
1758 0.63134
1759 0.63134
1760 0.63134
1761 0.63134
1762 0.63134
1763 0.631344
1764 0.631344
1765 0.631344
1766 0.631344
1767 0.631344
1768 0.631344
1769 0.631344
1770 0.631344
1771 0.631344
1772 0.631344
1773 0.631344
1774 0.631344
1775 0.631344
1776 0.631344
1777 0.631344
1778 0.631344
1779 0.631344
1780 0.631344
1781 0.631344
1782 0.631357
1783 0.631357
1784 0.631357
1785 0.631357
1786 0.631357
1787 0.631357
1788 0.631357
1789 0.631357
1790 0.631357
1791 0.631369
1792 0.631369
1793 0.631369
1794 0.631369
1795 0.631369
1796 0.631369
1797 0.631369
1798 0.631369
1799 0.631384
1800 0.631384
1801 0.631384
1802 0.631384
1803 0.631384
1804 0.631384
1805 0.631384
1806 0.63139
1807 0.63139
1808 0.63139
1809 0.63139
1810 0.63139
1811 0.63139
1812 0.63139
1813 0.63139
1814 0.63139
1815 0.63139
1816 0.63139
1817 0.63139
1818 0.63139
1819 0.63139
1820 0.63139
1821 0.63139
1822 0.63139
1823 0.63139
1824 0.63139
1825 0.63139
1826 0.63139
1827 0.63139
1828 0.63139
1829 0.63139
1830 0.631394
1831 0.631394
1832 0.631394
1833 0.631394
1834 0.631394
1835 0.631394
1836 0.631394
1837 0.631394
1838 0.631394
1839 0.631401
1840 0.631401
1841 0.631406
1842 0.631406
1843 0.631406
1844 0.631406
1845 0.631406
1846 0.631406
1847 0.631406
1848 0.631406
1849 0.631406
1850 0.631406
1851 0.631406
1852 0.631422
1853 0.631422
1854 0.631422
1855 0.631422
1856 0.631422
1857 0.631422
1858 0.631422
1859 0.631422
1860 0.631422
1861 0.631422
1862 0.631422
1863 0.631422
1864 0.631422
1865 0.631422
1866 0.631422
1867 0.631422
1868 0.631422
1869 0.631422
1870 0.631422
1871 0.631526
1872 0.631526
1873 0.631526
1874 0.631526
1875 0.631526
1876 0.631526
1877 0.631526
1878 0.631526
1879 0.631526
1880 0.631526
1881 0.631526
1882 0.631526
1883 0.631526
1884 0.631615
1885 0.631615
1886 0.631615
1887 0.631615
1888 0.631615
1889 0.631615
1890 0.631615
1891 0.631615
1892 0.631615
1893 0.631615
1894 0.631615
1895 0.631615
1896 0.631615
1897 0.631615
1898 0.631615
1899 0.631615
1900 0.631615
1901 0.631615
1902 0.63162
1903 0.63162
1904 0.63162
1905 0.63162
1906 0.63162
1907 0.63162
1908 0.63162
1909 0.63162
1910 0.63162
1911 0.63162
1912 0.63162
1913 0.63162
1914 0.63162
1915 0.63162
1916 0.63162
1917 0.63162
1918 0.63162
1919 0.631689
1920 0.631689
1921 0.631689
1922 0.631689
1923 0.631689
1924 0.631689
1925 0.631692
1926 0.631692
1927 0.631692
1928 0.631692
1929 0.631692
1930 0.631692
1931 0.631692
1932 0.631692
1933 0.631692
1934 0.631692
1935 0.631692
1936 0.631692
1937 0.631692
1938 0.631692
1939 0.631692
1940 0.631692
1941 0.631692
1942 0.631692
1943 0.631699
1944 0.631699
1945 0.631699
1946 0.631699
1947 0.631699
1948 0.631699
1949 0.631699
1950 0.631699
1951 0.631699
1952 0.631699
1953 0.631699
1954 0.631699
1955 0.631699
1956 0.631702
1957 0.631702
1958 0.631702
1959 0.631702
1960 0.631702
1961 0.631702
1962 0.631702
1963 0.631702
1964 0.631702
1965 0.631702
1966 0.631702
1967 0.631702
1968 0.631702
1969 0.631702
1970 0.631702
1971 0.631702
1972 0.631702
1973 0.631702
1974 0.631702
1975 0.631702
1976 0.631702
1977 0.631702
1978 0.631702
1979 0.631702
1980 0.631702
1981 0.631705
1982 0.631705
1983 0.631705
1984 0.631705
1985 0.631705
1986 0.631705
1987 0.631758
1988 0.631758
1989 0.631758
1990 0.631758
1991 0.631758
1992 0.631758
1993 0.631758
1994 0.631758
1995 0.631758
1996 0.631814
1997 0.631814
1998 0.631814
1999 0.631814
2000 0.631814
2001 0.631814
2002 0.631814
2003 0.631814
2004 0.631814
2005 0.631814
2006 0.631814
2007 0.631814
2008 0.631814
2009 0.631814
2010 0.631814
2011 0.631814
2012 0.631814
2013 0.631814
2014 0.631829
2015 0.631845
2016 0.631864
2017 0.631864
2018 0.632003
2019 0.632003
2020 0.632003
2021 0.632003
2022 0.632014
2023 0.632014
2024 0.632014
2025 0.632014
2026 0.632014
2027 0.632019
2028 0.632019
2029 0.632019
2030 0.632019
2031 0.632019
2032 0.632021
2033 0.632021
2034 0.632056
2035 0.632056
2036 0.632056
2037 0.632056
2038 0.632056
2039 0.632063
2040 0.632071
2041 0.632071
2042 0.632071
2043 0.632071
2044 0.632071
2045 0.632071
2046 0.632071
2047 0.632071
2048 0.632071
2049 0.632071
2050 0.632071
2051 0.632071
2052 0.632071
2053 0.632071
2054 0.632071
2055 0.632071
2056 0.632071
2057 0.632071
2058 0.632071
2059 0.632094
2060 0.632094
2061 0.632098
2062 0.632098
2063 0.632098
2064 0.632098
2065 0.632098
2066 0.632099
2067 0.632099
2068 0.632099
2069 0.632099
2070 0.632099
2071 0.632099
2072 0.632099
2073 0.632099
2074 0.632099
2075 0.632099
2076 0.632099
2077 0.632099
2078 0.632099
2079 0.632099
2080 0.632099
2081 0.632099
2082 0.632102
2083 0.632102
2084 0.632102
2085 0.632102
2086 0.632102
2087 0.632102
2088 0.632102
2089 0.632102
2090 0.632102
2091 0.632102
2092 0.632102
2093 0.632102
2094 0.632102
2095 0.632102
2096 0.632102
2097 0.632102
2098 0.632102
2099 0.632102
2100 0.632102
2101 0.632102
2102 0.632102
2103 0.632102
2104 0.632102
2105 0.632102
2106 0.632102
2107 0.632102
2108 0.632103
2109 0.632103
2110 0.632103
2111 0.632103
2112 0.632103
2113 0.632103
2114 0.632103
2115 0.632103
2116 0.632103
2117 0.632123
2118 0.632123
2119 0.632123
2120 0.632123
2121 0.632123
2122 0.632123
2123 0.632131
2124 0.632131
2125 0.632131
2126 0.632131
2127 0.632131
2128 0.632131
2129 0.632131
2130 0.632131
2131 0.632131
2132 0.632131
2133 0.632131
2134 0.632131
2135 0.632131
2136 0.632131
2137 0.632131
2138 0.632131
2139 0.632131
2140 0.632131
2141 0.632131
2142 0.632131
2143 0.632131
2144 0.632131
2145 0.632131
2146 0.632131
2147 0.632131
2148 0.632131
2149 0.632131
2150 0.632131
2151 0.632131
2152 0.632131
2153 0.632131
2154 0.632131
2155 0.632131
2156 0.632131
2157 0.632137
2158 0.632137
2159 0.632137
2160 0.632137
2161 0.632137
2162 0.632137
2163 0.632137
2164 0.632137
2165 0.632137
2166 0.632137
2167 0.632137
2168 0.632137
2169 0.632137
2170 0.632137
2171 0.632137
2172 0.632137
2173 0.632137
2174 0.632137
2175 0.632137
2176 0.632137
2177 0.632212
2178 0.632212
2179 0.632228
2180 0.632228
2181 0.632228
2182 0.632228
2183 0.632228
2184 0.632228
2185 0.632228
2186 0.632228
2187 0.632228
2188 0.632228
2189 0.632228
2190 0.632228
2191 0.632238
2192 0.632238
2193 0.632238
2194 0.632238
2195 0.632238
2196 0.632238
2197 0.632238
2198 0.632238
2199 0.632238
2200 0.632238
2201 0.632249
2202 0.632249
2203 0.632249
2204 0.632249
2205 0.632249
2206 0.632249
2207 0.632249
2208 0.632249
2209 0.632249
2210 0.632249
2211 0.632249
2212 0.632249
2213 0.632249
2214 0.632249
2215 0.632249
2216 0.632252
2217 0.632252
2218 0.632252
2219 0.632252
2220 0.632256
2221 0.632256
2222 0.632357
2223 0.632357
2224 0.632357
2225 0.632357
2226 0.632357
2227 0.632357
2228 0.632357
2229 0.632357
2230 0.632357
2231 0.632367
2232 0.632367
2233 0.632367
2234 0.632367
2235 0.632367
2236 0.632518
2237 0.632518
2238 0.632518
2239 0.632518
2240 0.632518
2241 0.632518
2242 0.632518
2243 0.632518
2244 0.632518
2245 0.632518
2246 0.632518
2247 0.632518
2248 0.632518
2249 0.632518
2250 0.632518
2251 0.632518
2252 0.632518
2253 0.632518
2254 0.632518
2255 0.632518
2256 0.632518
2257 0.632531
2258 0.632531
2259 0.632531
2260 0.632531
2261 0.632531
2262 0.632531
2263 0.632531
2264 0.632531
2265 0.632531
2266 0.632531
2267 0.632531
2268 0.632531
2269 0.632531
2270 0.632531
2271 0.632531
2272 0.632535
2273 0.632559
2274 0.632559
2275 0.632559
2276 0.632559
2277 0.632559
2278 0.632564
2279 0.632564
2280 0.632564
2281 0.632564
2282 0.632564
2283 0.632564
2284 0.632564
2285 0.632564
2286 0.632564
2287 0.632564
2288 0.632564
2289 0.632564
2290 0.632564
2291 0.632564
2292 0.632564
2293 0.632564
2294 0.632564
2295 0.632593
2296 0.632606
2297 0.632606
2298 0.632606
2299 0.632606
2300 0.632606
2301 0.632606
2302 0.632617
2303 0.632617
2304 0.632617
2305 0.632617
2306 0.632617
2307 0.632617
2308 0.632622
2309 0.632622
2310 0.632622
2311 0.632622
2312 0.632622
2313 0.632622
2314 0.632622
2315 0.632622
2316 0.632622
2317 0.632622
2318 0.632622
2319 0.632622
2320 0.632622
2321 0.632622
2322 0.632622
2323 0.632622
2324 0.632622
2325 0.632636
2326 0.632636
2327 0.632636
2328 0.632636
2329 0.632636
2330 0.632639
2331 0.632639
2332 0.632639
2333 0.632639
2334 0.632639
2335 0.632639
2336 0.632639
2337 0.632643
2338 0.632643
2339 0.632643
2340 0.632643
2341 0.632643
2342 0.632643
2343 0.632643
2344 0.632643
2345 0.632643
2346 0.632643
2347 0.632643
2348 0.632643
2349 0.632673
2350 0.632673
2351 0.632673
2352 0.632673
2353 0.632676
2354 0.632676
2355 0.632676
2356 0.632676
2357 0.632676
2358 0.632676
2359 0.632676
2360 0.632676
2361 0.632681
2362 0.632681
2363 0.632682
2364 0.632682
2365 0.632682
2366 0.632682
2367 0.632682
2368 0.632682
2369 0.632682
2370 0.632682
2371 0.632682
2372 0.632682
2373 0.632682
2374 0.632682
2375 0.632682
2376 0.632682
2377 0.632682
2378 0.632682
2379 0.632682
2380 0.632682
2381 0.632682
2382 0.632682
2383 0.632682
2384 0.632682
2385 0.632682
2386 0.632682
2387 0.632682
2388 0.632683
2389 0.632683
2390 0.632683
2391 0.632683
2392 0.632683
2393 0.632683
2394 0.632706
2395 0.632706
2396 0.632706
2397 0.632706
2398 0.632706
2399 0.632706
2400 0.632706
2401 0.632706
2402 0.632706
2403 0.632706
2404 0.632706
2405 0.632706
2406 0.632706
2407 0.632706
2408 0.632706
2409 0.632706
2410 0.632706
2411 0.632709
2412 0.632723
2413 0.632723
2414 0.632723
2415 0.632723
2416 0.632723
2417 0.632723
2418 0.632723
2419 0.632723
2420 0.632723
2421 0.632723
2422 0.632723
2423 0.632723
2424 0.632723
2425 0.632723
2426 0.632723
2427 0.632723
2428 0.632723
2429 0.632723
2430 0.632723
2431 0.632723
2432 0.632723
2433 0.632723
2434 0.632723
2435 0.632723
2436 0.632727
2437 0.632727
2438 0.632727
2439 0.632727
2440 0.632737
2441 0.632737
2442 0.63274
2443 0.63274
2444 0.63274
2445 0.63274
2446 0.63274
2447 0.63274
2448 0.63274
2449 0.63274
2450 0.63274
2451 0.63274
2452 0.63274
2453 0.63274
2454 0.63274
2455 0.63274
2456 0.63274
2457 0.63274
2458 0.63274
2459 0.63274
2460 0.63274
2461 0.63274
2462 0.63274
2463 0.63274
2464 0.63294
2465 0.63294
2466 0.63294
2467 0.63294
2468 0.63294
2469 0.63294
2470 0.63294
2471 0.63294
2472 0.63294
2473 0.63294
2474 0.63294
2475 0.63294
2476 0.63294
2477 0.632951
2478 0.632951
2479 0.632951
2480 0.632951
2481 0.632951
2482 0.632951
2483 0.632951
2484 0.632956
2485 0.632956
2486 0.632956
2487 0.632956
2488 0.632956
2489 0.632956
2490 0.632956
2491 0.632956
2492 0.632956
2493 0.632956
2494 0.632956
2495 0.632956
2496 0.633031
2497 0.633031
2498 0.633031
2499 0.633031
2500 0.633031
2501 0.633117
2502 0.633117
2503 0.633117
2504 0.633117
2505 0.633117
2506 0.633117
2507 0.633117
2508 0.633117
2509 0.633117
2510 0.633117
2511 0.633117
2512 0.633117
2513 0.633117
2514 0.633117
2515 0.633117
2516 0.633117
2517 0.633117
2518 0.633117
2519 0.633117
2520 0.633117
2521 0.633117
2522 0.633117
2523 0.633117
2524 0.633117
2525 0.63312
2526 0.63312
2527 0.63312
2528 0.63312
2529 0.63312
2530 0.63312
2531 0.63312
2532 0.63312
2533 0.63312
2534 0.63312
2535 0.63312
2536 0.63312
2537 0.63312
2538 0.63312
2539 0.63312
2540 0.63312
2541 0.63312
2542 0.63312
2543 0.63312
2544 0.63312
2545 0.63312
2546 0.63312
2547 0.63312
2548 0.63312
2549 0.63312
2550 0.63312
2551 0.63312
2552 0.63312
2553 0.63312
2554 0.63312
2555 0.63312
2556 0.63312
2557 0.63312
2558 0.63312
2559 0.63312
2560 0.63312
2561 0.63313
2562 0.63313
2563 0.63313
2564 0.63313
2565 0.63313
2566 0.63313
2567 0.63313
2568 0.63313
2569 0.63313
2570 0.63313
2571 0.63313
2572 0.63313
2573 0.63313
2574 0.63313
2575 0.63313
2576 0.633131
2577 0.633133
2578 0.633133
2579 0.633133
2580 0.633133
2581 0.633133
2582 0.633133
2583 0.633133
2584 0.633133
2585 0.633133
2586 0.633133
2587 0.633133
2588 0.633133
2589 0.633133
2590 0.633133
2591 0.633133
2592 0.633133
2593 0.633133
2594 0.633133
2595 0.633133
2596 0.633133
2597 0.633133
2598 0.633133
2599 0.633133
2600 0.633133
2601 0.633133
2602 0.633133
2603 0.633133
2604 0.633133
2605 0.633133
2606 0.633133
2607 0.633133
2608 0.633133
2609 0.633133
2610 0.633133
2611 0.633133
2612 0.633133
2613 0.633133
2614 0.633133
2615 0.633133
2616 0.633133
2617 0.633133
2618 0.633133
2619 0.633133
2620 0.633133
2621 0.633133
2622 0.633133
2623 0.633133
2624 0.633133
2625 0.633133
2626 0.633133
2627 0.633133
2628 0.633133
2629 0.633133
2630 0.633137
2631 0.633137
2632 0.633137
2633 0.633137
2634 0.633137
2635 0.633137
2636 0.633137
2637 0.633137
2638 0.633137
2639 0.633137
2640 0.633137
2641 0.633137
2642 0.633137
2643 0.633137
2644 0.633137
2645 0.633137
2646 0.633137
2647 0.633137
2648 0.633137
2649 0.633137
2650 0.633137
2651 0.633137
2652 0.633137
2653 0.633137
2654 0.633137
2655 0.633137
2656 0.633137
2657 0.633137
2658 0.633137
2659 0.633137
2660 0.633137
2661 0.633137
2662 0.633137
2663 0.633137
2664 0.633137
2665 0.633137
2666 0.633137
2667 0.633137
2668 0.633137
2669 0.633137
2670 0.633137
2671 0.633137
2672 0.633137
2673 0.633137
2674 0.633137
2675 0.633137
2676 0.633137
2677 0.633137
2678 0.633137
2679 0.633137
2680 0.633137
2681 0.633137
2682 0.633137
2683 0.633137
2684 0.633137
2685 0.633137
2686 0.633137
2687 0.633137
2688 0.633137
2689 0.633137
2690 0.633137
2691 0.633137
2692 0.633137
2693 0.633138
2694 0.633138
2695 0.633138
2696 0.633138
2697 0.633138
2698 0.633138
2699 0.633138
2700 0.633138
2701 0.633138
2702 0.633138
2703 0.633138
2704 0.633138
2705 0.633138
2706 0.633171
2707 0.633171
2708 0.633171
2709 0.633171
2710 0.633171
2711 0.633171
2712 0.633171
2713 0.633171
2714 0.633171
2715 0.633171
2716 0.633171
2717 0.633171
2718 0.633171
2719 0.633171
2720 0.633171
2721 0.633171
2722 0.633171
2723 0.633171
2724 0.633171
2725 0.633171
2726 0.633171
2727 0.633171
2728 0.633171
2729 0.633171
2730 0.633171
2731 0.633171
2732 0.633171
2733 0.633171
2734 0.633171
2735 0.633171
2736 0.633171
2737 0.633171
2738 0.633171
2739 0.633332
2740 0.633332
2741 0.633332
2742 0.633332
2743 0.633332
2744 0.633332
2745 0.633332
2746 0.633332
2747 0.633332
2748 0.633332
2749 0.633332
2750 0.633332
2751 0.633332
2752 0.633332
2753 0.633332
2754 0.633332
2755 0.633332
2756 0.633332
2757 0.633332
2758 0.633332
2759 0.633332
2760 0.633332
2761 0.633332
2762 0.633332
2763 0.633332
2764 0.633332
2765 0.633332
2766 0.633332
2767 0.633332
2768 0.633332
2769 0.633332
2770 0.633332
2771 0.633332
2772 0.633332
2773 0.633332
2774 0.633332
2775 0.633332
2776 0.633332
2777 0.633332
2778 0.633332
2779 0.633332
2780 0.633332
2781 0.633332
2782 0.633332
2783 0.633332
2784 0.633332
2785 0.633332
2786 0.633332
2787 0.633332
2788 0.633332
2789 0.633332
2790 0.633332
2791 0.633332
2792 0.633332
2793 0.63335
2794 0.63335
2795 0.63335
2796 0.63335
2797 0.63335
2798 0.63335
2799 0.63335
2800 0.63335
2801 0.63335
2802 0.63335
2803 0.63335
2804 0.63335
2805 0.63335
2806 0.63335
2807 0.63335
2808 0.63335
2809 0.63335
2810 0.63335
2811 0.63335
2812 0.63335
2813 0.63335
2814 0.633363
2815 0.633363
2816 0.633363
2817 0.633363
2818 0.633363
2819 0.633363
2820 0.633363
2821 0.633363
2822 0.633363
2823 0.633363
2824 0.633363
2825 0.633363
2826 0.633363
2827 0.633363
2828 0.633363
2829 0.633363
2830 0.633363
2831 0.633363
2832 0.633363
2833 0.633363
2834 0.633363
2835 0.633363
2836 0.633363
2837 0.633363
2838 0.633363
2839 0.633363
2840 0.633363
2841 0.633363
2842 0.633363
2843 0.633363
2844 0.633368
2845 0.633368
2846 0.633368
2847 0.633368
2848 0.633368
2849 0.633368
2850 0.633368
2851 0.633368
2852 0.633368
2853 0.633368
2854 0.633368
2855 0.633368
2856 0.633368
2857 0.633368
2858 0.633368
2859 0.633368
2860 0.633368
2861 0.633368
2862 0.633368
2863 0.633368
2864 0.633368
2865 0.633368
2866 0.633368
2867 0.633368
2868 0.633368
2869 0.633368
2870 0.633393
2871 0.633393
2872 0.633393
2873 0.633396
2874 0.633396
2875 0.633396
2876 0.633396
2877 0.633396
2878 0.633396
2879 0.633396
2880 0.633396
2881 0.633396
2882 0.633396
2883 0.633396
2884 0.633396
2885 0.633396
2886 0.633396
2887 0.633396
2888 0.633398
2889 0.633398
2890 0.633398
2891 0.633398
2892 0.633398
2893 0.633398
2894 0.633398
2895 0.633398
2896 0.633398
2897 0.633398
2898 0.633398
2899 0.633398
2900 0.633398
2901 0.633398
2902 0.633398
2903 0.633398
2904 0.633398
2905 0.633398
2906 0.633398
2907 0.633398
2908 0.633398
2909 0.633398
2910 0.633398
2911 0.633398
2912 0.633398
2913 0.633398
2914 0.633398
2915 0.633398
2916 0.633398
2917 0.633398
2918 0.633398
2919 0.633398
2920 0.633398
2921 0.633398
2922 0.633398
2923 0.633398
2924 0.633398
2925 0.633398
2926 0.633398
2927 0.633398
2928 0.633398
2929 0.633398
2930 0.633398
2931 0.633398
2932 0.633398
2933 0.633398
2934 0.633398
2935 0.633398
2936 0.633398
2937 0.633401
2938 0.633401
2939 0.633401
2940 0.633401
2941 0.633401
2942 0.633418
2943 0.633419
2944 0.633419
2945 0.633419
2946 0.633419
2947 0.633419
2948 0.633419
2949 0.633419
2950 0.633419
2951 0.633419
2952 0.633419
2953 0.633419
2954 0.633419
2955 0.633419
2956 0.633419
2957 0.633419
2958 0.633419
2959 0.633419
2960 0.633419
2961 0.633419
2962 0.633419
2963 0.633419
2964 0.633419
2965 0.633419
2966 0.633419
2967 0.633419
2968 0.633419
2969 0.633419
2970 0.633419
2971 0.633419
2972 0.633436
2973 0.633436
2974 0.633436
2975 0.633436
2976 0.633436
2977 0.633436
2978 0.633436
2979 0.633436
2980 0.633436
2981 0.633436
2982 0.633436
2983 0.633436
2984 0.633436
2985 0.633436
2986 0.633458
2987 0.633458
2988 0.633458
2989 0.633458
2990 0.633458
2991 0.633458
2992 0.633458
2993 0.633458
2994 0.633458
2995 0.633458
2996 0.633458
2997 0.633458
2998 0.633458
2999 0.633458
3000 0.633458
3001 0.633458
3002 0.633458
3003 0.633458
3004 0.633458
3005 0.633458
3006 0.633458
3007 0.633458
3008 0.633458
3009 0.633458
3010 0.633458
3011 0.633539
3012 0.633539
3013 0.633539
3014 0.633539
3015 0.633539
3016 0.633539
3017 0.633539
3018 0.633539
3019 0.633539
3020 0.633539
3021 0.633539
3022 0.633539
3023 0.633539
3024 0.633539
3025 0.633539
3026 0.633539
3027 0.633539
3028 0.633539
3029 0.633539
3030 0.633539
3031 0.633539
3032 0.633539
3033 0.633539
3034 0.633539
3035 0.633539
3036 0.633539
3037 0.633539
3038 0.633542
3039 0.633542
3040 0.633542
3041 0.633542
3042 0.633542
3043 0.633542
3044 0.633542
3045 0.633542
3046 0.633542
3047 0.633542
3048 0.633542
3049 0.633542
3050 0.633542
3051 0.633542
3052 0.633542
3053 0.633542
3054 0.633542
3055 0.633542
3056 0.633542
3057 0.633542
3058 0.633542
3059 0.633542
3060 0.633542
3061 0.633542
3062 0.633542
3063 0.633542
3064 0.633542
3065 0.633542
3066 0.633542
3067 0.633542
3068 0.633542
3069 0.633542
3070 0.633606
3071 0.633735
3072 0.633735
3073 0.633735
3074 0.633735
3075 0.633735
3076 0.633735
3077 0.633735
3078 0.633735
3079 0.633735
3080 0.633735
3081 0.633735
3082 0.633735
3083 0.633735
3084 0.633735
3085 0.633735
3086 0.633735
3087 0.633735
3088 0.633735
3089 0.633735
3090 0.633735
3091 0.633735
3092 0.633735
3093 0.633735
3094 0.633735
3095 0.633735
3096 0.633735
3097 0.633735
3098 0.633735
3099 0.633735
3100 0.633735
3101 0.633735
3102 0.633735
3103 0.633735
3104 0.633735
3105 0.633735
3106 0.633735
3107 0.633735
3108 0.633735
3109 0.633752
3110 0.633752
3111 0.633752
3112 0.633752
3113 0.633752
3114 0.633752
3115 0.633752
3116 0.633752
3117 0.633752
3118 0.633752
3119 0.633752
3120 0.633752
3121 0.633752
3122 0.633752
3123 0.633752
3124 0.633752
3125 0.633752
3126 0.633752
3127 0.633752
3128 0.633752
3129 0.633752
3130 0.633752
3131 0.633752
3132 0.633752
3133 0.633752
3134 0.633752
3135 0.633752
3136 0.633752
3137 0.633752
3138 0.633752
3139 0.633752
3140 0.633757
3141 0.633759
3142 0.633759
3143 0.633759
3144 0.633759
3145 0.633764
3146 0.633764
3147 0.633764
3148 0.633764
3149 0.633764
3150 0.633764
3151 0.633764
3152 0.633764
3153 0.633764
3154 0.633764
3155 0.633764
3156 0.633764
3157 0.633764
3158 0.633764
3159 0.633764
3160 0.633764
3161 0.633764
3162 0.633764
3163 0.633764
3164 0.633764
3165 0.633764
3166 0.633764
3167 0.633764
3168 0.633764
3169 0.633764
3170 0.633764
3171 0.633764
3172 0.633764
3173 0.633764
3174 0.633764
3175 0.633764
3176 0.633764
3177 0.633764
3178 0.633764
3179 0.633764
3180 0.633764
3181 0.633764
3182 0.633764
3183 0.633764
3184 0.633764
3185 0.633764
3186 0.633764
3187 0.633764
3188 0.633764
3189 0.633764
3190 0.633764
3191 0.633764
3192 0.633764
3193 0.633764
3194 0.633764
3195 0.633764
3196 0.633764
3197 0.633764
3198 0.633764
3199 0.633764
3200 0.633764
3201 0.633764
3202 0.633764
3203 0.633764
3204 0.633764
3205 0.633764
3206 0.633764
3207 0.633764
3208 0.633764
3209 0.633764
3210 0.633765
3211 0.633765
3212 0.633765
3213 0.633765
3214 0.633765
3215 0.633765
3216 0.633765
3217 0.633765
3218 0.633765
3219 0.633765
3220 0.633765
3221 0.633765
3222 0.633765
3223 0.633765
3224 0.633765
3225 0.633765
3226 0.633765
3227 0.633765
3228 0.633765
3229 0.633765
3230 0.633765
3231 0.633765
3232 0.633765
3233 0.633765
3234 0.633765
3235 0.633765
3236 0.633765
3237 0.633765
3238 0.633765
3239 0.633765
3240 0.633765
3241 0.633765
3242 0.633765
3243 0.633765
3244 0.633765
3245 0.633765
3246 0.633765
3247 0.633765
3248 0.633765
3249 0.633765
3250 0.633776
3251 0.633776
3252 0.633776
3253 0.633776
3254 0.633776
3255 0.633776
3256 0.633776
3257 0.633776
3258 0.633776
3259 0.633776
3260 0.633776
3261 0.633776
3262 0.633776
3263 0.633776
3264 0.633776
3265 0.633776
3266 0.633776
3267 0.633776
3268 0.633776
3269 0.633776
3270 0.633776
3271 0.633776
3272 0.633776
3273 0.633776
3274 0.633776
3275 0.633776
3276 0.633776
3277 0.633776
3278 0.633776
3279 0.633776
3280 0.633776
3281 0.633776
3282 0.633776
3283 0.633776
3284 0.633776
3285 0.633776
3286 0.633776
3287 0.633776
3288 0.633776
3289 0.633776
3290 0.633776
3291 0.633777
3292 0.633777
3293 0.633777
3294 0.633777
3295 0.633777
3296 0.633777
3297 0.633777
3298 0.633777
3299 0.633777
3300 0.633777
3301 0.633777
3302 0.633777
3303 0.633777
3304 0.633777
3305 0.633777
3306 0.633777
3307 0.633777
3308 0.633777
3309 0.633777
3310 0.63379
3311 0.63379
3312 0.63379
3313 0.63379
3314 0.63379
3315 0.63379
3316 0.63379
3317 0.63379
3318 0.63379
3319 0.633805
3320 0.633805
3321 0.633805
3322 0.633805
3323 0.633805
3324 0.633805
3325 0.633805
3326 0.633805
3327 0.633805
3328 0.633805
3329 0.633805
3330 0.633805
3331 0.633805
3332 0.633805
3333 0.633805
3334 0.633805
3335 0.633805
3336 0.633805
3337 0.633805
3338 0.633805
3339 0.633805
3340 0.633805
3341 0.633805
3342 0.633805
3343 0.633805
3344 0.633805
3345 0.633805
3346 0.633805
3347 0.633805
3348 0.633805
3349 0.633805
3350 0.633805
3351 0.633805
3352 0.633805
3353 0.633805
3354 0.633805
3355 0.633805
3356 0.633805
3357 0.633805
3358 0.633805
3359 0.633805
3360 0.633805
3361 0.633805
3362 0.633805
3363 0.633805
3364 0.633805
3365 0.633805
3366 0.633805
3367 0.633805
3368 0.633805
3369 0.633805
3370 0.633805
3371 0.633805
3372 0.633805
3373 0.633805
3374 0.633805
3375 0.633805
3376 0.633845
3377 0.633845
3378 0.633845
3379 0.633845
3380 0.633845
3381 0.633845
3382 0.633845
3383 0.633845
3384 0.633845
3385 0.633845
3386 0.633845
3387 0.633845
3388 0.633845
3389 0.633845
3390 0.633845
3391 0.633845
3392 0.633845
3393 0.633845
3394 0.633845
3395 0.633859
3396 0.633859
3397 0.633859
3398 0.633859
3399 0.633859
3400 0.633859
3401 0.633859
3402 0.633859
3403 0.633859
3404 0.633874
3405 0.633874
3406 0.633874
3407 0.633874
3408 0.633874
3409 0.633874
3410 0.633874
3411 0.633874
3412 0.633874
3413 0.633874
3414 0.633874
3415 0.633874
3416 0.633874
3417 0.633874
3418 0.633874
3419 0.633874
3420 0.633874
3421 0.633874
3422 0.633874
3423 0.63388
3424 0.63388
3425 0.63388
3426 0.63388
3427 0.63388
3428 0.63388
3429 0.63388
3430 0.63388
3431 0.63388
3432 0.63388
3433 0.63388
3434 0.63388
3435 0.63388
3436 0.63388
3437 0.63388
3438 0.63388
3439 0.63388
3440 0.63388
3441 0.63388
3442 0.63388
3443 0.63388
3444 0.63388
3445 0.63388
3446 0.633901
3447 0.633901
3448 0.633901
3449 0.633901
3450 0.633901
3451 0.633901
3452 0.633901
3453 0.633901
3454 0.633902
3455 0.633902
3456 0.633902
3457 0.633902
3458 0.633902
3459 0.633902
3460 0.633902
3461 0.633902
3462 0.633902
3463 0.633902
3464 0.633902
3465 0.633902
3466 0.633902
3467 0.633902
3468 0.633902
3469 0.633902
3470 0.633902
3471 0.633902
3472 0.633902
3473 0.633902
3474 0.633902
3475 0.633902
3476 0.633902
3477 0.633902
3478 0.633902
3479 0.633902
3480 0.633902
3481 0.633902
3482 0.633902
3483 0.633902
3484 0.633902
3485 0.633902
3486 0.633902
3487 0.633915
3488 0.633915
3489 0.633915
3490 0.633915
3491 0.633915
3492 0.633915
3493 0.633915
3494 0.633915
3495 0.633915
3496 0.633915
3497 0.633915
3498 0.633915
3499 0.633915
3500 0.633915
3501 0.633915
3502 0.633915
3503 0.633915
3504 0.633915
3505 0.633915
3506 0.633991
3507 0.633991
3508 0.633991
3509 0.633991
3510 0.633998
3511 0.633998
3512 0.633998
3513 0.633998
3514 0.633998
3515 0.634006
3516 0.634006
3517 0.634006
3518 0.634006
3519 0.634006
3520 0.634006
3521 0.634006
3522 0.634006
3523 0.634006
3524 0.634006
3525 0.634006
3526 0.634006
3527 0.634006
3528 0.634006
3529 0.634006
3530 0.634006
3531 0.634006
3532 0.634006
3533 0.63401
3534 0.63401
3535 0.63401
3536 0.63401
3537 0.63401
3538 0.63401
3539 0.63401
3540 0.63401
3541 0.63401
3542 0.63401
3543 0.634017
3544 0.634017
3545 0.634017
3546 0.634017
3547 0.634017
3548 0.634017
3549 0.634017
3550 0.634017
3551 0.634017
3552 0.634017
3553 0.634017
3554 0.634039
3555 0.634039
3556 0.634039
3557 0.634039
3558 0.634039
3559 0.634039
3560 0.634039
3561 0.634039
3562 0.634039
3563 0.634039
3564 0.634039
3565 0.634039
3566 0.634039
3567 0.634039
3568 0.634039
3569 0.634039
3570 0.634039
3571 0.634039
3572 0.634039
3573 0.634039
3574 0.634039
3575 0.634039
3576 0.634039
3577 0.634039
3578 0.634039
3579 0.634039
3580 0.634039
3581 0.634039
3582 0.634039
3583 0.634039
3584 0.634039
3585 0.634039
3586 0.634039
3587 0.634039
3588 0.634137
3589 0.634137
3590 0.634137
3591 0.634137
3592 0.634147
3593 0.634147
3594 0.634147
3595 0.634147
3596 0.634147
3597 0.634147
3598 0.634147
3599 0.634147


==> plots/data/dataGC-Journal-LDS.dat <==
0 0.529756
1 0.5594
2 0.564098
3 0.572983
4 0.584609
5 0.585431
6 0.596316
7 0.596903
8 0.597473
9 0.597773
10 0.598277
11 0.598646
12 0.59964
13 0.600013
14 0.600305
15 0.600667
16 0.600925
17 0.601472
18 0.601537
19 0.601586
20 0.601946
21 0.601999
22 0.602146
23 0.602406
24 0.602528
25 0.60261
26 0.603022
27 0.603062
28 0.603149
29 0.603149
30 0.603322
31 0.603396
32 0.603405
33 0.603505
34 0.603556
35 0.60377
36 0.6039
37 0.60392
38 0.603947
39 0.604025
40 0.604117
41 0.604139
42 0.604149
43 0.604169
44 0.604249
45 0.604388
46 0.604408
47 0.604483
48 0.604797
49 0.604825
50 0.604988
51 0.605203
52 0.605313
53 0.605328
54 0.605352
55 0.605377
56 0.60538
57 0.605387
58 0.605429
59 0.605475
60 0.605545
61 0.605623
62 0.605643
63 0.605724
64 0.605817
65 0.605882
66 0.605904
67 0.605904
68 0.60594
69 0.60595
70 0.606021
71 0.606026
72 0.606068
73 0.606189
74 0.606226
75 0.606232
76 0.606244
77 0.606265
78 0.606303
79 0.606346
80 0.606384
81 0.60639
82 0.606406
83 0.606516
84 0.606609
85 0.606609
86 0.606626
87 0.606642
88 0.606669
89 0.60668
90 0.606732
91 0.606746
92 0.606748
93 0.606748
94 0.606748
95 0.609587
96 0.609613
97 0.609644
98 0.609685
99 0.609806
100 0.618022
101 0.618028
102 0.618044
103 0.618068
104 0.618068
105 0.618084
106 0.618139
107 0.618172
108 0.618187
109 0.618201
110 0.618212
111 0.618231
112 0.618241
113 0.618398
114 0.618402
115 0.618458
116 0.618479
117 0.618479
118 0.618494
119 0.618495
120 0.618553
121 0.618573
122 0.618635
123 0.61867
124 0.618711
125 0.618749
126 0.618763
127 0.618784
128 0.61879
129 0.61879
130 0.618809
131 0.618812
132 0.618857
133 0.618857
134 0.618867
135 0.618872
136 0.618875
137 0.618899
138 0.618899
139 0.618899
140 0.618899
141 0.618899
142 0.618911
143 0.618967
144 0.619006
145 0.619006
146 0.619012
147 0.619027
148 0.619038
149 0.619059
150 0.619227
151 0.619227
152 0.619227
153 0.619279
154 0.619281
155 0.619281
156 0.619285
157 0.619373
158 0.619373
159 0.619375
160 0.619482
161 0.619502
162 0.61951
163 0.61951
164 0.619813
165 0.619815
166 0.619856
167 0.619892
168 0.619892
169 0.619924
170 0.61994
171 0.619947
172 0.619951
173 0.619983
174 0.619983
175 0.620104
176 0.620114
177 0.620117
178 0.620139
179 0.620139
180 0.620145
181 0.620166
182 0.620166
183 0.620179
184 0.620185
185 0.620185
186 0.620206
187 0.620206
188 0.620206
189 0.620236
190 0.620246
191 0.620246
192 0.620314
193 0.620314
194 0.620314
195 0.62032
196 0.62032
197 0.620328
198 0.620328
199 0.62035
200 0.620353
201 0.620383
202 0.620388
203 0.620394
204 0.620422
205 0.620436
206 0.620771
207 0.620772
208 0.620786
209 0.620786
210 0.620786
211 0.620791
212 0.620863
213 0.620866
214 0.620939
215 0.620939
216 0.620939
217 0.620939
218 0.620939
219 0.620939
220 0.620939
221 0.620993
222 0.620993
223 0.620993
224 0.620999
225 0.621007
226 0.621007
227 0.621025
228 0.621074
229 0.621078
230 0.621096
231 0.621107
232 0.621107
233 0.621113
234 0.621128
235 0.621138
236 0.621146
237 0.621181
238 0.621209
239 0.621209
240 0.621209
241 0.621209
242 0.621238
243 0.621273
244 0.6213
245 0.621304
246 0.621304
247 0.621351
248 0.621351
249 0.621351
250 0.621357
251 0.621371
252 0.621377
253 0.621382
254 0.621382
255 0.621382
256 0.62139
257 0.62139
258 0.62142
259 0.621432
260 0.621432
261 0.621432
262 0.621507
263 0.62153
264 0.621543
265 0.621543
266 0.621691
267 0.621691
268 0.621691
269 0.621697
270 0.621697
271 0.621742
272 0.621764
273 0.621769
274 0.621769
275 0.621816
276 0.621857
277 0.621883
278 0.621883
279 0.621889
280 0.621889
281 0.621889
282 0.621889
283 0.621895
284 0.621902
285 0.621908
286 0.621908
287 0.621908
288 0.621919
289 0.621919
290 0.621919
291 0.621926
292 0.621944
293 0.621976
294 0.621976
295 0.62199
296 0.621999
297 0.622003
298 0.622003
299 0.622006
300 0.622081
301 0.622081
302 0.622081
303 0.622107
304 0.622111
305 0.622111
306 0.622111
307 0.622111
308 0.622117
309 0.622117
310 0.622123
311 0.622123
312 0.622123
313 0.622129
314 0.622129
315 0.622129
316 0.622134
317 0.622139
318 0.622139
319 0.622144
320 0.622147
321 0.622147
322 0.622147
323 0.622158
324 0.62217
325 0.62217
326 0.622183
327 0.622187
328 0.622187
329 0.622187
330 0.622187
331 0.62219
332 0.62219
333 0.622197
334 0.622254
335 0.622254
336 0.622299
337 0.622345
338 0.622362
339 0.622362
340 0.622362
341 0.62237
342 0.62237
343 0.62237
344 0.622382
345 0.622389
346 0.622389
347 0.622389
348 0.622389
349 0.622399
350 0.622403
351 0.622415
352 0.622415
353 0.622424
354 0.622424
355 0.622424
356 0.622439
357 0.622469
358 0.622469
359 0.622469
360 0.622485
361 0.622485
362 0.622498
363 0.622511
364 0.622511
365 0.622511
366 0.622523
367 0.622527
368 0.622527
369 0.62253
370 0.62253
371 0.622544
372 0.622544
373 0.622544
374 0.622548
375 0.622548
376 0.622548
377 0.622548
378 0.622548
379 0.622548
380 0.622557
381 0.622709
382 0.62272
383 0.62272
384 0.62272
385 0.62272
386 0.62272
387 0.62273
388 0.62273
389 0.62273
390 0.62273
391 0.622733
392 0.622733
393 0.622733
394 0.622733
395 0.622733
396 0.622733
397 0.622733
398 0.622733
399 0.622734
400 0.622734
401 0.622743
402 0.622743
403 0.622743
404 0.622743
405 0.622743
406 0.622743
407 0.622743
408 0.622747
409 0.622747
410 0.622747
411 0.622747
412 0.622753
413 0.622753
414 0.622753
415 0.622753
416 0.622753
417 0.622753
418 0.62276
419 0.622766
420 0.622787
421 0.622791
422 0.622791
423 0.622791
424 0.622791
425 0.622791
426 0.622791
427 0.622795
428 0.622795
429 0.622801
430 0.622801
431 0.622804
432 0.622809
433 0.622809
434 0.622817
435 0.62284
436 0.62284
437 0.622858
438 0.622858
439 0.622858
440 0.622858
441 0.622858
442 0.622858
443 0.622858
444 0.622858
445 0.622858
446 0.622858
447 0.622858
448 0.622864
449 0.62301
450 0.62301
451 0.62301
452 0.623018
453 0.623018
454 0.623018
455 0.623161
456 0.623213
457 0.623213
458 0.623274
459 0.623276
460 0.623284
461 0.623284
462 0.623284
463 0.623284
464 0.623284
465 0.623284
466 0.623284
467 0.623284
468 0.623284
469 0.6233
470 0.6233
471 0.623337
472 0.623337
473 0.623337
474 0.623337
475 0.623337
476 0.623365
477 0.623365
478 0.623365
479 0.623365
480 0.623365
481 0.623365
482 0.623365
483 0.623371
484 0.623371
485 0.623371
486 0.623371
487 0.623371
488 0.623371
489 0.623371
490 0.623371
491 0.623379
492 0.623379
493 0.623379
494 0.623383
495 0.623395
496 0.623401
497 0.623401
498 0.623415
499 0.623415
500 0.623415
501 0.623433
502 0.623433
503 0.623476
504 0.623485
505 0.623485
506 0.623485
507 0.623485
508 0.623485
509 0.623485
510 0.623485
511 0.623505
512 0.623505
513 0.623505
514 0.62353
515 0.62353
516 0.623532
517 0.623538
518 0.623538
519 0.623538
520 0.623538
521 0.623538
522 0.62354
523 0.623543
524 0.623543
525 0.623543
526 0.623543
527 0.623543
528 0.623543
529 0.623562
530 0.62357
531 0.62357
532 0.62357
533 0.62357
534 0.623585
535 0.623585
536 0.623592
537 0.623592
538 0.623602
539 0.623602
540 0.623602
541 0.623611
542 0.623611
543 0.623611
544 0.623611
545 0.623611
546 0.623611
547 0.623611
548 0.623617
549 0.623617
550 0.623621
551 0.623621
552 0.623633
553 0.623633
554 0.623633
555 0.623641
556 0.623641
557 0.623641
558 0.62365
559 0.62365
560 0.62365
561 0.62365
562 0.62365
563 0.62365
564 0.623656
565 0.623656
566 0.623662
567 0.623662
568 0.623688
569 0.623689
570 0.623689
571 0.623689
572 0.623689
573 0.623689
574 0.623699
575 0.623699
576 0.623699
577 0.623699
578 0.623699
579 0.623699
580 0.623699
581 0.623699
582 0.623699
583 0.623699
584 0.623699
585 0.623699
586 0.623699
587 0.623699
588 0.623711
589 0.623711
590 0.623711
591 0.623711
592 0.623711
593 0.623711
594 0.623711
595 0.623726
596 0.623726
597 0.623726
598 0.623726
599 0.623726
600 0.623726
601 0.623734
602 0.623734
603 0.623734
604 0.623743
605 0.623761
606 0.623761
607 0.623761
608 0.623761
609 0.623765
610 0.623765
611 0.623786
612 0.623797
613 0.623797
614 0.623797
615 0.623797
616 0.623797
617 0.623797
618 0.623797
619 0.623797
620 0.623797
621 0.623803
622 0.623819
623 0.623819
624 0.623819
625 0.623831
626 0.623831
627 0.623831
628 0.62384
629 0.623844
630 0.623844
631 0.623844
632 0.623844
633 0.623844
634 0.623844
635 0.623844
636 0.623852
637 0.623852
638 0.623852
639 0.623852
640 0.623852
641 0.623854
642 0.623858
643 0.623867
644 0.623873
645 0.623873
646 0.623873
647 0.623873
648 0.623873
649 0.623873
650 0.623873
651 0.623879
652 0.623885
653 0.62389
654 0.62389
655 0.62389
656 0.62389
657 0.623904
658 0.623904
659 0.623904
660 0.623904
661 0.623904
662 0.623904
663 0.623904
664 0.623904
665 0.623904
666 0.623915
667 0.623915
668 0.623915
669 0.623915
670 0.623915
671 0.623915
672 0.623915
673 0.623915
674 0.623915
675 0.623915
676 0.623915
677 0.623915
678 0.623915
679 0.623915
680 0.623915
681 0.623915
682 0.62394
683 0.62394
684 0.623946
685 0.623946
686 0.623946
687 0.623946
688 0.623946
689 0.623968
690 0.624003
691 0.624003
692 0.624013
693 0.624013
694 0.624013
695 0.624013
696 0.624013
697 0.624089
698 0.624089
699 0.624089
700 0.624089
701 0.624089
702 0.624089
703 0.624089
704 0.624089
705 0.624089
706 0.624137
707 0.624137
708 0.624137
709 0.624143
710 0.624143
711 0.624143
712 0.624143
713 0.624143
714 0.624143
715 0.624182
716 0.624207
717 0.624223
718 0.624226
719 0.624244
720 0.624244
721 0.624244
722 0.624244
723 0.624244
724 0.624251
725 0.624251
726 0.624251
727 0.624251
728 0.624251
729 0.624251
730 0.624255
731 0.62426
732 0.624284
733 0.624284
734 0.624284
735 0.624284
736 0.624284
737 0.624545
738 0.624545
739 0.624611
740 0.624611
741 0.624646
742 0.624646
743 0.624646
744 0.624649
745 0.624649
746 0.624649
747 0.624649
748 0.624649
749 0.624649
750 0.624649
751 0.624649
752 0.624649
753 0.624662
754 0.624662
755 0.624702
756 0.624702
757 0.624702
758 0.624702
759 0.624702
760 0.624702
761 0.624702
762 0.624702
763 0.624702
764 0.624702
765 0.62471
766 0.624714
767 0.624721
768 0.624721
769 0.624721
770 0.624721
771 0.624721
772 0.624721
773 0.624721
774 0.624721
775 0.624727
776 0.624727
777 0.624727
778 0.624727
779 0.624727
780 0.624727
781 0.624727
782 0.624727
783 0.624727
784 0.624727
785 0.624727
786 0.624727
787 0.624727
788 0.624735
789 0.624735
790 0.624735
791 0.624735
792 0.624735
793 0.624735
794 0.624735
795 0.624735
796 0.624735
797 0.624735
798 0.624735
799 0.624742
800 0.624742
801 0.624754
802 0.624754
803 0.624846
804 0.624846
805 0.624846
806 0.624846
807 0.624846
808 0.624846
809 0.624846
810 0.624846
811 0.624846
812 0.624846
813 0.624846
814 0.624846
815 0.624846
816 0.624846
817 0.624846
818 0.624846
819 0.624849
820 0.624855
821 0.624855
822 0.624855
823 0.624866
824 0.624891
825 0.624891
826 0.624891
827 0.6249
828 0.6249
829 0.6249
830 0.624917
831 0.624917
832 0.624917
833 0.624924
834 0.624924
835 0.624928
836 0.624928
837 0.624928
838 0.624936
839 0.624936
840 0.624936
841 0.624936
842 0.624936
843 0.624936
844 0.624936
845 0.625015
846 0.625019
847 0.625019
848 0.625019
849 0.625019
850 0.625019
851 0.625019
852 0.625019
853 0.625019
854 0.625019
855 0.625019
856 0.625019
857 0.625019
858 0.625056
859 0.625056
860 0.625056
861 0.625056
862 0.625056
863 0.625056
864 0.625056
865 0.625056
866 0.625056
867 0.625056
868 0.625056
869 0.625056
870 0.625056
871 0.625056
872 0.625056
873 0.625076
874 0.625076
875 0.625076
876 0.625079
877 0.625079
878 0.62509
879 0.62509
880 0.62509
881 0.62509
882 0.62509
883 0.62509
884 0.62509
885 0.62509
886 0.62509
887 0.62509
888 0.62509
889 0.62509
890 0.62509
891 0.62509
892 0.62509
893 0.62509
894 0.625094
895 0.625094
896 0.625094
897 0.625094
898 0.625094
899 0.625094
900 0.625094
901 0.625094
902 0.625094
903 0.625094
904 0.625094
905 0.625094
906 0.625094
907 0.625101
908 0.625101
909 0.625101
910 0.625101
911 0.625101
912 0.625101
913 0.625101
914 0.625101
915 0.625101
916 0.625101
917 0.625101
918 0.625101
919 0.625127
920 0.625127
921 0.625127
922 0.625127
923 0.625127
924 0.625127
925 0.625127
926 0.625139
927 0.625139
928 0.625139
929 0.625139
930 0.625147
931 0.625147
932 0.62515
933 0.62515
934 0.62515
935 0.62515
936 0.625157
937 0.625165
938 0.625165
939 0.625242
940 0.625256
941 0.625256
942 0.625256
943 0.625279
944 0.625279
945 0.625279
946 0.625279
947 0.62529
948 0.62529
949 0.625372
950 0.625372
951 0.625372
952 0.625372
953 0.625377
954 0.625396
955 0.625406
956 0.625406
957 0.625406
958 0.625406
959 0.625406
960 0.625406
961 0.625406
962 0.625406
963 0.625406
964 0.625417
965 0.625417
966 0.625417
967 0.625417
968 0.625417
969 0.625417
970 0.625417
971 0.625425
972 0.625427
973 0.625427
974 0.625427
975 0.625427
976 0.625433
977 0.625433
978 0.625445
979 0.625455
980 0.625455
981 0.625455
982 0.625455
983 0.625455
984 0.625467
985 0.625467
986 0.625467
987 0.625467
988 0.625467
989 0.625467
990 0.625467
991 0.625467
992 0.625467
993 0.625467
994 0.625467
995 0.625467
996 0.625478
997 0.625478
998 0.625478
999 0.625478
1000 0.625478
1001 0.625478
1002 0.625478
1003 0.625478
1004 0.625502
1005 0.625502
1006 0.625502
1007 0.625505
1008 0.625505
1009 0.625505
1010 0.625505
1011 0.625524
1012 0.625524
1013 0.625524
1014 0.625524
1015 0.625543
1016 0.625666
1017 0.625666
1018 0.625666
1019 0.625666
1020 0.625666
1021 0.625666
1022 0.625666
1023 0.625666
1024 0.625666
1025 0.625666
1026 0.625666
1027 0.625674
1028 0.625674
1029 0.625674
1030 0.625674
1031 0.625675
1032 0.625675
1033 0.625675
1034 0.625675
1035 0.625675
1036 0.625689
1037 0.625689
1038 0.625689
1039 0.625689
1040 0.625689
1041 0.625689
1042 0.625689
1043 0.625693
1044 0.625693
1045 0.625693
1046 0.625693
1047 0.6257
1048 0.6257
1049 0.6257
1050 0.6257
1051 0.6257
1052 0.6257
1053 0.6257
1054 0.625703
1055 0.625703
1056 0.625703
1057 0.625703
1058 0.625703
1059 0.625703
1060 0.625703
1061 0.625703
1062 0.625703
1063 0.625706
1064 0.625706
1065 0.625706
1066 0.625706
1067 0.625706
1068 0.625706
1069 0.625706
1070 0.625706
1071 0.625706
1072 0.625706
1073 0.625706
1074 0.625706
1075 0.625706
1076 0.625706
1077 0.625708
1078 0.625708
1079 0.625708
1080 0.625708
1081 0.625708
1082 0.625738
1083 0.625738
1084 0.625738
1085 0.625738
1086 0.625738
1087 0.625738
1088 0.625738
1089 0.625738
1090 0.625738
1091 0.625745
1092 0.625745
1093 0.625745
1094 0.625745
1095 0.625745
1096 0.625745
1097 0.625745
1098 0.625745
1099 0.625745
1100 0.625758
1101 0.625775
1102 0.625775
1103 0.625775
1104 0.625775
1105 0.625775
1106 0.625782
1107 0.625782
1108 0.625782
1109 0.625788
1110 0.625788
1111 0.625792
1112 0.625792
1113 0.625792
1114 0.625792
1115 0.625891
1116 0.625891
1117 0.625891
1118 0.625891
1119 0.625891
1120 0.625891
1121 0.625891
1122 0.625891
1123 0.625891
1124 0.625891
1125 0.625904
1126 0.625904
1127 0.625904
1128 0.625904
1129 0.625904
1130 0.625904
1131 0.625904
1132 0.625904
1133 0.625914
1134 0.625914
1135 0.625914
1136 0.625914
1137 0.625914
1138 0.625914
1139 0.625914
1140 0.625914
1141 0.625914
1142 0.625914
1143 0.625914
1144 0.625914
1145 0.625914
1146 0.625914
1147 0.625914
1148 0.625925
1149 0.625925
1150 0.625925
1151 0.625925
1152 0.625925
1153 0.625925
1154 0.625925
1155 0.625925
1156 0.625925
1157 0.625935
1158 0.625935
1159 0.625935
1160 0.625935
1161 0.625935
1162 0.625979
1163 0.625979
1164 0.625979
1165 0.625979
1166 0.625983
1167 0.625983
1168 0.625983
1169 0.625983
1170 0.625983
1171 0.625983
1172 0.625983
1173 0.625983
1174 0.625983
1175 0.625983
1176 0.625983
1177 0.625983
1178 0.625983
1179 0.625983
1180 0.625987
1181 0.625987
1182 0.626
1183 0.626
1184 0.626
1185 0.626004
1186 0.626009
1187 0.626009
1188 0.626009
1189 0.626009
1190 0.626009
1191 0.626009
1192 0.626009
1193 0.626009
1194 0.626009
1195 0.626009
1196 0.626019
1197 0.626019
1198 0.626019
1199 0.626019
1200 0.626019
1201 0.626019
1202 0.626019
1203 0.626039
1204 0.626039
1205 0.626039
1206 0.626095
1207 0.6261
1208 0.6261
1209 0.6261
1210 0.6261
1211 0.6261
1212 0.6261
1213 0.6261
1214 0.6261
1215 0.6261
1216 0.6261
1217 0.6261
1218 0.626106
1219 0.626106
1220 0.626106
1221 0.626106
1222 0.626115
1223 0.626115
1224 0.626115
1225 0.626115
1226 0.626115
1227 0.626115
1228 0.626115
1229 0.626115
1230 0.626115
1231 0.626128
1232 0.626132
1233 0.626132
1234 0.626132
1235 0.626132
1236 0.626132
1237 0.626132
1238 0.626145
1239 0.626145
1240 0.626145
1241 0.626145
1242 0.626145
1243 0.626145
1244 0.626145
1245 0.626151
1246 0.626151
1247 0.626151
1248 0.626151
1249 0.626156
1250 0.626156
1251 0.626156
1252 0.626156
1253 0.626156
1254 0.626156
1255 0.626156
1256 0.626156
1257 0.626156
1258 0.626156
1259 0.626183
1260 0.626183
1261 0.626183
1262 0.626183
1263 0.626183
1264 0.626183
1265 0.626183
1266 0.626183
1267 0.626183
1268 0.626183
1269 0.626183
1270 0.626183
1271 0.626183
1272 0.626183
1273 0.626183
1274 0.626183
1275 0.626188
1276 0.626188
1277 0.626188
1278 0.626188
1279 0.626188
1280 0.626188
1281 0.626188
1282 0.626188
1283 0.626188
1284 0.626188
1285 0.626188
1286 0.626188
1287 0.626188
1288 0.626188
1289 0.626188
1290 0.626188
1291 0.626196
1292 0.626203
1293 0.626203
1294 0.626203
1295 0.626203
1296 0.626203
1297 0.626203
1298 0.626203
1299 0.626218
1300 0.626218
1301 0.626218
1302 0.626218
1303 0.626218
1304 0.626224
1305 0.626224
1306 0.626224
1307 0.626224
1308 0.626224
1309 0.626231
1310 0.626231
1311 0.626231
1312 0.626231
1313 0.626231
1314 0.626244
1315 0.626244
1316 0.626244
1317 0.626244
1318 0.626244
1319 0.626244
1320 0.626244
1321 0.626244
1322 0.626244
1323 0.626244
1324 0.626244
1325 0.626244
1326 0.626244
1327 0.626244
1328 0.626244
1329 0.626244
1330 0.626244
1331 0.626244
1332 0.626244
1333 0.626244
1334 0.626244
1335 0.626244
1336 0.626244
1337 0.626244
1338 0.626244
1339 0.626254
1340 0.626308
1341 0.62632
1342 0.62632
1343 0.626354
1344 0.626354
1345 0.626354
1346 0.62636
1347 0.62636
1348 0.62636
1349 0.62636
1350 0.62636
1351 0.626365
1352 0.626365
1353 0.626377
1354 0.626377
1355 0.626377
1356 0.626377
1357 0.626377
1358 0.626377
1359 0.626377
1360 0.626377
1361 0.626377
1362 0.626377
1363 0.626377
1364 0.626377
1365 0.626377
1366 0.626377
1367 0.626383
1368 0.626383
1369 0.626383
1370 0.626383
1371 0.626383
1372 0.626383
1373 0.626383
1374 0.626383
1375 0.626399
1376 0.626399
1377 0.626399
1378 0.626399
1379 0.626399
1380 0.626399
1381 0.626399
1382 0.626399
1383 0.626399
1384 0.626399
1385 0.626413
1386 0.626413
1387 0.626413
1388 0.626413
1389 0.62642
1390 0.62642
1391 0.62642
1392 0.62642
1393 0.62642
1394 0.62642
1395 0.62642
1396 0.62642
1397 0.62642
1398 0.62642
1399 0.62642
1400 0.62642
1401 0.62642
1402 0.62642
1403 0.62642
1404 0.62642
1405 0.62642
1406 0.62642
1407 0.62642
1408 0.62642
1409 0.62642
1410 0.626431
1411 0.626431
1412 0.626431
1413 0.626431
1414 0.626431
1415 0.626431
1416 0.626431
1417 0.626432
1418 0.626435
1419 0.626435
1420 0.626435
1421 0.626442
1422 0.626442
1423 0.626555
1424 0.626555
1425 0.626555
1426 0.626555
1427 0.626555
1428 0.626555
1429 0.626555
1430 0.626555
1431 0.626555
1432 0.626555
1433 0.626555
1434 0.626555
1435 0.626555
1436 0.626555
1437 0.626555
1438 0.626555
1439 0.626565
1440 0.626565
1441 0.626565
1442 0.626565
1443 0.626565
1444 0.626619
1445 0.626633
1446 0.626633
1447 0.626633
1448 0.626633
1449 0.626633
1450 0.626633
1451 0.626633
1452 0.626633
1453 0.626633
1454 0.626633
1455 0.626633
1456 0.626644
1457 0.626644
1458 0.626644
1459 0.626644
1460 0.626644
1461 0.626644
1462 0.626651
1463 0.626651
1464 0.626651
1465 0.626651
1466 0.626651
1467 0.626651
1468 0.626651
1469 0.626651
1470 0.626651
1471 0.626751
1472 0.626751
1473 0.626751
1474 0.626751
1475 0.626751
1476 0.626751
1477 0.626751
1478 0.626751
1479 0.626751
1480 0.626751
1481 0.626751
1482 0.626751
1483 0.626751
1484 0.62676
1485 0.62676
1486 0.62676
1487 0.62676
1488 0.62676
1489 0.626771
1490 0.626771
1491 0.626771
1492 0.626771
1493 0.626771
1494 0.626771
1495 0.626771
1496 0.626771
1497 0.626771
1498 0.626771
1499 0.626771
1500 0.626771
1501 0.626774
1502 0.626774
1503 0.626774
1504 0.626774
1505 0.626774
1506 0.626774
1507 0.626774
1508 0.626774
1509 0.626774
1510 0.626774
1511 0.626774
1512 0.626774
1513 0.626774
1514 0.626774
1515 0.626774
1516 0.626774
1517 0.626774
1518 0.626774
1519 0.626774
1520 0.626774
1521 0.626774
1522 0.626774
1523 0.626774
1524 0.626774
1525 0.626774
1526 0.626774
1527 0.626774
1528 0.626774
1529 0.626774
1530 0.626774
1531 0.626774
1532 0.626774
1533 0.626774
1534 0.626774
1535 0.626774
1536 0.626774
1537 0.626774
1538 0.626782
1539 0.626782
1540 0.626782
1541 0.626782
1542 0.626788
1543 0.626788
1544 0.626788
1545 0.626788
1546 0.626788
1547 0.626788
1548 0.626788
1549 0.626788
1550 0.626851
1551 0.626851
1552 0.626851
1553 0.626854
1554 0.626854
1555 0.626854
1556 0.626854
1557 0.626854
1558 0.626854
1559 0.626854
1560 0.626854
1561 0.626854
1562 0.626854
1563 0.626854
1564 0.626857
1565 0.626857
1566 0.626857
1567 0.626857
1568 0.626857
1569 0.626857
1570 0.626857
1571 0.62686
1572 0.62686
1573 0.62686
1574 0.62686
1575 0.62686
1576 0.62686
1577 0.62686
1578 0.62686
1579 0.62686
1580 0.62686
1581 0.62686
1582 0.62686
1583 0.62686
1584 0.62686
1585 0.62686
1586 0.62686
1587 0.62686
1588 0.62686
1589 0.62686
1590 0.62686
1591 0.62686
1592 0.626866
1593 0.626866
1594 0.626866
1595 0.626866
1596 0.626866
1597 0.626866
1598 0.626868
1599 0.626868
1600 0.626868
1601 0.626868
1602 0.626875
1603 0.626875
1604 0.626875
1605 0.626875
1606 0.626875
1607 0.626875
1608 0.626875
1609 0.626875
1610 0.626875
1611 0.626875
1612 0.626875
1613 0.626875
1614 0.626881
1615 0.626881
1616 0.626881
1617 0.626881
1618 0.626881
1619 0.626881
1620 0.626881
1621 0.626881
1622 0.626881
1623 0.626881
1624 0.626881
1625 0.626881
1626 0.626881
1627 0.626881
1628 0.626881
1629 0.626881
1630 0.626881
1631 0.626881
1632 0.626881
1633 0.626881
1634 0.626881
1635 0.626881
1636 0.626881
1637 0.626881
1638 0.626881
1639 0.626881
1640 0.626881
1641 0.626881
1642 0.626881
1643 0.626881
1644 0.626892
1645 0.626892
1646 0.626892
1647 0.626892
1648 0.626892
1649 0.626892
1650 0.626899
1651 0.626902
1652 0.626902
1653 0.626902
1654 0.626902
1655 0.626902
1656 0.626902
1657 0.626902
1658 0.626908
1659 0.626908
1660 0.626921
1661 0.626921
1662 0.626921
1663 0.626921
1664 0.626921
1665 0.626969
1666 0.626973
1667 0.626973
1668 0.626973
1669 0.626973
1670 0.626973
1671 0.626973
1672 0.626973
1673 0.626973
1674 0.626973
1675 0.627022
1676 0.627022
1677 0.627022
1678 0.627022
1679 0.627022
1680 0.627022
1681 0.627034
1682 0.627034
1683 0.627034
1684 0.627034
1685 0.627034
1686 0.627034
1687 0.627034
1688 0.627034
1689 0.627034
1690 0.627034
1691 0.627034
1692 0.627034
1693 0.627034
1694 0.627082
1695 0.627089
1696 0.627089
1697 0.627089
1698 0.627089
1699 0.627089
1700 0.627089
1701 0.627089
1702 0.627089
1703 0.627089
1704 0.627089
1705 0.627089
1706 0.627089
1707 0.627095
1708 0.627095
1709 0.627095
1710 0.627095
1711 0.627095
1712 0.627095
1713 0.627095
1714 0.627095
1715 0.627095
1716 0.627095
1717 0.627095
1718 0.627095
1719 0.627095
1720 0.627095
1721 0.627095
1722 0.627095
1723 0.627095
1724 0.627095
1725 0.627095
1726 0.627095
1727 0.62711
1728 0.62711
1729 0.62711
1730 0.62711
1731 0.62711
1732 0.62711
1733 0.62711
1734 0.62711
1735 0.62711
1736 0.62711
1737 0.62711
1738 0.62711
1739 0.62711
1740 0.62711
1741 0.62711
1742 0.62711
1743 0.62711
1744 0.62711
1745 0.62711
1746 0.62711
1747 0.62711
1748 0.62711
1749 0.62711
1750 0.62711
1751 0.62711
1752 0.62711
1753 0.62711
1754 0.62711
1755 0.627116
1756 0.627116
1757 0.627116
1758 0.627116
1759 0.627116
1760 0.627116
1761 0.627116
1762 0.627116
1763 0.627116
1764 0.627116
1765 0.627116
1766 0.627116
1767 0.627116
1768 0.627116
1769 0.627116
1770 0.627116
1771 0.627116
1772 0.627116
1773 0.627116
1774 0.627116
1775 0.627116
1776 0.627116
1777 0.627116
1778 0.627116
1779 0.627116
1780 0.627116
1781 0.627116
1782 0.627116
1783 0.627116
1784 0.627116
1785 0.627116
1786 0.627116
1787 0.627116
1788 0.627116
1789 0.627116
1790 0.627116
1791 0.627116
1792 0.627166
1793 0.627166
1794 0.627166
1795 0.627166
1796 0.627166
1797 0.627166
1798 0.627166
1799 0.627166
1800 0.627166
1801 0.627166
1802 0.627166
1803 0.627166
1804 0.627166
1805 0.627166
1806 0.627166
1807 0.627166
1808 0.627168
1809 0.627175
1810 0.627175
1811 0.627184
1812 0.627184
1813 0.627184
1814 0.627184
1815 0.627184
1816 0.627184
1817 0.627208
1818 0.627208
1819 0.627208
1820 0.627208
1821 0.627208
1822 0.627208
1823 0.627208
1824 0.627208
1825 0.627214
1826 0.627214
1827 0.627214
1828 0.627214
1829 0.627214
1830 0.627214
1831 0.627214
1832 0.627214
1833 0.627214
1834 0.627214
1835 0.627214
1836 0.627214
1837 0.627214
1838 0.627214
1839 0.627214
1840 0.627214
1841 0.627214
1842 0.627214
1843 0.627214
1844 0.627216
1845 0.627216
1846 0.627216
1847 0.627216
1848 0.627221
1849 0.627221
1850 0.627221
1851 0.627221
1852 0.627221
1853 0.627221
1854 0.627221
1855 0.627221
1856 0.627221
1857 0.627221
1858 0.627221
1859 0.627221
1860 0.627221
1861 0.627221
1862 0.627221
1863 0.627221
1864 0.627221
1865 0.627221
1866 0.627221
1867 0.627221
1868 0.627221
1869 0.627221
1870 0.627221
1871 0.627221
1872 0.627221
1873 0.627221
1874 0.627231
1875 0.627239
1876 0.627239
1877 0.627239
1878 0.627239
1879 0.627239
1880 0.627239
1881 0.627239
1882 0.627239
1883 0.627239
1884 0.627239
1885 0.627239
1886 0.627239
1887 0.627239
1888 0.627239
1889 0.627239
1890 0.627239
1891 0.627239
1892 0.627239
1893 0.627469
1894 0.627469
1895 0.627469
1896 0.627469
1897 0.627469
1898 0.627469
1899 0.627469
1900 0.627469
1901 0.627469
1902 0.627469
1903 0.627469
1904 0.627469
1905 0.627469
1906 0.627469
1907 0.627495
1908 0.627495
1909 0.627495
1910 0.627495
1911 0.627495
1912 0.627495
1913 0.627495
1914 0.627495
1915 0.627495
1916 0.627495
1917 0.627495
1918 0.627495
1919 0.627501
1920 0.627501
1921 0.627501
1922 0.627501
1923 0.627501
1924 0.627501
1925 0.627501
1926 0.627511
1927 0.627511
1928 0.627511
1929 0.627511
1930 0.627511
1931 0.627511
1932 0.627511
1933 0.627511
1934 0.627511
1935 0.627511
1936 0.627511
1937 0.627517
1938 0.627518
1939 0.627518
1940 0.627518
1941 0.627518
1942 0.627518
1943 0.627518
1944 0.627518
1945 0.627518
1946 0.627518
1947 0.627518
1948 0.627518
1949 0.627518
1950 0.627518
1951 0.627518
1952 0.627518
1953 0.627518
1954 0.627518
1955 0.627518
1956 0.627518
1957 0.627518
1958 0.627518
1959 0.62752
1960 0.62752
1961 0.62752
1962 0.62752
1963 0.62752
1964 0.62752
1965 0.627529
1966 0.627529
1967 0.627529
1968 0.627529
1969 0.627529
1970 0.627529
1971 0.627529
1972 0.627529
1973 0.627529
1974 0.627537
1975 0.627537
1976 0.627537
1977 0.627537
1978 0.627537
1979 0.627537
1980 0.627537
1981 0.627537
1982 0.627537
1983 0.627554
1984 0.627554
1985 0.627554
1986 0.627554
1987 0.627554
1988 0.627554
1989 0.627554
1990 0.627554
1991 0.627554
1992 0.627554
1993 0.627554
1994 0.627554
1995 0.627554
1996 0.627554
1997 0.627554
1998 0.627554
1999 0.627554
2000 0.627554
2001 0.627554
2002 0.627554
2003 0.627554
2004 0.627554
2005 0.627554
2006 0.627554
2007 0.627554
2008 0.627554
2009 0.627554
2010 0.627554
2011 0.627554
2012 0.627554
2013 0.627554
2014 0.627554
2015 0.627554
2016 0.627554
2017 0.627554
2018 0.627554
2019 0.62756
2020 0.62756
2021 0.62756
2022 0.62756
2023 0.627568
2024 0.627568
2025 0.627568
2026 0.627568
2027 0.627568
2028 0.627568
2029 0.627568
2030 0.627568
2031 0.627568
2032 0.627568
2033 0.627568
2034 0.627668
2035 0.627679
2036 0.627679
2037 0.627679
2038 0.627679
2039 0.627684
2040 0.627684
2041 0.627684
2042 0.627729
2043 0.627729
2044 0.627729
2045 0.627729
2046 0.627729
2047 0.627729
2048 0.627729
2049 0.627729
2050 0.627729
2051 0.627729
2052 0.627729
2053 0.627729
2054 0.627729
2055 0.627763
2056 0.627763
2057 0.627763
2058 0.627763
2059 0.627763
2060 0.627763
2061 0.627763
2062 0.627763
2063 0.627763
2064 0.627763
2065 0.627763
2066 0.627763
2067 0.627763
2068 0.627763
2069 0.627763
2070 0.627763
2071 0.627763
2072 0.627769
2073 0.627769
2074 0.627769
2075 0.627769
2076 0.627769
2077 0.627769
2078 0.627769
2079 0.627769
2080 0.627769
2081 0.627769
2082 0.627769
2083 0.627769
2084 0.627769
2085 0.627769
2086 0.627769
2087 0.627769
2088 0.627769
2089 0.627769
2090 0.627769
2091 0.627769
2092 0.627769
2093 0.627777
2094 0.627777
2095 0.627777
2096 0.627777
2097 0.627777
2098 0.627777
2099 0.627777
2100 0.627777
2101 0.627778
2102 0.627778
2103 0.627778
2104 0.627865
2105 0.627865
2106 0.627865
2107 0.627865
2108 0.627865
2109 0.627865
2110 0.627865
2111 0.627865
2112 0.627865
2113 0.627865
2114 0.627865
2115 0.627865
2116 0.627865
2117 0.627865
2118 0.627865
2119 0.627865
2120 0.627865
2121 0.627865
2122 0.627913
2123 0.627913
2124 0.627913
2125 0.627913
2126 0.627913
2127 0.627913
2128 0.627913
2129 0.627913
2130 0.627913
2131 0.627913
2132 0.62792
2133 0.62792
2134 0.62792
2135 0.62792
2136 0.62792
2137 0.627927
2138 0.627927
2139 0.627927
2140 0.627927
2141 0.627927
2142 0.627927
2143 0.627927
2144 0.627927
2145 0.627927
2146 0.627927
2147 0.627927
2148 0.627927
2149 0.627927
2150 0.627927
2151 0.627933
2152 0.627933
2153 0.627933
2154 0.627933
2155 0.627933
2156 0.627963
2157 0.627963
2158 0.627963
2159 0.627963
2160 0.627963
2161 0.627963
2162 0.627963
2163 0.627963
2164 0.627963
2165 0.627963
2166 0.627963
2167 0.627963
2168 0.627963
2169 0.627963
2170 0.627963
2171 0.627963
2172 0.627963
2173 0.627963
2174 0.627978
2175 0.627978
2176 0.627988
2177 0.627988
2178 0.627988
2179 0.627988
2180 0.627988
2181 0.627988
2182 0.627988
2183 0.627988
2184 0.627988
2185 0.627988
2186 0.627988
2187 0.627988
2188 0.627988
2189 0.627988
2190 0.627988
2191 0.627988
2192 0.627988
2193 0.627988
2194 0.627988
2195 0.627988
2196 0.627988
2197 0.627988
2198 0.627988
2199 0.627992
2200 0.627992
2201 0.627992
2202 0.627992
2203 0.627992
2204 0.627992
2205 0.627992
2206 0.627992
2207 0.627992
2208 0.627992
2209 0.627992
2210 0.627992
2211 0.627992
2212 0.627992
2213 0.627992
2214 0.627995
2215 0.627995
2216 0.627995
2217 0.628002
2218 0.628002
2219 0.628002
2220 0.628002
2221 0.628002
2222 0.628002
2223 0.628002
2224 0.628002
2225 0.628002
2226 0.628002
2227 0.628002
2228 0.628002
2229 0.628002
2230 0.628002
2231 0.628002
2232 0.628007
2233 0.628007
2234 0.628007
2235 0.628024
2236 0.628024
2237 0.628024
2238 0.628024
2239 0.628024
2240 0.628024
2241 0.628024
2242 0.628024
2243 0.628024
2244 0.628024
2245 0.628024
2246 0.628024
2247 0.628024
2248 0.628024
2249 0.628024
2250 0.628029
2251 0.628029
2252 0.628029
2253 0.628029
2254 0.628029
2255 0.628029
2256 0.628029
2257 0.628036
2258 0.628036
2259 0.628036
2260 0.628036
2261 0.628036
2262 0.628036
2263 0.628036
2264 0.628036
2265 0.628036
2266 0.628036
2267 0.628036
2268 0.628036
2269 0.628036
2270 0.628036
2271 0.628036
2272 0.628036
2273 0.628036
2274 0.628036
2275 0.628036
2276 0.628036
2277 0.628036
2278 0.628036
2279 0.628036
2280 0.628036
2281 0.628036
2282 0.628075
2283 0.628075
2284 0.628075
2285 0.628075
2286 0.628075
2287 0.628075
2288 0.628075
2289 0.628075
2290 0.628075
2291 0.628075
2292 0.628075
2293 0.628075
2294 0.628075
2295 0.628075
2296 0.628075
2297 0.628075
2298 0.628075
2299 0.628075
2300 0.628075
2301 0.628075
2302 0.628075
2303 0.628075
2304 0.628075
2305 0.628075
2306 0.628075
2307 0.628075
2308 0.628075
2309 0.628075
2310 0.628075
2311 0.628075
2312 0.628075
2313 0.628075
2314 0.628075
2315 0.628075
2316 0.628075
2317 0.628075
2318 0.628075
2319 0.628075
2320 0.628075
2321 0.628075
2322 0.628075
2323 0.628075
2324 0.628075
2325 0.628075
2326 0.628075
2327 0.628075
2328 0.628075
2329 0.628084
2330 0.628088
2331 0.628097
2332 0.628097
2333 0.628097
2334 0.628097
2335 0.628097
2336 0.628097
2337 0.628097
2338 0.628105
2339 0.628105
2340 0.628105
2341 0.628105
2342 0.628105
2343 0.628105
2344 0.628105
2345 0.628111
2346 0.628111
2347 0.628111
2348 0.628111
2349 0.628111
2350 0.628111
2351 0.628111
2352 0.628111
2353 0.628111
2354 0.628111
2355 0.628111
2356 0.628111
2357 0.628111
2358 0.628111
2359 0.628111
2360 0.628111
2361 0.628156
2362 0.628156
2363 0.628161
2364 0.628161
2365 0.628161
2366 0.628161
2367 0.628161
2368 0.628169
2369 0.628199
2370 0.628199
2371 0.628199
2372 0.628199
2373 0.628199
2374 0.628199
2375 0.628199
2376 0.628215
2377 0.628215
2378 0.628215
2379 0.628215
2380 0.628215
2381 0.628215
2382 0.628215
2383 0.628215
2384 0.628215
2385 0.628215
2386 0.628215
2387 0.628215
2388 0.628215
2389 0.628215
2390 0.628221
2391 0.628221
2392 0.628221
2393 0.628227
2394 0.628239
2395 0.628239
2396 0.628239
2397 0.628239
2398 0.628239
2399 0.628239
2400 0.628239
2401 0.628239
2402 0.628239
2403 0.628239
2404 0.628239
2405 0.628239
2406 0.628239
2407 0.628239
2408 0.628239
2409 0.628239
2410 0.628239
2411 0.628239
2412 0.628239
2413 0.628239
2414 0.628239
2415 0.628239
2416 0.628239
2417 0.628239
2418 0.628239
2419 0.628239
2420 0.628239
2421 0.628239
2422 0.628239
2423 0.628239
2424 0.628239
2425 0.628239
2426 0.628245
2427 0.628245
2428 0.628245
2429 0.628245
2430 0.628245
2431 0.628245
2432 0.628245
2433 0.628245
2434 0.628245
2435 0.628245
2436 0.628245
2437 0.628245
2438 0.628245
2439 0.628245
2440 0.628245
2441 0.628245
2442 0.628245
2443 0.628245
2444 0.628245
2445 0.628245
2446 0.628245
2447 0.628245
2448 0.628245
2449 0.628245
2450 0.628247
2451 0.628247
2452 0.628247
2453 0.628247
2454 0.628247
2455 0.628247
2456 0.628247
2457 0.628247
2458 0.628247
2459 0.628247
2460 0.628247
2461 0.628247
2462 0.628247
2463 0.628247
2464 0.628247
2465 0.628247
2466 0.628247
2467 0.628247
2468 0.628247
2469 0.628247
2470 0.628247
2471 0.628247
2472 0.628247
2473 0.628247
2474 0.628247
2475 0.628247
2476 0.628247
2477 0.628247
2478 0.628247
2479 0.628247
2480 0.628247
2481 0.628247
2482 0.628247
2483 0.628247
2484 0.628247
2485 0.628247
2486 0.628248
2487 0.628248
2488 0.628248
2489 0.628248
2490 0.628248
2491 0.628248
2492 0.628248
2493 0.628251
2494 0.628251
2495 0.628251
2496 0.628251
2497 0.628251
2498 0.628251
2499 0.628251
2500 0.628251
2501 0.628251
2502 0.628251
2503 0.628251
2504 0.628251
2505 0.628251
2506 0.628251
2507 0.628251
2508 0.628251
2509 0.628251
2510 0.628251
2511 0.628251
2512 0.628251
2513 0.628251
2514 0.628251
2515 0.628251
2516 0.628251
2517 0.628251
2518 0.628251
2519 0.628251
2520 0.628251
2521 0.628251
2522 0.628251
2523 0.628251
2524 0.628251
2525 0.628262
2526 0.628262
2527 0.628262
2528 0.628262
2529 0.628262
2530 0.628262
2531 0.628262
2532 0.628262
2533 0.628262
2534 0.628262
2535 0.628262
2536 0.628262
2537 0.628262
2538 0.628262
2539 0.628262
2540 0.628262
2541 0.628262
2542 0.628264
2543 0.628264
2544 0.628264
2545 0.628264
2546 0.628337
2547 0.628337
2548 0.628337
2549 0.628337
2550 0.628337
2551 0.628337
2552 0.628337
2553 0.628337
2554 0.628337
2555 0.628337
2556 0.628337
2557 0.628337
2558 0.628337
2559 0.628337
2560 0.628337
2561 0.628337
2562 0.628337
2563 0.628337
2564 0.628337
2565 0.628337
2566 0.628337
2567 0.628337
2568 0.628337
2569 0.628337
2570 0.628337
2571 0.628337
2572 0.628337
2573 0.628337
2574 0.628337
2575 0.628337
2576 0.628337
2577 0.628337
2578 0.628337
2579 0.628337
2580 0.628337
2581 0.628337
2582 0.628337
2583 0.628337
2584 0.628337
2585 0.628337
2586 0.628339
2587 0.628339
2588 0.628346
2589 0.628346
2590 0.628346
2591 0.628346
2592 0.628346
2593 0.628346
2594 0.628346
2595 0.628346
2596 0.628346
2597 0.628346
2598 0.628346
2599 0.628346
2600 0.628348
2601 0.628348
2602 0.628348
2603 0.628348
2604 0.628348
2605 0.628348
2606 0.628348
2607 0.628348
2608 0.628348
2609 0.628348
2610 0.628348
2611 0.628348
2612 0.628348
2613 0.628348
2614 0.628348
2615 0.628348
2616 0.628348
2617 0.628348
2618 0.628348
2619 0.628348
2620 0.628348
2621 0.628368
2622 0.628368
2623 0.628368
2624 0.628368
2625 0.628368
2626 0.628368
2627 0.628368
2628 0.628368
2629 0.628368
2630 0.628368
2631 0.628375
2632 0.628375
2633 0.628375
2634 0.628386
2635 0.628386
2636 0.628386
2637 0.628386
2638 0.628386
2639 0.628386
2640 0.628386
2641 0.628386
2642 0.628386
2643 0.628386
2644 0.628386
2645 0.628386
2646 0.628386
2647 0.628386
2648 0.628386
2649 0.628386
2650 0.628386
2651 0.628386
2652 0.628386
2653 0.628386
2654 0.628386
2655 0.628386
2656 0.628386
2657 0.628386
2658 0.628386
2659 0.628386
2660 0.628386
2661 0.628397
2662 0.628397
2663 0.628397
2664 0.628397
2665 0.628397
2666 0.628397
2667 0.628397
2668 0.628397
2669 0.628397
2670 0.628397
2671 0.628397
2672 0.628397
2673 0.628397
2674 0.628397
2675 0.628397
2676 0.628397
2677 0.628397
2678 0.628397
2679 0.628397
2680 0.628397
2681 0.628397
2682 0.628397
2683 0.628404
2684 0.628404
2685 0.628404
2686 0.628404
2687 0.628404
2688 0.62841
2689 0.62841
2690 0.62841
2691 0.62841
2692 0.62841
2693 0.62841
2694 0.62841
2695 0.62841
2696 0.62841
2697 0.62841
2698 0.62841
2699 0.62841
2700 0.62841
2701 0.62841
2702 0.62841
2703 0.62841
2704 0.62841
2705 0.62841
2706 0.62841
2707 0.62841
2708 0.62841
2709 0.62841
2710 0.62841
2711 0.62841
2712 0.62841
2713 0.62841
2714 0.62841
2715 0.62841
2716 0.62841
2717 0.628412
2718 0.628412
2719 0.628412
2720 0.628412
2721 0.628412
2722 0.628412
2723 0.628412
2724 0.628412
2725 0.628412
2726 0.628412
2727 0.628412
2728 0.628412
2729 0.628412
2730 0.628412
2731 0.628412
2732 0.628412
2733 0.628412
2734 0.628412
2735 0.628412
2736 0.628412
2737 0.628412
2738 0.628412
2739 0.628412
2740 0.628412
2741 0.628412
2742 0.628412
2743 0.628412
2744 0.628412
2745 0.628412
2746 0.628412
2747 0.628412
2748 0.628412
2749 0.628412
2750 0.628412
2751 0.628412
2752 0.628412
2753 0.628412
2754 0.628412
2755 0.628412
2756 0.628412
2757 0.628412
2758 0.628412
2759 0.628412
2760 0.628412
2761 0.628412
2762 0.628412
2763 0.628412
2764 0.628412
2765 0.628412
2766 0.628412
2767 0.628412
2768 0.628425
2769 0.628425
2770 0.628425
2771 0.628425
2772 0.628425
2773 0.628425
2774 0.628425
2775 0.628425
2776 0.628425
2777 0.628425
2778 0.628425
2779 0.628425
2780 0.628439
2781 0.628439
2782 0.628439
2783 0.628439
2784 0.628453
2785 0.62846
2786 0.62846
2787 0.62846
2788 0.62846
2789 0.62846
2790 0.62846
2791 0.62846
2792 0.62846
2793 0.62846
2794 0.62846
2795 0.62846
2796 0.62846
2797 0.62846
2798 0.62846
2799 0.62846
2800 0.62846
2801 0.62846
2802 0.62846
2803 0.62846
2804 0.62846
2805 0.62846
2806 0.62846
2807 0.62846
2808 0.62846
2809 0.62846
2810 0.62846
2811 0.62846
2812 0.62846
2813 0.628466
2814 0.628466
2815 0.628466
2816 0.628466
2817 0.628476
2818 0.628476
2819 0.628476
2820 0.628476
2821 0.628476
2822 0.628476
2823 0.628476
2824 0.628476
2825 0.628476
2826 0.628476
2827 0.628476
2828 0.628476
2829 0.628476
2830 0.628476
2831 0.628476
2832 0.628476
2833 0.628476
2834 0.628476
2835 0.628476
2836 0.628476
2837 0.628476
2838 0.628476
2839 0.628476
2840 0.628476
2841 0.628481
2842 0.628481
2843 0.628481
2844 0.628481
2845 0.628481
2846 0.628481
2847 0.628481
2848 0.628481
2849 0.628481
2850 0.628481
2851 0.628481
2852 0.628481
2853 0.628481
2854 0.628482
2855 0.628482
2856 0.628482
2857 0.628482
2858 0.628482
2859 0.628482
2860 0.628482
2861 0.628488
2862 0.628495
2863 0.628495
2864 0.628495
2865 0.628502
2866 0.628502
2867 0.628502
2868 0.628502
2869 0.628502
2870 0.628502
2871 0.628502
2872 0.628502
2873 0.628502
2874 0.628502
2875 0.628502
2876 0.628502
2877 0.628502
2878 0.628502
2879 0.628512
2880 0.628515
2881 0.628515
2882 0.628515
2883 0.628515
2884 0.628515
2885 0.628515
2886 0.628515
2887 0.628515
2888 0.628515
2889 0.628515
2890 0.628515
2891 0.628515
2892 0.628515
2893 0.628515
2894 0.628515
2895 0.628515
2896 0.628515
2897 0.628515
2898 0.628515
2899 0.628515
2900 0.628515
2901 0.628515
2902 0.628515
2903 0.628515
2904 0.628515
2905 0.628515
2906 0.628515
2907 0.628515
2908 0.62852
2909 0.62852
2910 0.62852
2911 0.62852
2912 0.62852
2913 0.62852
2914 0.62852
2915 0.62852
2916 0.62852
2917 0.62852
2918 0.62852
2919 0.62852
2920 0.62852
2921 0.628527
2922 0.628527
2923 0.628527
2924 0.628527
2925 0.628527
2926 0.628527
2927 0.628527
2928 0.628527
2929 0.628527
2930 0.628527
2931 0.628527
2932 0.628527
2933 0.628527
2934 0.628527
2935 0.628527
2936 0.628527
2937 0.628527
2938 0.628527
2939 0.628527
2940 0.628527
2941 0.628533
2942 0.628553
2943 0.628553
2944 0.628553
2945 0.628553
2946 0.628553
2947 0.628553
2948 0.628553
2949 0.628553
2950 0.628553
2951 0.628553
2952 0.628553
2953 0.628553
2954 0.628553
2955 0.628553
2956 0.628553
2957 0.628553
2958 0.628553
2959 0.628553
2960 0.628553
2961 0.628553
2962 0.628553
2963 0.628553
2964 0.628553
2965 0.628553
2966 0.628553
2967 0.628553
2968 0.628553
2969 0.628561
2970 0.628567
2971 0.628567
2972 0.628567
2973 0.628567
2974 0.628567
2975 0.628567
2976 0.628567
2977 0.628567
2978 0.628567
2979 0.628567
2980 0.628567
2981 0.628567
2982 0.628567
2983 0.628567
2984 0.628567
2985 0.628567
2986 0.628567
2987 0.628567
2988 0.628567
2989 0.628567
2990 0.628567
2991 0.628567
2992 0.628567
2993 0.628567
2994 0.628567
2995 0.628567
2996 0.628567
2997 0.628567
2998 0.628567
2999 0.628567
3000 0.628567
3001 0.628567
3002 0.628567
3003 0.628573
3004 0.628573
3005 0.628573
3006 0.628573
3007 0.628573
3008 0.628573
3009 0.628573
3010 0.628573
3011 0.628573
3012 0.628573
3013 0.628573
3014 0.628573
3015 0.628573
3016 0.628573
3017 0.628573
3018 0.628573
3019 0.628573
3020 0.628573
3021 0.628573
3022 0.628573
3023 0.62858
3024 0.62858
3025 0.62858
3026 0.62858
3027 0.62858
3028 0.62858
3029 0.62858
3030 0.62858
3031 0.62858
3032 0.62858
3033 0.62858
3034 0.62858
3035 0.62858
3036 0.62858
3037 0.62858
3038 0.628582
3039 0.628582
3040 0.628582
3041 0.628582
3042 0.628582
3043 0.628582
3044 0.628582
3045 0.628582
3046 0.628582
3047 0.628582
3048 0.628582
3049 0.628582
3050 0.628688
3051 0.628688
3052 0.628688
3053 0.628688
3054 0.628688
3055 0.628688
3056 0.628688
3057 0.628688
3058 0.628688
3059 0.628688
3060 0.628688
3061 0.628688
3062 0.628688
3063 0.628777
3064 0.628777
3065 0.628777
3066 0.628777
3067 0.628777
3068 0.628777
3069 0.628777
3070 0.628777
3071 0.628777
3072 0.628777
3073 0.628777
3074 0.628777
3075 0.628777
3076 0.628777
3077 0.628777
3078 0.628777
3079 0.628781
3080 0.628781
3081 0.628781
3082 0.628781
3083 0.628781
3084 0.628781
3085 0.628781
3086 0.628781
3087 0.628781
3088 0.628781
3089 0.628781
3090 0.628781
3091 0.628781
3092 0.628781
3093 0.628781
3094 0.628781
3095 0.628781
3096 0.628781
3097 0.628781
3098 0.628781
3099 0.628781
3100 0.628781
3101 0.628781
3102 0.628786
3103 0.628786
3104 0.628786
3105 0.628786
3106 0.628786
3107 0.628786
3108 0.628786
3109 0.628786
3110 0.628786
3111 0.628786
3112 0.628786
3113 0.628786
3114 0.628786
3115 0.628786
3116 0.628786
3117 0.628786
3118 0.628786
3119 0.628786
3120 0.628786
3121 0.628786
3122 0.628786
3123 0.628786
3124 0.628786
3125 0.628786
3126 0.628786
3127 0.628786
3128 0.628786
3129 0.628786
3130 0.628786
3131 0.628786
3132 0.628786
3133 0.628786
3134 0.628788
3135 0.628788
3136 0.628788
3137 0.628788
3138 0.628788
3139 0.628788
3140 0.628788
3141 0.628788
3142 0.628788
3143 0.628788
3144 0.628788
3145 0.628788
3146 0.628788
3147 0.628788
3148 0.628788
3149 0.628788
3150 0.628831
3151 0.628838
3152 0.628838
3153 0.628838
3154 0.628838
3155 0.628838
3156 0.628838
3157 0.628838
3158 0.628838
3159 0.628838
3160 0.628838
3161 0.628838
3162 0.628838
3163 0.628838
3164 0.628838
3165 0.628838
3166 0.628838
3167 0.628838
3168 0.628838
3169 0.628838
3170 0.628838
3171 0.628838
3172 0.628838
3173 0.628838
3174 0.628843
3175 0.628843
3176 0.628843
3177 0.628843
3178 0.629018
3179 0.629018
3180 0.629018
3181 0.629018
3182 0.629018
3183 0.629018
3184 0.629018
3185 0.629018
3186 0.629018
3187 0.629018
3188 0.629018
3189 0.629018
3190 0.629018
3191 0.629018
3192 0.629018
3193 0.629018
3194 0.629018
3195 0.629018
3196 0.629018
3197 0.629018
3198 0.629018
3199 0.629018
3200 0.629018
3201 0.629018
3202 0.629018
3203 0.629018
3204 0.629018
3205 0.629018
3206 0.629018
3207 0.629018
3208 0.629018
3209 0.629018
3210 0.629018
3211 0.629018
3212 0.629018
3213 0.629018
3214 0.629018
3215 0.629018
3216 0.629018
3217 0.629018
3218 0.629018
3219 0.629018
3220 0.629018
3221 0.629018
3222 0.629018
3223 0.629018
3224 0.629018
3225 0.629018
3226 0.629018
3227 0.629018
3228 0.629018
3229 0.629021
3230 0.629021
3231 0.629021
3232 0.629021
3233 0.629021
3234 0.629021
3235 0.629021
3236 0.629027
3237 0.629027
3238 0.629035
3239 0.629035
3240 0.629035
3241 0.629035
3242 0.629035
3243 0.629035
3244 0.629035
3245 0.629035
3246 0.629035
3247 0.629035
3248 0.629035
3249 0.629035
3250 0.629035
3251 0.629035
3252 0.629035
3253 0.629035
3254 0.629035
3255 0.629035
3256 0.629035
3257 0.629035
3258 0.629035
3259 0.629035
3260 0.629035
3261 0.629035
3262 0.629035
3263 0.629035
3264 0.629035
3265 0.629035
3266 0.629035
3267 0.629035
3268 0.629035
3269 0.629035
3270 0.629035
3271 0.629035
3272 0.629035
3273 0.629035
3274 0.629035
3275 0.629035
3276 0.629035
3277 0.629035
3278 0.629035
3279 0.629042
3280 0.629042
3281 0.629042
3282 0.629042
3283 0.629042
3284 0.629042
3285 0.629042
3286 0.629042
3287 0.629042
3288 0.629042
3289 0.629042
3290 0.629042
3291 0.629042
3292 0.629042
3293 0.629042
3294 0.629042
3295 0.629042
3296 0.629042
3297 0.629042
3298 0.629042
3299 0.629042
3300 0.629042
3301 0.629042
3302 0.629042
3303 0.629042
3304 0.629042
3305 0.629042
3306 0.629042
3307 0.629042
3308 0.629042
3309 0.629042
3310 0.629042
3311 0.629042
3312 0.629042
3313 0.629042
3314 0.629042
3315 0.629042
3316 0.629042
3317 0.629073
3318 0.629073
3319 0.629076
3320 0.629076
3321 0.629076
3322 0.629076
3323 0.629076
3324 0.629076
3325 0.629076
3326 0.629076
3327 0.629076
3328 0.629076
3329 0.629076
3330 0.629076
3331 0.629076
3332 0.629076
3333 0.629076
3334 0.629076
3335 0.629076
3336 0.629076
3337 0.629076
3338 0.629076
3339 0.629076
3340 0.629076
3341 0.629076
3342 0.629076
3343 0.629076
3344 0.629076
3345 0.629079
3346 0.629079
3347 0.629079
3348 0.629079
3349 0.629079
3350 0.629079
3351 0.629079
3352 0.629079
3353 0.629079
3354 0.629079
3355 0.629079
3356 0.629079
3357 0.629079
3358 0.629079
3359 0.629079
3360 0.629079
3361 0.629079
3362 0.629079
3363 0.629079
3364 0.629079
3365 0.629079
3366 0.629079
3367 0.629079
3368 0.629079
3369 0.629079
3370 0.629079
3371 0.629079
3372 0.629079
3373 0.629079
3374 0.629079
3375 0.629079
3376 0.629079
3377 0.629079
3378 0.629079
3379 0.629079
3380 0.62908
3381 0.62908
3382 0.62908
3383 0.62908
3384 0.62908
3385 0.62908
3386 0.62908
3387 0.62908
3388 0.62908
3389 0.62908
3390 0.62908
3391 0.62908
3392 0.62908
3393 0.62908
3394 0.62909
3395 0.62909
3396 0.62909
3397 0.62909
3398 0.629096
3399 0.629096
3400 0.629096
3401 0.629096
3402 0.629096
3403 0.629133
3404 0.629133
3405 0.629133
3406 0.629133
3407 0.629133
3408 0.629133
3409 0.629133
3410 0.629133
3411 0.629133
3412 0.629133
3413 0.629133
3414 0.629133
3415 0.629133
3416 0.629133
3417 0.629133
3418 0.629133
3419 0.629133
3420 0.629133
3421 0.629133
3422 0.629133
3423 0.629133
3424 0.629133
3425 0.629133
3426 0.629133
3427 0.629133
3428 0.629133
3429 0.629133
3430 0.629133
3431 0.629133
3432 0.629133
3433 0.629133
3434 0.629133
3435 0.629133
3436 0.629133
3437 0.629133
3438 0.629133
3439 0.629133
3440 0.629133
3441 0.629133
3442 0.629133
3443 0.629133
3444 0.629133
3445 0.629133
3446 0.629133
3447 0.629133
3448 0.629133
3449 0.629145
3450 0.629145
3451 0.629145
3452 0.629145
3453 0.629145
3454 0.629145
3455 0.629145
3456 0.629145
3457 0.629145
3458 0.629145
3459 0.629145
3460 0.629145
3461 0.629145
3462 0.629145
3463 0.629145
3464 0.629145
3465 0.629145
3466 0.629145
3467 0.629145
3468 0.629145
3469 0.629145
3470 0.629145
3471 0.629145
3472 0.629145
3473 0.629145
3474 0.629145
3475 0.629145
3476 0.629145
3477 0.62915
3478 0.62915
3479 0.62915
3480 0.62915
3481 0.62915
3482 0.62915
3483 0.62915
3484 0.62915
3485 0.62915
3486 0.62915
3487 0.62915
3488 0.62915
3489 0.62915
3490 0.62915
3491 0.62915
3492 0.62915
3493 0.62915
3494 0.62915
3495 0.62915
3496 0.62915
3497 0.62915
3498 0.62915
3499 0.62915
3500 0.62915
3501 0.62915
3502 0.62915
3503 0.62915
3504 0.62915
3505 0.62915
3506 0.62915
3507 0.62915
3508 0.62915
3509 0.62915
3510 0.62915
3511 0.62915
3512 0.62915
3513 0.62915
3514 0.62915
3515 0.62915
3516 0.62915
3517 0.62915
3518 0.62915
3519 0.62915
3520 0.62915
3521 0.62915
3522 0.62915
3523 0.62915
3524 0.62915
3525 0.62915
3526 0.62915
3527 0.62915
3528 0.62915
3529 0.62915
3530 0.62915
3531 0.62915
3532 0.62915
3533 0.62915
3534 0.62915
3535 0.62915
3536 0.629151
3537 0.629151
3538 0.629151
3539 0.629151
3540 0.629151
3541 0.629151
3542 0.629151
3543 0.629151
3544 0.629151
3545 0.629151
3546 0.629151
3547 0.629151
3548 0.629151
3549 0.629151
3550 0.629151
3551 0.629151
3552 0.629151
3553 0.629151
3554 0.629151
3555 0.629151
3556 0.629151
3557 0.629151
3558 0.629151
3559 0.629151
3560 0.629151
3561 0.629151
3562 0.629151
3563 0.629151
3564 0.629151
3565 0.629151
3566 0.629151
3567 0.629151
3568 0.629151
3569 0.629151
3570 0.629151
3571 0.629151
3572 0.629156
3573 0.629156
3574 0.629156
3575 0.629162
3576 0.629162
3577 0.629162
3578 0.629251
3579 0.629251
3580 0.629251
3581 0.629251
3582 0.629251
3583 0.629256
3584 0.629256
3585 0.629256
3586 0.629256
3587 0.629256
3588 0.629256
3589 0.629256
3590 0.629256
3591 0.629256
3592 0.629256
3593 0.629256
3594 0.629256
3595 0.629256
3596 0.629256
3597 0.629256
3598 0.629256
3599 0.629256


==> plots/data/dataGC-Journal-MDD_Enc1_nC.dat <==
0 0.47729
1 0.541719
2 0.546028
3 0.563732
4 0.573637
5 0.574351
6 0.575465
7 0.587688
8 0.588123
9 0.589313
10 0.589596
11 0.590291
12 0.590878
13 0.591677
14 0.591784
15 0.592016
16 0.59263
17 0.593326
18 0.593809
19 0.593971
20 0.594106
21 0.594395
22 0.594703
23 0.594836
24 0.595165
25 0.595402
26 0.595817
27 0.595987
28 0.596133
29 0.596304
30 0.596375
31 0.596587
32 0.596776
33 0.596914
34 0.59698
35 0.597567
36 0.597813
37 0.59795
38 0.598492
39 0.598705
40 0.598928
41 0.599486
42 0.599643
43 0.599936
44 0.599961
45 0.599978
46 0.600102
47 0.600214
48 0.600494
49 0.600563
50 0.600775
51 0.600788
52 0.60086
53 0.601159
54 0.601346
55 0.601403
56 0.601454
57 0.601508
58 0.601556
59 0.601583
60 0.601651
61 0.601944
62 0.601984
63 0.601995
64 0.602041
65 0.602262
66 0.602559
67 0.602611
68 0.602623
69 0.602806
70 0.603054
71 0.60312
72 0.603161
73 0.603211
74 0.603223
75 0.603308
76 0.603342
77 0.603365
78 0.603405
79 0.603448
80 0.603622
81 0.603697
82 0.60376
83 0.603873
84 0.603969
85 0.604055
86 0.604065
87 0.604072
88 0.604132
89 0.604253
90 0.604265
91 0.604296
92 0.604448
93 0.604503
94 0.604569
95 0.604913
96 0.60759
97 0.610304
98 0.610316
99 0.610325
100 0.610359
101 0.615948
102 0.615981
103 0.616122
104 0.616173
105 0.616196
106 0.616201
107 0.616227
108 0.616232
109 0.616252
110 0.616257
111 0.616299
112 0.616398
113 0.616427
114 0.616455
115 0.616462
116 0.616484
117 0.616517
118 0.616605
119 0.616678
120 0.616689
121 0.616689
122 0.616726
123 0.616733
124 0.616773
125 0.61679
126 0.61679
127 0.616805
128 0.616833
129 0.617005
130 0.61703
131 0.617145
132 0.617194
133 0.6172
134 0.617214
135 0.617222
136 0.617285
137 0.617285
138 0.617511
139 0.617511
140 0.617526
141 0.617526
142 0.617599
143 0.618004
144 0.61804
145 0.618048
146 0.618078
147 0.618078
148 0.618078
149 0.618078
150 0.618172
151 0.618214
152 0.618308
153 0.61831
154 0.618344
155 0.618354
156 0.61836
157 0.618392
158 0.618517
159 0.618517
160 0.618549
161 0.618549
162 0.618651
163 0.618731
164 0.618749
165 0.618769
166 0.618776
167 0.618776
168 0.618791
169 0.618832
170 0.618852
171 0.618939
172 0.618939
173 0.618939
174 0.618939
175 0.618995
176 0.618995
177 0.619026
178 0.619026
179 0.619041
180 0.619041
181 0.619047
182 0.619049
183 0.619059
184 0.619087
185 0.619121
186 0.619127
187 0.619143
188 0.619324
189 0.619352
190 0.61937
191 0.61937
192 0.61937
193 0.61937
194 0.619384
195 0.619396
196 0.619398
197 0.619464
198 0.619469
199 0.619482
200 0.619491
201 0.619577
202 0.619592
203 0.619645
204 0.619657
205 0.619905
206 0.619935
207 0.619947
208 0.619953
209 0.619961
210 0.620067
211 0.620107
212 0.620117
213 0.620141
214 0.62016
215 0.62016
216 0.62016
217 0.62016
218 0.62016
219 0.620178
220 0.620188
221 0.620254
222 0.620254
223 0.620258
224 0.62056
225 0.62056
226 0.620574
227 0.620601
228 0.620615
229 0.620626
230 0.620629
231 0.620651
232 0.620667
233 0.620708
234 0.620717
235 0.62072
236 0.62072
237 0.62072
238 0.62072
239 0.62081
240 0.62081
241 0.620826
242 0.620967
243 0.620967
244 0.620967
245 0.620967
246 0.620967
247 0.620967
248 0.621018
249 0.621054
250 0.62106
251 0.621067
252 0.621067
253 0.621067
254 0.621067
255 0.621067
256 0.621096
257 0.621096
258 0.621096
259 0.621096
260 0.621126
261 0.621126
262 0.621137
263 0.621181
264 0.6213
265 0.621302
266 0.62131
267 0.62131
268 0.621318
269 0.62132
270 0.621326
271 0.621326
272 0.621332
273 0.621343
274 0.621343
275 0.62135
276 0.621484
277 0.621667
278 0.621667
279 0.621667
280 0.621691
281 0.621726
282 0.621729
283 0.621729
284 0.621846
285 0.621857
286 0.621944
287 0.622011
288 0.622038
289 0.62207
290 0.62207
291 0.622087
292 0.622087
293 0.622087
294 0.622087
295 0.622094
296 0.622094
297 0.62215
298 0.62215
299 0.622165
300 0.622259
301 0.622265
302 0.622269
303 0.622269
304 0.622269
305 0.622269
306 0.622318
307 0.622343
308 0.622352
309 0.622352
310 0.622352
311 0.622358
312 0.622364
313 0.622364
314 0.622364
315 0.622424
316 0.622424
317 0.622431
318 0.622431
319 0.622431
320 0.622431
321 0.62244
322 0.62244
323 0.622452
324 0.622458
325 0.622458
326 0.622458
327 0.622458
328 0.622458
329 0.622458
330 0.622458
331 0.622472
332 0.622472
333 0.622472
334 0.622472
335 0.622606
336 0.622633
337 0.622633
338 0.622639
339 0.622646
340 0.622646
341 0.622662
342 0.622671
343 0.622702
344 0.622712
345 0.622717
346 0.622717
347 0.622717
348 0.622717
349 0.622717
350 0.622733
351 0.622752
352 0.622773
353 0.622792
354 0.622799
355 0.622804
356 0.622832
357 0.622832
358 0.622838
359 0.622838
360 0.622844
361 0.622909
362 0.622909
363 0.622979
364 0.622999
365 0.622999
366 0.622999
367 0.623005
368 0.623051
369 0.62306
370 0.62306
371 0.62306
372 0.62306
373 0.62306
374 0.62306
375 0.62306
376 0.623068
377 0.623068
378 0.623068
379 0.623068
380 0.623068
381 0.623078
382 0.623086
383 0.623097
384 0.623097
385 0.623097
386 0.623097
387 0.623113
388 0.623113
389 0.623113
390 0.623115
391 0.623115
392 0.623132
393 0.623161
394 0.623161
395 0.623161
396 0.623161
397 0.623161
398 0.623172
399 0.623184
400 0.623188
401 0.623188
402 0.623188
403 0.623188
404 0.623245
405 0.623245
406 0.623252
407 0.623282
408 0.623282
409 0.623282
410 0.623282
411 0.623338
412 0.6235
413 0.6235
414 0.623508
415 0.623521
416 0.623521
417 0.623528
418 0.623528
419 0.623531
420 0.623531
421 0.623537
422 0.623539
423 0.623647
424 0.623661
425 0.623661
426 0.623661
427 0.623661
428 0.623693
429 0.623693
430 0.623702
431 0.623731
432 0.623827
433 0.623827
434 0.623845
435 0.623845
436 0.623845
437 0.623845
438 0.623845
439 0.62385
440 0.62385
441 0.62385
442 0.623992
443 0.623992
444 0.623992
445 0.624021
446 0.624021
447 0.624052
448 0.624052
449 0.624052
450 0.624058
451 0.624058
452 0.624058
453 0.624124
454 0.624128
455 0.624128
456 0.624174
457 0.624174
458 0.624174
459 0.624174
460 0.624174
461 0.624174
462 0.624179
463 0.624179
464 0.624291
465 0.624291
466 0.624291
467 0.624327
468 0.624327
469 0.624327
470 0.624327
471 0.624327
472 0.62437
473 0.62437
474 0.624397
475 0.624397
476 0.624397
477 0.624402
478 0.624437
479 0.624437
480 0.624437
481 0.624437
482 0.624437
483 0.624437
484 0.624437
485 0.624437
486 0.624512
487 0.624512
488 0.624517
489 0.624517
490 0.624521
491 0.624521
492 0.624526
493 0.624526
494 0.624599
495 0.624629
496 0.62465
497 0.62465
498 0.624671
499 0.624671
500 0.624671
501 0.624671
502 0.624671
503 0.624671
504 0.624672
505 0.624674
506 0.624674
507 0.624674
508 0.624674
509 0.624674
510 0.624674
511 0.624674
512 0.624674
513 0.624696
514 0.624748
515 0.624767
516 0.624787
517 0.624787
518 0.624787
519 0.624826
520 0.624826
521 0.624826
522 0.624826
523 0.624826
524 0.624826
525 0.624826
526 0.624914
527 0.62492
528 0.62492
529 0.62492
530 0.62492
531 0.62492
532 0.62492
533 0.62492
534 0.62492
535 0.624998
536 0.624998
537 0.624998
538 0.624998
539 0.624998
540 0.624998
541 0.624998
542 0.625007
543 0.625007
544 0.625009
545 0.625009
546 0.625009
547 0.625009
548 0.625039
549 0.625056
550 0.625065
551 0.625065
552 0.625065
553 0.625065
554 0.625084
555 0.625103
556 0.625103
557 0.625114
558 0.625114
559 0.625114
560 0.625114
561 0.625114
562 0.625123
563 0.625123
564 0.625123
565 0.625123
566 0.625125
567 0.625125
568 0.625135
569 0.625135
570 0.625151
571 0.62518
572 0.625187
573 0.625187
574 0.625187
575 0.625187
576 0.625202
577 0.625215
578 0.625222
579 0.625225
580 0.625231
581 0.625231
582 0.625231
583 0.625231
584 0.625243
585 0.625243
586 0.625243
587 0.625243
588 0.625243
589 0.625243
590 0.625243
591 0.625243
592 0.625243
593 0.625243
594 0.625243
595 0.625243
596 0.625243
597 0.625243
598 0.625243
599 0.625243
600 0.625243
601 0.625243
602 0.625243
603 0.625243
604 0.625251
605 0.625343
606 0.625343
607 0.625343
608 0.625343
609 0.625344
610 0.625413
611 0.625438
612 0.625441
613 0.625441
614 0.625441
615 0.625447
616 0.625473
617 0.625473
618 0.625473
619 0.625473
620 0.625473
621 0.625484
622 0.625484
623 0.625491
624 0.625516
625 0.625516
626 0.625634
627 0.625641
628 0.625641
629 0.625643
630 0.625643
631 0.625643
632 0.625643
633 0.625643
634 0.625659
635 0.625661
636 0.625661
637 0.625661
638 0.625661
639 0.625661
640 0.625661
641 0.625663
642 0.625668
643 0.625674
644 0.625696
645 0.625707
646 0.625707
647 0.625707
648 0.625707
649 0.625707
650 0.625707
651 0.625728
652 0.625728
653 0.625728
654 0.625728
655 0.625754
656 0.625756
657 0.625756
658 0.625756
659 0.625918
660 0.625945
661 0.626002
662 0.626009
663 0.626033
664 0.626033
665 0.626033
666 0.626033
667 0.626033
668 0.626033
669 0.626033
670 0.626033
671 0.626036
672 0.626036
673 0.626036
674 0.626036
675 0.626068
676 0.626073
677 0.626073
678 0.626078
679 0.626089
680 0.626089
681 0.626089
682 0.626089
683 0.626094
684 0.626094
685 0.626094
686 0.626094
687 0.626094
688 0.626099
689 0.626099
690 0.626167
691 0.626167
692 0.626167
693 0.626167
694 0.626167
695 0.626167
696 0.626167
697 0.626167
698 0.626167
699 0.626255
700 0.626256
701 0.626271
702 0.626271
703 0.626314
704 0.626314
705 0.626314
706 0.626314
707 0.626314
708 0.626393
709 0.626393
710 0.626416
711 0.626425
712 0.626425
713 0.626425
714 0.626454
715 0.626454
716 0.626454
717 0.626454
718 0.626669
719 0.626754
720 0.626754
721 0.626754
722 0.626754
723 0.626761
724 0.626761
725 0.626766
726 0.626783
727 0.626783
728 0.626786
729 0.626786
730 0.626792
731 0.626792
732 0.626792
733 0.626797
734 0.626797
735 0.626797
736 0.626797
737 0.626797
738 0.626797
739 0.6268
740 0.626836
741 0.626836
742 0.626838
743 0.626843
744 0.62686
745 0.626872
746 0.62688
747 0.626886
748 0.626886
749 0.626891
750 0.626891
751 0.626891
752 0.627006
753 0.627006
754 0.627006
755 0.627006
756 0.627008
757 0.627008
758 0.627008
759 0.627008
760 0.627008
761 0.627008
762 0.627018
763 0.627018
764 0.627018
765 0.627175
766 0.627175
767 0.627193
768 0.627193
769 0.6272
770 0.6272
771 0.627206
772 0.627207
773 0.627207
774 0.627207
775 0.627208
776 0.627227
777 0.627227
778 0.627227
779 0.627227
780 0.627227
781 0.627227
782 0.627227
783 0.627227
784 0.627227
785 0.627231
786 0.627231
787 0.627231
788 0.627231
789 0.627231
790 0.627231
791 0.627231
792 0.627231
793 0.627261
794 0.627261
795 0.627261
796 0.627261
797 0.627261
798 0.627261
799 0.627261
800 0.627261
801 0.627269
802 0.62727
803 0.62727
804 0.62727
805 0.627307
806 0.627307
807 0.627307
808 0.627307
809 0.62732
810 0.627579
811 0.627579
812 0.627582
813 0.627582
814 0.627582
815 0.627604
816 0.627604
817 0.627613
818 0.627613
819 0.627613
820 0.627613
821 0.627613
822 0.627613
823 0.627613
824 0.627613
825 0.627613
826 0.627613
827 0.627613
828 0.627613
829 0.627613
830 0.627613
831 0.627613
832 0.627626
833 0.627626
834 0.627626
835 0.627626
836 0.627626
837 0.627626
838 0.627626
839 0.627626
840 0.627626
841 0.627626
842 0.627626
843 0.627626
844 0.627626
845 0.627636
846 0.627636
847 0.627636
848 0.627673
849 0.627673
850 0.627673
851 0.627674
852 0.627674
853 0.627674
854 0.627686
855 0.627686
856 0.627686
857 0.627686
858 0.627686
859 0.627686
860 0.627686
861 0.627686
862 0.627686
863 0.627751
864 0.627751
865 0.627751
866 0.627751
867 0.627751
868 0.627751
869 0.627751
870 0.627758
871 0.627758
872 0.627769
873 0.627769
874 0.627769
875 0.627769
876 0.627779
877 0.627779
878 0.627779
879 0.627779
880 0.627779
881 0.627779
882 0.62779
883 0.627929
884 0.627929
885 0.627929
886 0.627929
887 0.627929
888 0.62793
889 0.62793
890 0.62793
891 0.62793
892 0.62793
893 0.62793
894 0.62793
895 0.62793
896 0.62793
897 0.62793
898 0.627934
899 0.627934
900 0.627934
901 0.627948
902 0.627956
903 0.627956
904 0.627956
905 0.627998
906 0.627998
907 0.627998
908 0.627998
909 0.628035
910 0.628035
911 0.628035
912 0.628035
913 0.628044
914 0.628044
915 0.628044
916 0.628055
917 0.628055
918 0.628063
919 0.628063
920 0.628066
921 0.628066
922 0.628066
923 0.628066
924 0.628072
925 0.628072
926 0.628084
927 0.628209
928 0.628222
929 0.628222
930 0.628225
931 0.628225
932 0.628225
933 0.628225
934 0.628225
935 0.628242
936 0.628246
937 0.628255
938 0.628311
939 0.628311
940 0.628311
941 0.628311
942 0.628311
943 0.628311
944 0.628311
945 0.628316
946 0.628318
947 0.628318
948 0.628318
949 0.628323
950 0.628323
951 0.628323
952 0.628323
953 0.628323
954 0.628323
955 0.628323
956 0.628323
957 0.628323
958 0.628323
959 0.628323
960 0.628323
961 0.628323
962 0.628323
963 0.628323
964 0.628323
965 0.628323
966 0.628323
967 0.628501
968 0.628501
969 0.628501
970 0.628501
971 0.628515
972 0.628515
973 0.628549
974 0.628549
975 0.628549
976 0.628549
977 0.628549
978 0.628549
979 0.628549
980 0.628549
981 0.628549
982 0.628549
983 0.628575
984 0.628586
985 0.628586
986 0.628586
987 0.628586
988 0.628586
989 0.628618
990 0.628618
991 0.628618
992 0.628618
993 0.628618
994 0.62865
995 0.62865
996 0.628697
997 0.628697
998 0.628697
999 0.628697
1000 0.628697
1001 0.628697
1002 0.628697
1003 0.628697
1004 0.628697
1005 0.628703
1006 0.628703
1007 0.628703
1008 0.628703
1009 0.628703
1010 0.628703
1011 0.628705
1012 0.628708
1013 0.628708
1014 0.628708
1015 0.628718
1016 0.628718
1017 0.628718
1018 0.628718
1019 0.628731
1020 0.628731
1021 0.628731
1022 0.628731
1023 0.628731
1024 0.628731
1025 0.628731
1026 0.628731
1027 0.628731
1028 0.628731
1029 0.628731
1030 0.628731
1031 0.628735
1032 0.628741
1033 0.628741
1034 0.628741
1035 0.628741
1036 0.628747
1037 0.628747
1038 0.628783
1039 0.628789
1040 0.628789
1041 0.628789
1042 0.628789
1043 0.628789
1044 0.628789
1045 0.628789
1046 0.628789
1047 0.628789
1048 0.628793
1049 0.628793
1050 0.628793
1051 0.628793
1052 0.628793
1053 0.628793
1054 0.628864
1055 0.628864
1056 0.628864
1057 0.62887
1058 0.62887
1059 0.628946
1060 0.628946
1061 0.62895
1062 0.62895
1063 0.628952
1064 0.628982
1065 0.628982
1066 0.62899
1067 0.62899
1068 0.62899
1069 0.62899
1070 0.629006
1071 0.629006
1072 0.629006
1073 0.629006
1074 0.629006
1075 0.629006
1076 0.629006
1077 0.629006
1078 0.629006
1079 0.629006
1080 0.629006
1081 0.629006
1082 0.629006
1083 0.629006
1084 0.629006
1085 0.629006
1086 0.629006
1087 0.629006
1088 0.629006
1089 0.629012
1090 0.629012
1091 0.629012
1092 0.629012
1093 0.629014
1094 0.629045
1095 0.629045
1096 0.629045
1097 0.629045
1098 0.629049
1099 0.629049
1100 0.629049
1101 0.629049
1102 0.629113
1103 0.629113
1104 0.629113
1105 0.629113
1106 0.629113
1107 0.629113
1108 0.629113
1109 0.629113
1110 0.629113
1111 0.629113
1112 0.629113
1113 0.629113
1114 0.629113
1115 0.629113
1116 0.629113
1117 0.629113
1118 0.629113
1119 0.629113
1120 0.629113
1121 0.629113
1122 0.629113
1123 0.629113
1124 0.629113
1125 0.629113
1126 0.629113
1127 0.629127
1128 0.629127
1129 0.629127
1130 0.629127
1131 0.629127
1132 0.629127
1133 0.629127
1134 0.629127
1135 0.629127
1136 0.629127
1137 0.629127
1138 0.629279
1139 0.629279
1140 0.629279
1141 0.629279
1142 0.629279
1143 0.629279
1144 0.629279
1145 0.629291
1146 0.629291
1147 0.629291
1148 0.629296
1149 0.629296
1150 0.629412
1151 0.629417
1152 0.629417
1153 0.629417
1154 0.629417
1155 0.629417
1156 0.629417
1157 0.629509
1158 0.629509
1159 0.629509
1160 0.629519
1161 0.629523
1162 0.629523
1163 0.629523
1164 0.629523
1165 0.629523
1166 0.629523
1167 0.629525
1168 0.629525
1169 0.629525
1170 0.629525
1171 0.629525
1172 0.629525
1173 0.629525
1174 0.62953
1175 0.629536
1176 0.629536
1177 0.629536
1178 0.629536
1179 0.629544
1180 0.629544
1181 0.629544
1182 0.629544
1183 0.629544
1184 0.629544
1185 0.629544
1186 0.629544
1187 0.629544
1188 0.629544
1189 0.629544
1190 0.62955
1191 0.62955
1192 0.62955
1193 0.62955
1194 0.62955
1195 0.62955
1196 0.62955
1197 0.629594
1198 0.629594
1199 0.629594
1200 0.629594
1201 0.629594
1202 0.629594
1203 0.629594
1204 0.629594
1205 0.629594
1206 0.629594
1207 0.62961
1208 0.62961
1209 0.62961
1210 0.62961
1211 0.62961
1212 0.62961
1213 0.62961
1214 0.62961
1215 0.62961
1216 0.62961
1217 0.62961
1218 0.62961
1219 0.62961
1220 0.62961
1221 0.62961
1222 0.62961
1223 0.629613
1224 0.629616
1225 0.629616
1226 0.629616
1227 0.629631
1228 0.629631
1229 0.629631
1230 0.629631
1231 0.629631
1232 0.629631
1233 0.629631
1234 0.629631
1235 0.629637
1236 0.629637
1237 0.629637
1238 0.629637
1239 0.629637
1240 0.629637
1241 0.629637
1242 0.62964
1243 0.62964
1244 0.62964
1245 0.62964
1246 0.62964
1247 0.629646
1248 0.629692
1249 0.629692
1250 0.629692
1251 0.629692
1252 0.629693
1253 0.629693
1254 0.629693
1255 0.629693
1256 0.629693
1257 0.629693
1258 0.629693
1259 0.629704
1260 0.629704
1261 0.629704
1262 0.629704
1263 0.629704
1264 0.629719
1265 0.629719
1266 0.629719
1267 0.629719
1268 0.629719
1269 0.629719
1270 0.629719
1271 0.629719
1272 0.629721
1273 0.629721
1274 0.629721
1275 0.629721
1276 0.629721
1277 0.629721
1278 0.629725
1279 0.62973
1280 0.62973
1281 0.629736
1282 0.629736
1283 0.629736
1284 0.629736
1285 0.629736
1286 0.629736
1287 0.629736
1288 0.629736
1289 0.629736
1290 0.629736
1291 0.629736
1292 0.629736
1293 0.629738
1294 0.629738
1295 0.629738
1296 0.629738
1297 0.629738
1298 0.629738
1299 0.629738
1300 0.629753
1301 0.629753
1302 0.629753
1303 0.629753
1304 0.629753
1305 0.629753
1306 0.629753
1307 0.629753
1308 0.629753
1309 0.629753
1310 0.629753
1311 0.629762
1312 0.629762
1313 0.629762
1314 0.629762
1315 0.629762
1316 0.629762
1317 0.629762
1318 0.629762
1319 0.629762
1320 0.629775
1321 0.629775
1322 0.629775
1323 0.629775
1324 0.629785
1325 0.629785
1326 0.629785
1327 0.629785
1328 0.629785
1329 0.629785
1330 0.629785
1331 0.629785
1332 0.629785
1333 0.629785
1334 0.629785
1335 0.629785
1336 0.629785
1337 0.629785
1338 0.629785
1339 0.629785
1340 0.629785
1341 0.629785
1342 0.629792
1343 0.629792
1344 0.629792
1345 0.629797
1346 0.629814
1347 0.629814
1348 0.629814
1349 0.629814
1350 0.629818
1351 0.629818
1352 0.629882
1353 0.629882
1354 0.629882
1355 0.629882
1356 0.629882
1357 0.629886
1358 0.629886
1359 0.629886
1360 0.629886
1361 0.629886
1362 0.629886
1363 0.629896
1364 0.629896
1365 0.629896
1366 0.629896
1367 0.629904
1368 0.629904
1369 0.629904
1370 0.629904
1371 0.629904
1372 0.629904
1373 0.629904
1374 0.629904
1375 0.629904
1376 0.629904
1377 0.629904
1378 0.629904
1379 0.629904
1380 0.629904
1381 0.629904
1382 0.629907
1383 0.629907
1384 0.629907
1385 0.629907
1386 0.62991
1387 0.62991
1388 0.62991
1389 0.62991
1390 0.62991
1391 0.62991
1392 0.629927
1393 0.629927
1394 0.629958
1395 0.629958
1396 0.629958
1397 0.629958
1398 0.629958
1399 0.629958
1400 0.629958
1401 0.630009
1402 0.630009
1403 0.630009
1404 0.630009
1405 0.630009
1406 0.630009
1407 0.630009
1408 0.630009
1409 0.63003
1410 0.630064
1411 0.630064
1412 0.630064
1413 0.630064
1414 0.630064
1415 0.630064
1416 0.630064
1417 0.630064
1418 0.630064
1419 0.630064
1420 0.630064
1421 0.630064
1422 0.630064
1423 0.630064
1424 0.630064
1425 0.630064
1426 0.630077
1427 0.630077
1428 0.630081
1429 0.630081
1430 0.630081
1431 0.630081
1432 0.630081
1433 0.630081
1434 0.630081
1435 0.630081
1436 0.630084
1437 0.630084
1438 0.630084
1439 0.630084
1440 0.630084
1441 0.630084
1442 0.630084
1443 0.630084
1444 0.630101
1445 0.630101
1446 0.630107
1447 0.630111
1448 0.630111
1449 0.630111
1450 0.630111
1451 0.630152
1452 0.630152
1453 0.630152
1454 0.630152
1455 0.630152
1456 0.630152
1457 0.630171
1458 0.630175
1459 0.630175
1460 0.630175
1461 0.630175
1462 0.630175
1463 0.630183
1464 0.630191
1465 0.630191
1466 0.630191
1467 0.630191
1468 0.630191
1469 0.630191
1470 0.630191
1471 0.630191
1472 0.630191
1473 0.630191
1474 0.630191
1475 0.630191
1476 0.630191
1477 0.630191
1478 0.630191
1479 0.630191
1480 0.630191
1481 0.630191
1482 0.630191
1483 0.630191
1484 0.630191
1485 0.630191
1486 0.630206
1487 0.630206
1488 0.630206
1489 0.630206
1490 0.630206
1491 0.630206
1492 0.630206
1493 0.630206
1494 0.630213
1495 0.630213
1496 0.630229
1497 0.630245
1498 0.630245
1499 0.630245
1500 0.630245
1501 0.630245
1502 0.630245
1503 0.630245
1504 0.630264
1505 0.630264
1506 0.630271
1507 0.630271
1508 0.630271
1509 0.630271
1510 0.630271
1511 0.630271
1512 0.630271
1513 0.630271
1514 0.630271
1515 0.630271
1516 0.630271
1517 0.630271
1518 0.630271
1519 0.630271
1520 0.630271
1521 0.630271
1522 0.630271
1523 0.630271
1524 0.630271
1525 0.630271
1526 0.630271
1527 0.630271
1528 0.630271
1529 0.630271
1530 0.630271
1531 0.630271
1532 0.630271
1533 0.630271
1534 0.630271
1535 0.630277
1536 0.630277
1537 0.630277
1538 0.630277
1539 0.630277
1540 0.630277
1541 0.630277
1542 0.630277
1543 0.630277
1544 0.630277
1545 0.630277
1546 0.630277
1547 0.630277
1548 0.630277
1549 0.630277
1550 0.630277
1551 0.630277
1552 0.630277
1553 0.630277
1554 0.630277
1555 0.630277
1556 0.630277
1557 0.630282
1558 0.630282
1559 0.630282
1560 0.630282
1561 0.630282
1562 0.630282
1563 0.630282
1564 0.630282
1565 0.630282
1566 0.630282
1567 0.630282
1568 0.630282
1569 0.630282
1570 0.630282
1571 0.630282
1572 0.630282
1573 0.630282
1574 0.630282
1575 0.630288
1576 0.630288
1577 0.630288
1578 0.630301
1579 0.630301
1580 0.630307
1581 0.630307
1582 0.630307
1583 0.630307
1584 0.630307
1585 0.630307
1586 0.630307
1587 0.630307
1588 0.630307
1589 0.630307
1590 0.630312
1591 0.630312
1592 0.630312
1593 0.630312
1594 0.630312
1595 0.630312
1596 0.630312
1597 0.630312
1598 0.630312
1599 0.630312
1600 0.630312
1601 0.630312
1602 0.630312
1603 0.630337
1604 0.630337
1605 0.630337
1606 0.630341
1607 0.630341
1608 0.630341
1609 0.630341
1610 0.630354
1611 0.630354
1612 0.630354
1613 0.630354
1614 0.630354
1615 0.630354
1616 0.630362
1617 0.630362
1618 0.630362
1619 0.630362
1620 0.630395
1621 0.630395
1622 0.630395
1623 0.630395
1624 0.630395
1625 0.630399
1626 0.630409
1627 0.630409
1628 0.630409
1629 0.630409
1630 0.630409
1631 0.630409
1632 0.630409
1633 0.630409
1634 0.630419
1635 0.630419
1636 0.630419
1637 0.630419
1638 0.630419
1639 0.630426
1640 0.630426
1641 0.630426
1642 0.630436
1643 0.630436
1644 0.630436
1645 0.630436
1646 0.630436
1647 0.630461
1648 0.630461
1649 0.630461
1650 0.630461
1651 0.630461
1652 0.630461
1653 0.630474
1654 0.630474
1655 0.630474
1656 0.630474
1657 0.630474
1658 0.630474
1659 0.630474
1660 0.630474
1661 0.630474
1662 0.630474
1663 0.630474
1664 0.630474
1665 0.630474
1666 0.630474
1667 0.630474
1668 0.630474
1669 0.630481
1670 0.630481
1671 0.630481
1672 0.630481
1673 0.630481
1674 0.630481
1675 0.630481
1676 0.630481
1677 0.630486
1678 0.630486
1679 0.630486
1680 0.630486
1681 0.630486
1682 0.630492
1683 0.630499
1684 0.630499
1685 0.630499
1686 0.630567
1687 0.630567
1688 0.63058
1689 0.63058
1690 0.63058
1691 0.63058
1692 0.63058
1693 0.630602
1694 0.63061
1695 0.63061
1696 0.63061
1697 0.63061
1698 0.63061
1699 0.63061
1700 0.63061
1701 0.63061
1702 0.63061
1703 0.630661
1704 0.630661
1705 0.630661
1706 0.630661
1707 0.630661
1708 0.630661
1709 0.630661
1710 0.630661
1711 0.630661
1712 0.630661
1713 0.630676
1714 0.630676
1715 0.630676
1716 0.630676
1717 0.630676
1718 0.630676
1719 0.630676
1720 0.630717
1721 0.630717
1722 0.630717
1723 0.630717
1724 0.630717
1725 0.630717
1726 0.630717
1727 0.630727
1728 0.630727
1729 0.630732
1730 0.630732
1731 0.630732
1732 0.630732
1733 0.630732
1734 0.630732
1735 0.630732
1736 0.630753
1737 0.630753
1738 0.630753
1739 0.630753
1740 0.630753
1741 0.630753
1742 0.630753
1743 0.630753
1744 0.630753
1745 0.630753
1746 0.630753
1747 0.630753
1748 0.630753
1749 0.630753
1750 0.630753
1751 0.630753
1752 0.630753
1753 0.630753
1754 0.630753
1755 0.630753
1756 0.630753
1757 0.630753
1758 0.630759
1759 0.630759
1760 0.630759
1761 0.630759
1762 0.630759
1763 0.630759
1764 0.630759
1765 0.630759
1766 0.630759
1767 0.630773
1768 0.630773
1769 0.630773
1770 0.630773
1771 0.630773
1772 0.630773
1773 0.630789
1774 0.630789
1775 0.630789
1776 0.630789
1777 0.630789
1778 0.63079
1779 0.630794
1780 0.630794
1781 0.630794
1782 0.630794
1783 0.630794
1784 0.630801
1785 0.630801
1786 0.630801
1787 0.630801
1788 0.630801
1789 0.630801
1790 0.630801
1791 0.630806
1792 0.630806
1793 0.630806
1794 0.630806
1795 0.630806
1796 0.630806
1797 0.630806
1798 0.630806
1799 0.630806
1800 0.630806
1801 0.630806
1802 0.630823
1803 0.630823
1804 0.630823
1805 0.630823
1806 0.630823
1807 0.630823
1808 0.630823
1809 0.630823
1810 0.630823
1811 0.630823
1812 0.630823
1813 0.630823
1814 0.630823
1815 0.630823
1816 0.630842
1817 0.630842
1818 0.630842
1819 0.630842
1820 0.630845
1821 0.630845
1822 0.630845
1823 0.630845
1824 0.630845
1825 0.630845
1826 0.630845
1827 0.630845
1828 0.630845
1829 0.630845
1830 0.630845
1831 0.630845
1832 0.630845
1833 0.630845
1834 0.630845
1835 0.630845
1836 0.630845
1837 0.630845
1838 0.630845
1839 0.630845
1840 0.630845
1841 0.630845
1842 0.630845
1843 0.630845
1844 0.630865
1845 0.630865
1846 0.630865
1847 0.630865
1848 0.630865
1849 0.630865
1850 0.630865
1851 0.630865
1852 0.630865
1853 0.630957
1854 0.630957
1855 0.630957
1856 0.630957
1857 0.630957
1858 0.630957
1859 0.630957
1860 0.630957
1861 0.630957
1862 0.630957
1863 0.630957
1864 0.630957
1865 0.630957
1866 0.630957
1867 0.630957
1868 0.630957
1869 0.630969
1870 0.630977
1871 0.630977
1872 0.630977
1873 0.630977
1874 0.630977
1875 0.630977
1876 0.630977
1877 0.630977
1878 0.630977
1879 0.630977
1880 0.630977
1881 0.630977
1882 0.630977
1883 0.630977
1884 0.630977
1885 0.630977
1886 0.630977
1887 0.631039
1888 0.631039
1889 0.631039
1890 0.631039
1891 0.631039
1892 0.631039
1893 0.631039
1894 0.631039
1895 0.631041
1896 0.631041
1897 0.631041
1898 0.631041
1899 0.631041
1900 0.631041
1901 0.631041
1902 0.631041
1903 0.631041
1904 0.631041
1905 0.631041
1906 0.631041
1907 0.631041
1908 0.631041
1909 0.631053
1910 0.631053
1911 0.631053
1912 0.631053
1913 0.631053
1914 0.63106
1915 0.63106
1916 0.63106
1917 0.63106
1918 0.63106
1919 0.63106
1920 0.63106
1921 0.63106
1922 0.63106
1923 0.631065
1924 0.631065
1925 0.631065
1926 0.631086
1927 0.631086
1928 0.631086
1929 0.631086
1930 0.631086
1931 0.631086
1932 0.631086
1933 0.631086
1934 0.631099
1935 0.631099
1936 0.631117
1937 0.631117
1938 0.631117
1939 0.631117
1940 0.631118
1941 0.631118
1942 0.631124
1943 0.631135
1944 0.631135
1945 0.631135
1946 0.631135
1947 0.631135
1948 0.631142
1949 0.631142
1950 0.631142
1951 0.631142
1952 0.631142
1953 0.631142
1954 0.631142
1955 0.631142
1956 0.631142
1957 0.631155
1958 0.631155
1959 0.631155
1960 0.631155
1961 0.631155
1962 0.631155
1963 0.631155
1964 0.631155
1965 0.631155
1966 0.631155
1967 0.631155
1968 0.631155
1969 0.631155
1970 0.631155
1971 0.631155
1972 0.631162
1973 0.631162
1974 0.631162
1975 0.631162
1976 0.631162
1977 0.631162
1978 0.631162
1979 0.631165
1980 0.631165
1981 0.631165
1982 0.631165
1983 0.631223
1984 0.631223
1985 0.631223
1986 0.631223
1987 0.631223
1988 0.631223
1989 0.631223
1990 0.631255
1991 0.631255
1992 0.631268
1993 0.631268
1994 0.631268
1995 0.631268
1996 0.631268
1997 0.631268
1998 0.631269
1999 0.631269
2000 0.631269
2001 0.631269
2002 0.631269
2003 0.631269
2004 0.631269
2005 0.631269
2006 0.631269
2007 0.631269
2008 0.631269
2009 0.631269
2010 0.631269
2011 0.631269
2012 0.631269
2013 0.631269
2014 0.631269
2015 0.631269
2016 0.631269
2017 0.631269
2018 0.631269
2019 0.631269
2020 0.631269
2021 0.631273
2022 0.631273
2023 0.631273
2024 0.631273
2025 0.631273
2026 0.631273
2027 0.631291
2028 0.631291
2029 0.631291
2030 0.631291
2031 0.631291
2032 0.631291
2033 0.631291
2034 0.631291
2035 0.631294
2036 0.631294
2037 0.631298
2038 0.631298
2039 0.631298
2040 0.631302
2041 0.631302
2042 0.631302
2043 0.631302
2044 0.631302
2045 0.631302
2046 0.631302
2047 0.631302
2048 0.631302
2049 0.631302
2050 0.631302
2051 0.631302
2052 0.631308
2053 0.631308
2054 0.631308
2055 0.631308
2056 0.631308
2057 0.631308
2058 0.631308
2059 0.631308
2060 0.631308
2061 0.631308
2062 0.631308
2063 0.631308
2064 0.631308
2065 0.631308
2066 0.631308
2067 0.631308
2068 0.631308
2069 0.631308
2070 0.631308
2071 0.631308
2072 0.631308
2073 0.631308
2074 0.631317
2075 0.631317
2076 0.631317
2077 0.631317
2078 0.631317
2079 0.631317
2080 0.631317
2081 0.631317
2082 0.631317
2083 0.631317
2084 0.631317
2085 0.631317
2086 0.631317
2087 0.631317
2088 0.631317
2089 0.631317
2090 0.631317
2091 0.631317
2092 0.631317
2093 0.631317
2094 0.631317
2095 0.631317
2096 0.631317
2097 0.631317
2098 0.631317
2099 0.631317
2100 0.631317
2101 0.631317
2102 0.631317
2103 0.631317
2104 0.631317
2105 0.631317
2106 0.631317
2107 0.631317
2108 0.631317
2109 0.631317
2110 0.631317
2111 0.631317
2112 0.631317
2113 0.631317
2114 0.631317
2115 0.631317
2116 0.631317
2117 0.631317
2118 0.631317
2119 0.631358
2120 0.631373
2121 0.631373
2122 0.631373
2123 0.631373
2124 0.631373
2125 0.631373
2126 0.631373
2127 0.63138
2128 0.63138
2129 0.63138
2130 0.63138
2131 0.63138
2132 0.6314
2133 0.6314
2134 0.6314
2135 0.631432
2136 0.631432
2137 0.631432
2138 0.631432
2139 0.631432
2140 0.631438
2141 0.631438
2142 0.631438
2143 0.631438
2144 0.631438
2145 0.631438
2146 0.631438
2147 0.631438
2148 0.631438
2149 0.631438
2150 0.631438
2151 0.631438
2152 0.631438
2153 0.631438
2154 0.631438
2155 0.631438
2156 0.631438
2157 0.631438
2158 0.631438
2159 0.631445
2160 0.631445
2161 0.631445
2162 0.631445
2163 0.631445
2164 0.631445
2165 0.631445
2166 0.631445
2167 0.631445
2168 0.631445
2169 0.631445
2170 0.631445
2171 0.631445
2172 0.631445
2173 0.631445
2174 0.631445
2175 0.631445
2176 0.631445
2177 0.631445
2178 0.631445
2179 0.631445
2180 0.631445
2181 0.631445
2182 0.631445
2183 0.631445
2184 0.631445
2185 0.631445
2186 0.631445
2187 0.631445
2188 0.631445
2189 0.631445
2190 0.631445
2191 0.631445
2192 0.631445
2193 0.631445
2194 0.631561
2195 0.631561
2196 0.631561
2197 0.631561
2198 0.631561
2199 0.631561
2200 0.631574
2201 0.631574
2202 0.631574
2203 0.631574
2204 0.631574
2205 0.631574
2206 0.631574
2207 0.631574
2208 0.631587
2209 0.631587
2210 0.631587
2211 0.631587
2212 0.631587
2213 0.631587
2214 0.631587
2215 0.631587
2216 0.631587
2217 0.631587
2218 0.631587
2219 0.631587
2220 0.631587
2221 0.631587
2222 0.631587
2223 0.631587
2224 0.631587
2225 0.631587
2226 0.631587
2227 0.631587
2228 0.631587
2229 0.631587
2230 0.631587
2231 0.631614
2232 0.631614
2233 0.631614
2234 0.631614
2235 0.631614
2236 0.631614
2237 0.631614
2238 0.631614
2239 0.631614
2240 0.631614
2241 0.631614
2242 0.631614
2243 0.631614
2244 0.631614
2245 0.631614
2246 0.631614
2247 0.631614
2248 0.63163
2249 0.63163
2250 0.63163
2251 0.63163
2252 0.63163
2253 0.631645
2254 0.631649
2255 0.631649
2256 0.631649
2257 0.631649
2258 0.631649
2259 0.631649
2260 0.631649
2261 0.631649
2262 0.631649
2263 0.631649
2264 0.631649
2265 0.631701
2266 0.631707
2267 0.631714
2268 0.631714
2269 0.631714
2270 0.631714
2271 0.631714
2272 0.631714
2273 0.631714
2274 0.631714
2275 0.631731
2276 0.631731
2277 0.631731
2278 0.631731
2279 0.631731
2280 0.631731
2281 0.631731
2282 0.631731
2283 0.631731
2284 0.631731
2285 0.631731
2286 0.631731
2287 0.631731
2288 0.631731
2289 0.631731
2290 0.631731
2291 0.631731
2292 0.631731
2293 0.631731
2294 0.631731
2295 0.631731
2296 0.631731
2297 0.631731
2298 0.631731
2299 0.631736
2300 0.631736
2301 0.631736
2302 0.631736
2303 0.631736
2304 0.631736
2305 0.631736
2306 0.631736
2307 0.631736
2308 0.631747
2309 0.631747
2310 0.631747
2311 0.631747
2312 0.631747
2313 0.631747
2314 0.631747
2315 0.631747
2316 0.631764
2317 0.631764
2318 0.631764
2319 0.631764
2320 0.631764
2321 0.631764
2322 0.631764
2323 0.631764
2324 0.631764
2325 0.631764
2326 0.631846
2327 0.631846
2328 0.631846
2329 0.631846
2330 0.631846
2331 0.631846
2332 0.631846
2333 0.631846
2334 0.631846
2335 0.631846
2336 0.631846
2337 0.631846
2338 0.631846
2339 0.631846
2340 0.631846
2341 0.631846
2342 0.631846
2343 0.631846
2344 0.631846
2345 0.631846
2346 0.631846
2347 0.631846
2348 0.631846
2349 0.631846
2350 0.631846
2351 0.631846
2352 0.631846
2353 0.631846
2354 0.631846
2355 0.631846
2356 0.631846
2357 0.631846
2358 0.631846
2359 0.631846
2360 0.631846
2361 0.631846
2362 0.631846
2363 0.631846
2364 0.631846
2365 0.631856
2366 0.631856
2367 0.631856
2368 0.631856
2369 0.631856
2370 0.631856
2371 0.631856
2372 0.631858
2373 0.631858
2374 0.631858
2375 0.631858
2376 0.631858
2377 0.631858
2378 0.631858
2379 0.631858
2380 0.631858
2381 0.631858
2382 0.631858
2383 0.631858
2384 0.631858
2385 0.631858
2386 0.631874
2387 0.631874
2388 0.63188
2389 0.631882
2390 0.631882
2391 0.631882
2392 0.631882
2393 0.631882
2394 0.631882
2395 0.631882
2396 0.631882
2397 0.631882
2398 0.631886
2399 0.631886
2400 0.631886
2401 0.631886
2402 0.631886
2403 0.631886
2404 0.631887
2405 0.631887
2406 0.631887
2407 0.631887
2408 0.631887
2409 0.631889
2410 0.631889
2411 0.631889
2412 0.631889
2413 0.631899
2414 0.631899
2415 0.631899
2416 0.631899
2417 0.6319
2418 0.6319
2419 0.631913
2420 0.631913
2421 0.631913
2422 0.631917
2423 0.631917
2424 0.631917
2425 0.631917
2426 0.631917
2427 0.631917
2428 0.631917
2429 0.631917
2430 0.631917
2431 0.631917
2432 0.631917
2433 0.631922
2434 0.631922
2435 0.631922
2436 0.631927
2437 0.631973
2438 0.631973
2439 0.631973
2440 0.631973
2441 0.631973
2442 0.631981
2443 0.631981
2444 0.631981
2445 0.631981
2446 0.631981
2447 0.631986
2448 0.631986
2449 0.631986
2450 0.631986
2451 0.631986
2452 0.631986
2453 0.631986
2454 0.631986
2455 0.631986
2456 0.631986
2457 0.631986
2458 0.631986
2459 0.632002
2460 0.632002
2461 0.632002
2462 0.632002
2463 0.632002
2464 0.632002
2465 0.632008
2466 0.632008
2467 0.632008
2468 0.632008
2469 0.632008
2470 0.632008
2471 0.632008
2472 0.632008
2473 0.632008
2474 0.632008
2475 0.63201
2476 0.63201
2477 0.63201
2478 0.63201
2479 0.63201
2480 0.63201
2481 0.63201
2482 0.63201
2483 0.63201
2484 0.63201
2485 0.632015
2486 0.632015
2487 0.632015
2488 0.632015
2489 0.632027
2490 0.632027
2491 0.632027
2492 0.632027
2493 0.632027
2494 0.632027
2495 0.63203
2496 0.63203
2497 0.63203
2498 0.63203
2499 0.63203
2500 0.63203
2501 0.632062
2502 0.632062
2503 0.632062
2504 0.632062
2505 0.632062
2506 0.632062
2507 0.632062
2508 0.632062
2509 0.632062
2510 0.632225
2511 0.632225
2512 0.632225
2513 0.632225
2514 0.632225
2515 0.632225
2516 0.632239
2517 0.632239
2518 0.632239
2519 0.632239
2520 0.632239
2521 0.632239
2522 0.632239
2523 0.632239
2524 0.632239
2525 0.632239
2526 0.632239
2527 0.63233
2528 0.632335
2529 0.632335
2530 0.632335
2531 0.632335
2532 0.632335
2533 0.632335
2534 0.632335
2535 0.632335
2536 0.632335
2537 0.632335
2538 0.632335
2539 0.632338
2540 0.632338
2541 0.632338
2542 0.632338
2543 0.632338
2544 0.632338
2545 0.632338
2546 0.632338
2547 0.632338
2548 0.632338
2549 0.632343
2550 0.632343
2551 0.632343
2552 0.632343
2553 0.632343
2554 0.632343
2555 0.632343
2556 0.632343
2557 0.632343
2558 0.632343
2559 0.632343
2560 0.632343
2561 0.632343
2562 0.632343
2563 0.632343
2564 0.632343
2565 0.632343
2566 0.632343
2567 0.632343
2568 0.632343
2569 0.632343
2570 0.632343
2571 0.632343
2572 0.632343
2573 0.632343
2574 0.632343
2575 0.632343
2576 0.632343
2577 0.632343
2578 0.632343
2579 0.632343
2580 0.632343
2581 0.632343
2582 0.632345
2583 0.632361
2584 0.632361
2585 0.632361
2586 0.632361
2587 0.632361
2588 0.632361
2589 0.632361
2590 0.632361
2591 0.632361
2592 0.632361
2593 0.632361
2594 0.632361
2595 0.632361
2596 0.632361
2597 0.632361
2598 0.632361
2599 0.632361
2600 0.632361
2601 0.632361
2602 0.632361
2603 0.632361
2604 0.632361
2605 0.632361
2606 0.632361
2607 0.632361
2608 0.632361
2609 0.632361
2610 0.632361
2611 0.632361
2612 0.632361
2613 0.632361
2614 0.632361
2615 0.632361
2616 0.632361
2617 0.632361
2618 0.632361
2619 0.632361
2620 0.632361
2621 0.632361
2622 0.632361
2623 0.632365
2624 0.632375
2625 0.632375
2626 0.632375
2627 0.632377
2628 0.632377
2629 0.632382
2630 0.632382
2631 0.632382
2632 0.632382
2633 0.632382
2634 0.632382
2635 0.632382
2636 0.632382
2637 0.632382
2638 0.632382
2639 0.632382
2640 0.632382
2641 0.632382
2642 0.632388
2643 0.632388
2644 0.632388
2645 0.632388
2646 0.632392
2647 0.632392
2648 0.632396
2649 0.632396
2650 0.632396
2651 0.632396
2652 0.632396
2653 0.632396
2654 0.632396
2655 0.632396
2656 0.632396
2657 0.632396
2658 0.632396
2659 0.632396
2660 0.632396
2661 0.632396
2662 0.632401
2663 0.632401
2664 0.632401
2665 0.632401
2666 0.632401
2667 0.632401
2668 0.632401
2669 0.632401
2670 0.632401
2671 0.632401
2672 0.632401
2673 0.632401
2674 0.632401
2675 0.632401
2676 0.632401
2677 0.632401
2678 0.632401
2679 0.632401
2680 0.632401
2681 0.632401
2682 0.632401
2683 0.632401
2684 0.632401
2685 0.632401
2686 0.632411
2687 0.632411
2688 0.632411
2689 0.632411
2690 0.632411
2691 0.632419
2692 0.632419
2693 0.632419
2694 0.632419
2695 0.632419
2696 0.632419
2697 0.632419
2698 0.632419
2699 0.632419
2700 0.632419
2701 0.632419
2702 0.632419
2703 0.632419
2704 0.632419
2705 0.632419
2706 0.632419
2707 0.632419
2708 0.632419
2709 0.632419
2710 0.63246
2711 0.63246
2712 0.63246
2713 0.63246
2714 0.632463
2715 0.632463
2716 0.632463
2717 0.632463
2718 0.632463
2719 0.632463
2720 0.632463
2721 0.632463
2722 0.632463
2723 0.632463
2724 0.632463
2725 0.632463
2726 0.632463
2727 0.632463
2728 0.632463
2729 0.632463
2730 0.63247
2731 0.632478
2732 0.632478
2733 0.632478
2734 0.632479
2735 0.632479
2736 0.632479
2737 0.632479
2738 0.632479
2739 0.632479
2740 0.632479
2741 0.632479
2742 0.632479
2743 0.632479
2744 0.632479
2745 0.632479
2746 0.632479
2747 0.632479
2748 0.632479
2749 0.632479
2750 0.632479
2751 0.632479
2752 0.632479
2753 0.632479
2754 0.632479
2755 0.632479
2756 0.632479
2757 0.632479
2758 0.632479
2759 0.632479
2760 0.632479
2761 0.632479
2762 0.632479
2763 0.632479
2764 0.632479
2765 0.632546
2766 0.632546
2767 0.632546
2768 0.632546
2769 0.632546
2770 0.632546
2771 0.632546
2772 0.632546
2773 0.632546
2774 0.632546
2775 0.632546
2776 0.632559
2777 0.632559
2778 0.632559
2779 0.632559
2780 0.632559
2781 0.632559
2782 0.632599
2783 0.632599
2784 0.632599
2785 0.632599
2786 0.632599
2787 0.632599
2788 0.632599
2789 0.632599
2790 0.632599
2791 0.632599
2792 0.632599
2793 0.632599
2794 0.632599
2795 0.632599
2796 0.632599
2797 0.632599
2798 0.632599
2799 0.632599
2800 0.632616
2801 0.632616
2802 0.632616
2803 0.632616
2804 0.632616
2805 0.632616
2806 0.632616
2807 0.632616
2808 0.632616
2809 0.632616
2810 0.632616
2811 0.632616
2812 0.632619
2813 0.632619
2814 0.632619
2815 0.632619
2816 0.632619
2817 0.632619
2818 0.632619
2819 0.632627
2820 0.632675
2821 0.632675
2822 0.632675
2823 0.632675
2824 0.632675
2825 0.632697
2826 0.632697
2827 0.632697
2828 0.632697
2829 0.632697
2830 0.632697
2831 0.632697
2832 0.632697
2833 0.632697
2834 0.632697
2835 0.632697
2836 0.632697
2837 0.632697
2838 0.632697
2839 0.632697
2840 0.632909
2841 0.632909
2842 0.632909
2843 0.632909
2844 0.632909
2845 0.632909
2846 0.632909
2847 0.632909
2848 0.632909
2849 0.632919
2850 0.632919
2851 0.632919
2852 0.632919
2853 0.632919
2854 0.632919
2855 0.632919
2856 0.632919
2857 0.632919
2858 0.632919
2859 0.632919
2860 0.632919
2861 0.632919
2862 0.632919
2863 0.632919
2864 0.632919
2865 0.632919
2866 0.632919
2867 0.632935
2868 0.632935
2869 0.632935
2870 0.632935
2871 0.632935
2872 0.632935
2873 0.632935
2874 0.632935
2875 0.632935
2876 0.632935
2877 0.632935
2878 0.632935
2879 0.632935
2880 0.632935
2881 0.632935
2882 0.632935
2883 0.632935
2884 0.632939
2885 0.632939
2886 0.632939
2887 0.632939
2888 0.632939
2889 0.632939
2890 0.632939
2891 0.632939
2892 0.632939
2893 0.632939
2894 0.632939
2895 0.632939
2896 0.632939
2897 0.632939
2898 0.632939
2899 0.632939
2900 0.632939
2901 0.632939
2902 0.632939
2903 0.632939
2904 0.632939
2905 0.632939
2906 0.632939
2907 0.632939
2908 0.632939
2909 0.632939
2910 0.632946
2911 0.632946
2912 0.632946
2913 0.632946
2914 0.632946
2915 0.632946
2916 0.632946
2917 0.632952
2918 0.632952
2919 0.632952
2920 0.632952
2921 0.632952
2922 0.632952
2923 0.632952
2924 0.632952
2925 0.632952
2926 0.632952
2927 0.632952
2928 0.632952
2929 0.632952
2930 0.632952
2931 0.632952
2932 0.632952
2933 0.632952
2934 0.632952
2935 0.632952
2936 0.632952
2937 0.63306
2938 0.63306
2939 0.63306
2940 0.63306
2941 0.63306
2942 0.63306
2943 0.63306
2944 0.633074
2945 0.633074
2946 0.633074
2947 0.633074
2948 0.633074
2949 0.633074
2950 0.633074
2951 0.633074
2952 0.633074
2953 0.633074
2954 0.633074
2955 0.633074
2956 0.633074
2957 0.633074
2958 0.633074
2959 0.633074
2960 0.633153
2961 0.633153
2962 0.633153
2963 0.633153
2964 0.633153
2965 0.633153
2966 0.633153
2967 0.633153
2968 0.633153
2969 0.633153
2970 0.633153
2971 0.633153
2972 0.633153
2973 0.633153
2974 0.633164
2975 0.633164
2976 0.633164
2977 0.633164
2978 0.633164
2979 0.633164
2980 0.63317
2981 0.63317
2982 0.63317
2983 0.63317
2984 0.63317
2985 0.63317
2986 0.633245
2987 0.633245
2988 0.633245
2989 0.633245
2990 0.633245
2991 0.633248
2992 0.633248
2993 0.633248
2994 0.633248
2995 0.633248
2996 0.633248
2997 0.633248
2998 0.633248
2999 0.633248
3000 0.633248
3001 0.633248
3002 0.633248
3003 0.633248
3004 0.633248
3005 0.633248
3006 0.633248
3007 0.633248
3008 0.633248
3009 0.633248
3010 0.633248
3011 0.633248
3012 0.633248
3013 0.633248
3014 0.633248
3015 0.633248
3016 0.633248
3017 0.633248
3018 0.633248
3019 0.633248
3020 0.633248
3021 0.633262
3022 0.633262
3023 0.633262
3024 0.633262
3025 0.633262
3026 0.633262
3027 0.633262
3028 0.633262
3029 0.633262
3030 0.633262
3031 0.633262
3032 0.633262
3033 0.633262
3034 0.633262
3035 0.633262
3036 0.633262
3037 0.633262
3038 0.633262
3039 0.633262
3040 0.633262
3041 0.633262
3042 0.633262
3043 0.633262
3044 0.633262
3045 0.633262
3046 0.633262
3047 0.633262
3048 0.633262
3049 0.633262
3050 0.633262
3051 0.633262
3052 0.633262
3053 0.633262
3054 0.63327
3055 0.63327
3056 0.63327
3057 0.63327
3058 0.63327
3059 0.63327
3060 0.63327
3061 0.63327
3062 0.63327
3063 0.63327
3064 0.63327
3065 0.63327
3066 0.63327
3067 0.63327
3068 0.63327
3069 0.63327
3070 0.63327
3071 0.63327
3072 0.63327
3073 0.63327
3074 0.63327
3075 0.63327
3076 0.63327
3077 0.63327
3078 0.63327
3079 0.63327
3080 0.63327
3081 0.63327
3082 0.63327
3083 0.63327
3084 0.63327
3085 0.63327
3086 0.63327
3087 0.63327
3088 0.63327
3089 0.63327
3090 0.63327
3091 0.63327
3092 0.63327
3093 0.63327
3094 0.63327
3095 0.63327
3096 0.63327
3097 0.63327
3098 0.63327
3099 0.63327
3100 0.63327
3101 0.63327
3102 0.63327
3103 0.63327
3104 0.63327
3105 0.63327
3106 0.63327
3107 0.63327
3108 0.63327
3109 0.63327
3110 0.63327
3111 0.63327
3112 0.63327
3113 0.63327
3114 0.63327
3115 0.63327
3116 0.63327
3117 0.63327
3118 0.63327
3119 0.63327
3120 0.633278
3121 0.633278
3122 0.633278
3123 0.633278
3124 0.633283
3125 0.63329
3126 0.63329
3127 0.63329
3128 0.63329
3129 0.63329
3130 0.63329
3131 0.6333
3132 0.6333
3133 0.6333
3134 0.6333
3135 0.6333
3136 0.6333
3137 0.6333
3138 0.6333
3139 0.6333
3140 0.6333
3141 0.6333
3142 0.6333
3143 0.6333
3144 0.6333
3145 0.6333
3146 0.6333
3147 0.6333
3148 0.6333
3149 0.6333
3150 0.6333
3151 0.6333
3152 0.6333
3153 0.6333
3154 0.6333
3155 0.633326
3156 0.633326
3157 0.633326
3158 0.633326
3159 0.633367
3160 0.633367
3161 0.633367
3162 0.633367
3163 0.633367
3164 0.633371
3165 0.633371
3166 0.633371
3167 0.633371
3168 0.633378
3169 0.633378
3170 0.633378
3171 0.633378
3172 0.633378
3173 0.633378
3174 0.633378
3175 0.633378
3176 0.633378
3177 0.633378
3178 0.633378
3179 0.633378
3180 0.633378
3181 0.633378
3182 0.633378
3183 0.633378
3184 0.633378
3185 0.633378
3186 0.633378
3187 0.633378
3188 0.633378
3189 0.633378
3190 0.633378
3191 0.633378
3192 0.633378
3193 0.633378
3194 0.633378
3195 0.633378
3196 0.633378
3197 0.633378
3198 0.633378
3199 0.633378
3200 0.633378
3201 0.633378
3202 0.633381
3203 0.633381
3204 0.633381
3205 0.633381
3206 0.633381
3207 0.633381
3208 0.633381
3209 0.633381
3210 0.633389
3211 0.633389
3212 0.633389
3213 0.633389
3214 0.633389
3215 0.633389
3216 0.633389
3217 0.633389
3218 0.633389
3219 0.633389
3220 0.633389
3221 0.633389
3222 0.633389
3223 0.633389
3224 0.633389
3225 0.633389
3226 0.633389
3227 0.633389
3228 0.633389
3229 0.633389
3230 0.633389
3231 0.633389
3232 0.633389
3233 0.633389
3234 0.633389
3235 0.633389
3236 0.633389
3237 0.633389
3238 0.633389
3239 0.633389
3240 0.633389
3241 0.633389
3242 0.633389
3243 0.633389
3244 0.633389
3245 0.63339
3246 0.633396
3247 0.633396
3248 0.633396
3249 0.633396
3250 0.633397
3251 0.633397
3252 0.633397
3253 0.633398
3254 0.633398
3255 0.633398
3256 0.633398
3257 0.6334
3258 0.6334
3259 0.6334
3260 0.6334
3261 0.6334
3262 0.6334
3263 0.6334
3264 0.6334
3265 0.633403
3266 0.633403
3267 0.633403
3268 0.633403
3269 0.633403
3270 0.633403
3271 0.633403
3272 0.633403
3273 0.633403
3274 0.633403
3275 0.633403
3276 0.633403
3277 0.633403
3278 0.633403
3279 0.633403
3280 0.633403
3281 0.633403
3282 0.633403
3283 0.633403
3284 0.633403
3285 0.633403
3286 0.633403
3287 0.633403
3288 0.633403
3289 0.633403
3290 0.633403
3291 0.633403
3292 0.633403
3293 0.633403
3294 0.633403
3295 0.633403
3296 0.633403
3297 0.633403
3298 0.633403
3299 0.633403
3300 0.633403
3301 0.633403
3302 0.633403
3303 0.633403
3304 0.633403
3305 0.633403
3306 0.633403
3307 0.633442
3308 0.633444
3309 0.633444
3310 0.633444
3311 0.633444
3312 0.633444
3313 0.633444
3314 0.633444
3315 0.633444
3316 0.633444
3317 0.633444
3318 0.633444
3319 0.633444
3320 0.633444
3321 0.633444
3322 0.633444
3323 0.633444
3324 0.633444
3325 0.633444
3326 0.633444
3327 0.633444
3328 0.633444
3329 0.633444
3330 0.633444
3331 0.633444
3332 0.633444
3333 0.633451
3334 0.633451
3335 0.633451
3336 0.633451
3337 0.633451
3338 0.633451
3339 0.633451
3340 0.633451
3341 0.633451
3342 0.633451
3343 0.633451
3344 0.633451
3345 0.633451
3346 0.633451
3347 0.633451
3348 0.633451
3349 0.633451
3350 0.633451
3351 0.633451
3352 0.633451
3353 0.633451
3354 0.633451
3355 0.633451
3356 0.633451
3357 0.633451
3358 0.633451
3359 0.633451
3360 0.633451
3361 0.633455
3362 0.633455
3363 0.633455
3364 0.633455
3365 0.633455
3366 0.633455
3367 0.633455
3368 0.633455
3369 0.633455
3370 0.633455
3371 0.633455
3372 0.633455
3373 0.633455
3374 0.633455
3375 0.633455
3376 0.633455
3377 0.633455
3378 0.633486
3379 0.633486
3380 0.633486
3381 0.633486
3382 0.633486
3383 0.633486
3384 0.633486
3385 0.633486
3386 0.633486
3387 0.633486
3388 0.633486
3389 0.633486
3390 0.633486
3391 0.633486
3392 0.633486
3393 0.633486
3394 0.633486
3395 0.633493
3396 0.63351
3397 0.63351
3398 0.63351
3399 0.63351
3400 0.63351
3401 0.63351
3402 0.63351
3403 0.63351
3404 0.63351
3405 0.63351
3406 0.63351
3407 0.63351
3408 0.63351
3409 0.63351
3410 0.63351
3411 0.63351
3412 0.63351
3413 0.63351
3414 0.63351
3415 0.63351
3416 0.63351
3417 0.63351
3418 0.63351
3419 0.63351
3420 0.63351
3421 0.63351
3422 0.63351
3423 0.63351
3424 0.63351
3425 0.63351
3426 0.63351
3427 0.63351
3428 0.633544
3429 0.633544
3430 0.633544
3431 0.633544
3432 0.633544
3433 0.633544
3434 0.63355
3435 0.63355
3436 0.63355
3437 0.63355
3438 0.63355
3439 0.63355
3440 0.63355
3441 0.63355
3442 0.63355
3443 0.63355
3444 0.63355
3445 0.63355
3446 0.63355
3447 0.63355
3448 0.63355
3449 0.63355
3450 0.63355
3451 0.63355
3452 0.63355
3453 0.63355
3454 0.63355
3455 0.63355
3456 0.633611
3457 0.633618
3458 0.633673
3459 0.633673
3460 0.633673
3461 0.633675
3462 0.633675
3463 0.633675
3464 0.633675
3465 0.633675
3466 0.633675
3467 0.633675
3468 0.633675
3469 0.633675
3470 0.633675
3471 0.633675
3472 0.633675
3473 0.633675
3474 0.633675
3475 0.633675
3476 0.633675
3477 0.633675
3478 0.633675
3479 0.633675
3480 0.633675
3481 0.633675
3482 0.633675
3483 0.633691
3484 0.633691
3485 0.633691
3486 0.633691
3487 0.633691
3488 0.633691
3489 0.633691
3490 0.633691
3491 0.633694
3492 0.633694
3493 0.633694
3494 0.633694
3495 0.633694
3496 0.633694
3497 0.633694
3498 0.633709
3499 0.633709
3500 0.633709
3501 0.633709
3502 0.633709
3503 0.633709
3504 0.633709
3505 0.633709
3506 0.633709
3507 0.633709
3508 0.633709
3509 0.633709
3510 0.633709
3511 0.633709
3512 0.633709
3513 0.633709
3514 0.633714
3515 0.633714
3516 0.633714
3517 0.633714
3518 0.633714
3519 0.633714
3520 0.633714
3521 0.633714
3522 0.633714
3523 0.633714
3524 0.633714
3525 0.633714
3526 0.633714
3527 0.633714
3528 0.633714
3529 0.633714
3530 0.633714
3531 0.633714
3532 0.633714
3533 0.633714
3534 0.633714
3535 0.633714
3536 0.633714
3537 0.633714
3538 0.633714
3539 0.633719
3540 0.633719
3541 0.633719
3542 0.633719
3543 0.633719
3544 0.633719
3545 0.633719
3546 0.633719
3547 0.633719
3548 0.633719
3549 0.633719
3550 0.633719
3551 0.633719
3552 0.633722
3553 0.633722
3554 0.633722
3555 0.633722
3556 0.633722
3557 0.633722
3558 0.633722
3559 0.633722
3560 0.633722
3561 0.633722
3562 0.633722
3563 0.633722
3564 0.633722
3565 0.633722
3566 0.633722
3567 0.633722
3568 0.633722
3569 0.633724
3570 0.633724
3571 0.633728
3572 0.633728
3573 0.633728
3574 0.633728
3575 0.633728
3576 0.633729
3577 0.633729
3578 0.633729
3579 0.633729
3580 0.633729
3581 0.633729
3582 0.633729
3583 0.633729
3584 0.633729
3585 0.633729
3586 0.633729
3587 0.633729
3588 0.633729
3589 0.633729
3590 0.633729
3591 0.633729
3592 0.633729
3593 0.633729
3594 0.633729
3595 0.633729
3596 0.633729
3597 0.633729
3598 0.633729
3599 0.633729


==> plots/data/dataGC-Journal-MDD_Enc1_wC.dat <==
0 0.534765
1 0.555588
2 0.559726
3 0.572412
4 0.584162
5 0.585831
6 0.596719
7 0.598036
8 0.599214
9 0.599598
10 0.600047
11 0.601201
12 0.601686
13 0.601931
14 0.602421
15 0.602597
16 0.603061
17 0.603589
18 0.603978
19 0.604415
20 0.604568
21 0.604826
22 0.605147
23 0.6053
24 0.605553
25 0.605991
26 0.606185
27 0.606399
28 0.606646
29 0.606847
30 0.607252
31 0.607532
32 0.607716
33 0.60781
34 0.607828
35 0.607939
36 0.6081
37 0.608403
38 0.608413
39 0.608539
40 0.608641
41 0.608922
42 0.608998
43 0.609094
44 0.609148
45 0.609268
46 0.609608
47 0.609681
48 0.609696
49 0.609811
50 0.610025
51 0.610298
52 0.610336
53 0.610568
54 0.610611
55 0.610682
56 0.611074
57 0.611074
58 0.61125
59 0.611277
60 0.611312
61 0.611317
62 0.611335
63 0.611485
64 0.611573
65 0.611579
66 0.611676
67 0.611799
68 0.611881
69 0.612038
70 0.612081
71 0.612354
72 0.61238
73 0.612486
74 0.612606
75 0.612662
76 0.612694
77 0.612799
78 0.613052
79 0.613052
80 0.61309
81 0.61312
82 0.613142
83 0.613376
84 0.613511
85 0.613597
86 0.6136
87 0.613615
88 0.613626
89 0.613626
90 0.613685
91 0.613708
92 0.613944
93 0.614046
94 0.614062
95 0.619567
96 0.619567
97 0.619567
98 0.622548
99 0.625151
100 0.625178
101 0.625178
102 0.625178
103 0.625178
104 0.625187
105 0.62521
106 0.625263
107 0.625375
108 0.625447
109 0.625457
110 0.6255
111 0.625531
112 0.62558
113 0.625632
114 0.625647
115 0.625658
116 0.625737
117 0.625777
118 0.62578
119 0.62579
120 0.625826
121 0.625875
122 0.62588
123 0.62588
124 0.625904
125 0.625904
126 0.625904
127 0.625929
128 0.625988
129 0.625995
130 0.626016
131 0.626017
132 0.626017
133 0.626039
134 0.626048
135 0.626071
136 0.626085
137 0.626096
138 0.626179
139 0.626192
140 0.626261
141 0.626273
142 0.626273
143 0.626357
144 0.626374
145 0.626401
146 0.626401
147 0.626591
148 0.626595
149 0.626671
150 0.626672
151 0.626679
152 0.626686
153 0.626696
154 0.626703
155 0.626719
156 0.626787
157 0.626799
158 0.626867
159 0.627011
160 0.627065
161 0.6271
162 0.627229
163 0.627469
164 0.627473
165 0.627538
166 0.62756
167 0.627563
168 0.627644
169 0.627794
170 0.627807
171 0.627827
172 0.627948
173 0.627992
174 0.628107
175 0.628148
176 0.628176
177 0.628176
178 0.628205
179 0.628226
180 0.628226
181 0.628226
182 0.628431
183 0.628445
184 0.628453
185 0.628557
186 0.628557
187 0.628615
188 0.628629
189 0.628647
190 0.62871
191 0.628727
192 0.628727
193 0.628727
194 0.628727
195 0.628727
196 0.628736
197 0.628809
198 0.62883
199 0.62883
200 0.628915
201 0.628915
202 0.628925
203 0.628925
204 0.628925
205 0.628938
206 0.629017
207 0.629113
208 0.629114
209 0.629193
210 0.629273
211 0.629281
212 0.629286
213 0.629286
214 0.629286
215 0.629319
216 0.629708
217 0.629708
218 0.629708
219 0.629713
220 0.629766
221 0.629796
222 0.629805
223 0.629911
224 0.629921
225 0.629926
226 0.629926
227 0.62994
228 0.62994
229 0.62994
230 0.629962
231 0.629973
232 0.629973
233 0.629991
234 0.630085
235 0.630094
236 0.630117
237 0.630128
238 0.630257
239 0.630264
240 0.630306
241 0.630306
242 0.630322
243 0.630427
244 0.630442
245 0.630452
246 0.630452
247 0.630452
248 0.630455
249 0.630455
250 0.630455
251 0.630455
252 0.630455
253 0.630518
254 0.630518
255 0.630518
256 0.630535
257 0.630535
258 0.630535
259 0.630544
260 0.630567
261 0.630567
262 0.630567
263 0.630583
264 0.630583
265 0.630583
266 0.630613
267 0.630613
268 0.630649
269 0.630668
270 0.630668
271 0.630668
272 0.630668
273 0.630668
274 0.630682
275 0.630682
276 0.630682
277 0.630682
278 0.630687
279 0.630687
280 0.630687
281 0.630746
282 0.630795
283 0.630795
284 0.630795
285 0.630806
286 0.630806
287 0.63081
288 0.63081
289 0.631002
290 0.631002
291 0.631002
292 0.631015
293 0.631015
294 0.631015
295 0.63107
296 0.631162
297 0.631181
298 0.631257
299 0.631257
300 0.631257
301 0.631358
302 0.631358
303 0.631364
304 0.631422
305 0.631433
306 0.631479
307 0.631491
308 0.631491
309 0.631603
310 0.631634
311 0.631847
312 0.631937
313 0.631937
314 0.631967
315 0.631984
316 0.631984
317 0.631984
318 0.631988
319 0.631998
320 0.631999
321 0.631999
322 0.631999
323 0.632038
324 0.632061
325 0.632066
326 0.632066
327 0.632066
328 0.632066
329 0.63209
330 0.632233
331 0.632251
332 0.632286
333 0.632324
334 0.632342
335 0.6324
336 0.6324
337 0.6324
338 0.6324
339 0.6324
340 0.6324
341 0.632438
342 0.632438
343 0.632724
344 0.632724
345 0.632724
346 0.632724
347 0.63273
348 0.63273
349 0.632739
350 0.632761
351 0.632787
352 0.632787
353 0.632787
354 0.632793
355 0.632793
356 0.632793
357 0.632793
358 0.632799
359 0.632799
360 0.633085
361 0.633085
362 0.633107
363 0.633155
364 0.633155
365 0.633155
366 0.633164
367 0.633166
368 0.633166
369 0.633166
370 0.633187
371 0.633187
372 0.633197
373 0.633197
374 0.633197
375 0.633197
376 0.633197
377 0.633197
378 0.633246
379 0.633251
380 0.633251
381 0.633279
382 0.633304
383 0.633304
384 0.63332
385 0.63332
386 0.633345
387 0.633345
388 0.633345
389 0.633512
390 0.633519
391 0.633519
392 0.633519
393 0.633519
394 0.633519
395 0.633534
396 0.633534
397 0.633536
398 0.633536
399 0.633536
400 0.633536
401 0.633538
402 0.633545
403 0.633553
404 0.633602
405 0.633602
406 0.633602
407 0.633602
408 0.633602
409 0.633602
410 0.633602
411 0.633627
412 0.633627
413 0.633627
414 0.633627
415 0.633802
416 0.633804
417 0.633895
418 0.63391
419 0.63391
420 0.633928
421 0.633928
422 0.633928
423 0.634105
424 0.634105
425 0.634105
426 0.634105
427 0.634105
428 0.634105
429 0.634105
430 0.634109
431 0.634112
432 0.634112
433 0.634112
434 0.634112
435 0.634112
436 0.634112
437 0.634112
438 0.634112
439 0.634112
440 0.634112
441 0.634112
442 0.634112
443 0.634112
444 0.634112
445 0.634112
446 0.63413
447 0.63413
448 0.63413
449 0.63413
450 0.634217
451 0.634217
452 0.634217
453 0.634217
454 0.634217
455 0.634244
456 0.634268
457 0.634268
458 0.634268
459 0.634268
460 0.634277
461 0.634277
462 0.634277
463 0.634277
464 0.634277
465 0.634277
466 0.634277
467 0.634277
468 0.634277
469 0.634277
470 0.634277
471 0.634277
472 0.634281
473 0.634281
474 0.634281
475 0.634285
476 0.634285
477 0.634301
478 0.634301
479 0.634301
480 0.634301
481 0.634305
482 0.634305
483 0.634305
484 0.634305
485 0.634343
486 0.63435
487 0.63435
488 0.63435
489 0.634354
490 0.634399
491 0.634399
492 0.634399
493 0.634399
494 0.634406
495 0.634416
496 0.634416
497 0.634416
498 0.634416
499 0.634416
500 0.634416
501 0.634436
502 0.63444
503 0.63444
504 0.63444
505 0.634453
506 0.634481
507 0.634494
508 0.634494
509 0.634497
510 0.634524
511 0.634559
512 0.634559
513 0.634559
514 0.634559
515 0.634559
516 0.634559
517 0.634559
518 0.634567
519 0.634567
520 0.63465
521 0.63465
522 0.63465
523 0.63465
524 0.63465
525 0.634655
526 0.634661
527 0.634661
528 0.634661
529 0.634661
530 0.634661
531 0.634689
532 0.634689
533 0.634694
534 0.634694
535 0.634892
536 0.634892
537 0.634892
538 0.634892
539 0.6349
540 0.634905
541 0.634905
542 0.634905
543 0.634905
544 0.634915
545 0.634915
546 0.634915
547 0.634915
548 0.634915
549 0.634915
550 0.634915
551 0.634915
552 0.634915
553 0.634919
554 0.634919
555 0.634919
556 0.634919
557 0.634919
558 0.634931
559 0.634931
560 0.634931
561 0.634931
562 0.634931
563 0.634931
564 0.634931
565 0.634931
566 0.634931
567 0.635038
568 0.635045
569 0.635045
570 0.635045
571 0.635053
572 0.63509
573 0.63509
574 0.63509
575 0.63509
576 0.63509
577 0.63509
578 0.63509
579 0.63509
580 0.635094
581 0.635096
582 0.635096
583 0.635096
584 0.63511
585 0.635118
586 0.635118
587 0.635129
588 0.635129
589 0.635129
590 0.635129
591 0.635129
592 0.635255
593 0.635261
594 0.635271
595 0.635363
596 0.635381
597 0.635401
598 0.635401
599 0.635471
600 0.635471
601 0.635471
602 0.635471
603 0.635471
604 0.635471
605 0.635471
606 0.635471
607 0.635471
608 0.635471
609 0.635471
610 0.635471
611 0.635471
612 0.635565
613 0.635587
614 0.635587
615 0.635587
616 0.635587
617 0.635594
618 0.635594
619 0.635635
620 0.635635
621 0.635635
622 0.635635
623 0.635635
624 0.635649
625 0.635649
626 0.635655
627 0.635655
628 0.635655
629 0.635655
630 0.635655
631 0.635655
632 0.635655
633 0.635673
634 0.635673
635 0.635673
636 0.635673
637 0.635673
638 0.635673
639 0.635673
640 0.635673
641 0.635673
642 0.635673
643 0.635673
644 0.635673
645 0.635673
646 0.635673
647 0.635679
648 0.635709
649 0.635709
650 0.63573
651 0.635762
652 0.635863
653 0.635904
654 0.635904
655 0.635904
656 0.635904
657 0.635904
658 0.635904
659 0.635904
660 0.635904
661 0.635904
662 0.635904
663 0.635904
664 0.635964
665 0.635969
666 0.636024
667 0.636024
668 0.636024
669 0.636024
670 0.636024
671 0.636024
672 0.636024
673 0.636024
674 0.636024
675 0.636027
676 0.636027
677 0.636042
678 0.636042
679 0.63605
680 0.636055
681 0.636055
682 0.636055
683 0.636055
684 0.63606
685 0.636061
686 0.636061
687 0.636061
688 0.636061
689 0.636061
690 0.636061
691 0.636061
692 0.636061
693 0.636061
694 0.636061
695 0.636061
696 0.636061
697 0.636061
698 0.636063
699 0.636063
700 0.636063
701 0.636063
702 0.636063
703 0.636063
704 0.636063
705 0.636063
706 0.636063
707 0.636063
708 0.636063
709 0.636063
710 0.636225
711 0.636225
712 0.636235
713 0.636248
714 0.636248
715 0.636248
716 0.636248
717 0.636266
718 0.636266
719 0.636266
720 0.636266
721 0.636426
722 0.636426
723 0.636426
724 0.63647
725 0.636522
726 0.636522
727 0.636522
728 0.636522
729 0.636787
730 0.636924
731 0.636924
732 0.636951
733 0.636955
734 0.636955
735 0.636955
736 0.636955
737 0.636955
738 0.636955
739 0.636955
740 0.636955
741 0.636955
742 0.636958
743 0.636958
744 0.636958
745 0.636958
746 0.636958
747 0.636958
748 0.636958
749 0.636975
750 0.636975
751 0.636975
752 0.636975
753 0.636975
754 0.636992
755 0.636992
756 0.636992
757 0.636992
758 0.636992
759 0.637001
760 0.637001
761 0.637013
762 0.637013
763 0.637013
764 0.637015
765 0.637015
766 0.637015
767 0.637015
768 0.637015
769 0.637065
770 0.637243
771 0.637243
772 0.637243
773 0.637243
774 0.63726
775 0.63726
776 0.637263
777 0.637263
778 0.637299
779 0.637299
780 0.63732
781 0.63732
782 0.63732
783 0.63732
784 0.63732
785 0.637323
786 0.637323
787 0.637338
788 0.637343
789 0.637343
790 0.637343
791 0.637343
792 0.637355
793 0.637355
794 0.637355
795 0.637379
796 0.637379
797 0.637379
798 0.63739
799 0.63739
800 0.63739
801 0.63739
802 0.63739
803 0.63739
804 0.6374
805 0.6374
806 0.6374
807 0.6374
808 0.6374
809 0.6374
810 0.6374
811 0.6374
812 0.6374
813 0.6374
814 0.6374
815 0.6374
816 0.6374
817 0.6374
818 0.6374
819 0.6374
820 0.637503
821 0.637503
822 0.637503
823 0.637503
824 0.637503
825 0.637521
826 0.637521
827 0.637521
828 0.637521
829 0.637521
830 0.637521
831 0.637521
832 0.637521
833 0.637521
834 0.637521
835 0.637521
836 0.637521
837 0.637521
838 0.637521
839 0.637554
840 0.637554
841 0.637554
842 0.637554
843 0.637554
844 0.637554
845 0.637554
846 0.637554
847 0.637554
848 0.637555
849 0.637575
850 0.637575
851 0.637575
852 0.637575
853 0.637575
854 0.637575
855 0.637575
856 0.637575
857 0.637645
858 0.637645
859 0.637645
860 0.637673
861 0.637708
862 0.637708
863 0.637708
864 0.637708
865 0.637887
866 0.637887
867 0.637887
868 0.637887
869 0.637887
870 0.637889
871 0.637889
872 0.638044
873 0.638044
874 0.638044
875 0.638044
876 0.638044
877 0.638044
878 0.638044
879 0.638058
880 0.638058
881 0.638058
882 0.638058
883 0.638068
884 0.638068
885 0.638068
886 0.638068
887 0.638068
888 0.638068
889 0.638068
890 0.638068
891 0.638068
892 0.638068
893 0.638098
894 0.638098
895 0.638098
896 0.638098
897 0.638098
898 0.638098
899 0.638098
900 0.638098
901 0.638098
902 0.638098
903 0.638098
904 0.638098
905 0.638098
906 0.638098
907 0.638098
908 0.638098
909 0.638098
910 0.638098
911 0.638098
912 0.638098
913 0.638105
914 0.638105
915 0.638105
916 0.638105
917 0.638105
918 0.638113
919 0.638113
920 0.638113
921 0.638113
922 0.638113
923 0.638157
924 0.638162
925 0.638165
926 0.638248
927 0.638248
928 0.638248
929 0.638302
930 0.638309
931 0.638309
932 0.638393
933 0.638393
934 0.638393
935 0.638393
936 0.638393
937 0.638393
938 0.638393
939 0.638393
940 0.638393
941 0.638393
942 0.638393
943 0.638398
944 0.638398
945 0.638398
946 0.638398
947 0.638398
948 0.638398
949 0.638429
950 0.638429
951 0.638429
952 0.638446
953 0.638446
954 0.638446
955 0.638446
956 0.638446
957 0.638456
958 0.638478
959 0.638478
960 0.638478
961 0.638478
962 0.6385
963 0.6385
964 0.63852
965 0.63852
966 0.63852
967 0.63852
968 0.63852
969 0.63852
970 0.63852
971 0.63852
972 0.63852
973 0.63852
974 0.63852
975 0.63852
976 0.63852
977 0.63852
978 0.63852
979 0.63852
980 0.638523
981 0.638523
982 0.638523
983 0.638523
984 0.638534
985 0.638534
986 0.638534
987 0.638534
988 0.638534
989 0.638534
990 0.638534
991 0.638534
992 0.638537
993 0.638537
994 0.638537
995 0.638614
996 0.638614
997 0.638619
998 0.638619
999 0.638619
1000 0.638619
1001 0.638619
1002 0.638619
1003 0.638619
1004 0.638625
1005 0.638675
1006 0.638675
1007 0.638675
1008 0.638675
1009 0.638675
1010 0.638687
1011 0.638687
1012 0.638687
1013 0.638699
1014 0.638699
1015 0.638803
1016 0.638818
1017 0.638818
1018 0.638818
1019 0.638818
1020 0.638818
1021 0.638818
1022 0.638818
1023 0.638899
1024 0.638899
1025 0.638899
1026 0.638899
1027 0.638899
1028 0.638899
1029 0.638915
1030 0.638915
1031 0.638915
1032 0.638915
1033 0.638915
1034 0.638915
1035 0.638938
1036 0.638938
1037 0.638938
1038 0.638938
1039 0.638938
1040 0.638938
1041 0.638938
1042 0.638938
1043 0.638968
1044 0.638999
1045 0.638999
1046 0.638999
1047 0.639008
1048 0.639018
1049 0.639018
1050 0.639034
1051 0.639034
1052 0.639034
1053 0.639078
1054 0.639078
1055 0.639078
1056 0.639081
1057 0.639125
1058 0.639125
1059 0.639144
1060 0.639144
1061 0.639144
1062 0.639144
1063 0.639144
1064 0.639144
1065 0.639144
1066 0.639144
1067 0.639231
1068 0.639231
1069 0.639231
1070 0.639231
1071 0.639231
1072 0.639231
1073 0.639231
1074 0.639231
1075 0.639231
1076 0.639317
1077 0.639317
1078 0.639317
1079 0.639317
1080 0.639317
1081 0.639317
1082 0.639317
1083 0.639317
1084 0.639317
1085 0.639317
1086 0.639317
1087 0.639327
1088 0.639327
1089 0.639327
1090 0.639327
1091 0.639327
1092 0.639327
1093 0.639327
1094 0.639327
1095 0.639337
1096 0.639398
1097 0.639398
1098 0.639398
1099 0.639398
1100 0.639398
1101 0.639398
1102 0.639398
1103 0.639398
1104 0.639398
1105 0.639398
1106 0.639398
1107 0.639398
1108 0.639398
1109 0.639398
1110 0.639398
1111 0.639398
1112 0.639398
1113 0.639398
1114 0.639398
1115 0.639398
1116 0.639398
1117 0.639398
1118 0.639398
1119 0.639398
1120 0.639398
1121 0.639398
1122 0.639398
1123 0.639398
1124 0.639398
1125 0.639398
1126 0.639398
1127 0.639398
1128 0.639398
1129 0.639398
1130 0.639398
1131 0.639398
1132 0.639398
1133 0.639398
1134 0.639398
1135 0.639398
1136 0.639398
1137 0.639398
1138 0.639398
1139 0.639398
1140 0.639398
1141 0.639421
1142 0.639421
1143 0.639421
1144 0.639421
1145 0.639421
1146 0.639421
1147 0.639421
1148 0.639421
1149 0.639425
1150 0.639425
1151 0.639425
1152 0.639425
1153 0.639425
1154 0.63944
1155 0.63944
1156 0.63944
1157 0.63944
1158 0.639494
1159 0.639494
1160 0.639494
1161 0.639494
1162 0.639494
1163 0.639494
1164 0.639494
1165 0.63951
1166 0.63951
1167 0.63951
1168 0.63951
1169 0.63951
1170 0.63951
1171 0.63951
1172 0.63951
1173 0.63951
1174 0.63951
1175 0.63951
1176 0.63951
1177 0.63951
1178 0.63951
1179 0.63951
1180 0.63951
1181 0.639562
1182 0.639562
1183 0.639562
1184 0.639562
1185 0.639562
1186 0.639566
1187 0.639566
1188 0.639566
1189 0.639566
1190 0.639566
1191 0.639566
1192 0.639614
1193 0.639639
1194 0.639641
1195 0.639641
1196 0.639641
1197 0.639645
1198 0.639645
1199 0.639645
1200 0.639645
1201 0.639645
1202 0.639645
1203 0.639645
1204 0.639645
1205 0.639645
1206 0.639646
1207 0.639646
1208 0.639646
1209 0.639646
1210 0.639653
1211 0.639653
1212 0.639653
1213 0.639653
1214 0.639653
1215 0.639653
1216 0.639653
1217 0.639653
1218 0.639653
1219 0.639653
1220 0.639653
1221 0.639653
1222 0.639653
1223 0.639653
1224 0.639653
1225 0.639653
1226 0.639653
1227 0.639653
1228 0.639653
1229 0.639653
1230 0.639653
1231 0.639653
1232 0.639661
1233 0.639692
1234 0.639723
1235 0.639735
1236 0.639735
1237 0.639735
1238 0.639735
1239 0.639735
1240 0.639742
1241 0.639742
1242 0.639742
1243 0.639746
1244 0.639746
1245 0.639746
1246 0.639746
1247 0.639746
1248 0.639746
1249 0.639787
1250 0.639808
1251 0.639808
1252 0.639808
1253 0.639808
1254 0.639808
1255 0.639808
1256 0.639808
1257 0.639808
1258 0.639808
1259 0.639808
1260 0.639808
1261 0.639815
1262 0.639815
1263 0.639851
1264 0.639851
1265 0.639851
1266 0.639851
1267 0.639851
1268 0.639851
1269 0.639885
1270 0.639885
1271 0.639885
1272 0.639885
1273 0.639885
1274 0.639885
1275 0.639885
1276 0.639885
1277 0.639885
1278 0.639885
1279 0.639885
1280 0.639885
1281 0.639885
1282 0.639889
1283 0.63991
1284 0.63991
1285 0.63991
1286 0.63991
1287 0.63991
1288 0.63991
1289 0.63991
1290 0.63991
1291 0.63991
1292 0.63991
1293 0.63991
1294 0.63991
1295 0.63991
1296 0.63991
1297 0.63991
1298 0.63991
1299 0.63991
1300 0.63991
1301 0.639928
1302 0.639928
1303 0.639928
1304 0.639928
1305 0.639928
1306 0.639928
1307 0.639928
1308 0.639928
1309 0.639928
1310 0.639928
1311 0.639928
1312 0.639928
1313 0.639953
1314 0.639953
1315 0.639953
1316 0.639953
1317 0.639957
1318 0.639957
1319 0.639957
1320 0.639957
1321 0.639957
1322 0.639957
1323 0.639957
1324 0.639957
1325 0.639957
1326 0.639957
1327 0.639957
1328 0.639957
1329 0.63996
1330 0.63996
1331 0.63996
1332 0.639965
1333 0.639965
1334 0.639965
1335 0.639965
1336 0.639965
1337 0.639965
1338 0.639965
1339 0.639965
1340 0.639965
1341 0.639965
1342 0.639965
1343 0.639965
1344 0.639965
1345 0.639965
1346 0.639965
1347 0.639965
1348 0.639965
1349 0.640066
1350 0.640066
1351 0.640066
1352 0.640066
1353 0.640074
1354 0.640074
1355 0.640082
1356 0.640082
1357 0.640082
1358 0.640082
1359 0.640082
1360 0.640082
1361 0.640082
1362 0.640082
1363 0.640082
1364 0.640082
1365 0.640082
1366 0.640082
1367 0.640082
1368 0.640082
1369 0.640082
1370 0.640082
1371 0.640082
1372 0.640082
1373 0.640082
1374 0.640082
1375 0.640082
1376 0.640082
1377 0.640098
1378 0.640098
1379 0.640098
1380 0.640098
1381 0.640098
1382 0.640098
1383 0.640098
1384 0.640098
1385 0.640098
1386 0.640098
1387 0.640098
1388 0.640098
1389 0.640098
1390 0.640098
1391 0.640098
1392 0.640098
1393 0.640098
1394 0.640098
1395 0.640098
1396 0.640098
1397 0.640098
1398 0.640098
1399 0.640098
1400 0.640098
1401 0.640098
1402 0.640098
1403 0.640098
1404 0.640098
1405 0.640098
1406 0.640098
1407 0.640098
1408 0.640098
1409 0.640098
1410 0.640098
1411 0.640098
1412 0.640112
1413 0.640112
1414 0.640112
1415 0.640112
1416 0.640112
1417 0.640112
1418 0.640112
1419 0.640112
1420 0.640112
1421 0.640112
1422 0.640112
1423 0.640112
1424 0.640112
1425 0.640112
1426 0.640112
1427 0.640112
1428 0.640112
1429 0.640112
1430 0.640112
1431 0.640112
1432 0.640112
1433 0.640112
1434 0.640112
1435 0.640112
1436 0.640112
1437 0.640112
1438 0.640112
1439 0.640112
1440 0.640125
1441 0.640125
1442 0.640125
1443 0.640125
1444 0.640125
1445 0.640177
1446 0.64021
1447 0.64021
1448 0.64021
1449 0.64021
1450 0.64021
1451 0.640217
1452 0.640217
1453 0.640219
1454 0.640219
1455 0.640219
1456 0.640219
1457 0.640219
1458 0.640219
1459 0.640219
1460 0.640219
1461 0.640219
1462 0.64024
1463 0.64024
1464 0.64024
1465 0.64024
1466 0.64024
1467 0.64024
1468 0.64024
1469 0.64024
1470 0.64024
1471 0.640251
1472 0.640251
1473 0.640251
1474 0.640251
1475 0.640251
1476 0.640251
1477 0.640251
1478 0.640251
1479 0.640251
1480 0.640251
1481 0.640251
1482 0.640251
1483 0.640251
1484 0.640251
1485 0.640251
1486 0.640251
1487 0.640251
1488 0.640251
1489 0.640251
1490 0.640251
1491 0.640251
1492 0.640251
1493 0.640251
1494 0.640251
1495 0.640251
1496 0.640251
1497 0.640251
1498 0.640251
1499 0.640251
1500 0.640251
1501 0.640252
1502 0.640252
1503 0.640252
1504 0.640252
1505 0.640252
1506 0.640252
1507 0.640252
1508 0.640252
1509 0.640252
1510 0.640252
1511 0.640252
1512 0.64027
1513 0.64027
1514 0.64027
1515 0.64027
1516 0.64027
1517 0.64027
1518 0.64027
1519 0.64027
1520 0.64027
1521 0.64027
1522 0.64027
1523 0.64027
1524 0.64027
1525 0.64027
1526 0.64027
1527 0.64027
1528 0.64027
1529 0.64027
1530 0.64027
1531 0.64027
1532 0.64027
1533 0.64027
1534 0.64027
1535 0.64027
1536 0.64027
1537 0.640282
1538 0.640282
1539 0.640282
1540 0.640282
1541 0.640282
1542 0.640282
1543 0.640282
1544 0.640282
1545 0.640282
1546 0.640282
1547 0.640282
1548 0.640283
1549 0.640283
1550 0.640283
1551 0.640283
1552 0.640283
1553 0.640283
1554 0.640283
1555 0.640283
1556 0.640283
1557 0.640283
1558 0.640283
1559 0.640295
1560 0.640295
1561 0.640295
1562 0.640295
1563 0.640295
1564 0.640295
1565 0.640301
1566 0.640301
1567 0.640301
1568 0.640301
1569 0.640301
1570 0.640301
1571 0.640301
1572 0.640301
1573 0.640301
1574 0.640301
1575 0.640301
1576 0.640301
1577 0.640301
1578 0.640301
1579 0.640346
1580 0.640346
1581 0.640346
1582 0.640346
1583 0.640346
1584 0.640346
1585 0.640346
1586 0.640346
1587 0.640346
1588 0.640346
1589 0.640346
1590 0.640346
1591 0.640346
1592 0.640346
1593 0.640379
1594 0.640379
1595 0.640379
1596 0.640379
1597 0.640379
1598 0.640379
1599 0.640379
1600 0.640379
1601 0.640379
1602 0.640428
1603 0.640428
1604 0.640449
1605 0.640449
1606 0.640449
1607 0.640449
1608 0.640449
1609 0.640449
1610 0.640503
1611 0.640503
1612 0.640503
1613 0.640503
1614 0.640503
1615 0.640503
1616 0.640503
1617 0.640503
1618 0.640503
1619 0.640503
1620 0.640503
1621 0.640503
1622 0.640503
1623 0.640503
1624 0.640503
1625 0.640503
1626 0.640503
1627 0.640503
1628 0.640503
1629 0.640503
1630 0.640606
1631 0.640606
1632 0.640606
1633 0.640658
1634 0.640658
1635 0.640658
1636 0.640658
1637 0.640658
1638 0.640688
1639 0.640688
1640 0.640688
1641 0.640688
1642 0.640688
1643 0.640795
1644 0.640795
1645 0.640795
1646 0.640919
1647 0.640919
1648 0.640919
1649 0.640919
1650 0.640919
1651 0.640919
1652 0.640919
1653 0.640919
1654 0.640919
1655 0.640919
1656 0.640919
1657 0.640919
1658 0.640919
1659 0.640919
1660 0.640919
1661 0.640919
1662 0.640919
1663 0.640919
1664 0.640919
1665 0.640919
1666 0.640919
1667 0.640919
1668 0.640919
1669 0.640919
1670 0.640919
1671 0.640919
1672 0.640919
1673 0.640919
1674 0.640919
1675 0.640919
1676 0.640919
1677 0.640919
1678 0.640919
1679 0.640919
1680 0.640919
1681 0.640996
1682 0.640999
1683 0.640999
1684 0.640999
1685 0.640999
1686 0.640999
1687 0.640999
1688 0.640999
1689 0.640999
1690 0.640999
1691 0.640999
1692 0.640999
1693 0.640999
1694 0.640999
1695 0.640999
1696 0.640999
1697 0.640999
1698 0.641019
1699 0.64102
1700 0.64102
1701 0.64102
1702 0.64102
1703 0.64102
1704 0.64102
1705 0.64102
1706 0.64102
1707 0.64102
1708 0.64102
1709 0.64102
1710 0.64102
1711 0.64102
1712 0.64102
1713 0.64102
1714 0.64102
1715 0.64102
1716 0.641022
1717 0.641022
1718 0.641022
1719 0.641022
1720 0.641022
1721 0.641025
1722 0.641025
1723 0.641025
1724 0.641026
1725 0.641026
1726 0.641026
1727 0.641026
1728 0.641026
1729 0.641026
1730 0.641026
1731 0.641026
1732 0.641026
1733 0.641026
1734 0.641026
1735 0.641026
1736 0.641026
1737 0.641026
1738 0.641026
1739 0.641026
1740 0.641026
1741 0.641026
1742 0.641026
1743 0.641026
1744 0.641026
1745 0.641026
1746 0.641026
1747 0.641026
1748 0.641026
1749 0.641026
1750 0.641026
1751 0.641026
1752 0.641026
1753 0.641026
1754 0.641026
1755 0.641028
1756 0.641028
1757 0.641028
1758 0.641028
1759 0.641028
1760 0.641028
1761 0.641028
1762 0.641028
1763 0.641028
1764 0.641028
1765 0.641028
1766 0.641028
1767 0.641028
1768 0.641028
1769 0.641028
1770 0.641028
1771 0.641028
1772 0.641028
1773 0.641028
1774 0.641028
1775 0.641028
1776 0.641166
1777 0.641166
1778 0.641166
1779 0.641166
1780 0.641166
1781 0.641166
1782 0.641166
1783 0.641166
1784 0.641166
1785 0.641166
1786 0.641166
1787 0.641171
1788 0.641171
1789 0.641186
1790 0.641186
1791 0.641186
1792 0.641186
1793 0.641192
1794 0.641192
1795 0.641192
1796 0.641192
1797 0.641192
1798 0.641192
1799 0.641192
1800 0.641192
1801 0.641192
1802 0.641192
1803 0.641192
1804 0.641192
1805 0.641192
1806 0.641192
1807 0.641192
1808 0.641192
1809 0.641192
1810 0.641192
1811 0.641192
1812 0.641192
1813 0.641192
1814 0.641192
1815 0.641192
1816 0.641192
1817 0.641192
1818 0.641192
1819 0.641192
1820 0.641192
1821 0.641192
1822 0.641232
1823 0.641232
1824 0.641232
1825 0.641232
1826 0.641232
1827 0.641232
1828 0.641232
1829 0.641243
1830 0.641248
1831 0.641249
1832 0.641249
1833 0.641249
1834 0.641249
1835 0.641249
1836 0.641249
1837 0.641249
1838 0.641249
1839 0.641249
1840 0.641249
1841 0.641249
1842 0.641249
1843 0.64127
1844 0.64127
1845 0.64127
1846 0.64127
1847 0.641271
1848 0.641271
1849 0.641271
1850 0.641271
1851 0.641271
1852 0.641271
1853 0.641271
1854 0.641271
1855 0.641271
1856 0.641271
1857 0.641271
1858 0.641271
1859 0.641283
1860 0.641283
1861 0.641283
1862 0.641363
1863 0.641374
1864 0.641421
1865 0.641421
1866 0.641421
1867 0.641421
1868 0.641421
1869 0.641421
1870 0.641421
1871 0.641421
1872 0.641421
1873 0.641421
1874 0.641421
1875 0.641421
1876 0.641421
1877 0.641421
1878 0.641421
1879 0.641421
1880 0.641421
1881 0.641421
1882 0.641421
1883 0.641421
1884 0.641421
1885 0.641421
1886 0.641421
1887 0.641421
1888 0.641421
1889 0.641421
1890 0.641421
1891 0.641421
1892 0.641421
1893 0.641421
1894 0.641421
1895 0.641421
1896 0.641456
1897 0.641456
1898 0.641456
1899 0.641456
1900 0.641456
1901 0.641456
1902 0.641456
1903 0.641456
1904 0.64146
1905 0.64146
1906 0.64146
1907 0.64146
1908 0.64146
1909 0.64146
1910 0.64146
1911 0.64146
1912 0.64146
1913 0.64146
1914 0.64146
1915 0.64146
1916 0.641464
1917 0.641464
1918 0.641464
1919 0.641464
1920 0.641464
1921 0.641464
1922 0.641464
1923 0.641464
1924 0.641464
1925 0.641464
1926 0.641471
1927 0.641471
1928 0.641471
1929 0.641471
1930 0.641471
1931 0.641471
1932 0.641471
1933 0.641471
1934 0.641471
1935 0.641471
1936 0.641471
1937 0.641471
1938 0.641474
1939 0.641602
1940 0.641602
1941 0.641602
1942 0.641602
1943 0.641605
1944 0.641605
1945 0.641605
1946 0.641605
1947 0.641605
1948 0.641605
1949 0.641605
1950 0.641605
1951 0.641605
1952 0.641605
1953 0.641605
1954 0.641605
1955 0.641605
1956 0.641605
1957 0.641605
1958 0.641605
1959 0.641622
1960 0.641622
1961 0.641628
1962 0.641628
1963 0.641628
1964 0.641628
1965 0.641633
1966 0.641633
1967 0.641633
1968 0.641633
1969 0.641633
1970 0.641633
1971 0.641636
1972 0.641636
1973 0.641636
1974 0.641636
1975 0.641636
1976 0.641636
1977 0.641636
1978 0.641636
1979 0.641685
1980 0.641685
1981 0.641685
1982 0.641685
1983 0.641685
1984 0.641685
1985 0.641686
1986 0.641686
1987 0.641686
1988 0.641686
1989 0.641686
1990 0.641686
1991 0.641686
1992 0.641686
1993 0.641686
1994 0.641686
1995 0.641686
1996 0.641686
1997 0.641686
1998 0.641686
1999 0.641686
2000 0.641686
2001 0.641686
2002 0.641686
2003 0.641686
2004 0.641686
2005 0.641686
2006 0.641686
2007 0.641694
2008 0.641694
2009 0.641694
2010 0.641694
2011 0.641694
2012 0.641694
2013 0.641697
2014 0.641697
2015 0.641793
2016 0.641799
2017 0.641799
2018 0.641799
2019 0.641799
2020 0.641816
2021 0.641846
2022 0.641846
2023 0.641847
2024 0.641847
2025 0.641847
2026 0.641847
2027 0.641865
2028 0.641865
2029 0.641865
2030 0.641865
2031 0.641865
2032 0.641865
2033 0.641865
2034 0.641865
2035 0.641865
2036 0.641865
2037 0.641865
2038 0.641865
2039 0.641865
2040 0.641865
2041 0.641865
2042 0.641865
2043 0.641865
2044 0.64187
2045 0.64187
2046 0.64187
2047 0.64187
2048 0.64187
2049 0.64187
2050 0.64187
2051 0.64187
2052 0.64187
2053 0.64187
2054 0.64187
2055 0.64187
2056 0.6419
2057 0.6419
2058 0.6419
2059 0.6419
2060 0.6419
2061 0.6419
2062 0.6419
2063 0.6419
2064 0.6419
2065 0.6419
2066 0.6419
2067 0.6419
2068 0.6419
2069 0.6419
2070 0.6419
2071 0.6419
2072 0.6419
2073 0.6419
2074 0.6419
2075 0.6419
2076 0.6419
2077 0.6419
2078 0.6419
2079 0.641905
2080 0.641905
2081 0.641905
2082 0.641905
2083 0.641905
2084 0.641905
2085 0.641905
2086 0.641905
2087 0.641905
2088 0.641905
2089 0.641905
2090 0.641905
2091 0.641905
2092 0.641905
2093 0.641905
2094 0.641928
2095 0.641928
2096 0.64193
2097 0.64193
2098 0.64193
2099 0.64193
2100 0.641953
2101 0.641953
2102 0.641953
2103 0.64196
2104 0.64196
2105 0.64196
2106 0.64196
2107 0.641972
2108 0.641984
2109 0.641984
2110 0.641984
2111 0.641984
2112 0.641984
2113 0.641984
2114 0.641984
2115 0.641984
2116 0.641991
2117 0.641991
2118 0.641991
2119 0.641991
2120 0.641991
2121 0.641991
2122 0.641999
2123 0.641999
2124 0.641999
2125 0.641999
2126 0.641999
2127 0.641999
2128 0.641999
2129 0.641999
2130 0.641999
2131 0.641999
2132 0.641999
2133 0.641999
2134 0.641999
2135 0.641999
2136 0.641999
2137 0.641999
2138 0.641999
2139 0.641999
2140 0.642013
2141 0.642013
2142 0.642013
2143 0.642013
2144 0.642013
2145 0.642013
2146 0.642013
2147 0.642013
2148 0.642013
2149 0.642013
2150 0.642013
2151 0.642013
2152 0.642013
2153 0.642013
2154 0.642013
2155 0.642014
2156 0.642014
2157 0.642014
2158 0.642014
2159 0.642014
2160 0.642014
2161 0.642014
2162 0.642014
2163 0.642014
2164 0.642014
2165 0.642014
2166 0.642014
2167 0.642014
2168 0.642014
2169 0.642014
2170 0.642014
2171 0.642014
2172 0.642014
2173 0.642014
2174 0.642014
2175 0.642014
2176 0.642014
2177 0.642014
2178 0.642022
2179 0.642022
2180 0.642022
2181 0.642022
2182 0.642022
2183 0.642022
2184 0.642022
2185 0.642024
2186 0.642024
2187 0.642024
2188 0.642024
2189 0.642024
2190 0.642024
2191 0.642044
2192 0.642044
2193 0.642044
2194 0.642044
2195 0.642044
2196 0.642083
2197 0.642083
2198 0.642083
2199 0.642083
2200 0.642083
2201 0.642083
2202 0.642083
2203 0.642083
2204 0.642083
2205 0.642083
2206 0.642083
2207 0.642083
2208 0.642083
2209 0.642083
2210 0.642083
2211 0.642083
2212 0.642083
2213 0.642083
2214 0.642086
2215 0.642086
2216 0.642086
2217 0.642086
2218 0.642086
2219 0.642086
2220 0.642086
2221 0.642086
2222 0.642086
2223 0.642086
2224 0.642086
2225 0.642086
2226 0.642086
2227 0.642086
2228 0.642086
2229 0.642086
2230 0.642095
2231 0.642095
2232 0.642095
2233 0.642095
2234 0.642095
2235 0.642095
2236 0.642095
2237 0.642095
2238 0.642095
2239 0.642095
2240 0.642095
2241 0.642095
2242 0.642095
2243 0.642095
2244 0.642095
2245 0.642095
2246 0.642095
2247 0.642095
2248 0.642138
2249 0.642152
2250 0.642152
2251 0.642152
2252 0.642152
2253 0.642152
2254 0.642152
2255 0.642152
2256 0.642152
2257 0.642152
2258 0.642174
2259 0.642174
2260 0.642174
2261 0.642174
2262 0.642188
2263 0.642188
2264 0.642188
2265 0.642188
2266 0.642188
2267 0.642188
2268 0.642188
2269 0.642188
2270 0.642188
2271 0.642188
2272 0.642188
2273 0.642188
2274 0.642188
2275 0.642188
2276 0.642188
2277 0.642188
2278 0.642188
2279 0.642188
2280 0.642188
2281 0.642188
2282 0.642188
2283 0.642188
2284 0.642188
2285 0.642188
2286 0.642188
2287 0.642188
2288 0.642188
2289 0.642188
2290 0.642188
2291 0.642188
2292 0.642188
2293 0.642188
2294 0.642188
2295 0.642188
2296 0.642188
2297 0.642188
2298 0.642194
2299 0.642194
2300 0.642198
2301 0.642198
2302 0.642198
2303 0.642198
2304 0.642198
2305 0.642198
2306 0.642198
2307 0.642207
2308 0.642207
2309 0.642207
2310 0.642207
2311 0.642207
2312 0.642207
2313 0.642207
2314 0.642207
2315 0.642207
2316 0.642207
2317 0.642207
2318 0.642207
2319 0.642207
2320 0.642207
2321 0.642207
2322 0.642207
2323 0.642207
2324 0.642207
2325 0.642207
2326 0.642207
2327 0.642207
2328 0.642207
2329 0.642207
2330 0.642207
2331 0.642207
2332 0.642207
2333 0.642207
2334 0.642207
2335 0.642207
2336 0.642207
2337 0.642207
2338 0.642207
2339 0.642207
2340 0.642207
2341 0.642207
2342 0.642207
2343 0.642207
2344 0.642207
2345 0.642207
2346 0.642207
2347 0.642207
2348 0.642207
2349 0.642207
2350 0.642207
2351 0.642207
2352 0.642207
2353 0.642219
2354 0.642219
2355 0.642219
2356 0.642219
2357 0.642219
2358 0.642219
2359 0.642219
2360 0.642219
2361 0.642219
2362 0.642219
2363 0.642219
2364 0.642219
2365 0.642219
2366 0.642219
2367 0.642219
2368 0.642219
2369 0.642219
2370 0.642219
2371 0.642219
2372 0.642219
2373 0.642219
2374 0.642219
2375 0.642219
2376 0.642219
2377 0.642219
2378 0.642219
2379 0.642219
2380 0.642219
2381 0.642219
2382 0.642219
2383 0.642219
2384 0.642219
2385 0.642219
2386 0.642219
2387 0.642219
2388 0.642219
2389 0.642219
2390 0.642219
2391 0.642219
2392 0.642219
2393 0.642224
2394 0.642224
2395 0.642224
2396 0.642224
2397 0.642224
2398 0.642224
2399 0.642224
2400 0.642224
2401 0.642224
2402 0.642224
2403 0.642224
2404 0.642224
2405 0.642224
2406 0.642224
2407 0.642224
2408 0.642224
2409 0.642224
2410 0.642224
2411 0.642224
2412 0.642224
2413 0.642224
2414 0.642224
2415 0.642224
2416 0.642224
2417 0.642224
2418 0.642224
2419 0.642224
2420 0.642224
2421 0.642224
2422 0.642224
2423 0.642224
2424 0.642224
2425 0.642224
2426 0.642224
2427 0.642224
2428 0.642224
2429 0.642224
2430 0.642224
2431 0.642224
2432 0.642224
2433 0.642228
2434 0.642228
2435 0.642228
2436 0.642352
2437 0.642352
2438 0.642352
2439 0.642352
2440 0.642352
2441 0.642352
2442 0.642352
2443 0.642352
2444 0.642352
2445 0.642352
2446 0.642352
2447 0.642352
2448 0.642352
2449 0.642352
2450 0.642352
2451 0.642352
2452 0.642352
2453 0.642352
2454 0.642352
2455 0.642352
2456 0.642352
2457 0.642352
2458 0.642352
2459 0.642352
2460 0.642352
2461 0.642352
2462 0.642352
2463 0.642352
2464 0.642352
2465 0.642352
2466 0.642481
2467 0.642481
2468 0.642481
2469 0.642481
2470 0.642481
2471 0.642481
2472 0.642481
2473 0.642481
2474 0.642481
2475 0.642481
2476 0.642481
2477 0.642481
2478 0.642481
2479 0.642481
2480 0.642481
2481 0.642481
2482 0.642481
2483 0.642481
2484 0.642481
2485 0.642481
2486 0.642487
2487 0.642487
2488 0.642487
2489 0.642487
2490 0.642487
2491 0.642487
2492 0.642487
2493 0.642487
2494 0.642487
2495 0.642487
2496 0.642487
2497 0.642487
2498 0.642487
2499 0.642487
2500 0.642487
2501 0.642487
2502 0.642487
2503 0.642487
2504 0.642487
2505 0.642487
2506 0.642487
2507 0.642487
2508 0.642487
2509 0.642487
2510 0.642487
2511 0.642487
2512 0.642487
2513 0.642487
2514 0.642487
2515 0.642487
2516 0.642487
2517 0.642487
2518 0.642487
2519 0.642487
2520 0.642487
2521 0.642487
2522 0.642487
2523 0.642487
2524 0.642487
2525 0.642487
2526 0.642487
2527 0.642487
2528 0.642487
2529 0.642487
2530 0.642487
2531 0.642487
2532 0.642487
2533 0.642487
2534 0.642487
2535 0.642487
2536 0.642487
2537 0.642487
2538 0.642487
2539 0.642487
2540 0.642487
2541 0.642487
2542 0.642487
2543 0.642487
2544 0.642487
2545 0.642487
2546 0.642487
2547 0.642487
2548 0.642487
2549 0.642487
2550 0.642487
2551 0.642487
2552 0.642487
2553 0.642529
2554 0.642529
2555 0.642529
2556 0.642529
2557 0.64255
2558 0.64255
2559 0.64255
2560 0.64255
2561 0.64255
2562 0.64255
2563 0.64255
2564 0.64255
2565 0.64255
2566 0.64255
2567 0.642556
2568 0.642561
2569 0.642561
2570 0.642561
2571 0.642561
2572 0.642561
2573 0.642561
2574 0.642561
2575 0.642561
2576 0.642561
2577 0.642561
2578 0.642561
2579 0.642561
2580 0.642561
2581 0.642561
2582 0.642561
2583 0.642561
2584 0.642561
2585 0.642561
2586 0.642561
2587 0.642561
2588 0.642561
2589 0.642561
2590 0.642561
2591 0.642561
2592 0.642561
2593 0.642561
2594 0.642561
2595 0.642561
2596 0.642561
2597 0.642561
2598 0.642561
2599 0.642561
2600 0.642561
2601 0.642561
2602 0.642561
2603 0.642561
2604 0.642561
2605 0.642561
2606 0.642561
2607 0.642561
2608 0.642561
2609 0.642561
2610 0.642561
2611 0.642561
2612 0.642561
2613 0.642561
2614 0.642561
2615 0.642561
2616 0.642561
2617 0.642561
2618 0.642561
2619 0.642561
2620 0.642561
2621 0.642561
2622 0.642561
2623 0.642561
2624 0.642561
2625 0.642561
2626 0.642561
2627 0.642561
2628 0.642561
2629 0.642561
2630 0.642561
2631 0.642561
2632 0.642561
2633 0.642561
2634 0.642561
2635 0.642561
2636 0.642575
2637 0.642575
2638 0.642575
2639 0.642575
2640 0.642575
2641 0.642575
2642 0.642575
2643 0.642575
2644 0.642575
2645 0.642575
2646 0.642597
2647 0.642597
2648 0.642597
2649 0.642597
2650 0.642603
2651 0.642603
2652 0.642603
2653 0.642603
2654 0.642603
2655 0.642603
2656 0.642603
2657 0.642606
2658 0.642606
2659 0.642606
2660 0.642606
2661 0.642606
2662 0.642606
2663 0.642635
2664 0.642635
2665 0.642635
2666 0.642635
2667 0.642635
2668 0.642635
2669 0.642635
2670 0.642635
2671 0.642635
2672 0.642649
2673 0.642649
2674 0.642649
2675 0.642649
2676 0.642712
2677 0.642712
2678 0.642712
2679 0.642715
2680 0.642715
2681 0.642715
2682 0.642715
2683 0.642715
2684 0.642715
2685 0.642715
2686 0.642717
2687 0.642717
2688 0.642717
2689 0.642717
2690 0.642723
2691 0.642723
2692 0.642723
2693 0.642723
2694 0.642723
2695 0.642727
2696 0.642727
2697 0.642727
2698 0.642727
2699 0.642727
2700 0.642727
2701 0.642727
2702 0.642727
2703 0.642727
2704 0.642727
2705 0.642727
2706 0.642765
2707 0.642765
2708 0.642765
2709 0.642765
2710 0.642765
2711 0.642765
2712 0.642765
2713 0.642765
2714 0.642765
2715 0.642765
2716 0.642765
2717 0.642765
2718 0.642765
2719 0.642765
2720 0.642765
2721 0.642765
2722 0.642765
2723 0.642765
2724 0.642765
2725 0.642765
2726 0.642765
2727 0.642765
2728 0.642765
2729 0.642765
2730 0.642765
2731 0.642765
2732 0.642765
2733 0.642765
2734 0.642765
2735 0.642765
2736 0.642765
2737 0.642765
2738 0.642765
2739 0.642765
2740 0.642765
2741 0.642765
2742 0.642765
2743 0.642765
2744 0.642765
2745 0.642765
2746 0.642765
2747 0.642765
2748 0.642765
2749 0.642765
2750 0.642765
2751 0.642765
2752 0.642841
2753 0.642841
2754 0.642841
2755 0.642841
2756 0.642841
2757 0.642841
2758 0.642841
2759 0.642867
2760 0.642867
2761 0.642867
2762 0.642867
2763 0.642867
2764 0.642867
2765 0.642867
2766 0.642867
2767 0.64287
2768 0.64287
2769 0.64287
2770 0.64287
2771 0.64287
2772 0.64287
2773 0.64287
2774 0.64287
2775 0.64287
2776 0.642871
2777 0.642871
2778 0.642871
2779 0.642871
2780 0.642871
2781 0.642871
2782 0.642871
2783 0.642871
2784 0.642876
2785 0.642876
2786 0.642877
2787 0.642877
2788 0.642877
2789 0.642877
2790 0.642877
2791 0.64289
2792 0.64289
2793 0.64289
2794 0.64289
2795 0.64289
2796 0.64289
2797 0.64289
2798 0.64289
2799 0.64289
2800 0.64289
2801 0.64289
2802 0.64289
2803 0.64289
2804 0.64289
2805 0.642897
2806 0.642897
2807 0.642897
2808 0.642897
2809 0.642897
2810 0.642897
2811 0.642946
2812 0.642946
2813 0.642946
2814 0.642946
2815 0.642946
2816 0.642946
2817 0.642946
2818 0.642951
2819 0.642951
2820 0.642951
2821 0.642958
2822 0.642958
2823 0.642958
2824 0.642958
2825 0.642958
2826 0.642958
2827 0.642958
2828 0.642958
2829 0.642958
2830 0.642958
2831 0.642958
2832 0.642958
2833 0.642958
2834 0.642958
2835 0.642958
2836 0.642958
2837 0.642958
2838 0.642958
2839 0.642958
2840 0.642958
2841 0.642958
2842 0.642958
2843 0.642958
2844 0.642958
2845 0.642964
2846 0.642964
2847 0.642964
2848 0.642964
2849 0.642964
2850 0.642964
2851 0.642964
2852 0.642964
2853 0.642964
2854 0.642964
2855 0.642964
2856 0.642964
2857 0.643057
2858 0.643057
2859 0.643057
2860 0.643057
2861 0.643057
2862 0.643057
2863 0.643057
2864 0.643057
2865 0.643057
2866 0.643057
2867 0.643057
2868 0.643057
2869 0.643057
2870 0.643057
2871 0.643057
2872 0.643057
2873 0.643057
2874 0.643057
2875 0.643057
2876 0.643057
2877 0.643057
2878 0.643057
2879 0.643057
2880 0.643057
2881 0.643057
2882 0.64306
2883 0.64306
2884 0.64306
2885 0.64306
2886 0.64306
2887 0.64306
2888 0.64306
2889 0.64306
2890 0.64306
2891 0.64306
2892 0.64306
2893 0.64306
2894 0.64306
2895 0.64306
2896 0.64306
2897 0.64306
2898 0.64306
2899 0.64306
2900 0.64306
2901 0.64306
2902 0.64306
2903 0.64306
2904 0.64306
2905 0.64306
2906 0.64306
2907 0.64306
2908 0.64306
2909 0.64306
2910 0.64306
2911 0.64306
2912 0.64306
2913 0.64306
2914 0.64306
2915 0.64306
2916 0.64306
2917 0.64306
2918 0.64306
2919 0.64306
2920 0.64306
2921 0.64306
2922 0.64306
2923 0.64306
2924 0.64306
2925 0.643066
2926 0.643066
2927 0.643066
2928 0.643066
2929 0.643066
2930 0.643066
2931 0.643066
2932 0.643066
2933 0.643066
2934 0.64307
2935 0.64307
2936 0.64307
2937 0.64307
2938 0.64307
2939 0.64307
2940 0.64307
2941 0.64307
2942 0.64307
2943 0.64307
2944 0.64307
2945 0.64307
2946 0.64307
2947 0.64307
2948 0.64307
2949 0.64307
2950 0.64307
2951 0.64307
2952 0.64307
2953 0.643127
2954 0.643127
2955 0.643127
2956 0.643127
2957 0.643127
2958 0.643127
2959 0.643127
2960 0.643127
2961 0.643127
2962 0.643127
2963 0.643127
2964 0.643127
2965 0.643127
2966 0.643134
2967 0.643134
2968 0.643134
2969 0.643134
2970 0.643134
2971 0.643134
2972 0.643134
2973 0.643134
2974 0.643134
2975 0.643134
2976 0.643134
2977 0.643134
2978 0.643134
2979 0.643134
2980 0.643134
2981 0.643134
2982 0.643134
2983 0.643134
2984 0.643134
2985 0.643134
2986 0.643134
2987 0.643134
2988 0.643134
2989 0.643134
2990 0.643134
2991 0.643134
2992 0.643134
2993 0.643134
2994 0.643134
2995 0.643134
2996 0.643134
2997 0.643134
2998 0.643134
2999 0.643134
3000 0.643134
3001 0.643134
3002 0.643134
3003 0.643134
3004 0.643134
3005 0.643134
3006 0.643134
3007 0.643134
3008 0.643134
3009 0.643134
3010 0.643134
3011 0.643134
3012 0.643134
3013 0.643134
3014 0.643134
3015 0.643134
3016 0.643134
3017 0.643134
3018 0.643134
3019 0.643134
3020 0.643134
3021 0.643134
3022 0.643134
3023 0.643134
3024 0.643234
3025 0.643234
3026 0.643234
3027 0.643234
3028 0.643234
3029 0.643234
3030 0.643234
3031 0.643234
3032 0.643234
3033 0.643234
3034 0.643234
3035 0.643234
3036 0.643234
3037 0.643234
3038 0.643234
3039 0.643234
3040 0.643234
3041 0.643234
3042 0.643234
3043 0.643234
3044 0.643234
3045 0.643234
3046 0.643234
3047 0.643234
3048 0.643234
3049 0.643234
3050 0.643234
3051 0.643234
3052 0.643234
3053 0.643234
3054 0.643234
3055 0.643234
3056 0.643234
3057 0.643234
3058 0.643234
3059 0.643234
3060 0.643234
3061 0.643234
3062 0.643234
3063 0.643234
3064 0.643234
3065 0.643234
3066 0.643234
3067 0.643234
3068 0.643234
3069 0.643234
3070 0.643234
3071 0.643234
3072 0.643234
3073 0.643234
3074 0.643234
3075 0.643234
3076 0.643234
3077 0.643234
3078 0.643234
3079 0.643234
3080 0.643234
3081 0.643234
3082 0.643238
3083 0.643238
3084 0.643238
3085 0.643238
3086 0.643238
3087 0.643238
3088 0.643238
3089 0.643238
3090 0.643238
3091 0.643238
3092 0.643238
3093 0.643238
3094 0.643238
3095 0.643238
3096 0.643238
3097 0.643238
3098 0.643238
3099 0.643238
3100 0.643238
3101 0.643238
3102 0.643238
3103 0.64324
3104 0.64324
3105 0.64324
3106 0.64324
3107 0.64324
3108 0.643242
3109 0.643242
3110 0.643242
3111 0.643242
3112 0.643251
3113 0.643251
3114 0.643251
3115 0.643251
3116 0.643251
3117 0.643251
3118 0.643251
3119 0.643251
3120 0.643251
3121 0.643251
3122 0.643251
3123 0.643251
3124 0.643251
3125 0.643251
3126 0.643251
3127 0.643251
3128 0.643251
3129 0.643251
3130 0.643251
3131 0.643251
3132 0.643251
3133 0.643251
3134 0.643251
3135 0.643251
3136 0.643251
3137 0.643251
3138 0.643253
3139 0.643253
3140 0.643253
3141 0.643253
3142 0.643253
3143 0.643253
3144 0.643253
3145 0.643253
3146 0.643253
3147 0.643257
3148 0.643257
3149 0.643257
3150 0.643257
3151 0.643257
3152 0.643257
3153 0.643257
3154 0.643257
3155 0.643257
3156 0.643257
3157 0.643257
3158 0.643257
3159 0.643257
3160 0.643257
3161 0.643257
3162 0.643257
3163 0.643257
3164 0.643257
3165 0.643257
3166 0.643257
3167 0.643257
3168 0.643257
3169 0.643257
3170 0.643257
3171 0.643257
3172 0.643257
3173 0.643257
3174 0.643257
3175 0.643257
3176 0.643257
3177 0.643257
3178 0.643257
3179 0.643257
3180 0.643257
3181 0.643257
3182 0.643257
3183 0.643257
3184 0.643257
3185 0.643278
3186 0.643278
3187 0.643278
3188 0.643278
3189 0.643278
3190 0.643278
3191 0.643278
3192 0.643278
3193 0.643278
3194 0.643278
3195 0.643278
3196 0.643278
3197 0.643278
3198 0.643278
3199 0.643278
3200 0.643278
3201 0.643278
3202 0.643278
3203 0.643278
3204 0.643278
3205 0.643278
3206 0.643278
3207 0.643278
3208 0.643278
3209 0.643278
3210 0.643278
3211 0.643278
3212 0.643278
3213 0.643278
3214 0.643278
3215 0.643278
3216 0.643278
3217 0.643278
3218 0.643278
3219 0.643278
3220 0.643278
3221 0.643278
3222 0.643278
3223 0.643278
3224 0.643278
3225 0.643278
3226 0.643278
3227 0.643278
3228 0.643278
3229 0.643278
3230 0.643278
3231 0.643278
3232 0.643278
3233 0.643278
3234 0.643278
3235 0.643278
3236 0.643278
3237 0.643278
3238 0.643278
3239 0.643278
3240 0.643278
3241 0.643278
3242 0.643278
3243 0.643278
3244 0.643278
3245 0.643278
3246 0.643278
3247 0.643278
3248 0.643278
3249 0.643278
3250 0.643278
3251 0.643278
3252 0.643278
3253 0.643278
3254 0.643278
3255 0.643278
3256 0.643278
3257 0.643278
3258 0.643278
3259 0.643278
3260 0.643278
3261 0.643278
3262 0.643278
3263 0.643278
3264 0.643278
3265 0.643278
3266 0.643278
3267 0.643283
3268 0.643283
3269 0.643283
3270 0.643283
3271 0.643283
3272 0.643283
3273 0.643283
3274 0.643283
3275 0.643283
3276 0.643283
3277 0.643283
3278 0.643283
3279 0.643283
3280 0.643283
3281 0.643283
3282 0.643283
3283 0.643283
3284 0.643283
3285 0.643283
3286 0.643283
3287 0.643283
3288 0.643283
3289 0.643283
3290 0.643283
3291 0.643283
3292 0.643283
3293 0.643283
3294 0.643283
3295 0.643283
3296 0.643283
3297 0.643283
3298 0.643283
3299 0.643283
3300 0.643283
3301 0.643283
3302 0.643283
3303 0.643283
3304 0.643283
3305 0.643283
3306 0.643283
3307 0.643283
3308 0.643283
3309 0.643283
3310 0.643283
3311 0.643283
3312 0.643283
3313 0.643283
3314 0.643283
3315 0.643283
3316 0.643283
3317 0.643283
3318 0.643283
3319 0.643283
3320 0.643283
3321 0.643283
3322 0.643283
3323 0.643283
3324 0.643283
3325 0.643283
3326 0.643291
3327 0.643291
3328 0.643291
3329 0.643291
3330 0.643291
3331 0.643291
3332 0.643291
3333 0.643291
3334 0.643291
3335 0.643291
3336 0.643291
3337 0.643291
3338 0.643291
3339 0.643291
3340 0.643291
3341 0.643291
3342 0.643291
3343 0.643291
3344 0.643291
3345 0.643291
3346 0.643291
3347 0.643291
3348 0.643291
3349 0.643291
3350 0.643291
3351 0.643291
3352 0.643291
3353 0.643291
3354 0.643291
3355 0.643291
3356 0.643291
3357 0.643291
3358 0.643291
3359 0.643291
3360 0.643291
3361 0.643291
3362 0.643291
3363 0.643291
3364 0.643291
3365 0.643291
3366 0.643291
3367 0.643291
3368 0.643291
3369 0.643291
3370 0.643291
3371 0.643291
3372 0.643291
3373 0.643291
3374 0.643291
3375 0.643291
3376 0.643291
3377 0.643291
3378 0.643291
3379 0.643291
3380 0.643291
3381 0.643291
3382 0.643291
3383 0.643291
3384 0.643291
3385 0.643291
3386 0.643291
3387 0.643291
3388 0.643291
3389 0.643291
3390 0.643291
3391 0.643291
3392 0.643291
3393 0.643291
3394 0.643291
3395 0.643291
3396 0.643291
3397 0.643291
3398 0.643291
3399 0.643291
3400 0.643291
3401 0.643291
3402 0.643291
3403 0.643291
3404 0.643291
3405 0.643291
3406 0.643291
3407 0.643291
3408 0.643291
3409 0.643316
3410 0.643316
3411 0.643318
3412 0.643318
3413 0.643318
3414 0.643318
3415 0.643318
3416 0.643318
3417 0.643318
3418 0.643318
3419 0.643318
3420 0.643318
3421 0.643318
3422 0.643318
3423 0.643318
3424 0.643318
3425 0.643318
3426 0.643318
3427 0.643318
3428 0.64332
3429 0.643323
3430 0.643323
3431 0.643323
3432 0.643323
3433 0.643323
3434 0.643323
3435 0.643323
3436 0.643323
3437 0.643323
3438 0.643323
3439 0.643323
3440 0.643323
3441 0.643323
3442 0.643323
3443 0.643323
3444 0.643323
3445 0.643323
3446 0.643323
3447 0.643323
3448 0.643323
3449 0.643323
3450 0.643323
3451 0.643323
3452 0.643323
3453 0.643323
3454 0.643323
3455 0.643323
3456 0.643323
3457 0.643323
3458 0.643323
3459 0.643323
3460 0.643323
3461 0.643323
3462 0.643323
3463 0.643323
3464 0.643323
3465 0.643323
3466 0.643323
3467 0.643323
3468 0.643323
3469 0.643323
3470 0.643323
3471 0.643323
3472 0.643323
3473 0.643323
3474 0.643323
3475 0.643323
3476 0.643323
3477 0.643323
3478 0.643323
3479 0.643323
3480 0.643323
3481 0.643323
3482 0.643323
3483 0.643323
3484 0.643323
3485 0.643323
3486 0.643323
3487 0.643323
3488 0.643323
3489 0.643323
3490 0.643323
3491 0.643323
3492 0.643323
3493 0.643323
3494 0.643349
3495 0.643349
3496 0.643349
3497 0.643349
3498 0.643349
3499 0.643349
3500 0.643349
3501 0.643349
3502 0.643349
3503 0.643349
3504 0.643349
3505 0.643349
3506 0.643349
3507 0.643349
3508 0.643349
3509 0.643367
3510 0.643367
3511 0.643367
3512 0.643367
3513 0.643367
3514 0.643367
3515 0.643367
3516 0.643367
3517 0.643367
3518 0.643367
3519 0.643367
3520 0.643429
3521 0.643429
3522 0.643429
3523 0.643429
3524 0.643429
3525 0.643429
3526 0.643429
3527 0.643429
3528 0.643429
3529 0.643429
3530 0.643429
3531 0.643429
3532 0.643429
3533 0.643429
3534 0.643429
3535 0.643429
3536 0.643429
3537 0.64343
3538 0.64343
3539 0.64343
3540 0.64343
3541 0.64343
3542 0.64343
3543 0.64343
3544 0.64343
3545 0.64343
3546 0.64343
3547 0.64343
3548 0.64343
3549 0.64343
3550 0.64343
3551 0.64343
3552 0.64343
3553 0.64343
3554 0.64343
3555 0.64343
3556 0.64343
3557 0.64343
3558 0.64343
3559 0.64343
3560 0.64343
3561 0.64343
3562 0.64343
3563 0.64343
3564 0.64343
3565 0.643555
3566 0.643555
3567 0.643555
3568 0.643555
3569 0.643555
3570 0.643555
3571 0.643555
3572 0.643555
3573 0.643555
3574 0.643555
3575 0.643555
3576 0.643555
3577 0.643555
3578 0.643555
3579 0.643555
3580 0.643555
3581 0.643555
3582 0.643555
3583 0.643555
3584 0.643555
3585 0.643555
3586 0.643555
3587 0.643555
3588 0.643555
3589 0.643555
3590 0.643555
3591 0.643555
3592 0.643555
3593 0.643555
3594 0.643555
3595 0.643555
3596 0.643585
3597 0.643585
3598 0.643585
3599 0.643585


==> plots/data/dataGC-Journal-MDD_Enc2_nC.dat <==
0 0.492275
1 0.541491
2 0.546295
3 0.559544
4 0.572755
5 0.574129
6 0.582743
7 0.586944
8 0.588087
9 0.589137
10 0.590396
11 0.591123
12 0.591541
13 0.592179
14 0.593055
15 0.593251
16 0.593789
17 0.594624
18 0.595083
19 0.59524
20 0.59569
21 0.595809
22 0.595933
23 0.596427
24 0.596596
25 0.596741
26 0.597098
27 0.597136
28 0.597544
29 0.597695
30 0.597781
31 0.597825
32 0.598003
33 0.598087
34 0.598251
35 0.598547
36 0.599178
37 0.599334
38 0.599379
39 0.59971
40 0.600119
41 0.600401
42 0.600521
43 0.600552
44 0.600952
45 0.601037
46 0.601057
47 0.601161
48 0.601265
49 0.601291
50 0.601366
51 0.601516
52 0.601602
53 0.601674
54 0.601748
55 0.601902
56 0.601955
57 0.602186
58 0.602245
59 0.602287
60 0.602364
61 0.602394
62 0.60274
63 0.602877
64 0.602917
65 0.603014
66 0.603386
67 0.603493
68 0.603557
69 0.603779
70 0.603818
71 0.603854
72 0.603925
73 0.603974
74 0.604144
75 0.604285
76 0.604324
77 0.604369
78 0.604375
79 0.604386
80 0.604405
81 0.60446
82 0.604491
83 0.604533
84 0.60458
85 0.604613
86 0.604634
87 0.604708
88 0.604735
89 0.604771
90 0.604777
91 0.604932
92 0.605053
93 0.605111
94 0.608107
95 0.610799
96 0.610897
97 0.610944
98 0.610985
99 0.613987
100 0.616642
101 0.616688
102 0.616849
103 0.616916
104 0.61699
105 0.616996
106 0.6171
107 0.617117
108 0.617255
109 0.617294
110 0.617328
111 0.617358
112 0.617477
113 0.617528
114 0.617627
115 0.617655
116 0.617667
117 0.61769
118 0.617706
119 0.617768
120 0.617878
121 0.617881
122 0.617928
123 0.617942
124 0.618003
125 0.618038
126 0.618038
127 0.618075
128 0.618118
129 0.618254
130 0.618304
131 0.618328
132 0.618403
133 0.618445
134 0.618632
135 0.618661
136 0.618666
137 0.618672
138 0.618708
139 0.618709
140 0.61873
141 0.618744
142 0.618777
143 0.618881
144 0.61891
145 0.61891
146 0.618918
147 0.618933
148 0.618933
149 0.618977
150 0.618977
151 0.618982
152 0.619016
153 0.619038
154 0.619163
155 0.619175
156 0.619205
157 0.619221
158 0.619221
159 0.619229
160 0.619229
161 0.619229
162 0.619287
163 0.6193
164 0.619311
165 0.619317
166 0.619401
167 0.619412
168 0.619412
169 0.619447
170 0.619595
171 0.619603
172 0.61964
173 0.619698
174 0.619706
175 0.619724
176 0.619881
177 0.619881
178 0.619896
179 0.619931
180 0.620127
181 0.620127
182 0.620139
183 0.620151
184 0.620196
185 0.620202
186 0.620221
187 0.620224
188 0.620355
189 0.620438
190 0.620442
191 0.620467
192 0.620481
193 0.620485
194 0.620485
195 0.620545
196 0.620545
197 0.620583
198 0.620717
199 0.620815
200 0.620915
201 0.620915
202 0.620934
203 0.62094
204 0.62094
205 0.62094
206 0.62094
207 0.621
208 0.621
209 0.621
210 0.621011
211 0.621011
212 0.621018
213 0.621018
214 0.621023
215 0.621023
216 0.621023
217 0.621028
218 0.621046
219 0.621046
220 0.621046
221 0.621081
222 0.621081
223 0.621097
224 0.621102
225 0.621115
226 0.621115
227 0.621122
228 0.621179
229 0.621261
230 0.62127
231 0.62127
232 0.621278
233 0.621284
234 0.621318
235 0.621318
236 0.621318
237 0.621356
238 0.621359
239 0.621362
240 0.621396
241 0.621396
242 0.621396
243 0.621404
244 0.621423
245 0.621433
246 0.62145
247 0.621476
248 0.621476
249 0.621596
250 0.621603
251 0.621633
252 0.621633
253 0.621671
254 0.621699
255 0.621699
256 0.621773
257 0.621773
258 0.621773
259 0.621911
260 0.621918
261 0.621993
262 0.622325
263 0.622325
264 0.622325
265 0.622325
266 0.622325
267 0.622334
268 0.622334
269 0.622334
270 0.622334
271 0.622334
272 0.622437
273 0.622448
274 0.622448
275 0.622448
276 0.622455
277 0.622455
278 0.622455
279 0.622488
280 0.622504
281 0.622504
282 0.622527
283 0.622534
284 0.622534
285 0.622549
286 0.622554
287 0.622563
288 0.622567
289 0.622616
290 0.62262
291 0.622626
292 0.622626
293 0.622626
294 0.622645
295 0.622645
296 0.622645
297 0.622651
298 0.622651
299 0.622678
300 0.622678
301 0.622708
302 0.622839
303 0.622855
304 0.622876
305 0.622876
306 0.622876
307 0.622882
308 0.622882
309 0.62294
310 0.622951
311 0.622955
312 0.623009
313 0.62302
314 0.62302
315 0.623054
316 0.623054
317 0.623054
318 0.623054
319 0.623061
320 0.623061
321 0.623061
322 0.623061
323 0.623097
324 0.623097
325 0.623097
326 0.623105
327 0.623138
328 0.623138
329 0.623138
330 0.623146
331 0.623146
332 0.623153
333 0.623153
334 0.623165
335 0.623227
336 0.623227
337 0.62323
338 0.623236
339 0.623242
340 0.623305
341 0.623306
342 0.623306
343 0.623306
344 0.623446
345 0.623498
346 0.623516
347 0.623516
348 0.623535
349 0.623535
350 0.623535
351 0.623539
352 0.623539
353 0.623548
354 0.623548
355 0.623548
356 0.623569
357 0.623569
358 0.623572
359 0.623572
360 0.623702
361 0.623816
362 0.623864
363 0.623867
364 0.62393
365 0.62393
366 0.62393
367 0.624048
368 0.624056
369 0.624059
370 0.624076
371 0.624076
372 0.624076
373 0.624107
374 0.624115
375 0.624115
376 0.624141
377 0.624143
378 0.624143
379 0.624151
380 0.624151
381 0.624151
382 0.624151
383 0.624167
384 0.624167
385 0.624208
386 0.624208
387 0.624214
388 0.624214
389 0.62422
390 0.62422
391 0.62422
392 0.62422
393 0.62422
394 0.62422
395 0.624223
396 0.624223
397 0.624223
398 0.624223
399 0.624304
400 0.624304
401 0.624308
402 0.624314
403 0.624358
404 0.624376
405 0.624407
406 0.624437
407 0.624437
408 0.624437
409 0.624501
410 0.624501
411 0.624501
412 0.624501
413 0.624506
414 0.624513
415 0.624513
416 0.62454
417 0.62454
418 0.624547
419 0.624547
420 0.624547
421 0.624547
422 0.624547
423 0.624564
424 0.624564
425 0.624564
426 0.624564
427 0.624564
428 0.624564
429 0.624594
430 0.624594
431 0.624601
432 0.624617
433 0.624629
434 0.624629
435 0.624629
436 0.624629
437 0.624643
438 0.624654
439 0.624654
440 0.624654
441 0.624672
442 0.624672
443 0.624672
444 0.624683
445 0.624686
446 0.624686
447 0.624694
448 0.624694
449 0.624716
450 0.624716
451 0.624716
452 0.624716
453 0.624741
454 0.624744
455 0.624751
456 0.624751
457 0.624754
458 0.624754
459 0.624754
460 0.624772
461 0.624779
462 0.624791
463 0.624814
464 0.62482
465 0.62482
466 0.624829
467 0.624835
468 0.624835
469 0.624835
470 0.624835
471 0.624841
472 0.624846
473 0.624846
474 0.624846
475 0.624846
476 0.624853
477 0.624863
478 0.624879
479 0.624879
480 0.624879
481 0.624879
482 0.624879
483 0.624879
484 0.624879
485 0.624879
486 0.624879
487 0.624879
488 0.624879
489 0.624887
490 0.624907
491 0.624907
492 0.624907
493 0.624907
494 0.624962
495 0.624962
496 0.624962
497 0.624962
498 0.624962
499 0.624962
500 0.624992
501 0.624992
502 0.624998
503 0.625067
504 0.625067
505 0.625072
506 0.625072
507 0.625072
508 0.625079
509 0.625079
510 0.625079
511 0.625079
512 0.625079
513 0.625079
514 0.625079
515 0.625079
516 0.625079
517 0.625087
518 0.625087
519 0.625175
520 0.625175
521 0.625175
522 0.625194
523 0.625194
524 0.625194
525 0.625194
526 0.625194
527 0.625207
528 0.625211
529 0.625211
530 0.625211
531 0.62522
532 0.62522
533 0.62522
534 0.62522
535 0.62522
536 0.62522
537 0.62522
538 0.625224
539 0.625224
540 0.625224
541 0.625224
542 0.625231
543 0.625231
544 0.625231
545 0.625231
546 0.625262
547 0.625264
548 0.625264
549 0.625264
550 0.62532
551 0.625376
552 0.625376
553 0.625392
554 0.625396
555 0.625396
556 0.625421
557 0.625421
558 0.625424
559 0.625424
560 0.625424
561 0.62543
562 0.625477
563 0.625477
564 0.625477
565 0.625477
566 0.625484
567 0.625484
568 0.625484
569 0.625519
570 0.625519
571 0.625663
572 0.625663
573 0.625663
574 0.625663
575 0.625663
576 0.625663
577 0.625663
578 0.625663
579 0.625663
580 0.625663
581 0.625666
582 0.625666
583 0.625674
584 0.625674
585 0.625674
586 0.625674
587 0.625674
588 0.625674
589 0.625674
590 0.625674
591 0.625674
592 0.625674
593 0.625674
594 0.625674
595 0.625674
596 0.625674
597 0.625674
598 0.625704
599 0.625704
600 0.625714
601 0.625714
602 0.625714
603 0.625714
604 0.625778
605 0.625778
606 0.625782
607 0.625783
608 0.625783
609 0.625783
610 0.625785
611 0.625785
612 0.625795
613 0.625795
614 0.625802
615 0.625802
616 0.625802
617 0.625802
618 0.625802
619 0.625802
620 0.625802
621 0.625802
622 0.625821
623 0.625821
624 0.625821
625 0.625821
626 0.625827
627 0.625836
628 0.625836
629 0.625836
630 0.625853
631 0.625853
632 0.625853
633 0.625853
634 0.625868
635 0.625868
636 0.625868
637 0.625876
638 0.625876
639 0.625876
640 0.625899
641 0.625899
642 0.625899
643 0.625915
644 0.625921
645 0.625927
646 0.625934
647 0.625947
648 0.625947
649 0.62605
650 0.62605
651 0.62605
652 0.62605
653 0.626067
654 0.626067
655 0.626067
656 0.626072
657 0.626072
658 0.626072
659 0.626072
660 0.626072
661 0.626072
662 0.626072
663 0.626082
664 0.626082
665 0.626082
666 0.626093
667 0.626093
668 0.626101
669 0.626121
670 0.626129
671 0.626132
672 0.626132
673 0.626132
674 0.626132
675 0.626132
676 0.626139
677 0.626139
678 0.626139
679 0.626143
680 0.626145
681 0.626145
682 0.626145
683 0.626145
684 0.626166
685 0.626166
686 0.62617
687 0.62617
688 0.62617
689 0.62617
690 0.62617
691 0.62617
692 0.62617
693 0.62617
694 0.62617
695 0.626176
696 0.626176
697 0.626176
698 0.626176
699 0.626176
700 0.626186
701 0.626186
702 0.626197
703 0.626197
704 0.626197
705 0.626199
706 0.626199
707 0.626199
708 0.626312
709 0.626312
710 0.626312
711 0.626312
712 0.626312
713 0.626312
714 0.626318
715 0.626326
716 0.626326
717 0.626326
718 0.626326
719 0.626337
720 0.626337
721 0.626349
722 0.626353
723 0.62636
724 0.62636
725 0.62636
726 0.62636
727 0.62636
728 0.62636
729 0.626385
730 0.626385
731 0.626385
732 0.626385
733 0.626388
734 0.626388
735 0.62639
736 0.62639
737 0.62639
738 0.62639
739 0.62639
740 0.62639
741 0.62639
742 0.62639
743 0.62639
744 0.62639
745 0.626467
746 0.626467
747 0.626467
748 0.62656
749 0.62656
750 0.62656
751 0.62656
752 0.626575
753 0.626575
754 0.626575
755 0.626575
756 0.626592
757 0.626605
758 0.626605
759 0.626605
760 0.626605
761 0.626722
762 0.626722
763 0.626722
764 0.626757
765 0.626757
766 0.626757
767 0.626757
768 0.626757
769 0.626757
770 0.626757
771 0.626814
772 0.626814
773 0.626814
774 0.626814
775 0.626827
776 0.626863
777 0.626863
778 0.626863
779 0.626863
780 0.626863
781 0.626863
782 0.626869
783 0.626869
784 0.626869
785 0.626916
786 0.626919
787 0.626919
788 0.626924
789 0.626924
790 0.626924
791 0.626924
792 0.626924
793 0.626924
794 0.626924
795 0.626924
796 0.626929
797 0.626929
798 0.626929
799 0.626931
800 0.626931
801 0.626937
802 0.626937
803 0.626941
804 0.626946
805 0.626964
806 0.626964
807 0.626964
808 0.626964
809 0.626964
810 0.626964
811 0.626964
812 0.626964
813 0.626964
814 0.626964
815 0.626964
816 0.626969
817 0.626969
818 0.626975
819 0.626975
820 0.626988
821 0.626988
822 0.626988
823 0.627001
824 0.627001
825 0.627005
826 0.627005
827 0.62701
828 0.627015
829 0.627015
830 0.627015
831 0.627015
832 0.627015
833 0.627021
834 0.627021
835 0.627021
836 0.627032
837 0.627043
838 0.627043
839 0.627054
840 0.627069
841 0.627082
842 0.627082
843 0.627082
844 0.627107
845 0.627107
846 0.62714
847 0.627141
848 0.627141
849 0.627141
850 0.627141
851 0.627141
852 0.627141
853 0.627142
854 0.627154
855 0.627154
856 0.627154
857 0.627154
858 0.627171
859 0.627171
860 0.627179
861 0.627179
862 0.627179
863 0.627179
864 0.627179
865 0.627179
866 0.627183
867 0.627185
868 0.627185
869 0.627201
870 0.627201
871 0.627201
872 0.627201
873 0.627201
874 0.627201
875 0.627201
876 0.627201
877 0.627201
878 0.627201
879 0.627201
880 0.627201
881 0.627201
882 0.627201
883 0.627201
884 0.627201
885 0.627201
886 0.627201
887 0.627201
888 0.627201
889 0.627201
890 0.627201
891 0.627201
892 0.627206
893 0.627206
894 0.627206
895 0.627206
896 0.627206
897 0.627206
898 0.627237
899 0.627237
900 0.627237
901 0.627269
902 0.627269
903 0.627269
904 0.627269
905 0.627269
906 0.627269
907 0.627269
908 0.627269
909 0.627269
910 0.627269
911 0.627269
912 0.627269
913 0.627269
914 0.627269
915 0.627269
916 0.627269
917 0.627269
918 0.627269
919 0.627269
920 0.627272
921 0.627272
922 0.627272
923 0.627278
924 0.627278
925 0.627286
926 0.627286
927 0.627286
928 0.627286
929 0.627295
930 0.627374
931 0.627374
932 0.627374
933 0.627414
934 0.627414
935 0.627414
936 0.627414
937 0.627414
938 0.627422
939 0.627422
940 0.627422
941 0.627422
942 0.62743
943 0.62743
944 0.62743
945 0.62743
946 0.62743
947 0.62743
948 0.62743
949 0.627437
950 0.627437
951 0.627437
952 0.62744
953 0.62744
954 0.62744
955 0.62744
956 0.62744
957 0.627533
958 0.627533
959 0.627591
960 0.627591
961 0.627591
962 0.627591
963 0.627591
964 0.627591
965 0.627591
966 0.627591
967 0.627591
968 0.627591
969 0.627591
970 0.627616
971 0.627616
972 0.627616
973 0.627616
974 0.627616
975 0.627616
976 0.627616
977 0.627634
978 0.627634
979 0.627634
980 0.627634
981 0.627653
982 0.627653
983 0.627653
984 0.627658
985 0.627662
986 0.627668
987 0.627668
988 0.627668
989 0.627668
990 0.627668
991 0.627668
992 0.627668
993 0.627668
994 0.627668
995 0.627668
996 0.627668
997 0.627673
998 0.627673
999 0.627678
1000 0.627678
1001 0.627678
1002 0.627678
1003 0.627678
1004 0.627678
1005 0.627678
1006 0.627678
1007 0.627678
1008 0.627678
1009 0.627679
1010 0.627679
1011 0.627697
1012 0.627697
1013 0.627703
1014 0.627703
1015 0.627724
1016 0.627783
1017 0.627783
1018 0.627783
1019 0.627783
1020 0.627783
1021 0.627783
1022 0.627783
1023 0.627783
1024 0.627783
1025 0.627783
1026 0.627783
1027 0.627857
1028 0.627921
1029 0.627921
1030 0.628114
1031 0.628121
1032 0.628121
1033 0.628161
1034 0.628176
1035 0.628176
1036 0.628176
1037 0.628176
1038 0.628176
1039 0.628176
1040 0.628176
1041 0.628178
1042 0.628178
1043 0.628193
1044 0.628193
1045 0.628193
1046 0.628193
1047 0.628201
1048 0.628201
1049 0.628201
1050 0.628201
1051 0.628201
1052 0.62821
1053 0.62821
1054 0.62821
1055 0.62821
1056 0.628218
1057 0.628218
1058 0.628218
1059 0.628218
1060 0.628218
1061 0.628218
1062 0.628218
1063 0.628218
1064 0.628237
1065 0.628237
1066 0.628245
1067 0.62825
1068 0.62825
1069 0.62825
1070 0.62825
1071 0.62825
1072 0.628257
1073 0.628257
1074 0.628265
1075 0.628345
1076 0.628349
1077 0.628349
1078 0.628349
1079 0.628349
1080 0.628349
1081 0.628349
1082 0.628349
1083 0.628349
1084 0.628349
1085 0.628349
1086 0.628349
1087 0.628349
1088 0.628349
1089 0.628349
1090 0.628349
1091 0.628349
1092 0.628349
1093 0.628349
1094 0.628349
1095 0.628349
1096 0.628354
1097 0.628354
1098 0.628354
1099 0.628368
1100 0.628373
1101 0.628373
1102 0.628373
1103 0.628373
1104 0.628373
1105 0.628373
1106 0.628373
1107 0.628373
1108 0.628373
1109 0.628397
1110 0.628397
1111 0.628397
1112 0.628397
1113 0.628397
1114 0.628397
1115 0.628397
1116 0.628397
1117 0.628397
1118 0.628404
1119 0.628404
1120 0.628404
1121 0.628414
1122 0.628414
1123 0.628414
1124 0.628414
1125 0.628414
1126 0.628423
1127 0.628423
1128 0.628423
1129 0.628423
1130 0.628423
1131 0.628423
1132 0.628423
1133 0.628423
1134 0.628423
1135 0.628423
1136 0.628423
1137 0.628428
1138 0.628433
1139 0.628445
1140 0.628445
1141 0.62846
1142 0.62846
1143 0.628466
1144 0.628569
1145 0.628569
1146 0.628569
1147 0.628633
1148 0.628633
1149 0.628633
1150 0.62864
1151 0.62864
1152 0.62864
1153 0.628648
1154 0.628648
1155 0.62865
1156 0.62865
1157 0.62865
1158 0.62865
1159 0.62865
1160 0.62865
1161 0.628654
1162 0.628654
1163 0.628661
1164 0.628661
1165 0.628661
1166 0.628675
1167 0.628675
1168 0.628675
1169 0.628675
1170 0.628675
1171 0.628675
1172 0.628675
1173 0.628675
1174 0.628675
1175 0.628675
1176 0.628697
1177 0.628697
1178 0.628697
1179 0.628697
1180 0.628706
1181 0.628706
1182 0.628713
1183 0.628713
1184 0.628713
1185 0.628713
1186 0.628713
1187 0.628713
1188 0.628717
1189 0.628728
1190 0.628728
1191 0.628728
1192 0.628788
1193 0.628806
1194 0.628817
1195 0.628817
1196 0.628824
1197 0.628824
1198 0.628824
1199 0.628824
1200 0.628824
1201 0.628824
1202 0.628824
1203 0.628824
1204 0.628835
1205 0.628835
1206 0.628835
1207 0.628835
1208 0.628835
1209 0.628835
1210 0.628835
1211 0.628835
1212 0.628835
1213 0.628835
1214 0.628844
1215 0.628844
1216 0.628844
1217 0.628844
1218 0.628844
1219 0.628844
1220 0.628844
1221 0.628844
1222 0.628844
1223 0.628905
1224 0.628905
1225 0.628905
1226 0.628934
1227 0.628934
1228 0.628934
1229 0.628934
1230 0.628934
1231 0.628961
1232 0.628961
1233 0.628961
1234 0.628961
1235 0.628973
1236 0.628973
1237 0.628973
1238 0.628979
1239 0.628979
1240 0.628983
1241 0.628983
1242 0.628983
1243 0.628983
1244 0.628983
1245 0.628983
1246 0.628985
1247 0.628985
1248 0.628985
1249 0.628986
1250 0.628986
1251 0.628986
1252 0.628986
1253 0.628986
1254 0.628986
1255 0.629005
1256 0.629005
1257 0.629006
1258 0.629006
1259 0.629006
1260 0.629006
1261 0.629006
1262 0.629006
1263 0.629006
1264 0.629006
1265 0.629006
1266 0.629006
1267 0.629006
1268 0.629006
1269 0.629006
1270 0.629006
1271 0.62904
1272 0.629047
1273 0.629047
1274 0.629063
1275 0.629063
1276 0.629063
1277 0.629099
1278 0.629099
1279 0.629099
1280 0.629099
1281 0.629099
1282 0.629099
1283 0.629099
1284 0.629099
1285 0.629099
1286 0.629099
1287 0.629099
1288 0.629099
1289 0.629099
1290 0.629099
1291 0.629099
1292 0.629099
1293 0.629099
1294 0.629099
1295 0.629099
1296 0.629099
1297 0.629099
1298 0.629099
1299 0.629099
1300 0.629099
1301 0.629099
1302 0.629099
1303 0.629099
1304 0.629099
1305 0.629099
1306 0.62916
1307 0.62916
1308 0.62916
1309 0.62916
1310 0.629166
1311 0.629166
1312 0.629166
1313 0.629166
1314 0.629166
1315 0.629166
1316 0.629166
1317 0.629166
1318 0.629166
1319 0.629166
1320 0.629166
1321 0.629166
1322 0.629188
1323 0.629188
1324 0.629188
1325 0.629188
1326 0.629188
1327 0.629188
1328 0.629188
1329 0.629188
1330 0.629188
1331 0.629188
1332 0.629188
1333 0.629188
1334 0.629188
1335 0.629188
1336 0.629188
1337 0.629188
1338 0.629188
1339 0.629188
1340 0.629188
1341 0.629188
1342 0.629188
1343 0.629188
1344 0.629204
1345 0.629204
1346 0.629204
1347 0.629204
1348 0.629204
1349 0.629204
1350 0.629204
1351 0.629204
1352 0.629204
1353 0.629204
1354 0.629204
1355 0.629204
1356 0.629204
1357 0.629207
1358 0.629207
1359 0.629207
1360 0.629207
1361 0.629212
1362 0.629212
1363 0.629222
1364 0.629222
1365 0.629222
1366 0.629222
1367 0.629222
1368 0.629232
1369 0.629232
1370 0.629232
1371 0.629232
1372 0.629262
1373 0.629262
1374 0.629262
1375 0.629275
1376 0.629275
1377 0.629275
1378 0.629275
1379 0.629275
1380 0.629275
1381 0.629275
1382 0.629275
1383 0.629275
1384 0.629279
1385 0.629279
1386 0.629279
1387 0.629279
1388 0.629279
1389 0.629312
1390 0.629312
1391 0.629312
1392 0.629312
1393 0.629312
1394 0.629312
1395 0.629312
1396 0.629312
1397 0.629312
1398 0.629312
1399 0.629312
1400 0.629362
1401 0.629362
1402 0.629362
1403 0.629362
1404 0.629362
1405 0.629362
1406 0.629362
1407 0.629362
1408 0.629362
1409 0.629362
1410 0.629362
1411 0.629362
1412 0.629362
1413 0.629449
1414 0.629564
1415 0.629564
1416 0.629564
1417 0.629564
1418 0.629564
1419 0.629564
1420 0.629564
1421 0.629564
1422 0.629564
1423 0.629564
1424 0.629564
1425 0.629564
1426 0.629564
1427 0.629564
1428 0.629566
1429 0.629566
1430 0.629566
1431 0.629566
1432 0.629566
1433 0.629566
1434 0.629566
1435 0.629566
1436 0.629566
1437 0.629566
1438 0.629566
1439 0.629566
1440 0.629566
1441 0.629566
1442 0.629576
1443 0.629584
1444 0.629584
1445 0.62959
1446 0.629594
1447 0.629594
1448 0.629594
1449 0.629594
1450 0.629619
1451 0.629619
1452 0.629636
1453 0.629636
1454 0.629636
1455 0.629636
1456 0.629636
1457 0.629636
1458 0.629636
1459 0.629636
1460 0.629636
1461 0.629636
1462 0.629636
1463 0.629636
1464 0.629636
1465 0.629636
1466 0.629636
1467 0.629636
1468 0.629636
1469 0.629636
1470 0.629636
1471 0.629636
1472 0.629636
1473 0.629636
1474 0.629636
1475 0.629636
1476 0.629636
1477 0.629636
1478 0.629636
1479 0.629636
1480 0.629636
1481 0.629636
1482 0.629636
1483 0.629636
1484 0.629636
1485 0.629636
1486 0.629636
1487 0.629636
1488 0.62968
1489 0.62968
1490 0.62968
1491 0.629721
1492 0.629721
1493 0.629721
1494 0.629721
1495 0.629721
1496 0.629728
1497 0.629732
1498 0.629747
1499 0.629747
1500 0.629747
1501 0.629747
1502 0.629747
1503 0.629747
1504 0.629747
1505 0.629753
1506 0.629753
1507 0.629753
1508 0.629753
1509 0.62984
1510 0.62984
1511 0.62984
1512 0.62984
1513 0.62984
1514 0.62984
1515 0.62984
1516 0.629851
1517 0.629851
1518 0.629851
1519 0.629851
1520 0.629857
1521 0.62986
1522 0.62986
1523 0.62986
1524 0.62986
1525 0.62986
1526 0.62986
1527 0.62986
1528 0.62986
1529 0.62986
1530 0.629867
1531 0.629867
1532 0.629867
1533 0.629892
1534 0.629892
1535 0.629892
1536 0.629905
1537 0.629909
1538 0.629909
1539 0.629909
1540 0.629909
1541 0.629909
1542 0.629909
1543 0.629909
1544 0.629918
1545 0.629918
1546 0.629921
1547 0.629921
1548 0.629921
1549 0.629921
1550 0.629921
1551 0.629921
1552 0.629921
1553 0.629921
1554 0.629928
1555 0.629931
1556 0.629945
1557 0.629945
1558 0.629945
1559 0.629945
1560 0.629957
1561 0.629957
1562 0.629957
1563 0.629957
1564 0.629957
1565 0.629962
1566 0.629962
1567 0.629962
1568 0.629963
1569 0.629963
1570 0.629963
1571 0.629963
1572 0.629976
1573 0.629976
1574 0.629979
1575 0.629979
1576 0.629979
1577 0.629979
1578 0.629979
1579 0.629979
1580 0.629979
1581 0.629979
1582 0.629979
1583 0.629979
1584 0.629979
1585 0.629979
1586 0.629979
1587 0.630193
1588 0.630193
1589 0.630193
1590 0.630193
1591 0.630193
1592 0.630199
1593 0.630199
1594 0.630199
1595 0.630199
1596 0.630199
1597 0.630199
1598 0.630199
1599 0.630199
1600 0.630199
1601 0.630199
1602 0.630199
1603 0.630199
1604 0.630199
1605 0.630199
1606 0.630199
1607 0.630199
1608 0.630233
1609 0.630233
1610 0.630233
1611 0.630244
1612 0.630244
1613 0.630244
1614 0.630244
1615 0.630244
1616 0.630244
1617 0.630244
1618 0.630244
1619 0.630244
1620 0.630244
1621 0.630244
1622 0.630244
1623 0.630244
1624 0.630244
1625 0.630244
1626 0.630244
1627 0.630244
1628 0.630244
1629 0.630244
1630 0.630244
1631 0.630244
1632 0.630244
1633 0.630244
1634 0.630244
1635 0.630244
1636 0.630244
1637 0.630244
1638 0.630251
1639 0.630251
1640 0.630251
1641 0.630251
1642 0.630251
1643 0.630251
1644 0.630255
1645 0.630255
1646 0.630255
1647 0.630255
1648 0.630255
1649 0.630255
1650 0.630256
1651 0.630256
1652 0.630256
1653 0.630256
1654 0.630256
1655 0.630256
1656 0.630256
1657 0.630256
1658 0.630256
1659 0.630256
1660 0.630256
1661 0.630256
1662 0.630256
1663 0.630258
1664 0.630258
1665 0.630258
1666 0.630262
1667 0.630262
1668 0.630262
1669 0.630262
1670 0.630262
1671 0.630262
1672 0.630262
1673 0.630262
1674 0.630262
1675 0.630262
1676 0.630262
1677 0.630262
1678 0.630264
1679 0.630264
1680 0.630268
1681 0.630268
1682 0.630268
1683 0.630268
1684 0.630268
1685 0.630268
1686 0.630268
1687 0.630268
1688 0.630268
1689 0.630268
1690 0.630268
1691 0.630268
1692 0.630268
1693 0.630275
1694 0.630275
1695 0.630275
1696 0.630275
1697 0.630275
1698 0.630275
1699 0.630275
1700 0.630275
1701 0.630275
1702 0.630275
1703 0.630275
1704 0.630275
1705 0.630275
1706 0.630275
1707 0.630275
1708 0.630275
1709 0.630275
1710 0.630296
1711 0.630296
1712 0.630301
1713 0.630301
1714 0.630301
1715 0.630379
1716 0.630379
1717 0.630379
1718 0.630379
1719 0.630388
1720 0.630388
1721 0.630388
1722 0.630388
1723 0.630388
1724 0.630388
1725 0.630388
1726 0.630388
1727 0.630388
1728 0.630388
1729 0.630388
1730 0.630388
1731 0.630392
1732 0.630392
1733 0.630392
1734 0.630392
1735 0.630399
1736 0.630399
1737 0.630399
1738 0.630399
1739 0.630399
1740 0.630399
1741 0.630399
1742 0.630407
1743 0.630407
1744 0.630407
1745 0.630407
1746 0.630411
1747 0.630411
1748 0.630411
1749 0.630411
1750 0.630411
1751 0.630411
1752 0.630411
1753 0.630411
1754 0.630411
1755 0.630411
1756 0.630418
1757 0.630418
1758 0.630418
1759 0.630418
1760 0.630515
1761 0.630515
1762 0.630515
1763 0.630515
1764 0.63052
1765 0.63052
1766 0.630527
1767 0.630527
1768 0.630527
1769 0.630527
1770 0.630528
1771 0.630528
1772 0.630528
1773 0.630528
1774 0.630528
1775 0.630528
1776 0.630528
1777 0.630528
1778 0.630528
1779 0.630528
1780 0.630528
1781 0.630528
1782 0.630528
1783 0.630528
1784 0.630528
1785 0.630528
1786 0.630528
1787 0.630537
1788 0.630537
1789 0.630537
1790 0.630551
1791 0.630551
1792 0.630551
1793 0.630551
1794 0.630551
1795 0.630551
1796 0.630551
1797 0.630551
1798 0.630551
1799 0.630587
1800 0.630587
1801 0.630587
1802 0.630587
1803 0.630587
1804 0.630588
1805 0.630588
1806 0.630588
1807 0.630588
1808 0.630588
1809 0.630588
1810 0.630646
1811 0.630646
1812 0.630646
1813 0.630655
1814 0.630655
1815 0.630655
1816 0.630655
1817 0.630655
1818 0.630655
1819 0.630655
1820 0.630655
1821 0.630655
1822 0.630655
1823 0.630655
1824 0.630655
1825 0.630655
1826 0.630655
1827 0.630655
1828 0.630655
1829 0.630655
1830 0.630655
1831 0.630655
1832 0.630655
1833 0.630655
1834 0.630655
1835 0.630655
1836 0.630655
1837 0.630655
1838 0.630655
1839 0.63066
1840 0.63066
1841 0.63066
1842 0.63067
1843 0.63067
1844 0.63067
1845 0.63067
1846 0.630685
1847 0.630685
1848 0.630685
1849 0.630685
1850 0.630685
1851 0.630685
1852 0.630685
1853 0.630685
1854 0.630685
1855 0.6307
1856 0.6307
1857 0.6307
1858 0.6307
1859 0.6307
1860 0.6307
1861 0.6307
1862 0.6307
1863 0.630706
1864 0.630706
1865 0.630706
1866 0.630706
1867 0.630706
1868 0.630706
1869 0.630706
1870 0.630706
1871 0.630706
1872 0.630706
1873 0.630706
1874 0.630718
1875 0.630754
1876 0.630754
1877 0.630754
1878 0.630775
1879 0.630775
1880 0.630775
1881 0.630775
1882 0.630775
1883 0.630775
1884 0.630775
1885 0.630775
1886 0.630775
1887 0.630775
1888 0.630775
1889 0.630775
1890 0.630775
1891 0.630781
1892 0.630781
1893 0.630781
1894 0.630781
1895 0.630781
1896 0.630781
1897 0.630781
1898 0.630781
1899 0.630781
1900 0.630781
1901 0.630781
1902 0.630781
1903 0.630781
1904 0.630781
1905 0.630788
1906 0.630788
1907 0.630788
1908 0.630788
1909 0.630788
1910 0.630788
1911 0.630788
1912 0.630788
1913 0.630788
1914 0.630788
1915 0.630788
1916 0.630813
1917 0.630821
1918 0.630821
1919 0.630821
1920 0.630821
1921 0.630821
1922 0.630821
1923 0.630821
1924 0.630821
1925 0.630821
1926 0.630821
1927 0.630821
1928 0.630821
1929 0.630821
1930 0.630821
1931 0.630821
1932 0.630821
1933 0.630821
1934 0.630821
1935 0.630821
1936 0.630821
1937 0.630821
1938 0.630834
1939 0.630834
1940 0.630834
1941 0.630834
1942 0.630834
1943 0.630834
1944 0.630834
1945 0.630834
1946 0.630834
1947 0.63084
1948 0.63084
1949 0.63084
1950 0.63084
1951 0.63084
1952 0.63084
1953 0.63084
1954 0.63084
1955 0.63084
1956 0.63084
1957 0.63084
1958 0.63084
1959 0.63084
1960 0.63084
1961 0.63084
1962 0.63084
1963 0.63084
1964 0.63084
1965 0.63084
1966 0.63084
1967 0.63084
1968 0.630873
1969 0.630946
1970 0.630946
1971 0.630946
1972 0.630946
1973 0.630946
1974 0.630946
1975 0.630946
1976 0.630946
1977 0.630947
1978 0.630947
1979 0.630947
1980 0.630947
1981 0.630947
1982 0.630947
1983 0.630947
1984 0.630994
1985 0.630994
1986 0.630994
1987 0.630994
1988 0.630996
1989 0.630996
1990 0.630996
1991 0.630996
1992 0.630996
1993 0.631001
1994 0.631001
1995 0.631001
1996 0.631001
1997 0.631001
1998 0.631001
1999 0.631001
2000 0.631001
2001 0.631001
2002 0.631001
2003 0.631009
2004 0.631015
2005 0.631015
2006 0.631015
2007 0.631015
2008 0.631015
2009 0.631015
2010 0.631015
2011 0.631015
2012 0.631015
2013 0.631015
2014 0.631023
2015 0.63104
2016 0.63104
2017 0.63104
2018 0.63104
2019 0.63104
2020 0.63104
2021 0.63104
2022 0.63104
2023 0.63104
2024 0.63104
2025 0.63104
2026 0.63104
2027 0.63104
2028 0.631053
2029 0.631053
2030 0.631196
2031 0.631304
2032 0.631304
2033 0.631304
2034 0.631304
2035 0.631304
2036 0.631304
2037 0.631304
2038 0.631304
2039 0.631304
2040 0.631304
2041 0.631304
2042 0.631304
2043 0.631304
2044 0.631304
2045 0.631304
2046 0.631304
2047 0.63131
2048 0.631513
2049 0.631513
2050 0.631513
2051 0.631519
2052 0.631519
2053 0.631519
2054 0.631519
2055 0.631519
2056 0.631529
2057 0.631529
2058 0.631529
2059 0.631529
2060 0.631529
2061 0.631558
2062 0.631558
2063 0.631558
2064 0.631563
2065 0.631563
2066 0.631563
2067 0.631563
2068 0.631563
2069 0.631563
2070 0.631563
2071 0.631563
2072 0.631563
2073 0.631563
2074 0.631563
2075 0.631563
2076 0.631563
2077 0.631569
2078 0.631569
2079 0.631569
2080 0.631569
2081 0.631569
2082 0.631569
2083 0.631569
2084 0.631569
2085 0.631569
2086 0.631569
2087 0.631569
2088 0.631569
2089 0.631569
2090 0.631569
2091 0.631576
2092 0.631576
2093 0.631576
2094 0.631576
2095 0.63158
2096 0.63158
2097 0.63158
2098 0.631622
2099 0.631622
2100 0.631622
2101 0.631622
2102 0.631622
2103 0.631622
2104 0.631622
2105 0.631622
2106 0.631622
2107 0.631622
2108 0.631622
2109 0.631622
2110 0.631626
2111 0.631626
2112 0.631626
2113 0.631626
2114 0.631626
2115 0.631626
2116 0.631626
2117 0.631626
2118 0.631626
2119 0.631626
2120 0.631626
2121 0.631626
2122 0.631626
2123 0.631626
2124 0.631626
2125 0.631626
2126 0.631681
2127 0.631681
2128 0.631681
2129 0.631681
2130 0.631681
2131 0.631684
2132 0.631732
2133 0.631732
2134 0.631732
2135 0.631732
2136 0.631732
2137 0.631732
2138 0.631732
2139 0.631732
2140 0.631732
2141 0.631732
2142 0.631732
2143 0.631732
2144 0.631732
2145 0.631732
2146 0.631732
2147 0.631732
2148 0.631732
2149 0.631732
2150 0.631732
2151 0.631732
2152 0.631732
2153 0.631732
2154 0.631732
2155 0.631745
2156 0.631745
2157 0.631745
2158 0.631745
2159 0.631745
2160 0.631745
2161 0.631745
2162 0.631752
2163 0.631752
2164 0.631752
2165 0.631752
2166 0.631752
2167 0.631752
2168 0.631752
2169 0.631752
2170 0.631752
2171 0.631752
2172 0.631752
2173 0.631752
2174 0.631752
2175 0.631752
2176 0.631752
2177 0.631752
2178 0.631752
2179 0.631752
2180 0.631752
2181 0.631752
2182 0.631752
2183 0.631752
2184 0.631752
2185 0.631752
2186 0.631752
2187 0.631752
2188 0.631752
2189 0.631752
2190 0.631752
2191 0.631752
2192 0.631752
2193 0.631752
2194 0.631752
2195 0.631752
2196 0.631752
2197 0.631752
2198 0.631752
2199 0.631752
2200 0.631752
2201 0.631752
2202 0.631752
2203 0.631752
2204 0.631752
2205 0.631752
2206 0.631752
2207 0.631752
2208 0.631752
2209 0.631752
2210 0.631752
2211 0.631835
2212 0.631835
2213 0.631835
2214 0.631835
2215 0.631835
2216 0.631835
2217 0.631835
2218 0.631835
2219 0.631835
2220 0.631887
2221 0.631887
2222 0.631887
2223 0.631887
2224 0.631887
2225 0.631887
2226 0.631887
2227 0.631887
2228 0.631887
2229 0.631887
2230 0.631887
2231 0.631887
2232 0.631887
2233 0.631887
2234 0.631887
2235 0.631887
2236 0.631887
2237 0.631887
2238 0.631887
2239 0.631887
2240 0.631887
2241 0.631887
2242 0.631887
2243 0.631887
2244 0.631887
2245 0.631887
2246 0.631887
2247 0.631887
2248 0.631887
2249 0.631887
2250 0.631887
2251 0.631887
2252 0.631887
2253 0.631887
2254 0.631887
2255 0.631887
2256 0.631887
2257 0.631887
2258 0.631887
2259 0.631887
2260 0.631887
2261 0.631887
2262 0.631887
2263 0.631887
2264 0.631887
2265 0.631887
2266 0.631887
2267 0.631887
2268 0.631887
2269 0.631887
2270 0.631887
2271 0.631887
2272 0.631887
2273 0.631887
2274 0.631887
2275 0.631887
2276 0.631887
2277 0.631887
2278 0.631887
2279 0.631888
2280 0.631888
2281 0.631888
2282 0.631888
2283 0.631888
2284 0.631888
2285 0.631888
2286 0.631888
2287 0.631888
2288 0.631888
2289 0.631888
2290 0.631892
2291 0.631892
2292 0.631892
2293 0.631892
2294 0.631892
2295 0.631892
2296 0.631892
2297 0.631892
2298 0.631892
2299 0.631892
2300 0.631898
2301 0.631898
2302 0.631898
2303 0.631898
2304 0.631903
2305 0.631908
2306 0.631908
2307 0.631908
2308 0.631908
2309 0.631908
2310 0.631932
2311 0.631932
2312 0.631932
2313 0.631932
2314 0.631932
2315 0.631932
2316 0.631932
2317 0.631932
2318 0.631932
2319 0.631932
2320 0.631932
2321 0.631932
2322 0.631932
2323 0.631932
2324 0.631932
2325 0.631932
2326 0.631932
2327 0.631932
2328 0.631932
2329 0.631932
2330 0.631932
2331 0.631964
2332 0.631964
2333 0.631964
2334 0.631964
2335 0.631964
2336 0.631964
2337 0.631964
2338 0.631964
2339 0.631964
2340 0.631964
2341 0.63198
2342 0.631986
2343 0.631986
2344 0.631986
2345 0.631986
2346 0.631986
2347 0.631986
2348 0.631992
2349 0.631992
2350 0.631992
2351 0.631992
2352 0.631992
2353 0.631992
2354 0.632005
2355 0.632005
2356 0.632005
2357 0.632007
2358 0.632007
2359 0.632007
2360 0.632007
2361 0.632007
2362 0.632007
2363 0.632007
2364 0.632007
2365 0.632007
2366 0.63201
2367 0.63201
2368 0.63201
2369 0.63201
2370 0.63201
2371 0.632014
2372 0.632014
2373 0.632014
2374 0.632014
2375 0.632014
2376 0.632014
2377 0.632014
2378 0.632014
2379 0.632014
2380 0.632014
2381 0.632014
2382 0.632014
2383 0.632014
2384 0.632014
2385 0.632014
2386 0.632014
2387 0.632166
2388 0.632166
2389 0.632166
2390 0.632166
2391 0.632166
2392 0.63217
2393 0.63217
2394 0.63217
2395 0.63217
2396 0.63217
2397 0.63217
2398 0.63217
2399 0.63217
2400 0.63217
2401 0.63217
2402 0.63217
2403 0.63217
2404 0.63217
2405 0.632223
2406 0.632223
2407 0.632223
2408 0.632223
2409 0.632316
2410 0.63232
2411 0.63232
2412 0.63232
2413 0.63232
2414 0.63232
2415 0.63232
2416 0.63232
2417 0.63232
2418 0.63232
2419 0.632327
2420 0.632327
2421 0.632327
2422 0.632327
2423 0.632327
2424 0.632327
2425 0.632327
2426 0.632327
2427 0.632327
2428 0.632327
2429 0.632327
2430 0.632327
2431 0.632327
2432 0.632327
2433 0.632327
2434 0.632327
2435 0.632327
2436 0.632327
2437 0.632327
2438 0.632332
2439 0.632332
2440 0.632332
2441 0.632332
2442 0.632332
2443 0.63236
2444 0.63236
2445 0.63236
2446 0.63236
2447 0.63236
2448 0.632376
2449 0.63238
2450 0.63238
2451 0.63238
2452 0.63238
2453 0.63238
2454 0.63238
2455 0.63238
2456 0.63238
2457 0.63238
2458 0.63238
2459 0.63238
2460 0.63238
2461 0.63238
2462 0.63238
2463 0.63238
2464 0.63238
2465 0.63238
2466 0.63238
2467 0.63238
2468 0.63238
2469 0.63238
2470 0.63238
2471 0.63238
2472 0.63238
2473 0.63238
2474 0.63238
2475 0.63238
2476 0.63238
2477 0.63238
2478 0.63238
2479 0.63238
2480 0.63239
2481 0.63239
2482 0.63239
2483 0.63239
2484 0.63239
2485 0.63239
2486 0.632497
2487 0.632497
2488 0.632497
2489 0.632497
2490 0.632497
2491 0.632497
2492 0.632497
2493 0.632497
2494 0.632497
2495 0.632497
2496 0.632497
2497 0.632497
2498 0.632497
2499 0.632497
2500 0.632497
2501 0.632497
2502 0.632497
2503 0.632497
2504 0.632497
2505 0.632497
2506 0.632503
2507 0.632503
2508 0.632527
2509 0.632636
2510 0.632636
2511 0.632636
2512 0.632642
2513 0.632642
2514 0.632642
2515 0.632642
2516 0.632642
2517 0.632642
2518 0.632642
2519 0.632642
2520 0.632642
2521 0.632642
2522 0.632642
2523 0.632642
2524 0.632642
2525 0.632642
2526 0.632642
2527 0.632642
2528 0.632642
2529 0.632646
2530 0.632646
2531 0.632646
2532 0.632646
2533 0.632658
2534 0.632658
2535 0.632658
2536 0.632658
2537 0.632658
2538 0.632658
2539 0.632658
2540 0.632658
2541 0.632658
2542 0.63267
2543 0.63267
2544 0.63267
2545 0.63267
2546 0.63267
2547 0.63267
2548 0.63267
2549 0.63267
2550 0.63267
2551 0.63267
2552 0.63267
2553 0.63267
2554 0.63267
2555 0.63267
2556 0.63267
2557 0.63267
2558 0.632671
2559 0.632671
2560 0.632671
2561 0.632671
2562 0.632671
2563 0.632671
2564 0.632671
2565 0.632671
2566 0.632671
2567 0.632671
2568 0.632671
2569 0.632673
2570 0.632673
2571 0.632673
2572 0.632673
2573 0.632673
2574 0.632673
2575 0.63269
2576 0.63269
2577 0.63269
2578 0.63269
2579 0.63269
2580 0.63269
2581 0.63269
2582 0.63269
2583 0.63269
2584 0.63269
2585 0.63269
2586 0.63269
2587 0.63269
2588 0.632696
2589 0.632696
2590 0.632696
2591 0.632696
2592 0.63271
2593 0.63271
2594 0.63271
2595 0.63271
2596 0.63271
2597 0.63271
2598 0.63271
2599 0.63271
2600 0.63271
2601 0.63271
2602 0.63271
2603 0.63271
2604 0.63271
2605 0.63271
2606 0.63271
2607 0.63271
2608 0.63271
2609 0.63271
2610 0.63271
2611 0.63271
2612 0.63271
2613 0.63271
2614 0.63271
2615 0.63271
2616 0.632737
2617 0.632737
2618 0.632737
2619 0.632737
2620 0.632737
2621 0.632737
2622 0.632737
2623 0.632737
2624 0.632737
2625 0.632737
2626 0.632737
2627 0.632737
2628 0.632737
2629 0.632737
2630 0.632737
2631 0.632737
2632 0.632737
2633 0.632737
2634 0.632737
2635 0.632742
2636 0.632742
2637 0.632742
2638 0.632742
2639 0.632742
2640 0.632887
2641 0.632887
2642 0.632887
2643 0.632887
2644 0.632887
2645 0.632887
2646 0.632887
2647 0.632887
2648 0.632887
2649 0.632887
2650 0.632887
2651 0.632887
2652 0.632887
2653 0.632887
2654 0.632887
2655 0.632887
2656 0.632894
2657 0.632894
2658 0.632894
2659 0.632894
2660 0.632894
2661 0.632894
2662 0.632894
2663 0.632894
2664 0.632894
2665 0.632894
2666 0.632894
2667 0.632894
2668 0.632894
2669 0.632894
2670 0.632894
2671 0.632894
2672 0.632894
2673 0.632894
2674 0.632894
2675 0.632894
2676 0.632894
2677 0.632894
2678 0.632894
2679 0.632894
2680 0.632894
2681 0.632894
2682 0.632894
2683 0.632894
2684 0.632894
2685 0.632894
2686 0.632894
2687 0.632894
2688 0.632943
2689 0.632947
2690 0.632947
2691 0.632947
2692 0.632947
2693 0.632947
2694 0.632947
2695 0.632947
2696 0.632947
2697 0.632947
2698 0.632947
2699 0.632947
2700 0.632947
2701 0.632947
2702 0.632947
2703 0.632947
2704 0.632947
2705 0.632947
2706 0.632947
2707 0.632947
2708 0.632947
2709 0.632947
2710 0.632947
2711 0.632947
2712 0.632947
2713 0.632947
2714 0.632947
2715 0.632947
2716 0.632962
2717 0.632962
2718 0.632962
2719 0.632967
2720 0.632967
2721 0.632967
2722 0.632967
2723 0.632967
2724 0.632967
2725 0.632967
2726 0.632967
2727 0.632967
2728 0.632967
2729 0.632967
2730 0.632967
2731 0.632967
2732 0.632973
2733 0.632973
2734 0.632973
2735 0.632973
2736 0.632973
2737 0.632973
2738 0.632973
2739 0.632973
2740 0.633037
2741 0.633037
2742 0.633037
2743 0.633037
2744 0.633037
2745 0.633037
2746 0.633037
2747 0.633037
2748 0.633037
2749 0.633037
2750 0.633037
2751 0.633037
2752 0.633037
2753 0.633037
2754 0.633037
2755 0.633037
2756 0.63304
2757 0.63304
2758 0.63304
2759 0.63304
2760 0.63304
2761 0.63304
2762 0.63304
2763 0.63304
2764 0.63304
2765 0.63304
2766 0.63304
2767 0.63304
2768 0.63304
2769 0.63304
2770 0.63304
2771 0.63304
2772 0.63304
2773 0.63304
2774 0.63304
2775 0.63304
2776 0.63304
2777 0.63304
2778 0.63304
2779 0.63304
2780 0.63304
2781 0.63304
2782 0.63304
2783 0.63304
2784 0.63304
2785 0.63304
2786 0.63304
2787 0.63304
2788 0.63304
2789 0.63304
2790 0.63304
2791 0.63304
2792 0.633071
2793 0.633071
2794 0.633071
2795 0.633071
2796 0.633071
2797 0.633071
2798 0.633071
2799 0.633071
2800 0.633071
2801 0.633071
2802 0.633071
2803 0.633071
2804 0.633071
2805 0.633071
2806 0.633071
2807 0.633071
2808 0.633071
2809 0.633071
2810 0.633071
2811 0.633071
2812 0.633071
2813 0.633071
2814 0.633071
2815 0.633071
2816 0.633071
2817 0.633071
2818 0.633077
2819 0.633077
2820 0.633077
2821 0.633077
2822 0.633095
2823 0.633095
2824 0.633095
2825 0.633095
2826 0.633095
2827 0.633095
2828 0.633095
2829 0.633105
2830 0.633105
2831 0.633105
2832 0.633105
2833 0.633105
2834 0.633105
2835 0.633105
2836 0.633105
2837 0.633105
2838 0.633105
2839 0.633105
2840 0.633105
2841 0.633105
2842 0.633105
2843 0.633105
2844 0.633105
2845 0.633105
2846 0.633105
2847 0.633105
2848 0.633105
2849 0.633105
2850 0.633105
2851 0.633105
2852 0.633105
2853 0.633105
2854 0.633105
2855 0.633105
2856 0.633105
2857 0.633105
2858 0.633105
2859 0.633105
2860 0.633105
2861 0.633111
2862 0.633111
2863 0.633111
2864 0.633111
2865 0.633111
2866 0.633111
2867 0.633111
2868 0.633111
2869 0.633111
2870 0.633111
2871 0.633111
2872 0.633111
2873 0.633156
2874 0.633156
2875 0.633156
2876 0.633156
2877 0.633164
2878 0.633164
2879 0.633164
2880 0.633164
2881 0.633164
2882 0.633166
2883 0.633166
2884 0.633166
2885 0.633166
2886 0.633166
2887 0.633166
2888 0.633166
2889 0.633166
2890 0.633166
2891 0.633166
2892 0.633166
2893 0.633166
2894 0.633166
2895 0.633166
2896 0.633166
2897 0.633166
2898 0.633166
2899 0.633166
2900 0.633166
2901 0.633166
2902 0.633166
2903 0.633166
2904 0.633166
2905 0.633166
2906 0.633166
2907 0.633166
2908 0.633166
2909 0.633166
2910 0.633169
2911 0.633169
2912 0.633169
2913 0.633169
2914 0.633169
2915 0.633169
2916 0.633169
2917 0.633169
2918 0.633169
2919 0.633169
2920 0.633169
2921 0.633169
2922 0.633169
2923 0.633169
2924 0.633169
2925 0.633169
2926 0.633169
2927 0.633169
2928 0.633169
2929 0.633176
2930 0.633176
2931 0.633176
2932 0.633176
2933 0.633176
2934 0.633176
2935 0.633176
2936 0.63319
2937 0.63319
2938 0.63319
2939 0.63319
2940 0.63319
2941 0.63319
2942 0.63319
2943 0.63319
2944 0.63319
2945 0.63319
2946 0.63319
2947 0.633194
2948 0.63321
2949 0.63321
2950 0.63321
2951 0.633216
2952 0.633216
2953 0.633216
2954 0.633216
2955 0.633216
2956 0.633216
2957 0.633216
2958 0.633216
2959 0.633216
2960 0.633216
2961 0.633216
2962 0.633216
2963 0.633216
2964 0.633216
2965 0.633216
2966 0.633216
2967 0.633216
2968 0.633216
2969 0.63323
2970 0.63323
2971 0.63323
2972 0.63323
2973 0.633233
2974 0.633233
2975 0.633233
2976 0.63325
2977 0.63325
2978 0.633257
2979 0.633257
2980 0.633257
2981 0.633257
2982 0.633257
2983 0.633257
2984 0.633257
2985 0.633257
2986 0.633257
2987 0.633257
2988 0.633262
2989 0.633262
2990 0.633262
2991 0.633262
2992 0.633262
2993 0.633262
2994 0.633262
2995 0.633272
2996 0.633272
2997 0.633272
2998 0.633272
2999 0.633272
3000 0.633272
3001 0.633272
3002 0.633272
3003 0.633272
3004 0.633272
3005 0.633278
3006 0.633278
3007 0.633278
3008 0.633278
3009 0.633278
3010 0.633278
3011 0.633278
3012 0.633278
3013 0.633278
3014 0.633278
3015 0.633278
3016 0.633278
3017 0.633278
3018 0.633278
3019 0.633278
3020 0.633278
3021 0.633278
3022 0.633278
3023 0.633302
3024 0.633302
3025 0.633302
3026 0.633302
3027 0.633302
3028 0.633302
3029 0.633302
3030 0.633302
3031 0.633302
3032 0.633302
3033 0.633302
3034 0.633302
3035 0.633302
3036 0.633302
3037 0.633302
3038 0.633302
3039 0.633302
3040 0.633302
3041 0.633302
3042 0.633302
3043 0.633302
3044 0.633302
3045 0.633302
3046 0.633302
3047 0.633302
3048 0.633302
3049 0.633302
3050 0.633302
3051 0.633355
3052 0.633355
3053 0.633355
3054 0.633355
3055 0.633355
3056 0.633355
3057 0.633359
3058 0.633359
3059 0.633359
3060 0.633371
3061 0.633371
3062 0.633371
3063 0.633371
3064 0.633371
3065 0.633371
3066 0.633371
3067 0.633371
3068 0.633371
3069 0.633376
3070 0.633376
3071 0.633376
3072 0.633376
3073 0.633376
3074 0.633376
3075 0.633376
3076 0.633376
3077 0.633376
3078 0.633376
3079 0.633376
3080 0.633376
3081 0.633376
3082 0.633376
3083 0.633376
3084 0.633376
3085 0.633376
3086 0.633376
3087 0.633376
3088 0.633376
3089 0.633376
3090 0.633376
3091 0.633376
3092 0.633429
3093 0.633429
3094 0.633429
3095 0.633429
3096 0.633429
3097 0.633429
3098 0.633429
3099 0.633429
3100 0.633429
3101 0.633429
3102 0.633429
3103 0.633429
3104 0.633429
3105 0.633429
3106 0.633429
3107 0.633429
3108 0.633429
3109 0.633429
3110 0.633429
3111 0.633429
3112 0.633429
3113 0.633429
3114 0.633429
3115 0.633429
3116 0.633429
3117 0.633429
3118 0.633429
3119 0.633429
3120 0.633429
3121 0.633429
3122 0.633429
3123 0.633429
3124 0.633429
3125 0.633429
3126 0.633429
3127 0.633429
3128 0.633435
3129 0.633435
3130 0.633435
3131 0.633435
3132 0.633435
3133 0.633438
3134 0.633438
3135 0.633438
3136 0.633438
3137 0.633438
3138 0.633438
3139 0.633438
3140 0.633438
3141 0.633467
3142 0.633492
3143 0.633492
3144 0.633492
3145 0.633492
3146 0.633492
3147 0.633492
3148 0.633492
3149 0.633492
3150 0.633492
3151 0.633492
3152 0.633492
3153 0.633492
3154 0.633494
3155 0.633494
3156 0.633494
3157 0.633494
3158 0.633494
3159 0.633494
3160 0.633494
3161 0.633494
3162 0.633494
3163 0.633494
3164 0.633494
3165 0.633494
3166 0.633494
3167 0.633494
3168 0.633494
3169 0.633504
3170 0.633504
3171 0.633504
3172 0.633504
3173 0.633504
3174 0.633504
3175 0.633504
3176 0.633504
3177 0.633504
3178 0.633504
3179 0.633504
3180 0.633504
3181 0.633504
3182 0.633504
3183 0.633504
3184 0.633504
3185 0.633504
3186 0.633512
3187 0.633512
3188 0.633512
3189 0.633512
3190 0.633512
3191 0.633512
3192 0.633512
3193 0.63352
3194 0.63352
3195 0.63352
3196 0.633522
3197 0.633522
3198 0.633522
3199 0.633522
3200 0.633522
3201 0.633522
3202 0.633522
3203 0.633522
3204 0.633522
3205 0.633522
3206 0.633522
3207 0.633522
3208 0.633522
3209 0.633522
3210 0.633522
3211 0.633522
3212 0.633522
3213 0.633522
3214 0.633522
3215 0.633522
3216 0.633522
3217 0.633522
3218 0.633522
3219 0.633522
3220 0.633522
3221 0.633522
3222 0.633522
3223 0.633522
3224 0.633522
3225 0.633522
3226 0.633522
3227 0.633539
3228 0.633539
3229 0.633539
3230 0.633539
3231 0.633539
3232 0.633539
3233 0.633539
3234 0.633539
3235 0.633539
3236 0.633539
3237 0.633539
3238 0.633539
3239 0.633539
3240 0.633539
3241 0.633539
3242 0.633539
3243 0.633539
3244 0.633539
3245 0.633539
3246 0.633539
3247 0.633539
3248 0.633539
3249 0.633539
3250 0.633539
3251 0.633539
3252 0.633539
3253 0.633539
3254 0.633777
3255 0.633777
3256 0.633777
3257 0.633777
3258 0.633777
3259 0.633777
3260 0.633777
3261 0.633777
3262 0.633777
3263 0.633777
3264 0.633777
3265 0.633777
3266 0.633777
3267 0.633777
3268 0.633777
3269 0.633777
3270 0.633777
3271 0.633777
3272 0.633777
3273 0.633777
3274 0.633779
3275 0.633779
3276 0.633779
3277 0.633779
3278 0.633779
3279 0.633779
3280 0.633779
3281 0.633779
3282 0.633779
3283 0.633779
3284 0.633779
3285 0.633779
3286 0.633779
3287 0.633779
3288 0.633779
3289 0.633779
3290 0.633779
3291 0.633779
3292 0.633779
3293 0.633791
3294 0.633791
3295 0.633791
3296 0.633791
3297 0.633791
3298 0.633791
3299 0.633791
3300 0.633791
3301 0.633791
3302 0.633791
3303 0.633791
3304 0.633791
3305 0.633791
3306 0.633791
3307 0.633791
3308 0.633791
3309 0.633791
3310 0.633791
3311 0.633791
3312 0.633791
3313 0.633791
3314 0.633791
3315 0.633791
3316 0.633791
3317 0.633791
3318 0.633791
3319 0.633791
3320 0.633791
3321 0.633791
3322 0.633791
3323 0.633791
3324 0.633794
3325 0.633794
3326 0.633794
3327 0.633794
3328 0.633794
3329 0.633794
3330 0.633794
3331 0.633794
3332 0.633794
3333 0.633794
3334 0.633794
3335 0.633794
3336 0.633794
3337 0.633794
3338 0.633794
3339 0.633794
3340 0.633794
3341 0.633794
3342 0.633794
3343 0.633794
3344 0.633794
3345 0.633794
3346 0.633794
3347 0.633794
3348 0.633794
3349 0.633794
3350 0.633794
3351 0.633794
3352 0.633794
3353 0.633794
3354 0.633794
3355 0.633794
3356 0.633794
3357 0.633794
3358 0.633794
3359 0.633794
3360 0.633794
3361 0.633794
3362 0.633794
3363 0.633794
3364 0.633794
3365 0.633794
3366 0.633794
3367 0.633806
3368 0.633806
3369 0.633806
3370 0.633806
3371 0.633806
3372 0.633806
3373 0.633806
3374 0.633806
3375 0.633806
3376 0.633806
3377 0.633806
3378 0.633806
3379 0.633806
3380 0.633806
3381 0.633806
3382 0.633806
3383 0.633806
3384 0.633806
3385 0.633806
3386 0.633806
3387 0.633806
3388 0.633806
3389 0.633808
3390 0.633808
3391 0.633808
3392 0.633808
3393 0.633808
3394 0.633808
3395 0.633808
3396 0.633808
3397 0.633808
3398 0.633808
3399 0.633808
3400 0.633808
3401 0.633808
3402 0.633808
3403 0.633808
3404 0.633808
3405 0.633808
3406 0.633808
3407 0.633808
3408 0.633828
3409 0.633828
3410 0.633828
3411 0.633828
3412 0.633828
3413 0.633828
3414 0.633828
3415 0.633828
3416 0.633828
3417 0.633828
3418 0.633828
3419 0.633828
3420 0.633828
3421 0.633828
3422 0.633828
3423 0.633828
3424 0.633828
3425 0.633828
3426 0.633828
3427 0.633828
3428 0.633828
3429 0.633828
3430 0.633828
3431 0.633828
3432 0.633828
3433 0.633828
3434 0.633828
3435 0.633828
3436 0.633828
3437 0.633828
3438 0.633828
3439 0.633828
3440 0.633828
3441 0.633828
3442 0.633828
3443 0.633828
3444 0.633828
3445 0.633828
3446 0.633828
3447 0.633828
3448 0.633828
3449 0.633828
3450 0.633828
3451 0.633828
3452 0.633828
3453 0.633828
3454 0.633828
3455 0.633828
3456 0.633828
3457 0.633828
3458 0.633828
3459 0.633828
3460 0.633828
3461 0.633828
3462 0.633828
3463 0.633828
3464 0.633828
3465 0.633828
3466 0.633828
3467 0.633828
3468 0.633828
3469 0.633828
3470 0.633828
3471 0.633828
3472 0.633828
3473 0.633828
3474 0.633828
3475 0.633828
3476 0.633828
3477 0.633828
3478 0.633828
3479 0.633828
3480 0.633828
3481 0.633828
3482 0.633828
3483 0.633828
3484 0.633828
3485 0.633828
3486 0.633828
3487 0.633828
3488 0.633828
3489 0.633828
3490 0.633828
3491 0.633828
3492 0.633828
3493 0.633828
3494 0.633828
3495 0.633828
3496 0.633828
3497 0.633828
3498 0.633828
3499 0.633828
3500 0.633828
3501 0.633828
3502 0.633828
3503 0.633828
3504 0.633828
3505 0.633828
3506 0.633828
3507 0.633828
3508 0.633828
3509 0.633828
3510 0.633828
3511 0.633828
3512 0.633828
3513 0.633828
3514 0.633828
3515 0.633828
3516 0.633828
3517 0.633828
3518 0.633828
3519 0.633828
3520 0.633866
3521 0.633866
3522 0.633866
3523 0.633866
3524 0.633869
3525 0.633869
3526 0.633869
3527 0.633869
3528 0.633869
3529 0.633869
3530 0.633869
3531 0.633869
3532 0.633869
3533 0.633869
3534 0.633869
3535 0.633869
3536 0.633869
3537 0.633869
3538 0.633869
3539 0.633869
3540 0.633876
3541 0.633876
3542 0.633876
3543 0.633876
3544 0.633876
3545 0.633876
3546 0.633876
3547 0.633876
3548 0.633876
3549 0.633876
3550 0.633876
3551 0.633876
3552 0.633876
3553 0.633876
3554 0.633876
3555 0.633876
3556 0.633877
3557 0.633882
3558 0.633882
3559 0.633882
3560 0.633882
3561 0.633926
3562 0.633926
3563 0.633928
3564 0.633928
3565 0.633928
3566 0.633928
3567 0.633928
3568 0.633928
3569 0.633928
3570 0.633928
3571 0.633928
3572 0.633928
3573 0.633928
3574 0.633928
3575 0.633928
3576 0.633928
3577 0.633928
3578 0.633928
3579 0.633936
3580 0.633936
3581 0.633936
3582 0.633936
3583 0.633936
3584 0.633936
3585 0.633936
3586 0.633936
3587 0.633936
3588 0.633936
3589 0.633936
3590 0.633936
3591 0.633936
3592 0.633936
3593 0.633936
3594 0.633936
3595 0.633936
3596 0.633936
3597 0.633936
3598 0.633936
3599 0.633936


==> plots/data/dataGC-Journal-MDD_Enc2_wC.dat <==
0 0.30779
1 0.395048
2 0.425127
3 0.448518
4 0.457076
5 0.465465
6 0.471708
7 0.479991
8 0.485661
9 0.491214
10 0.495571
11 0.505643
12 0.507359
13 0.508935
14 0.51278
15 0.514177
16 0.520913
17 0.524815
18 0.525769
19 0.532247
20 0.533106
21 0.536519
22 0.537551
23 0.538583
24 0.541752
25 0.542761
26 0.54365
27 0.546804
28 0.547708
29 0.548431
30 0.551818
31 0.552766
32 0.553453
33 0.556534
34 0.55729
35 0.557839
36 0.558208
37 0.558523
38 0.558863
39 0.55913
40 0.562394
41 0.562886
42 0.563529
43 0.563911
44 0.566928
45 0.567178
46 0.567493
47 0.570689
48 0.573474
49 0.573821
50 0.574249
51 0.574584
52 0.57736
53 0.577576
54 0.57779
55 0.578044
56 0.578321
57 0.57885
58 0.57927
59 0.579547
60 0.580026
61 0.580344
62 0.580652
63 0.580969
64 0.583572
65 0.583835
66 0.584071
67 0.58431
68 0.584636
69 0.584863
70 0.585063
71 0.585251
72 0.585615
73 0.585807
74 0.585985
75 0.586217
76 0.586485
77 0.586761
78 0.586959
79 0.587204
80 0.587426
81 0.587604
82 0.587797
83 0.588017
84 0.588251
85 0.588441
86 0.588638
87 0.588823
88 0.589011
89 0.589205
90 0.589416
91 0.589616
92 0.589772
93 0.592516
94 0.592678
95 0.595465
96 0.595602
97 0.59571
98 0.595888
99 0.596077
100 0.596197
101 0.596344
102 0.596534
103 0.596774
104 0.599861
105 0.6
106 0.600193
107 0.600509
108 0.600678
109 0.600849
110 0.601021
111 0.601203
112 0.601334
113 0.601535
114 0.601652
115 0.601785
116 0.601904
117 0.602039
118 0.602315
119 0.602445
120 0.602583
121 0.602687
122 0.602807
123 0.602914
124 0.603021
125 0.603165
126 0.603285
127 0.603437
128 0.603556
129 0.603642
130 0.603807
131 0.603943
132 0.604055
133 0.604213
134 0.604286
135 0.604373
136 0.604442
137 0.604503
138 0.604692
139 0.6048
140 0.604914
141 0.605018
142 0.605094
143 0.605254
144 0.605359
145 0.605435
146 0.605502
147 0.605629
148 0.605708
149 0.605766
150 0.608728
151 0.608789
152 0.608879
153 0.608999
154 0.609166
155 0.60929
156 0.609392
157 0.609455
158 0.609559
159 0.609645
160 0.609821
161 0.610016
162 0.6102
163 0.610379
164 0.610476
165 0.610575
166 0.610674
167 0.610779
168 0.610864
169 0.61095
170 0.611061
171 0.611158
172 0.611322
173 0.611435
174 0.611562
175 0.611631
176 0.611719
177 0.611815
178 0.611861
179 0.612005
180 0.612317
181 0.612448
182 0.612497
183 0.612617
184 0.612733
185 0.612782
186 0.612903
187 0.613019
188 0.613102
189 0.613159
190 0.613204
191 0.613294
192 0.613331
193 0.613404
194 0.613448
195 0.613523
196 0.613576
197 0.613642
198 0.613777
199 0.613877
200 0.613973
201 0.614076
202 0.614148
203 0.614199
204 0.614289
205 0.614356
206 0.614426
207 0.61451
208 0.614613
209 0.614758
210 0.614839
211 0.614896
212 0.614992
213 0.615092
214 0.615155
215 0.615217
216 0.61529
217 0.615391
218 0.615464
219 0.615567
220 0.615649
221 0.615714
222 0.615796
223 0.615855
224 0.615905
225 0.615976
226 0.616034
227 0.616107
228 0.616189
229 0.61627
230 0.616394
231 0.616481
232 0.616539
233 0.616596
234 0.616654
235 0.616773
236 0.61682
237 0.616901
238 0.61697
239 0.617051
240 0.617113
241 0.61717
242 0.617234
243 0.617281
244 0.617318
245 0.61738
246 0.617432
247 0.617469
248 0.6175
249 0.617533
250 0.617595
251 0.617634
252 0.61767
253 0.617717
254 0.617791
255 0.617814
256 0.617919
257 0.617974
258 0.618012
259 0.61804
260 0.618058
261 0.618099
262 0.618131
263 0.618168
264 0.618193
265 0.618216
266 0.618265
267 0.618294
268 0.618333
269 0.618363
270 0.618409
271 0.618444
272 0.618468
273 0.618507
274 0.618526
275 0.618561
276 0.61858
277 0.618613
278 0.61864
279 0.61866
280 0.618735
281 0.618759
282 0.618819
283 0.618839
284 0.618871
285 0.618899
286 0.618945
287 0.618981
288 0.619034
289 0.619089
290 0.61912
291 0.619141
292 0.619175
293 0.619231
294 0.619276
295 0.619325
296 0.619384
297 0.61942
298 0.619454
299 0.619493
300 0.619509
301 0.619536
302 0.619582
303 0.619608
304 0.619644
305 0.619652
306 0.619679
307 0.619692
308 0.619725
309 0.619752
310 0.61979
311 0.619827
312 0.619878
313 0.619902
314 0.619939
315 0.619951
316 0.61996
317 0.62003
318 0.620076
319 0.620083
320 0.620103
321 0.620134
322 0.620146
323 0.620218
324 0.620229
325 0.620265
326 0.620308
327 0.620332
328 0.620337
329 0.62035
330 0.620358
331 0.620369
332 0.620398
333 0.620417
334 0.620448
335 0.623497
336 0.623507
337 0.623522
338 0.62357
339 0.623585
340 0.623614
341 0.623633
342 0.623692
343 0.623708
344 0.623728
345 0.623752
346 0.623775
347 0.623843
348 0.623863
349 0.62389
350 0.623922
351 0.623933
352 0.623971
353 0.623983
354 0.624002
355 0.624026
356 0.624038
357 0.624054
358 0.624061
359 0.624092
360 0.624123
361 0.624156
362 0.624233
363 0.624238
364 0.624262
365 0.624277
366 0.624288
367 0.624307
368 0.624317
369 0.624341
370 0.624357
371 0.624367
372 0.624378
373 0.624394
374 0.624407
375 0.624421
376 0.62443
377 0.62445
378 0.624468
379 0.624485
380 0.624502
381 0.626834
382 0.626852
383 0.626869
384 0.626876
385 0.626883
386 0.626895
387 0.626921
388 0.626932
389 0.626947
390 0.626957
391 0.626983
392 0.626991
393 0.627051
394 0.627071
395 0.627094
396 0.627102
397 0.627135
398 0.627165
399 0.627193
400 0.627202
401 0.627209
402 0.627222
403 0.627234
404 0.627252
405 0.627259
406 0.627272
407 0.627297
408 0.627308
409 0.627323
410 0.62734
411 0.627354
412 0.627369
413 0.627393
414 0.627401
415 0.627414
416 0.627437
417 0.627458
418 0.627474
419 0.627484
420 0.627493
421 0.627508
422 0.627532
423 0.627539
424 0.62756
425 0.627606
426 0.627623
427 0.627676
428 0.627698
429 0.627702
430 0.627714
431 0.62772
432 0.627741
433 0.62775
434 0.627757
435 0.627773
436 0.627783
437 0.627797
438 0.627806
439 0.627854
440 0.627873
441 0.627886
442 0.627894
443 0.627997
444 0.62804
445 0.628052
446 0.628058
447 0.62807
448 0.628079
449 0.628108
450 0.62811
451 0.628126
452 0.628136
453 0.628196
454 0.628207
455 0.62822
456 0.628239
457 0.628255
458 0.628267
459 0.628272
460 0.628293
461 0.628318
462 0.631254
463 0.631297
464 0.631311
465 0.631327
466 0.631337
467 0.631355
468 0.631375
469 0.631392
470 0.631403
471 0.63142
472 0.631434
473 0.631444
474 0.631455
475 0.631485
476 0.631502
477 0.631521
478 0.63155
479 0.631555
480 0.631575
481 0.631601
482 0.631615
483 0.631623
484 0.631641
485 0.63165
486 0.631664
487 0.631678
488 0.631683
489 0.631693
490 0.631698
491 0.631709
492 0.631713
493 0.63173
494 0.631738
495 0.631764
496 0.631784
497 0.631797
498 0.631832
499 0.63187
500 0.63188
501 0.631904
502 0.631917
503 0.631976
504 0.63199
505 0.631995
506 0.632005
507 0.632049
508 0.63206
509 0.632079
510 0.632084
511 0.632097
512 0.632106
513 0.632121
514 0.632131
515 0.632143
516 0.632171
517 0.632203
518 0.632214
519 0.632225
520 0.63224
521 0.632255
522 0.632268
523 0.632275
524 0.632283
525 0.632291
526 0.632303
527 0.632309
528 0.632321
529 0.632341
530 0.632357
531 0.632361
532 0.63237
533 0.632381
534 0.632391
535 0.632394
536 0.632404
537 0.632416
538 0.632423
539 0.632437
540 0.632445
541 0.63246
542 0.63247
543 0.632481
544 0.632483
545 0.632496
546 0.632505
547 0.632517
548 0.632522
549 0.632529
550 0.632541
551 0.632546
552 0.63255
553 0.632565
554 0.632581
555 0.632599
556 0.632606
557 0.632624
558 0.63263
559 0.632636
560 0.63264
561 0.63265
562 0.632669
563 0.63268
564 0.632695
565 0.632707
566 0.63272
567 0.632727
568 0.632736
569 0.632754
570 0.632762
571 0.632786
572 0.632806
573 0.632815
574 0.632822
575 0.63285
576 0.632877
577 0.632912
578 0.632966
579 0.632984
580 0.632993
581 0.633001
582 0.633006
583 0.633017
584 0.633058
585 0.633065
586 0.633071
587 0.63308
588 0.633091
589 0.63312
590 0.633124
591 0.633129
592 0.633132
593 0.633137
594 0.633142
595 0.633147
596 0.633161
597 0.63317
598 0.633175
599 0.633181
600 0.633196
601 0.633228
602 0.633266
603 0.63329
604 0.633309
605 0.633339
606 0.633372
607 0.633388
608 0.633398
609 0.63341
610 0.633423
611 0.633433
612 0.633445
613 0.633449
614 0.633483
615 0.633486
616 0.633493
617 0.633501
618 0.633506
619 0.633516
620 0.633523
621 0.633533
622 0.633543
623 0.633551
624 0.633566
625 0.633571
626 0.63358
627 0.633594
628 0.633603
629 0.633616
630 0.633632
631 0.633645
632 0.633648
633 0.633655
634 0.633672
635 0.633683
636 0.633689
637 0.633696
638 0.633697
639 0.633712
640 0.633719
641 0.633727
642 0.633734
643 0.633748
644 0.633754
645 0.633766
646 0.633785
647 0.633799
648 0.63381
649 0.633819
650 0.633843
651 0.633846
652 0.633864
653 0.633869
654 0.633882
655 0.633887
656 0.633893
657 0.633902
658 0.63391
659 0.633917
660 0.633925
661 0.633929
662 0.633935
663 0.633944
664 0.633956
665 0.633961
666 0.633967
667 0.633974
668 0.633978
669 0.633987
670 0.634004
671 0.634013
672 0.634023
673 0.634032
674 0.634046
675 0.634057
676 0.634063
677 0.63408
678 0.634095
679 0.634112
680 0.634118
681 0.634127
682 0.63413
683 0.634138
684 0.63414
685 0.634179
686 0.634184
687 0.634194
688 0.634203
689 0.634221
690 0.634224
691 0.634228
692 0.634241
693 0.634264
694 0.634271
695 0.634289
696 0.634302
697 0.63431
698 0.634319
699 0.634322
700 0.634358
701 0.634364
702 0.634372
703 0.634375
704 0.634387
705 0.634418
706 0.634447
707 0.634476
708 0.634503
709 0.634522
710 0.63455
711 0.634572
712 0.63458
713 0.634582
714 0.634592
715 0.634606
716 0.634613
717 0.634622
718 0.634628
719 0.63463
720 0.634652
721 0.634667
722 0.634686
723 0.634687
724 0.634692
725 0.634699
726 0.634707
727 0.634713
728 0.634719
729 0.634721
730 0.634728
731 0.634735
732 0.634743
733 0.634756
734 0.634764
735 0.634774
736 0.634786
737 0.634795
738 0.634795
739 0.634802
740 0.634808
741 0.634819
742 0.634823
743 0.634836
744 0.634847
745 0.634859
746 0.634867
747 0.634879
748 0.634887
749 0.634903
750 0.634906
751 0.634917
752 0.63492
753 0.634924
754 0.634934
755 0.634945
756 0.634948
757 0.63496
758 0.634972
759 0.634997
760 0.635001
761 0.635009
762 0.635015
763 0.635023
764 0.635034
765 0.635049
766 0.635051
767 0.635066
768 0.63508
769 0.6351
770 0.63512
771 0.635134
772 0.63515
773 0.635159
774 0.635169
775 0.63518
776 0.635189
777 0.635194
778 0.635199
779 0.635209
780 0.635222
781 0.635231
782 0.635241
783 0.635251
784 0.635276
785 0.635278
786 0.635292
787 0.635297
788 0.635309
789 0.635319
790 0.635324
791 0.635332
792 0.63534
793 0.635345
794 0.635357
795 0.635368
796 0.63538
797 0.635393
798 0.635403
799 0.635413
800 0.635415
801 0.635423
802 0.63543
803 0.635443
804 0.635449
805 0.63546
806 0.63548
807 0.635494
808 0.635506
809 0.63552
810 0.635528
811 0.63555
812 0.635558
813 0.635571
814 0.635583
815 0.6356
816 0.635605
817 0.635611
818 0.635619
819 0.635625
820 0.635631
821 0.635641
822 0.635648
823 0.635654
824 0.635674
825 0.63568
826 0.635687
827 0.635687
828 0.635697
829 0.635702
830 0.63571
831 0.635713
832 0.635719
833 0.63572
834 0.635729
835 0.635731
836 0.635738
837 0.635748
838 0.635762
839 0.635769
840 0.635774
841 0.635781
842 0.635787
843 0.635802
844 0.635807
845 0.635815
846 0.635826
847 0.635843
848 0.635853
849 0.635861
850 0.635864
851 0.635871
852 0.635871
853 0.635882
854 0.635895
855 0.635904
856 0.635906
857 0.635921
858 0.635934
859 0.63594
860 0.63595
861 0.635952
862 0.635959
863 0.635963
864 0.635987
865 0.635997
866 0.636018
867 0.636022
868 0.636029
869 0.636036
870 0.636045
871 0.636049
872 0.636061
873 0.636078
874 0.636081
875 0.636089
876 0.636098
877 0.636102
878 0.636114
879 0.636122
880 0.636139
881 0.636144
882 0.636153
883 0.636158
884 0.636166
885 0.636174
886 0.636181
887 0.636186
888 0.636199
889 0.636208
890 0.636213
891 0.636233
892 0.636243
893 0.636256
894 0.63626
895 0.636272
896 0.636277
897 0.636287
898 0.636293
899 0.636305
900 0.636313
901 0.636336
902 0.636342
903 0.636352
904 0.636352
905 0.636363
906 0.636366
907 0.63638
908 0.636382
909 0.63639
910 0.636402
911 0.636406
912 0.636413
913 0.636424
914 0.63643
915 0.636448
916 0.636456
917 0.636458
918 0.636469
919 0.636472
920 0.636489
921 0.636494
922 0.636502
923 0.636503
924 0.636515
925 0.636519
926 0.636526
927 0.636528
928 0.636535
929 0.636541
930 0.636551
931 0.636571
932 0.636578
933 0.636582
934 0.636593
935 0.636604
936 0.636611
937 0.63663
938 0.636633
939 0.636653
940 0.63666
941 0.636672
942 0.636677
943 0.636687
944 0.636694
945 0.636709
946 0.63671
947 0.636723
948 0.636727
949 0.636739
950 0.636742
951 0.63675
952 0.636761
953 0.636809
954 0.636816
955 0.636819
956 0.636845
957 0.636847
958 0.636856
959 0.636856
960 0.636875
961 0.636886
962 0.636896
963 0.636898
964 0.63691
965 0.636912
966 0.636926
967 0.636927
968 0.636929
969 0.636957
970 0.636959
971 0.636969
972 0.636973
973 0.636983
974 0.63699
975 0.636998
976 0.637002
977 0.637019
978 0.637028
979 0.637034
980 0.637042
981 0.637044
982 0.637059
983 0.637065
984 0.637075
985 0.637091
986 0.637099
987 0.637103
988 0.637112
989 0.637112
990 0.637137
991 0.637138
992 0.637154
993 0.637161
994 0.637171
995 0.637178
996 0.63719
997 0.637219
998 0.637226
999 0.637236
1000 0.637298
1001 0.637306
1002 0.637307
1003 0.637319
1004 0.637321
1005 0.637334
1006 0.637339
1007 0.637359
1008 0.637366
1009 0.637404
1010 0.637421
1011 0.637421
1012 0.637434
1013 0.637437
1014 0.637448
1015 0.637453
1016 0.637459
1017 0.63747
1018 0.637485
1019 0.637524
1020 0.637555
1021 0.637571
1022 0.637586
1023 0.637591
1024 0.637634
1025 0.637667
1026 0.637685
1027 0.637694
1028 0.637716
1029 0.637744
1030 0.637748
1031 0.637769
1032 0.637801
1033 0.637838
1034 0.637857
1035 0.637905
1036 0.63793
1037 0.637958
1038 0.637958
1039 0.637973
1040 0.638089
1041 0.638103
1042 0.638115
1043 0.63813
1044 0.638137
1045 0.638157
1046 0.63816
1047 0.638179
1048 0.638196
1049 0.638199
1050 0.63821
1051 0.638216
1052 0.638231
1053 0.638239
1054 0.638253
1055 0.640422
1056 0.640432
1057 0.640433
1058 0.640433
1059 0.640437
1060 0.640452
1061 0.640456
1062 0.640475
1063 0.640479
1064 0.640495
1065 0.640499
1066 0.640508
1067 0.640508
1068 0.640521
1069 0.640531
1070 0.640558
1071 0.640575
1072 0.640599
1073 0.640601
1074 0.640619
1075 0.640638
1076 0.640654
1077 0.640663
1078 0.640682
1079 0.640687
1080 0.640716
1081 0.640727
1082 0.64073
1083 0.640742
1084 0.640785
1085 0.640792
1086 0.640813
1087 0.640813
1088 0.640824
1089 0.640824
1090 0.640825
1091 0.640828
1092 0.640842
1093 0.640847
1094 0.64086
1095 0.640865
1096 0.64087
1097 0.640885
1098 0.640887
1099 0.640903
1100 0.640908
1101 0.640926
1102 0.64093
1103 0.640944
1104 0.640946
1105 0.640958
1106 0.640964
1107 0.640974
1108 0.640979
1109 0.641012
1110 0.641017
1111 0.64102
1112 0.641026
1113 0.641041
1114 0.641045
1115 0.641046
1116 0.641049
1117 0.641055
1118 0.641058
1119 0.641065
1120 0.641065
1121 0.641083
1122 0.641087
1123 0.64109
1124 0.641096
1125 0.64111
1126 0.641117
1127 0.641121
1128 0.641122
1129 0.641125
1130 0.641129
1131 0.641135
1132 0.641145
1133 0.641145
1134 0.641145
1135 0.64115
1136 0.641152
1137 0.641157
1138 0.641158
1139 0.641167
1140 0.641169
1141 0.641174
1142 0.641175
1143 0.641183
1144 0.641191
1145 0.641194
1146 0.641194
1147 0.641197
1148 0.641201
1149 0.641202
1150 0.641206
1151 0.64121
1152 0.641219
1153 0.641225
1154 0.64123
1155 0.641231
1156 0.641233
1157 0.641233
1158 0.641234
1159 0.641253
1160 0.64127
1161 0.641271
1162 0.64128
1163 0.641282
1164 0.641285
1165 0.641291
1166 0.641293
1167 0.641295
1168 0.641298
1169 0.641298
1170 0.641301
1171 0.641304
1172 0.641305
1173 0.641308
1174 0.641312
1175 0.641312
1176 0.641315
1177 0.641319
1178 0.641321
1179 0.641321
1180 0.641323
1181 0.641326
1182 0.641327
1183 0.641331
1184 0.641334
1185 0.641336
1186 0.64134
1187 0.641346
1188 0.641349
1189 0.641356
1190 0.641356
1191 0.641358
1192 0.641361
1193 0.641361
1194 0.641364
1195 0.64137
1196 0.641374
1197 0.641375
1198 0.641379
1199 0.641381
1200 0.641382
1201 0.641384
1202 0.641389
1203 0.64139
1204 0.641392
1205 0.641393
1206 0.641395
1207 0.641399
1208 0.641399
1209 0.6414
1210 0.641401
1211 0.641402
1212 0.641405
1213 0.641406
1214 0.641441
1215 0.641445
1216 0.641446
1217 0.641447
1218 0.641447
1219 0.641448
1220 0.641453
1221 0.641454
1222 0.641459
1223 0.641462
1224 0.641463
1225 0.641464
1226 0.641469
1227 0.641472
1228 0.641475
1229 0.641492
1230 0.641499
1231 0.641501
1232 0.641547
1233 0.641547
1234 0.64155
1235 0.641573
1236 0.641574
1237 0.641576
1238 0.641576
1239 0.641576
1240 0.641581
1241 0.64161
1242 0.641613
1243 0.641614
1244 0.641616
1245 0.64162
1246 0.64162
1247 0.641621
1248 0.641625
1249 0.641625
1250 0.641627
1251 0.641628
1252 0.64163
1253 0.641632
1254 0.641633
1255 0.641635
1256 0.641639
1257 0.641639
1258 0.641641
1259 0.641641
1260 0.641644
1261 0.641644
1262 0.641648
1263 0.641651
1264 0.641652
1265 0.641652
1266 0.641655
1267 0.641661
1268 0.641665
1269 0.641665
1270 0.641667
1271 0.64167
1272 0.64167
1273 0.641678
1274 0.64168
1275 0.641681
1276 0.641684
1277 0.641686
1278 0.641688
1279 0.64169
1280 0.64169
1281 0.641695
1282 0.641697
1283 0.641702
1284 0.641705
1285 0.641705
1286 0.641707
1287 0.641707
1288 0.641709
1289 0.641711
1290 0.641712
1291 0.641715
1292 0.641718
1293 0.641729
1294 0.641733
1295 0.641735
1296 0.641737
1297 0.641741
1298 0.641744
1299 0.641745
1300 0.641745
1301 0.641749
1302 0.641753
1303 0.641756
1304 0.641759
1305 0.64176
1306 0.641764
1307 0.641773
1308 0.641775
1309 0.641777
1310 0.64178
1311 0.641788
1312 0.641813
1313 0.641821
1314 0.641826
1315 0.641827
1316 0.641827
1317 0.641831
1318 0.641832
1319 0.641836
1320 0.641837
1321 0.64184
1322 0.641843
1323 0.641846
1324 0.641848
1325 0.641851
1326 0.641852
1327 0.641857
1328 0.641859
1329 0.641861
1330 0.64187
1331 0.641872
1332 0.641873
1333 0.641879
1334 0.641882
1335 0.641886
1336 0.64189
1337 0.641894
1338 0.641896
1339 0.641898
1340 0.641898
1341 0.6419
1342 0.641901
1343 0.641907
1344 0.641909
1345 0.641916
1346 0.641916
1347 0.641918
1348 0.641918
1349 0.64192
1350 0.641923
1351 0.641923
1352 0.641925
1353 0.641927
1354 0.641929
1355 0.641932
1356 0.641933
1357 0.641936
1358 0.641936
1359 0.641952
1360 0.641967
1361 0.641973
1362 0.641976
1363 0.641976
1364 0.641979
1365 0.641984
1366 0.641986
1367 0.641988
1368 0.641995
1369 0.641996
1370 0.642007
1371 0.642011
1372 0.642014
1373 0.642017
1374 0.64202
1375 0.642022
1376 0.642022
1377 0.642026
1378 0.642027
1379 0.642027
1380 0.642029
1381 0.64203
1382 0.642032
1383 0.642038
1384 0.642038
1385 0.642043
1386 0.642052
1387 0.642056
1388 0.642059
1389 0.642098
1390 0.6421
1391 0.642104
1392 0.642131
1393 0.642136
1394 0.64215
1395 0.642153
1396 0.642155
1397 0.642158
1398 0.642161
1399 0.642164
1400 0.642167
1401 0.642169
1402 0.642171
1403 0.64218
1404 0.642192
1405 0.642194
1406 0.642195
1407 0.642196
1408 0.642198
1409 0.6422
1410 0.642203
1411 0.642205
1412 0.642207
1413 0.64221
1414 0.642211
1415 0.642214
1416 0.642214
1417 0.642214
1418 0.642217
1419 0.642219
1420 0.642222
1421 0.642235
1422 0.642236
1423 0.642238
1424 0.642243
1425 0.642245
1426 0.642264
1427 0.642264
1428 0.642268
1429 0.642268
1430 0.64227
1431 0.642275
1432 0.642275
1433 0.642277
1434 0.642277
1435 0.642281
1436 0.642281
1437 0.642284
1438 0.642286
1439 0.642295
1440 0.642303
1441 0.642306
1442 0.642308
1443 0.642323
1444 0.642325
1445 0.64233
1446 0.642334
1447 0.642337
1448 0.642341
1449 0.642342
1450 0.642348
1451 0.642357
1452 0.642362
1453 0.642367
1454 0.642368
1455 0.642373
1456 0.642378
1457 0.642379
1458 0.642383
1459 0.642387
1460 0.64239
1461 0.64239
1462 0.64239
1463 0.642393
1464 0.642395
1465 0.642397
1466 0.642402
1467 0.642402
1468 0.642406
1469 0.642407
1470 0.642407
1471 0.64241
1472 0.642412
1473 0.642414
1474 0.642416
1475 0.642416
1476 0.642421
1477 0.642423
1478 0.642429
1479 0.64243
1480 0.642432
1481 0.642435
1482 0.642438
1483 0.642441
1484 0.642442
1485 0.642442
1486 0.642445
1487 0.642445
1488 0.642459
1489 0.642462
1490 0.642463
1491 0.642467
1492 0.642469
1493 0.642471
1494 0.642475
1495 0.642476
1496 0.642478
1497 0.642481
1498 0.642488
1499 0.64249
1500 0.642495
1501 0.642497
1502 0.642508
1503 0.642512
1504 0.642514
1505 0.642516
1506 0.642518
1507 0.642521
1508 0.642524
1509 0.642525
1510 0.64253
1511 0.642533
1512 0.642538
1513 0.642544
1514 0.642545
1515 0.642547
1516 0.642552
1517 0.642554
1518 0.64256
1519 0.642562
1520 0.642565
1521 0.642568
1522 0.642571
1523 0.642574
1524 0.642576
1525 0.642577
1526 0.64258
1527 0.642582
1528 0.642587
1529 0.642588
1530 0.642591
1531 0.642595
1532 0.642598
1533 0.642601
1534 0.642601
1535 0.642608
1536 0.642612
1537 0.642615
1538 0.642618
1539 0.642619
1540 0.642622
1541 0.642628
1542 0.642638
1543 0.642641
1544 0.642641
1545 0.642644
1546 0.642651
1547 0.642651
1548 0.642656
1549 0.642658
1550 0.64266
1551 0.642665
1552 0.64269
1553 0.642696
1554 0.642698
1555 0.642698
1556 0.642707
1557 0.642708
1558 0.642714
1559 0.642715
1560 0.642717
1561 0.64272
1562 0.642722
1563 0.642724
1564 0.642724
1565 0.642728
1566 0.642731
1567 0.642735
1568 0.642737
1569 0.642737
1570 0.642737
1571 0.64274
1572 0.64274
1573 0.642745
1574 0.64275
1575 0.642752
1576 0.642752
1577 0.642752
1578 0.642757
1579 0.642758
1580 0.642761
1581 0.642766
1582 0.642776
1583 0.642791
1584 0.642792
1585 0.642795
1586 0.642797
1587 0.642798
1588 0.642801
1589 0.642803
1590 0.642806
1591 0.642806
1592 0.642812
1593 0.642814
1594 0.642815
1595 0.64282
1596 0.642821
1597 0.642821
1598 0.642826
1599 0.642827
1600 0.642829
1601 0.642832
1602 0.642834
1603 0.642836
1604 0.642838
1605 0.64284
1606 0.64284
1607 0.642841
1608 0.642845
1609 0.642847
1610 0.642851
1611 0.642851
1612 0.642853
1613 0.642855
1614 0.642857
1615 0.64286
1616 0.642861
1617 0.642861
1618 0.642865
1619 0.642866
1620 0.642868
1621 0.642868
1622 0.642868
1623 0.642874
1624 0.642875
1625 0.64288
1626 0.64288
1627 0.64288
1628 0.642887
1629 0.642887
1630 0.64289
1631 0.642897
1632 0.6429
1633 0.642902
1634 0.64292
1635 0.642923
1636 0.642926
1637 0.64293
1638 0.642933
1639 0.642938
1640 0.642943
1641 0.642944
1642 0.642944
1643 0.642948
1644 0.642948
1645 0.64295
1646 0.642952
1647 0.642952
1648 0.642954
1649 0.642959
1650 0.642964
1651 0.642978
1652 0.642978
1653 0.642985
1654 0.642987
1655 0.643
1656 0.643
1657 0.643
1658 0.643003
1659 0.643003
1660 0.643011
1661 0.643014
1662 0.643018
1663 0.643026
1664 0.643027
1665 0.643032
1666 0.643032
1667 0.64304
1668 0.643041
1669 0.643041
1670 0.643044
1671 0.643047
1672 0.643052
1673 0.643052
1674 0.643052
1675 0.643056
1676 0.643056
1677 0.643059
1678 0.643059
1679 0.643065
1680 0.643069
1681 0.643071
1682 0.643074
1683 0.643079
1684 0.643084
1685 0.643091
1686 0.643096
1687 0.643105
1688 0.643114
1689 0.643117
1690 0.64312
1691 0.643124
1692 0.643126
1693 0.643128
1694 0.643131
1695 0.643137
1696 0.643143
1697 0.643147
1698 0.643147
1699 0.643148
1700 0.64315
1701 0.643152
1702 0.643155
1703 0.643156
1704 0.643156
1705 0.643158
1706 0.643161
1707 0.643164
1708 0.643172
1709 0.643175
1710 0.643181
1711 0.643183
1712 0.643188
1713 0.643188
1714 0.643192
1715 0.643192
1716 0.643193
1717 0.643196
1718 0.643203
1719 0.643206
1720 0.643209
1721 0.64321
1722 0.643215
1723 0.643218
1724 0.643222
1725 0.643222
1726 0.643225
1727 0.643228
1728 0.643228
1729 0.643231
1730 0.643232
1731 0.643235
1732 0.643237
1733 0.643242
1734 0.643246
1735 0.643252
1736 0.643254
1737 0.643259
1738 0.643263
1739 0.643268
1740 0.643269
1741 0.643279
1742 0.643285
1743 0.64329
1744 0.643296
1745 0.643298
1746 0.643299
1747 0.643306
1748 0.643307
1749 0.643313
1750 0.643318
1751 0.643326
1752 0.643326
1753 0.643329
1754 0.643346
1755 0.643346
1756 0.64335
1757 0.643354
1758 0.643357
1759 0.643359
1760 0.643359
1761 0.643363
1762 0.643364
1763 0.643364
1764 0.643368
1765 0.643373
1766 0.643376
1767 0.643377
1768 0.643379
1769 0.643382
1770 0.643383
1771 0.643392
1772 0.643396
1773 0.643399
1774 0.643402
1775 0.643416
1776 0.64342
1777 0.643421
1778 0.643422
1779 0.643426
1780 0.643428
1781 0.643439
1782 0.643442
1783 0.643448
1784 0.643448
1785 0.643448
1786 0.643453
1787 0.643454
1788 0.643461
1789 0.643462
1790 0.643466
1791 0.643473
1792 0.643481
1793 0.64349
1794 0.64349
1795 0.64349
1796 0.643497
1797 0.643499
1798 0.643502
1799 0.643503
1800 0.643505
1801 0.643509
1802 0.643511
1803 0.643514
1804 0.643516
1805 0.64352
1806 0.643521
1807 0.643543
1808 0.643576
1809 0.643583
1810 0.643599
1811 0.6436
1812 0.6436
1813 0.64361
1814 0.643611
1815 0.643613
1816 0.643613
1817 0.643621
1818 0.643635
1819 0.643637
1820 0.643642
1821 0.643645
1822 0.643648
1823 0.643648
1824 0.643648
1825 0.643652
1826 0.643655
1827 0.643661
1828 0.643662
1829 0.643664
1830 0.643669
1831 0.64367
1832 0.643676
1833 0.643678
1834 0.64368
1835 0.643685
1836 0.643689
1837 0.643695
1838 0.643696
1839 0.643697
1840 0.6437
1841 0.643702
1842 0.643706
1843 0.643708
1844 0.643711
1845 0.643713
1846 0.643715
1847 0.643719
1848 0.643721
1849 0.643725
1850 0.643726
1851 0.643729
1852 0.643732
1853 0.643733
1854 0.643733
1855 0.643736
1856 0.643737
1857 0.643737
1858 0.643743
1859 0.643743
1860 0.643746
1861 0.643746
1862 0.643748
1863 0.64376
1864 0.643761
1865 0.643762
1866 0.643768
1867 0.643768
1868 0.643771
1869 0.643772
1870 0.643774
1871 0.643777
1872 0.643782
1873 0.643784
1874 0.643787
1875 0.643787
1876 0.643801
1877 0.643808
1878 0.643837
1879 0.643841
1880 0.643841
1881 0.643849
1882 0.643866
1883 0.64387
1884 0.64388
1885 0.643881
1886 0.643884
1887 0.643884
1888 0.643886
1889 0.643892
1890 0.643892
1891 0.6439
1892 0.6439
1893 0.6439
1894 0.643916
1895 0.643916
1896 0.643921
1897 0.643922
1898 0.643922
1899 0.643928
1900 0.643928
1901 0.643928
1902 0.643933
1903 0.643935
1904 0.643939
1905 0.643939
1906 0.643942
1907 0.643944
1908 0.643947
1909 0.643949
1910 0.64395
1911 0.64396
1912 0.64396
1913 0.643998
1914 0.644
1915 0.644003
1916 0.646716
1917 0.646716
1918 0.646721
1919 0.646721
1920 0.646723
1921 0.646727
1922 0.646727
1923 0.646732
1924 0.646733
1925 0.646734
1926 0.646737
1927 0.646741
1928 0.646741
1929 0.646743
1930 0.646748
1931 0.646748
1932 0.646752
1933 0.646752
1934 0.646753
1935 0.646756
1936 0.646759
1937 0.646762
1938 0.646762
1939 0.646764
1940 0.646768
1941 0.646771
1942 0.646774
1943 0.646774
1944 0.646776
1945 0.64678
1946 0.64678
1947 0.646785
1948 0.646785
1949 0.646785
1950 0.646789
1951 0.646799
1952 0.646803
1953 0.646806
1954 0.646808
1955 0.646812
1956 0.646817
1957 0.646821
1958 0.646821
1959 0.646822
1960 0.646828
1961 0.646832
1962 0.646836
1963 0.646838
1964 0.646838
1965 0.646842
1966 0.646843
1967 0.646848
1968 0.64685
1969 0.646853
1970 0.646859
1971 0.646859
1972 0.646865
1973 0.646869
1974 0.64687
1975 0.646874
1976 0.646874
1977 0.646876
1978 0.646882
1979 0.646882
1980 0.646882
1981 0.646886
1982 0.646889
1983 0.6469
1984 0.6469
1985 0.646912
1986 0.646914
1987 0.646915
1988 0.64692
1989 0.646921
1990 0.646925
1991 0.646926
1992 0.646927
1993 0.64693
1994 0.646934
1995 0.646939
1996 0.64694
1997 0.646943
1998 0.646952
1999 0.646952
2000 0.646958
2001 0.646958
2002 0.646959
2003 0.646964
2004 0.646965
2005 0.646973
2006 0.646979
2007 0.646986
2008 0.646995
2009 0.646997
2010 0.647001
2011 0.647005
2012 0.647006
2013 0.647012
2014 0.647012
2015 0.647014
2016 0.647019
2017 0.64702
2018 0.647022
2019 0.64703
2020 0.64704
2021 0.647045
2022 0.647045
2023 0.64705
2024 0.647054
2025 0.647055
2026 0.647055
2027 0.647061
2028 0.647067
2029 0.647076
2030 0.64708
2031 0.647081
2032 0.647085
2033 0.647088
2034 0.64709
2035 0.647094
2036 0.647097
2037 0.647103
2038 0.647103
2039 0.647104
2040 0.647113
2041 0.647113
2042 0.647113
2043 0.647121
2044 0.647124
2045 0.64713
2046 0.64713
2047 0.64713
2048 0.647145
2049 0.647146
2050 0.647152
2051 0.647152
2052 0.647158
2053 0.64716
2054 0.64716
2055 0.647164
2056 0.647165
2057 0.647167
2058 0.647173
2059 0.647174
2060 0.647179
2061 0.647182
2062 0.647183
2063 0.647189
2064 0.647189
2065 0.647193
2066 0.647194
2067 0.647197
2068 0.647203
2069 0.647203
2070 0.647209
2071 0.647211
2072 0.647215
2073 0.64722
2074 0.647223
2075 0.647231
2076 0.647231
2077 0.647236
2078 0.647237
2079 0.647238
2080 0.647243
2081 0.647245
2082 0.64725
2083 0.64725
2084 0.647255
2085 0.647255
2086 0.647257
2087 0.647263
2088 0.647263
2089 0.647268
2090 0.64727
2091 0.647271
2092 0.647275
2093 0.647285
2094 0.647289
2095 0.647291
2096 0.647295
2097 0.647296
2098 0.647296
2099 0.6473
2100 0.6473
2101 0.647305
2102 0.647305
2103 0.647305
2104 0.647311
2105 0.647313
2106 0.647318
2107 0.647318
2108 0.647331
2109 0.647339
2110 0.647346
2111 0.647351
2112 0.647356
2113 0.647359
2114 0.647363
2115 0.647366
2116 0.647372
2117 0.647377
2118 0.647378
2119 0.647379
2120 0.647385
2121 0.647385
2122 0.647386
2123 0.647386
2124 0.647391
2125 0.647396
2126 0.647401
2127 0.647406
2128 0.647407
2129 0.647407
2130 0.647419
2131 0.64742
2132 0.647425
2133 0.647425
2134 0.64743
2135 0.647432
2136 0.647435
2137 0.647441
2138 0.647441
2139 0.647449
2140 0.647453
2141 0.647454
2142 0.64746
2143 0.647461
2144 0.647467
2145 0.64747
2146 0.647475
2147 0.647475
2148 0.647475
2149 0.647485
2150 0.647492
2151 0.647499
2152 0.647499
2153 0.647514
2154 0.647514
2155 0.647514
2156 0.647519
2157 0.647519
2158 0.647524
2159 0.647527
2160 0.647528
2161 0.647533
2162 0.647533
2163 0.647542
2164 0.647542
2165 0.647547
2166 0.647548
2167 0.647549
2168 0.647556
2169 0.647564
2170 0.64757
2171 0.647574
2172 0.647581
2173 0.647583
2174 0.647585
2175 0.647595
2176 0.647595
2177 0.647606
2178 0.647607
2179 0.647607
2180 0.647612
2181 0.647614
2182 0.647619
2183 0.647621
2184 0.647622
2185 0.647628
2186 0.647628
2187 0.647628
2188 0.647635
2189 0.647637
2190 0.647637
2191 0.647643
2192 0.647644
2193 0.64765
2194 0.647656
2195 0.647668
2196 0.647675
2197 0.64769
2198 0.647697
2199 0.647704
2200 0.647717
2201 0.647722
2202 0.647727
2203 0.64773
2204 0.647737
2205 0.647743
2206 0.647747
2207 0.647753
2208 0.647755
2209 0.647759
2210 0.647759
2211 0.647759
2212 0.647762
2213 0.647763
2214 0.647765
2215 0.647766
2216 0.647766
2217 0.647767
2218 0.647771
2219 0.647772
2220 0.647772
2221 0.647776
2222 0.647777
2223 0.647777
2224 0.647781
2225 0.647782
2226 0.647783
2227 0.647784
2228 0.647792
2229 0.647799
2230 0.647801
2231 0.647804
2232 0.647804
2233 0.647805
2234 0.64781
2235 0.647812
2236 0.647813
2237 0.647815
2238 0.647815
2239 0.647816
2240 0.647816
2241 0.647816
2242 0.647825
2243 0.647829
2244 0.647832
2245 0.647834
2246 0.64784
2247 0.647841
2248 0.647842
2249 0.647842
2250 0.647842
2251 0.647844
2252 0.647853
2253 0.647853
2254 0.647853
2255 0.647861
2256 0.647864
2257 0.647864
2258 0.647864
2259 0.647867
2260 0.647872
2261 0.647872
2262 0.647872
2263 0.647873
2264 0.647874
2265 0.647874
2266 0.647875
2267 0.647875
2268 0.647875
2269 0.647878
2270 0.64788
2271 0.64788
2272 0.647882
2273 0.647882
2274 0.647884
2275 0.647884
2276 0.647885
2277 0.647886
2278 0.647886
2279 0.647887
2280 0.647889
2281 0.647889
2282 0.647892
2283 0.647892
2284 0.647892
2285 0.647893
2286 0.647893
2287 0.647893
2288 0.647894
2289 0.647894
2290 0.647898
2291 0.647898
2292 0.647902
2293 0.647903
2294 0.647921
2295 0.647921
2296 0.647921
2297 0.647922
2298 0.647923
2299 0.647923
2300 0.647923
2301 0.647923
2302 0.647924
2303 0.647924
2304 0.647928
2305 0.647928
2306 0.647935
2307 0.647935
2308 0.647941
2309 0.647942
2310 0.647942
2311 0.647942
2312 0.647943
2313 0.647944
2314 0.647951
2315 0.647956
2316 0.647959
2317 0.647969
2318 0.647969
2319 0.647975
2320 0.647976
2321 0.647982
2322 0.647982
2323 0.647983
2324 0.64799
2325 0.64799
2326 0.647996
2327 0.647996
2328 0.647997
2329 0.647998
2330 0.647999
2331 0.647999
2332 0.648
2333 0.648
2334 0.648
2335 0.648001
2336 0.648003
2337 0.648003
2338 0.648003
2339 0.648003
2340 0.648004
2341 0.648004
2342 0.648006
2343 0.648008
2344 0.648008
2345 0.648008
2346 0.648011
2347 0.648013
2348 0.648013
2349 0.648014
2350 0.648016
2351 0.648016
2352 0.648023
2353 0.648023
2354 0.64803
2355 0.648031
2356 0.648033
2357 0.648034
2358 0.648041
2359 0.648041
2360 0.648042
2361 0.648047
2362 0.648059
2363 0.648061
2364 0.648062
2365 0.648065
2366 0.648065
2367 0.648065
2368 0.648067
2369 0.648071
2370 0.648071
2371 0.648075
2372 0.648075
2373 0.648075
2374 0.648077
2375 0.64808
2376 0.64808
2377 0.648082
2378 0.648085
2379 0.648089
2380 0.648091
2381 0.648091
2382 0.648092
2383 0.648092
2384 0.648093
2385 0.648093
2386 0.648095
2387 0.6481
2388 0.648102
2389 0.648103
2390 0.648104
2391 0.648104
2392 0.648104
2393 0.648105
2394 0.648106
2395 0.648108
2396 0.648111
2397 0.648115
2398 0.648115
2399 0.648117
2400 0.648118
2401 0.648119
2402 0.648127
2403 0.648128
2404 0.648129
2405 0.648135
2406 0.648144
2407 0.648144
2408 0.648146
2409 0.648147
2410 0.648147
2411 0.648148
2412 0.64815
2413 0.648151
2414 0.648152
2415 0.648152
2416 0.648153
2417 0.648154
2418 0.648159
2419 0.648162
2420 0.648165
2421 0.648168
2422 0.64817
2423 0.648174
2424 0.648176
2425 0.648177
2426 0.648177
2427 0.648182
2428 0.64819
2429 0.64819
2430 0.648197
2431 0.648197
2432 0.648197
2433 0.648198
2434 0.648198
2435 0.648198
2436 0.6482
2437 0.648204
2438 0.648206
2439 0.648206
2440 0.648206
2441 0.648208
2442 0.648209
2443 0.648211
2444 0.648211
2445 0.648211
2446 0.648212
2447 0.648214
2448 0.648215
2449 0.648215
2450 0.648215
2451 0.648215
2452 0.648215
2453 0.648218
2454 0.648222
2455 0.648222
2456 0.648226
2457 0.648229
2458 0.648232
2459 0.648232
2460 0.648232
2461 0.648232
2462 0.648236
2463 0.648241
2464 0.648243
2465 0.648245
2466 0.648245
2467 0.648246
2468 0.648246
2469 0.648247
2470 0.648249
2471 0.648252
2472 0.648252
2473 0.648254
2474 0.648254
2475 0.648254
2476 0.648255
2477 0.648255
2478 0.648255
2479 0.648257
2480 0.648258
2481 0.648258
2482 0.648258
2483 0.648261
2484 0.648263
2485 0.648264
2486 0.648264
2487 0.648265
2488 0.648265
2489 0.648265
2490 0.648265
2491 0.648266
2492 0.648266
2493 0.648266
2494 0.648267
2495 0.648268
2496 0.648268
2497 0.648269
2498 0.648269
2499 0.648275
2500 0.648275
2501 0.648275
2502 0.648275
2503 0.648276
2504 0.648277
2505 0.648277
2506 0.648277
2507 0.648277
2508 0.648282
2509 0.648283
2510 0.648283
2511 0.648284
2512 0.648286
2513 0.648287
2514 0.648287
2515 0.648287
2516 0.648288
2517 0.648288
2518 0.648288
2519 0.648288
2520 0.648299
2521 0.64831
2522 0.648311
2523 0.648313
2524 0.648315
2525 0.648315
2526 0.648315
2527 0.648315
2528 0.648319
2529 0.64833
2530 0.64833
2531 0.64833
2532 0.64833
2533 0.64833
2534 0.64833
2535 0.648331
2536 0.648334
2537 0.648335
2538 0.648336
2539 0.648338
2540 0.648338
2541 0.648338
2542 0.648338
2543 0.648358
2544 0.648358
2545 0.648358
2546 0.648358
2547 0.648358
2548 0.648359
2549 0.648361
2550 0.648361
2551 0.648364
2552 0.648364
2553 0.648364
2554 0.648365
2555 0.648368
2556 0.648369
2557 0.648371
2558 0.648371
2559 0.648373
2560 0.648373
2561 0.648374
2562 0.648375
2563 0.648375
2564 0.648375
2565 0.648375
2566 0.648375
2567 0.648377
2568 0.648379
2569 0.648384
2570 0.648388
2571 0.64839
2572 0.648392
2573 0.648392
2574 0.648392
2575 0.648395
2576 0.648398
2577 0.648399
2578 0.648403
2579 0.648403
2580 0.648403
2581 0.648405
2582 0.648406
2583 0.64841
2584 0.648411
2585 0.648411
2586 0.648412
2587 0.648412
2588 0.648415
2589 0.648415
2590 0.648415
2591 0.648417
2592 0.648417
2593 0.648417
2594 0.648418
2595 0.648418
2596 0.648418
2597 0.648419
2598 0.648419
2599 0.648423
2600 0.648424
2601 0.648425
2602 0.648425
2603 0.648426
2604 0.648426
2605 0.648427
2606 0.648429
2607 0.648429
2608 0.648434
2609 0.648434
2610 0.648434
2611 0.648435
2612 0.648435
2613 0.648435
2614 0.648435
2615 0.648436
2616 0.648436
2617 0.648436
2618 0.648442
2619 0.648442
2620 0.648443
2621 0.648444
2622 0.648444
2623 0.648444
2624 0.648447
2625 0.648449
2626 0.648449
2627 0.648449
2628 0.648452
2629 0.648452
2630 0.648452
2631 0.648453
2632 0.648453
2633 0.648453
2634 0.648457
2635 0.648458
2636 0.648459
2637 0.648459
2638 0.64846
2639 0.648461
2640 0.648461
2641 0.648464
2642 0.648467
2643 0.648469
2644 0.648472
2645 0.648472
2646 0.648474
2647 0.648477
2648 0.648478
2649 0.648478
2650 0.64848
2651 0.648482
2652 0.648485
2653 0.648486
2654 0.648494
2655 0.648494
2656 0.648495
2657 0.648496
2658 0.648498
2659 0.648505
2660 0.648505
2661 0.648505
2662 0.648507
2663 0.648508
2664 0.648508
2665 0.648515
2666 0.648515
2667 0.648515
2668 0.648516
2669 0.648516
2670 0.648516
2671 0.648518
2672 0.648518
2673 0.648518
2674 0.648518
2675 0.648525
2676 0.64853
2677 0.648537
2678 0.648552
2679 0.648552
2680 0.648552
2681 0.648553
2682 0.648556
2683 0.648557
2684 0.64857
2685 0.648571
2686 0.648575
2687 0.648575
2688 0.648576
2689 0.648581
2690 0.648584
2691 0.648585
2692 0.648586
2693 0.648586
2694 0.648587
2695 0.648588
2696 0.648588
2697 0.64859
2698 0.648592
2699 0.648592
2700 0.648596
2701 0.648606
2702 0.648606
2703 0.648608
2704 0.648618
2705 0.648622
2706 0.648625
2707 0.648629
2708 0.648632
2709 0.648633
2710 0.648633
2711 0.648636
2712 0.648637
2713 0.648642
2714 0.648656
2715 0.648658
2716 0.648661
2717 0.648661
2718 0.648661
2719 0.648661
2720 0.648668
2721 0.648669
2722 0.648674
2723 0.648676
2724 0.648678
2725 0.648682
2726 0.648684
2727 0.648692
2728 0.648692
2729 0.648692
2730 0.648695
2731 0.648696
2732 0.648696
2733 0.648696
2734 0.648697
2735 0.648713
2736 0.648713
2737 0.648714
2738 0.648715
2739 0.648717
2740 0.648717
2741 0.648719
2742 0.648722
2743 0.648723
2744 0.648724
2745 0.64873
2746 0.64873
2747 0.648732
2748 0.648735
2749 0.648737
2750 0.648745
2751 0.648746
2752 0.648746
2753 0.648747
2754 0.648748
2755 0.648751
2756 0.648751
2757 0.648754
2758 0.648755
2759 0.648755
2760 0.648755
2761 0.648755
2762 0.648757
2763 0.648757
2764 0.648757
2765 0.648757
2766 0.648757
2767 0.648761
2768 0.648761
2769 0.64877
2770 0.648771
2771 0.648771
2772 0.648772
2773 0.648773
2774 0.648773
2775 0.648779
2776 0.648782
2777 0.648783
2778 0.648785
2779 0.648786
2780 0.651392
2781 0.651392
2782 0.651392
2783 0.651398
2784 0.651399
2785 0.651412
2786 0.651413
2787 0.651419
2788 0.651421
2789 0.651424
2790 0.651428
2791 0.651428
2792 0.651429
2793 0.651429
2794 0.651429
2795 0.651434
2796 0.651438
2797 0.651438
2798 0.65144
2799 0.651443
2800 0.651443
2801 0.651459
2802 0.65146
2803 0.65146
2804 0.65146
2805 0.65146
2806 0.651464
2807 0.651466
2808 0.651467
2809 0.651467
2810 0.651468
2811 0.651468
2812 0.651469
2813 0.651469
2814 0.65147
2815 0.651473
2816 0.651473
2817 0.651473
2818 0.651474
2819 0.651474
2820 0.651474
2821 0.651476
2822 0.651477
2823 0.651478
2824 0.651478
2825 0.651478
2826 0.651483
2827 0.651483
2828 0.651483
2829 0.651483
2830 0.651486
2831 0.651486
2832 0.651486
2833 0.651487
2834 0.651487
2835 0.651487
2836 0.651488
2837 0.651488
2838 0.651492
2839 0.651493
2840 0.651493
2841 0.651493
2842 0.651494
2843 0.651494
2844 0.651494
2845 0.651496
2846 0.651496
2847 0.651497
2848 0.651497
2849 0.651499
2850 0.6515
2851 0.6515
2852 0.651501
2853 0.651501
2854 0.651501
2855 0.651501
2856 0.651501
2857 0.651502
2858 0.651502
2859 0.651503
2860 0.651505
2861 0.651505
2862 0.651505
2863 0.651505
2864 0.651505
2865 0.651505
2866 0.651505
2867 0.651506
2868 0.651506
2869 0.651506
2870 0.651508
2871 0.651508
2872 0.651509
2873 0.651509
2874 0.65151
2875 0.65151
2876 0.65151
2877 0.651511
2878 0.651512
2879 0.651514
2880 0.651514
2881 0.651514
2882 0.651516
2883 0.651516
2884 0.651516
2885 0.651516
2886 0.651517
2887 0.651518
2888 0.651519
2889 0.651528
2890 0.651528
2891 0.651531
2892 0.651531
2893 0.651531
2894 0.651532
2895 0.651532
2896 0.651532
2897 0.651533
2898 0.651534
2899 0.651534
2900 0.651535
2901 0.651535
2902 0.651538
2903 0.651538
2904 0.651538
2905 0.65154
2906 0.65154
2907 0.65154
2908 0.65154
2909 0.651542
2910 0.651542
2911 0.651542
2912 0.651542
2913 0.651542
2914 0.651542
2915 0.651542
2916 0.651542
2917 0.651543
2918 0.651544
2919 0.651544
2920 0.651546
2921 0.651547
2922 0.651547
2923 0.651547
2924 0.651552
2925 0.651552
2926 0.651553
2927 0.651553
2928 0.651553
2929 0.651553
2930 0.651553
2931 0.651556
2932 0.651556
2933 0.651556
2934 0.651568
2935 0.651568
2936 0.651568
2937 0.651568
2938 0.651573
2939 0.651577
2940 0.651581
2941 0.651585
2942 0.651587
2943 0.651589
2944 0.651589
2945 0.65159
2946 0.65159
2947 0.65159
2948 0.65159
2949 0.65159
2950 0.65159
2951 0.65159
2952 0.65159
2953 0.651592
2954 0.651596
2955 0.651596
2956 0.651596
2957 0.651596
2958 0.651597
2959 0.651598
2960 0.651598
2961 0.651599
2962 0.651599
2963 0.651601
2964 0.651601
2965 0.651602
2966 0.651602
2967 0.651603
2968 0.651604
2969 0.651608
2970 0.65161
2971 0.651611
2972 0.651611
2973 0.651611
2974 0.651613
2975 0.651616
2976 0.651616
2977 0.651616
2978 0.651619
2979 0.651621
2980 0.651621
2981 0.651621
2982 0.651621
2983 0.651626
2984 0.651627
2985 0.651628
2986 0.65163
2987 0.65163
2988 0.651631
2989 0.651631
2990 0.651632
2991 0.651632
2992 0.651634
2993 0.65164
2994 0.65164
2995 0.65164
2996 0.651641
2997 0.651641
2998 0.651641
2999 0.651642
3000 0.651647
3001 0.651649
3002 0.651651
3003 0.651651
3004 0.651652
3005 0.651652
3006 0.651652
3007 0.651653
3008 0.651656
3009 0.651656
3010 0.651656
3011 0.651659
3012 0.651662
3013 0.651663
3014 0.651663
3015 0.651664
3016 0.651666
3017 0.651666
3018 0.651666
3019 0.651666
3020 0.651666
3021 0.651672
3022 0.651685
3023 0.651685
3024 0.651687
3025 0.651689
3026 0.651691
3027 0.651691
3028 0.651691
3029 0.651691
3030 0.651691
3031 0.651706
3032 0.651707
3033 0.651707
3034 0.651707
3035 0.651707
3036 0.651709
3037 0.651709
3038 0.651709
3039 0.651712
3040 0.651712
3041 0.651712
3042 0.651714
3043 0.651714
3044 0.651714
3045 0.651715
3046 0.651716
3047 0.651716
3048 0.651716
3049 0.651717
3050 0.65172
3051 0.651722
3052 0.651725
3053 0.651725
3054 0.651725
3055 0.651725
3056 0.651727
3057 0.651728
3058 0.651741
3059 0.651754
3060 0.651754
3061 0.651754
3062 0.651754
3063 0.651755
3064 0.651755
3065 0.651757
3066 0.651757
3067 0.651757
3068 0.651757
3069 0.651757
3070 0.65176
3071 0.651762
3072 0.651762
3073 0.651767
3074 0.651767
3075 0.651767
3076 0.651767
3077 0.651767
3078 0.651768
3079 0.651768
3080 0.651768
3081 0.651768
3082 0.651768
3083 0.65177
3084 0.65177
3085 0.65177
3086 0.65177
3087 0.651772
3088 0.651773
3089 0.651774
3090 0.651774
3091 0.651775
3092 0.651777
3093 0.651778
3094 0.651779
3095 0.651783
3096 0.651784
3097 0.651784
3098 0.651784
3099 0.651784
3100 0.651784
3101 0.651785
3102 0.651785
3103 0.651785
3104 0.651785
3105 0.651786
3106 0.651786
3107 0.651787
3108 0.651787
3109 0.651789
3110 0.651789
3111 0.651789
3112 0.65179
3113 0.65179
3114 0.651792
3115 0.651792
3116 0.651793
3117 0.651793
3118 0.651794
3119 0.651796
3120 0.651797
3121 0.651799
3122 0.651799
3123 0.651799
3124 0.651799
3125 0.651802
3126 0.651802
3127 0.651802
3128 0.651802
3129 0.651802
3130 0.651802
3131 0.651803
3132 0.651803
3133 0.651806
3134 0.651806
3135 0.651809
3136 0.651812
3137 0.651813
3138 0.651814
3139 0.651814
3140 0.651814
3141 0.651814
3142 0.651814
3143 0.651816
3144 0.651819
3145 0.651819
3146 0.651821
3147 0.651822
3148 0.651824
3149 0.651827
3150 0.651827
3151 0.651828
3152 0.65183
3153 0.65183
3154 0.65183
3155 0.65183
3156 0.65183
3157 0.65183
3158 0.65183
3159 0.651835
3160 0.651836
3161 0.651836
3162 0.651836
3163 0.651836
3164 0.651837
3165 0.651837
3166 0.651837
3167 0.651838
3168 0.65184
3169 0.65184
3170 0.651841
3171 0.651841
3172 0.651841
3173 0.651844
3174 0.651846
3175 0.651851
3176 0.651853
3177 0.651853
3178 0.651853
3179 0.651855
3180 0.651856
3181 0.651859
3182 0.651867
3183 0.651867
3184 0.651867
3185 0.651867
3186 0.651867
3187 0.651867
3188 0.651868
3189 0.651868
3190 0.65187
3191 0.65187
3192 0.65187
3193 0.651873
3194 0.651873
3195 0.651873
3196 0.651873
3197 0.651874
3198 0.651874
3199 0.651874
3200 0.651874
3201 0.651874
3202 0.651874
3203 0.651876
3204 0.651877
3205 0.651878
3206 0.65188
3207 0.65188
3208 0.65188
3209 0.65188
3210 0.65188
3211 0.651881
3212 0.651881
3213 0.651881
3214 0.651881
3215 0.651883
3216 0.651896
3217 0.651897
3218 0.651898
3219 0.651898
3220 0.6519
3221 0.651901
3222 0.651901
3223 0.651901
3224 0.651901
3225 0.651902
3226 0.651902
3227 0.651902
3228 0.651902
3229 0.651903
3230 0.651903
3231 0.651904
3232 0.651905
3233 0.651905
3234 0.651905
3235 0.651905
3236 0.651905
3237 0.651906
3238 0.651906
3239 0.651906
3240 0.651906
3241 0.651907
3242 0.651907
3243 0.651907
3244 0.651907
3245 0.651907
3246 0.651908
3247 0.651908
3248 0.65191
3249 0.65191
3250 0.65191
3251 0.65191
3252 0.651915
3253 0.651917
3254 0.651918
3255 0.65192
3256 0.65192
3257 0.651926
3258 0.651927
3259 0.651928
3260 0.651928
3261 0.65193
3262 0.651931
3263 0.651931
3264 0.651931
3265 0.651931
3266 0.651936
3267 0.651936
3268 0.651936
3269 0.651936
3270 0.651936
3271 0.651936
3272 0.651936
3273 0.651936
3274 0.651939
3275 0.651939
3276 0.65194
3277 0.65194
3278 0.65194
3279 0.65194
3280 0.65194
3281 0.651941
3282 0.65195
3283 0.65195
3284 0.651951
3285 0.651951
3286 0.651951
3287 0.651952
3288 0.651955
3289 0.651955
3290 0.651957
3291 0.651957
3292 0.651957
3293 0.651963
3294 0.651963
3295 0.651964
3296 0.651964
3297 0.651969
3298 0.651975
3299 0.651976
3300 0.651976
3301 0.651976
3302 0.651979
3303 0.65198
3304 0.65198
3305 0.651983
3306 0.651984
3307 0.651984
3308 0.651984
3309 0.651985
3310 0.651986
3311 0.651987
3312 0.651991
3313 0.651991
3314 0.651993
3315 0.651995
3316 0.651995
3317 0.651996
3318 0.652002
3319 0.652002
3320 0.652003
3321 0.652003
3322 0.652003
3323 0.652005
3324 0.652015
3325 0.652016
3326 0.65202
3327 0.65202
3328 0.65202
3329 0.652021
3330 0.652021
3331 0.652021
3332 0.652021
3333 0.652021
3334 0.652022
3335 0.652022
3336 0.652023
3337 0.652024
3338 0.652025
3339 0.652025
3340 0.652026
3341 0.652027
3342 0.652031
3343 0.652032
3344 0.652034
3345 0.652034
3346 0.652035
3347 0.652041
3348 0.652043
3349 0.652043
3350 0.652043
3351 0.652043
3352 0.652044
3353 0.652044
3354 0.652046
3355 0.652046
3356 0.652046
3357 0.652046
3358 0.652047
3359 0.652047
3360 0.652047
3361 0.652054
3362 0.652054
3363 0.652054
3364 0.652055
3365 0.652055
3366 0.652055
3367 0.652056
3368 0.652057
3369 0.652057
3370 0.652061
3371 0.652061
3372 0.652061
3373 0.652063
3374 0.652064
3375 0.652065
3376 0.652066
3377 0.652067
3378 0.652073
3379 0.652073
3380 0.652073
3381 0.652074
3382 0.652075
3383 0.652075
3384 0.652075
3385 0.65209
3386 0.652092
3387 0.652094
3388 0.652094
3389 0.652098
3390 0.652099
3391 0.652107
3392 0.652109
3393 0.652109
3394 0.652117
3395 0.652123
3396 0.652123
3397 0.652123
3398 0.652124
3399 0.652127
3400 0.652127
3401 0.652127
3402 0.652129
3403 0.652129
3404 0.65213
3405 0.65213
3406 0.65213
3407 0.652131
3408 0.652131
3409 0.652131
3410 0.652134
3411 0.652134
3412 0.652134
3413 0.652134
3414 0.652135
3415 0.652135
3416 0.652136
3417 0.652136
3418 0.652137
3419 0.652138
3420 0.652138
3421 0.652139
3422 0.652141
3423 0.652141
3424 0.652141
3425 0.652142
3426 0.652144
3427 0.652144
3428 0.652145
3429 0.652145
3430 0.652145
3431 0.652146
3432 0.652146
3433 0.652146
3434 0.652146
3435 0.652146
3436 0.652146
3437 0.652146
3438 0.652146
3439 0.652146
3440 0.652146
3441 0.652146
3442 0.652146
3443 0.652147
3444 0.652147
3445 0.652147
3446 0.652147
3447 0.652147
3448 0.652148
3449 0.652148
3450 0.652148
3451 0.65215
3452 0.65215
3453 0.652151
3454 0.652151
3455 0.652151
3456 0.652153
3457 0.652153
3458 0.652153
3459 0.652153
3460 0.652153
3461 0.652155
3462 0.652155
3463 0.652156
3464 0.652156
3465 0.652156
3466 0.652156
3467 0.652157
3468 0.652159
3469 0.652159
3470 0.652159
3471 0.652159
3472 0.652161
3473 0.652161
3474 0.652163
3475 0.652168
3476 0.652168
3477 0.652168
3478 0.652168
3479 0.652169
3480 0.652169
3481 0.65217
3482 0.65217
3483 0.652172
3484 0.652172
3485 0.652173
3486 0.652173
3487 0.652173
3488 0.652173
3489 0.652173
3490 0.652177
3491 0.652178
3492 0.652178
3493 0.652179
3494 0.652179
3495 0.652179
3496 0.652179
3497 0.652179
3498 0.652179
3499 0.65218
3500 0.65218
3501 0.652181
3502 0.652186
3503 0.652186
3504 0.652186
3505 0.652187
3506 0.652187
3507 0.652189
3508 0.65219
3509 0.652193
3510 0.652194
3511 0.652195
3512 0.652195
3513 0.652195
3514 0.652196
3515 0.652201
3516 0.652201
3517 0.652201
3518 0.652202
3519 0.652202
3520 0.652207
3521 0.652211
3522 0.652211
3523 0.652211
3524 0.652211
3525 0.652212
3526 0.652212
3527 0.652212
3528 0.652213
3529 0.652218
3530 0.652218
3531 0.652219
3532 0.652221
3533 0.652223
3534 0.652223
3535 0.652224
3536 0.652227
3537 0.652231
3538 0.652243
3539 0.652243
3540 0.652245
3541 0.652245
3542 0.652247
3543 0.65225
3544 0.65225
3545 0.65225
3546 0.652252
3547 0.652253
3548 0.652254
3549 0.652255
3550 0.652258
3551 0.652296
3552 0.652297
3553 0.652297
3554 0.652299
3555 0.6523
3556 0.652301
3557 0.652302
3558 0.652302
3559 0.652312
3560 0.652312
3561 0.652312
3562 0.652312
3563 0.652312
3564 0.652313
3565 0.652314
3566 0.652314
3567 0.652314
3568 0.652314
3569 0.652314
3570 0.652314
3571 0.652315
3572 0.652315
3573 0.652315
3574 0.652315
3575 0.652316
3576 0.652316
3577 0.652316
3578 0.652317
3579 0.65232
3580 0.65232
3581 0.65232
3582 0.652323
3583 0.652323
3584 0.652325
3585 0.652327
3586 0.652327
3587 0.652327
3588 0.652327
3589 0.652327
3590 0.652327
3591 0.652328
3592 0.652328
3593 0.652329
3594 0.652329
3595 0.652329
3596 0.65233
3597 0.65233
3598 0.65233
3599 0.65233


==> plots/data/dataGC-Journal-Sup_nC.dat <==
0 0.518324
1 0.545364
2 0.549669
3 0.566392
4 0.576018
5 0.577208
6 0.590044
7 0.5913
8 0.592476
9 0.593021
10 0.593313
11 0.593901
12 0.594386
13 0.594829
14 0.595293
15 0.596045
16 0.596233
17 0.596683
18 0.596922
19 0.597084
20 0.597239
21 0.59743
22 0.597573
23 0.598089
24 0.598513
25 0.598708
26 0.599301
27 0.59945
28 0.599703
29 0.599946
30 0.600125
31 0.600461
32 0.600644
33 0.600878
34 0.601012
35 0.601116
36 0.601539
37 0.601823
38 0.601926
39 0.602157
40 0.602431
41 0.602573
42 0.602615
43 0.602789
44 0.602866
45 0.603069
46 0.603241
47 0.603426
48 0.603633
49 0.603768
50 0.603974
51 0.6041
52 0.604252
53 0.604368
54 0.60443
55 0.6045
56 0.604537
57 0.604577
58 0.604649
59 0.605055
60 0.605121
61 0.605162
62 0.605182
63 0.605201
64 0.60523
65 0.605294
66 0.605356
67 0.605468
68 0.605555
69 0.605568
70 0.605587
71 0.605617
72 0.605638
73 0.60565
74 0.605916
75 0.606043
76 0.606154
77 0.606206
78 0.606569
79 0.606592
80 0.60671
81 0.606766
82 0.606809
83 0.606809
84 0.606862
85 0.606889
86 0.606889
87 0.606905
88 0.606949
89 0.606969
90 0.606974
91 0.607
92 0.607092
93 0.607339
94 0.6074
95 0.610438
96 0.613088
97 0.615938
98 0.616072
99 0.616079
100 0.618682
101 0.618685
102 0.618701
103 0.618751
104 0.618856
105 0.618865
106 0.618865
107 0.61901
108 0.619107
109 0.619113
110 0.619113
111 0.619119
112 0.619143
113 0.619157
114 0.619204
115 0.619261
116 0.619264
117 0.619281
118 0.61931
119 0.619803
120 0.619916
121 0.619955
122 0.619985
123 0.620014
124 0.620031
125 0.620037
126 0.620052
127 0.620061
128 0.62024
129 0.620241
130 0.62028
131 0.620296
132 0.620544
133 0.620608
134 0.620639
135 0.620646
136 0.620705
137 0.620739
138 0.620739
139 0.620739
140 0.620845
141 0.620859
142 0.620899
143 0.620936
144 0.620995
145 0.620995
146 0.621017
147 0.621077
148 0.6211
149 0.621141
150 0.621239
151 0.621309
152 0.621348
153 0.621426
154 0.621442
155 0.621477
156 0.621547
157 0.621547
158 0.621547
159 0.621551
160 0.621562
161 0.621624
162 0.621652
163 0.621739
164 0.621779
165 0.621788
166 0.621801
167 0.621829
168 0.621858
169 0.621865
170 0.621874
171 0.621916
172 0.621928
173 0.621928
174 0.621935
175 0.621948
176 0.622048
177 0.622048
178 0.622108
179 0.622163
180 0.622245
181 0.622286
182 0.622291
183 0.622297
184 0.622317
185 0.622359
186 0.622418
187 0.622427
188 0.622547
189 0.622582
190 0.622655
191 0.622655
192 0.622655
193 0.622655
194 0.622661
195 0.622679
196 0.622736
197 0.622755
198 0.622755
199 0.622761
200 0.622763
201 0.622784
202 0.622797
203 0.622797
204 0.622808
205 0.622971
206 0.623035
207 0.623087
208 0.62309
209 0.62309
210 0.623199
211 0.623199
212 0.623208
213 0.623208
214 0.623397
215 0.623448
216 0.623448
217 0.623454
218 0.623493
219 0.623493
220 0.623493
221 0.623503
222 0.623503
223 0.623509
224 0.623526
225 0.623526
226 0.62356
227 0.623658
228 0.62371
229 0.623713
230 0.623713
231 0.623794
232 0.623828
233 0.623828
234 0.623833
235 0.623833
236 0.623833
237 0.623833
238 0.623854
239 0.623854
240 0.623917
241 0.623917
242 0.623928
243 0.623928
244 0.62395
245 0.623972
246 0.624012
247 0.624012
248 0.624034
249 0.624034
250 0.624047
251 0.624068
252 0.624083
253 0.624108
254 0.624114
255 0.624244
256 0.624267
257 0.624267
258 0.62443
259 0.624517
260 0.624528
261 0.624528
262 0.624535
263 0.624565
264 0.624565
265 0.624565
266 0.624565
267 0.624623
268 0.624634
269 0.624634
270 0.624647
271 0.624682
272 0.624682
273 0.624701
274 0.624701
275 0.624704
276 0.624708
277 0.624727
278 0.624727
279 0.624755
280 0.624755
281 0.624755
282 0.62476
283 0.62476
284 0.624778
285 0.624778
286 0.624789
287 0.624789
288 0.624852
289 0.624852
290 0.624852
291 0.624876
292 0.624888
293 0.624903
294 0.625119
295 0.625119
296 0.625137
297 0.625235
298 0.625235
299 0.625273
300 0.625348
301 0.625348
302 0.625354
303 0.62537
304 0.62537
305 0.62537
306 0.625512
307 0.625763
308 0.625763
309 0.625769
310 0.625774
311 0.625787
312 0.625787
313 0.625789
314 0.625791
315 0.625791
316 0.625791
317 0.625791
318 0.625791
319 0.625805
320 0.625822
321 0.625947
322 0.625951
323 0.625953
324 0.625965
325 0.62597
326 0.62597
327 0.626014
328 0.626014
329 0.626014
330 0.626038
331 0.626038
332 0.626076
333 0.626139
334 0.626147
335 0.626154
336 0.626154
337 0.626154
338 0.626154
339 0.626171
340 0.626252
341 0.626252
342 0.62628
343 0.626317
344 0.626337
345 0.62635
346 0.62635
347 0.62635
348 0.62635
349 0.626382
350 0.626382
351 0.626382
352 0.626515
353 0.626524
354 0.626526
355 0.626743
356 0.626753
357 0.626753
358 0.626779
359 0.626779
360 0.626784
361 0.626784
362 0.626784
363 0.626797
364 0.626797
365 0.626807
366 0.626807
367 0.626807
368 0.626807
369 0.626807
370 0.626812
371 0.626818
372 0.626824
373 0.626829
374 0.626829
375 0.626838
376 0.626838
377 0.626838
378 0.626838
379 0.62684
380 0.626846
381 0.626858
382 0.626858
383 0.626865
384 0.626865
385 0.626865
386 0.626878
387 0.626878
388 0.626883
389 0.626883
390 0.626936
391 0.626936
392 0.626959
393 0.626959
394 0.626959
395 0.626961
396 0.626961
397 0.626961
398 0.626986
399 0.626986
400 0.626989
401 0.626999
402 0.627053
403 0.627056
404 0.627056
405 0.627062
406 0.62707
407 0.62707
408 0.627076
409 0.627076
410 0.627076
411 0.62708
412 0.62708
413 0.62708
414 0.627091
415 0.627091
416 0.627148
417 0.627154
418 0.627154
419 0.627159
420 0.627159
421 0.627165
422 0.627182
423 0.627197
424 0.627197
425 0.627197
426 0.627197
427 0.627204
428 0.627204
429 0.627208
430 0.627208
431 0.627208
432 0.627208
433 0.627214
434 0.627214
435 0.627328
436 0.627328
437 0.627334
438 0.627455
439 0.627455
440 0.627455
441 0.627481
442 0.627485
443 0.627516
444 0.6276
445 0.6276
446 0.627627
447 0.62763
448 0.62764
449 0.627647
450 0.627647
451 0.627657
452 0.627657
453 0.627657
454 0.627659
455 0.627673
456 0.627673
457 0.627673
458 0.62768
459 0.627686
460 0.627686
461 0.627686
462 0.627686
463 0.627686
464 0.627693
465 0.627734
466 0.627734
467 0.627735
468 0.627735
469 0.627735
470 0.627751
471 0.627751
472 0.627756
473 0.627756
474 0.627756
475 0.627767
476 0.627767
477 0.62779
478 0.62779
479 0.62779
480 0.62779
481 0.627802
482 0.627816
483 0.627816
484 0.627816
485 0.627823
486 0.627823
487 0.627824
488 0.627824
489 0.627824
490 0.627824
491 0.627824
492 0.627824
493 0.627829
494 0.627829
495 0.627832
496 0.627832
497 0.627833
498 0.627849
499 0.627853
500 0.627853
501 0.627863
502 0.627863
503 0.627875
504 0.627883
505 0.627883
506 0.627883
507 0.627883
508 0.627888
509 0.627888
510 0.627898
511 0.628038
512 0.628038
513 0.628038
514 0.62804
515 0.62804
516 0.62804
517 0.62804
518 0.62804
519 0.628074
520 0.628074
521 0.628074
522 0.628074
523 0.62809
524 0.628092
525 0.628092
526 0.628096
527 0.628096
528 0.628096
529 0.628116
530 0.628116
531 0.628116
532 0.628116
533 0.628134
534 0.628134
535 0.628134
536 0.628134
537 0.628142
538 0.628154
539 0.628154
540 0.628154
541 0.628154
542 0.628165
543 0.628165
544 0.628178
545 0.628184
546 0.628184
547 0.628184
548 0.628184
549 0.628184
550 0.62819
551 0.628202
552 0.628202
553 0.628202
554 0.628224
555 0.628224
556 0.628224
557 0.628236
558 0.628236
559 0.628236
560 0.628236
561 0.628236
562 0.628247
563 0.628247
564 0.628247
565 0.628387
566 0.62839
567 0.62839
568 0.628394
569 0.628415
570 0.628415
571 0.628415
572 0.628423
573 0.628423
574 0.628437
575 0.62859
576 0.62859
577 0.62859
578 0.62859
579 0.62859
580 0.628599
581 0.628599
582 0.628602
583 0.628621
584 0.628621
585 0.62863
586 0.62863
587 0.62863
588 0.62863
589 0.62863
590 0.62863
591 0.628632
592 0.628659
593 0.628666
594 0.628666
595 0.628666
596 0.628666
597 0.628666
598 0.628666
599 0.628666
600 0.628666
601 0.628673
602 0.628673
603 0.62868
604 0.628683
605 0.628734
606 0.628754
607 0.628763
608 0.628763
609 0.628766
610 0.628766
611 0.628778
612 0.628778
613 0.62878
614 0.62878
615 0.62878
616 0.628785
617 0.628895
618 0.628905
619 0.628905
620 0.628905
621 0.628905
622 0.628915
623 0.62898
624 0.62898
625 0.62898
626 0.62898
627 0.628985
628 0.628991
629 0.628991
630 0.628991
631 0.628991
632 0.628991
633 0.628991
634 0.628996
635 0.629001
636 0.629001
637 0.629001
638 0.629015
639 0.629019
640 0.629019
641 0.629019
642 0.629022
643 0.629029
644 0.629029
645 0.629029
646 0.629033
647 0.629033
648 0.629033
649 0.629033
650 0.629033
651 0.62904
652 0.62905
653 0.62913
654 0.629152
655 0.629152
656 0.629152
657 0.629152
658 0.629152
659 0.629152
660 0.629152
661 0.629152
662 0.629152
663 0.629195
664 0.629195
665 0.629195
666 0.629195
667 0.629195
668 0.629212
669 0.629212
670 0.629254
671 0.629254
672 0.629254
673 0.629254
674 0.629254
675 0.629254
676 0.629258
677 0.629258
678 0.629264
679 0.629372
680 0.629389
681 0.629392
682 0.629395
683 0.629402
684 0.629402
685 0.629463
686 0.629485
687 0.629485
688 0.629485
689 0.629485
690 0.629485
691 0.629496
692 0.629496
693 0.629496
694 0.629502
695 0.629502
696 0.62952
697 0.629531
698 0.629531
699 0.629531
700 0.629531
701 0.629535
702 0.629551
703 0.629551
704 0.629551
705 0.629551
706 0.629551
707 0.629551
708 0.629586
709 0.629586
710 0.629603
711 0.629603
712 0.629609
713 0.629609
714 0.629609
715 0.629609
716 0.629613
717 0.629613
718 0.629632
719 0.629632
720 0.629632
721 0.629632
722 0.629704
723 0.629704
724 0.629704
725 0.629704
726 0.629711
727 0.629711
728 0.629711
729 0.629711
730 0.629711
731 0.629747
732 0.629747
733 0.629747
734 0.629747
735 0.629986
736 0.629986
737 0.629993
738 0.629998
739 0.629998
740 0.630003
741 0.630003
742 0.630009
743 0.630009
744 0.630052
745 0.630052
746 0.630052
747 0.630052
748 0.630057
749 0.630057
750 0.630057
751 0.630058
752 0.630061
753 0.630061
754 0.630074
755 0.630074
756 0.630074
757 0.630074
758 0.630079
759 0.630079
760 0.630104
761 0.630104
762 0.630104
763 0.630104
764 0.630123
765 0.630123
766 0.630123
767 0.630123
768 0.630123
769 0.630123
770 0.630123
771 0.630123
772 0.63014
773 0.63025
774 0.63025
775 0.63025
776 0.63025
777 0.63025
778 0.63025
779 0.63025
780 0.630255
781 0.630255
782 0.630255
783 0.630255
784 0.630256
785 0.630256
786 0.630262
787 0.630275
788 0.630275
789 0.630275
790 0.630286
791 0.630292
792 0.630292
793 0.630292
794 0.630295
795 0.630295
796 0.630298
797 0.630311
798 0.630311
799 0.630311
800 0.630311
801 0.630397
802 0.630397
803 0.630398
804 0.630398
805 0.630499
806 0.630499
807 0.630512
808 0.630512
809 0.630512
810 0.630512
811 0.630512
812 0.630526
813 0.630526
814 0.630526
815 0.630526
816 0.630549
817 0.630556
818 0.630556
819 0.630556
820 0.630556
821 0.630556
822 0.630556
823 0.630556
824 0.630556
825 0.630556
826 0.630556
827 0.630556
828 0.630556
829 0.630563
830 0.630563
831 0.630563
832 0.630563
833 0.630563
834 0.630567
835 0.63057
836 0.63058
837 0.63058
838 0.63058
839 0.63058
840 0.63058
841 0.63058
842 0.63058
843 0.63058
844 0.630586
845 0.630592
846 0.630592
847 0.630592
848 0.630592
849 0.630592
850 0.630592
851 0.630597
852 0.630597
853 0.630597
854 0.630597
855 0.630597
856 0.630597
857 0.630597
858 0.630597
859 0.630597
860 0.630597
861 0.630597
862 0.63061
863 0.63061
864 0.63061
865 0.63061
866 0.630635
867 0.630635
868 0.630635
869 0.630635
870 0.630635
871 0.630635
872 0.630635
873 0.630635
874 0.630636
875 0.630642
876 0.630655
877 0.630655
878 0.630655
879 0.630655
880 0.630655
881 0.630655
882 0.630841
883 0.630841
884 0.630841
885 0.630841
886 0.630841
887 0.630841
888 0.63089
889 0.6309
890 0.6309
891 0.630913
892 0.630913
893 0.630913
894 0.630913
895 0.630944
896 0.630944
897 0.630944
898 0.630944
899 0.630944
900 0.630963
901 0.630963
902 0.630963
903 0.630963
904 0.630963
905 0.630963
906 0.630963
907 0.630963
908 0.630978
909 0.630978
910 0.630978
911 0.630978
912 0.630978
913 0.630978
914 0.630978
915 0.630978
916 0.630978
917 0.630991
918 0.630991
919 0.631005
920 0.631005
921 0.631005
922 0.631005
923 0.631005
924 0.631005
925 0.631025
926 0.631025
927 0.631025
928 0.631025
929 0.631061
930 0.631061
931 0.631061
932 0.631061
933 0.631061
934 0.631061
935 0.631061
936 0.631071
937 0.631077
938 0.631077
939 0.631145
940 0.631145
941 0.631145
942 0.631145
943 0.631145
944 0.631145
945 0.631151
946 0.631151
947 0.63116
948 0.63116
949 0.63116
950 0.63116
951 0.631239
952 0.631245
953 0.63125
954 0.63125
955 0.631261
956 0.631261
957 0.631261
958 0.631261
959 0.631261
960 0.631267
961 0.631267
962 0.631267
963 0.631267
964 0.631267
965 0.631267
966 0.631325
967 0.631325
968 0.631325
969 0.631325
970 0.631325
971 0.631325
972 0.631325
973 0.631325
974 0.631325
975 0.631325
976 0.631325
977 0.631325
978 0.631325
979 0.631325
980 0.631325
981 0.631325
982 0.631336
983 0.631336
984 0.631336
985 0.631336
986 0.631336
987 0.631336
988 0.631336
989 0.631336
990 0.631336
991 0.631336
992 0.631336
993 0.631336
994 0.631336
995 0.631336
996 0.631336
997 0.631336
998 0.631336
999 0.63138
1000 0.63138
1001 0.63138
1002 0.63138
1003 0.63138
1004 0.63138
1005 0.63138
1006 0.63138
1007 0.63138
1008 0.63138
1009 0.63138
1010 0.63138
1011 0.63138
1012 0.63138
1013 0.63138
1014 0.63138
1015 0.63138
1016 0.63138
1017 0.63138
1018 0.631385
1019 0.631385
1020 0.631385
1021 0.631385
1022 0.631385
1023 0.631385
1024 0.631385
1025 0.631385
1026 0.631385
1027 0.631385
1028 0.631435
1029 0.631435
1030 0.631442
1031 0.631448
1032 0.631448
1033 0.631448
1034 0.631448
1035 0.631448
1036 0.631448
1037 0.631453
1038 0.631453
1039 0.631453
1040 0.631453
1041 0.631453
1042 0.631457
1043 0.631461
1044 0.631461
1045 0.631461
1046 0.631461
1047 0.63148
1048 0.63148
1049 0.63148
1050 0.631544
1051 0.631544
1052 0.631544
1053 0.631555
1054 0.631555
1055 0.631555
1056 0.63156
1057 0.63156
1058 0.63156
1059 0.63156
1060 0.63156
1061 0.63156
1062 0.63156
1063 0.63156
1064 0.63156
1065 0.63156
1066 0.63156
1067 0.631632
1068 0.631632
1069 0.631632
1070 0.631669
1071 0.631669
1072 0.631669
1073 0.631669
1074 0.631669
1075 0.631682
1076 0.631682
1077 0.631682
1078 0.631687
1079 0.631687
1080 0.631687
1081 0.631687
1082 0.631687
1083 0.631687
1084 0.631687
1085 0.631687
1086 0.631691
1087 0.631691
1088 0.631691
1089 0.631691
1090 0.631691
1091 0.631691
1092 0.631691
1093 0.631691
1094 0.631691
1095 0.631691
1096 0.631691
1097 0.631691
1098 0.631691
1099 0.631691
1100 0.631691
1101 0.631691
1102 0.631691
1103 0.631691
1104 0.631691
1105 0.631698
1106 0.631698
1107 0.631698
1108 0.631698
1109 0.631698
1110 0.631698
1111 0.631698
1112 0.631698
1113 0.631698
1114 0.631701
1115 0.631701
1116 0.631706
1117 0.631706
1118 0.631706
1119 0.631706
1120 0.631706
1121 0.631706
1122 0.631706
1123 0.631706
1124 0.631706
1125 0.631706
1126 0.631706
1127 0.631707
1128 0.631707
1129 0.631711
1130 0.631711
1131 0.631711
1132 0.631741
1133 0.631741
1134 0.631741
1135 0.631741
1136 0.631741
1137 0.631741
1138 0.631741
1139 0.631741
1140 0.631741
1141 0.631741
1142 0.631741
1143 0.631741
1144 0.631741
1145 0.631741
1146 0.631741
1147 0.631741
1148 0.631741
1149 0.631741
1150 0.631783
1151 0.631783
1152 0.631783
1153 0.631783
1154 0.631783
1155 0.631783
1156 0.631783
1157 0.631783
1158 0.631783
1159 0.631796
1160 0.631796
1161 0.631796
1162 0.631796
1163 0.631796
1164 0.631796
1165 0.631796
1166 0.631824
1167 0.631859
1168 0.631859
1169 0.631859
1170 0.631859
1171 0.631859
1172 0.631859
1173 0.631859
1174 0.631859
1175 0.631859
1176 0.631859
1177 0.631866
1178 0.631866
1179 0.631866
1180 0.631866
1181 0.631866
1182 0.631866
1183 0.631866
1184 0.631866
1185 0.631866
1186 0.631866
1187 0.631866
1188 0.631866
1189 0.631866
1190 0.631866
1191 0.63198
1192 0.63198
1193 0.63198
1194 0.63198
1195 0.63198
1196 0.63198
1197 0.63198
1198 0.63198
1199 0.63198
1200 0.63198
1201 0.63198
1202 0.63198
1203 0.63198
1204 0.63198
1205 0.63198
1206 0.63198
1207 0.63198
1208 0.631986
1209 0.631986
1210 0.631986
1211 0.631986
1212 0.631986
1213 0.631986
1214 0.631986
1215 0.631986
1216 0.631986
1217 0.631986
1218 0.631986
1219 0.631986
1220 0.631986
1221 0.631989
1222 0.631989
1223 0.631989
1224 0.631989
1225 0.631989
1226 0.631989
1227 0.631989
1228 0.631994
1229 0.631994
1230 0.632076
1231 0.632076
1232 0.632076
1233 0.632076
1234 0.632076
1235 0.632076
1236 0.632076
1237 0.632076
1238 0.632076
1239 0.632079
1240 0.632079
1241 0.632079
1242 0.632079
1243 0.632079
1244 0.632079
1245 0.632089
1246 0.632089
1247 0.632089
1248 0.632089
1249 0.632089
1250 0.632099
1251 0.632099
1252 0.6321
1253 0.6321
1254 0.6321
1255 0.6321
1256 0.6321
1257 0.632114
1258 0.632114
1259 0.632114
1260 0.632114
1261 0.632114
1262 0.63212
1263 0.63212
1264 0.63212
1265 0.63212
1266 0.632125
1267 0.63213
1268 0.63213
1269 0.63213
1270 0.63213
1271 0.63213
1272 0.63213
1273 0.63213
1274 0.632136
1275 0.632136
1276 0.632137
1277 0.632137
1278 0.632137
1279 0.632137
1280 0.632137
1281 0.632137
1282 0.632145
1283 0.632151
1284 0.632154
1285 0.632154
1286 0.632154
1287 0.632154
1288 0.632173
1289 0.632173
1290 0.632193
1291 0.632193
1292 0.632193
1293 0.632193
1294 0.632193
1295 0.632193
1296 0.632196
1297 0.632196
1298 0.632196
1299 0.632196
1300 0.632196
1301 0.632196
1302 0.632214
1303 0.632214
1304 0.632214
1305 0.63222
1306 0.63222
1307 0.63222
1308 0.63222
1309 0.63222
1310 0.63222
1311 0.63222
1312 0.63222
1313 0.63222
1314 0.63222
1315 0.63222
1316 0.63222
1317 0.63222
1318 0.63222
1319 0.63222
1320 0.63222
1321 0.63224
1322 0.63224
1323 0.63224
1324 0.63224
1325 0.63224
1326 0.63224
1327 0.63224
1328 0.63224
1329 0.632247
1330 0.632247
1331 0.632247
1332 0.632247
1333 0.632252
1334 0.632252
1335 0.632252
1336 0.632252
1337 0.632252
1338 0.632463
1339 0.632463
1340 0.632463
1341 0.632463
1342 0.632463
1343 0.632463
1344 0.632644
1345 0.632644
1346 0.632644
1347 0.632644
1348 0.632644
1349 0.632644
1350 0.632651
1351 0.632651
1352 0.632651
1353 0.632651
1354 0.632651
1355 0.632651
1356 0.632651
1357 0.632651
1358 0.632666
1359 0.632666
1360 0.632666
1361 0.632666
1362 0.632666
1363 0.632688
1364 0.632688
1365 0.632691
1366 0.632691
1367 0.632691
1368 0.632691
1369 0.632691
1370 0.632692
1371 0.632692
1372 0.632692
1373 0.632692
1374 0.632692
1375 0.632692
1376 0.632692
1377 0.632692
1378 0.632692
1379 0.632709
1380 0.632709
1381 0.632709
1382 0.632711
1383 0.632711
1384 0.632711
1385 0.632711
1386 0.632711
1387 0.632711
1388 0.632711
1389 0.632711
1390 0.632711
1391 0.632711
1392 0.632711
1393 0.632711
1394 0.632711
1395 0.632711
1396 0.632711
1397 0.632714
1398 0.632714
1399 0.632714
1400 0.632714
1401 0.632714
1402 0.632714
1403 0.632714
1404 0.632714
1405 0.632714
1406 0.632714
1407 0.632714
1408 0.632714
1409 0.632714
1410 0.632714
1411 0.632714
1412 0.632714
1413 0.632714
1414 0.632714
1415 0.632714
1416 0.632714
1417 0.632714
1418 0.632714
1419 0.632714
1420 0.632714
1421 0.632714
1422 0.632714
1423 0.632714
1424 0.632716
1425 0.632716
1426 0.632716
1427 0.632716
1428 0.632795
1429 0.632795
1430 0.632795
1431 0.632795
1432 0.632795
1433 0.632795
1434 0.632795
1435 0.632795
1436 0.632803
1437 0.632803
1438 0.632803
1439 0.632803
1440 0.632803
1441 0.632803
1442 0.632803
1443 0.632803
1444 0.632803
1445 0.632803
1446 0.632803
1447 0.632803
1448 0.632803
1449 0.632803
1450 0.632803
1451 0.632803
1452 0.632803
1453 0.632803
1454 0.632803
1455 0.632816
1456 0.632816
1457 0.632837
1458 0.632837
1459 0.632837
1460 0.632844
1461 0.632844
1462 0.632844
1463 0.632844
1464 0.632844
1465 0.632844
1466 0.632844
1467 0.632851
1468 0.632851
1469 0.632851
1470 0.632851
1471 0.632851
1472 0.632851
1473 0.632851
1474 0.632851
1475 0.632851
1476 0.632851
1477 0.632851
1478 0.632851
1479 0.632857
1480 0.632857
1481 0.632857
1482 0.632862
1483 0.632862
1484 0.632862
1485 0.632862
1486 0.632862
1487 0.632862
1488 0.632872
1489 0.632872
1490 0.632872
1491 0.632872
1492 0.632872
1493 0.632872
1494 0.632877
1495 0.632889
1496 0.632889
1497 0.632889
1498 0.632889
1499 0.632889
1500 0.632889
1501 0.632889
1502 0.632889
1503 0.632889
1504 0.63292
1505 0.63292
1506 0.63292
1507 0.63292
1508 0.632937
1509 0.632937
1510 0.632937
1511 0.632937
1512 0.632937
1513 0.632937
1514 0.632937
1515 0.632937
1516 0.632937
1517 0.632937
1518 0.633098
1519 0.633108
1520 0.633108
1521 0.633108
1522 0.633108
1523 0.633114
1524 0.633114
1525 0.633114
1526 0.633114
1527 0.633114
1528 0.633114
1529 0.633114
1530 0.633114
1531 0.633114
1532 0.633114
1533 0.633114
1534 0.633114
1535 0.633114
1536 0.633114
1537 0.633114
1538 0.633114
1539 0.633114
1540 0.633114
1541 0.633114
1542 0.633114
1543 0.633114
1544 0.633114
1545 0.633114
1546 0.633114
1547 0.633114
1548 0.633114
1549 0.633114
1550 0.633114
1551 0.633114
1552 0.633114
1553 0.633114
1554 0.633114
1555 0.633114
1556 0.633114
1557 0.633114
1558 0.633114
1559 0.633114
1560 0.633114
1561 0.633114
1562 0.633114
1563 0.633114
1564 0.633114
1565 0.633114
1566 0.633114
1567 0.633114
1568 0.633114
1569 0.633114
1570 0.633114
1571 0.633114
1572 0.633119
1573 0.633119
1574 0.633119
1575 0.633119
1576 0.633119
1577 0.633224
1578 0.633224
1579 0.633224
1580 0.633224
1581 0.633224
1582 0.633224
1583 0.633224
1584 0.633229
1585 0.633229
1586 0.633229
1587 0.633236
1588 0.633236
1589 0.633236
1590 0.633239
1591 0.633239
1592 0.633239
1593 0.633252
1594 0.633252
1595 0.633252
1596 0.633252
1597 0.633252
1598 0.633265
1599 0.633265
1600 0.633265
1601 0.633265
1602 0.633265
1603 0.633265
1604 0.633265
1605 0.633265
1606 0.633265
1607 0.633265
1608 0.633265
1609 0.633265
1610 0.633265
1611 0.633265
1612 0.633265
1613 0.633441
1614 0.633719
1615 0.633719
1616 0.633719
1617 0.633746
1618 0.633746
1619 0.633746
1620 0.633746
1621 0.633752
1622 0.633752
1623 0.633754
1624 0.633754
1625 0.633762
1626 0.633762
1627 0.633762
1628 0.633762
1629 0.633762
1630 0.633762
1631 0.633762
1632 0.633762
1633 0.633762
1634 0.633762
1635 0.63377
1636 0.63377
1637 0.63377
1638 0.63377
1639 0.633786
1640 0.633786
1641 0.633786
1642 0.633788
1643 0.633788
1644 0.633788
1645 0.633788
1646 0.633788
1647 0.633788
1648 0.633788
1649 0.633788
1650 0.633788
1651 0.633788
1652 0.633788
1653 0.633788
1654 0.633788
1655 0.633788
1656 0.633788
1657 0.633788
1658 0.633796
1659 0.633796
1660 0.633796
1661 0.633796
1662 0.633796
1663 0.633796
1664 0.633796
1665 0.633797
1666 0.633797
1667 0.633797
1668 0.633797
1669 0.633797
1670 0.633797
1671 0.633797
1672 0.633797
1673 0.633862
1674 0.633862
1675 0.633862
1676 0.633863
1677 0.633863
1678 0.633872
1679 0.633872
1680 0.633872
1681 0.633872
1682 0.633872
1683 0.633872
1684 0.633872
1685 0.633872
1686 0.633872
1687 0.633872
1688 0.633872
1689 0.633872
1690 0.633872
1691 0.633872
1692 0.633872
1693 0.633872
1694 0.633872
1695 0.633872
1696 0.633872
1697 0.633884
1698 0.633884
1699 0.633884
1700 0.633884
1701 0.633884
1702 0.633884
1703 0.633884
1704 0.633886
1705 0.633886
1706 0.633886
1707 0.633886
1708 0.633886
1709 0.633886
1710 0.633886
1711 0.633886
1712 0.633886
1713 0.633886
1714 0.633886
1715 0.633886
1716 0.633889
1717 0.633889
1718 0.633889
1719 0.633897
1720 0.633897
1721 0.633897
1722 0.633897
1723 0.633897
1724 0.633897
1725 0.633897
1726 0.633897
1727 0.633897
1728 0.633897
1729 0.633897
1730 0.633897
1731 0.633897
1732 0.633897
1733 0.633897
1734 0.633943
1735 0.633943
1736 0.633943
1737 0.633943
1738 0.633943
1739 0.633943
1740 0.633962
1741 0.633962
1742 0.634004
1743 0.634004
1744 0.634004
1745 0.634004
1746 0.634004
1747 0.634005
1748 0.634005
1749 0.634005
1750 0.634005
1751 0.634018
1752 0.634018
1753 0.634018
1754 0.634018
1755 0.634018
1756 0.634018
1757 0.634018
1758 0.634035
1759 0.634035
1760 0.634035
1761 0.634035
1762 0.634035
1763 0.63404
1764 0.63404
1765 0.63404
1766 0.63404
1767 0.63404
1768 0.63404
1769 0.63404
1770 0.63404
1771 0.634046
1772 0.634046
1773 0.634046
1774 0.634046
1775 0.634046
1776 0.634046
1777 0.634046
1778 0.634046
1779 0.634046
1780 0.634046
1781 0.634046
1782 0.634046
1783 0.634046
1784 0.634046
1785 0.634046
1786 0.634046
1787 0.634046
1788 0.634046
1789 0.634046
1790 0.634046
1791 0.634046
1792 0.634046
1793 0.634046
1794 0.634433
1795 0.634434
1796 0.634466
1797 0.634466
1798 0.634466
1799 0.634466
1800 0.634466
1801 0.634466
1802 0.634466
1803 0.634466
1804 0.634466
1805 0.634466
1806 0.634466
1807 0.634466
1808 0.634466
1809 0.634466
1810 0.634466
1811 0.634466
1812 0.634466
1813 0.634466
1814 0.634466
1815 0.634466
1816 0.634466
1817 0.634466
1818 0.634466
1819 0.634466
1820 0.634466
1821 0.634466
1822 0.634527
1823 0.634527
1824 0.634527
1825 0.634527
1826 0.634527
1827 0.634527
1828 0.634533
1829 0.634533
1830 0.634533
1831 0.634533
1832 0.634533
1833 0.634533
1834 0.634533
1835 0.634533
1836 0.634533
1837 0.634533
1838 0.634533
1839 0.634548
1840 0.634548
1841 0.634548
1842 0.634548
1843 0.634548
1844 0.634548
1845 0.634548
1846 0.634548
1847 0.634548
1848 0.634548
1849 0.634548
1850 0.634778
1851 0.634778
1852 0.634789
1853 0.634789
1854 0.634789
1855 0.634789
1856 0.634789
1857 0.634789
1858 0.634789
1859 0.634789
1860 0.634789
1861 0.634789
1862 0.634789
1863 0.634795
1864 0.634795
1865 0.634795
1866 0.634795
1867 0.634795
1868 0.634795
1869 0.634795
1870 0.634795
1871 0.634795
1872 0.634795
1873 0.634795
1874 0.634795
1875 0.6348
1876 0.6348
1877 0.6348
1878 0.6348
1879 0.6348
1880 0.634802
1881 0.634802
1882 0.634802
1883 0.634802
1884 0.634802
1885 0.634802
1886 0.634802
1887 0.634802
1888 0.634802
1889 0.634802
1890 0.634802
1891 0.634802
1892 0.634802
1893 0.634802
1894 0.634802
1895 0.634802
1896 0.634802
1897 0.634802
1898 0.634802
1899 0.634802
1900 0.634802
1901 0.634802
1902 0.634802
1903 0.634802
1904 0.634802
1905 0.634802
1906 0.634806
1907 0.634806
1908 0.634806
1909 0.634806
1910 0.634806
1911 0.634806
1912 0.634806
1913 0.634806
1914 0.634806
1915 0.634806
1916 0.634837
1917 0.634838
1918 0.634838
1919 0.634838
1920 0.634838
1921 0.634838
1922 0.634838
1923 0.634838
1924 0.634838
1925 0.634853
1926 0.634883
1927 0.634883
1928 0.634883
1929 0.634883
1930 0.634883
1931 0.634883
1932 0.634883
1933 0.634883
1934 0.634883
1935 0.634883
1936 0.634883
1937 0.634883
1938 0.634883
1939 0.634883
1940 0.634883
1941 0.634883
1942 0.634904
1943 0.634904
1944 0.634904
1945 0.634904
1946 0.634904
1947 0.634904
1948 0.634904
1949 0.635178
1950 0.635178
1951 0.635231
1952 0.635231
1953 0.635231
1954 0.635231
1955 0.635231
1956 0.635231
1957 0.635231
1958 0.635231
1959 0.635231
1960 0.635231
1961 0.635231
1962 0.635231
1963 0.635231
1964 0.635242
1965 0.635242
1966 0.635289
1967 0.635289
1968 0.635289
1969 0.635289
1970 0.635295
1971 0.635305
1972 0.635305
1973 0.635305
1974 0.635305
1975 0.635305
1976 0.635305
1977 0.635305
1978 0.635309
1979 0.635309
1980 0.635309
1981 0.635315
1982 0.635319
1983 0.635319
1984 0.635319
1985 0.635319
1986 0.635319
1987 0.635319
1988 0.635319
1989 0.635319
1990 0.635319
1991 0.635319
1992 0.635319
1993 0.635359
1994 0.635359
1995 0.63536
1996 0.63536
1997 0.635361
1998 0.635361
1999 0.635361
2000 0.635361
2001 0.635361
2002 0.635364
2003 0.635364
2004 0.635364
2005 0.635364
2006 0.635364
2007 0.635364
2008 0.635364
2009 0.635364
2010 0.635364
2011 0.635364
2012 0.635364
2013 0.635364
2014 0.635364
2015 0.635364
2016 0.635364
2017 0.635364
2018 0.635451
2019 0.635451
2020 0.635451
2021 0.635451
2022 0.635451
2023 0.635451
2024 0.635451
2025 0.635451
2026 0.635451
2027 0.635451
2028 0.635489
2029 0.635489
2030 0.635489
2031 0.635489
2032 0.635489
2033 0.635489
2034 0.635489
2035 0.635489
2036 0.635489
2037 0.635489
2038 0.635489
2039 0.635508
2040 0.635508
2041 0.635508
2042 0.635513
2043 0.635513
2044 0.635513
2045 0.635513
2046 0.635513
2047 0.635513
2048 0.635518
2049 0.635518
2050 0.635518
2051 0.635518
2052 0.635518
2053 0.635518
2054 0.635518
2055 0.635518
2056 0.635518
2057 0.635518
2058 0.635518
2059 0.635518
2060 0.635518
2061 0.635518
2062 0.635518
2063 0.635518
2064 0.635518
2065 0.635518
2066 0.635534
2067 0.635534
2068 0.635534
2069 0.635534
2070 0.635534
2071 0.635534
2072 0.635534
2073 0.635534
2074 0.635534
2075 0.635534
2076 0.635534
2077 0.635534
2078 0.635534
2079 0.635534
2080 0.635534
2081 0.635534
2082 0.635534
2083 0.635534
2084 0.635534
2085 0.635534
2086 0.635534
2087 0.635534
2088 0.635534
2089 0.635551
2090 0.635551
2091 0.635551
2092 0.635551
2093 0.635551
2094 0.635551
2095 0.635551
2096 0.635551
2097 0.635551
2098 0.635551
2099 0.635551
2100 0.635551
2101 0.635551
2102 0.635551
2103 0.635551
2104 0.635551
2105 0.635551
2106 0.635551
2107 0.635551
2108 0.635551
2109 0.635551
2110 0.635551
2111 0.635551
2112 0.635551
2113 0.635551
2114 0.635551
2115 0.635551
2116 0.635551
2117 0.635551
2118 0.635551
2119 0.635551
2120 0.635551
2121 0.635551
2122 0.635551
2123 0.635551
2124 0.635551
2125 0.635551
2126 0.635559
2127 0.635559
2128 0.635559
2129 0.635559
2130 0.635559
2131 0.635559
2132 0.635559
2133 0.635559
2134 0.635559
2135 0.635559
2136 0.635567
2137 0.635567
2138 0.635567
2139 0.635567
2140 0.635567
2141 0.635567
2142 0.635567
2143 0.635567
2144 0.635567
2145 0.635567
2146 0.635567
2147 0.635567
2148 0.635567
2149 0.635567
2150 0.635567
2151 0.635567
2152 0.635567
2153 0.635567
2154 0.635567
2155 0.635567
2156 0.635567
2157 0.635567
2158 0.635567
2159 0.635567
2160 0.635567
2161 0.635567
2162 0.635567
2163 0.635567
2164 0.635567
2165 0.635567
2166 0.635567
2167 0.635599
2168 0.635599
2169 0.635601
2170 0.635601
2171 0.635601
2172 0.635601
2173 0.635601
2174 0.635601
2175 0.635607
2176 0.635607
2177 0.635607
2178 0.635607
2179 0.63561
2180 0.63561
2181 0.63561
2182 0.63561
2183 0.63561
2184 0.63561
2185 0.63561
2186 0.63561
2187 0.63561
2188 0.635619
2189 0.635619
2190 0.635619
2191 0.635619
2192 0.635619
2193 0.635619
2194 0.635619
2195 0.635619
2196 0.635619
2197 0.635619
2198 0.635619
2199 0.635619
2200 0.635619
2201 0.635619
2202 0.635619
2203 0.635669
2204 0.635672
2205 0.635672
2206 0.635672
2207 0.635672
2208 0.635672
2209 0.635672
2210 0.635672
2211 0.635672
2212 0.635672
2213 0.635672
2214 0.635672
2215 0.635672
2216 0.635672
2217 0.635672
2218 0.63568
2219 0.63568
2220 0.63568
2221 0.63568
2222 0.63568
2223 0.63568
2224 0.63568
2225 0.63568
2226 0.63568
2227 0.63568
2228 0.63568
2229 0.63568
2230 0.63568
2231 0.63568
2232 0.63568
2233 0.63568
2234 0.63568
2235 0.63568
2236 0.63568
2237 0.63568
2238 0.63568
2239 0.63568
2240 0.63568
2241 0.63568
2242 0.63568
2243 0.63568
2244 0.63568
2245 0.63568
2246 0.63568
2247 0.63568
2248 0.63568
2249 0.63568
2250 0.63568
2251 0.63568
2252 0.635692
2253 0.635692
2254 0.6357
2255 0.6357
2256 0.6357
2257 0.6357
2258 0.6357
2259 0.6357
2260 0.6357
2261 0.6357
2262 0.6357
2263 0.6357
2264 0.635705
2265 0.635705
2266 0.635728
2267 0.635728
2268 0.635728
2269 0.635728
2270 0.635728
2271 0.635735
2272 0.635735
2273 0.635735
2274 0.635735
2275 0.635735
2276 0.635735
2277 0.635735
2278 0.635735
2279 0.635735
2280 0.635735
2281 0.635735
2282 0.635735
2283 0.635735
2284 0.635735
2285 0.635735
2286 0.635735
2287 0.635735
2288 0.635735
2289 0.635735
2290 0.635735
2291 0.635735
2292 0.635735
2293 0.635793
2294 0.635793
2295 0.635793
2296 0.635793
2297 0.635793
2298 0.635793
2299 0.635793
2300 0.635793
2301 0.635793
2302 0.635793
2303 0.635793
2304 0.635793
2305 0.63582
2306 0.635846
2307 0.635846
2308 0.635846
2309 0.635846
2310 0.635846
2311 0.635846
2312 0.635846
2313 0.635846
2314 0.635846
2315 0.635846
2316 0.635852
2317 0.635869
2318 0.635869
2319 0.635869
2320 0.635869
2321 0.63587
2322 0.63587
2323 0.63587
2324 0.63587
2325 0.63587
2326 0.63587
2327 0.63587
2328 0.635888
2329 0.635888
2330 0.635888
2331 0.635888
2332 0.635888
2333 0.635888
2334 0.635888
2335 0.635888
2336 0.635888
2337 0.635888
2338 0.635888
2339 0.635889
2340 0.635889
2341 0.635889
2342 0.635895
2343 0.635903
2344 0.635903
2345 0.635903
2346 0.635906
2347 0.635985
2348 0.635985
2349 0.635985
2350 0.635985
2351 0.635985
2352 0.635985
2353 0.635985
2354 0.635985
2355 0.635985
2356 0.635985
2357 0.635985
2358 0.635985
2359 0.635985
2360 0.635985
2361 0.635985
2362 0.635985
2363 0.635985
2364 0.635985
2365 0.635985
2366 0.635985
2367 0.635985
2368 0.635985
2369 0.635985
2370 0.635985
2371 0.635985
2372 0.636019
2373 0.636019
2374 0.636019
2375 0.636022
2376 0.636022
2377 0.636022
2378 0.636022
2379 0.636022
2380 0.636022
2381 0.636022
2382 0.636022
2383 0.636022
2384 0.636022
2385 0.636022
2386 0.636022
2387 0.636022
2388 0.636022
2389 0.636022
2390 0.636022
2391 0.636022
2392 0.636023
2393 0.636023
2394 0.636023
2395 0.636023
2396 0.636023
2397 0.636023
2398 0.636023
2399 0.636023
2400 0.636023
2401 0.636023
2402 0.636023
2403 0.636023
2404 0.636027
2405 0.636027
2406 0.636027
2407 0.636027
2408 0.636027
2409 0.636027
2410 0.636027
2411 0.636027
2412 0.636027
2413 0.636027
2414 0.636027
2415 0.636027
2416 0.636027
2417 0.636027
2418 0.636027
2419 0.636027
2420 0.636027
2421 0.636027
2422 0.636027
2423 0.636027
2424 0.636027
2425 0.636027
2426 0.636027
2427 0.636027
2428 0.636027
2429 0.636027
2430 0.636027
2431 0.636027
2432 0.636027
2433 0.636027
2434 0.636027
2435 0.636027
2436 0.636027
2437 0.636027
2438 0.636027
2439 0.636027
2440 0.636027
2441 0.636027
2442 0.636027
2443 0.636027
2444 0.636027
2445 0.636027
2446 0.636027
2447 0.63603
2448 0.63603
2449 0.63603
2450 0.63603
2451 0.63603
2452 0.63603
2453 0.63603
2454 0.63603
2455 0.63603
2456 0.63603
2457 0.63603
2458 0.63603
2459 0.63603
2460 0.63603
2461 0.63603
2462 0.63603
2463 0.63603
2464 0.636034
2465 0.636034
2466 0.636034
2467 0.636034
2468 0.636034
2469 0.636034
2470 0.636034
2471 0.636034
2472 0.636034
2473 0.636034
2474 0.636034
2475 0.636034
2476 0.636034
2477 0.636034
2478 0.636034
2479 0.636034
2480 0.636034
2481 0.636034
2482 0.636034
2483 0.636034
2484 0.636034
2485 0.636034
2486 0.636034
2487 0.636034
2488 0.636034
2489 0.636034
2490 0.636034
2491 0.636034
2492 0.636034
2493 0.636034
2494 0.636034
2495 0.636034
2496 0.636034
2497 0.636034
2498 0.636034
2499 0.636034
2500 0.636041
2501 0.636041
2502 0.636041
2503 0.636041
2504 0.636041
2505 0.636041
2506 0.636041
2507 0.636041
2508 0.636041
2509 0.636041
2510 0.636041
2511 0.636041
2512 0.636041
2513 0.636041
2514 0.636041
2515 0.636041
2516 0.636049
2517 0.636072
2518 0.636072
2519 0.636072
2520 0.636072
2521 0.636072
2522 0.636072
2523 0.636072
2524 0.636072
2525 0.636072
2526 0.636072
2527 0.636072
2528 0.636072
2529 0.636072
2530 0.636077
2531 0.636077
2532 0.636077
2533 0.636077
2534 0.63616
2535 0.63616
2536 0.63616
2537 0.63616
2538 0.636163
2539 0.636163
2540 0.636163
2541 0.636163
2542 0.636163
2543 0.636163
2544 0.636163
2545 0.636163
2546 0.636163
2547 0.636163
2548 0.636163
2549 0.636163
2550 0.636163
2551 0.636163
2552 0.636163
2553 0.636163
2554 0.636163
2555 0.636163
2556 0.636163
2557 0.636163
2558 0.636163
2559 0.636163
2560 0.636163
2561 0.636163
2562 0.636168
2563 0.636168
2564 0.636168
2565 0.636215
2566 0.636215
2567 0.636215
2568 0.636215
2569 0.636215
2570 0.636215
2571 0.636225
2572 0.636231
2573 0.636231
2574 0.636231
2575 0.636231
2576 0.636231
2577 0.636231
2578 0.636231
2579 0.636231
2580 0.636231
2581 0.636231
2582 0.636231
2583 0.636231
2584 0.636231
2585 0.636236
2586 0.636236
2587 0.636236
2588 0.636236
2589 0.636236
2590 0.636236
2591 0.636236
2592 0.636236
2593 0.636236
2594 0.636236
2595 0.636236
2596 0.636236
2597 0.636236
2598 0.636236
2599 0.636236
2600 0.636236
2601 0.636236
2602 0.636236
2603 0.636236
2604 0.636236
2605 0.636236
2606 0.636237
2607 0.636237
2608 0.636237
2609 0.636237
2610 0.636237
2611 0.636238
2612 0.636238
2613 0.636238
2614 0.636238
2615 0.636238
2616 0.636238
2617 0.636238
2618 0.636238
2619 0.636238
2620 0.636238
2621 0.636238
2622 0.636238
2623 0.636238
2624 0.636238
2625 0.636238
2626 0.636238
2627 0.636238
2628 0.636238
2629 0.636245
2630 0.636245
2631 0.636245
2632 0.636245
2633 0.636245
2634 0.636245
2635 0.636245
2636 0.636245
2637 0.636245
2638 0.636245
2639 0.636245
2640 0.636251
2641 0.636251
2642 0.636251
2643 0.636251
2644 0.636251
2645 0.636251
2646 0.636326
2647 0.636326
2648 0.636326
2649 0.63634
2650 0.63634
2651 0.63634
2652 0.63634
2653 0.63634
2654 0.63634
2655 0.63634
2656 0.63634
2657 0.636341
2658 0.636341
2659 0.636341
2660 0.636341
2661 0.636341
2662 0.636341
2663 0.636358
2664 0.636358
2665 0.636358
2666 0.636358
2667 0.636358
2668 0.636358
2669 0.636358
2670 0.636358
2671 0.636358
2672 0.636358
2673 0.636369
2674 0.636369
2675 0.636369
2676 0.636369
2677 0.636369
2678 0.636369
2679 0.636369
2680 0.636369
2681 0.636388
2682 0.636388
2683 0.636388
2684 0.636388
2685 0.636388
2686 0.636388
2687 0.636388
2688 0.636388
2689 0.636388
2690 0.636388
2691 0.636388
2692 0.636388
2693 0.636396
2694 0.636396
2695 0.636396
2696 0.636396
2697 0.636396
2698 0.636396
2699 0.636396
2700 0.636396
2701 0.636396
2702 0.636396
2703 0.636396
2704 0.636396
2705 0.636396
2706 0.636396
2707 0.636396
2708 0.636396
2709 0.636396
2710 0.636396
2711 0.636396
2712 0.636396
2713 0.636396
2714 0.636396
2715 0.636396
2716 0.636396
2717 0.636419
2718 0.636419
2719 0.636419
2720 0.636419
2721 0.636419
2722 0.636419
2723 0.636419
2724 0.636419
2725 0.636419
2726 0.636419
2727 0.636419
2728 0.636419
2729 0.636419
2730 0.636419
2731 0.636419
2732 0.636419
2733 0.636503
2734 0.636503
2735 0.636503
2736 0.636503
2737 0.636503
2738 0.636503
2739 0.636503
2740 0.636506
2741 0.636506
2742 0.636506
2743 0.636507
2744 0.636507
2745 0.636519
2746 0.636519
2747 0.636519
2748 0.636525
2749 0.636525
2750 0.636525
2751 0.636525
2752 0.636525
2753 0.636525
2754 0.636693
2755 0.636693
2756 0.636693
2757 0.636693
2758 0.636693
2759 0.636693
2760 0.636693
2761 0.636693
2762 0.636693
2763 0.636693
2764 0.636693
2765 0.636693
2766 0.636693
2767 0.636693
2768 0.636693
2769 0.636693
2770 0.636693
2771 0.636693
2772 0.636693
2773 0.636693
2774 0.636693
2775 0.636693
2776 0.636693
2777 0.636698
2778 0.636698
2779 0.636698
2780 0.636698
2781 0.636698
2782 0.636698
2783 0.636698
2784 0.636698
2785 0.636698
2786 0.636698
2787 0.636698
2788 0.636698
2789 0.636698
2790 0.636698
2791 0.636698
2792 0.636698
2793 0.636698
2794 0.636698
2795 0.6367
2796 0.6367
2797 0.636708
2798 0.636708
2799 0.636708
2800 0.636708
2801 0.636708
2802 0.636708
2803 0.636708
2804 0.636708
2805 0.636708
2806 0.636708
2807 0.636708
2808 0.636708
2809 0.636708
2810 0.636708
2811 0.636708
2812 0.636708
2813 0.636708
2814 0.636708
2815 0.636708
2816 0.636708
2817 0.636708
2818 0.636708
2819 0.636708
2820 0.636708
2821 0.636708
2822 0.636708
2823 0.636708
2824 0.636708
2825 0.636708
2826 0.636708
2827 0.636708
2828 0.636728
2829 0.636728
2830 0.636728
2831 0.636728
2832 0.636728
2833 0.636728
2834 0.636728
2835 0.636728
2836 0.636728
2837 0.636728
2838 0.636728
2839 0.636728
2840 0.636728
2841 0.636728
2842 0.636728
2843 0.636728
2844 0.636728
2845 0.636728
2846 0.636728
2847 0.636728
2848 0.636728
2849 0.636728
2850 0.636728
2851 0.63674
2852 0.63674
2853 0.63674
2854 0.63674
2855 0.63674
2856 0.63674
2857 0.63674
2858 0.63674
2859 0.63674
2860 0.63674
2861 0.63674
2862 0.63674
2863 0.63674
2864 0.63674
2865 0.63674
2866 0.63674
2867 0.63674
2868 0.63674
2869 0.63674
2870 0.63674
2871 0.63674
2872 0.63674
2873 0.63674
2874 0.63674
2875 0.63674
2876 0.63674
2877 0.63674
2878 0.636768
2879 0.636768
2880 0.636768
2881 0.636768
2882 0.636768
2883 0.636768
2884 0.636768
2885 0.636768
2886 0.636768
2887 0.636768
2888 0.636768
2889 0.636768
2890 0.636768
2891 0.636768
2892 0.636796
2893 0.636796
2894 0.636796
2895 0.636796
2896 0.636796
2897 0.636796
2898 0.636796
2899 0.636796
2900 0.636796
2901 0.636796
2902 0.636796
2903 0.636796
2904 0.636796
2905 0.636796
2906 0.636796
2907 0.636796
2908 0.636796
2909 0.636796
2910 0.636796
2911 0.636796
2912 0.636796
2913 0.636867
2914 0.636867
2915 0.636867
2916 0.636867
2917 0.636867
2918 0.636867
2919 0.636867
2920 0.636867
2921 0.636867
2922 0.636867
2923 0.636867
2924 0.636867
2925 0.636867
2926 0.636867
2927 0.636867
2928 0.636867
2929 0.636867
2930 0.636867
2931 0.636867
2932 0.636867
2933 0.636867
2934 0.636871
2935 0.636871
2936 0.636871
2937 0.636871
2938 0.636871
2939 0.636871
2940 0.636871
2941 0.636871
2942 0.636871
2943 0.636871
2944 0.636871
2945 0.636878
2946 0.636878
2947 0.636878
2948 0.636878
2949 0.636878
2950 0.636878
2951 0.636878
2952 0.636878
2953 0.636878
2954 0.636878
2955 0.636891
2956 0.636891
2957 0.636891
2958 0.636891
2959 0.636891
2960 0.636891
2961 0.636891
2962 0.636891
2963 0.636891
2964 0.636891
2965 0.636891
2966 0.636891
2967 0.636891
2968 0.636891
2969 0.636891
2970 0.636891
2971 0.636891
2972 0.636891
2973 0.636891
2974 0.636891
2975 0.636891
2976 0.636891
2977 0.636891
2978 0.636894
2979 0.636894
2980 0.636894
2981 0.636894
2982 0.636894
2983 0.636894
2984 0.636894
2985 0.636894
2986 0.636894
2987 0.636894
2988 0.636894
2989 0.636894
2990 0.636894
2991 0.636894
2992 0.636894
2993 0.636894
2994 0.636894
2995 0.636894
2996 0.636894
2997 0.636894
2998 0.636894
2999 0.6369
3000 0.6369
3001 0.6369
3002 0.6369
3003 0.6369
3004 0.6369
3005 0.6369
3006 0.6369
3007 0.6369
3008 0.6369
3009 0.6369
3010 0.6369
3011 0.6369
3012 0.6369
3013 0.6369
3014 0.6369
3015 0.6369
3016 0.6369
3017 0.6369
3018 0.6369
3019 0.6369
3020 0.6369
3021 0.6369
3022 0.6369
3023 0.6369
3024 0.6369
3025 0.6369
3026 0.6369
3027 0.6369
3028 0.6369
3029 0.6369
3030 0.6369
3031 0.6369
3032 0.6369
3033 0.6369
3034 0.6369
3035 0.6369
3036 0.6369
3037 0.6369
3038 0.6369
3039 0.6369
3040 0.6369
3041 0.6369
3042 0.6369
3043 0.6369
3044 0.6369
3045 0.6369
3046 0.6369
3047 0.636911
3048 0.636911
3049 0.636911
3050 0.636911
3051 0.636911
3052 0.636911
3053 0.636911
3054 0.636911
3055 0.636911
3056 0.636911
3057 0.636911
3058 0.636911
3059 0.636919
3060 0.636919
3061 0.636919
3062 0.636919
3063 0.636923
3064 0.636923
3065 0.636923
3066 0.636923
3067 0.636923
3068 0.636923
3069 0.636923
3070 0.636923
3071 0.636923
3072 0.636926
3073 0.636926
3074 0.636926
3075 0.636926
3076 0.636929
3077 0.636929
3078 0.636929
3079 0.636929
3080 0.636929
3081 0.636929
3082 0.636934
3083 0.636934
3084 0.636934
3085 0.636934
3086 0.636934
3087 0.636934
3088 0.636934
3089 0.636934
3090 0.636934
3091 0.636934
3092 0.636934
3093 0.636934
3094 0.636934
3095 0.636934
3096 0.636934
3097 0.636934
3098 0.636934
3099 0.636934
3100 0.636934
3101 0.636934
3102 0.636945
3103 0.636945
3104 0.636945
3105 0.636945
3106 0.636958
3107 0.636958
3108 0.636958
3109 0.636958
3110 0.636958
3111 0.636958
3112 0.636958
3113 0.636958
3114 0.636958
3115 0.636958
3116 0.636958
3117 0.636958
3118 0.636958
3119 0.636958
3120 0.636958
3121 0.636958
3122 0.636958
3123 0.636959
3124 0.636959
3125 0.636959
3126 0.636959
3127 0.636959
3128 0.636959
3129 0.636959
3130 0.636959
3131 0.636959
3132 0.636959
3133 0.636959
3134 0.636959
3135 0.636959
3136 0.636959
3137 0.636959
3138 0.636983
3139 0.636983
3140 0.636983
3141 0.636983
3142 0.636983
3143 0.636983
3144 0.636983
3145 0.636983
3146 0.63706
3147 0.63706
3148 0.63706
3149 0.63706
3150 0.63706
3151 0.63706
3152 0.63706
3153 0.637121
3154 0.637121
3155 0.637121
3156 0.637121
3157 0.637181
3158 0.637181
3159 0.637181
3160 0.637181
3161 0.637181
3162 0.637181
3163 0.637181
3164 0.637181
3165 0.637181
3166 0.637181
3167 0.637181
3168 0.637181
3169 0.637181
3170 0.637181
3171 0.637181
3172 0.637181
3173 0.637181
3174 0.637181
3175 0.637181
3176 0.637181
3177 0.637181
3178 0.637181
3179 0.637181
3180 0.637181
3181 0.637181
3182 0.637181
3183 0.637181
3184 0.637181
3185 0.637181
3186 0.637181
3187 0.637185
3188 0.637185
3189 0.637185
3190 0.637185
3191 0.637185
3192 0.637185
3193 0.637185
3194 0.637185
3195 0.637185
3196 0.637185
3197 0.637185
3198 0.637185
3199 0.637185
3200 0.637185
3201 0.637185
3202 0.637185
3203 0.637185
3204 0.637185
3205 0.637185
3206 0.637185
3207 0.637185
3208 0.637185
3209 0.637185
3210 0.637185
3211 0.637185
3212 0.637185
3213 0.637185
3214 0.637185
3215 0.637185
3216 0.637185
3217 0.637185
3218 0.637185
3219 0.637185
3220 0.637185
3221 0.637185
3222 0.637185
3223 0.637185
3224 0.637185
3225 0.637185
3226 0.637185
3227 0.637185
3228 0.637185
3229 0.637185
3230 0.637185
3231 0.637185
3232 0.637185
3233 0.637185
3234 0.637185
3235 0.637185
3236 0.637191
3237 0.637191
3238 0.637191
3239 0.637191
3240 0.637196
3241 0.637202
3242 0.637202
3243 0.637202
3244 0.637206
3245 0.637206
3246 0.637206
3247 0.637206
3248 0.637206
3249 0.637206
3250 0.637206
3251 0.637206
3252 0.637206
3253 0.637206
3254 0.637206
3255 0.637206
3256 0.637206
3257 0.637206
3258 0.637206
3259 0.637206
3260 0.637206
3261 0.637206
3262 0.637206
3263 0.637206
3264 0.637206
3265 0.637213
3266 0.637213
3267 0.637213
3268 0.637213
3269 0.637213
3270 0.637213
3271 0.637213
3272 0.637213
3273 0.637213
3274 0.637213
3275 0.637213
3276 0.637213
3277 0.637213
3278 0.637213
3279 0.637213
3280 0.637213
3281 0.637213
3282 0.637213
3283 0.637213
3284 0.637213
3285 0.637213
3286 0.637213
3287 0.637213
3288 0.637213
3289 0.637213
3290 0.637213
3291 0.637213
3292 0.637213
3293 0.637213
3294 0.637213
3295 0.637213
3296 0.637213
3297 0.637213
3298 0.637213
3299 0.637213
3300 0.637213
3301 0.637213
3302 0.637213
3303 0.637213
3304 0.637213
3305 0.637213
3306 0.637213
3307 0.637217
3308 0.637217
3309 0.637217
3310 0.637217
3311 0.637217
3312 0.637217
3313 0.637217
3314 0.637217
3315 0.637217
3316 0.637217
3317 0.637217
3318 0.637217
3319 0.637217
3320 0.637217
3321 0.637217
3322 0.637217
3323 0.637217
3324 0.637217
3325 0.637217
3326 0.637217
3327 0.637218
3328 0.637218
3329 0.637226
3330 0.637226
3331 0.637226
3332 0.637226
3333 0.637226
3334 0.637226
3335 0.637226
3336 0.637226
3337 0.637226
3338 0.637226
3339 0.637235
3340 0.637235
3341 0.637235
3342 0.637235
3343 0.637235
3344 0.637235
3345 0.637235
3346 0.637235
3347 0.637235
3348 0.637235
3349 0.637235
3350 0.637235
3351 0.637235
3352 0.637235
3353 0.637235
3354 0.637235
3355 0.637235
3356 0.637235
3357 0.637235
3358 0.637235
3359 0.637235
3360 0.637235
3361 0.637235
3362 0.637235
3363 0.637235
3364 0.637235
3365 0.637235
3366 0.637235
3367 0.637235
3368 0.637235
3369 0.637235
3370 0.637235
3371 0.637235
3372 0.637235
3373 0.637235
3374 0.637235
3375 0.637235
3376 0.637235
3377 0.637235
3378 0.637235
3379 0.637235
3380 0.637235
3381 0.637235
3382 0.637242
3383 0.637242
3384 0.637242
3385 0.637242
3386 0.637242
3387 0.637242
3388 0.637242
3389 0.637242
3390 0.637242
3391 0.637242
3392 0.637242
3393 0.637242
3394 0.637255
3395 0.637255
3396 0.637255
3397 0.637255
3398 0.637255
3399 0.637255
3400 0.637255
3401 0.637255
3402 0.637255
3403 0.637255
3404 0.637255
3405 0.637257
3406 0.637257
3407 0.637257
3408 0.637257
3409 0.637257
3410 0.637257
3411 0.637257
3412 0.637257
3413 0.637257
3414 0.637257
3415 0.637257
3416 0.637257
3417 0.637257
3418 0.637257
3419 0.637257
3420 0.637257
3421 0.637257
3422 0.637257
3423 0.637257
3424 0.637257
3425 0.637257
3426 0.637276
3427 0.637276
3428 0.637286
3429 0.637286
3430 0.637286
3431 0.637289
3432 0.637289
3433 0.637289
3434 0.637289
3435 0.637296
3436 0.637296
3437 0.637296
3438 0.637296
3439 0.637296
3440 0.637296
3441 0.637296
3442 0.637296
3443 0.637296
3444 0.637296
3445 0.637296
3446 0.637296
3447 0.637314
3448 0.637314
3449 0.637314
3450 0.637314
3451 0.637314
3452 0.637314
3453 0.637314
3454 0.637314
3455 0.637314
3456 0.637314
3457 0.637314
3458 0.637314
3459 0.637314
3460 0.637314
3461 0.637314
3462 0.637314
3463 0.637314
3464 0.637314
3465 0.637314
3466 0.637314
3467 0.637314
3468 0.637314
3469 0.637314
3470 0.637314
3471 0.637314
3472 0.637314
3473 0.637314
3474 0.637314
3475 0.637314
3476 0.637314
3477 0.637314
3478 0.637314
3479 0.637314
3480 0.637314
3481 0.637328
3482 0.637328
3483 0.637328
3484 0.637328
3485 0.637328
3486 0.637328
3487 0.637328
3488 0.637328
3489 0.637328
3490 0.637328
3491 0.637328
3492 0.637328
3493 0.637328
3494 0.637328
3495 0.637328
3496 0.637328
3497 0.637328
3498 0.637328
3499 0.637328
3500 0.637328
3501 0.637328
3502 0.637328
3503 0.637328
3504 0.637328
3505 0.637328
3506 0.637328
3507 0.637367
3508 0.637367
3509 0.637367
3510 0.637367
3511 0.637367
3512 0.637367
3513 0.637367
3514 0.63737
3515 0.63737
3516 0.63737
3517 0.63737
3518 0.63737
3519 0.63737
3520 0.63737
3521 0.63737
3522 0.637374
3523 0.637374
3524 0.637374
3525 0.637374
3526 0.637375
3527 0.637375
3528 0.63738
3529 0.63738
3530 0.63738
3531 0.63738
3532 0.63738
3533 0.63738
3534 0.63738
3535 0.63738
3536 0.63738
3537 0.63738
3538 0.63738
3539 0.63738
3540 0.63738
3541 0.63738
3542 0.63738
3543 0.63738
3544 0.63738
3545 0.63738
3546 0.63738
3547 0.63738
3548 0.63738
3549 0.63738
3550 0.63738
3551 0.63738
3552 0.637382
3553 0.637382
3554 0.637382
3555 0.637382
3556 0.637382
3557 0.637382
3558 0.637382
3559 0.637382
3560 0.637382
3561 0.637382
3562 0.637382
3563 0.637382
3564 0.637382
3565 0.637382
3566 0.637382
3567 0.637382
3568 0.637383
3569 0.637383
3570 0.637383
3571 0.637383
3572 0.637383
3573 0.637383
3574 0.637383
3575 0.637383
3576 0.637383
3577 0.637383
3578 0.637383
3579 0.637383
3580 0.637383
3581 0.637383
3582 0.637383
3583 0.637383
3584 0.637383
3585 0.637383
3586 0.637383
3587 0.637383
3588 0.637383
3589 0.637383
3590 0.637383
3591 0.637383
3592 0.637383
3593 0.637383
3594 0.637383
3595 0.637383
3596 0.637383
3597 0.637383
3598 0.637383
3599 0.637383


==> plots/data/dataGC-Journal-Sup_wC.dat <==
0 0.305345
1 0.393701
2 0.429516
3 0.446576
4 0.45844
5 0.464881
6 0.473078
7 0.478598
8 0.486859
9 0.491715
10 0.498264
11 0.505345
12 0.507053
13 0.508113
14 0.511629
15 0.512669
16 0.516567
17 0.522691
18 0.526803
19 0.53012
20 0.533585
21 0.534408
22 0.535335
23 0.536216
24 0.537245
25 0.540651
26 0.54376
27 0.544582
28 0.545587
29 0.546228
30 0.546997
31 0.550445
32 0.551092
33 0.551924
34 0.55533
35 0.556247
36 0.557056
37 0.557622
38 0.558059
39 0.558485
40 0.558867
41 0.56228
42 0.562728
43 0.563248
44 0.563782
45 0.567017
46 0.569876
47 0.570172
48 0.573267
49 0.573477
50 0.573754
51 0.574029
52 0.574246
53 0.576976
54 0.577276
55 0.577617
56 0.577958
57 0.578368
58 0.57866
59 0.578911
60 0.579241
61 0.579591
62 0.579886
63 0.580097
64 0.58253
65 0.582817
66 0.583098
67 0.583293
68 0.583492
69 0.583799
70 0.583972
71 0.58415
72 0.584346
73 0.584556
74 0.584731
75 0.585018
76 0.585167
77 0.585336
78 0.585485
79 0.585716
80 0.58587
81 0.586033
82 0.586241
83 0.586414
84 0.586563
85 0.586699
86 0.586905
87 0.587087
88 0.587277
89 0.587489
90 0.587624
91 0.587949
92 0.590782
93 0.590999
94 0.591157
95 0.591322
96 0.593995
97 0.594118
98 0.594267
99 0.594401
100 0.594552
101 0.594648
102 0.594753
103 0.594936
104 0.595032
105 0.598046
106 0.598178
107 0.598385
108 0.598544
109 0.598776
110 0.599006
111 0.599116
112 0.599258
113 0.599328
114 0.599462
115 0.599583
116 0.59979
117 0.599946
118 0.600076
119 0.60017
120 0.600367
121 0.600515
122 0.60062
123 0.60075
124 0.600892
125 0.601041
126 0.601167
127 0.60128
128 0.601393
129 0.60147
130 0.601642
131 0.601759
132 0.60193
133 0.602036
134 0.602119
135 0.602184
136 0.602251
137 0.602321
138 0.602377
139 0.602424
140 0.602466
141 0.60251
142 0.602628
143 0.602715
144 0.602787
145 0.602925
146 0.603008
147 0.603126
148 0.606078
149 0.606162
150 0.606254
151 0.606347
152 0.606427
153 0.606536
154 0.606608
155 0.60667
156 0.606738
157 0.606827
158 0.606905
159 0.606971
160 0.607096
161 0.607158
162 0.60722
163 0.607322
164 0.607394
165 0.607466
166 0.607546
167 0.607619
168 0.607733
169 0.607807
170 0.607962
171 0.608035
172 0.608123
173 0.608199
174 0.608319
175 0.608424
176 0.608503
177 0.608593
178 0.608674
179 0.608757
180 0.608835
181 0.608932
182 0.609
183 0.609157
184 0.60925
185 0.60932
186 0.609391
187 0.609548
188 0.609643
189 0.60974
190 0.609862
191 0.610013
192 0.610103
193 0.610169
194 0.610249
195 0.61034
196 0.610454
197 0.610502
198 0.610573
199 0.610626
200 0.610683
201 0.610803
202 0.61092
203 0.610988
204 0.611049
205 0.611132
206 0.611244
207 0.611294
208 0.611359
209 0.611396
210 0.611458
211 0.611509
212 0.611561
213 0.611602
214 0.611646
215 0.611734
216 0.611836
217 0.611936
218 0.612015
219 0.612061
220 0.61211
221 0.612243
222 0.61232
223 0.612374
224 0.612454
225 0.61252
226 0.612587
227 0.612648
228 0.612696
229 0.612757
230 0.612843
231 0.612881
232 0.612929
233 0.612997
234 0.613059
235 0.613113
236 0.613192
237 0.613256
238 0.613301
239 0.613347
240 0.61339
241 0.613433
242 0.613493
243 0.613542
244 0.613591
245 0.613645
246 0.613752
247 0.613858
248 0.613938
249 0.613979
250 0.614021
251 0.614064
252 0.614104
253 0.614147
254 0.614204
255 0.614262
256 0.614321
257 0.61441
258 0.614457
259 0.614528
260 0.614667
261 0.614712
262 0.614795
263 0.614844
264 0.614896
265 0.614929
266 0.614973
267 0.615026
268 0.615131
269 0.615168
270 0.615221
271 0.615288
272 0.615372
273 0.615456
274 0.615525
275 0.615591
276 0.615615
277 0.615656
278 0.615702
279 0.615733
280 0.615779
281 0.615852
282 0.615911
283 0.615997
284 0.616047
285 0.616154
286 0.616203
287 0.616427
288 0.616616
289 0.616743
290 0.616802
291 0.616849
292 0.616886
293 0.616912
294 0.616933
295 0.616945
296 0.616975
297 0.617003
298 0.617052
299 0.617093
300 0.617109
301 0.61715
302 0.617177
303 0.617208
304 0.617236
305 0.617261
306 0.617276
307 0.617307
308 0.617347
309 0.617403
310 0.617453
311 0.617484
312 0.617529
313 0.617544
314 0.617565
315 0.617592
316 0.617638
317 0.617649
318 0.617673
319 0.617685
320 0.617707
321 0.617729
322 0.617742
323 0.617779
324 0.617809
325 0.617847
326 0.617901
327 0.617919
328 0.617959
329 0.618006
330 0.618045
331 0.618066
332 0.618105
333 0.618128
334 0.618151
335 0.618172
336 0.618183
337 0.618243
338 0.618281
339 0.618319
340 0.618334
341 0.621375
342 0.621392
343 0.621399
344 0.621446
345 0.621467
346 0.621504
347 0.621536
348 0.621558
349 0.621601
350 0.621609
351 0.621636
352 0.621654
353 0.621689
354 0.621703
355 0.62171
356 0.621719
357 0.62173
358 0.621739
359 0.621769
360 0.621787
361 0.621809
362 0.62182
363 0.621843
364 0.621853
365 0.621864
366 0.621874
367 0.621934
368 0.621965
369 0.621979
370 0.622039
371 0.622077
372 0.622112
373 0.622145
374 0.62216
375 0.622169
376 0.622188
377 0.622198
378 0.622213
379 0.622228
380 0.622238
381 0.622252
382 0.624561
383 0.624569
384 0.624606
385 0.62462
386 0.624632
387 0.624642
388 0.624649
389 0.624665
390 0.624685
391 0.624714
392 0.624724
393 0.624789
394 0.624834
395 0.624931
396 0.624996
397 0.625029
398 0.62504
399 0.625059
400 0.625067
401 0.625075
402 0.625088
403 0.625119
404 0.625132
405 0.625141
406 0.625165
407 0.625198
408 0.625208
409 0.625226
410 0.625234
411 0.62524
412 0.625251
413 0.625266
414 0.625275
415 0.625289
416 0.625302
417 0.625319
418 0.625332
419 0.62534
420 0.62535
421 0.625395
422 0.625415
423 0.625428
424 0.625434
425 0.625443
426 0.625445
427 0.625452
428 0.625478
429 0.625501
430 0.625518
431 0.625543
432 0.625555
433 0.625571
434 0.625597
435 0.625656
436 0.62567
437 0.625673
438 0.625689
439 0.625696
440 0.625716
441 0.625728
442 0.625733
443 0.625744
444 0.625752
445 0.625757
446 0.625763
447 0.625773
448 0.625788
449 0.625791
450 0.625801
451 0.625811
452 0.62582
453 0.62583
454 0.625892
455 0.625904
456 0.625914
457 0.62592
458 0.625938
459 0.625946
460 0.625959
461 0.625968
462 0.625979
463 0.625988
464 0.625999
465 0.626006
466 0.626013
467 0.628958
468 0.629022
469 0.629049
470 0.629057
471 0.629061
472 0.629079
473 0.629121
474 0.629137
475 0.629146
476 0.629152
477 0.629163
478 0.629208
479 0.629223
480 0.629236
481 0.629239
482 0.62925
483 0.629266
484 0.629283
485 0.62931
486 0.629324
487 0.629332
488 0.629352
489 0.629359
490 0.629377
491 0.629382
492 0.629391
493 0.629408
494 0.629422
495 0.629453
496 0.629507
497 0.629538
498 0.629545
499 0.629557
500 0.629592
501 0.6296
502 0.629603
503 0.629606
504 0.629616
505 0.629621
506 0.629652
507 0.62966
508 0.62969
509 0.629723
510 0.629741
511 0.629781
512 0.62983
513 0.629843
514 0.629845
515 0.62987
516 0.629881
517 0.629888
518 0.629892
519 0.629899
520 0.629899
521 0.629918
522 0.629923
523 0.629935
524 0.629959
525 0.629963
526 0.62997
527 0.629977
528 0.629987
529 0.630001
530 0.630012
531 0.630015
532 0.630024
533 0.630031
534 0.630048
535 0.63006
536 0.630066
537 0.63007
538 0.63007
539 0.630109
540 0.63011
541 0.630124
542 0.630125
543 0.630131
544 0.630134
545 0.63014
546 0.63014
547 0.630146
548 0.630151
549 0.630165
550 0.630168
551 0.63018
552 0.630198
553 0.6302
554 0.630219
555 0.630239
556 0.630245
557 0.630253
558 0.630266
559 0.630272
560 0.630273
561 0.63028
562 0.630282
563 0.630285
564 0.630287
565 0.630293
566 0.6303
567 0.630303
568 0.63031
569 0.630318
570 0.630343
571 0.630349
572 0.630352
573 0.630356
574 0.630362
575 0.630383
576 0.63041
577 0.630414
578 0.63042
579 0.63045
580 0.630492
581 0.630526
582 0.630533
583 0.630543
584 0.630545
585 0.63056
586 0.630562
587 0.63059
588 0.630592
589 0.6306
590 0.63061
591 0.630617
592 0.630625
593 0.630627
594 0.630635
595 0.63064
596 0.630646
597 0.630664
598 0.630671
599 0.630689
600 0.6307
601 0.630705
602 0.630718
603 0.630725
604 0.630725
605 0.630736
606 0.630741
607 0.630744
608 0.630757
609 0.63076
610 0.630776
611 0.630787
612 0.630791
613 0.630797
614 0.630806
615 0.630808
616 0.630812
617 0.630818
618 0.63083
619 0.630838
620 0.630845
621 0.630866
622 0.630882
623 0.630884
624 0.630911
625 0.630927
626 0.630932
627 0.630947
628 0.630961
629 0.630973
630 0.630978
631 0.630988
632 0.631004
633 0.631008
634 0.631015
635 0.63102
636 0.631026
637 0.631028
638 0.631032
639 0.631055
640 0.631059
641 0.631061
642 0.631075
643 0.631086
644 0.631093
645 0.631094
646 0.631099
647 0.631101
648 0.631111
649 0.631117
650 0.631121
651 0.631125
652 0.631125
653 0.63113
654 0.631135
655 0.631162
656 0.631175
657 0.631189
658 0.631205
659 0.631208
660 0.631215
661 0.631215
662 0.631225
663 0.631235
664 0.63124
665 0.631247
666 0.631255
667 0.631255
668 0.631262
669 0.63127
670 0.631277
671 0.63129
672 0.631296
673 0.631307
674 0.631312
675 0.63132
676 0.631321
677 0.631328
678 0.631332
679 0.631339
680 0.631354
681 0.631356
682 0.631362
683 0.631369
684 0.631379
685 0.631379
686 0.631384
687 0.631386
688 0.631393
689 0.631399
690 0.631399
691 0.631404
692 0.631406
693 0.631424
694 0.631425
695 0.631435
696 0.631437
697 0.631447
698 0.631458
699 0.631468
700 0.631472
701 0.631477
702 0.631486
703 0.631487
704 0.631495
705 0.631498
706 0.631503
707 0.631506
708 0.631511
709 0.631516
710 0.631524
711 0.631524
712 0.631533
713 0.631549
714 0.631553
715 0.631562
716 0.631568
717 0.631577
718 0.631577
719 0.631585
720 0.631589
721 0.631595
722 0.631604
723 0.631606
724 0.631614
725 0.631618
726 0.631625
727 0.63163
728 0.631646
729 0.631647
730 0.631654
731 0.631656
732 0.631661
733 0.631665
734 0.631674
735 0.631679
736 0.631692
737 0.631698
738 0.631703
739 0.631709
740 0.631714
741 0.631722
742 0.631723
743 0.631732
744 0.631733
745 0.631738
746 0.631747
747 0.63175
748 0.631756
749 0.631757
750 0.631771
751 0.631775
752 0.631779
753 0.631785
754 0.631794
755 0.631799
756 0.631806
757 0.631815
758 0.631815
759 0.631826
760 0.631827
761 0.631836
762 0.631841
763 0.631856
764 0.63186
765 0.631866
766 0.631875
767 0.631877
768 0.631882
769 0.631889
770 0.631901
771 0.631903
772 0.631915
773 0.631917
774 0.631926
775 0.631931
776 0.631943
777 0.631957
778 0.63196
779 0.631967
780 0.631967
781 0.631979
782 0.631982
783 0.631988
784 0.631995
785 0.632002
786 0.632039
787 0.632041
788 0.632049
789 0.632049
790 0.632056
791 0.632063
792 0.63207
793 0.632075
794 0.632076
795 0.632086
796 0.632088
797 0.632097
798 0.632101
799 0.632111
800 0.632112
801 0.63212
802 0.632138
803 0.632141
804 0.632151
805 0.632152
806 0.632158
807 0.632162
808 0.632168
809 0.632174
810 0.632201
811 0.632204
812 0.632217
813 0.632236
814 0.632244
815 0.632249
816 0.632255
817 0.632267
818 0.632274
819 0.632282
820 0.632284
821 0.6323
822 0.632318
823 0.632336
824 0.632371
825 0.632427
826 0.632444
827 0.632447
828 0.632483
829 0.632506
830 0.632518
831 0.632527
832 0.632537
833 0.632545
834 0.632548
835 0.632564
836 0.632573
837 0.632582
838 0.632589
839 0.632601
840 0.632613
841 0.632637
842 0.632644
843 0.632653
844 0.632673
845 0.632686
846 0.632692
847 0.632699
848 0.632707
849 0.632711
850 0.632722
851 0.632723
852 0.632732
853 0.632733
854 0.632741
855 0.632743
856 0.632753
857 0.632761
858 0.632763
859 0.632772
860 0.632773
861 0.632782
862 0.632787
863 0.632795
864 0.632796
865 0.632803
866 0.632809
867 0.632812
868 0.632812
869 0.632821
870 0.632837
871 0.63284
872 0.632848
873 0.63285
874 0.632856
875 0.632888
876 0.632899
877 0.632907
878 0.632941
879 0.632954
880 0.632961
881 0.632973
882 0.632974
883 0.632983
884 0.632985
885 0.633
886 0.633001
887 0.633009
888 0.633018
889 0.633018
890 0.633027
891 0.633033
892 0.633044
893 0.633047
894 0.633055
895 0.633057
896 0.633074
897 0.633088
898 0.633096
899 0.633103
900 0.63311
901 0.633117
902 0.63312
903 0.633134
904 0.633142
905 0.633152
906 0.633163
907 0.633164
908 0.633178
909 0.633179
910 0.633189
911 0.633192
912 0.633209
913 0.633212
914 0.633223
915 0.633235
916 0.633242
917 0.633253
918 0.633255
919 0.633256
920 0.633266
921 0.633305
922 0.633307
923 0.633319
924 0.63335
925 0.633351
926 0.633363
927 0.633367
928 0.63338
929 0.6334
930 0.633416
931 0.633424
932 0.633438
933 0.633449
934 0.633452
935 0.633462
936 0.633469
937 0.633479
938 0.633486
939 0.633498
940 0.633504
941 0.633516
942 0.63352
943 0.633531
944 0.633547
945 0.63356
946 0.633568
947 0.63357
948 0.63358
949 0.633582
950 0.6336
951 0.633601
952 0.633617
953 0.633632
954 0.633653
955 0.633678
956 0.633683
957 0.633694
958 0.633698
959 0.633707
960 0.633713
961 0.633722
962 0.633735
963 0.633737
964 0.633751
965 0.633751
966 0.633769
967 0.633771
968 0.63378
969 0.633816
970 0.633827
971 0.633838
972 0.63385
973 0.633853
974 0.633861
975 0.633865
976 0.633877
977 0.63389
978 0.633891
979 0.633897
980 0.633914
981 0.633919
982 0.633922
983 0.633939
984 0.633949
985 0.633959
986 0.633971
987 0.633975
988 0.63399
989 0.633997
990 0.634011
991 0.634027
992 0.63403
993 0.634045
994 0.634048
995 0.634058
996 0.63406
997 0.634079
998 0.634089
999 0.634093
1000 0.634134
1001 0.634142
1002 0.634153
1003 0.634159
1004 0.63417
1005 0.634174
1006 0.634187
1007 0.634195
1008 0.634199
1009 0.634208
1010 0.634211
1011 0.634222
1012 0.634232
1013 0.634241
1014 0.634241
1015 0.63642
1016 0.63642
1017 0.636432
1018 0.636436
1019 0.636451
1020 0.636454
1021 0.636467
1022 0.636469
1023 0.636487
1024 0.63651
1025 0.63652
1026 0.63653
1027 0.636533
1028 0.636535
1029 0.636535
1030 0.636547
1031 0.636547
1032 0.63656
1033 0.636573
1034 0.636577
1035 0.636591
1036 0.636601
1037 0.636621
1038 0.636631
1039 0.636646
1040 0.636651
1041 0.636659
1042 0.636671
1043 0.636681
1044 0.636692
1045 0.636702
1046 0.636704
1047 0.636706
1048 0.636714
1049 0.636721
1050 0.636725
1051 0.636733
1052 0.636735
1053 0.636739
1054 0.63674
1055 0.636746
1056 0.636747
1057 0.636754
1058 0.636758
1059 0.63676
1060 0.636768
1061 0.636783
1062 0.636786
1063 0.636807
1064 0.63681
1065 0.636812
1066 0.636823
1067 0.636829
1068 0.636831
1069 0.636834
1070 0.636849
1071 0.636849
1072 0.63686
1073 0.636862
1074 0.636862
1075 0.636868
1076 0.63687
1077 0.636871
1078 0.636881
1079 0.636881
1080 0.636887
1081 0.636887
1082 0.636887
1083 0.636889
1084 0.636894
1085 0.636899
1086 0.636905
1087 0.636907
1088 0.63691
1089 0.63691
1090 0.636914
1091 0.636917
1092 0.636917
1093 0.636919
1094 0.636924
1095 0.636926
1096 0.636935
1097 0.636936
1098 0.636943
1099 0.636945
1100 0.636946
1101 0.636948
1102 0.636948
1103 0.636951
1104 0.636951
1105 0.636952
1106 0.636953
1107 0.636955
1108 0.636957
1109 0.63696
1110 0.63696
1111 0.636964
1112 0.636968
1113 0.636969
1114 0.636969
1115 0.636974
1116 0.636977
1117 0.636988
1118 0.636993
1119 0.636993
1120 0.636998
1121 0.637
1122 0.637005
1123 0.637008
1124 0.637011
1125 0.637012
1126 0.637018
1127 0.637021
1128 0.637023
1129 0.637023
1130 0.637023
1131 0.637026
1132 0.637034
1133 0.63704
1134 0.637045
1135 0.63705
1136 0.637054
1137 0.637056
1138 0.637061
1139 0.637063
1140 0.63707
1141 0.637072
1142 0.637073
1143 0.637075
1144 0.637077
1145 0.637081
1146 0.637082
1147 0.637084
1148 0.637088
1149 0.637094
1150 0.637099
1151 0.637103
1152 0.637107
1153 0.637111
1154 0.637124
1155 0.637124
1156 0.637127
1157 0.637128
1158 0.637133
1159 0.637139
1160 0.63715
1161 0.637166
1162 0.637192
1163 0.637203
1164 0.637211
1165 0.637212
1166 0.637214
1167 0.637219
1168 0.63722
1169 0.63722
1170 0.637223
1171 0.637226
1172 0.637235
1173 0.637238
1174 0.637239
1175 0.637242
1176 0.637245
1177 0.637245
1178 0.637247
1179 0.63725
1180 0.63725
1181 0.637256
1182 0.637261
1183 0.637271
1184 0.637283
1185 0.637297
1186 0.637306
1187 0.637307
1188 0.637314
1189 0.637325
1190 0.637325
1191 0.63733
1192 0.637343
1193 0.637345
1194 0.637346
1195 0.637346
1196 0.63735
1197 0.637352
1198 0.637353
1199 0.637353
1200 0.637356
1201 0.637358
1202 0.63736
1203 0.637361
1204 0.637365
1205 0.637365
1206 0.637372
1207 0.637373
1208 0.637375
1209 0.637379
1210 0.637381
1211 0.637385
1212 0.637393
1213 0.637396
1214 0.6374
1215 0.6374
1216 0.637403
1217 0.637405
1218 0.637409
1219 0.637409
1220 0.637409
1221 0.637411
1222 0.637413
1223 0.637415
1224 0.637415
1225 0.637417
1226 0.637418
1227 0.637419
1228 0.637423
1229 0.637423
1230 0.637429
1231 0.63743
1232 0.637431
1233 0.637434
1234 0.637434
1235 0.63744
1236 0.637443
1237 0.637444
1238 0.637446
1239 0.637446
1240 0.63745
1241 0.637451
1242 0.637462
1243 0.637464
1244 0.637465
1245 0.637473
1246 0.637473
1247 0.637476
1248 0.637478
1249 0.637505
1250 0.63753
1251 0.637531
1252 0.637532
1253 0.637544
1254 0.637545
1255 0.637547
1256 0.637548
1257 0.637549
1258 0.637559
1259 0.637559
1260 0.637561
1261 0.637568
1262 0.637569
1263 0.637574
1264 0.637575
1265 0.637581
1266 0.637586
1267 0.637594
1268 0.637603
1269 0.637608
1270 0.637609
1271 0.637616
1272 0.637616
1273 0.637618
1274 0.637618
1275 0.63762
1276 0.637623
1277 0.637626
1278 0.63763
1279 0.63763
1280 0.637632
1281 0.637632
1282 0.637637
1283 0.637641
1284 0.637646
1285 0.63765
1286 0.637651
1287 0.637675
1288 0.637678
1289 0.637681
1290 0.637684
1291 0.637684
1292 0.637684
1293 0.637687
1294 0.637688
1295 0.63769
1296 0.637691
1297 0.637691
1298 0.637693
1299 0.637695
1300 0.637696
1301 0.637699
1302 0.637699
1303 0.637701
1304 0.637705
1305 0.637709
1306 0.637709
1307 0.637709
1308 0.637711
1309 0.637714
1310 0.637715
1311 0.637716
1312 0.637718
1313 0.637721
1314 0.637721
1315 0.637723
1316 0.637726
1317 0.637749
1318 0.637749
1319 0.63775
1320 0.637757
1321 0.637758
1322 0.63776
1323 0.637764
1324 0.637764
1325 0.637769
1326 0.637781
1327 0.637788
1328 0.637791
1329 0.637807
1330 0.637811
1331 0.637814
1332 0.637819
1333 0.637822
1334 0.637842
1335 0.637871
1336 0.637873
1337 0.637879
1338 0.63788
1339 0.637883
1340 0.637888
1341 0.6379
1342 0.637931
1343 0.637934
1344 0.637949
1345 0.637956
1346 0.637966
1347 0.637978
1348 0.637988
1349 0.637997
1350 0.637997
1351 0.637997
1352 0.637998
1353 0.637998
1354 0.638011
1355 0.638011
1356 0.638012
1357 0.638013
1358 0.638013
1359 0.638017
1360 0.638017
1361 0.638019
1362 0.638022
1363 0.638025
1364 0.638026
1365 0.638027
1366 0.638027
1367 0.638031
1368 0.638033
1369 0.638036
1370 0.638036
1371 0.638036
1372 0.638043
1373 0.638044
1374 0.638045
1375 0.638049
1376 0.638051
1377 0.63807
1378 0.638071
1379 0.638072
1380 0.638074
1381 0.638076
1382 0.638079
1383 0.638079
1384 0.638082
1385 0.638085
1386 0.638088
1387 0.638088
1388 0.63809
1389 0.638092
1390 0.6381
1391 0.638102
1392 0.638112
1393 0.638114
1394 0.638139
1395 0.63814
1396 0.638144
1397 0.638144
1398 0.638144
1399 0.638146
1400 0.638146
1401 0.638148
1402 0.63815
1403 0.63815
1404 0.63816
1405 0.638165
1406 0.638169
1407 0.638175
1408 0.638178
1409 0.638182
1410 0.638185
1411 0.638187
1412 0.638187
1413 0.638188
1414 0.638191
1415 0.638191
1416 0.638193
1417 0.638193
1418 0.638197
1419 0.638201
1420 0.638201
1421 0.638203
1422 0.638204
1423 0.638206
1424 0.638211
1425 0.638214
1426 0.638217
1427 0.638219
1428 0.638221
1429 0.638224
1430 0.638227
1431 0.638229
1432 0.63823
1433 0.638234
1434 0.638234
1435 0.638236
1436 0.638238
1437 0.63824
1438 0.638243
1439 0.638243
1440 0.638245
1441 0.638254
1442 0.638254
1443 0.638256
1444 0.638256
1445 0.638258
1446 0.63826
1447 0.638263
1448 0.638265
1449 0.638266
1450 0.63827
1451 0.638272
1452 0.638272
1453 0.638274
1454 0.638275
1455 0.638277
1456 0.638277
1457 0.638278
1458 0.63828
1459 0.63828
1460 0.638282
1461 0.638303
1462 0.638305
1463 0.638306
1464 0.638308
1465 0.63831
1466 0.638315
1467 0.638317
1468 0.638317
1469 0.638339
1470 0.638341
1471 0.638341
1472 0.638342
1473 0.638344
1474 0.638346
1475 0.638348
1476 0.63835
1477 0.638353
1478 0.638359
1479 0.638359
1480 0.638365
1481 0.638367
1482 0.638369
1483 0.63837
1484 0.63837
1485 0.638377
1486 0.638379
1487 0.638383
1488 0.638384
1489 0.638386
1490 0.638386
1491 0.638386
1492 0.638389
1493 0.638389
1494 0.638394
1495 0.638394
1496 0.638394
1497 0.638396
1498 0.638398
1499 0.6384
1500 0.638402
1501 0.638405
1502 0.638412
1503 0.638412
1504 0.638449
1505 0.638458
1506 0.63846
1507 0.638481
1508 0.638481
1509 0.638486
1510 0.638486
1511 0.638488
1512 0.63849
1513 0.63849
1514 0.638493
1515 0.638496
1516 0.638501
1517 0.638501
1518 0.638501
1519 0.638508
1520 0.638508
1521 0.638513
1522 0.638522
1523 0.638527
1524 0.638529
1525 0.63853
1526 0.638534
1527 0.638538
1528 0.63854
1529 0.638542
1530 0.638542
1531 0.638549
1532 0.638549
1533 0.638554
1534 0.638564
1535 0.638566
1536 0.638569
1537 0.638572
1538 0.638574
1539 0.638576
1540 0.638586
1541 0.638586
1542 0.63859
1543 0.638602
1544 0.638602
1545 0.638605
1546 0.638605
1547 0.638608
1548 0.63862
1549 0.638621
1550 0.638623
1551 0.638625
1552 0.638628
1553 0.638632
1554 0.638632
1555 0.638634
1556 0.638638
1557 0.638641
1558 0.638641
1559 0.638645
1560 0.638647
1561 0.638655
1562 0.638663
1563 0.638671
1564 0.638671
1565 0.638674
1566 0.638674
1567 0.638676
1568 0.638677
1569 0.638677
1570 0.638681
1571 0.638684
1572 0.638686
1573 0.638686
1574 0.638689
1575 0.638689
1576 0.638696
1577 0.638699
1578 0.638707
1579 0.638709
1580 0.638712
1581 0.638714
1582 0.638719
1583 0.63872
1584 0.638723
1585 0.638723
1586 0.638723
1587 0.638725
1588 0.638725
1589 0.638728
1590 0.638728
1591 0.63873
1592 0.638739
1593 0.638739
1594 0.638742
1595 0.638745
1596 0.638748
1597 0.638748
1598 0.638748
1599 0.638751
1600 0.638752
1601 0.638754
1602 0.638754
1603 0.638754
1604 0.638762
1605 0.638766
1606 0.638771
1607 0.638771
1608 0.638776
1609 0.63878
1610 0.638784
1611 0.638787
1612 0.638787
1613 0.638789
1614 0.63879
1615 0.63879
1616 0.638792
1617 0.638792
1618 0.638795
1619 0.638795
1620 0.638798
1621 0.6388
1622 0.6388
1623 0.638802
1624 0.638802
1625 0.638805
1626 0.638805
1627 0.638805
1628 0.638808
1629 0.638814
1630 0.638816
1631 0.638818
1632 0.638819
1633 0.638822
1634 0.638822
1635 0.638828
1636 0.638828
1637 0.63883
1638 0.638833
1639 0.638833
1640 0.638835
1641 0.638835
1642 0.638838
1643 0.63884
1644 0.638841
1645 0.638844
1646 0.638844
1647 0.638846
1648 0.638847
1649 0.638849
1650 0.63885
1651 0.638851
1652 0.638853
1653 0.638855
1654 0.638858
1655 0.638862
1656 0.638865
1657 0.638868
1658 0.638868
1659 0.638871
1660 0.638871
1661 0.638876
1662 0.638881
1663 0.638889
1664 0.638892
1665 0.638908
1666 0.638913
1667 0.638914
1668 0.638914
1669 0.638919
1670 0.63894
1671 0.638943
1672 0.63896
1673 0.638966
1674 0.638968
1675 0.638968
1676 0.638971
1677 0.638971
1678 0.638973
1679 0.63898
1680 0.63898
1681 0.638984
1682 0.638989
1683 0.638992
1684 0.638992
1685 0.638992
1686 0.638994
1687 0.638996
1688 0.638999
1689 0.638999
1690 0.639002
1691 0.639004
1692 0.639004
1693 0.639009
1694 0.639013
1695 0.639016
1696 0.639016
1697 0.639016
1698 0.639019
1699 0.63902
1700 0.639023
1701 0.639025
1702 0.639028
1703 0.63903
1704 0.639033
1705 0.639037
1706 0.639037
1707 0.63904
1708 0.639041
1709 0.639041
1710 0.639045
1711 0.639045
1712 0.639048
1713 0.639048
1714 0.639051
1715 0.639053
1716 0.63906
1717 0.639067
1718 0.639068
1719 0.639071
1720 0.639072
1721 0.639077
1722 0.639082
1723 0.639085
1724 0.639093
1725 0.639093
1726 0.639097
1727 0.639097
1728 0.639097
1729 0.639101
1730 0.639101
1731 0.639104
1732 0.639111
1733 0.639115
1734 0.639118
1735 0.639131
1736 0.639134
1737 0.639134
1738 0.639137
1739 0.639138
1740 0.639138
1741 0.639142
1742 0.639146
1743 0.639149
1744 0.639151
1745 0.639154
1746 0.639155
1747 0.639155
1748 0.63916
1749 0.63916
1750 0.639163
1751 0.639163
1752 0.639167
1753 0.639175
1754 0.639176
1755 0.639189
1756 0.639192
1757 0.639195
1758 0.639195
1759 0.639196
1760 0.639199
1761 0.639199
1762 0.639204
1763 0.639212
1764 0.639212
1765 0.639217
1766 0.639219
1767 0.639224
1768 0.639224
1769 0.639229
1770 0.639231
1771 0.639232
1772 0.639237
1773 0.639237
1774 0.63924
1775 0.63924
1776 0.639243
1777 0.639244
1778 0.639244
1779 0.639248
1780 0.639248
1781 0.639251
1782 0.639251
1783 0.639255
1784 0.639258
1785 0.63926
1786 0.639263
1787 0.639263
1788 0.639266
1789 0.639267
1790 0.639279
1791 0.639284
1792 0.639285
1793 0.639289
1794 0.63929
1795 0.639294
1796 0.639299
1797 0.639301
1798 0.639305
1799 0.639305
1800 0.63931
1801 0.639313
1802 0.639321
1803 0.639324
1804 0.639324
1805 0.639329
1806 0.639329
1807 0.639334
1808 0.639334
1809 0.639334
1810 0.639338
1811 0.639338
1812 0.639342
1813 0.639343
1814 0.639343
1815 0.63935
1816 0.63938
1817 0.639395
1818 0.639397
1819 0.639402
1820 0.639402
1821 0.639405
1822 0.639414
1823 0.639416
1824 0.639419
1825 0.639431
1826 0.63945
1827 0.639458
1828 0.639458
1829 0.639465
1830 0.639465
1831 0.63947
1832 0.639472
1833 0.639472
1834 0.639475
1835 0.63948
1836 0.639485
1837 0.639485
1838 0.63949
1839 0.63949
1840 0.63949
1841 0.639493
1842 0.639493
1843 0.639497
1844 0.639498
1845 0.6395
1846 0.639506
1847 0.639506
1848 0.63951
1849 0.639511
1850 0.639511
1851 0.639514
1852 0.639517
1853 0.639517
1854 0.639521
1855 0.639523
1856 0.639526
1857 0.639532
1858 0.639532
1859 0.639536
1860 0.639536
1861 0.639541
1862 0.639541
1863 0.639541
1864 0.639544
1865 0.639545
1866 0.639548
1867 0.639548
1868 0.639552
1869 0.639552
1870 0.639552
1871 0.639552
1872 0.639556
1873 0.639556
1874 0.63956
1875 0.63956
1876 0.639562
1877 0.639565
1878 0.639565
1879 0.63957
1880 0.63957
1881 0.639574
1882 0.639575
1883 0.639575
1884 0.639579
1885 0.639581
1886 0.639585
1887 0.639585
1888 0.639585
1889 0.639589
1890 0.639589
1891 0.639593
1892 0.639593
1893 0.639593
1894 0.639596
1895 0.639596
1896 0.6396
1897 0.6396
1898 0.639608
1899 0.639608
1900 0.639608
1901 0.639611
1902 0.639611
1903 0.639615
1904 0.639615
1905 0.639622
1906 0.639622
1907 0.639626
1908 0.63963
1909 0.63963
1910 0.639636
1911 0.639636
1912 0.639636
1913 0.639641
1914 0.639642
1915 0.639653
1916 0.639656
1917 0.639663
1918 0.639663
1919 0.642374
1920 0.642374
1921 0.642378
1922 0.642379
1923 0.642383
1924 0.642384
1925 0.642388
1926 0.642388
1927 0.642392
1928 0.642409
1929 0.642409
1930 0.642413
1931 0.642413
1932 0.642416
1933 0.642416
1934 0.642421
1935 0.642421
1936 0.642421
1937 0.642425
1938 0.642425
1939 0.642429
1940 0.642429
1941 0.642433
1942 0.642433
1943 0.642439
1944 0.642443
1945 0.642444
1946 0.64245
1947 0.642452
1948 0.642456
1949 0.642458
1950 0.642463
1951 0.642468
1952 0.642469
1953 0.642473
1954 0.642473
1955 0.642478
1956 0.642478
1957 0.642478
1958 0.642483
1959 0.642483
1960 0.642487
1961 0.642488
1962 0.642489
1963 0.642493
1964 0.642493
1965 0.642498
1966 0.6425
1967 0.6425
1968 0.642504
1969 0.642504
1970 0.642508
1971 0.642509
1972 0.642513
1973 0.642513
1974 0.642516
1975 0.642522
1976 0.642522
1977 0.642522
1978 0.642526
1979 0.642527
1980 0.642532
1981 0.642532
1982 0.642535
1983 0.642541
1984 0.642541
1985 0.642545
1986 0.64255
1987 0.642555
1988 0.642555
1989 0.642555
1990 0.64256
1991 0.64256
1992 0.642564
1993 0.642564
1994 0.642565
1995 0.642569
1996 0.642569
1997 0.642574
1998 0.642575
1999 0.642579
2000 0.642579
2001 0.642582
2002 0.642586
2003 0.642586
2004 0.642591
2005 0.642592
2006 0.642596
2007 0.642597
2008 0.642597
2009 0.642602
2010 0.642603
2011 0.642608
2012 0.642609
2013 0.642614
2014 0.642614
2015 0.642614
2016 0.64262
2017 0.64262
2018 0.642625
2019 0.642625
2020 0.642629
2021 0.642631
2022 0.642632
2023 0.642637
2024 0.642641
2025 0.642645
2026 0.642645
2027 0.642651
2028 0.642653
2029 0.642653
2030 0.64266
2031 0.64266
2032 0.642664
2033 0.642667
2034 0.642673
2035 0.642673
2036 0.642674
2037 0.642681
2038 0.642681
2039 0.642685
2040 0.642685
2041 0.642687
2042 0.642693
2043 0.642693
2044 0.642699
2045 0.642699
2046 0.642705
2047 0.642705
2048 0.642705
2049 0.642705
2050 0.642712
2051 0.642712
2052 0.642718
2053 0.64272
2054 0.642722
2055 0.642727
2056 0.642731
2057 0.642731
2058 0.642733
2059 0.642733
2060 0.642733
2061 0.642733
2062 0.642733
2063 0.642734
2064 0.642738
2065 0.642742
2066 0.64275
2067 0.64275
2068 0.64275
2069 0.642754
2070 0.642756
2071 0.642761
2072 0.642761
2073 0.642766
2074 0.642769
2075 0.642769
2076 0.642774
2077 0.642774
2078 0.642779
2079 0.642781
2080 0.642786
2081 0.642787
2082 0.642788
2083 0.642799
2084 0.642799
2085 0.642804
2086 0.642806
2087 0.642811
2088 0.642811
2089 0.642811
2090 0.642817
2091 0.642817
2092 0.642822
2093 0.642822
2094 0.642828
2095 0.642828
2096 0.642828
2097 0.642834
2098 0.642836
2099 0.642846
2100 0.642851
2101 0.642857
2102 0.642857
2103 0.642857
2104 0.642867
2105 0.64287
2106 0.642876
2107 0.642885
2108 0.642891
2109 0.642891
2110 0.642896
2111 0.642901
2112 0.642917
2113 0.642922
2114 0.642923
2115 0.642934
2116 0.642934
2117 0.642934
2118 0.642939
2119 0.642941
2120 0.642941
2121 0.642948
2122 0.642951
2123 0.642953
2124 0.642953
2125 0.642953
2126 0.642959
2127 0.642966
2128 0.642978
2129 0.642983
2130 0.642983
2131 0.642985
2132 0.642985
2133 0.642988
2134 0.642989
2135 0.642989
2136 0.642989
2137 0.642989
2138 0.642992
2139 0.642992
2140 0.642992
2141 0.642992
2142 0.642992
2143 0.642995
2144 0.642997
2145 0.642997
2146 0.643
2147 0.643001
2148 0.643005
2149 0.643005
2150 0.643005
2151 0.643006
2152 0.643008
2153 0.643008
2154 0.643008
2155 0.643013
2156 0.643021
2157 0.643021
2158 0.643026
2159 0.643032
2160 0.643037
2161 0.64304
2162 0.64304
2163 0.64304
2164 0.643041
2165 0.643042
2166 0.643042
2167 0.643042
2168 0.643042
2169 0.643042
2170 0.643043
2171 0.643043
2172 0.643043
2173 0.643045
2174 0.643046
2175 0.643046
2176 0.643046
2177 0.643046
2178 0.643051
2179 0.643057
2180 0.643086
2181 0.643086
2182 0.643086
2183 0.643088
2184 0.643103
2185 0.64311
2186 0.64311
2187 0.64311
2188 0.64311
2189 0.643116
2190 0.643121
2191 0.643121
2192 0.643121
2193 0.643147
2194 0.643148
2195 0.643157
2196 0.643167
2197 0.643168
2198 0.643173
2199 0.643173
2200 0.643173
2201 0.643178
2202 0.643181
2203 0.643183
2204 0.643189
2205 0.643218
2206 0.643225
2207 0.64325
2208 0.64329
2209 0.643296
2210 0.643296
2211 0.643302
2212 0.643303
2213 0.643303
2214 0.643306
2215 0.643307
2216 0.643307
2217 0.643307
2218 0.643308
2219 0.643308
2220 0.643352
2221 0.643352
2222 0.643352
2223 0.643352
2224 0.643357
2225 0.643357
2226 0.643358
2227 0.643358
2228 0.643358
2229 0.643358
2230 0.643358
2231 0.643358
2232 0.643358
2233 0.643362
2234 0.643362
2235 0.643363
2236 0.643363
2237 0.643363
2238 0.643365
2239 0.643365
2240 0.643365
2241 0.643367
2242 0.643372
2243 0.643372
2244 0.643372
2245 0.643372
2246 0.643378
2247 0.643379
2248 0.643384
2249 0.643384
2250 0.643384
2251 0.643385
2252 0.643385
2253 0.643389
2254 0.643389
2255 0.643389
2256 0.643392
2257 0.643392
2258 0.643392
2259 0.643395
2260 0.643395
2261 0.643395
2262 0.643395
2263 0.643395
2264 0.643396
2265 0.643396
2266 0.643396
2267 0.643396
2268 0.643396
2269 0.643396
2270 0.643396
2271 0.643403
2272 0.643403
2273 0.643405
2274 0.643407
2275 0.643413
2276 0.643413
2277 0.643416
2278 0.643416
2279 0.643419
2280 0.643421
2281 0.643423
2282 0.643425
2283 0.643425
2284 0.643425
2285 0.643425
2286 0.643425
2287 0.643425
2288 0.643427
2289 0.643429
2290 0.64343
2291 0.643431
2292 0.643431
2293 0.643432
2294 0.643432
2295 0.643433
2296 0.643433
2297 0.643434
2298 0.643434
2299 0.643435
2300 0.643435
2301 0.643436
2302 0.643436
2303 0.643439
2304 0.643439
2305 0.643439
2306 0.643439
2307 0.643439
2308 0.643443
2309 0.643443
2310 0.643443
2311 0.643443
2312 0.643443
2313 0.643443
2314 0.643446
2315 0.643447
2316 0.643449
2317 0.643449
2318 0.643449
2319 0.643449
2320 0.64345
2321 0.643451
2322 0.643457
2323 0.643457
2324 0.643457
2325 0.643458
2326 0.643458
2327 0.643458
2328 0.643458
2329 0.643458
2330 0.643461
2331 0.643461
2332 0.643461
2333 0.643461
2334 0.643463
2335 0.643463
2336 0.643463
2337 0.643463
2338 0.643463
2339 0.643464
2340 0.643466
2341 0.643469
2342 0.643469
2343 0.643471
2344 0.643471
2345 0.643471
2346 0.643471
2347 0.643471
2348 0.643471
2349 0.643471
2350 0.643471
2351 0.643472
2352 0.643472
2353 0.643473
2354 0.643473
2355 0.643474
2356 0.643474
2357 0.643474
2358 0.643474
2359 0.643474
2360 0.643474
2361 0.643474
2362 0.643474
2363 0.643474
2364 0.643474
2365 0.643474
2366 0.643516
2367 0.643516
2368 0.643516
2369 0.643516
2370 0.643516
2371 0.643516
2372 0.643516
2373 0.643519
2374 0.643519
2375 0.643526
2376 0.643527
2377 0.643527
2378 0.643527
2379 0.643527
2380 0.643527
2381 0.643527
2382 0.643528
2383 0.643528
2384 0.643528
2385 0.64353
2386 0.64353
2387 0.64353
2388 0.643531
2389 0.643538
2390 0.643542
2391 0.643545
2392 0.643547
2393 0.643547
2394 0.643549
2395 0.643551
2396 0.643551
2397 0.643551
2398 0.643551
2399 0.643552
2400 0.643554
2401 0.643554
2402 0.643554
2403 0.643554
2404 0.643555
2405 0.643563
2406 0.643563
2407 0.643564
2408 0.643572
2409 0.643573
2410 0.643578
2411 0.643578
2412 0.643578
2413 0.643578
2414 0.643578
2415 0.64358
2416 0.643581
2417 0.643581
2418 0.643583
2419 0.643583
2420 0.643584
2421 0.643584
2422 0.643584
2423 0.643584
2424 0.643584
2425 0.643584
2426 0.643584
2427 0.643584
2428 0.643584
2429 0.643584
2430 0.643584
2431 0.643584
2432 0.643584
2433 0.643584
2434 0.643584
2435 0.643584
2436 0.643584
2437 0.643584
2438 0.643584
2439 0.643584
2440 0.64359
2441 0.64359
2442 0.64359
2443 0.64359
2444 0.643593
2445 0.643593
2446 0.643594
2447 0.643596
2448 0.643598
2449 0.643601
2450 0.643615
2451 0.643623
2452 0.643623
2453 0.643623
2454 0.643623
2455 0.643624
2456 0.643624
2457 0.643624
2458 0.643624
2459 0.643624
2460 0.643625
2461 0.643625
2462 0.643625
2463 0.643626
2464 0.643628
2465 0.643629
2466 0.643629
2467 0.643629
2468 0.643629
2469 0.64363
2470 0.643631
2471 0.643633
2472 0.643634
2473 0.643634
2474 0.643635
2475 0.643636
2476 0.643636
2477 0.643637
2478 0.643637
2479 0.643638
2480 0.643638
2481 0.643641
2482 0.643643
2483 0.643648
2484 0.643648
2485 0.643649
2486 0.643649
2487 0.643649
2488 0.64365
2489 0.643651
2490 0.643651
2491 0.643651
2492 0.643652
2493 0.643655
2494 0.643656
2495 0.643656
2496 0.64366
2497 0.64366
2498 0.64366
2499 0.64366
2500 0.64366
2501 0.64366
2502 0.64366
2503 0.64366
2504 0.64366
2505 0.64366
2506 0.64366
2507 0.643663
2508 0.643663
2509 0.643663
2510 0.643663
2511 0.643663
2512 0.643663
2513 0.643663
2514 0.643664
2515 0.643664
2516 0.643664
2517 0.643664
2518 0.643664
2519 0.643667
2520 0.643667
2521 0.643667
2522 0.643667
2523 0.643667
2524 0.643667
2525 0.643667
2526 0.643667
2527 0.643669
2528 0.643669
2529 0.643672
2530 0.643672
2531 0.643672
2532 0.64368
2533 0.64368
2534 0.64368
2535 0.64368
2536 0.64368
2537 0.643686
2538 0.643706
2539 0.643706
2540 0.643709
2541 0.643722
2542 0.643731
2543 0.643731
2544 0.643735
2545 0.643735
2546 0.643735
2547 0.643741
2548 0.643745
2549 0.643751
2550 0.643752
2551 0.64376
2552 0.64376
2553 0.643764
2554 0.643771
2555 0.643772
2556 0.643778
2557 0.643779
2558 0.643779
2559 0.643785
2560 0.643786
2561 0.643786
2562 0.643792
2563 0.643793
2564 0.643793
2565 0.643794
2566 0.643794
2567 0.643794
2568 0.643796
2569 0.643796
2570 0.643799
2571 0.643799
2572 0.643799
2573 0.643799
2574 0.643799
2575 0.643806
2576 0.643806
2577 0.643807
2578 0.643807
2579 0.643807
2580 0.643807
2581 0.643807
2582 0.643807
2583 0.643807
2584 0.643809
2585 0.643809
2586 0.643809
2587 0.643809
2588 0.643809
2589 0.643809
2590 0.643809
2591 0.64381
2592 0.64381
2593 0.643812
2594 0.643814
2595 0.643817
2596 0.643822
2597 0.643822
2598 0.643823
2599 0.643823
2600 0.643823
2601 0.643823
2602 0.643823
2603 0.643823
2604 0.643823
2605 0.643823
2606 0.643824
2607 0.643825
2608 0.643826
2609 0.643827
2610 0.643828
2611 0.643828
2612 0.643828
2613 0.643829
2614 0.64383
2615 0.64383
2616 0.64383
2617 0.64383
2618 0.643835
2619 0.643836
2620 0.643837
2621 0.643843
2622 0.643843
2623 0.643843
2624 0.643843
2625 0.643843
2626 0.643843
2627 0.643845
2628 0.643847
2629 0.643849
2630 0.643849
2631 0.64385
2632 0.643871
2633 0.643871
2634 0.643876
2635 0.643876
2636 0.643876
2637 0.643876
2638 0.643882
2639 0.643882
2640 0.643882
2641 0.643882
2642 0.643887
2643 0.643887
2644 0.643896
2645 0.643899
2646 0.643906
2647 0.643906
2648 0.643912
2649 0.643919
2650 0.643925
2651 0.643935
2652 0.643935
2653 0.643939
2654 0.643939
2655 0.643939
2656 0.643942
2657 0.643946
2658 0.643946
2659 0.643946
2660 0.643946
2661 0.643946
2662 0.643946
2663 0.643946
2664 0.643946
2665 0.643946
2666 0.643946
2667 0.643946
2668 0.643946
2669 0.643946
2670 0.643946
2671 0.643946
2672 0.643947
2673 0.643947
2674 0.643947
2675 0.643949
2676 0.643949
2677 0.643952
2678 0.64656
2679 0.64656
2680 0.64656
2681 0.646561
2682 0.646561
2683 0.646561
2684 0.646561
2685 0.646561
2686 0.646561
2687 0.646561
2688 0.646561
2689 0.646561
2690 0.646561
2691 0.646561
2692 0.646561
2693 0.646563
2694 0.646563
2695 0.646563
2696 0.646563
2697 0.646563
2698 0.646563
2699 0.646569
2700 0.646569
2701 0.64657
2702 0.64657
2703 0.64657
2704 0.64657
2705 0.64657
2706 0.64657
2707 0.64657
2708 0.646571
2709 0.646571
2710 0.646572
2711 0.646574
2712 0.646574
2713 0.646574
2714 0.646575
2715 0.646575
2716 0.646575
2717 0.646577
2718 0.646577
2719 0.646577
2720 0.646583
2721 0.646584
2722 0.646584
2723 0.646584
2724 0.646584
2725 0.646597
2726 0.646604
2727 0.646613
2728 0.646626
2729 0.64664
2730 0.646644
2731 0.646644
2732 0.646644
2733 0.646645
2734 0.646654
2735 0.646656
2736 0.646656
2737 0.646658
2738 0.646661
2739 0.646662
2740 0.646666
2741 0.646666
2742 0.646666
2743 0.646666
2744 0.646666
2745 0.646666
2746 0.646667
2747 0.646667
2748 0.646667
2749 0.646667
2750 0.646668
2751 0.646671
2752 0.646672
2753 0.646672
2754 0.646673
2755 0.646673
2756 0.646683
2757 0.646683
2758 0.646685
2759 0.646685
2760 0.646688
2761 0.646688
2762 0.646689
2763 0.646689
2764 0.646689
2765 0.64669
2766 0.64669
2767 0.64669
2768 0.64669
2769 0.64669
2770 0.646691
2771 0.646692
2772 0.646692
2773 0.646692
2774 0.646693
2775 0.646694
2776 0.646695
2777 0.646702
2778 0.646702
2779 0.646702
2780 0.646702
2781 0.646702
2782 0.646702
2783 0.646702
2784 0.646702
2785 0.646702
2786 0.646703
2787 0.646703
2788 0.646703
2789 0.646703
2790 0.646703
2791 0.646703
2792 0.646704
2793 0.646704
2794 0.646704
2795 0.646704
2796 0.646707
2797 0.646707
2798 0.64671
2799 0.646728
2800 0.646759
2801 0.646762
2802 0.646763
2803 0.646765
2804 0.646765
2805 0.646765
2806 0.646766
2807 0.646766
2808 0.646766
2809 0.646766
2810 0.646767
2811 0.646767
2812 0.646767
2813 0.646767
2814 0.646771
2815 0.646771
2816 0.646771
2817 0.646771
2818 0.646771
2819 0.646771
2820 0.646771
2821 0.646771
2822 0.646771
2823 0.646771
2824 0.646771
2825 0.646772
2826 0.646772
2827 0.646775
2828 0.646775
2829 0.646775
2830 0.646775
2831 0.646775
2832 0.646775
2833 0.646776
2834 0.646776
2835 0.646778
2836 0.646778
2837 0.646781
2838 0.646782
2839 0.646782
2840 0.646783
2841 0.646783
2842 0.646783
2843 0.646783
2844 0.646791
2845 0.646791
2846 0.646792
2847 0.646792
2848 0.646792
2849 0.646794
2850 0.646799
2851 0.646802
2852 0.646804
2853 0.646812
2854 0.646812
2855 0.646812
2856 0.646812
2857 0.646812
2858 0.646812
2859 0.646815
2860 0.646815
2861 0.646819
2862 0.646823
2863 0.646825
2864 0.646825
2865 0.646826
2866 0.646829
2867 0.646832
2868 0.646834
2869 0.646837
2870 0.646837
2871 0.646837
2872 0.64684
2873 0.64684
2874 0.64684
2875 0.64684
2876 0.64684
2877 0.64684
2878 0.646844
2879 0.646844
2880 0.646844
2881 0.64685
2882 0.64685
2883 0.64685
2884 0.64685
2885 0.64685
2886 0.646851
2887 0.646851
2888 0.646851
2889 0.646851
2890 0.646852
2891 0.646855
2892 0.646855
2893 0.646855
2894 0.646858
2895 0.646858
2896 0.64686
2897 0.64686
2898 0.64686
2899 0.64686
2900 0.646863
2901 0.646863
2902 0.646863
2903 0.646866
2904 0.646867
2905 0.646867
2906 0.646867
2907 0.646867
2908 0.646867
2909 0.646867
2910 0.646867
2911 0.646868
2912 0.646868
2913 0.646868
2914 0.646868
2915 0.646868
2916 0.646868
2917 0.646868
2918 0.646868
2919 0.646868
2920 0.646868
2921 0.646869
2922 0.646869
2923 0.646875
2924 0.646879
2925 0.64689
2926 0.64689
2927 0.64689
2928 0.646893
2929 0.646903
2930 0.646904
2931 0.646916
2932 0.646918
2933 0.646918
2934 0.646918
2935 0.646918
2936 0.646918
2937 0.646925
2938 0.646925
2939 0.646926
2940 0.646932
2941 0.646932
2942 0.646938
2943 0.646938
2944 0.646946
2945 0.646946
2946 0.646952
2947 0.646952
2948 0.646952
2949 0.646959
2950 0.646959
2951 0.646966
2952 0.646966
2953 0.646972
2954 0.646973
2955 0.646973
2956 0.64698
2957 0.64698
2958 0.646987
2959 0.646987
2960 0.646993
2961 0.646995
2962 0.646995
2963 0.647001
2964 0.647003
2965 0.647011
2966 0.647011
2967 0.647017
2968 0.647017
2969 0.647026
2970 0.647026
2971 0.647026
2972 0.647039
2973 0.647039
2974 0.647046
2975 0.647046
2976 0.647053
2977 0.647053
2978 0.647053
2979 0.647063
2980 0.647063
2981 0.647063
2982 0.64707
2983 0.64707
2984 0.647077
2985 0.647077
2986 0.647086
2987 0.647086
2988 0.647086
2989 0.647093
2990 0.647093
2991 0.6471
2992 0.647101
2993 0.647108
2994 0.647108
2995 0.647115
2996 0.647115
2997 0.647119
2998 0.647134
2999 0.647146
3000 0.647153
3001 0.647155
3002 0.647162
3003 0.647162
3004 0.647162
3005 0.64717
3006 0.64717
3007 0.647178
3008 0.647179
3009 0.647186
3010 0.647186
3011 0.647187
3012 0.647195
3013 0.647195
3014 0.647202
3015 0.647202
3016 0.647202
3017 0.64721
3018 0.64721
3019 0.647221
3020 0.647221
3021 0.647228
3022 0.647228
3023 0.647236
3024 0.647237
3025 0.647245
3026 0.647245
3027 0.647245
3028 0.647253
3029 0.647253
3030 0.64726
3031 0.64726
3032 0.647268
3033 0.647268
3034 0.647277
3035 0.647277
3036 0.647277
3037 0.647278
3038 0.647278
3039 0.647278
3040 0.647278
3041 0.647286
3042 0.647286
3043 0.647286
3044 0.647294
3045 0.647294
3046 0.647302
3047 0.647302
3048 0.647302
3049 0.647311
3050 0.647323
3051 0.647348
3052 0.647348
3053 0.647349
3054 0.647382
3055 0.647405
3056 0.647405
3057 0.647405
3058 0.647405
3059 0.647418
3060 0.647427
3061 0.647427
3062 0.647437
3063 0.647437
3064 0.647437
3065 0.647437
3066 0.64744
3067 0.64744
3068 0.647448
3069 0.647448
3070 0.647448
3071 0.647448
3072 0.647449
3073 0.647449
3074 0.647449
3075 0.647449
3076 0.64745
3077 0.647463
3078 0.647463
3079 0.647471
3080 0.647471
3081 0.647472
3082 0.64748
3083 0.64748
3084 0.64748
3085 0.64748
3086 0.647481
3087 0.647482
3088 0.647482
3089 0.647482
3090 0.647482
3091 0.647483
3092 0.647484
3093 0.647484
3094 0.647484
3095 0.647484
3096 0.647484
3097 0.647484
3098 0.647484
3099 0.647484
3100 0.647484
3101 0.647485
3102 0.647485
3103 0.647485
3104 0.647485
3105 0.647485
3106 0.647486
3107 0.647486
3108 0.647486
3109 0.647486
3110 0.647487
3111 0.647487
3112 0.647488
3113 0.647488
3114 0.647488
3115 0.647488
3116 0.647488
3117 0.647488
3118 0.647488
3119 0.647488
3120 0.647488
3121 0.647499
3122 0.647501
3123 0.647501
3124 0.647502
3125 0.647502
3126 0.647502
3127 0.647502
3128 0.647502
3129 0.647502
3130 0.647502
3131 0.647502
3132 0.647502
3133 0.647502
3134 0.647502
3135 0.647503
3136 0.647505
3137 0.647505
3138 0.647507
3139 0.647507
3140 0.647511
3141 0.647511
3142 0.647512
3143 0.647512
3144 0.647512
3145 0.647512
3146 0.647512
3147 0.647514
3148 0.647514
3149 0.647514
3150 0.647514
3151 0.647514
3152 0.647514
3153 0.647514
3154 0.647516
3155 0.647517
3156 0.647517
3157 0.647517
3158 0.64752
3159 0.64752
3160 0.647521
3161 0.647521
3162 0.647521
3163 0.647522
3164 0.647522
3165 0.647522
3166 0.647522
3167 0.647523
3168 0.647523
3169 0.647525
3170 0.647525
3171 0.64753
3172 0.647534
3173 0.647534
3174 0.647534
3175 0.647534
3176 0.647534
3177 0.647534
3178 0.647534
3179 0.647534
3180 0.647534
3181 0.647534
3182 0.647537
3183 0.647537
3184 0.647537
3185 0.647538
3186 0.647538
3187 0.647538
3188 0.647538
3189 0.647538
3190 0.647538
3191 0.647538
3192 0.647538
3193 0.647538
3194 0.647538
3195 0.647538
3196 0.647538
3197 0.647539
3198 0.647539
3199 0.647539
3200 0.647539
3201 0.64754
3202 0.64754
3203 0.647541
3204 0.647541
3205 0.647541
3206 0.647541
3207 0.647541
3208 0.647543
3209 0.647551
3210 0.647551
3211 0.647556
3212 0.647559
3213 0.647559
3214 0.647565
3215 0.647566
3216 0.647566
3217 0.647567
3218 0.647567
3219 0.647567
3220 0.647567
3221 0.647567
3222 0.647567
3223 0.647567
3224 0.647567
3225 0.647567
3226 0.647567
3227 0.647567
3228 0.647567
3229 0.647567
3230 0.647567
3231 0.647567
3232 0.647567
3233 0.647568
3234 0.647568
3235 0.647568
3236 0.647569
3237 0.64757
3238 0.64757
3239 0.64757
3240 0.64757
3241 0.64757
3242 0.647571
3243 0.647571
3244 0.647572
3245 0.647572
3246 0.647572
3247 0.647572
3248 0.647572
3249 0.647572
3250 0.647573
3251 0.647573
3252 0.647573
3253 0.647573
3254 0.647573
3255 0.647573
3256 0.647575
3257 0.647575
3258 0.647575
3259 0.647575
3260 0.647575
3261 0.647576
3262 0.647579
3263 0.647579
3264 0.647579
3265 0.647579
3266 0.647579
3267 0.647579
3268 0.647579
3269 0.647579
3270 0.647579
3271 0.647579
3272 0.647579
3273 0.647579
3274 0.647579
3275 0.647579
3276 0.647579
3277 0.647579
3278 0.647579
3279 0.647579
3280 0.647579
3281 0.647579
3282 0.647579
3283 0.647579
3284 0.647579
3285 0.647579
3286 0.647579
3287 0.647581
3288 0.647581
3289 0.647581
3290 0.647602
3291 0.647632
3292 0.647632
3293 0.647632
3294 0.647632
3295 0.647632
3296 0.647632
3297 0.647632
3298 0.647632
3299 0.647633
3300 0.647633
3301 0.647633
3302 0.647633
3303 0.647633
3304 0.647633
3305 0.647633
3306 0.647633
3307 0.647634
3308 0.647645
3309 0.647645
3310 0.647645
3311 0.647645
3312 0.647647
3313 0.647647
3314 0.647649
3315 0.647649
3316 0.647649
3317 0.647649
3318 0.647649
3319 0.647651
3320 0.647651
3321 0.647652
3322 0.647654
3323 0.647654
3324 0.647654
3325 0.647654
3326 0.647654
3327 0.647654
3328 0.647654
3329 0.647656
3330 0.647656
3331 0.647657
3332 0.647657
3333 0.647657
3334 0.647657
3335 0.647657
3336 0.647657
3337 0.647659
3338 0.647662
3339 0.647662
3340 0.647662
3341 0.647662
3342 0.647663
3343 0.647663
3344 0.647667
3345 0.647667
3346 0.647667
3347 0.647667
3348 0.647667
3349 0.647674
3350 0.647676
3351 0.647676
3352 0.647677
3353 0.647677
3354 0.647677
3355 0.647677
3356 0.647677
3357 0.647677
3358 0.647678
3359 0.647678
3360 0.647678
3361 0.647679
3362 0.647679
3363 0.647682
3364 0.647684
3365 0.647685
3366 0.647685
3367 0.647685
3368 0.647685
3369 0.647685
3370 0.647685
3371 0.647685
3372 0.647687
3373 0.647687
3374 0.647687
3375 0.647687
3376 0.647687
3377 0.647687
3378 0.647687
3379 0.647688
3380 0.647688
3381 0.647688
3382 0.647688
3383 0.647688
3384 0.647688
3385 0.647688
3386 0.647688
3387 0.64769
3388 0.647691
3389 0.647691
3390 0.647691
3391 0.647691
3392 0.647691
3393 0.647691
3394 0.647693
3395 0.647693
3396 0.647693
3397 0.647693
3398 0.647693
3399 0.647693
3400 0.647693
3401 0.647693
3402 0.647693
3403 0.647693
3404 0.647693
3405 0.647693
3406 0.647699
3407 0.647699
3408 0.647699
3409 0.6477
3410 0.647701
3411 0.647701
3412 0.647701
3413 0.647702
3414 0.647702
3415 0.647703
3416 0.647705
3417 0.647705
3418 0.647705
3419 0.647705
3420 0.647707
3421 0.647707
3422 0.647707
3423 0.647707
3424 0.647708
3425 0.647708
3426 0.647709
3427 0.647709
3428 0.647709
3429 0.647709
3430 0.647709
3431 0.647709
3432 0.647709
3433 0.647709
3434 0.647711
3435 0.647711
3436 0.647711
3437 0.647712
3438 0.647712
3439 0.647712
3440 0.647712
3441 0.647712
3442 0.647715
3443 0.647715
3444 0.647715
3445 0.647715
3446 0.647715
3447 0.647715
3448 0.647715
3449 0.647721
3450 0.647721
3451 0.647721
3452 0.647722
3453 0.647722
3454 0.647722
3455 0.647722
3456 0.647722
3457 0.647722
3458 0.647722
3459 0.647722
3460 0.647735
3461 0.647735
3462 0.647738
3463 0.647738
3464 0.647738
3465 0.647738
3466 0.647738
3467 0.647738
3468 0.64774
3469 0.64774
3470 0.64774
3471 0.64774
3472 0.64774
3473 0.647741
3474 0.647741
3475 0.647741
3476 0.647741
3477 0.647741
3478 0.647741
3479 0.647741
3480 0.647741
3481 0.647741
3482 0.647742
3483 0.647742
3484 0.647742
3485 0.647742
3486 0.647742
3487 0.647742
3488 0.647742
3489 0.647742
3490 0.647743
3491 0.647743
3492 0.647743
3493 0.647743
3494 0.647746
3495 0.647746
3496 0.647746
3497 0.647746
3498 0.647746
3499 0.647746
3500 0.647746
3501 0.647746
3502 0.647746
3503 0.647746
3504 0.647746
3505 0.647746
3506 0.647746
3507 0.647746
3508 0.647746
3509 0.647746
3510 0.647746
3511 0.647746
3512 0.647749
3513 0.64775
3514 0.64775
3515 0.64775
3516 0.64775
3517 0.64775
3518 0.64775
3519 0.647751
3520 0.647751
3521 0.647751
3522 0.647751
3523 0.647751
3524 0.647751
3525 0.647752
3526 0.647752
3527 0.647752
3528 0.647752
3529 0.647752
3530 0.647752
3531 0.647754
3532 0.647754
3533 0.647754
3534 0.647754
3535 0.64776
3536 0.647764
3537 0.647765
3538 0.647765
3539 0.647765
3540 0.647765
3541 0.647765
3542 0.647765
3543 0.647765
3544 0.647767
3545 0.647767
3546 0.647767
3547 0.647768
3548 0.647768
3549 0.647772
3550 0.647772
3551 0.647772
3552 0.647772
3553 0.647772
3554 0.647772
3555 0.647772
3556 0.647772
3557 0.647772
3558 0.647772
3559 0.647772
3560 0.647772
3561 0.647772
3562 0.647774
3563 0.647774
3564 0.647774
3565 0.647774
3566 0.647774
3567 0.647777
3568 0.647777
3569 0.647779
3570 0.64778
3571 0.64778
3572 0.647781
3573 0.647781
3574 0.647781
3575 0.647781
3576 0.647781
3577 0.647781
3578 0.647781
3579 0.647781
3580 0.647782
3581 0.647782
3582 0.647782
3583 0.647783
3584 0.647783
3585 0.647783
3586 0.647783
3587 0.647784
3588 0.647785
3589 0.647785
3590 0.647785
3591 0.647785
3592 0.647785
3593 0.647785
3594 0.647785
3595 0.647789
3596 0.647789
3597 0.64779
3598 0.64779
3599 0.64779


==> plots/data/dataGC-LCG.dat <==
0 0.54865
1 0.569967
2 0.572146
3 0.585241
4 0.597925
5 0.598746
6 0.610522
7 0.611259
8 0.611818
9 0.612469
10 0.612944
11 0.613332
12 0.614221
13 0.614603
14 0.614843
15 0.615052
16 0.615371
17 0.61572
18 0.615939
19 0.615967
20 0.616092
21 0.616173
22 0.616431
23 0.616793
24 0.616955
25 0.61706
26 0.617243
27 0.617381
28 0.61755
29 0.617606
30 0.617829
31 0.618071
32 0.618086
33 0.618224
34 0.618273
35 0.618288
36 0.618628
37 0.618711
38 0.618726
39 0.618732
40 0.619031
41 0.619136
42 0.619333
43 0.619352
44 0.619401
45 0.619418
46 0.619418
47 0.619566
48 0.619591
49 0.61961
50 0.619803
51 0.619819
52 0.620029
53 0.620209
54 0.620221
55 0.620225
56 0.620348
57 0.620456
58 0.620521
59 0.6206
60 0.620619
61 0.620671
62 0.620694
63 0.6207
64 0.620731
65 0.620807
66 0.621037
67 0.62108
68 0.621121
69 0.62122
70 0.621264
71 0.621302
72 0.62131
73 0.621318
74 0.621375
75 0.62141
76 0.621515
77 0.621566
78 0.621589
79 0.621636
80 0.621724
81 0.621872
82 0.621975
83 0.621988
84 0.622009
85 0.622022
86 0.622022
87 0.622037
88 0.622062
89 0.62215
90 0.622321
91 0.622335
92 0.622363
93 0.622388
94 0.622408
95 0.622425
96 0.6254
97 0.631063
98 0.633922
99 0.633927
100 0.633958
101 0.633969
102 0.634151
103 0.634155
104 0.634186
105 0.634202
106 0.634207
107 0.634241
108 0.634241
109 0.634244
110 0.634248
111 0.634255
112 0.634255
113 0.634255
114 0.634257
115 0.634284
116 0.634434
117 0.634434
118 0.63446
119 0.634513
120 0.63452
121 0.634535
122 0.634574
123 0.634584
124 0.634584
125 0.63461
126 0.63462
127 0.634648
128 0.634648
129 0.634655
130 0.634655
131 0.63468
132 0.63468
133 0.634688
134 0.634688
135 0.634688
136 0.634732
137 0.634793
138 0.634831
139 0.634836
140 0.634861
141 0.634906
142 0.634936
143 0.634944
144 0.634944
145 0.634944
146 0.635076
147 0.635077
148 0.635077
149 0.635077
150 0.635077
151 0.635079
152 0.635089
153 0.635089
154 0.635095
155 0.635104
156 0.635118
157 0.635182
158 0.635213
159 0.635237
160 0.635237
161 0.635254
162 0.635254
163 0.635275
164 0.635275
165 0.635287
166 0.635306
167 0.635308
168 0.635308
169 0.635325
170 0.635347
171 0.635382
172 0.635382
173 0.635382
174 0.635382
175 0.635404
176 0.635469
177 0.635532
178 0.635579
179 0.635585
180 0.635586
181 0.635586
182 0.635588
183 0.635613
184 0.63562
185 0.635644
186 0.635735
187 0.635735
188 0.635735
189 0.635735
190 0.635735
191 0.635754
192 0.635754
193 0.635754
194 0.635754
195 0.635754
196 0.635754
197 0.635754
198 0.635754
199 0.635756
200 0.635807
201 0.635821
202 0.635831
203 0.635845
204 0.635864
205 0.635864
206 0.635938
207 0.635938
208 0.635968
209 0.635968
210 0.635985
211 0.635998
212 0.635998
213 0.635998
214 0.635998
215 0.636014
216 0.636014
217 0.636014
218 0.636014
219 0.636014
220 0.636024
221 0.636285
222 0.636448
223 0.636464
224 0.63647
225 0.636475
226 0.636504
227 0.636504
228 0.636504
229 0.636513
230 0.636513
231 0.636513
232 0.636565
233 0.636642
234 0.636668
235 0.636669
236 0.636675
237 0.636675
238 0.636679
239 0.63668
240 0.636694
241 0.636698
242 0.636869
243 0.636874
244 0.636879
245 0.636881
246 0.636888
247 0.636888
248 0.636889
249 0.63689
250 0.636896
251 0.637046
252 0.637115
253 0.637115
254 0.637145
255 0.637171
256 0.637171
257 0.63719
258 0.637191
259 0.637191
260 0.637191
261 0.637191
262 0.637191
263 0.637192
264 0.63722
265 0.63722
266 0.637233
267 0.637233
268 0.637243
269 0.637243
270 0.637243
271 0.637249
272 0.63725
273 0.637272
274 0.637278
275 0.637278
276 0.637283
277 0.637283
278 0.637293
279 0.637293
280 0.637297
281 0.637328
282 0.637334
283 0.637334
284 0.63734
285 0.63734
286 0.637352
287 0.637352
288 0.637374
289 0.637392
290 0.637392
291 0.637556
292 0.637556
293 0.637692
294 0.637742
295 0.637742
296 0.637742
297 0.637743
298 0.637743
299 0.63775
300 0.637763
301 0.637763
302 0.637763
303 0.637764
304 0.637764
305 0.637764
306 0.637764
307 0.637764
308 0.637764
309 0.637764
310 0.637782
311 0.637782
312 0.637782
313 0.637884
314 0.637884
315 0.637902
316 0.637902
317 0.637946
318 0.637978
319 0.63798
320 0.637986
321 0.637991
322 0.638029
323 0.638049
324 0.638049
325 0.638052
326 0.638061
327 0.638061
328 0.638067
329 0.638067
330 0.638105
331 0.638109
332 0.638109
333 0.638109
334 0.638109
335 0.638109
336 0.638109
337 0.638123
338 0.638123
339 0.638129
340 0.638144
341 0.638144
342 0.638144
343 0.638338
344 0.638338
345 0.638338
346 0.638355
347 0.638355
348 0.638394
349 0.638394
350 0.638394
351 0.638394
352 0.638394
353 0.638394
354 0.638394
355 0.638394
356 0.638394
357 0.638394
358 0.638406
359 0.638406
360 0.638463
361 0.638481
362 0.638487
363 0.638487
364 0.638487
365 0.638487
366 0.638507
367 0.638513
368 0.638523
369 0.638527
370 0.638559
371 0.638559
372 0.638569
373 0.638579
374 0.638601
375 0.638737
376 0.638737
377 0.638737
378 0.638737
379 0.638737
380 0.638755
381 0.638911
382 0.638934
383 0.638934
384 0.638972
385 0.638972
386 0.638972
387 0.638972
388 0.63899
389 0.63899
390 0.63899
391 0.63899
392 0.63899
393 0.638993
394 0.639011
395 0.639011
396 0.639011
397 0.639023
398 0.639094
399 0.639094
400 0.639094
401 0.639112
402 0.639112
403 0.639123
404 0.639123
405 0.639123
406 0.63913
407 0.639156
408 0.639183
409 0.639183
410 0.639191
411 0.639191
412 0.639191
413 0.639191
414 0.639275
415 0.639275
416 0.639283
417 0.639293
418 0.639293
419 0.639293
420 0.639293
421 0.639293
422 0.639293
423 0.639293
424 0.639293
425 0.639294
426 0.639301
427 0.639301
428 0.639301
429 0.639326
430 0.639326
431 0.639326
432 0.639326
433 0.639326
434 0.639326
435 0.639357
436 0.639357
437 0.639357
438 0.639357
439 0.639358
440 0.639366
441 0.639366
442 0.639371
443 0.639371
444 0.639383
445 0.639384
446 0.639387
447 0.639387
448 0.639387
449 0.639387
450 0.639387
451 0.639387
452 0.639387
453 0.639387
454 0.639395
455 0.639395
456 0.639395
457 0.639404
458 0.639412
459 0.639412
460 0.639451
461 0.639451
462 0.639451
463 0.639451
464 0.639451
465 0.639451
466 0.639451
467 0.639458
468 0.639458
469 0.639519
470 0.639519
471 0.639524
472 0.639524
473 0.639524
474 0.639524
475 0.639524
476 0.639524
477 0.639531
478 0.63956
479 0.63956
480 0.63956
481 0.63956
482 0.639565
483 0.639565
484 0.639566
485 0.639566
486 0.639566
487 0.639566
488 0.639566
489 0.639573
490 0.639573
491 0.639573
492 0.639573
493 0.639573
494 0.639573
495 0.639581
496 0.639581
497 0.639629
498 0.639633
499 0.639655
500 0.639655
501 0.639655
502 0.639655
503 0.639655
504 0.639655
505 0.639655
506 0.639655
507 0.639655
508 0.639655
509 0.639694
510 0.639694
511 0.639694
512 0.639699
513 0.639699
514 0.639699
515 0.639699
516 0.639699
517 0.639699
518 0.639699
519 0.639705
520 0.639705
521 0.639705
522 0.639732
523 0.639804
524 0.639807
525 0.639808
526 0.639808
527 0.639808
528 0.639818
529 0.639818
530 0.639818
531 0.639818
532 0.639829
533 0.639829
534 0.639835
535 0.639835
536 0.639865
537 0.639865
538 0.639865
539 0.639881
540 0.639881
541 0.639881
542 0.639887
543 0.639887
544 0.639888
545 0.639888
546 0.639894
547 0.639894
548 0.639894
549 0.639894
550 0.639894
551 0.639894
552 0.639907
553 0.639907
554 0.639907
555 0.639907
556 0.639907
557 0.639907
558 0.639907
559 0.639907
560 0.639913
561 0.639913
562 0.639913
563 0.639913
564 0.639913
565 0.639993
566 0.639993
567 0.639993
568 0.639993
569 0.639999
570 0.639999
571 0.640008
572 0.640018
573 0.640023
574 0.640023
575 0.640023
576 0.640023
577 0.640023
578 0.640023
579 0.640026
580 0.640026
581 0.640026
582 0.640026
583 0.640026
584 0.640033
585 0.640033
586 0.640033
587 0.640051
588 0.640051
589 0.640051
590 0.640051
591 0.640057
592 0.640063
593 0.640095
594 0.640095
595 0.640095
596 0.640165
597 0.64017
598 0.64017
599 0.64017
600 0.64017
601 0.64017
602 0.64017
603 0.64017
604 0.640173
605 0.640183
606 0.640185
607 0.640187
608 0.640187
609 0.640195
610 0.640195
611 0.640195
612 0.640195
613 0.640195
614 0.640195
615 0.640195
616 0.640195
617 0.640195
618 0.640204
619 0.640204
620 0.640204
621 0.640204
622 0.640204
623 0.640228
624 0.640228
625 0.640251
626 0.640251
627 0.640251
628 0.640256
629 0.640324
630 0.640324
631 0.640324
632 0.640324
633 0.640324
634 0.640324
635 0.640324
636 0.640324
637 0.640324
638 0.640324
639 0.640325
640 0.640325
641 0.640325
642 0.640325
643 0.640325
644 0.640325
645 0.640325
646 0.640325
647 0.64033
648 0.64033
649 0.640336
650 0.640336
651 0.640336
652 0.640352
653 0.640352
654 0.64036
655 0.64036
656 0.64036
657 0.64036
658 0.64036
659 0.64036
660 0.64036
661 0.64036
662 0.640363
663 0.640363
664 0.640364
665 0.640364
666 0.640364
667 0.640364
668 0.640364
669 0.640364
670 0.640373
671 0.640373
672 0.640373
673 0.640373
674 0.640373
675 0.640373
676 0.640373
677 0.640374
678 0.640374
679 0.640374
680 0.640397
681 0.640397
682 0.640397
683 0.640397
684 0.640402
685 0.640402
686 0.640402
687 0.640402
688 0.640402
689 0.640402
690 0.640402
691 0.640406
692 0.640406
693 0.640406
694 0.640406
695 0.640437
696 0.640443
697 0.640443
698 0.640443
699 0.640551
700 0.640551
701 0.640551
702 0.640551
703 0.640551
704 0.640551
705 0.640572
706 0.640572
707 0.640572
708 0.640574
709 0.640574
710 0.640574
711 0.640587
712 0.640587
713 0.640587
714 0.640587
715 0.640591
716 0.640591
717 0.640591
718 0.640591
719 0.640591
720 0.640591
721 0.640591
722 0.6406
723 0.6406
724 0.6406
725 0.6406
726 0.6406
727 0.6406
728 0.64064
729 0.640664
730 0.640669
731 0.640669
732 0.640681
733 0.640706
734 0.640706
735 0.640706
736 0.640706
737 0.640706
738 0.640706
739 0.640706
740 0.640732
741 0.640732
742 0.640732
743 0.640732
744 0.640732
745 0.640732
746 0.640732
747 0.640735
748 0.64074
749 0.64074
750 0.64074
751 0.64074
752 0.640743
753 0.640743
754 0.640743
755 0.640743
756 0.640743
757 0.640743
758 0.640743
759 0.640743
760 0.640743
761 0.640743
762 0.640743
763 0.640743
764 0.640743
765 0.64075
766 0.64075
767 0.64075
768 0.64075
769 0.64075
770 0.64075
771 0.640774
772 0.640774
773 0.640774
774 0.640774
775 0.640774
776 0.640774
777 0.640774
778 0.640774
779 0.640774
780 0.640774
781 0.640774
782 0.640774
783 0.640774
784 0.640774
785 0.640774
786 0.640774
787 0.640774
788 0.640774
789 0.640774
790 0.640774
791 0.640774
792 0.640774
793 0.640774
794 0.640774
795 0.640774
796 0.640774
797 0.640774
798 0.640774
799 0.640774
800 0.640774
801 0.640774
802 0.640774
803 0.640774
804 0.640774
805 0.640774
806 0.640774
807 0.640774
808 0.640774
809 0.640774
810 0.640774
811 0.640784
812 0.640784
813 0.640784
814 0.640784
815 0.640815
816 0.640815
817 0.640815
818 0.640821
819 0.640821
820 0.640821
821 0.640824
822 0.640824
823 0.640824
824 0.640824
825 0.640827
826 0.640836
827 0.640836
828 0.640836
829 0.640836
830 0.640836
831 0.640836
832 0.640836
833 0.640836
834 0.640836
835 0.640844
836 0.640844
837 0.640854
838 0.640854
839 0.640854
840 0.640854
841 0.640854
842 0.640861
843 0.640861
844 0.640861
845 0.640861
846 0.640861
847 0.640861
848 0.640882
849 0.640882
850 0.640882
851 0.640882
852 0.640882
853 0.640882
854 0.640882
855 0.640882
856 0.640882
857 0.640888
858 0.640888
859 0.640888
860 0.640903
861 0.640903
862 0.640903
863 0.640922
864 0.640922
865 0.640922
866 0.640922
867 0.640922
868 0.640922
869 0.640922
870 0.640922
871 0.640922
872 0.640922
873 0.640926
874 0.640926
875 0.640926
876 0.640926
877 0.640926
878 0.640926
879 0.640926
880 0.640926
881 0.640926
882 0.640926
883 0.640926
884 0.640926
885 0.640926
886 0.640926
887 0.640926
888 0.640926
889 0.640926
890 0.640926
891 0.640926
892 0.640926
893 0.640933
894 0.640933
895 0.640933
896 0.640933
897 0.640933
898 0.640933
899 0.640933
900 0.640933
901 0.640933
902 0.640933
903 0.640937
904 0.640937
905 0.640937
906 0.640937
907 0.640937
908 0.640937
909 0.640937
910 0.64094
911 0.64094
912 0.64094
913 0.64094
914 0.64094
915 0.64094
916 0.64094
917 0.640951
918 0.640951
919 0.640951
920 0.640951
921 0.640989
922 0.640989
923 0.640989
924 0.640989
925 0.640989
926 0.640989
927 0.640989
928 0.640989
929 0.641066
930 0.641066
931 0.641066
932 0.641066
933 0.641073
934 0.641073
935 0.641073
936 0.641073
937 0.641073
938 0.641073
939 0.641073
940 0.641073
941 0.641073
942 0.641073
943 0.641073
944 0.641073
945 0.641073
946 0.641073
947 0.641073
948 0.641073
949 0.641073
950 0.641078
951 0.641078
952 0.641078
953 0.641078
954 0.641084
955 0.641084
956 0.641084
957 0.641084
958 0.641084
959 0.641084
960 0.641126
961 0.641126
962 0.641126
963 0.641126
964 0.641126
965 0.641132
966 0.641132
967 0.641157
968 0.641157
969 0.641175
970 0.641175
971 0.641175
972 0.641175
973 0.641175
974 0.641175
975 0.641175
976 0.641175
977 0.641175
978 0.641175
979 0.641175
980 0.641175
981 0.641175
982 0.641192
983 0.641192
984 0.641192
985 0.641192
986 0.641192
987 0.641192
988 0.641192
989 0.641192
990 0.641194
991 0.641194
992 0.641242
993 0.641242
994 0.641242
995 0.641242
996 0.641244
997 0.641258
998 0.641258
999 0.641258
1000 0.641258
1001 0.64126
1002 0.641263
1003 0.641263
1004 0.641263
1005 0.641263
1006 0.641263
1007 0.641263
1008 0.641263
1009 0.641264
1010 0.641264
1011 0.641373
1012 0.641382
1013 0.641382
1014 0.641382
1015 0.641382
1016 0.641382
1017 0.641382
1018 0.641382
1019 0.641392
1020 0.641392
1021 0.641392
1022 0.641392
1023 0.641519
1024 0.641519
1025 0.641519
1026 0.641519
1027 0.641519
1028 0.641519
1029 0.641519
1030 0.641519
1031 0.641536
1032 0.641536
1033 0.641536
1034 0.641536
1035 0.641536
1036 0.641536
1037 0.641597
1038 0.641597
1039 0.641597
1040 0.641615
1041 0.641615
1042 0.641615
1043 0.641615
1044 0.641615
1045 0.641615
1046 0.641615
1047 0.641615
1048 0.641619
1049 0.641678
1050 0.641678
1051 0.641678
1052 0.641678
1053 0.641678
1054 0.641678
1055 0.641678
1056 0.641684
1057 0.641684
1058 0.641711
1059 0.641713
1060 0.641713
1061 0.641713
1062 0.641713
1063 0.641713
1064 0.641718
1065 0.641744
1066 0.641744
1067 0.641744
1068 0.641744
1069 0.641744
1070 0.641744
1071 0.641744
1072 0.641744
1073 0.641744
1074 0.641744
1075 0.641744
1076 0.641744
1077 0.641744
1078 0.641744
1079 0.641744
1080 0.641744
1081 0.641744
1082 0.641744
1083 0.641744
1084 0.641744
1085 0.641744
1086 0.641744
1087 0.641744
1088 0.641747
1089 0.641747
1090 0.641747
1091 0.641748
1092 0.641751
1093 0.641751
1094 0.641751
1095 0.641751
1096 0.641751
1097 0.641754
1098 0.641754
1099 0.641754
1100 0.641754
1101 0.641754
1102 0.641754
1103 0.641754
1104 0.641754
1105 0.641754
1106 0.641754
1107 0.641754
1108 0.641754
1109 0.641754
1110 0.641754
1111 0.641754
1112 0.641754
1113 0.641763
1114 0.641763
1115 0.641763
1116 0.641763
1117 0.64177
1118 0.64177
1119 0.64177
1120 0.64177
1121 0.64177
1122 0.64177
1123 0.64177
1124 0.64179
1125 0.64179
1126 0.64179
1127 0.64179
1128 0.64179
1129 0.64179
1130 0.641794
1131 0.641795
1132 0.641795
1133 0.641795
1134 0.641795
1135 0.641795
1136 0.641795
1137 0.641795
1138 0.641795
1139 0.641795
1140 0.641795
1141 0.641795
1142 0.641795
1143 0.641795
1144 0.641795
1145 0.641795
1146 0.641795
1147 0.641795
1148 0.641803
1149 0.641834
1150 0.641834
1151 0.641834
1152 0.641834
1153 0.641834
1154 0.641834
1155 0.641834
1156 0.641834
1157 0.641848
1158 0.641848
1159 0.641848
1160 0.641848
1161 0.641848
1162 0.641848
1163 0.641848
1164 0.641854
1165 0.641854
1166 0.641854
1167 0.641854
1168 0.641854
1169 0.641854
1170 0.641854
1171 0.641854
1172 0.641854
1173 0.641854
1174 0.641854
1175 0.641854
1176 0.641854
1177 0.641854
1178 0.641903
1179 0.641903
1180 0.641903
1181 0.641966
1182 0.641966
1183 0.641966
1184 0.641966
1185 0.641966
1186 0.641966
1187 0.641966
1188 0.641966
1189 0.641976
1190 0.642019
1191 0.64202
1192 0.642021
1193 0.642021
1194 0.642021
1195 0.642021
1196 0.642021
1197 0.642021
1198 0.642021
1199 0.642021
1200 0.642021
1201 0.642021
1202 0.642021
1203 0.642021
1204 0.642021
1205 0.642021
1206 0.642021
1207 0.642021
1208 0.642021
1209 0.642021
1210 0.642022
1211 0.642022
1212 0.642022
1213 0.642022
1214 0.642039
1215 0.642039
1216 0.642039
1217 0.642039
1218 0.642039
1219 0.642044
1220 0.642044
1221 0.642044
1222 0.642044
1223 0.642044
1224 0.642044
1225 0.642044
1226 0.642044
1227 0.642044
1228 0.642044
1229 0.642045
1230 0.642045
1231 0.642045
1232 0.642045
1233 0.642045
1234 0.642045
1235 0.642045
1236 0.642045
1237 0.642045
1238 0.642079
1239 0.642079
1240 0.642079
1241 0.642079
1242 0.64209
1243 0.64209
1244 0.64209
1245 0.64209
1246 0.64209
1247 0.64209
1248 0.64209
1249 0.64209
1250 0.64209
1251 0.64209
1252 0.64209
1253 0.64209
1254 0.64209
1255 0.64209
1256 0.64209
1257 0.64209
1258 0.642097
1259 0.642097
1260 0.642097
1261 0.642097
1262 0.642097
1263 0.642097
1264 0.642097
1265 0.642098
1266 0.642098
1267 0.642098
1268 0.642098
1269 0.642098
1270 0.642098
1271 0.642098
1272 0.642098
1273 0.642098
1274 0.642098
1275 0.642098
1276 0.642098
1277 0.642098
1278 0.642098
1279 0.642098
1280 0.642098
1281 0.642098
1282 0.6421
1283 0.6421
1284 0.642107
1285 0.642107
1286 0.642107
1287 0.642107
1288 0.642107
1289 0.642107
1290 0.642107
1291 0.642107
1292 0.642107
1293 0.642107
1294 0.642107
1295 0.642107
1296 0.64212
1297 0.64212
1298 0.64212
1299 0.64212
1300 0.64212
1301 0.64212
1302 0.64212
1303 0.64222
1304 0.64222
1305 0.64222
1306 0.64222
1307 0.64222
1308 0.64222
1309 0.64222
1310 0.64222
1311 0.64222
1312 0.64222
1313 0.64222
1314 0.64222
1315 0.64222
1316 0.64222
1317 0.64222
1318 0.64222
1319 0.64222
1320 0.642222
1321 0.642222
1322 0.642222
1323 0.642222
1324 0.642222
1325 0.642229
1326 0.64225
1327 0.64225
1328 0.64225
1329 0.64225
1330 0.64225
1331 0.64225
1332 0.64225
1333 0.64225
1334 0.64225
1335 0.64225
1336 0.64225
1337 0.64225
1338 0.64225
1339 0.64225
1340 0.64225
1341 0.64225
1342 0.64225
1343 0.642259
1344 0.642259
1345 0.642259
1346 0.642259
1347 0.642259
1348 0.642259
1349 0.642259
1350 0.642259
1351 0.642259
1352 0.642259
1353 0.642259
1354 0.64226
1355 0.64226
1356 0.64226
1357 0.64226
1358 0.64226
1359 0.64226
1360 0.642273
1361 0.642273
1362 0.642273
1363 0.642273
1364 0.642273
1365 0.642273
1366 0.642273
1367 0.642273
1368 0.642273
1369 0.642273
1370 0.642273
1371 0.642273
1372 0.642273
1373 0.642273
1374 0.642273
1375 0.642279
1376 0.642279
1377 0.642279
1378 0.642279
1379 0.642279
1380 0.642314
1381 0.642314
1382 0.642314
1383 0.642314
1384 0.642314
1385 0.642314
1386 0.642314
1387 0.642314
1388 0.642314
1389 0.642314
1390 0.642314
1391 0.642314
1392 0.642314
1393 0.642314
1394 0.642314
1395 0.642314
1396 0.642314
1397 0.642314
1398 0.642314
1399 0.642314
1400 0.642314
1401 0.642314
1402 0.642314
1403 0.642314
1404 0.642314
1405 0.642314
1406 0.642314
1407 0.642314
1408 0.642314
1409 0.642346
1410 0.642346
1411 0.642346
1412 0.642346
1413 0.642346
1414 0.642346
1415 0.642346
1416 0.642346
1417 0.642346
1418 0.642346
1419 0.642346
1420 0.642346
1421 0.642346
1422 0.642346
1423 0.642346
1424 0.642346
1425 0.642346
1426 0.642346
1427 0.642346
1428 0.642346
1429 0.642346
1430 0.642346
1431 0.642346
1432 0.642346
1433 0.642346
1434 0.642346
1435 0.642346
1436 0.642346
1437 0.642346
1438 0.642346
1439 0.642346
1440 0.642346
1441 0.642346
1442 0.642346
1443 0.642346
1444 0.642346
1445 0.642346
1446 0.642346
1447 0.642346
1448 0.642346
1449 0.642346
1450 0.642346
1451 0.642346
1452 0.642346
1453 0.642346
1454 0.642346
1455 0.642346
1456 0.642346
1457 0.642346
1458 0.642346
1459 0.642346
1460 0.642346
1461 0.642346
1462 0.642346
1463 0.642346
1464 0.642346
1465 0.642533
1466 0.642533
1467 0.642541
1468 0.642541
1469 0.642542
1470 0.642542
1471 0.642542
1472 0.642542
1473 0.642546
1474 0.642546
1475 0.642546
1476 0.642546
1477 0.642546
1478 0.642546
1479 0.642546
1480 0.642546
1481 0.642546
1482 0.642546
1483 0.642546
1484 0.642546
1485 0.642546
1486 0.642546
1487 0.642546
1488 0.642546
1489 0.642546
1490 0.642546
1491 0.642546
1492 0.642557
1493 0.642557
1494 0.642557
1495 0.642557
1496 0.642557
1497 0.642565
1498 0.642565
1499 0.642565
1500 0.642565
1501 0.642565
1502 0.642565
1503 0.642565
1504 0.642565
1505 0.642565
1506 0.642565
1507 0.642565
1508 0.642565
1509 0.642565
1510 0.642565
1511 0.642565
1512 0.642565
1513 0.642565
1514 0.642565
1515 0.642565
1516 0.642565
1517 0.642565
1518 0.642565
1519 0.642565
1520 0.642565
1521 0.642565
1522 0.642565
1523 0.642565
1524 0.642565
1525 0.642565
1526 0.642565
1527 0.642608
1528 0.642608
1529 0.642608
1530 0.642608
1531 0.642608
1532 0.642608
1533 0.642608
1534 0.642608
1535 0.642608
1536 0.642608
1537 0.642626
1538 0.642626
1539 0.642626
1540 0.642626
1541 0.642626
1542 0.642626
1543 0.642626
1544 0.642626
1545 0.642626
1546 0.642626
1547 0.642626
1548 0.642626
1549 0.642626
1550 0.642626
1551 0.642626
1552 0.642626
1553 0.64263
1554 0.64263
1555 0.64263
1556 0.64263
1557 0.64263
1558 0.64263
1559 0.642637
1560 0.642637
1561 0.642637
1562 0.642637
1563 0.642637
1564 0.642637
1565 0.642637
1566 0.642637
1567 0.642637
1568 0.642637
1569 0.642637
1570 0.642637
1571 0.642637
1572 0.642637
1573 0.642637
1574 0.642637
1575 0.642637
1576 0.642648
1577 0.642648
1578 0.642648
1579 0.642648
1580 0.642648
1581 0.642649
1582 0.642649
1583 0.642649
1584 0.642649
1585 0.642649
1586 0.642649
1587 0.642649
1588 0.642649
1589 0.642649
1590 0.642649
1591 0.642649
1592 0.642649
1593 0.642649
1594 0.642649
1595 0.642649
1596 0.642684
1597 0.642684
1598 0.642684
1599 0.642684
1600 0.642684
1601 0.642699
1602 0.642699
1603 0.642699
1604 0.642699
1605 0.642699
1606 0.642699
1607 0.642699
1608 0.642699
1609 0.642699
1610 0.642699
1611 0.642699
1612 0.642699
1613 0.642699
1614 0.642699
1615 0.642699
1616 0.642699
1617 0.642699
1618 0.642699
1619 0.642699
1620 0.642699
1621 0.642699
1622 0.642699
1623 0.642699
1624 0.642699
1625 0.642699
1626 0.642699
1627 0.642699
1628 0.642699
1629 0.642706
1630 0.642706
1631 0.642706
1632 0.642706
1633 0.642706
1634 0.642706
1635 0.642706
1636 0.642706
1637 0.642717
1638 0.642717
1639 0.642717
1640 0.642717
1641 0.642717
1642 0.642728
1643 0.642728
1644 0.642728
1645 0.642728
1646 0.642728
1647 0.642728
1648 0.642728
1649 0.642728
1650 0.642728
1651 0.642728
1652 0.642728
1653 0.642728
1654 0.642728
1655 0.642728
1656 0.642728
1657 0.642753
1658 0.642753
1659 0.642753
1660 0.642753
1661 0.642753
1662 0.642753
1663 0.642753
1664 0.642753
1665 0.642753
1666 0.642753
1667 0.642753
1668 0.642753
1669 0.642753
1670 0.642753
1671 0.642753
1672 0.642753
1673 0.642753
1674 0.642753
1675 0.642756
1676 0.642756
1677 0.642756
1678 0.642756
1679 0.642756
1680 0.642756
1681 0.642756
1682 0.642756
1683 0.642756
1684 0.642756
1685 0.642756
1686 0.642756
1687 0.642756
1688 0.642756
1689 0.642756
1690 0.642756
1691 0.642756
1692 0.642756
1693 0.642756
1694 0.642756
1695 0.642763
1696 0.642763
1697 0.642763
1698 0.642769
1699 0.64277
1700 0.64277
1701 0.64277
1702 0.64277
1703 0.64277
1704 0.64277
1705 0.64277
1706 0.642775
1707 0.642775
1708 0.642775
1709 0.642775
1710 0.642775
1711 0.642775
1712 0.642775
1713 0.642775
1714 0.642775
1715 0.642775
1716 0.642775
1717 0.642775
1718 0.642775
1719 0.642775
1720 0.642775
1721 0.642775
1722 0.642775
1723 0.642775
1724 0.642775
1725 0.642775
1726 0.642775
1727 0.642775
1728 0.642775
1729 0.642775
1730 0.642775
1731 0.642775
1732 0.642775
1733 0.642775
1734 0.642778
1735 0.642778
1736 0.642778
1737 0.642778
1738 0.642779
1739 0.642779
1740 0.642779
1741 0.642779
1742 0.642779
1743 0.642779
1744 0.642779
1745 0.642779
1746 0.642779
1747 0.642779
1748 0.642812
1749 0.642812
1750 0.642812
1751 0.642812
1752 0.642812
1753 0.642812
1754 0.642812
1755 0.642812
1756 0.642812
1757 0.642812
1758 0.642812
1759 0.642812
1760 0.642812
1761 0.642812
1762 0.642812
1763 0.642812
1764 0.642812
1765 0.642812
1766 0.642812
1767 0.642812
1768 0.642812
1769 0.642812
1770 0.642812
1771 0.642812
1772 0.642812
1773 0.642812
1774 0.642812
1775 0.642812
1776 0.642812
1777 0.642867
1778 0.642867
1779 0.642867
1780 0.642867
1781 0.642867
1782 0.642867
1783 0.642867
1784 0.642867
1785 0.642867
1786 0.642867
1787 0.642867
1788 0.642867
1789 0.642867
1790 0.642867
1791 0.642867
1792 0.642867
1793 0.642867
1794 0.642867
1795 0.642867
1796 0.642867
1797 0.642867
1798 0.642867
1799 0.642867
1800 0.642867
1801 0.642867
1802 0.642867
1803 0.642867
1804 0.642867
1805 0.642867
1806 0.642867
1807 0.642867
1808 0.642867
1809 0.642867
1810 0.642867
1811 0.642867
1812 0.642867
1813 0.642867
1814 0.642867
1815 0.642867
1816 0.642867
1817 0.642867
1818 0.642867
1819 0.642867
1820 0.642867
1821 0.642867
1822 0.642867
1823 0.642867
1824 0.642867
1825 0.642867
1826 0.642867
1827 0.642867
1828 0.642867
1829 0.642867
1830 0.642867
1831 0.642867
1832 0.642867
1833 0.642867
1834 0.642867
1835 0.642867
1836 0.642867
1837 0.642867
1838 0.642867
1839 0.642867
1840 0.642867
1841 0.642867
1842 0.642867
1843 0.642867
1844 0.642867
1845 0.642867
1846 0.642869
1847 0.642869
1848 0.642869
1849 0.642869
1850 0.642869
1851 0.642869
1852 0.642869
1853 0.642869
1854 0.642869
1855 0.642869
1856 0.642869
1857 0.642869
1858 0.642869
1859 0.642869
1860 0.642869
1861 0.642869
1862 0.642869
1863 0.642883
1864 0.642883
1865 0.642883
1866 0.642883
1867 0.642883
1868 0.642883
1869 0.642883
1870 0.642883
1871 0.642883
1872 0.642883
1873 0.642883
1874 0.642883
1875 0.642883
1876 0.642883
1877 0.642883
1878 0.642883
1879 0.642883
1880 0.642883
1881 0.642883
1882 0.642883
1883 0.642883
1884 0.642883
1885 0.642883
1886 0.642883
1887 0.642883
1888 0.642885
1889 0.642885
1890 0.642885
1891 0.642885
1892 0.642885
1893 0.642885
1894 0.642898
1895 0.642898
1896 0.642898
1897 0.642898
1898 0.642898
1899 0.642898
1900 0.642898
1901 0.642898
1902 0.642898
1903 0.642904
1904 0.642904
1905 0.642904
1906 0.642904
1907 0.642904
1908 0.642904
1909 0.642904
1910 0.642904
1911 0.642904
1912 0.642904
1913 0.642904
1914 0.642904
1915 0.642904
1916 0.642904
1917 0.642904
1918 0.642904
1919 0.64291
1920 0.64291
1921 0.64291
1922 0.64291
1923 0.64291
1924 0.64291
1925 0.64291
1926 0.64291
1927 0.64291
1928 0.64291
1929 0.64291
1930 0.64291
1931 0.64291
1932 0.64291
1933 0.64291
1934 0.64291
1935 0.64291
1936 0.64291
1937 0.64291
1938 0.64291
1939 0.64291
1940 0.64291
1941 0.64291
1942 0.64291
1943 0.64291
1944 0.64291
1945 0.642911
1946 0.642911
1947 0.642911
1948 0.642911
1949 0.642911
1950 0.642911
1951 0.642911
1952 0.642911
1953 0.642911
1954 0.642911
1955 0.642911
1956 0.642911
1957 0.642911
1958 0.642918
1959 0.642918
1960 0.642918
1961 0.642918
1962 0.642918
1963 0.642918
1964 0.642918
1965 0.642918
1966 0.642918
1967 0.642918
1968 0.642918
1969 0.642918
1970 0.642918
1971 0.642918
1972 0.642918
1973 0.642918
1974 0.642918
1975 0.642918
1976 0.642918
1977 0.642918
1978 0.642918
1979 0.642918
1980 0.642918
1981 0.642918
1982 0.642918
1983 0.642918
1984 0.642918
1985 0.642918
1986 0.642918
1987 0.642924
1988 0.642924
1989 0.642924
1990 0.642924
1991 0.642924
1992 0.642924
1993 0.642924
1994 0.642924
1995 0.642924
1996 0.642924
1997 0.642924
1998 0.642924
1999 0.642924
2000 0.642924
2001 0.642924
2002 0.642924
2003 0.642924
2004 0.642924
2005 0.642924
2006 0.642924
2007 0.642924
2008 0.642924
2009 0.642924
2010 0.642924
2011 0.642924
2012 0.642924
2013 0.642924
2014 0.642924
2015 0.642924
2016 0.642924
2017 0.642924
2018 0.642924
2019 0.642955
2020 0.642956
2021 0.642956
2022 0.642956
2023 0.642956
2024 0.642956
2025 0.642956
2026 0.642956
2027 0.642956
2028 0.642956
2029 0.642956
2030 0.642956
2031 0.642956
2032 0.642956
2033 0.642956
2034 0.642956
2035 0.642956
2036 0.642956
2037 0.642956
2038 0.642956
2039 0.642956
2040 0.642956
2041 0.642956
2042 0.642956
2043 0.642956
2044 0.642956
2045 0.642956
2046 0.64296
2047 0.64296
2048 0.642965
2049 0.642965
2050 0.642965
2051 0.642965
2052 0.642965
2053 0.642965
2054 0.642965
2055 0.642965
2056 0.642965
2057 0.642965
2058 0.642965
2059 0.642965
2060 0.642965
2061 0.642965
2062 0.642965
2063 0.642965
2064 0.642965
2065 0.642965
2066 0.642965
2067 0.64297
2068 0.64297
2069 0.64297
2070 0.64297
2071 0.64297
2072 0.642979
2073 0.642979
2074 0.642979
2075 0.642979
2076 0.642979
2077 0.642979
2078 0.642979
2079 0.642979
2080 0.642979
2081 0.642979
2082 0.643009
2083 0.643009
2084 0.643024
2085 0.643024
2086 0.643024
2087 0.643024
2088 0.643024
2089 0.643024
2090 0.643029
2091 0.643029
2092 0.643029
2093 0.643029
2094 0.643029
2095 0.643029
2096 0.643029
2097 0.643029
2098 0.643029
2099 0.643029
2100 0.643029
2101 0.643029
2102 0.643029
2103 0.643029
2104 0.643029
2105 0.643029
2106 0.643029
2107 0.643029
2108 0.643029
2109 0.643029
2110 0.643029
2111 0.643029
2112 0.643029
2113 0.643029
2114 0.643029
2115 0.643029
2116 0.643029
2117 0.643029
2118 0.643029
2119 0.643029
2120 0.643029
2121 0.643029
2122 0.643029
2123 0.643029
2124 0.643029
2125 0.643029
2126 0.643029
2127 0.643029
2128 0.643029
2129 0.643029
2130 0.643029
2131 0.643029
2132 0.643035
2133 0.643035
2134 0.643035
2135 0.643035
2136 0.643035
2137 0.643035
2138 0.643035
2139 0.643035
2140 0.643035
2141 0.643035
2142 0.643035
2143 0.643035
2144 0.643035
2145 0.643035
2146 0.643035
2147 0.643035
2148 0.643035
2149 0.643035
2150 0.643035
2151 0.643035
2152 0.643035
2153 0.643035
2154 0.643035
2155 0.643035
2156 0.643035
2157 0.643057
2158 0.643057
2159 0.643057
2160 0.643057
2161 0.643057
2162 0.643068
2163 0.643068
2164 0.643068
2165 0.643068
2166 0.643068
2167 0.643071
2168 0.643071
2169 0.643071
2170 0.643071
2171 0.643071
2172 0.643071
2173 0.643072
2174 0.643072
2175 0.643072
2176 0.643072
2177 0.643072
2178 0.643072
2179 0.643072
2180 0.643072
2181 0.643072
2182 0.643072
2183 0.643072
2184 0.643072
2185 0.643072
2186 0.643072
2187 0.643072
2188 0.643072
2189 0.643072
2190 0.643073
2191 0.643073
2192 0.643073
2193 0.643073
2194 0.643073
2195 0.643073
2196 0.643073
2197 0.643073
2198 0.643073
2199 0.643073
2200 0.643073
2201 0.643073
2202 0.643073
2203 0.643073
2204 0.643073
2205 0.643073
2206 0.643073
2207 0.643073
2208 0.643073
2209 0.643073
2210 0.643073
2211 0.643073
2212 0.643073
2213 0.643073
2214 0.643073
2215 0.643073
2216 0.643073
2217 0.643073
2218 0.643081
2219 0.643081
2220 0.643081
2221 0.643081
2222 0.643081
2223 0.643081
2224 0.643081
2225 0.643081
2226 0.643081
2227 0.643081
2228 0.643081
2229 0.643081
2230 0.643081
2231 0.643081
2232 0.643081
2233 0.643081
2234 0.643081
2235 0.643081
2236 0.643081
2237 0.643081
2238 0.643081
2239 0.643146
2240 0.643146
2241 0.643146
2242 0.643146
2243 0.643146
2244 0.643146
2245 0.643146
2246 0.643151
2247 0.643151
2248 0.643151
2249 0.643151
2250 0.643151
2251 0.643151
2252 0.643151
2253 0.643151
2254 0.643151
2255 0.643151
2256 0.643151
2257 0.643151
2258 0.643151
2259 0.643151
2260 0.643151
2261 0.643151
2262 0.643151
2263 0.643151
2264 0.643164
2265 0.643164
2266 0.643164
2267 0.643179
2268 0.643179
2269 0.643179
2270 0.643179
2271 0.643179
2272 0.643179
2273 0.643179
2274 0.643179
2275 0.643179
2276 0.643198
2277 0.643198
2278 0.643198
2279 0.643198
2280 0.643198
2281 0.643198
2282 0.643198
2283 0.643198
2284 0.643198
2285 0.643198
2286 0.643198
2287 0.643225
2288 0.643225
2289 0.643225
2290 0.643225
2291 0.643225
2292 0.643225
2293 0.643225
2294 0.643225
2295 0.643225
2296 0.643225
2297 0.643225
2298 0.643225
2299 0.643225
2300 0.643225
2301 0.643225
2302 0.643225
2303 0.643225
2304 0.643225
2305 0.643225
2306 0.64323
2307 0.64323
2308 0.64323
2309 0.64323
2310 0.64323
2311 0.64323
2312 0.64323
2313 0.64323
2314 0.64323
2315 0.64323
2316 0.64323
2317 0.64323
2318 0.64323
2319 0.64323
2320 0.64323
2321 0.64323
2322 0.64323
2323 0.64323
2324 0.64323
2325 0.64323
2326 0.64323
2327 0.64323
2328 0.64323
2329 0.64323
2330 0.64323
2331 0.64323
2332 0.64323
2333 0.643259
2334 0.643259
2335 0.643259
2336 0.643259
2337 0.643259
2338 0.643259
2339 0.643259
2340 0.643259
2341 0.643259
2342 0.643259
2343 0.643259
2344 0.643355
2345 0.643361
2346 0.643361
2347 0.643361
2348 0.643361
2349 0.643361
2350 0.643361
2351 0.643361
2352 0.643361
2353 0.643361
2354 0.643361
2355 0.643361
2356 0.643361
2357 0.643361
2358 0.643361
2359 0.643361
2360 0.643361
2361 0.643361
2362 0.643361
2363 0.643361
2364 0.643361
2365 0.643361
2366 0.643361
2367 0.643361
2368 0.643361
2369 0.643361
2370 0.643361
2371 0.643369
2372 0.643369
2373 0.643369
2374 0.643369
2375 0.643377
2376 0.643377
2377 0.643377
2378 0.643377
2379 0.643377
2380 0.643377
2381 0.643377
2382 0.643377
2383 0.643377
2384 0.643377
2385 0.643377
2386 0.643377
2387 0.643377
2388 0.643377
2389 0.643377
2390 0.643377
2391 0.64338
2392 0.64338
2393 0.64338
2394 0.64338
2395 0.64338
2396 0.64338
2397 0.64338
2398 0.64338
2399 0.64338
2400 0.64338
2401 0.64338
2402 0.64338
2403 0.64338
2404 0.64338
2405 0.64338
2406 0.64338
2407 0.64338
2408 0.643385
2409 0.643385
2410 0.643385
2411 0.643385
2412 0.643385
2413 0.643385
2414 0.643385
2415 0.643385
2416 0.643385
2417 0.643385
2418 0.643385
2419 0.643385
2420 0.643385
2421 0.643385
2422 0.643385
2423 0.643385
2424 0.643385
2425 0.643385
2426 0.643385
2427 0.643385
2428 0.643385
2429 0.643385
2430 0.643385
2431 0.643385
2432 0.643385
2433 0.643385
2434 0.643385
2435 0.643391
2436 0.643397
2437 0.643397
2438 0.643397
2439 0.643397
2440 0.643397
2441 0.643397
2442 0.643397
2443 0.643397
2444 0.643397
2445 0.643397
2446 0.643397
2447 0.643398
2448 0.643398
2449 0.643398
2450 0.643398
2451 0.643398
2452 0.643398
2453 0.643398
2454 0.643398
2455 0.643398
2456 0.643398
2457 0.643398
2458 0.643398
2459 0.643398
2460 0.643398
2461 0.643398
2462 0.643398
2463 0.643398
2464 0.643398
2465 0.643398
2466 0.643398
2467 0.643398
2468 0.643398
2469 0.643398
2470 0.643398
2471 0.643398
2472 0.643398
2473 0.643398
2474 0.643398
2475 0.643398
2476 0.643398
2477 0.643398
2478 0.643398
2479 0.643398
2480 0.643398
2481 0.643398
2482 0.643398
2483 0.643398
2484 0.643398
2485 0.643398
2486 0.643398
2487 0.643398
2488 0.643398
2489 0.643398
2490 0.643398
2491 0.643398
2492 0.643398
2493 0.643398
2494 0.643398
2495 0.643398
2496 0.643398
2497 0.643398
2498 0.643398
2499 0.643398
2500 0.643398
2501 0.643398
2502 0.643398
2503 0.643403
2504 0.643403
2505 0.643403
2506 0.643403
2507 0.643403
2508 0.643403
2509 0.643403
2510 0.643403
2511 0.643403
2512 0.643403
2513 0.643403
2514 0.643403
2515 0.643408
2516 0.643408
2517 0.643408
2518 0.643408
2519 0.643408
2520 0.643408
2521 0.643408
2522 0.643408
2523 0.643408
2524 0.643408
2525 0.643408
2526 0.643408
2527 0.643408
2528 0.643408
2529 0.643408
2530 0.643408
2531 0.643408
2532 0.643408
2533 0.643408
2534 0.643408
2535 0.643408
2536 0.643408
2537 0.643408
2538 0.643408
2539 0.643408
2540 0.643408
2541 0.643408
2542 0.643408
2543 0.643408
2544 0.643408
2545 0.643408
2546 0.643408
2547 0.643408
2548 0.643408
2549 0.643408
2550 0.643408
2551 0.643408
2552 0.643408
2553 0.643408
2554 0.643408
2555 0.643408
2556 0.643408
2557 0.643408
2558 0.643408
2559 0.643408
2560 0.643408
2561 0.643408
2562 0.643408
2563 0.643408
2564 0.643408
2565 0.643408
2566 0.643408
2567 0.643408
2568 0.643408
2569 0.643408
2570 0.643408
2571 0.643408
2572 0.643408
2573 0.643408
2574 0.643408
2575 0.643408
2576 0.643408
2577 0.643408
2578 0.643408
2579 0.643408
2580 0.643408
2581 0.643408
2582 0.643408
2583 0.643408
2584 0.643408
2585 0.643408
2586 0.643408
2587 0.643408
2588 0.643496
2589 0.643496
2590 0.643496
2591 0.643496
2592 0.643496
2593 0.643496
2594 0.643496
2595 0.643496
2596 0.643496
2597 0.643496
2598 0.643496
2599 0.643496
2600 0.643496
2601 0.643496
2602 0.643496
2603 0.643496
2604 0.643496
2605 0.643496
2606 0.643496
2607 0.643496
2608 0.643496
2609 0.643498
2610 0.643498
2611 0.643498
2612 0.643498
2613 0.643498
2614 0.643498
2615 0.643498
2616 0.643498
2617 0.643498
2618 0.643498
2619 0.643498
2620 0.643498
2621 0.643498
2622 0.643498
2623 0.643498
2624 0.643498
2625 0.643498
2626 0.643498
2627 0.6435
2628 0.6435
2629 0.6435
2630 0.6435
2631 0.6435
2632 0.6435
2633 0.6435
2634 0.6435
2635 0.6435
2636 0.6435
2637 0.6435
2638 0.6435
2639 0.6435
2640 0.6435
2641 0.6435
2642 0.6435
2643 0.643507
2644 0.643507
2645 0.643507
2646 0.643514
2647 0.643514
2648 0.643514
2649 0.643514
2650 0.643514
2651 0.643514
2652 0.643514
2653 0.643514
2654 0.643514
2655 0.643514
2656 0.643514
2657 0.643514
2658 0.643514
2659 0.643514
2660 0.643514
2661 0.643514
2662 0.643514
2663 0.643514
2664 0.643518
2665 0.643518
2666 0.643518
2667 0.643518
2668 0.643518
2669 0.643518
2670 0.643518
2671 0.643518
2672 0.643518
2673 0.643518
2674 0.643518
2675 0.643518
2676 0.643518
2677 0.643518
2678 0.643518
2679 0.643528
2680 0.643528
2681 0.643528
2682 0.643528
2683 0.643528
2684 0.643528
2685 0.643528
2686 0.643528
2687 0.643528
2688 0.643528
2689 0.643528
2690 0.643528
2691 0.643528
2692 0.643528
2693 0.643528
2694 0.643533
2695 0.643533
2696 0.643533
2697 0.643533
2698 0.643533
2699 0.643533
2700 0.643533
2701 0.643548
2702 0.643548
2703 0.643548
2704 0.643548
2705 0.643548
2706 0.643548
2707 0.643548
2708 0.643548
2709 0.643548
2710 0.643548
2711 0.643548
2712 0.643548
2713 0.643548
2714 0.643548
2715 0.643548
2716 0.643548
2717 0.643548
2718 0.643548
2719 0.643548
2720 0.643548
2721 0.643548
2722 0.643548
2723 0.643548
2724 0.643548
2725 0.643562
2726 0.643562
2727 0.643562
2728 0.643566
2729 0.643566
2730 0.643566
2731 0.643566
2732 0.643566
2733 0.643566
2734 0.643566
2735 0.643566
2736 0.643566
2737 0.643566
2738 0.643566
2739 0.643566
2740 0.643566
2741 0.643566
2742 0.643566
2743 0.643566
2744 0.643566
2745 0.643566
2746 0.643578
2747 0.643578
2748 0.643578
2749 0.643578
2750 0.643578
2751 0.643578
2752 0.643578
2753 0.643578
2754 0.643578
2755 0.643578
2756 0.643585
2757 0.643585
2758 0.643585
2759 0.643585
2760 0.643585
2761 0.643585
2762 0.643585
2763 0.643585
2764 0.643585
2765 0.643585
2766 0.643585
2767 0.643585
2768 0.643585
2769 0.643585
2770 0.643585
2771 0.643585
2772 0.643585
2773 0.643585
2774 0.643585
2775 0.643585
2776 0.643585
2777 0.643585
2778 0.643585
2779 0.643594
2780 0.643594
2781 0.643594
2782 0.643597
2783 0.643597
2784 0.643597
2785 0.643597
2786 0.643597
2787 0.643597
2788 0.643597
2789 0.643597
2790 0.643597
2791 0.643597
2792 0.643597
2793 0.643597
2794 0.643597
2795 0.643597
2796 0.643597
2797 0.643597
2798 0.643597
2799 0.643597
2800 0.643604
2801 0.643604
2802 0.643604
2803 0.643604
2804 0.643604
2805 0.643604
2806 0.643604
2807 0.643604
2808 0.643604
2809 0.643604
2810 0.643604
2811 0.643604
2812 0.643604
2813 0.643604
2814 0.643604
2815 0.643604
2816 0.643604
2817 0.643604
2818 0.643604
2819 0.643604
2820 0.643612
2821 0.643612
2822 0.643612
2823 0.643612
2824 0.643612
2825 0.643612
2826 0.643612
2827 0.643612
2828 0.643612
2829 0.643612
2830 0.643612
2831 0.643612
2832 0.643612
2833 0.643612
2834 0.643612
2835 0.643612
2836 0.643612
2837 0.643612
2838 0.643612
2839 0.643612
2840 0.643612
2841 0.643612
2842 0.643612
2843 0.643612
2844 0.643612
2845 0.643612
2846 0.643612
2847 0.643612
2848 0.643612
2849 0.643612
2850 0.643612
2851 0.643612
2852 0.643612
2853 0.643612
2854 0.643612
2855 0.643612
2856 0.643612
2857 0.643612
2858 0.643612
2859 0.643612
2860 0.643612
2861 0.643612
2862 0.643612
2863 0.643612
2864 0.643612
2865 0.643612
2866 0.643612
2867 0.643612
2868 0.643615
2869 0.643615
2870 0.643615
2871 0.643615
2872 0.643615
2873 0.643615
2874 0.643615
2875 0.643615
2876 0.643615
2877 0.643615
2878 0.643615
2879 0.643615
2880 0.643615
2881 0.643615
2882 0.643615
2883 0.643616
2884 0.643616
2885 0.643616
2886 0.643616
2887 0.643616
2888 0.643616
2889 0.643616
2890 0.643616
2891 0.643616
2892 0.643616
2893 0.643616
2894 0.643616
2895 0.643616
2896 0.643616
2897 0.643616
2898 0.643616
2899 0.643616
2900 0.643616
2901 0.643616
2902 0.643616
2903 0.643616
2904 0.643619
2905 0.643619
2906 0.643619
2907 0.643619
2908 0.643666
2909 0.643666
2910 0.643666
2911 0.643666
2912 0.643668
2913 0.643668
2914 0.643668
2915 0.643668
2916 0.643668
2917 0.643668
2918 0.643675
2919 0.643675
2920 0.643675
2921 0.643675
2922 0.643675
2923 0.643675
2924 0.643675
2925 0.643675
2926 0.643675
2927 0.643675
2928 0.643675
2929 0.643675
2930 0.643675
2931 0.643675
2932 0.643675
2933 0.643675
2934 0.643675
2935 0.643675
2936 0.643675
2937 0.643675
2938 0.643675
2939 0.643675
2940 0.643675
2941 0.643675
2942 0.643675
2943 0.643675
2944 0.643676
2945 0.643676
2946 0.643676
2947 0.643676
2948 0.643676
2949 0.643676
2950 0.643676
2951 0.643676
2952 0.643676
2953 0.643683
2954 0.643683
2955 0.643683
2956 0.643683
2957 0.643683
2958 0.643683
2959 0.643683
2960 0.643683
2961 0.643683
2962 0.643683
2963 0.643683
2964 0.643683
2965 0.643683
2966 0.643683
2967 0.643683
2968 0.643687
2969 0.643687
2970 0.643687
2971 0.643687
2972 0.643687
2973 0.643687
2974 0.643687
2975 0.643687
2976 0.643687
2977 0.643687
2978 0.643687
2979 0.643687
2980 0.643687
2981 0.643687
2982 0.643687
2983 0.643687
2984 0.643687
2985 0.643687
2986 0.643687
2987 0.643687
2988 0.643687
2989 0.643687
2990 0.643687
2991 0.643687
2992 0.643687
2993 0.643687
2994 0.643687
2995 0.643687
2996 0.643687
2997 0.643687
2998 0.643687
2999 0.643687
3000 0.643687
3001 0.643687
3002 0.643687
3003 0.643687
3004 0.643687
3005 0.643687
3006 0.643687
3007 0.643687
3008 0.643687
3009 0.643687
3010 0.643687
3011 0.643687
3012 0.643687
3013 0.643687
3014 0.643687
3015 0.643687
3016 0.643687
3017 0.643687
3018 0.643687
3019 0.643687
3020 0.643687
3021 0.643687
3022 0.643687
3023 0.64369
3024 0.64369
3025 0.64369
3026 0.64369
3027 0.64369
3028 0.64369
3029 0.64369
3030 0.64369
3031 0.64369
3032 0.64369
3033 0.64369
3034 0.64369
3035 0.64369
3036 0.64369
3037 0.64369
3038 0.64369
3039 0.64369
3040 0.64369
3041 0.64369
3042 0.64369
3043 0.64369
3044 0.64369
3045 0.643691
3046 0.643691
3047 0.643691
3048 0.643691
3049 0.643691
3050 0.643691
3051 0.643691
3052 0.643691
3053 0.643691
3054 0.643691
3055 0.643691
3056 0.643691
3057 0.643691
3058 0.643691
3059 0.643691
3060 0.643691
3061 0.643691
3062 0.643691
3063 0.643691
3064 0.643691
3065 0.643691
3066 0.643691
3067 0.643691
3068 0.643691
3069 0.643691
3070 0.643691
3071 0.643702
3072 0.643702
3073 0.643702
3074 0.643702
3075 0.643702
3076 0.643702
3077 0.643702
3078 0.643708
3079 0.643708
3080 0.643708
3081 0.643714
3082 0.643714
3083 0.643714
3084 0.643714
3085 0.643714
3086 0.643714
3087 0.643736
3088 0.643736
3089 0.643736
3090 0.643736
3091 0.643736
3092 0.643736
3093 0.643736
3094 0.643736
3095 0.643737
3096 0.643743
3097 0.643743
3098 0.643743
3099 0.643743
3100 0.643743
3101 0.643743
3102 0.643743
3103 0.643743
3104 0.643743
3105 0.643743
3106 0.643743
3107 0.643743
3108 0.643743
3109 0.643743
3110 0.643751
3111 0.643751
3112 0.643751
3113 0.643751
3114 0.643751
3115 0.643751
3116 0.643751
3117 0.643751
3118 0.643751
3119 0.643751
3120 0.643751
3121 0.643751
3122 0.643751
3123 0.643751
3124 0.643751
3125 0.643751
3126 0.643751
3127 0.643751
3128 0.643751
3129 0.643751
3130 0.643751
3131 0.643752
3132 0.643759
3133 0.643759
3134 0.643759
3135 0.643759
3136 0.643759
3137 0.643759
3138 0.643759
3139 0.643759
3140 0.643759
3141 0.643759
3142 0.643759
3143 0.643759
3144 0.643759
3145 0.643759
3146 0.643777
3147 0.643777
3148 0.643777
3149 0.643777
3150 0.643777
3151 0.643777
3152 0.643777
3153 0.643777
3154 0.643777
3155 0.643777
3156 0.643777
3157 0.643777
3158 0.643777
3159 0.643777
3160 0.643777
3161 0.643777
3162 0.643777
3163 0.643777
3164 0.643777
3165 0.643777
3166 0.643777
3167 0.643777
3168 0.643777
3169 0.643777
3170 0.643777
3171 0.643777
3172 0.643777
3173 0.643781
3174 0.643781
3175 0.6438
3176 0.6438
3177 0.6438
3178 0.6438
3179 0.6438
3180 0.6438
3181 0.6438
3182 0.6438
3183 0.6438
3184 0.6438
3185 0.6438
3186 0.6438
3187 0.6438
3188 0.6438
3189 0.6438
3190 0.6438
3191 0.6438
3192 0.6438
3193 0.6438
3194 0.6438
3195 0.6438
3196 0.6438
3197 0.6438
3198 0.6438
3199 0.6438
3200 0.6438
3201 0.6438
3202 0.6438
3203 0.6438
3204 0.6438
3205 0.6438
3206 0.6438
3207 0.643808
3208 0.643808
3209 0.643808
3210 0.643808
3211 0.643808
3212 0.643808
3213 0.643808
3214 0.643808
3215 0.643808
3216 0.643808
3217 0.643808
3218 0.643808
3219 0.643808
3220 0.643808
3221 0.643808
3222 0.643808
3223 0.643808
3224 0.643808
3225 0.643808
3226 0.643808
3227 0.643808
3228 0.643808
3229 0.643808
3230 0.643808
3231 0.643809
3232 0.643809
3233 0.643809
3234 0.643809
3235 0.643809
3236 0.643809
3237 0.643809
3238 0.643809
3239 0.643812
3240 0.643812
3241 0.643812
3242 0.643812
3243 0.643812
3244 0.643812
3245 0.643812
3246 0.643812
3247 0.643812
3248 0.643812
3249 0.643812
3250 0.643812
3251 0.643812
3252 0.643812
3253 0.643812
3254 0.643812
3255 0.643812
3256 0.643812
3257 0.643812
3258 0.643812
3259 0.643812
3260 0.643812
3261 0.643829
3262 0.643829
3263 0.643829
3264 0.643829
3265 0.643829
3266 0.643829
3267 0.643829
3268 0.643829
3269 0.643829
3270 0.643829
3271 0.643829
3272 0.643829
3273 0.643829
3274 0.643829
3275 0.643829
3276 0.643829
3277 0.643829
3278 0.643829
3279 0.643829
3280 0.643829
3281 0.643829
3282 0.643829
3283 0.643829
3284 0.643829
3285 0.643829
3286 0.643829
3287 0.643829
3288 0.643829
3289 0.643829
3290 0.643829
3291 0.643829
3292 0.643829
3293 0.643829
3294 0.643829
3295 0.643829
3296 0.643832
3297 0.643832
3298 0.643832
3299 0.643832
3300 0.643832
3301 0.643832
3302 0.643832
3303 0.643832
3304 0.643832
3305 0.643832
3306 0.643832
3307 0.643832
3308 0.643832
3309 0.643832
3310 0.643832
3311 0.643832
3312 0.643832
3313 0.643832
3314 0.643832
3315 0.643832
3316 0.643832
3317 0.643832
3318 0.643832
3319 0.643832
3320 0.643832
3321 0.643832
3322 0.643832
3323 0.643832
3324 0.643832
3325 0.643832
3326 0.643832
3327 0.643832
3328 0.643832
3329 0.643832
3330 0.643832
3331 0.643832
3332 0.643837
3333 0.643846
3334 0.643862
3335 0.643862
3336 0.643862
3337 0.643862
3338 0.643862
3339 0.643862
3340 0.643862
3341 0.643862
3342 0.643862
3343 0.643862
3344 0.643862
3345 0.643862
3346 0.643862
3347 0.643862
3348 0.643862
3349 0.643862
3350 0.643862
3351 0.643862
3352 0.643862
3353 0.643862
3354 0.643862
3355 0.643862
3356 0.643862
3357 0.643862
3358 0.643862
3359 0.643862
3360 0.643862
3361 0.643862
3362 0.643862
3363 0.643862
3364 0.643862
3365 0.643862
3366 0.643862
3367 0.643862
3368 0.643862
3369 0.643862
3370 0.643862
3371 0.643862
3372 0.643862
3373 0.643862
3374 0.643862
3375 0.643863
3376 0.643863
3377 0.643863
3378 0.643863
3379 0.643863
3380 0.643863
3381 0.643863
3382 0.643863
3383 0.643863
3384 0.643863
3385 0.643866
3386 0.643866
3387 0.643866
3388 0.643866
3389 0.643866
3390 0.643866
3391 0.643866
3392 0.643866
3393 0.643866
3394 0.643866
3395 0.643866
3396 0.643866
3397 0.643866
3398 0.643866
3399 0.643866
3400 0.643866
3401 0.643874
3402 0.643874
3403 0.643874
3404 0.643879
3405 0.643879
3406 0.643879
3407 0.643889
3408 0.643889
3409 0.643889
3410 0.643889
3411 0.643896
3412 0.643896
3413 0.643896
3414 0.643896
3415 0.643896
3416 0.643896
3417 0.643896
3418 0.643896
3419 0.643896
3420 0.643896
3421 0.643896
3422 0.643896
3423 0.643896
3424 0.643896
3425 0.643896
3426 0.643896
3427 0.643896
3428 0.643896
3429 0.643896
3430 0.643896
3431 0.643896
3432 0.643896
3433 0.643899
3434 0.643909
3435 0.643909
3436 0.643909
3437 0.643909
3438 0.643909
3439 0.643909
3440 0.643909
3441 0.643909
3442 0.643909
3443 0.643909
3444 0.643909
3445 0.643909
3446 0.643909
3447 0.64392
3448 0.64392
3449 0.64392
3450 0.64392
3451 0.64392
3452 0.64392
3453 0.64392
3454 0.64392
3455 0.64392
3456 0.64392
3457 0.64392
3458 0.64392
3459 0.64392
3460 0.64392
3461 0.64392
3462 0.64392
3463 0.64392
3464 0.64392
3465 0.64392
3466 0.64392
3467 0.64392
3468 0.64392
3469 0.64392
3470 0.64392
3471 0.64392
3472 0.64392
3473 0.64392
3474 0.64392
3475 0.64392
3476 0.64392
3477 0.64392
3478 0.64392
3479 0.64392
3480 0.64392
3481 0.64392
3482 0.64392
3483 0.64392
3484 0.64392
3485 0.64392
3486 0.64392
3487 0.64392
3488 0.64392
3489 0.64392
3490 0.64392
3491 0.64392
3492 0.64392
3493 0.64392
3494 0.64392
3495 0.64392
3496 0.64392
3497 0.64392
3498 0.64392
3499 0.64392
3500 0.64392
3501 0.64392
3502 0.64392
3503 0.643923
3504 0.643923
3505 0.643923
3506 0.643923
3507 0.643923
3508 0.643923
3509 0.643923
3510 0.643923
3511 0.643923
3512 0.643923
3513 0.643923
3514 0.643923
3515 0.643923
3516 0.643923
3517 0.643923
3518 0.643923
3519 0.643959
3520 0.643959
3521 0.643959
3522 0.643959
3523 0.643959
3524 0.643959
3525 0.643959
3526 0.643959
3527 0.643959
3528 0.643959
3529 0.643959
3530 0.643959
3531 0.643959
3532 0.643959
3533 0.643959
3534 0.643959
3535 0.643959
3536 0.643959
3537 0.643959
3538 0.643959
3539 0.643959
3540 0.643959
3541 0.643959
3542 0.643959
3543 0.643959
3544 0.643959
3545 0.643959
3546 0.643959
3547 0.643959
3548 0.643959
3549 0.643959
3550 0.643959
3551 0.643959
3552 0.643959
3553 0.643959
3554 0.643959
3555 0.643959
3556 0.643959
3557 0.643959
3558 0.643959
3559 0.643959
3560 0.643959
3561 0.643959
3562 0.643959
3563 0.643988
3564 0.643988
3565 0.643988
3566 0.643988
3567 0.643988
3568 0.643988
3569 0.643988
3570 0.643988
3571 0.643988
3572 0.643988
3573 0.643988
3574 0.643988
3575 0.643988
3576 0.643988
3577 0.643988
3578 0.643988
3579 0.643988
3580 0.643988
3581 0.643988
3582 0.643988
3583 0.643988
3584 0.643988
3585 0.643988
3586 0.643988
3587 0.643988
3588 0.643988
3589 0.643988
3590 0.643988
3591 0.643988
3592 0.643988
3593 0.643988
3594 0.643988
3595 0.643988
3596 0.643988
3597 0.643988
3598 0.643988
3599 0.643988


==> plots/data/dataGC-LDM.dat <==
0 0.517665
1 0.567837
2 0.570493
3 0.583829
4 0.59646
5 0.597239
6 0.609365
7 0.610098
8 0.610558
9 0.611173
10 0.611474
11 0.611971
12 0.612607
13 0.613102
14 0.613463
15 0.613598
16 0.613862
17 0.614349
18 0.614784
19 0.614967
20 0.615032
21 0.615131
22 0.6156
23 0.615906
24 0.616174
25 0.616233
26 0.616341
27 0.616521
28 0.616578
29 0.616638
30 0.616994
31 0.617111
32 0.617204
33 0.617242
34 0.61727
35 0.617362
36 0.617463
37 0.617616
38 0.617656
39 0.61766
40 0.617686
41 0.617826
42 0.617851
43 0.617883
44 0.617899
45 0.617909
46 0.61797
47 0.617986
48 0.618066
49 0.618262
50 0.618436
51 0.618453
52 0.618496
53 0.618532
54 0.618532
55 0.618801
56 0.618886
57 0.61912
58 0.619132
59 0.61914
60 0.619196
61 0.619196
62 0.619217
63 0.619396
64 0.619416
65 0.61953
66 0.619581
67 0.619656
68 0.619669
69 0.619682
70 0.619824
71 0.619836
72 0.619987
73 0.620029
74 0.620045
75 0.620105
76 0.620233
77 0.620312
78 0.620333
79 0.620351
80 0.62038
81 0.620405
82 0.620416
83 0.620425
84 0.620432
85 0.620434
86 0.62053
87 0.620609
88 0.620665
89 0.62074
90 0.620773
91 0.620773
92 0.620824
93 0.620824
94 0.620836
95 0.621042
96 0.624035
97 0.629779
98 0.629836
99 0.629951
100 0.629991
101 0.630224
102 0.633056
103 0.633075
104 0.633106
105 0.633135
106 0.633179
107 0.63327
108 0.633281
109 0.6333
110 0.633334
111 0.633346
112 0.633351
113 0.633459
114 0.633459
115 0.633459
116 0.633459
117 0.633459
118 0.633463
119 0.633463
120 0.633472
121 0.633639
122 0.633651
123 0.633657
124 0.633657
125 0.633657
126 0.633715
127 0.633715
128 0.633758
129 0.633785
130 0.633794
131 0.633794
132 0.63383
133 0.63383
134 0.63383
135 0.633857
136 0.633867
137 0.633879
138 0.633879
139 0.633951
140 0.634033
141 0.634033
142 0.634111
143 0.634115
144 0.634172
145 0.634277
146 0.634277
147 0.63441
148 0.63441
149 0.63441
150 0.634495
151 0.634495
152 0.63455
153 0.634586
154 0.634586
155 0.634659
156 0.634659
157 0.634659
158 0.634659
159 0.634659
160 0.634659
161 0.634755
162 0.634787
163 0.634787
164 0.634826
165 0.634861
166 0.634865
167 0.634865
168 0.634888
169 0.634901
170 0.634918
171 0.634945
172 0.634945
173 0.634945
174 0.634951
175 0.634957
176 0.634957
177 0.634961
178 0.634961
179 0.635023
180 0.635032
181 0.63507
182 0.635075
183 0.635085
184 0.635092
185 0.635115
186 0.635115
187 0.635127
188 0.635235
189 0.635255
190 0.635278
191 0.635278
192 0.635278
193 0.635349
194 0.635353
195 0.635367
196 0.635367
197 0.635367
198 0.635367
199 0.635367
200 0.635396
201 0.635415
202 0.635415
203 0.635415
204 0.635415
205 0.635472
206 0.635728
207 0.635807
208 0.635814
209 0.635819
210 0.636163
211 0.636206
212 0.636212
213 0.636273
214 0.636273
215 0.636279
216 0.636279
217 0.636279
218 0.636367
219 0.636401
220 0.636401
221 0.636401
222 0.636448
223 0.636448
224 0.636489
225 0.636489
226 0.636489
227 0.636489
228 0.636535
229 0.636544
230 0.636544
231 0.63657
232 0.63657
233 0.63657
234 0.63657
235 0.63657
236 0.63657
237 0.63657
238 0.636576
239 0.636576
240 0.636576
241 0.636583
242 0.636583
243 0.636598
244 0.636725
245 0.636737
246 0.636737
247 0.636761
248 0.636761
249 0.636761
250 0.636766
251 0.636766
252 0.636766
253 0.636769
254 0.636769
255 0.636769
256 0.636769
257 0.636769
258 0.636825
259 0.636831
260 0.636883
261 0.636883
262 0.63689
263 0.63694
264 0.63694
265 0.63694
266 0.63694
267 0.63694
268 0.63694
269 0.63694
270 0.63694
271 0.63694
272 0.63694
273 0.636945
274 0.636945
275 0.636949
276 0.637158
277 0.637158
278 0.63723
279 0.63723
280 0.637235
281 0.637235
282 0.637235
283 0.637243
284 0.637243
285 0.637243
286 0.637243
287 0.637249
288 0.637249
289 0.637254
290 0.637254
291 0.637254
292 0.637264
293 0.637308
294 0.637324
295 0.637324
296 0.637324
297 0.637324
298 0.637324
299 0.637324
300 0.637324
301 0.637324
302 0.637324
303 0.637324
304 0.637374
305 0.637374
306 0.637374
307 0.637439
308 0.637439
309 0.637439
310 0.637439
311 0.637444
312 0.637444
313 0.637529
314 0.637542
315 0.637542
316 0.637542
317 0.637583
318 0.637583
319 0.637583
320 0.637583
321 0.637596
322 0.637606
323 0.637648
324 0.637654
325 0.637654
326 0.637654
327 0.637654
328 0.637654
329 0.637654
330 0.637654
331 0.637654
332 0.637654
333 0.637654
334 0.637654
335 0.637654
336 0.637691
337 0.637691
338 0.637691
339 0.637691
340 0.637743
341 0.637743
342 0.637749
343 0.637749
344 0.637749
345 0.637749
346 0.637749
347 0.637754
348 0.637754
349 0.637754
350 0.637754
351 0.63776
352 0.637766
353 0.637776
354 0.637776
355 0.637783
356 0.637783
357 0.63779
358 0.637812
359 0.637812
360 0.637839
361 0.637839
362 0.637839
363 0.637839
364 0.637839
365 0.637839
366 0.637839
367 0.637862
368 0.637885
369 0.637885
370 0.637919
371 0.637919
372 0.637936
373 0.637936
374 0.637936
375 0.637976
376 0.637976
377 0.637976
378 0.637976
379 0.637976
380 0.637976
381 0.637976
382 0.637976
383 0.637976
384 0.637976
385 0.637976
386 0.637977
387 0.638092
388 0.638092
389 0.638092
390 0.638092
391 0.638097
392 0.638097
393 0.638103
394 0.638103
395 0.63812
396 0.63812
397 0.63812
398 0.638121
399 0.638141
400 0.638141
401 0.638141
402 0.638141
403 0.638141
404 0.638141
405 0.638147
406 0.638147
407 0.638147
408 0.638147
409 0.638157
410 0.638157
411 0.638157
412 0.638157
413 0.638157
414 0.638157
415 0.638157
416 0.638163
417 0.638163
418 0.638194
419 0.638194
420 0.638204
421 0.638204
422 0.638214
423 0.638221
424 0.63827
425 0.63827
426 0.63827
427 0.63827
428 0.63827
429 0.63827
430 0.63827
431 0.63827
432 0.63827
433 0.63827
434 0.63827
435 0.63827
436 0.63827
437 0.63827
438 0.63827
439 0.638273
440 0.638275
441 0.638275
442 0.638275
443 0.638275
444 0.638284
445 0.638284
446 0.638284
447 0.638284
448 0.638284
449 0.638301
450 0.638301
451 0.638301
452 0.638301
453 0.638301
454 0.638301
455 0.638316
456 0.638316
457 0.638321
458 0.638321
459 0.638336
460 0.638336
461 0.638339
462 0.638339
463 0.638339
464 0.638339
465 0.638339
466 0.638339
467 0.638379
468 0.638379
469 0.638379
470 0.638379
471 0.638379
472 0.638379
473 0.638379
474 0.638379
475 0.638379
476 0.638379
477 0.638379
478 0.638379
479 0.638388
480 0.638388
481 0.638388
482 0.638388
483 0.638388
484 0.638388
485 0.638401
486 0.638406
487 0.638406
488 0.638406
489 0.638413
490 0.638413
491 0.638413
492 0.638413
493 0.638413
494 0.638413
495 0.638413
496 0.638413
497 0.638434
498 0.638438
499 0.638438
500 0.638438
501 0.638438
502 0.638438
503 0.63845
504 0.638463
505 0.638463
506 0.638463
507 0.638463
508 0.638465
509 0.638465
510 0.638465
511 0.638465
512 0.638465
513 0.638489
514 0.638489
515 0.638511
516 0.638511
517 0.638511
518 0.638511
519 0.638511
520 0.638511
521 0.638515
522 0.638515
523 0.638515
524 0.638547
525 0.638547
526 0.638556
527 0.638556
528 0.638561
529 0.638561
530 0.638561
531 0.638561
532 0.638566
533 0.638566
534 0.638566
535 0.638566
536 0.638566
537 0.638593
538 0.638609
539 0.638617
540 0.63864
541 0.63864
542 0.63864
543 0.63864
544 0.63864
545 0.63864
546 0.63864
547 0.638641
548 0.638641
549 0.638641
550 0.638647
551 0.638653
552 0.638653
553 0.638653
554 0.638653
555 0.638657
556 0.638657
557 0.638691
558 0.638691
559 0.638736
560 0.638736
561 0.638736
562 0.638736
563 0.638746
564 0.638746
565 0.638746
566 0.638746
567 0.638746
568 0.638746
569 0.638746
570 0.638746
571 0.638873
572 0.638873
573 0.638873
574 0.638873
575 0.638873
576 0.638873
577 0.638884
578 0.638884
579 0.638884
580 0.638884
581 0.638884
582 0.638884
583 0.638884
584 0.638884
585 0.638886
586 0.638886
587 0.638886
588 0.638886
589 0.638918
590 0.638985
591 0.638989
592 0.638989
593 0.638989
594 0.639015
595 0.639015
596 0.639015
597 0.639015
598 0.639015
599 0.639015
600 0.639015
601 0.639019
602 0.639019
603 0.639026
604 0.639026
605 0.639026
606 0.639026
607 0.639026
608 0.639026
609 0.639026
610 0.639026
611 0.639026
612 0.639026
613 0.639026
614 0.639026
615 0.639026
616 0.639026
617 0.639026
618 0.639026
619 0.639026
620 0.639026
621 0.639026
622 0.639026
623 0.639026
624 0.639026
625 0.639026
626 0.639026
627 0.639026
628 0.639026
629 0.639026
630 0.639031
631 0.639031
632 0.639041
633 0.639041
634 0.639041
635 0.639049
636 0.639049
637 0.639049
638 0.639049
639 0.639049
640 0.639049
641 0.639054
642 0.639054
643 0.639054
644 0.639054
645 0.639054
646 0.639054
647 0.639054
648 0.639064
649 0.639064
650 0.639067
651 0.639067
652 0.639067
653 0.639067
654 0.639067
655 0.639067
656 0.639067
657 0.639067
658 0.639067
659 0.63907
660 0.63907
661 0.63907
662 0.63907
663 0.639081
664 0.639081
665 0.639081
666 0.639081
667 0.639081
668 0.639081
669 0.639081
670 0.639081
671 0.639081
672 0.639081
673 0.639081
674 0.639081
675 0.639081
676 0.639081
677 0.639091
678 0.639091
679 0.639091
680 0.639091
681 0.639096
682 0.639096
683 0.639096
684 0.639097
685 0.639097
686 0.639097
687 0.639097
688 0.639097
689 0.6391
690 0.6391
691 0.6391
692 0.6391
693 0.6391
694 0.639103
695 0.639103
696 0.639103
697 0.639103
698 0.639109
699 0.639109
700 0.639109
701 0.639109
702 0.639109
703 0.639112
704 0.639114
705 0.639114
706 0.639114
707 0.639123
708 0.639123
709 0.639123
710 0.639123
711 0.639133
712 0.639133
713 0.639133
714 0.639133
715 0.639138
716 0.639138
717 0.639138
718 0.639138
719 0.639142
720 0.639155
721 0.639172
722 0.639172
723 0.639172
724 0.639172
725 0.639172
726 0.639172
727 0.639172
728 0.639172
729 0.639207
730 0.639212
731 0.639212
732 0.639212
733 0.639212
734 0.639212
735 0.639212
736 0.639212
737 0.639212
738 0.639212
739 0.639212
740 0.639212
741 0.639212
742 0.639212
743 0.639212
744 0.639212
745 0.639212
746 0.639212
747 0.639212
748 0.639212
749 0.639212
750 0.639212
751 0.639212
752 0.639217
753 0.639217
754 0.639217
755 0.639217
756 0.639217
757 0.639217
758 0.639217
759 0.639217
760 0.639217
761 0.639244
762 0.639244
763 0.639261
764 0.639261
765 0.63927
766 0.63927
767 0.63927
768 0.63927
769 0.63927
770 0.63927
771 0.63927
772 0.63927
773 0.63927
774 0.639481
775 0.639483
776 0.639483
777 0.639483
778 0.639483
779 0.639483
780 0.639483
781 0.639483
782 0.639483
783 0.639483
784 0.639483
785 0.639483
786 0.639483
787 0.639483
788 0.639483
789 0.639483
790 0.639483
791 0.639508
792 0.639517
793 0.639517
794 0.639517
795 0.639517
796 0.639517
797 0.639517
798 0.639517
799 0.639517
800 0.639517
801 0.639517
802 0.639517
803 0.639517
804 0.639517
805 0.639517
806 0.639523
807 0.639544
808 0.639544
809 0.639544
810 0.639544
811 0.639599
812 0.639599
813 0.639599
814 0.639599
815 0.639599
816 0.639599
817 0.639599
818 0.639599
819 0.639599
820 0.639599
821 0.639599
822 0.639599
823 0.639599
824 0.639599
825 0.639599
826 0.639599
827 0.639599
828 0.639599
829 0.639599
830 0.639656
831 0.639656
832 0.639656
833 0.63966
834 0.63966
835 0.639666
836 0.639666
837 0.639666
838 0.639666
839 0.63968
840 0.63968
841 0.63968
842 0.63968
843 0.63968
844 0.63968
845 0.63968
846 0.63968
847 0.63968
848 0.639686
849 0.639723
850 0.639723
851 0.639735
852 0.63974
853 0.63974
854 0.63974
855 0.639747
856 0.639747
857 0.639747
858 0.639747
859 0.639747
860 0.639747
861 0.639747
862 0.639747
863 0.639754
864 0.639754
865 0.639754
866 0.639754
867 0.639754
868 0.639754
869 0.639759
870 0.639778
871 0.639778
872 0.639778
873 0.639778
874 0.639778
875 0.639778
876 0.639778
877 0.639778
878 0.639782
879 0.639782
880 0.639786
881 0.639786
882 0.639786
883 0.639786
884 0.639812
885 0.639819
886 0.639819
887 0.639819
888 0.639819
889 0.63985
890 0.63985
891 0.63985
892 0.63985
893 0.63985
894 0.63985
895 0.63985
896 0.63985
897 0.63985
898 0.63985
899 0.63985
900 0.63985
901 0.639867
902 0.639867
903 0.639867
904 0.639867
905 0.639867
906 0.639867
907 0.639867
908 0.639867
909 0.639867
910 0.639867
911 0.639867
912 0.639867
913 0.639871
914 0.639871
915 0.639871
916 0.639874
917 0.639874
918 0.639874
919 0.639874
920 0.639874
921 0.639874
922 0.639874
923 0.639874
924 0.639874
925 0.639874
926 0.639874
927 0.639874
928 0.639874
929 0.639874
930 0.639877
931 0.639877
932 0.639877
933 0.639877
934 0.639877
935 0.639877
936 0.6399
937 0.6399
938 0.6399
939 0.6399
940 0.6399
941 0.6399
942 0.6399
943 0.6399
944 0.6399
945 0.6399
946 0.6399
947 0.6399
948 0.6399
949 0.6399
950 0.6399
951 0.6399
952 0.6399
953 0.640066
954 0.640066
955 0.640066
956 0.640066
957 0.640066
958 0.640066
959 0.640066
960 0.640091
961 0.640091
962 0.640097
963 0.640097
964 0.640097
965 0.640097
966 0.640097
967 0.640097
968 0.640097
969 0.640097
970 0.6401
971 0.6401
972 0.6401
973 0.6401
974 0.6401
975 0.6401
976 0.640214
977 0.640223
978 0.640226
979 0.640226
980 0.640229
981 0.640229
982 0.640229
983 0.640229
984 0.640229
985 0.640229
986 0.640229
987 0.640229
988 0.640229
989 0.640229
990 0.640229
991 0.640229
992 0.640229
993 0.640229
994 0.640229
995 0.640239
996 0.640239
997 0.640239
998 0.640239
999 0.640239
1000 0.640239
1001 0.640252
1002 0.640252
1003 0.640268
1004 0.640268
1005 0.640281
1006 0.640281
1007 0.640281
1008 0.640281
1009 0.640281
1010 0.640281
1011 0.640281
1012 0.640281
1013 0.640281
1014 0.640281
1015 0.640281
1016 0.640281
1017 0.640281
1018 0.64029
1019 0.64029
1020 0.640294
1021 0.640294
1022 0.640306
1023 0.640306
1024 0.64031
1025 0.640324
1026 0.640324
1027 0.640324
1028 0.640324
1029 0.640324
1030 0.640324
1031 0.640555
1032 0.640555
1033 0.640555
1034 0.640555
1035 0.640555
1036 0.640555
1037 0.640555
1038 0.640555
1039 0.640555
1040 0.640559
1041 0.640559
1042 0.640559
1043 0.640559
1044 0.640573
1045 0.640573
1046 0.640573
1047 0.640573
1048 0.640573
1049 0.640573
1050 0.640573
1051 0.640573
1052 0.640573
1053 0.640573
1054 0.640587
1055 0.640587
1056 0.640587
1057 0.640587
1058 0.640587
1059 0.640619
1060 0.640619
1061 0.640619
1062 0.640619
1063 0.640619
1064 0.640619
1065 0.640619
1066 0.640619
1067 0.640619
1068 0.640619
1069 0.640619
1070 0.640619
1071 0.640619
1072 0.640696
1073 0.640696
1074 0.640704
1075 0.640704
1076 0.640704
1077 0.640704
1078 0.640704
1079 0.640704
1080 0.640704
1081 0.640704
1082 0.640719
1083 0.640719
1084 0.640719
1085 0.640719
1086 0.640719
1087 0.640719
1088 0.640719
1089 0.640719
1090 0.640719
1091 0.64075
1092 0.64075
1093 0.64075
1094 0.64075
1095 0.64075
1096 0.64075
1097 0.640754
1098 0.640754
1099 0.640754
1100 0.640754
1101 0.640754
1102 0.640754
1103 0.640754
1104 0.640759
1105 0.640759
1106 0.640759
1107 0.640759
1108 0.640759
1109 0.640801
1110 0.640838
1111 0.640838
1112 0.640838
1113 0.640838
1114 0.640838
1115 0.640838
1116 0.640838
1117 0.640848
1118 0.640848
1119 0.640848
1120 0.640861
1121 0.640861
1122 0.640861
1123 0.640861
1124 0.640969
1125 0.640969
1126 0.641012
1127 0.641012
1128 0.641012
1129 0.641012
1130 0.641012
1131 0.641012
1132 0.641012
1133 0.641012
1134 0.641057
1135 0.641061
1136 0.641061
1137 0.641061
1138 0.641061
1139 0.641061
1140 0.641061
1141 0.641061
1142 0.641061
1143 0.641061
1144 0.641064
1145 0.641068
1146 0.641068
1147 0.6411
1148 0.641177
1149 0.641177
1150 0.641177
1151 0.641177
1152 0.641177
1153 0.641177
1154 0.641183
1155 0.641183
1156 0.641183
1157 0.641183
1158 0.641183
1159 0.641183
1160 0.64119
1161 0.641215
1162 0.641215
1163 0.641215
1164 0.641215
1165 0.641215
1166 0.641222
1167 0.641222
1168 0.641225
1169 0.641225
1170 0.641225
1171 0.641225
1172 0.641225
1173 0.641225
1174 0.641225
1175 0.641225
1176 0.641225
1177 0.641225
1178 0.641225
1179 0.641225
1180 0.641225
1181 0.641225
1182 0.641225
1183 0.641225
1184 0.641225
1185 0.641225
1186 0.641225
1187 0.641254
1188 0.641254
1189 0.641254
1190 0.641254
1191 0.641258
1192 0.641258
1193 0.641267
1194 0.641267
1195 0.641267
1196 0.641412
1197 0.641412
1198 0.641412
1199 0.641412
1200 0.641412
1201 0.641412
1202 0.641412
1203 0.641412
1204 0.641412
1205 0.641421
1206 0.641421
1207 0.641421
1208 0.641421
1209 0.641421
1210 0.641421
1211 0.641421
1212 0.641421
1213 0.641421
1214 0.641447
1215 0.641447
1216 0.641447
1217 0.641447
1218 0.641447
1219 0.641447
1220 0.641447
1221 0.641447
1222 0.641447
1223 0.641515
1224 0.641522
1225 0.641526
1226 0.641537
1227 0.641537
1228 0.641537
1229 0.641544
1230 0.641544
1231 0.641544
1232 0.641544
1233 0.641576
1234 0.641798
1235 0.641798
1236 0.641807
1237 0.641807
1238 0.641807
1239 0.641807
1240 0.641807
1241 0.641807
1242 0.641807
1243 0.641807
1244 0.641807
1245 0.641807
1246 0.641807
1247 0.641817
1248 0.641817
1249 0.641817
1250 0.641817
1251 0.641817
1252 0.641817
1253 0.641817
1254 0.641817
1255 0.641817
1256 0.641817
1257 0.641817
1258 0.641817
1259 0.641817
1260 0.641817
1261 0.641817
1262 0.641817
1263 0.641817
1264 0.641817
1265 0.641817
1266 0.641817
1267 0.641817
1268 0.641817
1269 0.641817
1270 0.641817
1271 0.641817
1272 0.641829
1273 0.641829
1274 0.641829
1275 0.641829
1276 0.641829
1277 0.641829
1278 0.641829
1279 0.641829
1280 0.641829
1281 0.641829
1282 0.641829
1283 0.641829
1284 0.641829
1285 0.641829
1286 0.641829
1287 0.641829
1288 0.641829
1289 0.641829
1290 0.641829
1291 0.641829
1292 0.641829
1293 0.641829
1294 0.641829
1295 0.641829
1296 0.641829
1297 0.641829
1298 0.641829
1299 0.641829
1300 0.641829
1301 0.641829
1302 0.641861
1303 0.641861
1304 0.641861
1305 0.641861
1306 0.641861
1307 0.641871
1308 0.641871
1309 0.641871
1310 0.641885
1311 0.6419
1312 0.6419
1313 0.6419
1314 0.641907
1315 0.641907
1316 0.641907
1317 0.641907
1318 0.641907
1319 0.641907
1320 0.641907
1321 0.641912
1322 0.641912
1323 0.641912
1324 0.641912
1325 0.641912
1326 0.641996
1327 0.641996
1328 0.641996
1329 0.641996
1330 0.641996
1331 0.641996
1332 0.641996
1333 0.641996
1334 0.641996
1335 0.641996
1336 0.641996
1337 0.642
1338 0.642
1339 0.642
1340 0.642009
1341 0.642009
1342 0.642009
1343 0.642009
1344 0.642009
1345 0.642009
1346 0.642021
1347 0.642021
1348 0.642021
1349 0.642021
1350 0.642021
1351 0.642021
1352 0.642021
1353 0.642021
1354 0.642021
1355 0.642021
1356 0.642021
1357 0.642038
1358 0.642043
1359 0.642043
1360 0.642043
1361 0.642043
1362 0.642043
1363 0.642043
1364 0.642043
1365 0.642043
1366 0.642043
1367 0.642043
1368 0.642043
1369 0.642087
1370 0.642087
1371 0.642087
1372 0.642087
1373 0.642087
1374 0.642087
1375 0.642087
1376 0.642087
1377 0.642087
1378 0.642087
1379 0.642087
1380 0.642087
1381 0.642087
1382 0.642087
1383 0.642087
1384 0.64209
1385 0.64209
1386 0.64209
1387 0.64209
1388 0.64209
1389 0.64209
1390 0.64209
1391 0.64209
1392 0.64209
1393 0.64209
1394 0.64209
1395 0.64209
1396 0.64209
1397 0.64209
1398 0.64209
1399 0.64209
1400 0.64209
1401 0.64209
1402 0.64209
1403 0.64209
1404 0.64209
1405 0.642096
1406 0.642096
1407 0.642096
1408 0.642096
1409 0.642096
1410 0.642096
1411 0.642109
1412 0.642109
1413 0.642109
1414 0.642109
1415 0.642109
1416 0.642115
1417 0.642115
1418 0.642115
1419 0.642115
1420 0.642127
1421 0.642127
1422 0.642127
1423 0.642127
1424 0.642127
1425 0.642127
1426 0.642127
1427 0.642127
1428 0.642127
1429 0.642127
1430 0.642127
1431 0.642127
1432 0.64213
1433 0.64213
1434 0.64213
1435 0.64213
1436 0.64213
1437 0.64213
1438 0.64213
1439 0.64213
1440 0.64213
1441 0.64213
1442 0.64213
1443 0.64213
1444 0.64213
1445 0.64213
1446 0.64213
1447 0.64213
1448 0.64213
1449 0.64213
1450 0.642149
1451 0.642149
1452 0.642149
1453 0.642149
1454 0.642149
1455 0.642149
1456 0.642149
1457 0.642149
1458 0.642149
1459 0.642251
1460 0.642251
1461 0.642251
1462 0.642251
1463 0.642251
1464 0.642251
1465 0.642251
1466 0.642251
1467 0.642251
1468 0.642251
1469 0.642251
1470 0.642251
1471 0.642251
1472 0.642251
1473 0.64226
1474 0.64226
1475 0.64226
1476 0.64226
1477 0.64226
1478 0.642264
1479 0.642264
1480 0.642264
1481 0.642264
1482 0.642264
1483 0.642264
1484 0.642264
1485 0.642264
1486 0.642264
1487 0.642264
1488 0.642264
1489 0.642264
1490 0.64229
1491 0.64229
1492 0.64229
1493 0.64229
1494 0.642298
1495 0.642298
1496 0.642298
1497 0.642298
1498 0.642298
1499 0.642298
1500 0.642298
1501 0.642298
1502 0.642298
1503 0.642298
1504 0.642298
1505 0.642298
1506 0.642298
1507 0.642298
1508 0.642298
1509 0.642298
1510 0.642298
1511 0.642323
1512 0.642323
1513 0.642323
1514 0.642323
1515 0.642323
1516 0.642323
1517 0.642323
1518 0.642323
1519 0.642323
1520 0.642323
1521 0.642323
1522 0.642323
1523 0.642323
1524 0.642323
1525 0.642323
1526 0.642323
1527 0.642397
1528 0.642397
1529 0.642397
1530 0.642406
1531 0.642406
1532 0.642406
1533 0.642406
1534 0.642406
1535 0.642406
1536 0.642406
1537 0.642406
1538 0.642406
1539 0.642413
1540 0.642413
1541 0.642419
1542 0.642419
1543 0.642419
1544 0.642419
1545 0.642419
1546 0.642419
1547 0.642419
1548 0.642419
1549 0.642419
1550 0.642419
1551 0.642423
1552 0.642423
1553 0.642423
1554 0.642423
1555 0.642423
1556 0.642423
1557 0.642423
1558 0.642423
1559 0.642423
1560 0.642423
1561 0.642423
1562 0.642423
1563 0.642423
1564 0.642423
1565 0.64243
1566 0.64243
1567 0.64243
1568 0.64243
1569 0.64243
1570 0.64243
1571 0.64243
1572 0.642438
1573 0.642438
1574 0.642438
1575 0.642438
1576 0.642438
1577 0.642438
1578 0.642451
1579 0.642451
1580 0.642451
1581 0.642451
1582 0.642451
1583 0.642451
1584 0.642451
1585 0.642451
1586 0.642451
1587 0.642451
1588 0.642451
1589 0.642451
1590 0.642451
1591 0.642451
1592 0.642451
1593 0.642451
1594 0.642451
1595 0.642451
1596 0.642451
1597 0.642451
1598 0.642451
1599 0.642451
1600 0.642451
1601 0.642451
1602 0.642451
1603 0.642451
1604 0.642451
1605 0.642451
1606 0.642451
1607 0.642458
1608 0.642458
1609 0.642517
1610 0.642517
1611 0.642517
1612 0.642517
1613 0.642517
1614 0.642517
1615 0.642533
1616 0.642533
1617 0.642533
1618 0.642533
1619 0.642533
1620 0.642533
1621 0.642533
1622 0.642542
1623 0.642542
1624 0.642542
1625 0.642542
1626 0.642542
1627 0.642542
1628 0.642542
1629 0.642542
1630 0.642542
1631 0.642542
1632 0.642542
1633 0.642542
1634 0.642542
1635 0.642542
1636 0.642542
1637 0.642542
1638 0.642542
1639 0.642542
1640 0.642542
1641 0.642542
1642 0.642542
1643 0.642542
1644 0.642542
1645 0.642542
1646 0.642542
1647 0.642542
1648 0.642557
1649 0.642557
1650 0.642557
1651 0.642557
1652 0.642558
1653 0.642558
1654 0.642558
1655 0.642558
1656 0.642558
1657 0.642558
1658 0.642558
1659 0.642558
1660 0.642558
1661 0.642558
1662 0.642558
1663 0.642568
1664 0.642568
1665 0.642568
1666 0.642581
1667 0.642581
1668 0.642581
1669 0.642581
1670 0.642581
1671 0.642581
1672 0.642581
1673 0.642581
1674 0.642581
1675 0.642581
1676 0.642581
1677 0.642588
1678 0.642588
1679 0.642588
1680 0.642588
1681 0.642588
1682 0.642588
1683 0.642598
1684 0.642598
1685 0.642598
1686 0.642598
1687 0.642598
1688 0.642598
1689 0.642598
1690 0.642598
1691 0.642598
1692 0.642598
1693 0.642598
1694 0.642598
1695 0.642598
1696 0.642598
1697 0.642598
1698 0.642598
1699 0.642598
1700 0.642598
1701 0.642598
1702 0.642598
1703 0.642598
1704 0.642598
1705 0.642598
1706 0.642598
1707 0.642598
1708 0.642598
1709 0.642598
1710 0.64261
1711 0.64261
1712 0.642705
1713 0.642705
1714 0.642705
1715 0.642705
1716 0.642705
1717 0.642705
1718 0.642705
1719 0.642705
1720 0.642705
1721 0.642705
1722 0.642705
1723 0.642705
1724 0.642705
1725 0.642705
1726 0.642705
1727 0.642705
1728 0.642705
1729 0.642705
1730 0.642705
1731 0.642705
1732 0.642705
1733 0.642705
1734 0.642705
1735 0.642705
1736 0.642705
1737 0.642705
1738 0.642705
1739 0.642705
1740 0.642705
1741 0.642705
1742 0.642705
1743 0.642705
1744 0.642705
1745 0.642705
1746 0.642705
1747 0.642705
1748 0.642705
1749 0.642705
1750 0.642705
1751 0.642725
1752 0.642725
1753 0.642725
1754 0.642746
1755 0.642746
1756 0.642746
1757 0.642746
1758 0.642746
1759 0.642746
1760 0.642746
1761 0.642746
1762 0.642746
1763 0.64275
1764 0.64275
1765 0.64275
1766 0.64275
1767 0.64275
1768 0.64275
1769 0.64275
1770 0.64275
1771 0.64275
1772 0.64275
1773 0.64275
1774 0.64275
1775 0.64275
1776 0.64275
1777 0.64275
1778 0.64275
1779 0.64275
1780 0.64275
1781 0.64275
1782 0.642762
1783 0.642762
1784 0.642762
1785 0.642762
1786 0.642762
1787 0.642762
1788 0.642762
1789 0.642762
1790 0.642762
1791 0.642775
1792 0.642775
1793 0.642775
1794 0.642775
1795 0.642775
1796 0.642775
1797 0.642775
1798 0.642775
1799 0.64279
1800 0.64279
1801 0.64279
1802 0.64279
1803 0.64279
1804 0.64279
1805 0.64279
1806 0.642796
1807 0.642796
1808 0.642796
1809 0.642796
1810 0.642796
1811 0.642796
1812 0.642796
1813 0.642796
1814 0.642796
1815 0.642796
1816 0.642796
1817 0.642796
1818 0.642796
1819 0.642796
1820 0.642796
1821 0.642796
1822 0.642796
1823 0.642796
1824 0.642796
1825 0.642796
1826 0.642796
1827 0.642796
1828 0.642796
1829 0.642796
1830 0.6428
1831 0.6428
1832 0.6428
1833 0.6428
1834 0.6428
1835 0.6428
1836 0.6428
1837 0.6428
1838 0.6428
1839 0.642807
1840 0.642807
1841 0.642813
1842 0.642813
1843 0.642813
1844 0.642813
1845 0.642813
1846 0.642813
1847 0.642813
1848 0.642813
1849 0.642813
1850 0.642813
1851 0.642813
1852 0.642829
1853 0.642829
1854 0.642829
1855 0.642829
1856 0.642829
1857 0.642829
1858 0.642829
1859 0.642829
1860 0.642829
1861 0.642829
1862 0.642829
1863 0.642829
1864 0.642829
1865 0.642829
1866 0.642829
1867 0.642829
1868 0.642829
1869 0.642829
1870 0.642829
1871 0.642949
1872 0.642949
1873 0.642949
1874 0.642949
1875 0.642949
1876 0.642949
1877 0.642949
1878 0.642949
1879 0.642949
1880 0.642949
1881 0.642949
1882 0.642949
1883 0.642949
1884 0.643039
1885 0.643039
1886 0.643039
1887 0.643039
1888 0.643039
1889 0.643039
1890 0.643039
1891 0.643039
1892 0.643039
1893 0.643039
1894 0.643039
1895 0.643039
1896 0.643039
1897 0.643039
1898 0.643039
1899 0.643039
1900 0.643039
1901 0.643039
1902 0.643045
1903 0.643045
1904 0.643045
1905 0.643045
1906 0.643045
1907 0.643045
1908 0.643045
1909 0.643045
1910 0.643045
1911 0.643045
1912 0.643045
1913 0.643045
1914 0.643045
1915 0.643045
1916 0.643045
1917 0.643045
1918 0.643045
1919 0.643114
1920 0.643114
1921 0.643114
1922 0.643114
1923 0.643114
1924 0.643114
1925 0.643116
1926 0.643116
1927 0.643116
1928 0.643116
1929 0.643116
1930 0.643116
1931 0.643116
1932 0.643116
1933 0.643116
1934 0.643116
1935 0.643116
1936 0.643116
1937 0.643116
1938 0.643116
1939 0.643116
1940 0.643116
1941 0.643116
1942 0.643116
1943 0.643124
1944 0.643124
1945 0.643124
1946 0.643124
1947 0.643124
1948 0.643124
1949 0.643124
1950 0.643124
1951 0.643124
1952 0.643124
1953 0.643124
1954 0.643124
1955 0.643124
1956 0.643126
1957 0.643126
1958 0.643126
1959 0.643126
1960 0.643126
1961 0.643126
1962 0.643126
1963 0.643126
1964 0.643126
1965 0.643126
1966 0.643126
1967 0.643126
1968 0.643126
1969 0.643126
1970 0.643126
1971 0.643126
1972 0.643126
1973 0.643126
1974 0.643126
1975 0.643126
1976 0.643126
1977 0.643126
1978 0.643126
1979 0.643126
1980 0.643126
1981 0.643129
1982 0.643129
1983 0.643129
1984 0.643129
1985 0.643129
1986 0.643129
1987 0.643182
1988 0.643182
1989 0.643182
1990 0.643182
1991 0.643182
1992 0.643182
1993 0.643182
1994 0.643182
1995 0.643182
1996 0.643239
1997 0.643239
1998 0.643239
1999 0.643239
2000 0.643239
2001 0.643239
2002 0.643239
2003 0.643239
2004 0.643239
2005 0.643239
2006 0.643239
2007 0.643239
2008 0.643239
2009 0.643239
2010 0.643239
2011 0.643239
2012 0.643239
2013 0.643239
2014 0.643254
2015 0.64327
2016 0.643289
2017 0.643289
2018 0.643429
2019 0.643429
2020 0.643429
2021 0.643429
2022 0.64344
2023 0.64344
2024 0.64344
2025 0.64344
2026 0.64344
2027 0.643444
2028 0.643444
2029 0.643444
2030 0.643444
2031 0.643444
2032 0.643447
2033 0.643447
2034 0.643481
2035 0.643481
2036 0.643481
2037 0.643481
2038 0.643481
2039 0.643488
2040 0.643498
2041 0.643498
2042 0.643498
2043 0.643498
2044 0.643498
2045 0.643498
2046 0.643498
2047 0.643498
2048 0.643498
2049 0.643498
2050 0.643498
2051 0.643498
2052 0.643498
2053 0.643498
2054 0.643498
2055 0.643498
2056 0.643498
2057 0.643498
2058 0.643498
2059 0.643526
2060 0.643526
2061 0.64353
2062 0.64353
2063 0.64353
2064 0.64353
2065 0.64353
2066 0.643531
2067 0.643531
2068 0.643531
2069 0.643531
2070 0.643531
2071 0.643531
2072 0.643531
2073 0.643531
2074 0.643531
2075 0.643531
2076 0.643531
2077 0.643531
2078 0.643531
2079 0.643531
2080 0.643531
2081 0.643531
2082 0.643535
2083 0.643535
2084 0.643535
2085 0.643535
2086 0.643535
2087 0.643535
2088 0.643535
2089 0.643535
2090 0.643535
2091 0.643535
2092 0.643535
2093 0.643535
2094 0.643535
2095 0.643535
2096 0.643535
2097 0.643535
2098 0.643535
2099 0.643535
2100 0.643535
2101 0.643535
2102 0.643535
2103 0.643535
2104 0.643535
2105 0.643535
2106 0.643535
2107 0.643535
2108 0.643535
2109 0.643535
2110 0.643535
2111 0.643535
2112 0.643535
2113 0.643535
2114 0.643535
2115 0.643535
2116 0.643535
2117 0.643556
2118 0.643556
2119 0.643556
2120 0.643556
2121 0.643556
2122 0.643556
2123 0.643563
2124 0.643563
2125 0.643563
2126 0.643563
2127 0.643563
2128 0.643563
2129 0.643563
2130 0.643563
2131 0.643563
2132 0.643563
2133 0.643563
2134 0.643563
2135 0.643563
2136 0.643563
2137 0.643563
2138 0.643563
2139 0.643563
2140 0.643563
2141 0.643563
2142 0.643563
2143 0.643563
2144 0.643563
2145 0.643563
2146 0.643563
2147 0.643563
2148 0.643563
2149 0.643563
2150 0.643563
2151 0.643563
2152 0.643563
2153 0.643563
2154 0.643563
2155 0.643563
2156 0.643563
2157 0.643569
2158 0.643569
2159 0.643569
2160 0.643569
2161 0.643569
2162 0.643569
2163 0.643569
2164 0.643569
2165 0.643569
2166 0.643569
2167 0.643569
2168 0.643569
2169 0.643569
2170 0.643569
2171 0.643569
2172 0.643569
2173 0.643569
2174 0.643569
2175 0.643569
2176 0.643569
2177 0.643645
2178 0.643645
2179 0.64366
2180 0.64366
2181 0.64366
2182 0.64366
2183 0.64366
2184 0.64366
2185 0.64366
2186 0.64366
2187 0.64366
2188 0.64366
2189 0.64366
2190 0.64366
2191 0.643671
2192 0.643671
2193 0.643671
2194 0.643671
2195 0.643671
2196 0.643671
2197 0.643671
2198 0.643671
2199 0.643671
2200 0.643671
2201 0.643683
2202 0.643683
2203 0.643683
2204 0.643683
2205 0.643683
2206 0.643683
2207 0.643683
2208 0.643683
2209 0.643683
2210 0.643683
2211 0.643683
2212 0.643683
2213 0.643683
2214 0.643683
2215 0.643683
2216 0.643686
2217 0.643686
2218 0.643686
2219 0.643686
2220 0.64369
2221 0.64369
2222 0.643791
2223 0.643791
2224 0.643791
2225 0.643791
2226 0.643791
2227 0.643791
2228 0.643791
2229 0.643791
2230 0.643791
2231 0.643801
2232 0.643801
2233 0.643801
2234 0.643801
2235 0.643801
2236 0.643961
2237 0.643961
2238 0.643961
2239 0.643961
2240 0.643961
2241 0.643961
2242 0.643961
2243 0.643961
2244 0.643961
2245 0.643961
2246 0.643961
2247 0.643961
2248 0.643961
2249 0.643961
2250 0.643961
2251 0.643961
2252 0.643961
2253 0.643961
2254 0.643961
2255 0.643961
2256 0.643961
2257 0.643974
2258 0.643974
2259 0.643974
2260 0.643974
2261 0.643974
2262 0.643974
2263 0.643974
2264 0.643974
2265 0.643974
2266 0.643974
2267 0.643974
2268 0.643974
2269 0.643974
2270 0.643974
2271 0.643974
2272 0.643978
2273 0.644002
2274 0.644002
2275 0.644002
2276 0.644002
2277 0.644002
2278 0.644007
2279 0.644007
2280 0.644007
2281 0.644007
2282 0.644007
2283 0.644007
2284 0.644007
2285 0.644007
2286 0.644007
2287 0.644007
2288 0.644007
2289 0.644007
2290 0.644007
2291 0.644007
2292 0.644007
2293 0.644007
2294 0.644007
2295 0.644037
2296 0.64405
2297 0.64405
2298 0.64405
2299 0.64405
2300 0.64405
2301 0.64405
2302 0.644061
2303 0.644061
2304 0.644061
2305 0.644061
2306 0.644061
2307 0.644061
2308 0.644065
2309 0.644065
2310 0.644065
2311 0.644065
2312 0.644065
2313 0.644065
2314 0.644065
2315 0.644065
2316 0.644065
2317 0.644065
2318 0.644065
2319 0.644065
2320 0.644065
2321 0.644065
2322 0.644065
2323 0.644065
2324 0.644065
2325 0.64408
2326 0.64408
2327 0.64408
2328 0.64408
2329 0.64408
2330 0.644083
2331 0.644083
2332 0.644083
2333 0.644083
2334 0.644083
2335 0.644083
2336 0.644083
2337 0.644088
2338 0.644088
2339 0.644088
2340 0.644088
2341 0.644088
2342 0.644088
2343 0.644088
2344 0.644088
2345 0.644088
2346 0.644088
2347 0.644088
2348 0.644088
2349 0.64412
2350 0.64412
2351 0.64412
2352 0.64412
2353 0.644122
2354 0.644122
2355 0.644122
2356 0.644122
2357 0.644122
2358 0.644122
2359 0.644122
2360 0.644122
2361 0.644128
2362 0.644128
2363 0.64413
2364 0.64413
2365 0.64413
2366 0.64413
2367 0.64413
2368 0.64413
2369 0.64413
2370 0.64413
2371 0.64413
2372 0.64413
2373 0.64413
2374 0.64413
2375 0.64413
2376 0.64413
2377 0.64413
2378 0.64413
2379 0.64413
2380 0.64413
2381 0.64413
2382 0.64413
2383 0.64413
2384 0.64413
2385 0.64413
2386 0.64413
2387 0.64413
2388 0.64413
2389 0.64413
2390 0.64413
2391 0.64413
2392 0.64413
2393 0.64413
2394 0.644154
2395 0.644154
2396 0.644154
2397 0.644154
2398 0.644154
2399 0.644154
2400 0.644154
2401 0.644154
2402 0.644154
2403 0.644154
2404 0.644154
2405 0.644154
2406 0.644154
2407 0.644154
2408 0.644154
2409 0.644154
2410 0.644154
2411 0.644157
2412 0.644171
2413 0.644171
2414 0.644171
2415 0.644171
2416 0.644171
2417 0.644171
2418 0.644171
2419 0.644171
2420 0.644171
2421 0.644171
2422 0.644171
2423 0.644171
2424 0.644171
2425 0.644171
2426 0.644171
2427 0.644171
2428 0.644171
2429 0.644171
2430 0.644171
2431 0.644171
2432 0.644171
2433 0.644171
2434 0.644171
2435 0.644171
2436 0.644175
2437 0.644175
2438 0.644175
2439 0.644175
2440 0.644185
2441 0.644185
2442 0.644188
2443 0.644188
2444 0.644188
2445 0.644188
2446 0.644188
2447 0.644188
2448 0.644188
2449 0.644188
2450 0.644188
2451 0.644188
2452 0.644188
2453 0.644188
2454 0.644188
2455 0.644188
2456 0.644188
2457 0.644188
2458 0.644188
2459 0.644188
2460 0.644188
2461 0.644188
2462 0.644188
2463 0.644188
2464 0.644388
2465 0.644388
2466 0.644388
2467 0.644388
2468 0.644388
2469 0.644388
2470 0.644388
2471 0.644388
2472 0.644388
2473 0.644388
2474 0.644388
2475 0.644388
2476 0.644388
2477 0.644399
2478 0.644399
2479 0.644399
2480 0.644399
2481 0.644399
2482 0.644399
2483 0.644399
2484 0.644405
2485 0.644405
2486 0.644405
2487 0.644405
2488 0.644405
2489 0.644405
2490 0.644405
2491 0.644405
2492 0.644405
2493 0.644405
2494 0.644405
2495 0.644405
2496 0.644482
2497 0.644482
2498 0.644482
2499 0.644482
2500 0.644482
2501 0.644569
2502 0.644569
2503 0.644569
2504 0.644569
2505 0.644569
2506 0.644569
2507 0.644569
2508 0.644569
2509 0.644569
2510 0.644569
2511 0.644569
2512 0.644569
2513 0.644569
2514 0.644569
2515 0.644569
2516 0.644569
2517 0.644569
2518 0.644569
2519 0.644569
2520 0.644569
2521 0.644569
2522 0.644569
2523 0.644569
2524 0.644569
2525 0.644572
2526 0.644572
2527 0.644572
2528 0.644572
2529 0.644572
2530 0.644572
2531 0.644572
2532 0.644572
2533 0.644572
2534 0.644572
2535 0.644572
2536 0.644572
2537 0.644572
2538 0.644572
2539 0.644572
2540 0.644572
2541 0.644572
2542 0.644572
2543 0.644572
2544 0.644572
2545 0.644572
2546 0.644572
2547 0.644572
2548 0.644572
2549 0.644572
2550 0.644572
2551 0.644572
2552 0.644572
2553 0.644572
2554 0.644572
2555 0.644572
2556 0.644572
2557 0.644572
2558 0.644572
2559 0.644572
2560 0.644572
2561 0.644582
2562 0.644582
2563 0.644582
2564 0.644582
2565 0.644582
2566 0.644582
2567 0.644582
2568 0.644582
2569 0.644582
2570 0.644582
2571 0.644582
2572 0.644582
2573 0.644582
2574 0.644582
2575 0.644582
2576 0.644583
2577 0.644585
2578 0.644585
2579 0.644585
2580 0.644585
2581 0.644585
2582 0.644585
2583 0.644585
2584 0.644585
2585 0.644585
2586 0.644585
2587 0.644585
2588 0.644585
2589 0.644585
2590 0.644585
2591 0.644585
2592 0.644585
2593 0.644585
2594 0.644585
2595 0.644585
2596 0.644585
2597 0.644585
2598 0.644585
2599 0.644585
2600 0.644585
2601 0.644585
2602 0.644585
2603 0.644585
2604 0.644585
2605 0.644585
2606 0.644585
2607 0.644585
2608 0.644585
2609 0.644585
2610 0.644585
2611 0.644585
2612 0.644585
2613 0.644585
2614 0.644585
2615 0.644585
2616 0.644585
2617 0.644585
2618 0.644585
2619 0.644585
2620 0.644585
2621 0.644585
2622 0.644585
2623 0.644585
2624 0.644585
2625 0.644585
2626 0.644585
2627 0.644585
2628 0.644585
2629 0.644585
2630 0.644589
2631 0.644589
2632 0.644589
2633 0.644589
2634 0.644589
2635 0.644589
2636 0.644589
2637 0.644589
2638 0.644589
2639 0.644589
2640 0.644589
2641 0.644589
2642 0.644589
2643 0.644589
2644 0.644589
2645 0.644589
2646 0.644589
2647 0.644589
2648 0.644589
2649 0.644589
2650 0.644589
2651 0.644589
2652 0.644589
2653 0.644589
2654 0.644589
2655 0.644589
2656 0.644589
2657 0.644589
2658 0.644589
2659 0.644589
2660 0.644589
2661 0.644589
2662 0.644589
2663 0.644589
2664 0.644589
2665 0.644589
2666 0.644589
2667 0.644589
2668 0.644589
2669 0.644589
2670 0.644589
2671 0.644589
2672 0.644589
2673 0.644589
2674 0.644589
2675 0.644589
2676 0.644589
2677 0.644589
2678 0.644589
2679 0.644589
2680 0.644589
2681 0.644589
2682 0.644589
2683 0.644589
2684 0.644589
2685 0.644589
2686 0.644589
2687 0.644589
2688 0.644589
2689 0.644589
2690 0.644589
2691 0.644589
2692 0.644589
2693 0.644591
2694 0.644591
2695 0.644591
2696 0.644591
2697 0.644591
2698 0.644591
2699 0.644591
2700 0.644591
2701 0.644591
2702 0.644591
2703 0.644591
2704 0.644591
2705 0.644591
2706 0.644624
2707 0.644624
2708 0.644624
2709 0.644624
2710 0.644624
2711 0.644624
2712 0.644624
2713 0.644624
2714 0.644624
2715 0.644624
2716 0.644624
2717 0.644624
2718 0.644624
2719 0.644624
2720 0.644624
2721 0.644624
2722 0.644624
2723 0.644625
2724 0.644625
2725 0.644625
2726 0.644625
2727 0.644625
2728 0.644625
2729 0.644625
2730 0.644625
2731 0.644625
2732 0.644625
2733 0.644625
2734 0.644625
2735 0.644625
2736 0.644625
2737 0.644625
2738 0.644625
2739 0.644816
2740 0.644816
2741 0.644816
2742 0.644816
2743 0.644816
2744 0.644816
2745 0.644816
2746 0.644816
2747 0.644816
2748 0.644816
2749 0.644816
2750 0.644816
2751 0.644816
2752 0.644816
2753 0.644816
2754 0.644816
2755 0.644816
2756 0.644816
2757 0.644816
2758 0.644816
2759 0.644816
2760 0.644816
2761 0.644816
2762 0.644816
2763 0.644816
2764 0.644816
2765 0.644816
2766 0.644816
2767 0.644816
2768 0.644816
2769 0.644816
2770 0.644816
2771 0.644816
2772 0.644816
2773 0.644816
2774 0.644816
2775 0.644816
2776 0.644816
2777 0.644816
2778 0.644816
2779 0.644816
2780 0.644816
2781 0.644816
2782 0.644816
2783 0.644816
2784 0.644816
2785 0.644816
2786 0.644816
2787 0.644816
2788 0.644816
2789 0.644816
2790 0.644816
2791 0.644816
2792 0.644816
2793 0.644834
2794 0.644834
2795 0.644834
2796 0.644834
2797 0.644834
2798 0.644834
2799 0.644834
2800 0.644834
2801 0.644834
2802 0.644834
2803 0.644834
2804 0.644834
2805 0.644834
2806 0.644834
2807 0.644834
2808 0.644834
2809 0.644834
2810 0.644834
2811 0.644834
2812 0.644834
2813 0.644834
2814 0.644847
2815 0.644847
2816 0.644847
2817 0.644847
2818 0.644847
2819 0.644847
2820 0.644847
2821 0.644847
2822 0.644847
2823 0.644847
2824 0.644847
2825 0.644847
2826 0.644847
2827 0.644847
2828 0.644847
2829 0.644847
2830 0.644847
2831 0.644847
2832 0.644847
2833 0.644847
2834 0.644847
2835 0.644847
2836 0.644847
2837 0.644847
2838 0.644847
2839 0.644847
2840 0.644847
2841 0.644847
2842 0.644847
2843 0.644847
2844 0.644852
2845 0.644852
2846 0.644852
2847 0.644852
2848 0.644852
2849 0.644852
2850 0.644852
2851 0.644852
2852 0.644852
2853 0.644852
2854 0.644852
2855 0.644852
2856 0.644852
2857 0.644852
2858 0.644852
2859 0.644852
2860 0.644852
2861 0.644852
2862 0.644852
2863 0.644852
2864 0.644852
2865 0.644852
2866 0.644852
2867 0.644852
2868 0.644852
2869 0.644852
2870 0.644879
2871 0.644879
2872 0.644879
2873 0.644882
2874 0.644882
2875 0.644882
2876 0.644882
2877 0.644882
2878 0.644882
2879 0.644882
2880 0.644882
2881 0.644882
2882 0.644882
2883 0.644882
2884 0.644882
2885 0.644882
2886 0.644882
2887 0.644882
2888 0.644884
2889 0.644884
2890 0.644884
2891 0.644884
2892 0.644884
2893 0.644884
2894 0.644884
2895 0.644884
2896 0.644884
2897 0.644884
2898 0.644884
2899 0.644884
2900 0.644884
2901 0.644884
2902 0.644884
2903 0.644884
2904 0.644884
2905 0.644884
2906 0.644884
2907 0.644884
2908 0.644884
2909 0.644884
2910 0.644884
2911 0.644884
2912 0.644884
2913 0.644884
2914 0.644884
2915 0.644884
2916 0.644884
2917 0.644884
2918 0.644884
2919 0.644884
2920 0.644884
2921 0.644884
2922 0.644884
2923 0.644884
2924 0.644884
2925 0.644884
2926 0.644884
2927 0.644884
2928 0.644884
2929 0.644884
2930 0.644884
2931 0.644884
2932 0.644884
2933 0.644884
2934 0.644884
2935 0.644884
2936 0.644884
2937 0.644887
2938 0.644887
2939 0.644887
2940 0.644887
2941 0.644887
2942 0.644904
2943 0.644905
2944 0.644905
2945 0.644905
2946 0.644905
2947 0.644905
2948 0.644905
2949 0.644905
2950 0.644905
2951 0.644905
2952 0.644905
2953 0.644905
2954 0.644905
2955 0.644905
2956 0.644905
2957 0.644905
2958 0.644905
2959 0.644905
2960 0.644905
2961 0.644905
2962 0.644905
2963 0.644905
2964 0.644905
2965 0.644905
2966 0.644905
2967 0.644905
2968 0.644905
2969 0.644905
2970 0.644905
2971 0.644905
2972 0.644923
2973 0.644923
2974 0.644923
2975 0.644923
2976 0.644923
2977 0.644923
2978 0.644923
2979 0.644923
2980 0.644923
2981 0.644923
2982 0.644923
2983 0.644923
2984 0.644923
2985 0.644923
2986 0.644945
2987 0.644945
2988 0.644945
2989 0.644945
2990 0.644945
2991 0.644945
2992 0.644945
2993 0.644945
2994 0.644945
2995 0.644945
2996 0.644945
2997 0.644945
2998 0.644945
2999 0.644945
3000 0.644945
3001 0.644945
3002 0.644945
3003 0.644945
3004 0.644945
3005 0.644945
3006 0.644945
3007 0.644945
3008 0.644945
3009 0.644945
3010 0.644945
3011 0.645027
3012 0.645027
3013 0.645027
3014 0.645027
3015 0.645027
3016 0.645027
3017 0.645027
3018 0.645027
3019 0.645027
3020 0.645027
3021 0.645027
3022 0.645027
3023 0.645027
3024 0.645027
3025 0.645027
3026 0.645027
3027 0.645027
3028 0.645027
3029 0.645027
3030 0.645027
3031 0.645027
3032 0.645027
3033 0.645027
3034 0.645027
3035 0.645027
3036 0.645027
3037 0.645027
3038 0.645031
3039 0.645031
3040 0.645031
3041 0.645031
3042 0.645031
3043 0.645031
3044 0.645031
3045 0.645031
3046 0.645031
3047 0.645031
3048 0.645031
3049 0.645031
3050 0.645031
3051 0.645031
3052 0.645031
3053 0.645031
3054 0.645031
3055 0.645031
3056 0.645031
3057 0.645031
3058 0.645031
3059 0.645031
3060 0.645031
3061 0.645031
3062 0.645031
3063 0.645031
3064 0.645031
3065 0.645031
3066 0.645031
3067 0.645031
3068 0.645031
3069 0.645031
3070 0.6451
3071 0.645236
3072 0.645236
3073 0.645236
3074 0.645236
3075 0.645236
3076 0.645236
3077 0.645236
3078 0.645236
3079 0.645236
3080 0.645236
3081 0.645236
3082 0.645236
3083 0.645236
3084 0.645236
3085 0.645236
3086 0.645236
3087 0.645236
3088 0.645236
3089 0.645236
3090 0.645236
3091 0.645236
3092 0.645236
3093 0.645236
3094 0.645236
3095 0.645236
3096 0.645236
3097 0.645236
3098 0.645236
3099 0.645236
3100 0.645236
3101 0.645236
3102 0.645236
3103 0.645236
3104 0.645236
3105 0.645236
3106 0.645236
3107 0.645236
3108 0.645236
3109 0.645254
3110 0.645254
3111 0.645254
3112 0.645254
3113 0.645254
3114 0.645254
3115 0.645254
3116 0.645254
3117 0.645254
3118 0.645254
3119 0.645254
3120 0.645254
3121 0.645254
3122 0.645254
3123 0.645254
3124 0.645254
3125 0.645254
3126 0.645254
3127 0.645254
3128 0.645254
3129 0.645254
3130 0.645254
3131 0.645254
3132 0.645254
3133 0.645254
3134 0.645254
3135 0.645254
3136 0.645254
3137 0.645254
3138 0.645254
3139 0.645254
3140 0.645258
3141 0.645261
3142 0.645261
3143 0.645261
3144 0.645261
3145 0.645266
3146 0.645266
3147 0.645266
3148 0.645266
3149 0.645266
3150 0.645266
3151 0.645266
3152 0.645266
3153 0.645266
3154 0.645266
3155 0.645266
3156 0.645266
3157 0.645266
3158 0.645266
3159 0.645266
3160 0.645266
3161 0.645266
3162 0.645266
3163 0.645266
3164 0.645266
3165 0.645266
3166 0.645266
3167 0.645266
3168 0.645266
3169 0.645266
3170 0.645266
3171 0.645266
3172 0.645266
3173 0.645266
3174 0.645266
3175 0.645266
3176 0.645266
3177 0.645266
3178 0.645266
3179 0.645266
3180 0.645266
3181 0.645266
3182 0.645266
3183 0.645266
3184 0.645266
3185 0.645266
3186 0.645266
3187 0.645266
3188 0.645266
3189 0.645266
3190 0.645266
3191 0.645266
3192 0.645266
3193 0.645266
3194 0.645266
3195 0.645266
3196 0.645266
3197 0.645266
3198 0.645266
3199 0.645266
3200 0.645266
3201 0.645266
3202 0.645266
3203 0.645266
3204 0.645266
3205 0.645266
3206 0.645266
3207 0.645266
3208 0.645266
3209 0.645266
3210 0.645266
3211 0.645266
3212 0.645266
3213 0.645266
3214 0.645266
3215 0.645266
3216 0.645266
3217 0.645266
3218 0.645266
3219 0.645266
3220 0.645266
3221 0.645266
3222 0.645266
3223 0.645266
3224 0.645266
3225 0.645266
3226 0.645266
3227 0.645266
3228 0.645266
3229 0.645266
3230 0.645266
3231 0.645266
3232 0.645266
3233 0.645266
3234 0.645266
3235 0.645266
3236 0.645266
3237 0.645266
3238 0.645266
3239 0.645266
3240 0.645266
3241 0.645266
3242 0.645266
3243 0.645266
3244 0.645266
3245 0.645266
3246 0.645266
3247 0.645266
3248 0.645266
3249 0.645266
3250 0.645278
3251 0.645278
3252 0.645278
3253 0.645278
3254 0.645278
3255 0.645278
3256 0.645278
3257 0.645278
3258 0.645278
3259 0.645278
3260 0.645278
3261 0.645278
3262 0.645278
3263 0.645278
3264 0.645278
3265 0.645278
3266 0.645278
3267 0.645278
3268 0.645278
3269 0.645278
3270 0.645278
3271 0.645278
3272 0.645278
3273 0.645278
3274 0.645278
3275 0.645278
3276 0.645278
3277 0.645278
3278 0.645278
3279 0.645278
3280 0.645278
3281 0.645278
3282 0.645278
3283 0.645278
3284 0.645278
3285 0.645278
3286 0.645278
3287 0.645278
3288 0.645278
3289 0.645278
3290 0.645278
3291 0.645279
3292 0.645279
3293 0.645279
3294 0.645279
3295 0.645279
3296 0.645279
3297 0.645279
3298 0.645279
3299 0.645279
3300 0.645279
3301 0.645279
3302 0.645279
3303 0.645279
3304 0.645279
3305 0.645279
3306 0.645279
3307 0.645279
3308 0.645279
3309 0.645279
3310 0.645292
3311 0.645292
3312 0.645292
3313 0.645292
3314 0.645292
3315 0.645292
3316 0.645292
3317 0.645292
3318 0.645292
3319 0.645307
3320 0.645307
3321 0.645307
3322 0.645307
3323 0.645307
3324 0.645307
3325 0.645307
3326 0.645307
3327 0.645307
3328 0.645307
3329 0.645307
3330 0.645307
3331 0.645307
3332 0.645307
3333 0.645307
3334 0.645307
3335 0.645307
3336 0.645307
3337 0.645307
3338 0.645307
3339 0.645307
3340 0.645307
3341 0.645307
3342 0.645307
3343 0.645307
3344 0.645307
3345 0.645307
3346 0.645307
3347 0.645307
3348 0.645307
3349 0.645307
3350 0.645307
3351 0.645307
3352 0.645307
3353 0.645307
3354 0.645307
3355 0.645307
3356 0.645307
3357 0.645307
3358 0.645307
3359 0.645307
3360 0.645307
3361 0.645307
3362 0.645307
3363 0.645307
3364 0.645307
3365 0.645307
3366 0.645307
3367 0.645307
3368 0.645307
3369 0.645307
3370 0.645307
3371 0.645307
3372 0.645307
3373 0.645307
3374 0.645307
3375 0.645307
3376 0.645349
3377 0.645349
3378 0.645349
3379 0.645349
3380 0.645349
3381 0.645349
3382 0.645349
3383 0.645349
3384 0.645349
3385 0.645349
3386 0.645349
3387 0.645349
3388 0.645349
3389 0.645349
3390 0.645349
3391 0.645349
3392 0.645349
3393 0.645349
3394 0.645349
3395 0.645364
3396 0.645364
3397 0.645364
3398 0.645364
3399 0.645364
3400 0.645364
3401 0.645364
3402 0.645364
3403 0.645364
3404 0.645379
3405 0.645379
3406 0.645379
3407 0.645379
3408 0.645379
3409 0.645379
3410 0.645379
3411 0.645379
3412 0.645379
3413 0.645379
3414 0.645379
3415 0.645379
3416 0.645379
3417 0.645379
3418 0.645379
3419 0.645379
3420 0.645379
3421 0.645379
3422 0.645379
3423 0.645386
3424 0.645386
3425 0.645386
3426 0.645386
3427 0.645386
3428 0.645386
3429 0.645386
3430 0.645386
3431 0.645386
3432 0.645386
3433 0.645386
3434 0.645386
3435 0.645386
3436 0.645386
3437 0.645386
3438 0.645386
3439 0.645386
3440 0.645386
3441 0.645386
3442 0.645386
3443 0.645386
3444 0.645386
3445 0.645386
3446 0.645408
3447 0.645408
3448 0.645408
3449 0.645408
3450 0.645408
3451 0.645408
3452 0.645408
3453 0.645408
3454 0.64541
3455 0.64541
3456 0.64541
3457 0.64541
3458 0.64541
3459 0.64541
3460 0.64541
3461 0.64541
3462 0.64541
3463 0.64541
3464 0.64541
3465 0.64541
3466 0.64541
3467 0.64541
3468 0.64541
3469 0.64541
3470 0.64541
3471 0.64541
3472 0.64541
3473 0.64541
3474 0.64541
3475 0.64541
3476 0.64541
3477 0.64541
3478 0.64541
3479 0.64541
3480 0.64541
3481 0.64541
3482 0.64541
3483 0.64541
3484 0.64541
3485 0.64541
3486 0.64541
3487 0.645422
3488 0.645422
3489 0.645422
3490 0.645422
3491 0.645422
3492 0.645422
3493 0.645422
3494 0.645422
3495 0.645422
3496 0.645422
3497 0.645422
3498 0.645422
3499 0.645422
3500 0.645422
3501 0.645422
3502 0.645422
3503 0.645422
3504 0.645422
3505 0.645422
3506 0.645501
3507 0.645501
3508 0.645501
3509 0.645501
3510 0.645507
3511 0.645507
3512 0.645507
3513 0.645507
3514 0.645507
3515 0.645515
3516 0.645515
3517 0.645515
3518 0.645515
3519 0.645515
3520 0.645515
3521 0.645515
3522 0.645515
3523 0.645515
3524 0.645515
3525 0.645515
3526 0.645515
3527 0.645515
3528 0.645515
3529 0.645515
3530 0.645515
3531 0.645515
3532 0.645515
3533 0.645519
3534 0.645519
3535 0.645519
3536 0.645519
3537 0.645519
3538 0.645519
3539 0.645519
3540 0.645519
3541 0.645519
3542 0.645519
3543 0.645527
3544 0.645527
3545 0.645527
3546 0.645527
3547 0.645527
3548 0.645527
3549 0.645527
3550 0.645527
3551 0.645527
3552 0.645527
3553 0.645527
3554 0.64555
3555 0.64555
3556 0.64555
3557 0.64555
3558 0.64555
3559 0.64555
3560 0.64555
3561 0.64555
3562 0.64555
3563 0.64555
3564 0.64555
3565 0.64555
3566 0.64555
3567 0.64555
3568 0.64555
3569 0.64555
3570 0.64555
3571 0.64555
3572 0.64555
3573 0.64555
3574 0.64555
3575 0.64555
3576 0.64555
3577 0.64555
3578 0.64555
3579 0.64555
3580 0.64555
3581 0.64555
3582 0.64555
3583 0.64555
3584 0.64555
3585 0.64555
3586 0.64555
3587 0.64555
3588 0.645659
3589 0.645659
3590 0.645659
3591 0.645659
3592 0.64567
3593 0.64567
3594 0.64567
3595 0.64567
3596 0.64567
3597 0.64567
3598 0.64567
3599 0.64567


==> plots/data/dataGC-LDS.dat <==
0 0.534746
1 0.56663
2 0.571701
3 0.581336
4 0.594028
5 0.594878
6 0.606414
7 0.607047
8 0.607626
9 0.607954
10 0.608464
11 0.608834
12 0.609856
13 0.610232
14 0.610526
15 0.610905
16 0.611165
17 0.611716
18 0.611781
19 0.61183
20 0.612201
21 0.612254
22 0.612402
23 0.612674
24 0.612799
25 0.612882
26 0.613296
27 0.613335
28 0.613422
29 0.613422
30 0.613597
31 0.613672
32 0.613681
33 0.613781
34 0.613834
35 0.614047
36 0.614179
37 0.614199
38 0.614226
39 0.614304
40 0.614401
41 0.614422
42 0.614432
43 0.614452
44 0.614536
45 0.614676
46 0.614696
47 0.614772
48 0.615087
49 0.615116
50 0.615281
51 0.615496
52 0.615605
53 0.61562
54 0.615645
55 0.61567
56 0.615674
57 0.61568
58 0.615726
59 0.615772
60 0.615842
61 0.615921
62 0.615941
63 0.616029
64 0.616125
65 0.616193
66 0.616215
67 0.616215
68 0.616251
69 0.616261
70 0.616337
71 0.616343
72 0.616385
73 0.616516
74 0.616553
75 0.616558
76 0.616571
77 0.616594
78 0.616632
79 0.616676
80 0.616719
81 0.616726
82 0.616742
83 0.616855
84 0.616949
85 0.616949
86 0.616967
87 0.616983
88 0.61701
89 0.617021
90 0.617073
91 0.617087
92 0.617089
93 0.617089
94 0.617089
95 0.620057
96 0.620084
97 0.620116
98 0.620159
99 0.620285
100 0.628962
101 0.628968
102 0.628985
103 0.629009
104 0.629009
105 0.629024
106 0.62908
107 0.629114
108 0.629129
109 0.629143
110 0.629154
111 0.629173
112 0.629183
113 0.629342
114 0.629346
115 0.629405
116 0.629427
117 0.629427
118 0.629442
119 0.629443
120 0.629502
121 0.629523
122 0.629585
123 0.629621
124 0.629662
125 0.6297
126 0.629714
127 0.629736
128 0.629741
129 0.629741
130 0.62976
131 0.629763
132 0.629808
133 0.629808
134 0.629819
135 0.629823
136 0.629827
137 0.629851
138 0.629851
139 0.629851
140 0.629851
141 0.629851
142 0.629863
143 0.62992
144 0.629962
145 0.629962
146 0.629968
147 0.629983
148 0.629994
149 0.630015
150 0.630186
151 0.630186
152 0.630186
153 0.630239
154 0.630241
155 0.630241
156 0.630245
157 0.630334
158 0.630334
159 0.630336
160 0.630445
161 0.630465
162 0.630473
163 0.630473
164 0.630783
165 0.630785
166 0.630827
167 0.630862
168 0.630862
169 0.630895
170 0.630911
171 0.630918
172 0.630922
173 0.630953
174 0.630953
175 0.631075
176 0.631087
177 0.631089
178 0.631111
179 0.631111
180 0.631117
181 0.631139
182 0.631139
183 0.631151
184 0.631158
185 0.631158
186 0.631179
187 0.631179
188 0.631179
189 0.63121
190 0.631219
191 0.631219
192 0.631287
193 0.631287
194 0.631287
195 0.631293
196 0.631293
197 0.631302
198 0.631302
199 0.631325
200 0.631328
201 0.631358
202 0.631363
203 0.631369
204 0.631398
205 0.631412
206 0.631762
207 0.631762
208 0.631777
209 0.631777
210 0.631777
211 0.631782
212 0.631855
213 0.631857
214 0.631933
215 0.631933
216 0.631933
217 0.631933
218 0.631933
219 0.631933
220 0.631933
221 0.631989
222 0.631989
223 0.631989
224 0.631995
225 0.632002
226 0.632002
227 0.632021
228 0.632074
229 0.632078
230 0.632097
231 0.632107
232 0.632107
233 0.632113
234 0.632128
235 0.632139
236 0.632147
237 0.632181
238 0.63221
239 0.63221
240 0.63221
241 0.63221
242 0.632238
243 0.632274
244 0.6323
245 0.632304
246 0.632304
247 0.632353
248 0.632353
249 0.632353
250 0.632359
251 0.632374
252 0.63238
253 0.632384
254 0.632384
255 0.632384
256 0.632393
257 0.632393
258 0.632423
259 0.632435
260 0.632435
261 0.632435
262 0.632514
263 0.632537
264 0.63255
265 0.63255
266 0.6327
267 0.6327
268 0.6327
269 0.632706
270 0.632706
271 0.632755
272 0.632778
273 0.632783
274 0.632783
275 0.632831
276 0.632872
277 0.632897
278 0.632897
279 0.632903
280 0.632903
281 0.632903
282 0.632903
283 0.63291
284 0.632917
285 0.632923
286 0.632923
287 0.632923
288 0.632933
289 0.632933
290 0.632933
291 0.63294
292 0.632958
293 0.63299
294 0.63299
295 0.633005
296 0.633014
297 0.633018
298 0.633018
299 0.633021
300 0.633096
301 0.633096
302 0.633096
303 0.633122
304 0.633126
305 0.633126
306 0.633126
307 0.633126
308 0.633132
309 0.633132
310 0.633138
311 0.633138
312 0.633138
313 0.633144
314 0.633144
315 0.633144
316 0.633148
317 0.633154
318 0.633154
319 0.633159
320 0.633162
321 0.633162
322 0.633162
323 0.633173
324 0.633185
325 0.633185
326 0.633198
327 0.633202
328 0.633202
329 0.633202
330 0.633202
331 0.633206
332 0.633206
333 0.633212
334 0.633271
335 0.633271
336 0.633316
337 0.633368
338 0.633385
339 0.633385
340 0.633385
341 0.633393
342 0.633393
343 0.633393
344 0.633405
345 0.633412
346 0.633412
347 0.633412
348 0.633412
349 0.633422
350 0.633426
351 0.633438
352 0.633438
353 0.633447
354 0.633447
355 0.633447
356 0.633463
357 0.633493
358 0.633493
359 0.633493
360 0.633509
361 0.633509
362 0.633522
363 0.633535
364 0.633535
365 0.633535
366 0.633547
367 0.633551
368 0.633551
369 0.633554
370 0.633554
371 0.633568
372 0.633568
373 0.633568
374 0.633572
375 0.633572
376 0.633572
377 0.633572
378 0.633572
379 0.633572
380 0.633581
381 0.633743
382 0.633753
383 0.633753
384 0.633753
385 0.633753
386 0.633753
387 0.633764
388 0.633764
389 0.633764
390 0.633764
391 0.633767
392 0.633767
393 0.633767
394 0.633767
395 0.633767
396 0.633767
397 0.633767
398 0.633767
399 0.633768
400 0.633768
401 0.633777
402 0.633777
403 0.633777
404 0.633777
405 0.633777
406 0.633777
407 0.633777
408 0.633781
409 0.633781
410 0.633781
411 0.633781
412 0.633787
413 0.633787
414 0.633787
415 0.633787
416 0.633787
417 0.633787
418 0.633793
419 0.6338
420 0.63382
421 0.633825
422 0.633825
423 0.633825
424 0.633825
425 0.633825
426 0.633825
427 0.633829
428 0.633829
429 0.633835
430 0.633835
431 0.633838
432 0.633843
433 0.633843
434 0.633851
435 0.633876
436 0.633876
437 0.633893
438 0.633893
439 0.633893
440 0.633893
441 0.633893
442 0.633893
443 0.633893
444 0.633893
445 0.633893
446 0.633893
447 0.633893
448 0.633899
449 0.634045
450 0.634045
451 0.634045
452 0.634053
453 0.634053
454 0.634053
455 0.634202
456 0.634255
457 0.634255
458 0.634319
459 0.634321
460 0.63433
461 0.63433
462 0.63433
463 0.63433
464 0.63433
465 0.63433
466 0.63433
467 0.63433
468 0.63433
469 0.634346
470 0.634346
471 0.634382
472 0.634382
473 0.634382
474 0.634382
475 0.634382
476 0.63441
477 0.63441
478 0.63441
479 0.63441
480 0.63441
481 0.63441
482 0.63441
483 0.634416
484 0.634416
485 0.634416
486 0.634416
487 0.634416
488 0.634416
489 0.634416
490 0.634416
491 0.634424
492 0.634424
493 0.634424
494 0.634429
495 0.634441
496 0.634447
497 0.634447
498 0.63446
499 0.63446
500 0.63446
501 0.634479
502 0.634479
503 0.634529
504 0.634538
505 0.634538
506 0.634538
507 0.634538
508 0.634538
509 0.634538
510 0.634538
511 0.634558
512 0.634558
513 0.634558
514 0.634583
515 0.634583
516 0.634584
517 0.63459
518 0.63459
519 0.63459
520 0.63459
521 0.63459
522 0.634593
523 0.634596
524 0.634596
525 0.634596
526 0.634596
527 0.634596
528 0.634596
529 0.634617
530 0.634624
531 0.634624
532 0.634624
533 0.634624
534 0.63464
535 0.63464
536 0.634647
537 0.634647
538 0.634657
539 0.634657
540 0.634657
541 0.634666
542 0.634666
543 0.634666
544 0.634666
545 0.634666
546 0.634666
547 0.634666
548 0.634672
549 0.634672
550 0.634676
551 0.634676
552 0.634688
553 0.634688
554 0.634688
555 0.634696
556 0.634696
557 0.634696
558 0.634705
559 0.634705
560 0.634705
561 0.634705
562 0.634705
563 0.634705
564 0.634711
565 0.634711
566 0.634717
567 0.634717
568 0.634743
569 0.634744
570 0.634744
571 0.634744
572 0.634744
573 0.634744
574 0.634754
575 0.634754
576 0.634754
577 0.634754
578 0.634754
579 0.634754
580 0.634754
581 0.634754
582 0.634754
583 0.634754
584 0.634754
585 0.634754
586 0.634754
587 0.634754
588 0.634767
589 0.634767
590 0.634767
591 0.634767
592 0.634767
593 0.634767
594 0.634767
595 0.634782
596 0.634782
597 0.634782
598 0.634782
599 0.634782
600 0.634782
601 0.63479
602 0.63479
603 0.63479
604 0.634799
605 0.634817
606 0.634817
607 0.634817
608 0.634817
609 0.634822
610 0.634822
611 0.634842
612 0.634853
613 0.634853
614 0.634853
615 0.634853
616 0.634853
617 0.634853
618 0.634853
619 0.634853
620 0.634853
621 0.63486
622 0.634875
623 0.634875
624 0.634875
625 0.634889
626 0.634889
627 0.634889
628 0.634897
629 0.634901
630 0.634901
631 0.634901
632 0.634901
633 0.634901
634 0.634901
635 0.634901
636 0.634909
637 0.634909
638 0.634909
639 0.634909
640 0.634909
641 0.634911
642 0.634915
643 0.634925
644 0.63493
645 0.63493
646 0.63493
647 0.63493
648 0.63493
649 0.63493
650 0.63493
651 0.634937
652 0.634943
653 0.634948
654 0.634948
655 0.634948
656 0.634948
657 0.634962
658 0.634962
659 0.634962
660 0.634962
661 0.634962
662 0.634962
663 0.634962
664 0.634962
665 0.634962
666 0.634973
667 0.634973
668 0.634973
669 0.634973
670 0.634973
671 0.634973
672 0.634973
673 0.634973
674 0.634973
675 0.634973
676 0.634973
677 0.634973
678 0.634973
679 0.634973
680 0.634973
681 0.634973
682 0.634999
683 0.634999
684 0.635005
685 0.635005
686 0.635005
687 0.635005
688 0.635005
689 0.635027
690 0.635064
691 0.635064
692 0.635074
693 0.635074
694 0.635074
695 0.635074
696 0.635074
697 0.635151
698 0.635151
699 0.635151
700 0.635151
701 0.635151
702 0.635151
703 0.635151
704 0.635151
705 0.635151
706 0.635198
707 0.635198
708 0.635198
709 0.635204
710 0.635204
711 0.635204
712 0.635204
713 0.635204
714 0.635204
715 0.635244
716 0.635269
717 0.635284
718 0.635288
719 0.635306
720 0.635306
721 0.635306
722 0.635306
723 0.635306
724 0.635314
725 0.635314
726 0.635314
727 0.635314
728 0.635314
729 0.635314
730 0.635317
731 0.635322
732 0.635346
733 0.635346
734 0.635346
735 0.635346
736 0.635346
737 0.635657
738 0.635657
739 0.635723
740 0.635723
741 0.635759
742 0.635759
743 0.635759
744 0.635763
745 0.635763
746 0.635763
747 0.635763
748 0.635763
749 0.635763
750 0.635763
751 0.635763
752 0.635763
753 0.635776
754 0.635776
755 0.635816
756 0.635816
757 0.635816
758 0.635816
759 0.635816
760 0.635816
761 0.635816
762 0.635816
763 0.635816
764 0.635816
765 0.635825
766 0.635828
767 0.635836
768 0.635836
769 0.635836
770 0.635836
771 0.635836
772 0.635836
773 0.635836
774 0.635836
775 0.635842
776 0.635842
777 0.635842
778 0.635842
779 0.635842
780 0.635842
781 0.635842
782 0.635842
783 0.635842
784 0.635842
785 0.635842
786 0.635842
787 0.635842
788 0.63585
789 0.63585
790 0.63585
791 0.63585
792 0.63585
793 0.63585
794 0.63585
795 0.63585
796 0.63585
797 0.63585
798 0.63585
799 0.635856
800 0.635856
801 0.635868
802 0.635868
803 0.635965
804 0.635965
805 0.635965
806 0.635965
807 0.635965
808 0.635965
809 0.635965
810 0.635965
811 0.635965
812 0.635965
813 0.635965
814 0.635965
815 0.635965
816 0.635965
817 0.635965
818 0.635965
819 0.635968
820 0.635974
821 0.635974
822 0.635974
823 0.635985
824 0.636012
825 0.636012
826 0.636012
827 0.636021
828 0.636021
829 0.636021
830 0.636039
831 0.636039
832 0.636039
833 0.636045
834 0.636045
835 0.63605
836 0.63605
837 0.63605
838 0.636058
839 0.636058
840 0.636058
841 0.636058
842 0.636058
843 0.636058
844 0.636058
845 0.636138
846 0.636143
847 0.636143
848 0.636143
849 0.636143
850 0.636143
851 0.636143
852 0.636143
853 0.636143
854 0.636143
855 0.636143
856 0.636143
857 0.636143
858 0.63618
859 0.63618
860 0.63618
861 0.63618
862 0.63618
863 0.63618
864 0.63618
865 0.63618
866 0.63618
867 0.63618
868 0.63618
869 0.63618
870 0.63618
871 0.63618
872 0.63618
873 0.636201
874 0.636201
875 0.636201
876 0.636204
877 0.636204
878 0.636214
879 0.636214
880 0.636214
881 0.636214
882 0.636214
883 0.636214
884 0.636214
885 0.636214
886 0.636214
887 0.636214
888 0.636214
889 0.636214
890 0.636214
891 0.636214
892 0.636214
893 0.636214
894 0.636219
895 0.636219
896 0.636219
897 0.636219
898 0.636219
899 0.636219
900 0.636219
901 0.636219
902 0.636219
903 0.636219
904 0.636219
905 0.636219
906 0.636219
907 0.636226
908 0.636226
909 0.636226
910 0.636226
911 0.636226
912 0.636226
913 0.636226
914 0.636226
915 0.636226
916 0.636226
917 0.636226
918 0.636226
919 0.636251
920 0.636251
921 0.636251
922 0.636251
923 0.636251
924 0.636251
925 0.636251
926 0.636263
927 0.636263
928 0.636263
929 0.636263
930 0.636271
931 0.636271
932 0.636275
933 0.636275
934 0.636275
935 0.636275
936 0.636281
937 0.63629
938 0.63629
939 0.636369
940 0.636383
941 0.636383
942 0.636383
943 0.636406
944 0.636406
945 0.636406
946 0.636406
947 0.636417
948 0.636417
949 0.636501
950 0.636501
951 0.636501
952 0.636501
953 0.636506
954 0.636525
955 0.636535
956 0.636535
957 0.636535
958 0.636535
959 0.636535
960 0.636535
961 0.636535
962 0.636535
963 0.636535
964 0.636546
965 0.636546
966 0.636546
967 0.636546
968 0.636546
969 0.636546
970 0.636546
971 0.636554
972 0.636557
973 0.636557
974 0.636557
975 0.636557
976 0.636562
977 0.636562
978 0.636575
979 0.636585
980 0.636585
981 0.636585
982 0.636585
983 0.636585
984 0.636596
985 0.636596
986 0.636596
987 0.636596
988 0.636596
989 0.636596
990 0.636596
991 0.636596
992 0.636596
993 0.636596
994 0.636596
995 0.636596
996 0.636608
997 0.636608
998 0.636608
999 0.636608
1000 0.636608
1001 0.636608
1002 0.636608
1003 0.636608
1004 0.636632
1005 0.636632
1006 0.636632
1007 0.636635
1008 0.636635
1009 0.636635
1010 0.636635
1011 0.636654
1012 0.636654
1013 0.636654
1014 0.636654
1015 0.636673
1016 0.636796
1017 0.636796
1018 0.636796
1019 0.636796
1020 0.636796
1021 0.636796
1022 0.636796
1023 0.636796
1024 0.636796
1025 0.636796
1026 0.636796
1027 0.636804
1028 0.636804
1029 0.636804
1030 0.636804
1031 0.636805
1032 0.636805
1033 0.636805
1034 0.636805
1035 0.636805
1036 0.636819
1037 0.636819
1038 0.636819
1039 0.636819
1040 0.636819
1041 0.636819
1042 0.636819
1043 0.636824
1044 0.636824
1045 0.636824
1046 0.636824
1047 0.63683
1048 0.63683
1049 0.63683
1050 0.63683
1051 0.63683
1052 0.63683
1053 0.63683
1054 0.636834
1055 0.636834
1056 0.636834
1057 0.636834
1058 0.636834
1059 0.636834
1060 0.636834
1061 0.636834
1062 0.636834
1063 0.636837
1064 0.636837
1065 0.636837
1066 0.636837
1067 0.636837
1068 0.636837
1069 0.636837
1070 0.636837
1071 0.636837
1072 0.636837
1073 0.636837
1074 0.636837
1075 0.636837
1076 0.636837
1077 0.636839
1078 0.636839
1079 0.636839
1080 0.636839
1081 0.636839
1082 0.636871
1083 0.636871
1084 0.636871
1085 0.636871
1086 0.636871
1087 0.636871
1088 0.636871
1089 0.636871
1090 0.636871
1091 0.636878
1092 0.636878
1093 0.636878
1094 0.636878
1095 0.636878
1096 0.636878
1097 0.636878
1098 0.636878
1099 0.636878
1100 0.636891
1101 0.636908
1102 0.636908
1103 0.636908
1104 0.636908
1105 0.636908
1106 0.636915
1107 0.636915
1108 0.636915
1109 0.636922
1110 0.636922
1111 0.636925
1112 0.636925
1113 0.636925
1114 0.636925
1115 0.637033
1116 0.637033
1117 0.637033
1118 0.637033
1119 0.637033
1120 0.637033
1121 0.637033
1122 0.637033
1123 0.637033
1124 0.637033
1125 0.637047
1126 0.637047
1127 0.637047
1128 0.637047
1129 0.637047
1130 0.637047
1131 0.637047
1132 0.637047
1133 0.637056
1134 0.637056
1135 0.637056
1136 0.637056
1137 0.637056
1138 0.637056
1139 0.637056
1140 0.637056
1141 0.637056
1142 0.637056
1143 0.637056
1144 0.637056
1145 0.637056
1146 0.637056
1147 0.637056
1148 0.637068
1149 0.637068
1150 0.637068
1151 0.637068
1152 0.637068
1153 0.637068
1154 0.637068
1155 0.637068
1156 0.637068
1157 0.637078
1158 0.637078
1159 0.637078
1160 0.637078
1161 0.637078
1162 0.637124
1163 0.637124
1164 0.637124
1165 0.637124
1166 0.637128
1167 0.637128
1168 0.637128
1169 0.637128
1170 0.637128
1171 0.637128
1172 0.637128
1173 0.637128
1174 0.637128
1175 0.637128
1176 0.637128
1177 0.637128
1178 0.637128
1179 0.637128
1180 0.637132
1181 0.637132
1182 0.637145
1183 0.637145
1184 0.637145
1185 0.637149
1186 0.637154
1187 0.637154
1188 0.637154
1189 0.637154
1190 0.637154
1191 0.637154
1192 0.637154
1193 0.637154
1194 0.637154
1195 0.637154
1196 0.637165
1197 0.637165
1198 0.637165
1199 0.637165
1200 0.637165
1201 0.637165
1202 0.637165
1203 0.637185
1204 0.637185
1205 0.637185
1206 0.637241
1207 0.637246
1208 0.637246
1209 0.637246
1210 0.637246
1211 0.637246
1212 0.637246
1213 0.637246
1214 0.637246
1215 0.637246
1216 0.637246
1217 0.637246
1218 0.637252
1219 0.637252
1220 0.637252
1221 0.637252
1222 0.637261
1223 0.637261
1224 0.637261
1225 0.637261
1226 0.637261
1227 0.637261
1228 0.637261
1229 0.637261
1230 0.637261
1231 0.637274
1232 0.637278
1233 0.637278
1234 0.637278
1235 0.637278
1236 0.637278
1237 0.637278
1238 0.637292
1239 0.637292
1240 0.637292
1241 0.637292
1242 0.637292
1243 0.637292
1244 0.637292
1245 0.637298
1246 0.637298
1247 0.637298
1248 0.637298
1249 0.637303
1250 0.637303
1251 0.637303
1252 0.637303
1253 0.637303
1254 0.637303
1255 0.637303
1256 0.637303
1257 0.637303
1258 0.637303
1259 0.63733
1260 0.63733
1261 0.63733
1262 0.63733
1263 0.63733
1264 0.63733
1265 0.63733
1266 0.63733
1267 0.63733
1268 0.63733
1269 0.63733
1270 0.63733
1271 0.63733
1272 0.63733
1273 0.63733
1274 0.63733
1275 0.637336
1276 0.637336
1277 0.637336
1278 0.637336
1279 0.637336
1280 0.637336
1281 0.637336
1282 0.637336
1283 0.637336
1284 0.637336
1285 0.637336
1286 0.637336
1287 0.637336
1288 0.637336
1289 0.637336
1290 0.637336
1291 0.637344
1292 0.637351
1293 0.637351
1294 0.637351
1295 0.637351
1296 0.637351
1297 0.637351
1298 0.637351
1299 0.637365
1300 0.637365
1301 0.637365
1302 0.637365
1303 0.637365
1304 0.637372
1305 0.637372
1306 0.637372
1307 0.637372
1308 0.637372
1309 0.637379
1310 0.637379
1311 0.637379
1312 0.637379
1313 0.637379
1314 0.637391
1315 0.637391
1316 0.637391
1317 0.637391
1318 0.637391
1319 0.637391
1320 0.637391
1321 0.637391
1322 0.637391
1323 0.637391
1324 0.637391
1325 0.637391
1326 0.637391
1327 0.637391
1328 0.637391
1329 0.637391
1330 0.637391
1331 0.637391
1332 0.637391
1333 0.637391
1334 0.637391
1335 0.637391
1336 0.637391
1337 0.637391
1338 0.637391
1339 0.637401
1340 0.637461
1341 0.637474
1342 0.637474
1343 0.637508
1344 0.637508
1345 0.637508
1346 0.637514
1347 0.637514
1348 0.637514
1349 0.637514
1350 0.637514
1351 0.637519
1352 0.637519
1353 0.637531
1354 0.637531
1355 0.637531
1356 0.637531
1357 0.637531
1358 0.637531
1359 0.637531
1360 0.637531
1361 0.637531
1362 0.637531
1363 0.637531
1364 0.637531
1365 0.637531
1366 0.637531
1367 0.637537
1368 0.637537
1369 0.637537
1370 0.637537
1371 0.637537
1372 0.637537
1373 0.637537
1374 0.637537
1375 0.637553
1376 0.637553
1377 0.637553
1378 0.637553
1379 0.637553
1380 0.637553
1381 0.637553
1382 0.637553
1383 0.637553
1384 0.637553
1385 0.637567
1386 0.637567
1387 0.637567
1388 0.637567
1389 0.637575
1390 0.637575
1391 0.637575
1392 0.637575
1393 0.637575
1394 0.637575
1395 0.637575
1396 0.637575
1397 0.637575
1398 0.637575
1399 0.637575
1400 0.637575
1401 0.637575
1402 0.637575
1403 0.637575
1404 0.637575
1405 0.637575
1406 0.637575
1407 0.637575
1408 0.637575
1409 0.637575
1410 0.637586
1411 0.637586
1412 0.637586
1413 0.637586
1414 0.637586
1415 0.637586
1416 0.637586
1417 0.637587
1418 0.637589
1419 0.637589
1420 0.637589
1421 0.637596
1422 0.637596
1423 0.637723
1424 0.637723
1425 0.637723
1426 0.637723
1427 0.637723
1428 0.637723
1429 0.637723
1430 0.637723
1431 0.637723
1432 0.637723
1433 0.637723
1434 0.637723
1435 0.637723
1436 0.637723
1437 0.637723
1438 0.637723
1439 0.637733
1440 0.637733
1441 0.637733
1442 0.637733
1443 0.637733
1444 0.637792
1445 0.637805
1446 0.637805
1447 0.637805
1448 0.637805
1449 0.637805
1450 0.637805
1451 0.637805
1452 0.637805
1453 0.637805
1454 0.637805
1455 0.637805
1456 0.637816
1457 0.637816
1458 0.637816
1459 0.637816
1460 0.637816
1461 0.637816
1462 0.637823
1463 0.637823
1464 0.637823
1465 0.637823
1466 0.637823
1467 0.637823
1468 0.637823
1469 0.637823
1470 0.637823
1471 0.637923
1472 0.637923
1473 0.637923
1474 0.637923
1475 0.637923
1476 0.637923
1477 0.637923
1478 0.637923
1479 0.637923
1480 0.637923
1481 0.637923
1482 0.637923
1483 0.637923
1484 0.637932
1485 0.637932
1486 0.637932
1487 0.637932
1488 0.637932
1489 0.637943
1490 0.637943
1491 0.637943
1492 0.637943
1493 0.637943
1494 0.637943
1495 0.637943
1496 0.637943
1497 0.637943
1498 0.637943
1499 0.637943
1500 0.637943
1501 0.637946
1502 0.637946
1503 0.637946
1504 0.637946
1505 0.637946
1506 0.637946
1507 0.637946
1508 0.637946
1509 0.637946
1510 0.637946
1511 0.637946
1512 0.637946
1513 0.637946
1514 0.637946
1515 0.637946
1516 0.637946
1517 0.637946
1518 0.637946
1519 0.637946
1520 0.637946
1521 0.637946
1522 0.637946
1523 0.637946
1524 0.637946
1525 0.637946
1526 0.637946
1527 0.637946
1528 0.637946
1529 0.637946
1530 0.637946
1531 0.637946
1532 0.637946
1533 0.637946
1534 0.637946
1535 0.637946
1536 0.637946
1537 0.637946
1538 0.637954
1539 0.637954
1540 0.637954
1541 0.637954
1542 0.637961
1543 0.637961
1544 0.637961
1545 0.637961
1546 0.637961
1547 0.637961
1548 0.637961
1549 0.637961
1550 0.638023
1551 0.638023
1552 0.638023
1553 0.638027
1554 0.638027
1555 0.638027
1556 0.638027
1557 0.638027
1558 0.638027
1559 0.638027
1560 0.638027
1561 0.638027
1562 0.638027
1563 0.638027
1564 0.63803
1565 0.63803
1566 0.63803
1567 0.63803
1568 0.63803
1569 0.63803
1570 0.63803
1571 0.638033
1572 0.638033
1573 0.638033
1574 0.638033
1575 0.638033
1576 0.638033
1577 0.638033
1578 0.638033
1579 0.638033
1580 0.638033
1581 0.638033
1582 0.638033
1583 0.638033
1584 0.638033
1585 0.638033
1586 0.638033
1587 0.638033
1588 0.638033
1589 0.638033
1590 0.638033
1591 0.638033
1592 0.638039
1593 0.638039
1594 0.638039
1595 0.638039
1596 0.638039
1597 0.638039
1598 0.638041
1599 0.638041
1600 0.638041
1601 0.638041
1602 0.638048
1603 0.638048
1604 0.638048
1605 0.638048
1606 0.638048
1607 0.638048
1608 0.638048
1609 0.638048
1610 0.638048
1611 0.638048
1612 0.638048
1613 0.638048
1614 0.638054
1615 0.638054
1616 0.638054
1617 0.638054
1618 0.638054
1619 0.638054
1620 0.638054
1621 0.638054
1622 0.638054
1623 0.638054
1624 0.638054
1625 0.638054
1626 0.638054
1627 0.638054
1628 0.638054
1629 0.638054
1630 0.638054
1631 0.638054
1632 0.638054
1633 0.638054
1634 0.638054
1635 0.638054
1636 0.638054
1637 0.638054
1638 0.638054
1639 0.638054
1640 0.638054
1641 0.638054
1642 0.638054
1643 0.638054
1644 0.638066
1645 0.638066
1646 0.638066
1647 0.638066
1648 0.638066
1649 0.638066
1650 0.638072
1651 0.638075
1652 0.638075
1653 0.638075
1654 0.638075
1655 0.638075
1656 0.638075
1657 0.638075
1658 0.638081
1659 0.638081
1660 0.638094
1661 0.638094
1662 0.638094
1663 0.638094
1664 0.638094
1665 0.638145
1666 0.638149
1667 0.638149
1668 0.638149
1669 0.638149
1670 0.638149
1671 0.638149
1672 0.638149
1673 0.638149
1674 0.638149
1675 0.638199
1676 0.638199
1677 0.638199
1678 0.638199
1679 0.638199
1680 0.638199
1681 0.638211
1682 0.638211
1683 0.638211
1684 0.638211
1685 0.638211
1686 0.638211
1687 0.638211
1688 0.638211
1689 0.638211
1690 0.638211
1691 0.638211
1692 0.638211
1693 0.638211
1694 0.638262
1695 0.638269
1696 0.638269
1697 0.638269
1698 0.638269
1699 0.638269
1700 0.638269
1701 0.638269
1702 0.638269
1703 0.638269
1704 0.638269
1705 0.638269
1706 0.638269
1707 0.638275
1708 0.638275
1709 0.638275
1710 0.638275
1711 0.638275
1712 0.638275
1713 0.638275
1714 0.638275
1715 0.638275
1716 0.638275
1717 0.638275
1718 0.638275
1719 0.638275
1720 0.638275
1721 0.638275
1722 0.638275
1723 0.638275
1724 0.638275
1725 0.638275
1726 0.638275
1727 0.638289
1728 0.638289
1729 0.638289
1730 0.638289
1731 0.638289
1732 0.638289
1733 0.638289
1734 0.638289
1735 0.638289
1736 0.638289
1737 0.638289
1738 0.638289
1739 0.638289
1740 0.638289
1741 0.638289
1742 0.638289
1743 0.638289
1744 0.638289
1745 0.638289
1746 0.638289
1747 0.638289
1748 0.638289
1749 0.638289
1750 0.638289
1751 0.638289
1752 0.638289
1753 0.638289
1754 0.638289
1755 0.638296
1756 0.638296
1757 0.638296
1758 0.638296
1759 0.638296
1760 0.638296
1761 0.638296
1762 0.638296
1763 0.638296
1764 0.638296
1765 0.638296
1766 0.638296
1767 0.638296
1768 0.638296
1769 0.638296
1770 0.638296
1771 0.638296
1772 0.638296
1773 0.638296
1774 0.638296
1775 0.638296
1776 0.638296
1777 0.638296
1778 0.638296
1779 0.638296
1780 0.638296
1781 0.638296
1782 0.638296
1783 0.638296
1784 0.638296
1785 0.638296
1786 0.638296
1787 0.638296
1788 0.638296
1789 0.638296
1790 0.638296
1791 0.638296
1792 0.638346
1793 0.638346
1794 0.638346
1795 0.638346
1796 0.638346
1797 0.638346
1798 0.638346
1799 0.638346
1800 0.638346
1801 0.638346
1802 0.638346
1803 0.638346
1804 0.638346
1805 0.638346
1806 0.638346
1807 0.638346
1808 0.638348
1809 0.638355
1810 0.638355
1811 0.638364
1812 0.638364
1813 0.638364
1814 0.638364
1815 0.638364
1816 0.638364
1817 0.638388
1818 0.638388
1819 0.638388
1820 0.638388
1821 0.638388
1822 0.638388
1823 0.638388
1824 0.638388
1825 0.638394
1826 0.638394
1827 0.638394
1828 0.638394
1829 0.638394
1830 0.638394
1831 0.638394
1832 0.638394
1833 0.638394
1834 0.638394
1835 0.638394
1836 0.638394
1837 0.638394
1838 0.638394
1839 0.638394
1840 0.638394
1841 0.638394
1842 0.638394
1843 0.638394
1844 0.638396
1845 0.638396
1846 0.638396
1847 0.638396
1848 0.638401
1849 0.638401
1850 0.638401
1851 0.638401
1852 0.638401
1853 0.638401
1854 0.638401
1855 0.638401
1856 0.638401
1857 0.638401
1858 0.638401
1859 0.638401
1860 0.638401
1861 0.638401
1862 0.638401
1863 0.638401
1864 0.638401
1865 0.638401
1866 0.638401
1867 0.638401
1868 0.638401
1869 0.638401
1870 0.638401
1871 0.638401
1872 0.638401
1873 0.638401
1874 0.638412
1875 0.638419
1876 0.638419
1877 0.638419
1878 0.638419
1879 0.638419
1880 0.638419
1881 0.638419
1882 0.638419
1883 0.638419
1884 0.638419
1885 0.638419
1886 0.638419
1887 0.638419
1888 0.638419
1889 0.638419
1890 0.638419
1891 0.638419
1892 0.638419
1893 0.63865
1894 0.63865
1895 0.63865
1896 0.63865
1897 0.63865
1898 0.63865
1899 0.63865
1900 0.63865
1901 0.63865
1902 0.63865
1903 0.63865
1904 0.63865
1905 0.63865
1906 0.63865
1907 0.638675
1908 0.638675
1909 0.638675
1910 0.638675
1911 0.638675
1912 0.638675
1913 0.638675
1914 0.638675
1915 0.638675
1916 0.638675
1917 0.638675
1918 0.638675
1919 0.638681
1920 0.638681
1921 0.638681
1922 0.638681
1923 0.638681
1924 0.638681
1925 0.638681
1926 0.638691
1927 0.638691
1928 0.638691
1929 0.638691
1930 0.638691
1931 0.638691
1932 0.638691
1933 0.638691
1934 0.638691
1935 0.638691
1936 0.638691
1937 0.638698
1938 0.638699
1939 0.638699
1940 0.638699
1941 0.638699
1942 0.638699
1943 0.638699
1944 0.638699
1945 0.638699
1946 0.638699
1947 0.638699
1948 0.638699
1949 0.638699
1950 0.638699
1951 0.638699
1952 0.638699
1953 0.638699
1954 0.638699
1955 0.638699
1956 0.638699
1957 0.638699
1958 0.638699
1959 0.638701
1960 0.638701
1961 0.638701
1962 0.638701
1963 0.638701
1964 0.638701
1965 0.63871
1966 0.63871
1967 0.63871
1968 0.63871
1969 0.63871
1970 0.63871
1971 0.63871
1972 0.63871
1973 0.63871
1974 0.638718
1975 0.638718
1976 0.638718
1977 0.638718
1978 0.638718
1979 0.638718
1980 0.638718
1981 0.638718
1982 0.638718
1983 0.638735
1984 0.638735
1985 0.638735
1986 0.638735
1987 0.638735
1988 0.638735
1989 0.638735
1990 0.638735
1991 0.638735
1992 0.638735
1993 0.638735
1994 0.638735
1995 0.638735
1996 0.638735
1997 0.638735
1998 0.638735
1999 0.638735
2000 0.638735
2001 0.638735
2002 0.638735
2003 0.638735
2004 0.638735
2005 0.638735
2006 0.638735
2007 0.638735
2008 0.638735
2009 0.638735
2010 0.638735
2011 0.638735
2012 0.638735
2013 0.638735
2014 0.638735
2015 0.638735
2016 0.638735
2017 0.638735
2018 0.638735
2019 0.638741
2020 0.638741
2021 0.638741
2022 0.638741
2023 0.638749
2024 0.638749
2025 0.638749
2026 0.638749
2027 0.638749
2028 0.638749
2029 0.638749
2030 0.638749
2031 0.638749
2032 0.638749
2033 0.638749
2034 0.638849
2035 0.63886
2036 0.63886
2037 0.63886
2038 0.63886
2039 0.638866
2040 0.638866
2041 0.638866
2042 0.638911
2043 0.638911
2044 0.638911
2045 0.638911
2046 0.638911
2047 0.638911
2048 0.638911
2049 0.638911
2050 0.638911
2051 0.638911
2052 0.638911
2053 0.638911
2054 0.638911
2055 0.638945
2056 0.638945
2057 0.638945
2058 0.638945
2059 0.638945
2060 0.638945
2061 0.638945
2062 0.638945
2063 0.638945
2064 0.638945
2065 0.638945
2066 0.638945
2067 0.638945
2068 0.638945
2069 0.638945
2070 0.638945
2071 0.638945
2072 0.638951
2073 0.638951
2074 0.638951
2075 0.638951
2076 0.638951
2077 0.638951
2078 0.638951
2079 0.638951
2080 0.638951
2081 0.638951
2082 0.638951
2083 0.638951
2084 0.638951
2085 0.638951
2086 0.638951
2087 0.638951
2088 0.638951
2089 0.638951
2090 0.638951
2091 0.638951
2092 0.638951
2093 0.638959
2094 0.638959
2095 0.638959
2096 0.638959
2097 0.638959
2098 0.638959
2099 0.638959
2100 0.638959
2101 0.638961
2102 0.638961
2103 0.638961
2104 0.639049
2105 0.639049
2106 0.639049
2107 0.639049
2108 0.639049
2109 0.639049
2110 0.639049
2111 0.639049
2112 0.639049
2113 0.639049
2114 0.639049
2115 0.639049
2116 0.639049
2117 0.639049
2118 0.639049
2119 0.639049
2120 0.639049
2121 0.639049
2122 0.639098
2123 0.639098
2124 0.639098
2125 0.639098
2126 0.639098
2127 0.639098
2128 0.639098
2129 0.639098
2130 0.639098
2131 0.639098
2132 0.639105
2133 0.639105
2134 0.639105
2135 0.639105
2136 0.639105
2137 0.639112
2138 0.639112
2139 0.639112
2140 0.639112
2141 0.639112
2142 0.639112
2143 0.639112
2144 0.639112
2145 0.639112
2146 0.639112
2147 0.639112
2148 0.639112
2149 0.639112
2150 0.639112
2151 0.639118
2152 0.639118
2153 0.639118
2154 0.639118
2155 0.639118
2156 0.639148
2157 0.639148
2158 0.639148
2159 0.639148
2160 0.639148
2161 0.639148
2162 0.639148
2163 0.639148
2164 0.639148
2165 0.639148
2166 0.639148
2167 0.639148
2168 0.639148
2169 0.639148
2170 0.639148
2171 0.639148
2172 0.639148
2173 0.639148
2174 0.639163
2175 0.639163
2176 0.639172
2177 0.639172
2178 0.639172
2179 0.639172
2180 0.639172
2181 0.639172
2182 0.639172
2183 0.639172
2184 0.639172
2185 0.639172
2186 0.639172
2187 0.639172
2188 0.639172
2189 0.639172
2190 0.639172
2191 0.639172
2192 0.639172
2193 0.639172
2194 0.639172
2195 0.639172
2196 0.639172
2197 0.639172
2198 0.639172
2199 0.639177
2200 0.639177
2201 0.639177
2202 0.639177
2203 0.639177
2204 0.639177
2205 0.639177
2206 0.639177
2207 0.639177
2208 0.639177
2209 0.639177
2210 0.639177
2211 0.639177
2212 0.639177
2213 0.639177
2214 0.63918
2215 0.63918
2216 0.63918
2217 0.639186
2218 0.639186
2219 0.639186
2220 0.639186
2221 0.639186
2222 0.639186
2223 0.639186
2224 0.639186
2225 0.639186
2226 0.639186
2227 0.639186
2228 0.639186
2229 0.639186
2230 0.639186
2231 0.639186
2232 0.639192
2233 0.639192
2234 0.639192
2235 0.639209
2236 0.639209
2237 0.639209
2238 0.639209
2239 0.639209
2240 0.639209
2241 0.639209
2242 0.639209
2243 0.639209
2244 0.639209
2245 0.639209
2246 0.639209
2247 0.639209
2248 0.639209
2249 0.639209
2250 0.639215
2251 0.639215
2252 0.639215
2253 0.639215
2254 0.639215
2255 0.639215
2256 0.639215
2257 0.639221
2258 0.639221
2259 0.639221
2260 0.639221
2261 0.639221
2262 0.639221
2263 0.639221
2264 0.639221
2265 0.639221
2266 0.639221
2267 0.639221
2268 0.639221
2269 0.639221
2270 0.639221
2271 0.639221
2272 0.639221
2273 0.639221
2274 0.639221
2275 0.639221
2276 0.639221
2277 0.639221
2278 0.639221
2279 0.639221
2280 0.639221
2281 0.639221
2282 0.639261
2283 0.639261
2284 0.639261
2285 0.639261
2286 0.639261
2287 0.639261
2288 0.639261
2289 0.639261
2290 0.639261
2291 0.639261
2292 0.639261
2293 0.639261
2294 0.639261
2295 0.639261
2296 0.639261
2297 0.639261
2298 0.639261
2299 0.639261
2300 0.639261
2301 0.639261
2302 0.639261
2303 0.639261
2304 0.639261
2305 0.639261
2306 0.639261
2307 0.639261
2308 0.639261
2309 0.639261
2310 0.639261
2311 0.639261
2312 0.639261
2313 0.639261
2314 0.639261
2315 0.639261
2316 0.639261
2317 0.639261
2318 0.639261
2319 0.639261
2320 0.639261
2321 0.639261
2322 0.639261
2323 0.639261
2324 0.639261
2325 0.639261
2326 0.639261
2327 0.639261
2328 0.639261
2329 0.639269
2330 0.639274
2331 0.639282
2332 0.639282
2333 0.639282
2334 0.639282
2335 0.639282
2336 0.639282
2337 0.639282
2338 0.639291
2339 0.639291
2340 0.639291
2341 0.639291
2342 0.639291
2343 0.639291
2344 0.639291
2345 0.639297
2346 0.639297
2347 0.639297
2348 0.639297
2349 0.639297
2350 0.639297
2351 0.639297
2352 0.639297
2353 0.639297
2354 0.639297
2355 0.639297
2356 0.639297
2357 0.639297
2358 0.639297
2359 0.639297
2360 0.639297
2361 0.639343
2362 0.639343
2363 0.639348
2364 0.639348
2365 0.639348
2366 0.639348
2367 0.639348
2368 0.639356
2369 0.639388
2370 0.639388
2371 0.639388
2372 0.639388
2373 0.639388
2374 0.639388
2375 0.639388
2376 0.639405
2377 0.639405
2378 0.639405
2379 0.639405
2380 0.639405
2381 0.639405
2382 0.639405
2383 0.639405
2384 0.639405
2385 0.639405
2386 0.639405
2387 0.639405
2388 0.639405
2389 0.639405
2390 0.63941
2391 0.63941
2392 0.63941
2393 0.639417
2394 0.639428
2395 0.639428
2396 0.639428
2397 0.639428
2398 0.639428
2399 0.639428
2400 0.639428
2401 0.639428
2402 0.639428
2403 0.639428
2404 0.639428
2405 0.639428
2406 0.639428
2407 0.639428
2408 0.639428
2409 0.639428
2410 0.639428
2411 0.639428
2412 0.639428
2413 0.639428
2414 0.639428
2415 0.639428
2416 0.639428
2417 0.639428
2418 0.639428
2419 0.639428
2420 0.639428
2421 0.639428
2422 0.639428
2423 0.639428
2424 0.639428
2425 0.639428
2426 0.639434
2427 0.639434
2428 0.639434
2429 0.639434
2430 0.639434
2431 0.639434
2432 0.639434
2433 0.639434
2434 0.639434
2435 0.639434
2436 0.639434
2437 0.639434
2438 0.639434
2439 0.639434
2440 0.639434
2441 0.639434
2442 0.639434
2443 0.639434
2444 0.639434
2445 0.639434
2446 0.639434
2447 0.639434
2448 0.639434
2449 0.639434
2450 0.639436
2451 0.639436
2452 0.639436
2453 0.639436
2454 0.639436
2455 0.639436
2456 0.639436
2457 0.639436
2458 0.639436
2459 0.639436
2460 0.639436
2461 0.639436
2462 0.639436
2463 0.639436
2464 0.639436
2465 0.639436
2466 0.639436
2467 0.639436
2468 0.639436
2469 0.639436
2470 0.639436
2471 0.639436
2472 0.639436
2473 0.639436
2474 0.639436
2475 0.639436
2476 0.639436
2477 0.639436
2478 0.639436
2479 0.639436
2480 0.639436
2481 0.639436
2482 0.639436
2483 0.639436
2484 0.639436
2485 0.639436
2486 0.639438
2487 0.639438
2488 0.639438
2489 0.639438
2490 0.639438
2491 0.639438
2492 0.639438
2493 0.639441
2494 0.639441
2495 0.639441
2496 0.639441
2497 0.639441
2498 0.639441
2499 0.639441
2500 0.639441
2501 0.639441
2502 0.639441
2503 0.639441
2504 0.639441
2505 0.639441
2506 0.639441
2507 0.639441
2508 0.639441
2509 0.639441
2510 0.639441
2511 0.639441
2512 0.639441
2513 0.639441
2514 0.639441
2515 0.639441
2516 0.639441
2517 0.639441
2518 0.639441
2519 0.639441
2520 0.639441
2521 0.639441
2522 0.639441
2523 0.639441
2524 0.639441
2525 0.639452
2526 0.639452
2527 0.639452
2528 0.639452
2529 0.639452
2530 0.639452
2531 0.639452
2532 0.639452
2533 0.639452
2534 0.639452
2535 0.639452
2536 0.639452
2537 0.639452
2538 0.639452
2539 0.639452
2540 0.639452
2541 0.639452
2542 0.639454
2543 0.639454
2544 0.639454
2545 0.639454
2546 0.639527
2547 0.639527
2548 0.639527
2549 0.639527
2550 0.639527
2551 0.639527
2552 0.639527
2553 0.639527
2554 0.639527
2555 0.639527
2556 0.639527
2557 0.639527
2558 0.639527
2559 0.639527
2560 0.639527
2561 0.639527
2562 0.639527
2563 0.639527
2564 0.639527
2565 0.639527
2566 0.639527
2567 0.639527
2568 0.639527
2569 0.639527
2570 0.639527
2571 0.639527
2572 0.639527
2573 0.639527
2574 0.639527
2575 0.639527
2576 0.639527
2577 0.639527
2578 0.639527
2579 0.639527
2580 0.639527
2581 0.639527
2582 0.639527
2583 0.639527
2584 0.639527
2585 0.639527
2586 0.639529
2587 0.639529
2588 0.639536
2589 0.639536
2590 0.639536
2591 0.639536
2592 0.639536
2593 0.639536
2594 0.639536
2595 0.639536
2596 0.639536
2597 0.639536
2598 0.639536
2599 0.639536
2600 0.639537
2601 0.639537
2602 0.639537
2603 0.639537
2604 0.639537
2605 0.639537
2606 0.639537
2607 0.639537
2608 0.639537
2609 0.639537
2610 0.639537
2611 0.639537
2612 0.639537
2613 0.639537
2614 0.639537
2615 0.639537
2616 0.639537
2617 0.639537
2618 0.639537
2619 0.639537
2620 0.639537
2621 0.639559
2622 0.639559
2623 0.639559
2624 0.639559
2625 0.639559
2626 0.639559
2627 0.639559
2628 0.639559
2629 0.639559
2630 0.639559
2631 0.639566
2632 0.639566
2633 0.639566
2634 0.639577
2635 0.639577
2636 0.639577
2637 0.639577
2638 0.639577
2639 0.639577
2640 0.639577
2641 0.639577
2642 0.639577
2643 0.639577
2644 0.639577
2645 0.639577
2646 0.639577
2647 0.639577
2648 0.639577
2649 0.639577
2650 0.639577
2651 0.639577
2652 0.639577
2653 0.639577
2654 0.639577
2655 0.639577
2656 0.639577
2657 0.639577
2658 0.639577
2659 0.639577
2660 0.639577
2661 0.639588
2662 0.639588
2663 0.639588
2664 0.639588
2665 0.639588
2666 0.639588
2667 0.639588
2668 0.639588
2669 0.639588
2670 0.639588
2671 0.639588
2672 0.639588
2673 0.639588
2674 0.639588
2675 0.639588
2676 0.639588
2677 0.639588
2678 0.639588
2679 0.639588
2680 0.639588
2681 0.639588
2682 0.639588
2683 0.639594
2684 0.639594
2685 0.639594
2686 0.639594
2687 0.639594
2688 0.639601
2689 0.639601
2690 0.639601
2691 0.639601
2692 0.639601
2693 0.639601
2694 0.639601
2695 0.639601
2696 0.639601
2697 0.639601
2698 0.639601
2699 0.639601
2700 0.639601
2701 0.639601
2702 0.639601
2703 0.639601
2704 0.639601
2705 0.639601
2706 0.639601
2707 0.639601
2708 0.639601
2709 0.639601
2710 0.639601
2711 0.639601
2712 0.639601
2713 0.639601
2714 0.639601
2715 0.639601
2716 0.639601
2717 0.639603
2718 0.639603
2719 0.639603
2720 0.639603
2721 0.639603
2722 0.639603
2723 0.639603
2724 0.639603
2725 0.639603
2726 0.639603
2727 0.639603
2728 0.639603
2729 0.639603
2730 0.639603
2731 0.639603
2732 0.639603
2733 0.639603
2734 0.639603
2735 0.639603
2736 0.639603
2737 0.639603
2738 0.639603
2739 0.639603
2740 0.639603
2741 0.639603
2742 0.639603
2743 0.639603
2744 0.639603
2745 0.639603
2746 0.639603
2747 0.639603
2748 0.639603
2749 0.639603
2750 0.639603
2751 0.639603
2752 0.639603
2753 0.639603
2754 0.639603
2755 0.639603
2756 0.639603
2757 0.639603
2758 0.639603
2759 0.639603
2760 0.639603
2761 0.639603
2762 0.639603
2763 0.639603
2764 0.639603
2765 0.639603
2766 0.639603
2767 0.639603
2768 0.639617
2769 0.639617
2770 0.639617
2771 0.639617
2772 0.639617
2773 0.639617
2774 0.639617
2775 0.639617
2776 0.639617
2777 0.639617
2778 0.639617
2779 0.639617
2780 0.639632
2781 0.639632
2782 0.639632
2783 0.639632
2784 0.639648
2785 0.639654
2786 0.639654
2787 0.639654
2788 0.639654
2789 0.639654
2790 0.639654
2791 0.639654
2792 0.639654
2793 0.639654
2794 0.639654
2795 0.639654
2796 0.639654
2797 0.639654
2798 0.639654
2799 0.639654
2800 0.639654
2801 0.639654
2802 0.639654
2803 0.639654
2804 0.639654
2805 0.639654
2806 0.639654
2807 0.639654
2808 0.639654
2809 0.639654
2810 0.639654
2811 0.639654
2812 0.639654
2813 0.63966
2814 0.63966
2815 0.63966
2816 0.63966
2817 0.639672
2818 0.639672
2819 0.639672
2820 0.639672
2821 0.639672
2822 0.639672
2823 0.639672
2824 0.639672
2825 0.639672
2826 0.639672
2827 0.639672
2828 0.639672
2829 0.639672
2830 0.639672
2831 0.639672
2832 0.639672
2833 0.639672
2834 0.639672
2835 0.639672
2836 0.639672
2837 0.639672
2838 0.639672
2839 0.639672
2840 0.639672
2841 0.639677
2842 0.639677
2843 0.639677
2844 0.639677
2845 0.639677
2846 0.639677
2847 0.639677
2848 0.639677
2849 0.639677
2850 0.639677
2851 0.639677
2852 0.639677
2853 0.639677
2854 0.639678
2855 0.639678
2856 0.639678
2857 0.639678
2858 0.639678
2859 0.639678
2860 0.639678
2861 0.639685
2862 0.639691
2863 0.639691
2864 0.639691
2865 0.639698
2866 0.639698
2867 0.639698
2868 0.639698
2869 0.639698
2870 0.639698
2871 0.639698
2872 0.639698
2873 0.639698
2874 0.639698
2875 0.639698
2876 0.639698
2877 0.639698
2878 0.639698
2879 0.639709
2880 0.639711
2881 0.639711
2882 0.639711
2883 0.639711
2884 0.639711
2885 0.639711
2886 0.639711
2887 0.639711
2888 0.639711
2889 0.639711
2890 0.639711
2891 0.639711
2892 0.639711
2893 0.639711
2894 0.639711
2895 0.639711
2896 0.639711
2897 0.639711
2898 0.639711
2899 0.639711
2900 0.639711
2901 0.639711
2902 0.639711
2903 0.639711
2904 0.639711
2905 0.639711
2906 0.639711
2907 0.639711
2908 0.639717
2909 0.639717
2910 0.639717
2911 0.639717
2912 0.639717
2913 0.639717
2914 0.639717
2915 0.639717
2916 0.639717
2917 0.639717
2918 0.639717
2919 0.639717
2920 0.639717
2921 0.639724
2922 0.639724
2923 0.639724
2924 0.639724
2925 0.639724
2926 0.639724
2927 0.639724
2928 0.639724
2929 0.639724
2930 0.639724
2931 0.639724
2932 0.639724
2933 0.639724
2934 0.639724
2935 0.639724
2936 0.639724
2937 0.639724
2938 0.639724
2939 0.639724
2940 0.639724
2941 0.63973
2942 0.639751
2943 0.639751
2944 0.639751
2945 0.639751
2946 0.639751
2947 0.639751
2948 0.639751
2949 0.639751
2950 0.639751
2951 0.639751
2952 0.639751
2953 0.639751
2954 0.639751
2955 0.639751
2956 0.639751
2957 0.639751
2958 0.639751
2959 0.639751
2960 0.639751
2961 0.639751
2962 0.639751
2963 0.639751
2964 0.639751
2965 0.639751
2966 0.639751
2967 0.639751
2968 0.639751
2969 0.63976
2970 0.639766
2971 0.639766
2972 0.639766
2973 0.639766
2974 0.639766
2975 0.639766
2976 0.639766
2977 0.639766
2978 0.639766
2979 0.639766
2980 0.639766
2981 0.639766
2982 0.639766
2983 0.639766
2984 0.639766
2985 0.639766
2986 0.639766
2987 0.639766
2988 0.639766
2989 0.639766
2990 0.639766
2991 0.639766
2992 0.639766
2993 0.639766
2994 0.639766
2995 0.639766
2996 0.639766
2997 0.639766
2998 0.639766
2999 0.639766
3000 0.639766
3001 0.639766
3002 0.639766
3003 0.639772
3004 0.639772
3005 0.639772
3006 0.639772
3007 0.639772
3008 0.639772
3009 0.639772
3010 0.639772
3011 0.639772
3012 0.639772
3013 0.639772
3014 0.639772
3015 0.639772
3016 0.639772
3017 0.639772
3018 0.639772
3019 0.639772
3020 0.639772
3021 0.639772
3022 0.639772
3023 0.639779
3024 0.639779
3025 0.639779
3026 0.639779
3027 0.639779
3028 0.639779
3029 0.639779
3030 0.639779
3031 0.639779
3032 0.639779
3033 0.639779
3034 0.639779
3035 0.639779
3036 0.639779
3037 0.639779
3038 0.63978
3039 0.63978
3040 0.63978
3041 0.63978
3042 0.63978
3043 0.63978
3044 0.63978
3045 0.63978
3046 0.63978
3047 0.63978
3048 0.63978
3049 0.63978
3050 0.639895
3051 0.639895
3052 0.639895
3053 0.639895
3054 0.639895
3055 0.639895
3056 0.639895
3057 0.639895
3058 0.639895
3059 0.639895
3060 0.639895
3061 0.639895
3062 0.639895
3063 0.640002
3064 0.640002
3065 0.640002
3066 0.640002
3067 0.640002
3068 0.640002
3069 0.640002
3070 0.640002
3071 0.640002
3072 0.640002
3073 0.640002
3074 0.640002
3075 0.640002
3076 0.640002
3077 0.640002
3078 0.640002
3079 0.640006
3080 0.640006
3081 0.640006
3082 0.640006
3083 0.640006
3084 0.640006
3085 0.640006
3086 0.640006
3087 0.640006
3088 0.640006
3089 0.640006
3090 0.640006
3091 0.640006
3092 0.640006
3093 0.640006
3094 0.640006
3095 0.640006
3096 0.640006
3097 0.640006
3098 0.640006
3099 0.640006
3100 0.640006
3101 0.640006
3102 0.64001
3103 0.64001
3104 0.64001
3105 0.64001
3106 0.64001
3107 0.64001
3108 0.64001
3109 0.64001
3110 0.64001
3111 0.64001
3112 0.64001
3113 0.64001
3114 0.64001
3115 0.64001
3116 0.64001
3117 0.64001
3118 0.64001
3119 0.64001
3120 0.64001
3121 0.64001
3122 0.64001
3123 0.64001
3124 0.64001
3125 0.64001
3126 0.64001
3127 0.64001
3128 0.64001
3129 0.64001
3130 0.64001
3131 0.64001
3132 0.64001
3133 0.64001
3134 0.640013
3135 0.640013
3136 0.640013
3137 0.640013
3138 0.640013
3139 0.640013
3140 0.640013
3141 0.640013
3142 0.640013
3143 0.640013
3144 0.640013
3145 0.640013
3146 0.640013
3147 0.640013
3148 0.640013
3149 0.640013
3150 0.640057
3151 0.640064
3152 0.640064
3153 0.640064
3154 0.640064
3155 0.640064
3156 0.640064
3157 0.640064
3158 0.640064
3159 0.640064
3160 0.640064
3161 0.640064
3162 0.640064
3163 0.640064
3164 0.640064
3165 0.640064
3166 0.640064
3167 0.640064
3168 0.640064
3169 0.640064
3170 0.640064
3171 0.640064
3172 0.640064
3173 0.640064
3174 0.640069
3175 0.640069
3176 0.640069
3177 0.640069
3178 0.640264
3179 0.640264
3180 0.640264
3181 0.640264
3182 0.640264
3183 0.640264
3184 0.640264
3185 0.640264
3186 0.640264
3187 0.640264
3188 0.640264
3189 0.640264
3190 0.640264
3191 0.640264
3192 0.640264
3193 0.640264
3194 0.640264
3195 0.640264
3196 0.640264
3197 0.640264
3198 0.640264
3199 0.640264
3200 0.640264
3201 0.640264
3202 0.640264
3203 0.640264
3204 0.640264
3205 0.640264
3206 0.640264
3207 0.640264
3208 0.640264
3209 0.640264
3210 0.640264
3211 0.640264
3212 0.640264
3213 0.640264
3214 0.640264
3215 0.640264
3216 0.640264
3217 0.640264
3218 0.640264
3219 0.640264
3220 0.640264
3221 0.640264
3222 0.640264
3223 0.640264
3224 0.640264
3225 0.640264
3226 0.640264
3227 0.640264
3228 0.640264
3229 0.640267
3230 0.640267
3231 0.640267
3232 0.640267
3233 0.640267
3234 0.640267
3235 0.640267
3236 0.640274
3237 0.640274
3238 0.640281
3239 0.640281
3240 0.640281
3241 0.640281
3242 0.640281
3243 0.640281
3244 0.640281
3245 0.640281
3246 0.640281
3247 0.640281
3248 0.640281
3249 0.640281
3250 0.640281
3251 0.640281
3252 0.640281
3253 0.640281
3254 0.640281
3255 0.640281
3256 0.640281
3257 0.640281
3258 0.640281
3259 0.640281
3260 0.640281
3261 0.640281
3262 0.640281
3263 0.640281
3264 0.640281
3265 0.640281
3266 0.640281
3267 0.640281
3268 0.640281
3269 0.640281
3270 0.640281
3271 0.640281
3272 0.640281
3273 0.640281
3274 0.640281
3275 0.640281
3276 0.640281
3277 0.640281
3278 0.640281
3279 0.640288
3280 0.640288
3281 0.640288
3282 0.640288
3283 0.640288
3284 0.640288
3285 0.640288
3286 0.640288
3287 0.640288
3288 0.640288
3289 0.640288
3290 0.640288
3291 0.640288
3292 0.640288
3293 0.640288
3294 0.640288
3295 0.640288
3296 0.640288
3297 0.640288
3298 0.640288
3299 0.640288
3300 0.640288
3301 0.640288
3302 0.640288
3303 0.640288
3304 0.640288
3305 0.640288
3306 0.640288
3307 0.640288
3308 0.640288
3309 0.640288
3310 0.640288
3311 0.640288
3312 0.640288
3313 0.640288
3314 0.640288
3315 0.640288
3316 0.640288
3317 0.640319
3318 0.640319
3319 0.640322
3320 0.640323
3321 0.640323
3322 0.640323
3323 0.640323
3324 0.640323
3325 0.640323
3326 0.640323
3327 0.640323
3328 0.640323
3329 0.640323
3330 0.640323
3331 0.640323
3332 0.640323
3333 0.640323
3334 0.640323
3335 0.640323
3336 0.640323
3337 0.640323
3338 0.640323
3339 0.640323
3340 0.640323
3341 0.640323
3342 0.640323
3343 0.640323
3344 0.640323
3345 0.640325
3346 0.640325
3347 0.640325
3348 0.640325
3349 0.640325
3350 0.640325
3351 0.640325
3352 0.640325
3353 0.640325
3354 0.640325
3355 0.640325
3356 0.640325
3357 0.640325
3358 0.640325
3359 0.640325
3360 0.640325
3361 0.640325
3362 0.640325
3363 0.640325
3364 0.640325
3365 0.640325
3366 0.640325
3367 0.640325
3368 0.640325
3369 0.640325
3370 0.640325
3371 0.640325
3372 0.640325
3373 0.640325
3374 0.640325
3375 0.640325
3376 0.640325
3377 0.640325
3378 0.640325
3379 0.640325
3380 0.640327
3381 0.640327
3382 0.640327
3383 0.640327
3384 0.640327
3385 0.640327
3386 0.640327
3387 0.640327
3388 0.640327
3389 0.640327
3390 0.640327
3391 0.640327
3392 0.640327
3393 0.640327
3394 0.640337
3395 0.640337
3396 0.640337
3397 0.640337
3398 0.640343
3399 0.640343
3400 0.640343
3401 0.640343
3402 0.640343
3403 0.64038
3404 0.64038
3405 0.64038
3406 0.64038
3407 0.64038
3408 0.64038
3409 0.64038
3410 0.64038
3411 0.64038
3412 0.64038
3413 0.64038
3414 0.64038
3415 0.64038
3416 0.64038
3417 0.64038
3418 0.64038
3419 0.64038
3420 0.64038
3421 0.64038
3422 0.64038
3423 0.64038
3424 0.64038
3425 0.64038
3426 0.64038
3427 0.64038
3428 0.64038
3429 0.64038
3430 0.64038
3431 0.64038
3432 0.64038
3433 0.64038
3434 0.64038
3435 0.64038
3436 0.64038
3437 0.64038
3438 0.64038
3439 0.64038
3440 0.64038
3441 0.64038
3442 0.64038
3443 0.64038
3444 0.64038
3445 0.64038
3446 0.64038
3447 0.64038
3448 0.64038
3449 0.640392
3450 0.640392
3451 0.640392
3452 0.640392
3453 0.640392
3454 0.640392
3455 0.640392
3456 0.640392
3457 0.640392
3458 0.640392
3459 0.640392
3460 0.640392
3461 0.640392
3462 0.640392
3463 0.640392
3464 0.640392
3465 0.640392
3466 0.640392
3467 0.640392
3468 0.640392
3469 0.640392
3470 0.640392
3471 0.640392
3472 0.640392
3473 0.640392
3474 0.640392
3475 0.640392
3476 0.640392
3477 0.640397
3478 0.640397
3479 0.640397
3480 0.640397
3481 0.640397
3482 0.640397
3483 0.640397
3484 0.640397
3485 0.640397
3486 0.640397
3487 0.640397
3488 0.640397
3489 0.640397
3490 0.640397
3491 0.640397
3492 0.640397
3493 0.640397
3494 0.640397
3495 0.640397
3496 0.640397
3497 0.640397
3498 0.640397
3499 0.640397
3500 0.640397
3501 0.640397
3502 0.640397
3503 0.640397
3504 0.640397
3505 0.640397
3506 0.640397
3507 0.640397
3508 0.640397
3509 0.640397
3510 0.640397
3511 0.640397
3512 0.640397
3513 0.640397
3514 0.640397
3515 0.640397
3516 0.640397
3517 0.640397
3518 0.640397
3519 0.640397
3520 0.640397
3521 0.640397
3522 0.640397
3523 0.640397
3524 0.640397
3525 0.640397
3526 0.640397
3527 0.640397
3528 0.640397
3529 0.640397
3530 0.640397
3531 0.640397
3532 0.640397
3533 0.640397
3534 0.640398
3535 0.640398
3536 0.640398
3537 0.640398
3538 0.640398
3539 0.640398
3540 0.640398
3541 0.640398
3542 0.640398
3543 0.640398
3544 0.640398
3545 0.640398
3546 0.640398
3547 0.640398
3548 0.640398
3549 0.640398
3550 0.640398
3551 0.640398
3552 0.640398
3553 0.640398
3554 0.640398
3555 0.640398
3556 0.640398
3557 0.640398
3558 0.640398
3559 0.640398
3560 0.640398
3561 0.640398
3562 0.640398
3563 0.640398
3564 0.640398
3565 0.640398
3566 0.640398
3567 0.640398
3568 0.640398
3569 0.640398
3570 0.640398
3571 0.640398
3572 0.640404
3573 0.640404
3574 0.640404
3575 0.64041
3576 0.64041
3577 0.64041
3578 0.640498
3579 0.640498
3580 0.640498
3581 0.640498
3582 0.640498
3583 0.640504
3584 0.640504
3585 0.640504
3586 0.640504
3587 0.640504
3588 0.640504
3589 0.640504
3590 0.640504
3591 0.640504
3592 0.640504
3593 0.640504
3594 0.640504
3595 0.640504
3596 0.640504
3597 0.640504
3598 0.640504
3599 0.640504


==> plots/data/dataGC-MDD.dat <==
0 0.540966
1 0.562813
2 0.56698
3 0.58073
4 0.593524
5 0.595201
6 0.606737
7 0.608059
8 0.609275
9 0.60966
10 0.61011
11 0.611271
12 0.611758
13 0.612008
14 0.612517
15 0.612695
16 0.613162
17 0.613691
18 0.61411
19 0.614558
20 0.614718
21 0.614977
22 0.615314
23 0.615469
24 0.615723
25 0.61616
26 0.616356
27 0.616576
28 0.616825
29 0.61703
30 0.617434
31 0.617716
32 0.617901
33 0.617994
34 0.618014
35 0.618125
36 0.618287
37 0.618602
38 0.618612
39 0.618738
40 0.618841
41 0.619123
42 0.619199
43 0.619295
44 0.61935
45 0.619472
46 0.619818
47 0.619892
48 0.619907
49 0.620027
50 0.620243
51 0.620518
52 0.620556
53 0.620788
54 0.62083
55 0.620903
56 0.6213
57 0.6213
58 0.621503
59 0.62153
60 0.621566
61 0.621571
62 0.621588
63 0.621738
64 0.621827
65 0.621834
66 0.621931
67 0.622055
68 0.622137
69 0.6223
70 0.622342
71 0.622615
72 0.622642
73 0.622751
74 0.622871
75 0.622927
76 0.622959
77 0.623064
78 0.623325
79 0.623325
80 0.623363
81 0.623393
82 0.623415
83 0.623654
84 0.623789
85 0.62388
86 0.623883
87 0.623898
88 0.623909
89 0.623909
90 0.623968
91 0.623991
92 0.624237
93 0.624339
94 0.624355
95 0.630206
96 0.630206
97 0.630206
98 0.633187
99 0.636026
100 0.636054
101 0.636054
102 0.636054
103 0.636054
104 0.636063
105 0.636087
106 0.636139
107 0.636254
108 0.636327
109 0.636337
110 0.636381
111 0.636415
112 0.636464
113 0.636517
114 0.636532
115 0.636544
116 0.636624
117 0.636663
118 0.636667
119 0.636677
120 0.636713
121 0.636763
122 0.636768
123 0.636768
124 0.636792
125 0.636792
126 0.636792
127 0.636817
128 0.636876
129 0.636883
130 0.636904
131 0.636905
132 0.636905
133 0.636927
134 0.636936
135 0.636959
136 0.636973
137 0.636985
138 0.637068
139 0.637081
140 0.637151
141 0.637163
142 0.637163
143 0.637255
144 0.637272
145 0.637299
146 0.637299
147 0.6375
148 0.637504
149 0.63758
150 0.637581
151 0.637588
152 0.637595
153 0.637605
154 0.637612
155 0.637628
156 0.637696
157 0.637708
158 0.637788
159 0.637932
160 0.637986
161 0.638022
162 0.63815
163 0.638395
164 0.638398
165 0.638464
166 0.638486
167 0.63849
168 0.638573
169 0.638729
170 0.638742
171 0.638761
172 0.638882
173 0.638927
174 0.639043
175 0.639085
176 0.639112
177 0.639112
178 0.639142
179 0.639164
180 0.639164
181 0.639164
182 0.639372
183 0.639386
184 0.639394
185 0.639498
186 0.639498
187 0.639557
188 0.63957
189 0.639588
190 0.639652
191 0.639669
192 0.639669
193 0.639669
194 0.639669
195 0.639669
196 0.639678
197 0.639761
198 0.639782
199 0.639782
200 0.639867
201 0.639867
202 0.639877
203 0.639877
204 0.639877
205 0.63989
206 0.639969
207 0.64007
208 0.640071
209 0.64015
210 0.64023
211 0.640238
212 0.640242
213 0.640242
214 0.640242
215 0.640276
216 0.640665
217 0.640665
218 0.640665
219 0.64067
220 0.640723
221 0.640754
222 0.640762
223 0.640869
224 0.640879
225 0.640883
226 0.640883
227 0.640898
228 0.640898
229 0.640898
230 0.64092
231 0.640931
232 0.640931
233 0.640949
234 0.641049
235 0.641058
236 0.641081
237 0.641092
238 0.641222
239 0.641229
240 0.641271
241 0.641271
242 0.641287
243 0.641392
244 0.641407
245 0.641416
246 0.641416
247 0.641416
248 0.64142
249 0.64142
250 0.64142
251 0.64142
252 0.64142
253 0.641483
254 0.641483
255 0.641483
256 0.641501
257 0.641501
258 0.641501
259 0.641509
260 0.641532
261 0.641532
262 0.641532
263 0.641548
264 0.641548
265 0.641548
266 0.641579
267 0.641579
268 0.641615
269 0.641634
270 0.641634
271 0.641634
272 0.641634
273 0.641634
274 0.641648
275 0.641648
276 0.641648
277 0.641648
278 0.641654
279 0.641654
280 0.641654
281 0.64172
282 0.641769
283 0.641769
284 0.641769
285 0.641781
286 0.641781
287 0.641786
288 0.641786
289 0.641978
290 0.641978
291 0.641978
292 0.64199
293 0.64199
294 0.64199
295 0.642047
296 0.642142
297 0.642161
298 0.642238
299 0.642238
300 0.642238
301 0.642345
302 0.642345
303 0.642351
304 0.64241
305 0.64242
306 0.642467
307 0.642479
308 0.642479
309 0.642591
310 0.642622
311 0.642852
312 0.642942
313 0.642942
314 0.642973
315 0.64299
316 0.64299
317 0.64299
318 0.642994
319 0.643004
320 0.643005
321 0.643006
322 0.643006
323 0.643045
324 0.643068
325 0.643073
326 0.643073
327 0.643073
328 0.643073
329 0.643099
330 0.643244
331 0.643264
332 0.643299
333 0.643336
334 0.643355
335 0.643415
336 0.643415
337 0.643415
338 0.643415
339 0.643415
340 0.643415
341 0.643453
342 0.643453
343 0.64375
344 0.64375
345 0.64375
346 0.64375
347 0.643756
348 0.643756
349 0.643765
350 0.643788
351 0.643814
352 0.643814
353 0.643814
354 0.64382
355 0.64382
356 0.64382
357 0.64382
358 0.643827
359 0.643827
360 0.644112
361 0.644112
362 0.644134
363 0.644182
364 0.644182
365 0.644182
366 0.644191
367 0.644193
368 0.644193
369 0.644193
370 0.644214
371 0.644214
372 0.644224
373 0.644224
374 0.644224
375 0.644224
376 0.644224
377 0.644224
378 0.644273
379 0.644278
380 0.644278
381 0.644306
382 0.644331
383 0.644331
384 0.644348
385 0.644348
386 0.644372
387 0.644372
388 0.644372
389 0.644546
390 0.644553
391 0.644553
392 0.644553
393 0.644553
394 0.644553
395 0.644568
396 0.644568
397 0.64457
398 0.64457
399 0.64457
400 0.64457
401 0.644572
402 0.64458
403 0.644588
404 0.644637
405 0.644637
406 0.644637
407 0.644637
408 0.644637
409 0.644637
410 0.644637
411 0.644662
412 0.644662
413 0.644662
414 0.644662
415 0.644838
416 0.64484
417 0.644944
418 0.644959
419 0.644959
420 0.644978
421 0.644978
422 0.644978
423 0.645188
424 0.645188
425 0.645188
426 0.645188
427 0.645188
428 0.645188
429 0.645188
430 0.645192
431 0.645195
432 0.645195
433 0.645195
434 0.645195
435 0.645195
436 0.645195
437 0.645195
438 0.645195
439 0.645195
440 0.645195
441 0.645195
442 0.645195
443 0.645195
444 0.645195
445 0.645195
446 0.645213
447 0.645213
448 0.645213
449 0.645213
450 0.645302
451 0.645302
452 0.645302
453 0.645302
454 0.645302
455 0.645329
456 0.645354
457 0.645354
458 0.645354
459 0.645354
460 0.645362
461 0.645362
462 0.645362
463 0.645362
464 0.645362
465 0.645362
466 0.645362
467 0.645362
468 0.645362
469 0.645362
470 0.645362
471 0.645362
472 0.645367
473 0.645367
474 0.645367
475 0.645371
476 0.645371
477 0.645387
478 0.645387
479 0.645387
480 0.645387
481 0.645392
482 0.645392
483 0.645392
484 0.645392
485 0.645432
486 0.64544
487 0.64544
488 0.64544
489 0.645444
490 0.645492
491 0.645492
492 0.645492
493 0.645492
494 0.645499
495 0.64551
496 0.64551
497 0.64551
498 0.64551
499 0.64551
500 0.64551
501 0.645529
502 0.645533
503 0.645533
504 0.645533
505 0.645547
506 0.645575
507 0.645588
508 0.645588
509 0.645591
510 0.645618
511 0.645653
512 0.645653
513 0.645653
514 0.645653
515 0.645653
516 0.645653
517 0.645653
518 0.645661
519 0.645661
520 0.645745
521 0.645745
522 0.645745
523 0.645745
524 0.645745
525 0.645749
526 0.645755
527 0.645755
528 0.645755
529 0.645755
530 0.645755
531 0.645784
532 0.645784
533 0.645789
534 0.645789
535 0.646001
536 0.646001
537 0.646001
538 0.646001
539 0.646009
540 0.646014
541 0.646014
542 0.646014
543 0.646014
544 0.646024
545 0.646024
546 0.646024
547 0.646024
548 0.646024
549 0.646024
550 0.646025
551 0.646025
552 0.646025
553 0.646028
554 0.646028
555 0.646029
556 0.646029
557 0.646029
558 0.646041
559 0.646041
560 0.646041
561 0.646041
562 0.646041
563 0.646041
564 0.646041
565 0.646041
566 0.646041
567 0.646148
568 0.646155
569 0.646155
570 0.646155
571 0.646163
572 0.646201
573 0.646201
574 0.646201
575 0.646201
576 0.646201
577 0.646201
578 0.646201
579 0.646201
580 0.646206
581 0.646208
582 0.646208
583 0.646208
584 0.646221
585 0.646229
586 0.646229
587 0.64624
588 0.64624
589 0.64624
590 0.64624
591 0.64624
592 0.646384
593 0.646391
594 0.646401
595 0.646493
596 0.646511
597 0.646532
598 0.646532
599 0.646604
600 0.646604
601 0.646604
602 0.646604
603 0.646604
604 0.646604
605 0.646604
606 0.646604
607 0.646604
608 0.646604
609 0.646604
610 0.646604
611 0.646604
612 0.646701
613 0.646723
614 0.646723
615 0.646723
616 0.646723
617 0.64673
618 0.64673
619 0.64677
620 0.64677
621 0.64677
622 0.64677
623 0.64677
624 0.646785
625 0.646785
626 0.646791
627 0.646791
628 0.646791
629 0.646791
630 0.646791
631 0.646791
632 0.646791
633 0.64681
634 0.64681
635 0.64681
636 0.64681
637 0.64681
638 0.64681
639 0.64681
640 0.64681
641 0.64681
642 0.64681
643 0.64681
644 0.64681
645 0.64681
646 0.64681
647 0.646816
648 0.646846
649 0.646846
650 0.646867
651 0.646899
652 0.647
653 0.647042
654 0.647042
655 0.647042
656 0.647042
657 0.647042
658 0.647042
659 0.647042
660 0.647042
661 0.647042
662 0.647042
663 0.647042
664 0.647104
665 0.64711
666 0.647169
667 0.647169
668 0.647169
669 0.647169
670 0.647169
671 0.647169
672 0.647169
673 0.647169
674 0.647169
675 0.647172
676 0.647172
677 0.647187
678 0.647187
679 0.647194
680 0.647199
681 0.647199
682 0.647199
683 0.647199
684 0.647205
685 0.647206
686 0.647206
687 0.647206
688 0.647206
689 0.647206
690 0.647206
691 0.647206
692 0.647206
693 0.647206
694 0.647206
695 0.647206
696 0.647206
697 0.647206
698 0.647208
699 0.647208
700 0.647208
701 0.647208
702 0.647208
703 0.647208
704 0.647208
705 0.647208
706 0.647208
707 0.647208
708 0.647208
709 0.647208
710 0.64737
711 0.64737
712 0.64738
713 0.647393
714 0.647393
715 0.647393
716 0.647393
717 0.647411
718 0.647411
719 0.647411
720 0.647411
721 0.647574
722 0.647574
723 0.647574
724 0.647619
725 0.647674
726 0.647674
727 0.647674
728 0.647674
729 0.647981
730 0.648118
731 0.648118
732 0.648146
733 0.648149
734 0.648149
735 0.648149
736 0.648149
737 0.648149
738 0.648149
739 0.648149
740 0.648149
741 0.648149
742 0.648153
743 0.648153
744 0.648153
745 0.648153
746 0.648153
747 0.648153
748 0.648153
749 0.64817
750 0.64817
751 0.64817
752 0.64817
753 0.64817
754 0.648187
755 0.648187
756 0.648187
757 0.648187
758 0.648187
759 0.648196
760 0.648196
761 0.648209
762 0.648209
763 0.648209
764 0.648211
765 0.648211
766 0.648211
767 0.648211
768 0.648211
769 0.648263
770 0.648446
771 0.648446
772 0.648446
773 0.648446
774 0.648463
775 0.648463
776 0.648466
777 0.648466
778 0.648502
779 0.648502
780 0.648524
781 0.648524
782 0.648524
783 0.648524
784 0.648524
785 0.648527
786 0.648527
787 0.648541
788 0.648546
789 0.648546
790 0.648546
791 0.648546
792 0.648559
793 0.648559
794 0.648559
795 0.648583
796 0.648583
797 0.648583
798 0.648594
799 0.648594
800 0.648594
801 0.648594
802 0.648594
803 0.648594
804 0.648605
805 0.648605
806 0.648605
807 0.648605
808 0.648605
809 0.648605
810 0.648605
811 0.648605
812 0.648605
813 0.648605
814 0.648605
815 0.648605
816 0.648605
817 0.648605
818 0.648605
819 0.648605
820 0.648708
821 0.648708
822 0.648708
823 0.648708
824 0.648708
825 0.648726
826 0.648726
827 0.648726
828 0.648726
829 0.648726
830 0.648726
831 0.648726
832 0.648726
833 0.648726
834 0.648726
835 0.648726
836 0.648726
837 0.648726
838 0.648726
839 0.648759
840 0.648759
841 0.648759
842 0.648759
843 0.648759
844 0.648759
845 0.648759
846 0.648759
847 0.648759
848 0.64876
849 0.64878
850 0.64878
851 0.64878
852 0.64878
853 0.64878
854 0.64878
855 0.64878
856 0.64878
857 0.64885
858 0.64885
859 0.64885
860 0.64888
861 0.648916
862 0.648916
863 0.648916
864 0.648916
865 0.649105
866 0.649105
867 0.649105
868 0.649105
869 0.649105
870 0.649106
871 0.649106
872 0.649262
873 0.649262
874 0.649262
875 0.649262
876 0.649262
877 0.649262
878 0.649262
879 0.649276
880 0.649276
881 0.649276
882 0.649276
883 0.649286
884 0.649286
885 0.649286
886 0.649286
887 0.649286
888 0.649286
889 0.649286
890 0.649286
891 0.649286
892 0.649286
893 0.649316
894 0.649316
895 0.649316
896 0.649316
897 0.649316
898 0.649316
899 0.649316
900 0.649316
901 0.649316
902 0.649316
903 0.649316
904 0.649316
905 0.649316
906 0.649316
907 0.649316
908 0.649316
909 0.649316
910 0.649316
911 0.649316
912 0.649316
913 0.649323
914 0.649323
915 0.649323
916 0.649323
917 0.649323
918 0.649331
919 0.649331
920 0.649331
921 0.649331
922 0.649331
923 0.649378
924 0.649384
925 0.649387
926 0.64947
927 0.64947
928 0.64947
929 0.649532
930 0.649539
931 0.649539
932 0.649623
933 0.649623
934 0.649623
935 0.649623
936 0.649623
937 0.649623
938 0.649623
939 0.649623
940 0.649623
941 0.649623
942 0.649623
943 0.649629
944 0.649629
945 0.649629
946 0.649629
947 0.649629
948 0.649629
949 0.649659
950 0.649659
951 0.649659
952 0.649677
953 0.649677
954 0.649677
955 0.649677
956 0.649677
957 0.649686
958 0.649709
959 0.649709
960 0.649709
961 0.649709
962 0.64973
963 0.64973
964 0.649751
965 0.649751
966 0.649751
967 0.649751
968 0.649751
969 0.649751
970 0.649751
971 0.649751
972 0.649751
973 0.649751
974 0.649751
975 0.649751
976 0.649751
977 0.649751
978 0.649751
979 0.649751
980 0.649754
981 0.649754
982 0.649754
983 0.649754
984 0.649765
985 0.649765
986 0.649765
987 0.649765
988 0.649765
989 0.649765
990 0.649765
991 0.649765
992 0.649768
993 0.649768
994 0.649768
995 0.649847
996 0.649847
997 0.649852
998 0.649852
999 0.649852
1000 0.649852
1001 0.649852
1002 0.649852
1003 0.649852
1004 0.649857
1005 0.649908
1006 0.649908
1007 0.649908
1008 0.649908
1009 0.649908
1010 0.64992
1011 0.64992
1012 0.64992
1013 0.649932
1014 0.649932
1015 0.650053
1016 0.650069
1017 0.650069
1018 0.650069
1019 0.650069
1020 0.650069
1021 0.650069
1022 0.650069
1023 0.650154
1024 0.650154
1025 0.650154
1026 0.650154
1027 0.650154
1028 0.650154
1029 0.650169
1030 0.650169
1031 0.650169
1032 0.650169
1033 0.650169
1034 0.650169
1035 0.650196
1036 0.650196
1037 0.650196
1038 0.650196
1039 0.650196
1040 0.650196
1041 0.650196
1042 0.650196
1043 0.650228
1044 0.650259
1045 0.650259
1046 0.650259
1047 0.650268
1048 0.650278
1049 0.650278
1050 0.650295
1051 0.650295
1052 0.650295
1053 0.650339
1054 0.650339
1055 0.650339
1056 0.650342
1057 0.650397
1058 0.650397
1059 0.650415
1060 0.650415
1061 0.650415
1062 0.650415
1063 0.650415
1064 0.650415
1065 0.650415
1066 0.650415
1067 0.650505
1068 0.650505
1069 0.650505
1070 0.650505
1071 0.650505
1072 0.650505
1073 0.650505
1074 0.650505
1075 0.650505
1076 0.650595
1077 0.650595
1078 0.650595
1079 0.650595
1080 0.650595
1081 0.650595
1082 0.650595
1083 0.650595
1084 0.650595
1085 0.650595
1086 0.650595
1087 0.650605
1088 0.650605
1089 0.650605
1090 0.650605
1091 0.650605
1092 0.650605
1093 0.650605
1094 0.650605
1095 0.650615
1096 0.650678
1097 0.650678
1098 0.650678
1099 0.650678
1100 0.650678
1101 0.650678
1102 0.650678
1103 0.650678
1104 0.650678
1105 0.650678
1106 0.650678
1107 0.650678
1108 0.650678
1109 0.650678
1110 0.650678
1111 0.650678
1112 0.650678
1113 0.650678
1114 0.650678
1115 0.650678
1116 0.650678
1117 0.650678
1118 0.650678
1119 0.650678
1120 0.650678
1121 0.650678
1122 0.650678
1123 0.650678
1124 0.650678
1125 0.650678
1126 0.650678
1127 0.650678
1128 0.650678
1129 0.650678
1130 0.650678
1131 0.650678
1132 0.650678
1133 0.650678
1134 0.650678
1135 0.650678
1136 0.650678
1137 0.650678
1138 0.650678
1139 0.650678
1140 0.650678
1141 0.6507
1142 0.6507
1143 0.6507
1144 0.6507
1145 0.6507
1146 0.6507
1147 0.6507
1148 0.6507
1149 0.650705
1150 0.650705
1151 0.650705
1152 0.650705
1153 0.650705
1154 0.65072
1155 0.65072
1156 0.65072
1157 0.65072
1158 0.650775
1159 0.650775
1160 0.650775
1161 0.650775
1162 0.650775
1163 0.650775
1164 0.650775
1165 0.650792
1166 0.650792
1167 0.650792
1168 0.650792
1169 0.650792
1170 0.650792
1171 0.650792
1172 0.650792
1173 0.650792
1174 0.650792
1175 0.650792
1176 0.650792
1177 0.650792
1178 0.650792
1179 0.650792
1180 0.650792
1181 0.650843
1182 0.650843
1183 0.650843
1184 0.650843
1185 0.650843
1186 0.650848
1187 0.650848
1188 0.650848
1189 0.650848
1190 0.650848
1191 0.650848
1192 0.650897
1193 0.650922
1194 0.650925
1195 0.650925
1196 0.650925
1197 0.650928
1198 0.650928
1199 0.650928
1200 0.650928
1201 0.650928
1202 0.650928
1203 0.650928
1204 0.650928
1205 0.650928
1206 0.65093
1207 0.65093
1208 0.65093
1209 0.65093
1210 0.650936
1211 0.650936
1212 0.650936
1213 0.650936
1214 0.650936
1215 0.650936
1216 0.650936
1217 0.650936
1218 0.650936
1219 0.650936
1220 0.650936
1221 0.650936
1222 0.650936
1223 0.650936
1224 0.650936
1225 0.650936
1226 0.650936
1227 0.650936
1228 0.650936
1229 0.650936
1230 0.650936
1231 0.650936
1232 0.650944
1233 0.650976
1234 0.651013
1235 0.651025
1236 0.651025
1237 0.651025
1238 0.651025
1239 0.651025
1240 0.651033
1241 0.651033
1242 0.651033
1243 0.651036
1244 0.651036
1245 0.651036
1246 0.651036
1247 0.651036
1248 0.651036
1249 0.651082
1250 0.651105
1251 0.651105
1252 0.651105
1253 0.651105
1254 0.651105
1255 0.651105
1256 0.651105
1257 0.651105
1258 0.651105
1259 0.651105
1260 0.651105
1261 0.651111
1262 0.651111
1263 0.651148
1264 0.651148
1265 0.651148
1266 0.651148
1267 0.651148
1268 0.651148
1269 0.651185
1270 0.651185
1271 0.651185
1272 0.651185
1273 0.651185
1274 0.651185
1275 0.651185
1276 0.651185
1277 0.651185
1278 0.651185
1279 0.651185
1280 0.651185
1281 0.651185
1282 0.651188
1283 0.651209
1284 0.651209
1285 0.651209
1286 0.651209
1287 0.651209
1288 0.651209
1289 0.651209
1290 0.651209
1291 0.651209
1292 0.651209
1293 0.651209
1294 0.651209
1295 0.651209
1296 0.651209
1297 0.651209
1298 0.651209
1299 0.651209
1300 0.651209
1301 0.651227
1302 0.651227
1303 0.651227
1304 0.651227
1305 0.651227
1306 0.651227
1307 0.651227
1308 0.651227
1309 0.651227
1310 0.651227
1311 0.651227
1312 0.651227
1313 0.651253
1314 0.651253
1315 0.651253
1316 0.651253
1317 0.651257
1318 0.651257
1319 0.651257
1320 0.651257
1321 0.651257
1322 0.651257
1323 0.651257
1324 0.651257
1325 0.651257
1326 0.651257
1327 0.651257
1328 0.651257
1329 0.65126
1330 0.65126
1331 0.65126
1332 0.651265
1333 0.651265
1334 0.651265
1335 0.651265
1336 0.651265
1337 0.651265
1338 0.651265
1339 0.651265
1340 0.651265
1341 0.651265
1342 0.651265
1343 0.651265
1344 0.651265
1345 0.651265
1346 0.651265
1347 0.651265
1348 0.651265
1349 0.651366
1350 0.651366
1351 0.651366
1352 0.651366
1353 0.651374
1354 0.651374
1355 0.651383
1356 0.651383
1357 0.651383
1358 0.651383
1359 0.651383
1360 0.651383
1361 0.651383
1362 0.651383
1363 0.651383
1364 0.651383
1365 0.651383
1366 0.651383
1367 0.651383
1368 0.651383
1369 0.651383
1370 0.651383
1371 0.651383
1372 0.651383
1373 0.651383
1374 0.651383
1375 0.651383
1376 0.651383
1377 0.651399
1378 0.651399
1379 0.651399
1380 0.651399
1381 0.651399
1382 0.651399
1383 0.651399
1384 0.651399
1385 0.651399
1386 0.651399
1387 0.651399
1388 0.651399
1389 0.651399
1390 0.651399
1391 0.651399
1392 0.651399
1393 0.651399
1394 0.651399
1395 0.651399
1396 0.651399
1397 0.651399
1398 0.651399
1399 0.651399
1400 0.651399
1401 0.651399
1402 0.651399
1403 0.651399
1404 0.651399
1405 0.651399
1406 0.651399
1407 0.651399
1408 0.651399
1409 0.651399
1410 0.651399
1411 0.651399
1412 0.651414
1413 0.651414
1414 0.651414
1415 0.651414
1416 0.651414
1417 0.651414
1418 0.651414
1419 0.651414
1420 0.651414
1421 0.651414
1422 0.651414
1423 0.651414
1424 0.651414
1425 0.651414
1426 0.651414
1427 0.651414
1428 0.651414
1429 0.651414
1430 0.651414
1431 0.651414
1432 0.651414
1433 0.651414
1434 0.651414
1435 0.651414
1436 0.651414
1437 0.651414
1438 0.651414
1439 0.651414
1440 0.651427
1441 0.651427
1442 0.651427
1443 0.651427
1444 0.651427
1445 0.651479
1446 0.651511
1447 0.651511
1448 0.651511
1449 0.651511
1450 0.651512
1451 0.651519
1452 0.651519
1453 0.651521
1454 0.651521
1455 0.651521
1456 0.651521
1457 0.651521
1458 0.651521
1459 0.651521
1460 0.651521
1461 0.651521
1462 0.651542
1463 0.651542
1464 0.651542
1465 0.651542
1466 0.651542
1467 0.651542
1468 0.651542
1469 0.651542
1470 0.651542
1471 0.651552
1472 0.651552
1473 0.651552
1474 0.651552
1475 0.651552
1476 0.651552
1477 0.651552
1478 0.651552
1479 0.651552
1480 0.651552
1481 0.651552
1482 0.651552
1483 0.651552
1484 0.651552
1485 0.651552
1486 0.651552
1487 0.651552
1488 0.651552
1489 0.651552
1490 0.651552
1491 0.651552
1492 0.651552
1493 0.651552
1494 0.651552
1495 0.651552
1496 0.651552
1497 0.651552
1498 0.651552
1499 0.651552
1500 0.651552
1501 0.651553
1502 0.651553
1503 0.651553
1504 0.651553
1505 0.651553
1506 0.651553
1507 0.651553
1508 0.651553
1509 0.651553
1510 0.651553
1511 0.651553
1512 0.651572
1513 0.651572
1514 0.651572
1515 0.651572
1516 0.651572
1517 0.651572
1518 0.651572
1519 0.651572
1520 0.651572
1521 0.651572
1522 0.651572
1523 0.651572
1524 0.651572
1525 0.651572
1526 0.651572
1527 0.651572
1528 0.651572
1529 0.651572
1530 0.651572
1531 0.651572
1532 0.651572
1533 0.651572
1534 0.651572
1535 0.651572
1536 0.651572
1537 0.651585
1538 0.651585
1539 0.651585
1540 0.651585
1541 0.651585
1542 0.651585
1543 0.651585
1544 0.651585
1545 0.651585
1546 0.651585
1547 0.651585
1548 0.651585
1549 0.651585
1550 0.651585
1551 0.651585
1552 0.651585
1553 0.651585
1554 0.651585
1555 0.651585
1556 0.651585
1557 0.651585
1558 0.651585
1559 0.651598
1560 0.651598
1561 0.651598
1562 0.651598
1563 0.651598
1564 0.651598
1565 0.651603
1566 0.651603
1567 0.651603
1568 0.651603
1569 0.651603
1570 0.651603
1571 0.651603
1572 0.651603
1573 0.651603
1574 0.651603
1575 0.651603
1576 0.651603
1577 0.651603
1578 0.651603
1579 0.651653
1580 0.651653
1581 0.651653
1582 0.651653
1583 0.651653
1584 0.651653
1585 0.651653
1586 0.651653
1587 0.651653
1588 0.651653
1589 0.651653
1590 0.651653
1591 0.651653
1592 0.651653
1593 0.651686
1594 0.651686
1595 0.651686
1596 0.651686
1597 0.651686
1598 0.651686
1599 0.651686
1600 0.651686
1601 0.651686
1602 0.651737
1603 0.651737
1604 0.651759
1605 0.651759
1606 0.651759
1607 0.651759
1608 0.651759
1609 0.651759
1610 0.651813
1611 0.651813
1612 0.651813
1613 0.651813
1614 0.651813
1615 0.651813
1616 0.651813
1617 0.651813
1618 0.651813
1619 0.651813
1620 0.651813
1621 0.651813
1622 0.651813
1623 0.651813
1624 0.651813
1625 0.651813
1626 0.651813
1627 0.651813
1628 0.651813
1629 0.651813
1630 0.651916
1631 0.651916
1632 0.651916
1633 0.651975
1634 0.651975
1635 0.651975
1636 0.651975
1637 0.651975
1638 0.652004
1639 0.652004
1640 0.652004
1641 0.652004
1642 0.652004
1643 0.652136
1644 0.652136
1645 0.652136
1646 0.65226
1647 0.65226
1648 0.65226
1649 0.65226
1650 0.65226
1651 0.65226
1652 0.65226
1653 0.65226
1654 0.65226
1655 0.65226
1656 0.65226
1657 0.65226
1658 0.65226
1659 0.65226
1660 0.65226
1661 0.65226
1662 0.65226
1663 0.65226
1664 0.65226
1665 0.65226
1666 0.65226
1667 0.65226
1668 0.65226
1669 0.65226
1670 0.65226
1671 0.65226
1672 0.65226
1673 0.65226
1674 0.65226
1675 0.65226
1676 0.65226
1677 0.65226
1678 0.65226
1679 0.65226
1680 0.65226
1681 0.652349
1682 0.652352
1683 0.652352
1684 0.652352
1685 0.652352
1686 0.652352
1687 0.652352
1688 0.652352
1689 0.652352
1690 0.652352
1691 0.652352
1692 0.652352
1693 0.652352
1694 0.652352
1695 0.652352
1696 0.652352
1697 0.652352
1698 0.652372
1699 0.652373
1700 0.652374
1701 0.652374
1702 0.652374
1703 0.652374
1704 0.652374
1705 0.652374
1706 0.652374
1707 0.652374
1708 0.652374
1709 0.652374
1710 0.652374
1711 0.652374
1712 0.652374
1713 0.652374
1714 0.652374
1715 0.652374
1716 0.652375
1717 0.652375
1718 0.652375
1719 0.652375
1720 0.652375
1721 0.652378
1722 0.652378
1723 0.652378
1724 0.65238
1725 0.65238
1726 0.65238
1727 0.65238
1728 0.65238
1729 0.65238
1730 0.65238
1731 0.65238
1732 0.65238
1733 0.65238
1734 0.65238
1735 0.65238
1736 0.65238
1737 0.65238
1738 0.65238
1739 0.65238
1740 0.65238
1741 0.65238
1742 0.65238
1743 0.65238
1744 0.65238
1745 0.65238
1746 0.65238
1747 0.65238
1748 0.65238
1749 0.65238
1750 0.65238
1751 0.65238
1752 0.65238
1753 0.65238
1754 0.65238
1755 0.652382
1756 0.652382
1757 0.652382
1758 0.652382
1759 0.652382
1760 0.652382
1761 0.652382
1762 0.652382
1763 0.652382
1764 0.652382
1765 0.652382
1766 0.652382
1767 0.652382
1768 0.652382
1769 0.652382
1770 0.652382
1771 0.652382
1772 0.652382
1773 0.652382
1774 0.652382
1775 0.652382
1776 0.652543
1777 0.652543
1778 0.652543
1779 0.652543
1780 0.652543
1781 0.652543
1782 0.652543
1783 0.652543
1784 0.652543
1785 0.652543
1786 0.652543
1787 0.652548
1788 0.652548
1789 0.652563
1790 0.652563
1791 0.652563
1792 0.652563
1793 0.652569
1794 0.652569
1795 0.652569
1796 0.652569
1797 0.652569
1798 0.652569
1799 0.652569
1800 0.652569
1801 0.652569
1802 0.652569
1803 0.652569
1804 0.652569
1805 0.652569
1806 0.652569
1807 0.652569
1808 0.652569
1809 0.652569
1810 0.652569
1811 0.652569
1812 0.652569
1813 0.652569
1814 0.652569
1815 0.652569
1816 0.652569
1817 0.652569
1818 0.652569
1819 0.652569
1820 0.652569
1821 0.652569
1822 0.652609
1823 0.652609
1824 0.652609
1825 0.652609
1826 0.652609
1827 0.652609
1828 0.652609
1829 0.65262
1830 0.652626
1831 0.652627
1832 0.652627
1833 0.652627
1834 0.652627
1835 0.652627
1836 0.652627
1837 0.652627
1838 0.652627
1839 0.652627
1840 0.652627
1841 0.652627
1842 0.652627
1843 0.652648
1844 0.652648
1845 0.652648
1846 0.652648
1847 0.652649
1848 0.652649
1849 0.652649
1850 0.652649
1851 0.652649
1852 0.652649
1853 0.652649
1854 0.652649
1855 0.652649
1856 0.652649
1857 0.652649
1858 0.652649
1859 0.65266
1860 0.65266
1861 0.65266
1862 0.65274
1863 0.652752
1864 0.652806
1865 0.652806
1866 0.652806
1867 0.652806
1868 0.652806
1869 0.652806
1870 0.652806
1871 0.652806
1872 0.652806
1873 0.652806
1874 0.652806
1875 0.652806
1876 0.652806
1877 0.652806
1878 0.652806
1879 0.652806
1880 0.652806
1881 0.652806
1882 0.652806
1883 0.652806
1884 0.652806
1885 0.652806
1886 0.652806
1887 0.652806
1888 0.652806
1889 0.652806
1890 0.652806
1891 0.652806
1892 0.652806
1893 0.652806
1894 0.652806
1895 0.652806
1896 0.652842
1897 0.652842
1898 0.652842
1899 0.652842
1900 0.652842
1901 0.652842
1902 0.652842
1903 0.652842
1904 0.652846
1905 0.652846
1906 0.652846
1907 0.652846
1908 0.652846
1909 0.652846
1910 0.652846
1911 0.652846
1912 0.652846
1913 0.652846
1914 0.652846
1915 0.652846
1916 0.652849
1917 0.652849
1918 0.652849
1919 0.652849
1920 0.652849
1921 0.652849
1922 0.652849
1923 0.652849
1924 0.652849
1925 0.652849
1926 0.652856
1927 0.652856
1928 0.652856
1929 0.652856
1930 0.652856
1931 0.652856
1932 0.652856
1933 0.652856
1934 0.652856
1935 0.652856
1936 0.652856
1937 0.652856
1938 0.652859
1939 0.652988
1940 0.652988
1941 0.652988
1942 0.652988
1943 0.65299
1944 0.65299
1945 0.65299
1946 0.65299
1947 0.65299
1948 0.65299
1949 0.65299
1950 0.65299
1951 0.65299
1952 0.65299
1953 0.65299
1954 0.65299
1955 0.65299
1956 0.65299
1957 0.65299
1958 0.65299
1959 0.653007
1960 0.653007
1961 0.653014
1962 0.653014
1963 0.653014
1964 0.653014
1965 0.653018
1966 0.653018
1967 0.653018
1968 0.653018
1969 0.653018
1970 0.653018
1971 0.653022
1972 0.653022
1973 0.653022
1974 0.653022
1975 0.653022
1976 0.653022
1977 0.653022
1978 0.653022
1979 0.653071
1980 0.653071
1981 0.653071
1982 0.653071
1983 0.653071
1984 0.653071
1985 0.653072
1986 0.653072
1987 0.653072
1988 0.653072
1989 0.653072
1990 0.653072
1991 0.653072
1992 0.653072
1993 0.653072
1994 0.653072
1995 0.653072
1996 0.653072
1997 0.653072
1998 0.653072
1999 0.653072
2000 0.653072
2001 0.653072
2002 0.653072
2003 0.653072
2004 0.653072
2005 0.653072
2006 0.653072
2007 0.65308
2008 0.65308
2009 0.65308
2010 0.65308
2011 0.65308
2012 0.65308
2013 0.653084
2014 0.653084
2015 0.653179
2016 0.653185
2017 0.653185
2018 0.653185
2019 0.653185
2020 0.653203
2021 0.653233
2022 0.653233
2023 0.653234
2024 0.653234
2025 0.653234
2026 0.653234
2027 0.653252
2028 0.653252
2029 0.653252
2030 0.653252
2031 0.653252
2032 0.653252
2033 0.653252
2034 0.653252
2035 0.653252
2036 0.653252
2037 0.653252
2038 0.653252
2039 0.653252
2040 0.653252
2041 0.653252
2042 0.653252
2043 0.653252
2044 0.653258
2045 0.653258
2046 0.653258
2047 0.653258
2048 0.653258
2049 0.653258
2050 0.653258
2051 0.653258
2052 0.653258
2053 0.653258
2054 0.653258
2055 0.653258
2056 0.653288
2057 0.653288
2058 0.653288
2059 0.653288
2060 0.653288
2061 0.653288
2062 0.653288
2063 0.653288
2064 0.653288
2065 0.653288
2066 0.653288
2067 0.653288
2068 0.653288
2069 0.653288
2070 0.653288
2071 0.653288
2072 0.653288
2073 0.653288
2074 0.653288
2075 0.653288
2076 0.653288
2077 0.653288
2078 0.653288
2079 0.653293
2080 0.653293
2081 0.653293
2082 0.653293
2083 0.653293
2084 0.653293
2085 0.653293
2086 0.653293
2087 0.653293
2088 0.653293
2089 0.653293
2090 0.653293
2091 0.653293
2092 0.653293
2093 0.653293
2094 0.653316
2095 0.653316
2096 0.653318
2097 0.653318
2098 0.653318
2099 0.653318
2100 0.653341
2101 0.653341
2102 0.653341
2103 0.653348
2104 0.653348
2105 0.653348
2106 0.653348
2107 0.65336
2108 0.653372
2109 0.653372
2110 0.653372
2111 0.653372
2112 0.653372
2113 0.653372
2114 0.653372
2115 0.653372
2116 0.65338
2117 0.65338
2118 0.65338
2119 0.65338
2120 0.65338
2121 0.65338
2122 0.653388
2123 0.653388
2124 0.653388
2125 0.653388
2126 0.653388
2127 0.653388
2128 0.653388
2129 0.653388
2130 0.653388
2131 0.653388
2132 0.653388
2133 0.653388
2134 0.653388
2135 0.653388
2136 0.653388
2137 0.653388
2138 0.653388
2139 0.653388
2140 0.653402
2141 0.653402
2142 0.653402
2143 0.653402
2144 0.653402
2145 0.653402
2146 0.653402
2147 0.653402
2148 0.653402
2149 0.653402
2150 0.653402
2151 0.653402
2152 0.653402
2153 0.653402
2154 0.653402
2155 0.653402
2156 0.653402
2157 0.653402
2158 0.653402
2159 0.653402
2160 0.653402
2161 0.653402
2162 0.653402
2163 0.653402
2164 0.653402
2165 0.653402
2166 0.653402
2167 0.653402
2168 0.653402
2169 0.653402
2170 0.653402
2171 0.653402
2172 0.653402
2173 0.653402
2174 0.653402
2175 0.653402
2176 0.653402
2177 0.653402
2178 0.65341
2179 0.65341
2180 0.65341
2181 0.65341
2182 0.65341
2183 0.65341
2184 0.65341
2185 0.653413
2186 0.653413
2187 0.653413
2188 0.653413
2189 0.653413
2190 0.653413
2191 0.653435
2192 0.653435
2193 0.653435
2194 0.653435
2195 0.653435
2196 0.653474
2197 0.653474
2198 0.653474
2199 0.653474
2200 0.653474
2201 0.653474
2202 0.653474
2203 0.653474
2204 0.653474
2205 0.653474
2206 0.653474
2207 0.653474
2208 0.653474
2209 0.653474
2210 0.653474
2211 0.653474
2212 0.653474
2213 0.653474
2214 0.653477
2215 0.653477
2216 0.653477
2217 0.653477
2218 0.653477
2219 0.653477
2220 0.653477
2221 0.653477
2222 0.653477
2223 0.653477
2224 0.653477
2225 0.653477
2226 0.653477
2227 0.653477
2228 0.653477
2229 0.653477
2230 0.653486
2231 0.653486
2232 0.653486
2233 0.653486
2234 0.653486
2235 0.653486
2236 0.653486
2237 0.653486
2238 0.653486
2239 0.653486
2240 0.653486
2241 0.653486
2242 0.653486
2243 0.653486
2244 0.653486
2245 0.653486
2246 0.653486
2247 0.653486
2248 0.653529
2249 0.653545
2250 0.653545
2251 0.653545
2252 0.653545
2253 0.653545
2254 0.653545
2255 0.653545
2256 0.653545
2257 0.653545
2258 0.653566
2259 0.653566
2260 0.653566
2261 0.653566
2262 0.65358
2263 0.65358
2264 0.65358
2265 0.65358
2266 0.65358
2267 0.65358
2268 0.65358
2269 0.65358
2270 0.65358
2271 0.65358
2272 0.65358
2273 0.65358
2274 0.65358
2275 0.65358
2276 0.65358
2277 0.65358
2278 0.65358
2279 0.65358
2280 0.65358
2281 0.65358
2282 0.65358
2283 0.65358
2284 0.65358
2285 0.65358
2286 0.65358
2287 0.65358
2288 0.65358
2289 0.65358
2290 0.65358
2291 0.65358
2292 0.65358
2293 0.65358
2294 0.65358
2295 0.65358
2296 0.65358
2297 0.65358
2298 0.653587
2299 0.653587
2300 0.653591
2301 0.653591
2302 0.653591
2303 0.653591
2304 0.653591
2305 0.653591
2306 0.653591
2307 0.653599
2308 0.653599
2309 0.653599
2310 0.653599
2311 0.653599
2312 0.653599
2313 0.653599
2314 0.653599
2315 0.653599
2316 0.653599
2317 0.653599
2318 0.653599
2319 0.653599
2320 0.653599
2321 0.653599
2322 0.653599
2323 0.653599
2324 0.653599
2325 0.653599
2326 0.653599
2327 0.653599
2328 0.653599
2329 0.653599
2330 0.653599
2331 0.653599
2332 0.653599
2333 0.653599
2334 0.653599
2335 0.653599
2336 0.653599
2337 0.653599
2338 0.653599
2339 0.653599
2340 0.653599
2341 0.653599
2342 0.653599
2343 0.653599
2344 0.653599
2345 0.653599
2346 0.653599
2347 0.653599
2348 0.653599
2349 0.653599
2350 0.653599
2351 0.653599
2352 0.653599
2353 0.653612
2354 0.653612
2355 0.653612
2356 0.653612
2357 0.653612
2358 0.653612
2359 0.653612
2360 0.653612
2361 0.653612
2362 0.653612
2363 0.653612
2364 0.653612
2365 0.653612
2366 0.653612
2367 0.653612
2368 0.653612
2369 0.653612
2370 0.653612
2371 0.653612
2372 0.653612
2373 0.653612
2374 0.653612
2375 0.653612
2376 0.653612
2377 0.653612
2378 0.653612
2379 0.653612
2380 0.653612
2381 0.653612
2382 0.653612
2383 0.653612
2384 0.653612
2385 0.653612
2386 0.653612
2387 0.653612
2388 0.653612
2389 0.653612
2390 0.653612
2391 0.653612
2392 0.653612
2393 0.653617
2394 0.653617
2395 0.653617
2396 0.653617
2397 0.653617
2398 0.653617
2399 0.653617
2400 0.653617
2401 0.653617
2402 0.653617
2403 0.653617
2404 0.653617
2405 0.653617
2406 0.653617
2407 0.653617
2408 0.653617
2409 0.653617
2410 0.653617
2411 0.653617
2412 0.653617
2413 0.653617
2414 0.653617
2415 0.653617
2416 0.653617
2417 0.653617
2418 0.653617
2419 0.653617
2420 0.653617
2421 0.653617
2422 0.653617
2423 0.653617
2424 0.653617
2425 0.653617
2426 0.653617
2427 0.653617
2428 0.653617
2429 0.653617
2430 0.653617
2431 0.653617
2432 0.653617
2433 0.653621
2434 0.653621
2435 0.653621
2436 0.653745
2437 0.653745
2438 0.653745
2439 0.653745
2440 0.653745
2441 0.653745
2442 0.653745
2443 0.653745
2444 0.653745
2445 0.653745
2446 0.653745
2447 0.653745
2448 0.653745
2449 0.653745
2450 0.653745
2451 0.653745
2452 0.653745
2453 0.653745
2454 0.653745
2455 0.653745
2456 0.653745
2457 0.653745
2458 0.653745
2459 0.653745
2460 0.653745
2461 0.653745
2462 0.653745
2463 0.653745
2464 0.653745
2465 0.653745
2466 0.653881
2467 0.653881
2468 0.653881
2469 0.653881
2470 0.653881
2471 0.653881
2472 0.653881
2473 0.653881
2474 0.653881
2475 0.653881
2476 0.653881
2477 0.653881
2478 0.653881
2479 0.653881
2480 0.653881
2481 0.653881
2482 0.653881
2483 0.653881
2484 0.653881
2485 0.653881
2486 0.653887
2487 0.653887
2488 0.653887
2489 0.653887
2490 0.653887
2491 0.653887
2492 0.653887
2493 0.653887
2494 0.653887
2495 0.653887
2496 0.653887
2497 0.653887
2498 0.653887
2499 0.653887
2500 0.653887
2501 0.653887
2502 0.653887
2503 0.653887
2504 0.653887
2505 0.653887
2506 0.653887
2507 0.653887
2508 0.653887
2509 0.653887
2510 0.653887
2511 0.653887
2512 0.653887
2513 0.653887
2514 0.653887
2515 0.653887
2516 0.653887
2517 0.653887
2518 0.653887
2519 0.653887
2520 0.653887
2521 0.653887
2522 0.653887
2523 0.653887
2524 0.653887
2525 0.653887
2526 0.653887
2527 0.653887
2528 0.653887
2529 0.653887
2530 0.653887
2531 0.653887
2532 0.653887
2533 0.653887
2534 0.653887
2535 0.653887
2536 0.653887
2537 0.653887
2538 0.653887
2539 0.653887
2540 0.653887
2541 0.653887
2542 0.653887
2543 0.653887
2544 0.653887
2545 0.653887
2546 0.653887
2547 0.653887
2548 0.653887
2549 0.653887
2550 0.653887
2551 0.653887
2552 0.653887
2553 0.65393
2554 0.65393
2555 0.65393
2556 0.65393
2557 0.653952
2558 0.653952
2559 0.653952
2560 0.653952
2561 0.653952
2562 0.653952
2563 0.653952
2564 0.653952
2565 0.653952
2566 0.653952
2567 0.653957
2568 0.653963
2569 0.653963
2570 0.653963
2571 0.653963
2572 0.653963
2573 0.653963
2574 0.653963
2575 0.653963
2576 0.653963
2577 0.653963
2578 0.653963
2579 0.653963
2580 0.653963
2581 0.653963
2582 0.653963
2583 0.653963
2584 0.653963
2585 0.653963
2586 0.653963
2587 0.653963
2588 0.653963
2589 0.653963
2590 0.653963
2591 0.653963
2592 0.653963
2593 0.653963
2594 0.653963
2595 0.653963
2596 0.653963
2597 0.653963
2598 0.653963
2599 0.653963
2600 0.653963
2601 0.653963
2602 0.653963
2603 0.653963
2604 0.653963
2605 0.653963
2606 0.653963
2607 0.653963
2608 0.653963
2609 0.653963
2610 0.653963
2611 0.653963
2612 0.653963
2613 0.653963
2614 0.653963
2615 0.653963
2616 0.653963
2617 0.653963
2618 0.653963
2619 0.653963
2620 0.653963
2621 0.653963
2622 0.653963
2623 0.653963
2624 0.653963
2625 0.653963
2626 0.653963
2627 0.653963
2628 0.653963
2629 0.653963
2630 0.653963
2631 0.653963
2632 0.653963
2633 0.653963
2634 0.653963
2635 0.653963
2636 0.653977
2637 0.653977
2638 0.653977
2639 0.653977
2640 0.653977
2641 0.653977
2642 0.653977
2643 0.653977
2644 0.653977
2645 0.653977
2646 0.653999
2647 0.653999
2648 0.653999
2649 0.653999
2650 0.654005
2651 0.654005
2652 0.654005
2653 0.654005
2654 0.654005
2655 0.654005
2656 0.654005
2657 0.654008
2658 0.654008
2659 0.654008
2660 0.654008
2661 0.654008
2662 0.654008
2663 0.654038
2664 0.654038
2665 0.654038
2666 0.654038
2667 0.654038
2668 0.654038
2669 0.654038
2670 0.654038
2671 0.654038
2672 0.654053
2673 0.654053
2674 0.654053
2675 0.654053
2676 0.654115
2677 0.654115
2678 0.654115
2679 0.654119
2680 0.654119
2681 0.654119
2682 0.654119
2683 0.654119
2684 0.654119
2685 0.654119
2686 0.654121
2687 0.654121
2688 0.654121
2689 0.654121
2690 0.654126
2691 0.654126
2692 0.654126
2693 0.654126
2694 0.654126
2695 0.654131
2696 0.654131
2697 0.654131
2698 0.654131
2699 0.654131
2700 0.654131
2701 0.654131
2702 0.654131
2703 0.654131
2704 0.654131
2705 0.654131
2706 0.654171
2707 0.654171
2708 0.654171
2709 0.654171
2710 0.654171
2711 0.654171
2712 0.654171
2713 0.654171
2714 0.654171
2715 0.654171
2716 0.654171
2717 0.654171
2718 0.654171
2719 0.654171
2720 0.654171
2721 0.654171
2722 0.654171
2723 0.654171
2724 0.654171
2725 0.654171
2726 0.654171
2727 0.654171
2728 0.654171
2729 0.654171
2730 0.654171
2731 0.654171
2732 0.654171
2733 0.654171
2734 0.654171
2735 0.654171
2736 0.654171
2737 0.654171
2738 0.654171
2739 0.654171
2740 0.654171
2741 0.654171
2742 0.654171
2743 0.654171
2744 0.654171
2745 0.654171
2746 0.654171
2747 0.654171
2748 0.654171
2749 0.654171
2750 0.654171
2751 0.654171
2752 0.654247
2753 0.654247
2754 0.654247
2755 0.654247
2756 0.654247
2757 0.654247
2758 0.654247
2759 0.654273
2760 0.654273
2761 0.654273
2762 0.654273
2763 0.654273
2764 0.654273
2765 0.654273
2766 0.654273
2767 0.654277
2768 0.654277
2769 0.654277
2770 0.654277
2771 0.654277
2772 0.654277
2773 0.654277
2774 0.654277
2775 0.654277
2776 0.654277
2777 0.654277
2778 0.654277
2779 0.654277
2780 0.654277
2781 0.654277
2782 0.654277
2783 0.654277
2784 0.654282
2785 0.654282
2786 0.654285
2787 0.654285
2788 0.654285
2789 0.654285
2790 0.654285
2791 0.654298
2792 0.654298
2793 0.654298
2794 0.654298
2795 0.654298
2796 0.654298
2797 0.654298
2798 0.654298
2799 0.654298
2800 0.654298
2801 0.654298
2802 0.654298
2803 0.654298
2804 0.654298
2805 0.654306
2806 0.654306
2807 0.654306
2808 0.654306
2809 0.654306
2810 0.654306
2811 0.654355
2812 0.654355
2813 0.654355
2814 0.654355
2815 0.654355
2816 0.654355
2817 0.654355
2818 0.65436
2819 0.65436
2820 0.65436
2821 0.654367
2822 0.654367
2823 0.654367
2824 0.654367
2825 0.654367
2826 0.654367
2827 0.654367
2828 0.654367
2829 0.654367
2830 0.654367
2831 0.654367
2832 0.654367
2833 0.654367
2834 0.654367
2835 0.654367
2836 0.654367
2837 0.654367
2838 0.654367
2839 0.654367
2840 0.654367
2841 0.654367
2842 0.654367
2843 0.654367
2844 0.654367
2845 0.654374
2846 0.654374
2847 0.654374
2848 0.654374
2849 0.654374
2850 0.654374
2851 0.654374
2852 0.654374
2853 0.654374
2854 0.654374
2855 0.654374
2856 0.654374
2857 0.654469
2858 0.654469
2859 0.654469
2860 0.654469
2861 0.654469
2862 0.654469
2863 0.654469
2864 0.654469
2865 0.654469
2866 0.654469
2867 0.654469
2868 0.654469
2869 0.654469
2870 0.654469
2871 0.654469
2872 0.654469
2873 0.654469
2874 0.654469
2875 0.654469
2876 0.654469
2877 0.654469
2878 0.654469
2879 0.654469
2880 0.654469
2881 0.654469
2882 0.654473
2883 0.654473
2884 0.654473
2885 0.654473
2886 0.654473
2887 0.654473
2888 0.654473
2889 0.654473
2890 0.654473
2891 0.654473
2892 0.654473
2893 0.654473
2894 0.654473
2895 0.654473
2896 0.654473
2897 0.654473
2898 0.654473
2899 0.654473
2900 0.654473
2901 0.654473
2902 0.654473
2903 0.654473
2904 0.654473
2905 0.654473
2906 0.654473
2907 0.654473
2908 0.654473
2909 0.654473
2910 0.654473
2911 0.654473
2912 0.654473
2913 0.654473
2914 0.654473
2915 0.654473
2916 0.654473
2917 0.654473
2918 0.654473
2919 0.654473
2920 0.654473
2921 0.654473
2922 0.654473
2923 0.654473
2924 0.654473
2925 0.654479
2926 0.654479
2927 0.654479
2928 0.654479
2929 0.654479
2930 0.654479
2931 0.654479
2932 0.654479
2933 0.654479
2934 0.654483
2935 0.654483
2936 0.654483
2937 0.654483
2938 0.654483
2939 0.654483
2940 0.654483
2941 0.654483
2942 0.654483
2943 0.654483
2944 0.654483
2945 0.654483
2946 0.654483
2947 0.654483
2948 0.654483
2949 0.654483
2950 0.654483
2951 0.654483
2952 0.654483
2953 0.65454
2954 0.65454
2955 0.65454
2956 0.65454
2957 0.65454
2958 0.65454
2959 0.65454
2960 0.65454
2961 0.65454
2962 0.65454
2963 0.65454
2964 0.65454
2965 0.65454
2966 0.654547
2967 0.654547
2968 0.654547
2969 0.654547
2970 0.654547
2971 0.654547
2972 0.654547
2973 0.654547
2974 0.654547
2975 0.654547
2976 0.654547
2977 0.654547
2978 0.654547
2979 0.654547
2980 0.654547
2981 0.654547
2982 0.654547
2983 0.654547
2984 0.654547
2985 0.654547
2986 0.654547
2987 0.654547
2988 0.654547
2989 0.654547
2990 0.654547
2991 0.654547
2992 0.654547
2993 0.654547
2994 0.654547
2995 0.654547
2996 0.654547
2997 0.654547
2998 0.654547
2999 0.654547
3000 0.654547
3001 0.654547
3002 0.654547
3003 0.654547
3004 0.654547
3005 0.654547
3006 0.654547
3007 0.654547
3008 0.654547
3009 0.654547
3010 0.654547
3011 0.654547
3012 0.654547
3013 0.654547
3014 0.654547
3015 0.654547
3016 0.654547
3017 0.654547
3018 0.654547
3019 0.654547
3020 0.654547
3021 0.654547
3022 0.654547
3023 0.654547
3024 0.65466
3025 0.65466
3026 0.65466
3027 0.65466
3028 0.65466
3029 0.65466
3030 0.65466
3031 0.65466
3032 0.65466
3033 0.65466
3034 0.65466
3035 0.65466
3036 0.65466
3037 0.65466
3038 0.65466
3039 0.65466
3040 0.65466
3041 0.65466
3042 0.65466
3043 0.65466
3044 0.65466
3045 0.65466
3046 0.65466
3047 0.65466
3048 0.65466
3049 0.65466
3050 0.65466
3051 0.65466
3052 0.65466
3053 0.65466
3054 0.65466
3055 0.65466
3056 0.65466
3057 0.65466
3058 0.65466
3059 0.65466
3060 0.65466
3061 0.65466
3062 0.65466
3063 0.65466
3064 0.65466
3065 0.65466
3066 0.65466
3067 0.65466
3068 0.65466
3069 0.65466
3070 0.65466
3071 0.65466
3072 0.65466
3073 0.65466
3074 0.65466
3075 0.65466
3076 0.65466
3077 0.65466
3078 0.65466
3079 0.65466
3080 0.65466
3081 0.65466
3082 0.654665
3083 0.654665
3084 0.654665
3085 0.654665
3086 0.654665
3087 0.654665
3088 0.654665
3089 0.654665
3090 0.654665
3091 0.654665
3092 0.654665
3093 0.654665
3094 0.654665
3095 0.654665
3096 0.654665
3097 0.654665
3098 0.654665
3099 0.654665
3100 0.654665
3101 0.654665
3102 0.654665
3103 0.654666
3104 0.654666
3105 0.654666
3106 0.654666
3107 0.654666
3108 0.654669
3109 0.654669
3110 0.654669
3111 0.654669
3112 0.654678
3113 0.654678
3114 0.654678
3115 0.654678
3116 0.654678
3117 0.654678
3118 0.654678
3119 0.654678
3120 0.654678
3121 0.654678
3122 0.654678
3123 0.654678
3124 0.654678
3125 0.654678
3126 0.654678
3127 0.654678
3128 0.654678
3129 0.654678
3130 0.654678
3131 0.654678
3132 0.654678
3133 0.654678
3134 0.654678
3135 0.654678
3136 0.654678
3137 0.654678
3138 0.65468
3139 0.65468
3140 0.65468
3141 0.65468
3142 0.65468
3143 0.65468
3144 0.65468
3145 0.65468
3146 0.65468
3147 0.654683
3148 0.654683
3149 0.654683
3150 0.654683
3151 0.654683
3152 0.654683
3153 0.654683
3154 0.654683
3155 0.654683
3156 0.654683
3157 0.654683
3158 0.654683
3159 0.654683
3160 0.654683
3161 0.654683
3162 0.654683
3163 0.654683
3164 0.654683
3165 0.654683
3166 0.654683
3167 0.654683
3168 0.654683
3169 0.654683
3170 0.654683
3171 0.654683
3172 0.654683
3173 0.654683
3174 0.654683
3175 0.654683
3176 0.654683
3177 0.654683
3178 0.654683
3179 0.654683
3180 0.654683
3181 0.654683
3182 0.654683
3183 0.654683
3184 0.654683
3185 0.654705
3186 0.654705
3187 0.654705
3188 0.654705
3189 0.654705
3190 0.654705
3191 0.654705
3192 0.654705
3193 0.654705
3194 0.654705
3195 0.654705
3196 0.654705
3197 0.654705
3198 0.654705
3199 0.654705
3200 0.654705
3201 0.654705
3202 0.654705
3203 0.654705
3204 0.654705
3205 0.654705
3206 0.654705
3207 0.654705
3208 0.654705
3209 0.654705
3210 0.654705
3211 0.654705
3212 0.654705
3213 0.654705
3214 0.654705
3215 0.654705
3216 0.654705
3217 0.654705
3218 0.654705
3219 0.654705
3220 0.654705
3221 0.654705
3222 0.654705
3223 0.654705
3224 0.654705
3225 0.654705
3226 0.654705
3227 0.654705
3228 0.654705
3229 0.654705
3230 0.654705
3231 0.654705
3232 0.654705
3233 0.654705
3234 0.654705
3235 0.654705
3236 0.654705
3237 0.654705
3238 0.654705
3239 0.654705
3240 0.654705
3241 0.654705
3242 0.654705
3243 0.654705
3244 0.654705
3245 0.654705
3246 0.654705
3247 0.654705
3248 0.654705
3249 0.654705
3250 0.654705
3251 0.654705
3252 0.654705
3253 0.654705
3254 0.654705
3255 0.654705
3256 0.654705
3257 0.654705
3258 0.654705
3259 0.654705
3260 0.654705
3261 0.654705
3262 0.654705
3263 0.654705
3264 0.654705
3265 0.654705
3266 0.654705
3267 0.654711
3268 0.654711
3269 0.654711
3270 0.654711
3271 0.654711
3272 0.654711
3273 0.654711
3274 0.654711
3275 0.654711
3276 0.654711
3277 0.654711
3278 0.654711
3279 0.654711
3280 0.654711
3281 0.654711
3282 0.654711
3283 0.654711
3284 0.654711
3285 0.654711
3286 0.654711
3287 0.654711
3288 0.654711
3289 0.654711
3290 0.654711
3291 0.654711
3292 0.654711
3293 0.654711
3294 0.654711
3295 0.654711
3296 0.654711
3297 0.654711
3298 0.654711
3299 0.654711
3300 0.654711
3301 0.654711
3302 0.654711
3303 0.654711
3304 0.654711
3305 0.654711
3306 0.654711
3307 0.654711
3308 0.654711
3309 0.654711
3310 0.654711
3311 0.654711
3312 0.654711
3313 0.654711
3314 0.654711
3315 0.654711
3316 0.654711
3317 0.654711
3318 0.654711
3319 0.654711
3320 0.654711
3321 0.654711
3322 0.654711
3323 0.654711
3324 0.654711
3325 0.654711
3326 0.654719
3327 0.654719
3328 0.654719
3329 0.654719
3330 0.654719
3331 0.654719
3332 0.654719
3333 0.654719
3334 0.654719
3335 0.654719
3336 0.654719
3337 0.654719
3338 0.654719
3339 0.654719
3340 0.654719
3341 0.654719
3342 0.654719
3343 0.654719
3344 0.654719
3345 0.654719
3346 0.654719
3347 0.654719
3348 0.654719
3349 0.654719
3350 0.654719
3351 0.654719
3352 0.654719
3353 0.654719
3354 0.654719
3355 0.654719
3356 0.654719
3357 0.654719
3358 0.654719
3359 0.654719
3360 0.654719
3361 0.654719
3362 0.654719
3363 0.654719
3364 0.654719
3365 0.654719
3366 0.654719
3367 0.654719
3368 0.654719
3369 0.654719
3370 0.654719
3371 0.654719
3372 0.654719
3373 0.654719
3374 0.654719
3375 0.654719
3376 0.654719
3377 0.654719
3378 0.654719
3379 0.654719
3380 0.654719
3381 0.654719
3382 0.654719
3383 0.654719
3384 0.654719
3385 0.654719
3386 0.654719
3387 0.654719
3388 0.654719
3389 0.654719
3390 0.654719
3391 0.654719
3392 0.654719
3393 0.654719
3394 0.654719
3395 0.654719
3396 0.654719
3397 0.654719
3398 0.654719
3399 0.654719
3400 0.654719
3401 0.654719
3402 0.654719
3403 0.654719
3404 0.654719
3405 0.654719
3406 0.654719
3407 0.654719
3408 0.654719
3409 0.654745
3410 0.654745
3411 0.654747
3412 0.654747
3413 0.654747
3414 0.654747
3415 0.654747
3416 0.654747
3417 0.654747
3418 0.654747
3419 0.654747
3420 0.654747
3421 0.654747
3422 0.654747
3423 0.654747
3424 0.654747
3425 0.654747
3426 0.654747
3427 0.654747
3428 0.654749
3429 0.654752
3430 0.654752
3431 0.654752
3432 0.654752
3433 0.654752
3434 0.654752
3435 0.654752
3436 0.654752
3437 0.654752
3438 0.654752
3439 0.654752
3440 0.654752
3441 0.654752
3442 0.654752
3443 0.654752
3444 0.654752
3445 0.654752
3446 0.654752
3447 0.654752
3448 0.654752
3449 0.654752
3450 0.654752
3451 0.654752
3452 0.654752
3453 0.654752
3454 0.654752
3455 0.654752
3456 0.654752
3457 0.654752
3458 0.654752
3459 0.654752
3460 0.654752
3461 0.654752
3462 0.654752
3463 0.654752
3464 0.654752
3465 0.654752
3466 0.654752
3467 0.654752
3468 0.654752
3469 0.654752
3470 0.654752
3471 0.654752
3472 0.654752
3473 0.654752
3474 0.654752
3475 0.654752
3476 0.654752
3477 0.654752
3478 0.654752
3479 0.654752
3480 0.654752
3481 0.654752
3482 0.654752
3483 0.654752
3484 0.654752
3485 0.654752
3486 0.654752
3487 0.654752
3488 0.654752
3489 0.654752
3490 0.654752
3491 0.654752
3492 0.654752
3493 0.654752
3494 0.654784
3495 0.654784
3496 0.654784
3497 0.654784
3498 0.654784
3499 0.654784
3500 0.654784
3501 0.654784
3502 0.654784
3503 0.654784
3504 0.654784
3505 0.654784
3506 0.654784
3507 0.654784
3508 0.654784
3509 0.654802
3510 0.654802
3511 0.654802
3512 0.654802
3513 0.654802
3514 0.654802
3515 0.654802
3516 0.654802
3517 0.654802
3518 0.654802
3519 0.654802
3520 0.654867
3521 0.654867
3522 0.654867
3523 0.654867
3524 0.654867
3525 0.654867
3526 0.654867
3527 0.654867
3528 0.654867
3529 0.654867
3530 0.654867
3531 0.654867
3532 0.654867
3533 0.654867
3534 0.654867
3535 0.654867
3536 0.654867
3537 0.654868
3538 0.654868
3539 0.654868
3540 0.654868
3541 0.654868
3542 0.654868
3543 0.654868
3544 0.654868
3545 0.654868
3546 0.654868
3547 0.654868
3548 0.654868
3549 0.654868
3550 0.654868
3551 0.654868
3552 0.654868
3553 0.654868
3554 0.654868
3555 0.654868
3556 0.654868
3557 0.654868
3558 0.654868
3559 0.654868
3560 0.654868
3561 0.654868
3562 0.654868
3563 0.654868
3564 0.654868
3565 0.654994
3566 0.654994
3567 0.654994
3568 0.654994
3569 0.654994
3570 0.654994
3571 0.654994
3572 0.654994
3573 0.654994
3574 0.654994
3575 0.654994
3576 0.654994
3577 0.654994
3578 0.654994
3579 0.654994
3580 0.654994
3581 0.654994
3582 0.654994
3583 0.654994
3584 0.654994
3585 0.654994
3586 0.654994
3587 0.654994
3588 0.654994
3589 0.654994
3590 0.654994
3591 0.654994
3592 0.654994
3593 0.654994
3594 0.654994
3595 0.654994
3596 0.655024
3597 0.655024
3598 0.655024
3599 0.655024


==> plots/data/dataGC-Sup.dat <==
0 0.520905
1 0.549833
2 0.554153
3 0.572314
4 0.582612
5 0.583812
6 0.597321
7 0.598597
8 0.599782
9 0.60033
10 0.600623
11 0.601213
12 0.601702
13 0.602151
14 0.602618
15 0.60337
16 0.603559
17 0.604016
18 0.604258
19 0.60442
20 0.604579
21 0.604774
22 0.604918
23 0.605435
24 0.605863
25 0.60606
26 0.606657
27 0.606807
28 0.607069
29 0.607313
30 0.607495
31 0.607832
32 0.608016
33 0.608254
34 0.608388
35 0.608492
36 0.608931
37 0.609221
38 0.609324
39 0.609557
40 0.609831
41 0.609975
42 0.610017
43 0.610197
44 0.610273
45 0.610477
46 0.610658
47 0.610843
48 0.611065
49 0.611202
50 0.611408
51 0.611536
52 0.611689
53 0.611805
54 0.611868
55 0.61194
56 0.611977
57 0.612017
58 0.612089
59 0.612528
60 0.612594
61 0.612636
62 0.612656
63 0.612675
64 0.612704
65 0.612768
66 0.612831
67 0.612942
68 0.61303
69 0.613043
70 0.613061
71 0.613092
72 0.613113
73 0.613125
74 0.613393
75 0.61352
76 0.613634
77 0.613687
78 0.61405
79 0.614073
80 0.614192
81 0.61425
82 0.614293
83 0.614293
84 0.614346
85 0.614373
86 0.614373
87 0.614389
88 0.614433
89 0.614453
90 0.614458
91 0.614484
92 0.614576
93 0.614833
94 0.614894
95 0.617935
96 0.620809
97 0.623815
98 0.623949
99 0.623956
100 0.626797
101 0.6268
102 0.626816
103 0.626866
104 0.626971
105 0.626981
106 0.626981
107 0.627131
108 0.627229
109 0.627236
110 0.627236
111 0.627242
112 0.627266
113 0.627279
114 0.627326
115 0.627385
116 0.627388
117 0.627405
118 0.627434
119 0.627927
120 0.628044
121 0.628085
122 0.628115
123 0.628144
124 0.628162
125 0.628167
126 0.628183
127 0.628192
128 0.62837
129 0.628372
130 0.628411
131 0.628427
132 0.628676
133 0.628742
134 0.628773
135 0.62878
136 0.628839
137 0.628874
138 0.628874
139 0.628874
140 0.62898
141 0.628993
142 0.629033
143 0.62907
144 0.62913
145 0.62913
146 0.629152
147 0.629212
148 0.629235
149 0.629276
150 0.629376
151 0.629451
152 0.62949
153 0.629568
154 0.629584
155 0.629621
156 0.629691
157 0.629691
158 0.629691
159 0.629695
160 0.629706
161 0.629771
162 0.629799
163 0.62989
164 0.629931
165 0.629941
166 0.629953
167 0.629982
168 0.630011
169 0.630018
170 0.630028
171 0.630069
172 0.630081
173 0.630081
174 0.630088
175 0.630101
176 0.630206
177 0.630206
178 0.630267
179 0.630321
180 0.630406
181 0.630447
182 0.630452
183 0.630459
184 0.630479
185 0.630522
186 0.630581
187 0.63059
188 0.63071
189 0.630745
190 0.630818
191 0.630818
192 0.630818
193 0.630818
194 0.630824
195 0.630844
196 0.630901
197 0.63092
198 0.63092
199 0.630926
200 0.630928
201 0.630949
202 0.630962
203 0.630962
204 0.630973
205 0.631139
206 0.631203
207 0.631261
208 0.631265
209 0.631265
210 0.631373
211 0.631373
212 0.631383
213 0.631383
214 0.631571
215 0.631624
216 0.631624
217 0.63163
218 0.631669
219 0.631669
220 0.631669
221 0.631679
222 0.631679
223 0.631684
224 0.631702
225 0.631702
226 0.631735
227 0.631833
228 0.631887
229 0.63189
230 0.63189
231 0.631975
232 0.632009
233 0.632009
234 0.632013
235 0.632013
236 0.632013
237 0.632013
238 0.632035
239 0.632035
240 0.6321
241 0.6321
242 0.632111
243 0.632111
244 0.632133
245 0.632155
246 0.632194
247 0.632194
248 0.632217
249 0.632217
250 0.63223
251 0.632251
252 0.632266
253 0.632291
254 0.632297
255 0.632432
256 0.632454
257 0.632454
258 0.632618
259 0.632712
260 0.632723
261 0.632723
262 0.63273
263 0.63276
264 0.63276
265 0.63276
266 0.63276
267 0.632819
268 0.63283
269 0.63283
270 0.632843
271 0.632877
272 0.632877
273 0.632897
274 0.632897
275 0.6329
276 0.632904
277 0.632923
278 0.632923
279 0.632955
280 0.632955
281 0.632955
282 0.632961
283 0.632961
284 0.632979
285 0.632979
286 0.63299
287 0.63299
288 0.633052
289 0.633052
290 0.633052
291 0.633077
292 0.633089
293 0.633103
294 0.633335
295 0.633335
296 0.633353
297 0.633452
298 0.633452
299 0.63349
300 0.633567
301 0.633567
302 0.633573
303 0.633589
304 0.633589
305 0.633589
306 0.633731
307 0.633983
308 0.633983
309 0.633988
310 0.633993
311 0.634006
312 0.634006
313 0.634008
314 0.634011
315 0.634011
316 0.634011
317 0.634011
318 0.634011
319 0.634024
320 0.634042
321 0.634167
322 0.63417
323 0.634173
324 0.634185
325 0.634191
326 0.634191
327 0.634235
328 0.634235
329 0.634235
330 0.634259
331 0.634259
332 0.634297
333 0.63436
334 0.634368
335 0.634375
336 0.634375
337 0.634375
338 0.634375
339 0.634391
340 0.634483
341 0.634483
342 0.634512
343 0.634549
344 0.634569
345 0.634582
346 0.634582
347 0.634582
348 0.634582
349 0.634615
350 0.634615
351 0.634615
352 0.634756
353 0.634766
354 0.634768
355 0.634986
356 0.634995
357 0.634995
358 0.635023
359 0.635023
360 0.635027
361 0.635027
362 0.635027
363 0.635041
364 0.635041
365 0.63505
366 0.63505
367 0.63505
368 0.63505
369 0.63505
370 0.635056
371 0.635062
372 0.635068
373 0.635073
374 0.635073
375 0.635082
376 0.635082
377 0.635082
378 0.635082
379 0.635084
380 0.63509
381 0.635102
382 0.635102
383 0.635109
384 0.635109
385 0.635109
386 0.635123
387 0.635123
388 0.635128
389 0.635128
390 0.635181
391 0.635181
392 0.635204
393 0.635204
394 0.635204
395 0.635207
396 0.635207
397 0.635207
398 0.635232
399 0.635232
400 0.635234
401 0.635244
402 0.6353
403 0.635304
404 0.635304
405 0.63531
406 0.635318
407 0.635318
408 0.635324
409 0.635324
410 0.635324
411 0.635328
412 0.635328
413 0.635328
414 0.635339
415 0.635339
416 0.635396
417 0.635402
418 0.635402
419 0.635407
420 0.635407
421 0.635413
422 0.63543
423 0.635445
424 0.635445
425 0.635445
426 0.635445
427 0.635452
428 0.635452
429 0.635456
430 0.635456
431 0.635456
432 0.635456
433 0.635463
434 0.635463
435 0.635576
436 0.635576
437 0.635582
438 0.63572
439 0.63572
440 0.63572
441 0.635745
442 0.63575
443 0.635781
444 0.635865
445 0.635865
446 0.635893
447 0.635896
448 0.635907
449 0.635913
450 0.635913
451 0.635923
452 0.635923
453 0.635923
454 0.635925
455 0.635939
456 0.635939
457 0.635939
458 0.635947
459 0.635952
460 0.635952
461 0.635952
462 0.635952
463 0.635952
464 0.63596
465 0.636002
466 0.636002
467 0.636002
468 0.636002
469 0.636002
470 0.636019
471 0.636019
472 0.636024
473 0.636024
474 0.636024
475 0.636035
476 0.636035
477 0.636058
478 0.636058
479 0.636058
480 0.636058
481 0.63607
482 0.636084
483 0.636084
484 0.636084
485 0.636091
486 0.636091
487 0.636092
488 0.636092
489 0.636092
490 0.636092
491 0.636092
492 0.636092
493 0.636097
494 0.636097
495 0.6361
496 0.6361
497 0.636102
498 0.636118
499 0.636122
500 0.636122
501 0.636132
502 0.636132
503 0.636144
504 0.636152
505 0.636152
506 0.636152
507 0.636152
508 0.636157
509 0.636157
510 0.636168
511 0.636309
512 0.636309
513 0.636309
514 0.636311
515 0.636311
516 0.636311
517 0.636311
518 0.636311
519 0.636345
520 0.636345
521 0.636345
522 0.636345
523 0.636361
524 0.636363
525 0.636363
526 0.636367
527 0.636367
528 0.636367
529 0.636388
530 0.636388
531 0.636388
532 0.636388
533 0.636406
534 0.636406
535 0.636406
536 0.636406
537 0.636414
538 0.636426
539 0.636426
540 0.636426
541 0.636426
542 0.636437
543 0.636437
544 0.63645
545 0.636456
546 0.636456
547 0.636456
548 0.636456
549 0.636456
550 0.636462
551 0.636474
552 0.636474
553 0.636474
554 0.636496
555 0.636496
556 0.636496
557 0.636508
558 0.636508
559 0.636508
560 0.636508
561 0.636508
562 0.636519
563 0.636519
564 0.636519
565 0.636665
566 0.636669
567 0.636669
568 0.636673
569 0.636694
570 0.636694
571 0.636694
572 0.636701
573 0.636701
574 0.636716
575 0.636876
576 0.636876
577 0.636876
578 0.636876
579 0.636876
580 0.636885
581 0.636885
582 0.636888
583 0.636906
584 0.636906
585 0.636916
586 0.636916
587 0.636916
588 0.636916
589 0.636916
590 0.636916
591 0.636918
592 0.636945
593 0.636952
594 0.636952
595 0.636952
596 0.636952
597 0.636952
598 0.636952
599 0.636952
600 0.636952
601 0.636959
602 0.636959
603 0.636966
604 0.636969
605 0.63702
606 0.63704
607 0.63705
608 0.63705
609 0.637052
610 0.637052
611 0.637064
612 0.637064
613 0.637066
614 0.637066
615 0.637066
616 0.637071
617 0.637183
618 0.637194
619 0.637194
620 0.637194
621 0.637194
622 0.637203
623 0.637268
624 0.637268
625 0.637268
626 0.637268
627 0.637274
628 0.63728
629 0.63728
630 0.63728
631 0.63728
632 0.63728
633 0.63728
634 0.637285
635 0.63729
636 0.63729
637 0.63729
638 0.637304
639 0.637309
640 0.637309
641 0.637309
642 0.637312
643 0.637318
644 0.637318
645 0.637318
646 0.637323
647 0.637323
648 0.637323
649 0.637323
650 0.637323
651 0.63733
652 0.63734
653 0.637425
654 0.637447
655 0.637447
656 0.637447
657 0.637447
658 0.637447
659 0.637447
660 0.637447
661 0.637447
662 0.637447
663 0.63749
664 0.63749
665 0.63749
666 0.63749
667 0.63749
668 0.637507
669 0.637507
670 0.637549
671 0.637549
672 0.637549
673 0.637549
674 0.637549
675 0.637549
676 0.637553
677 0.637553
678 0.63756
679 0.637667
680 0.637685
681 0.637687
682 0.63769
683 0.637698
684 0.637698
685 0.637759
686 0.637782
687 0.637782
688 0.637782
689 0.637782
690 0.637782
691 0.637792
692 0.637792
693 0.637792
694 0.637798
695 0.637798
696 0.637817
697 0.637828
698 0.637828
699 0.637828
700 0.637828
701 0.637831
702 0.637848
703 0.637848
704 0.637848
705 0.637848
706 0.637848
707 0.637848
708 0.637883
709 0.637883
710 0.6379
711 0.6379
712 0.637905
713 0.637905
714 0.637905
715 0.637905
716 0.63791
717 0.63791
718 0.637929
719 0.637929
720 0.637929
721 0.637929
722 0.638003
723 0.638003
724 0.638003
725 0.638003
726 0.638011
727 0.638011
728 0.638011
729 0.638011
730 0.638011
731 0.638047
732 0.638047
733 0.638047
734 0.638047
735 0.638324
736 0.638324
737 0.638331
738 0.638336
739 0.638336
740 0.638341
741 0.638341
742 0.638347
743 0.638347
744 0.63839
745 0.63839
746 0.63839
747 0.63839
748 0.638395
749 0.638395
750 0.638395
751 0.638396
752 0.6384
753 0.6384
754 0.638413
755 0.638413
756 0.638413
757 0.638413
758 0.638417
759 0.638417
760 0.638442
761 0.638442
762 0.638442
763 0.638442
764 0.638461
765 0.638461
766 0.638461
767 0.638461
768 0.638461
769 0.638461
770 0.638461
771 0.638461
772 0.638478
773 0.638591
774 0.638591
775 0.638591
776 0.638591
777 0.638591
778 0.638591
779 0.638591
780 0.638597
781 0.638597
782 0.638597
783 0.638597
784 0.638597
785 0.638597
786 0.638603
787 0.638616
788 0.638616
789 0.638616
790 0.638628
791 0.638634
792 0.638634
793 0.638634
794 0.638636
795 0.638636
796 0.638639
797 0.638652
798 0.638652
799 0.638652
800 0.638652
801 0.638738
802 0.638738
803 0.63874
804 0.63874
805 0.638842
806 0.638842
807 0.638855
808 0.638855
809 0.638855
810 0.638855
811 0.638855
812 0.638869
813 0.638869
814 0.638869
815 0.638869
816 0.638892
817 0.6389
818 0.6389
819 0.6389
820 0.6389
821 0.6389
822 0.6389
823 0.6389
824 0.6389
825 0.6389
826 0.6389
827 0.6389
828 0.6389
829 0.638907
830 0.638907
831 0.638907
832 0.638907
833 0.638907
834 0.63891
835 0.638914
836 0.638923
837 0.638923
838 0.638923
839 0.638923
840 0.638923
841 0.638923
842 0.638923
843 0.638923
844 0.63893
845 0.638935
846 0.638935
847 0.638935
848 0.638935
849 0.638935
850 0.638935
851 0.638941
852 0.638941
853 0.638941
854 0.638941
855 0.638941
856 0.638941
857 0.638941
858 0.638941
859 0.638941
860 0.638941
861 0.638941
862 0.638954
863 0.638954
864 0.638954
865 0.638954
866 0.638981
867 0.638981
868 0.638981
869 0.638981
870 0.638981
871 0.638981
872 0.638981
873 0.638981
874 0.638982
875 0.638988
876 0.639001
877 0.639001
878 0.639001
879 0.639001
880 0.639001
881 0.639001
882 0.639187
883 0.639187
884 0.639187
885 0.639187
886 0.639187
887 0.639187
888 0.639238
889 0.639251
890 0.639251
891 0.639263
892 0.639263
893 0.639263
894 0.639263
895 0.639294
896 0.639294
897 0.639294
898 0.639294
899 0.639294
900 0.639314
901 0.639314
902 0.639314
903 0.639314
904 0.639314
905 0.639314
906 0.639314
907 0.639314
908 0.639328
909 0.639328
910 0.639328
911 0.639328
912 0.639328
913 0.639328
914 0.639328
915 0.639328
916 0.639328
917 0.639342
918 0.639342
919 0.639356
920 0.639356
921 0.639356
922 0.639356
923 0.639356
924 0.639356
925 0.639375
926 0.639375
927 0.639375
928 0.639375
929 0.639413
930 0.639413
931 0.639413
932 0.639413
933 0.639413
934 0.639413
935 0.639413
936 0.639423
937 0.639429
938 0.639429
939 0.639502
940 0.639502
941 0.639502
942 0.639502
943 0.639502
944 0.639502
945 0.639507
946 0.639507
947 0.639517
948 0.639517
949 0.639517
950 0.639517
951 0.639597
952 0.639603
953 0.639609
954 0.639609
955 0.639619
956 0.639619
957 0.639619
958 0.639619
959 0.639619
960 0.639625
961 0.639625
962 0.639625
963 0.639625
964 0.639625
965 0.639625
966 0.639684
967 0.639684
968 0.639684
969 0.639684
970 0.639684
971 0.639684
972 0.639684
973 0.639684
974 0.639684
975 0.639684
976 0.639684
977 0.639684
978 0.639684
979 0.639684
980 0.639684
981 0.639684
982 0.639694
983 0.639694
984 0.639694
985 0.639694
986 0.639694
987 0.639694
988 0.639694
989 0.639694
990 0.639694
991 0.639694
992 0.639694
993 0.639694
994 0.639694
995 0.639694
996 0.639694
997 0.639694
998 0.639694
999 0.639739
1000 0.639739
1001 0.639739
1002 0.639739
1003 0.639739
1004 0.639739
1005 0.639739
1006 0.639739
1007 0.639739
1008 0.639739
1009 0.639739
1010 0.639739
1011 0.639739
1012 0.639739
1013 0.639739
1014 0.639739
1015 0.639739
1016 0.639739
1017 0.639739
1018 0.639743
1019 0.639743
1020 0.639743
1021 0.639743
1022 0.639743
1023 0.639743
1024 0.639743
1025 0.639743
1026 0.639743
1027 0.639743
1028 0.639793
1029 0.639793
1030 0.639801
1031 0.639807
1032 0.639807
1033 0.639807
1034 0.639807
1035 0.639807
1036 0.639807
1037 0.639812
1038 0.639812
1039 0.639812
1040 0.639812
1041 0.639812
1042 0.639816
1043 0.63982
1044 0.63982
1045 0.63982
1046 0.63982
1047 0.639839
1048 0.639839
1049 0.639839
1050 0.639903
1051 0.639903
1052 0.639903
1053 0.639914
1054 0.639914
1055 0.639914
1056 0.639919
1057 0.639919
1058 0.639919
1059 0.639919
1060 0.639919
1061 0.639919
1062 0.639919
1063 0.639919
1064 0.639919
1065 0.639919
1066 0.639919
1067 0.639991
1068 0.639991
1069 0.639991
1070 0.640029
1071 0.640029
1072 0.640029
1073 0.640029
1074 0.640029
1075 0.640043
1076 0.640043
1077 0.640043
1078 0.640048
1079 0.640048
1080 0.640048
1081 0.640048
1082 0.640048
1083 0.640048
1084 0.640048
1085 0.640048
1086 0.640051
1087 0.640051
1088 0.640051
1089 0.640051
1090 0.640051
1091 0.640051
1092 0.640051
1093 0.640051
1094 0.640051
1095 0.640051
1096 0.640051
1097 0.640051
1098 0.640051
1099 0.640051
1100 0.640051
1101 0.640051
1102 0.640051
1103 0.640051
1104 0.640051
1105 0.640059
1106 0.640059
1107 0.640059
1108 0.640059
1109 0.640059
1110 0.640059
1111 0.640059
1112 0.640059
1113 0.640059
1114 0.640062
1115 0.640062
1116 0.640067
1117 0.640067
1118 0.640067
1119 0.640067
1120 0.640067
1121 0.640067
1122 0.640067
1123 0.640067
1124 0.640067
1125 0.640067
1126 0.640067
1127 0.640068
1128 0.640068
1129 0.640072
1130 0.640072
1131 0.640072
1132 0.640102
1133 0.640102
1134 0.640102
1135 0.640102
1136 0.640102
1137 0.640102
1138 0.640102
1139 0.640102
1140 0.640102
1141 0.640102
1142 0.640102
1143 0.640102
1144 0.640102
1145 0.640102
1146 0.640102
1147 0.640102
1148 0.640102
1149 0.640102
1150 0.640145
1151 0.640145
1152 0.640145
1153 0.640145
1154 0.640145
1155 0.640145
1156 0.640145
1157 0.640145
1158 0.640145
1159 0.640158
1160 0.640158
1161 0.640158
1162 0.640158
1163 0.640158
1164 0.640158
1165 0.640158
1166 0.640186
1167 0.640221
1168 0.640221
1169 0.640221
1170 0.640221
1171 0.640221
1172 0.640221
1173 0.640221
1174 0.640221
1175 0.640222
1176 0.640222
1177 0.640228
1178 0.640228
1179 0.640228
1180 0.640228
1181 0.640228
1182 0.640228
1183 0.640228
1184 0.640228
1185 0.640228
1186 0.640228
1187 0.640228
1188 0.640228
1189 0.640228
1190 0.640228
1191 0.640342
1192 0.640342
1193 0.640342
1194 0.640342
1195 0.640342
1196 0.640342
1197 0.640342
1198 0.640342
1199 0.640342
1200 0.640342
1201 0.640342
1202 0.640342
1203 0.640342
1204 0.640342
1205 0.640342
1206 0.640342
1207 0.640342
1208 0.640348
1209 0.640348
1210 0.640348
1211 0.640348
1212 0.640348
1213 0.640348
1214 0.640348
1215 0.640348
1216 0.640348
1217 0.640348
1218 0.640348
1219 0.640348
1220 0.640348
1221 0.640351
1222 0.640351
1223 0.640351
1224 0.640351
1225 0.640351
1226 0.640351
1227 0.640351
1228 0.640357
1229 0.640357
1230 0.640441
1231 0.640441
1232 0.640441
1233 0.640441
1234 0.640441
1235 0.640441
1236 0.640441
1237 0.640441
1238 0.640441
1239 0.640443
1240 0.640443
1241 0.640443
1242 0.640443
1243 0.640443
1244 0.640443
1245 0.640454
1246 0.640454
1247 0.640454
1248 0.640454
1249 0.640454
1250 0.640463
1251 0.640463
1252 0.640465
1253 0.640465
1254 0.640465
1255 0.640465
1256 0.640465
1257 0.640478
1258 0.640478
1259 0.640479
1260 0.640479
1261 0.640479
1262 0.640485
1263 0.640485
1264 0.640485
1265 0.640485
1266 0.640489
1267 0.640495
1268 0.640495
1269 0.640495
1270 0.640495
1271 0.640495
1272 0.640495
1273 0.640495
1274 0.640501
1275 0.640501
1276 0.640501
1277 0.640501
1278 0.640501
1279 0.640501
1280 0.640501
1281 0.640501
1282 0.640509
1283 0.640515
1284 0.640519
1285 0.640519
1286 0.640519
1287 0.640519
1288 0.64054
1289 0.64054
1290 0.64056
1291 0.64056
1292 0.64056
1293 0.64056
1294 0.64056
1295 0.64056
1296 0.640563
1297 0.640563
1298 0.640563
1299 0.640563
1300 0.640563
1301 0.640563
1302 0.640581
1303 0.640581
1304 0.640581
1305 0.640587
1306 0.640587
1307 0.640587
1308 0.640587
1309 0.640587
1310 0.640587
1311 0.640587
1312 0.640587
1313 0.640587
1314 0.640587
1315 0.640587
1316 0.640587
1317 0.640587
1318 0.640587
1319 0.640587
1320 0.640587
1321 0.640607
1322 0.640607
1323 0.640607
1324 0.640607
1325 0.640607
1326 0.640607
1327 0.640607
1328 0.640607
1329 0.640614
1330 0.640614
1331 0.640614
1332 0.640614
1333 0.640619
1334 0.640619
1335 0.640619
1336 0.640619
1337 0.640619
1338 0.640836
1339 0.640836
1340 0.640836
1341 0.640836
1342 0.640836
1343 0.640836
1344 0.641061
1345 0.641061
1346 0.641061
1347 0.641061
1348 0.641061
1349 0.641061
1350 0.641068
1351 0.641068
1352 0.641068
1353 0.641068
1354 0.641068
1355 0.641068
1356 0.641068
1357 0.641068
1358 0.641084
1359 0.641084
1360 0.641084
1361 0.641084
1362 0.641084
1363 0.641107
1364 0.641107
1365 0.641109
1366 0.641109
1367 0.641109
1368 0.641109
1369 0.641109
1370 0.64111
1371 0.64111
1372 0.64111
1373 0.64111
1374 0.64111
1375 0.64111
1376 0.64111
1377 0.64111
1378 0.64111
1379 0.641127
1380 0.641127
1381 0.641127
1382 0.64113
1383 0.64113
1384 0.64113
1385 0.64113
1386 0.64113
1387 0.64113
1388 0.64113
1389 0.64113
1390 0.64113
1391 0.64113
1392 0.64113
1393 0.64113
1394 0.64113
1395 0.64113
1396 0.64113
1397 0.641133
1398 0.641133
1399 0.641133
1400 0.641133
1401 0.641133
1402 0.641133
1403 0.641133
1404 0.641133
1405 0.641133
1406 0.641133
1407 0.641133
1408 0.641133
1409 0.641133
1410 0.641133
1411 0.641133
1412 0.641133
1413 0.641133
1414 0.641133
1415 0.641133
1416 0.641133
1417 0.641133
1418 0.641133
1419 0.641133
1420 0.641133
1421 0.641133
1422 0.641133
1423 0.641133
1424 0.641135
1425 0.641135
1426 0.641135
1427 0.641135
1428 0.641217
1429 0.641217
1430 0.641217
1431 0.641217
1432 0.641217
1433 0.641217
1434 0.641217
1435 0.641217
1436 0.641225
1437 0.641225
1438 0.641225
1439 0.641225
1440 0.641225
1441 0.641225
1442 0.641225
1443 0.641225
1444 0.641225
1445 0.641225
1446 0.641225
1447 0.641225
1448 0.641225
1449 0.641225
1450 0.641225
1451 0.641225
1452 0.641225
1453 0.641225
1454 0.641225
1455 0.641238
1456 0.641238
1457 0.64126
1458 0.64126
1459 0.64126
1460 0.641266
1461 0.641266
1462 0.641266
1463 0.641266
1464 0.641266
1465 0.641266
1466 0.641266
1467 0.641274
1468 0.641274
1469 0.641274
1470 0.641274
1471 0.641274
1472 0.641274
1473 0.641274
1474 0.641274
1475 0.641274
1476 0.641274
1477 0.641274
1478 0.641274
1479 0.64128
1480 0.64128
1481 0.64128
1482 0.641285
1483 0.641285
1484 0.641285
1485 0.641285
1486 0.641285
1487 0.641285
1488 0.641295
1489 0.641295
1490 0.641295
1491 0.641295
1492 0.641295
1493 0.641295
1494 0.6413
1495 0.641312
1496 0.641312
1497 0.641312
1498 0.641312
1499 0.641312
1500 0.641312
1501 0.641312
1502 0.641312
1503 0.641312
1504 0.641343
1505 0.641343
1506 0.641343
1507 0.641343
1508 0.64136
1509 0.64136
1510 0.64136
1511 0.64136
1512 0.64136
1513 0.64136
1514 0.64136
1515 0.64136
1516 0.64136
1517 0.64136
1518 0.641532
1519 0.641542
1520 0.641542
1521 0.641542
1522 0.641542
1523 0.641548
1524 0.641548
1525 0.641548
1526 0.641548
1527 0.641548
1528 0.641548
1529 0.641548
1530 0.641548
1531 0.641548
1532 0.641548
1533 0.641548
1534 0.641548
1535 0.641548
1536 0.641548
1537 0.641548
1538 0.641548
1539 0.641548
1540 0.641548
1541 0.641548
1542 0.641548
1543 0.641548
1544 0.641548
1545 0.641548
1546 0.641548
1547 0.641548
1548 0.641548
1549 0.641548
1550 0.641548
1551 0.641548
1552 0.641548
1553 0.641548
1554 0.641548
1555 0.641548
1556 0.641548
1557 0.641548
1558 0.641548
1559 0.641548
1560 0.641548
1561 0.641548
1562 0.641548
1563 0.641548
1564 0.641548
1565 0.641548
1566 0.641548
1567 0.641548
1568 0.641548
1569 0.641548
1570 0.641548
1571 0.641548
1572 0.641553
1573 0.641553
1574 0.641553
1575 0.641553
1576 0.641553
1577 0.641658
1578 0.641658
1579 0.641658
1580 0.641658
1581 0.641658
1582 0.641658
1583 0.641658
1584 0.641663
1585 0.641663
1586 0.641663
1587 0.641671
1588 0.641671
1589 0.641671
1590 0.641674
1591 0.641674
1592 0.641674
1593 0.641687
1594 0.641687
1595 0.641687
1596 0.641687
1597 0.641687
1598 0.641699
1599 0.641699
1600 0.641699
1601 0.641699
1602 0.641699
1603 0.641699
1604 0.641699
1605 0.641699
1606 0.641699
1607 0.641699
1608 0.641699
1609 0.641699
1610 0.641699
1611 0.641699
1612 0.641699
1613 0.641884
1614 0.642162
1615 0.642162
1616 0.642162
1617 0.642194
1618 0.642194
1619 0.642194
1620 0.642194
1621 0.6422
1622 0.6422
1623 0.642203
1624 0.642203
1625 0.642211
1626 0.642211
1627 0.642211
1628 0.642211
1629 0.642211
1630 0.642211
1631 0.642211
1632 0.642211
1633 0.642211
1634 0.642211
1635 0.642218
1636 0.642218
1637 0.642218
1638 0.642218
1639 0.642235
1640 0.642235
1641 0.642235
1642 0.642237
1643 0.642237
1644 0.642237
1645 0.642237
1646 0.642237
1647 0.642237
1648 0.642237
1649 0.642237
1650 0.642237
1651 0.642237
1652 0.642237
1653 0.642237
1654 0.642237
1655 0.642237
1656 0.642237
1657 0.642237
1658 0.642245
1659 0.642245
1660 0.642245
1661 0.642245
1662 0.642245
1663 0.642245
1664 0.642245
1665 0.642246
1666 0.642246
1667 0.642246
1668 0.642246
1669 0.642246
1670 0.642246
1671 0.642246
1672 0.642246
1673 0.642311
1674 0.642311
1675 0.642311
1676 0.642312
1677 0.642312
1678 0.642321
1679 0.642321
1680 0.642321
1681 0.642321
1682 0.642321
1683 0.642321
1684 0.642321
1685 0.642321
1686 0.642321
1687 0.642321
1688 0.642321
1689 0.642321
1690 0.642321
1691 0.642321
1692 0.642321
1693 0.642321
1694 0.642321
1695 0.642321
1696 0.642321
1697 0.642333
1698 0.642333
1699 0.642333
1700 0.642333
1701 0.642333
1702 0.642333
1703 0.642333
1704 0.642335
1705 0.642335
1706 0.642335
1707 0.642335
1708 0.642335
1709 0.642335
1710 0.642335
1711 0.642335
1712 0.642335
1713 0.642335
1714 0.642335
1715 0.642335
1716 0.642338
1717 0.642338
1718 0.642338
1719 0.642346
1720 0.642346
1721 0.642346
1722 0.642346
1723 0.642346
1724 0.642346
1725 0.642346
1726 0.642346
1727 0.642346
1728 0.642346
1729 0.642346
1730 0.642346
1731 0.642346
1732 0.642346
1733 0.642346
1734 0.642392
1735 0.642392
1736 0.642392
1737 0.642392
1738 0.642392
1739 0.642392
1740 0.642411
1741 0.642411
1742 0.642453
1743 0.642453
1744 0.642453
1745 0.642453
1746 0.642453
1747 0.642454
1748 0.642454
1749 0.642454
1750 0.642454
1751 0.642467
1752 0.642467
1753 0.642467
1754 0.642467
1755 0.642467
1756 0.642467
1757 0.642467
1758 0.642484
1759 0.642484
1760 0.642484
1761 0.642484
1762 0.642484
1763 0.64249
1764 0.64249
1765 0.64249
1766 0.64249
1767 0.64249
1768 0.64249
1769 0.64249
1770 0.64249
1771 0.642495
1772 0.642495
1773 0.642495
1774 0.642495
1775 0.642495
1776 0.642495
1777 0.642495
1778 0.642495
1779 0.642495
1780 0.642495
1781 0.642495
1782 0.642495
1783 0.642495
1784 0.642495
1785 0.642495
1786 0.642495
1787 0.642495
1788 0.642495
1789 0.642495
1790 0.642495
1791 0.642495
1792 0.642495
1793 0.642495
1794 0.642883
1795 0.642884
1796 0.642917
1797 0.642917
1798 0.642917
1799 0.642917
1800 0.642917
1801 0.642917
1802 0.642917
1803 0.642917
1804 0.642917
1805 0.642917
1806 0.642917
1807 0.642917
1808 0.642917
1809 0.642917
1810 0.642917
1811 0.642917
1812 0.642917
1813 0.642917
1814 0.642917
1815 0.642917
1816 0.642917
1817 0.642917
1818 0.642917
1819 0.642917
1820 0.642917
1821 0.642917
1822 0.642978
1823 0.642978
1824 0.642978
1825 0.642978
1826 0.642978
1827 0.642978
1828 0.642984
1829 0.642984
1830 0.642984
1831 0.642984
1832 0.642984
1833 0.642984
1834 0.642984
1835 0.642984
1836 0.642984
1837 0.642984
1838 0.642984
1839 0.642999
1840 0.642999
1841 0.642999
1842 0.642999
1843 0.642999
1844 0.642999
1845 0.642999
1846 0.642999
1847 0.642999
1848 0.642999
1849 0.642999
1850 0.643251
1851 0.643251
1852 0.643262
1853 0.643262
1854 0.643262
1855 0.643262
1856 0.643262
1857 0.643262
1858 0.643262
1859 0.643262
1860 0.643262
1861 0.643262
1862 0.643262
1863 0.643268
1864 0.643268
1865 0.643268
1866 0.643268
1867 0.643268
1868 0.643268
1869 0.643268
1870 0.643268
1871 0.643268
1872 0.643268
1873 0.643268
1874 0.643268
1875 0.643273
1876 0.643273
1877 0.643273
1878 0.643273
1879 0.643273
1880 0.643276
1881 0.643276
1882 0.643276
1883 0.643276
1884 0.643276
1885 0.643276
1886 0.643276
1887 0.643276
1888 0.643276
1889 0.643276
1890 0.643276
1891 0.643276
1892 0.643276
1893 0.643276
1894 0.643276
1895 0.643276
1896 0.643276
1897 0.643276
1898 0.643276
1899 0.643276
1900 0.643276
1901 0.643276
1902 0.643276
1903 0.643276
1904 0.643276
1905 0.643276
1906 0.64328
1907 0.64328
1908 0.64328
1909 0.64328
1910 0.64328
1911 0.64328
1912 0.64328
1913 0.64328
1914 0.64328
1915 0.64328
1916 0.64331
1917 0.643311
1918 0.643311
1919 0.643311
1920 0.643311
1921 0.643311
1922 0.643311
1923 0.643311
1924 0.643311
1925 0.643327
1926 0.643357
1927 0.643357
1928 0.643357
1929 0.643357
1930 0.643357
1931 0.643357
1932 0.643357
1933 0.643357
1934 0.643357
1935 0.643357
1936 0.643357
1937 0.643357
1938 0.643357
1939 0.643357
1940 0.643357
1941 0.643357
1942 0.643378
1943 0.643378
1944 0.643378
1945 0.643378
1946 0.643378
1947 0.643378
1948 0.643378
1949 0.643684
1950 0.643684
1951 0.643739
1952 0.643739
1953 0.643739
1954 0.643739
1955 0.643739
1956 0.643739
1957 0.643739
1958 0.643739
1959 0.643739
1960 0.643739
1961 0.643739
1962 0.643739
1963 0.643739
1964 0.64375
1965 0.64375
1966 0.643801
1967 0.643801
1968 0.643801
1969 0.643801
1970 0.643807
1971 0.643818
1972 0.643818
1973 0.643818
1974 0.643818
1975 0.643818
1976 0.643818
1977 0.643818
1978 0.643821
1979 0.643821
1980 0.643821
1981 0.643828
1982 0.643832
1983 0.643832
1984 0.643832
1985 0.643832
1986 0.643832
1987 0.643832
1988 0.643832
1989 0.643832
1990 0.643832
1991 0.643832
1992 0.643832
1993 0.643872
1994 0.643873
1995 0.643873
1996 0.643873
1997 0.643874
1998 0.643874
1999 0.643874
2000 0.643874
2001 0.643874
2002 0.643877
2003 0.643877
2004 0.643877
2005 0.643877
2006 0.643877
2007 0.643877
2008 0.643877
2009 0.643877
2010 0.643877
2011 0.643877
2012 0.643877
2013 0.643877
2014 0.643877
2015 0.643877
2016 0.643877
2017 0.643877
2018 0.643968
2019 0.643968
2020 0.643968
2021 0.643968
2022 0.643968
2023 0.643968
2024 0.643968
2025 0.643968
2026 0.643968
2027 0.643968
2028 0.644005
2029 0.644005
2030 0.644005
2031 0.644005
2032 0.644005
2033 0.644005
2034 0.644005
2035 0.644005
2036 0.644005
2037 0.644005
2038 0.644005
2039 0.644025
2040 0.644025
2041 0.644025
2042 0.64403
2043 0.64403
2044 0.64403
2045 0.64403
2046 0.64403
2047 0.64403
2048 0.644035
2049 0.644035
2050 0.644035
2051 0.644035
2052 0.644035
2053 0.644035
2054 0.644035
2055 0.644035
2056 0.644035
2057 0.644035
2058 0.644035
2059 0.644035
2060 0.644035
2061 0.644035
2062 0.644035
2063 0.644035
2064 0.644035
2065 0.644035
2066 0.644052
2067 0.644052
2068 0.644052
2069 0.644052
2070 0.644052
2071 0.644052
2072 0.644052
2073 0.644052
2074 0.644052
2075 0.644052
2076 0.644052
2077 0.644052
2078 0.644052
2079 0.644052
2080 0.644052
2081 0.644052
2082 0.644052
2083 0.644052
2084 0.644052
2085 0.644052
2086 0.644052
2087 0.644052
2088 0.644052
2089 0.644068
2090 0.644068
2091 0.644068
2092 0.644068
2093 0.644068
2094 0.644068
2095 0.644068
2096 0.644068
2097 0.644068
2098 0.644068
2099 0.644068
2100 0.644068
2101 0.644068
2102 0.644068
2103 0.644068
2104 0.644068
2105 0.644068
2106 0.644068
2107 0.644068
2108 0.644068
2109 0.644068
2110 0.644068
2111 0.644068
2112 0.644068
2113 0.644068
2114 0.644068
2115 0.644068
2116 0.644068
2117 0.644068
2118 0.644068
2119 0.644068
2120 0.644068
2121 0.644068
2122 0.644068
2123 0.644068
2124 0.644068
2125 0.644068
2126 0.644076
2127 0.644076
2128 0.644076
2129 0.644076
2130 0.644076
2131 0.644076
2132 0.644076
2133 0.644076
2134 0.644076
2135 0.644076
2136 0.644084
2137 0.644084
2138 0.644084
2139 0.644084
2140 0.644084
2141 0.644084
2142 0.644084
2143 0.644084
2144 0.644084
2145 0.644084
2146 0.644084
2147 0.644084
2148 0.644084
2149 0.644084
2150 0.644084
2151 0.644084
2152 0.644084
2153 0.644084
2154 0.644084
2155 0.644084
2156 0.644084
2157 0.644084
2158 0.644084
2159 0.644084
2160 0.644084
2161 0.644084
2162 0.644084
2163 0.644084
2164 0.644084
2165 0.644084
2166 0.644084
2167 0.644121
2168 0.644121
2169 0.644122
2170 0.644122
2171 0.644122
2172 0.644122
2173 0.644122
2174 0.644122
2175 0.644129
2176 0.644129
2177 0.644129
2178 0.644129
2179 0.644131
2180 0.644131
2181 0.644131
2182 0.644131
2183 0.644131
2184 0.644131
2185 0.644131
2186 0.644131
2187 0.644131
2188 0.644141
2189 0.644141
2190 0.644141
2191 0.644141
2192 0.644141
2193 0.644141
2194 0.644141
2195 0.644141
2196 0.644141
2197 0.644141
2198 0.644141
2199 0.644141
2200 0.644141
2201 0.644141
2202 0.644141
2203 0.644192
2204 0.644195
2205 0.644195
2206 0.644195
2207 0.644195
2208 0.644195
2209 0.644195
2210 0.644195
2211 0.644195
2212 0.644195
2213 0.644195
2214 0.644195
2215 0.644195
2216 0.644195
2217 0.644195
2218 0.644203
2219 0.644203
2220 0.644203
2221 0.644203
2222 0.644203
2223 0.644203
2224 0.644203
2225 0.644203
2226 0.644203
2227 0.644203
2228 0.644203
2229 0.644203
2230 0.644203
2231 0.644203
2232 0.644203
2233 0.644203
2234 0.644203
2235 0.644203
2236 0.644203
2237 0.644203
2238 0.644203
2239 0.644203
2240 0.644203
2241 0.644203
2242 0.644203
2243 0.644203
2244 0.644203
2245 0.644203
2246 0.644203
2247 0.644203
2248 0.644203
2249 0.644203
2250 0.644203
2251 0.644203
2252 0.644215
2253 0.644215
2254 0.644223
2255 0.644223
2256 0.644223
2257 0.644223
2258 0.644223
2259 0.644223
2260 0.644223
2261 0.644223
2262 0.644223
2263 0.644223
2264 0.644228
2265 0.644228
2266 0.644251
2267 0.644251
2268 0.644251
2269 0.644251
2270 0.644251
2271 0.644258
2272 0.644258
2273 0.644258
2274 0.644258
2275 0.644258
2276 0.644258
2277 0.644258
2278 0.644258
2279 0.644258
2280 0.644258
2281 0.644258
2282 0.644258
2283 0.644258
2284 0.644258
2285 0.644258
2286 0.644258
2287 0.644258
2288 0.644258
2289 0.644258
2290 0.644258
2291 0.644258
2292 0.644258
2293 0.644316
2294 0.644316
2295 0.644316
2296 0.644316
2297 0.644316
2298 0.644316
2299 0.644316
2300 0.644316
2301 0.644316
2302 0.644316
2303 0.644316
2304 0.644316
2305 0.644344
2306 0.64437
2307 0.64437
2308 0.64437
2309 0.64437
2310 0.64437
2311 0.64437
2312 0.64437
2313 0.64437
2314 0.64437
2315 0.64437
2316 0.644376
2317 0.644395
2318 0.644395
2319 0.644395
2320 0.644395
2321 0.644396
2322 0.644396
2323 0.644396
2324 0.644396
2325 0.644396
2326 0.644396
2327 0.644396
2328 0.644415
2329 0.644415
2330 0.644415
2331 0.644415
2332 0.644415
2333 0.644415
2334 0.644415
2335 0.644415
2336 0.644415
2337 0.644415
2338 0.644415
2339 0.644417
2340 0.644417
2341 0.644417
2342 0.644423
2343 0.644431
2344 0.644431
2345 0.644431
2346 0.644434
2347 0.644517
2348 0.644517
2349 0.644517
2350 0.644517
2351 0.644517
2352 0.644517
2353 0.644517
2354 0.644517
2355 0.644517
2356 0.644517
2357 0.644517
2358 0.644517
2359 0.644517
2360 0.644517
2361 0.644517
2362 0.644517
2363 0.644517
2364 0.644517
2365 0.644517
2366 0.644517
2367 0.644517
2368 0.644517
2369 0.644517
2370 0.644517
2371 0.644517
2372 0.644552
2373 0.644552
2374 0.644552
2375 0.644555
2376 0.644555
2377 0.644555
2378 0.644555
2379 0.644555
2380 0.644555
2381 0.644555
2382 0.644555
2383 0.644555
2384 0.644555
2385 0.644555
2386 0.644555
2387 0.644555
2388 0.644555
2389 0.644555
2390 0.644555
2391 0.644555
2392 0.644556
2393 0.644556
2394 0.644556
2395 0.644556
2396 0.644556
2397 0.644556
2398 0.644556
2399 0.644556
2400 0.644556
2401 0.644556
2402 0.644556
2403 0.644556
2404 0.64456
2405 0.64456
2406 0.64456
2407 0.64456
2408 0.64456
2409 0.64456
2410 0.64456
2411 0.64456
2412 0.64456
2413 0.64456
2414 0.64456
2415 0.64456
2416 0.64456
2417 0.64456
2418 0.64456
2419 0.64456
2420 0.64456
2421 0.64456
2422 0.64456
2423 0.64456
2424 0.64456
2425 0.64456
2426 0.64456
2427 0.64456
2428 0.64456
2429 0.64456
2430 0.64456
2431 0.64456
2432 0.64456
2433 0.64456
2434 0.64456
2435 0.64456
2436 0.64456
2437 0.64456
2438 0.64456
2439 0.64456
2440 0.64456
2441 0.64456
2442 0.64456
2443 0.64456
2444 0.64456
2445 0.64456
2446 0.64456
2447 0.644563
2448 0.644563
2449 0.644563
2450 0.644563
2451 0.644563
2452 0.644563
2453 0.644563
2454 0.644563
2455 0.644563
2456 0.644563
2457 0.644563
2458 0.644563
2459 0.644563
2460 0.644563
2461 0.644563
2462 0.644563
2463 0.644563
2464 0.644566
2465 0.644566
2466 0.644566
2467 0.644566
2468 0.644566
2469 0.644566
2470 0.644566
2471 0.644566
2472 0.644566
2473 0.644566
2474 0.644566
2475 0.644566
2476 0.644566
2477 0.644566
2478 0.644566
2479 0.644566
2480 0.644566
2481 0.644566
2482 0.644566
2483 0.644566
2484 0.644566
2485 0.644566
2486 0.644566
2487 0.644566
2488 0.644566
2489 0.644566
2490 0.644566
2491 0.644566
2492 0.644566
2493 0.644566
2494 0.644566
2495 0.644566
2496 0.644566
2497 0.644566
2498 0.644566
2499 0.644566
2500 0.644573
2501 0.644573
2502 0.644573
2503 0.644573
2504 0.644573
2505 0.644573
2506 0.644573
2507 0.644573
2508 0.644573
2509 0.644573
2510 0.644573
2511 0.644573
2512 0.644573
2513 0.644573
2514 0.644573
2515 0.644573
2516 0.644581
2517 0.644606
2518 0.644606
2519 0.644606
2520 0.644606
2521 0.644606
2522 0.644606
2523 0.644606
2524 0.644606
2525 0.644606
2526 0.644606
2527 0.644606
2528 0.644606
2529 0.644606
2530 0.644612
2531 0.644612
2532 0.644612
2533 0.644612
2534 0.644695
2535 0.644695
2536 0.644695
2537 0.644695
2538 0.644698
2539 0.644698
2540 0.644698
2541 0.644698
2542 0.644698
2543 0.644698
2544 0.644698
2545 0.644698
2546 0.644698
2547 0.644698
2548 0.644698
2549 0.644698
2550 0.644698
2551 0.644698
2552 0.644698
2553 0.644698
2554 0.644698
2555 0.644698
2556 0.644698
2557 0.644698
2558 0.644698
2559 0.644698
2560 0.644698
2561 0.644698
2562 0.644703
2563 0.644703
2564 0.644703
2565 0.644753
2566 0.644753
2567 0.644753
2568 0.644753
2569 0.644753
2570 0.644753
2571 0.644764
2572 0.64477
2573 0.64477
2574 0.64477
2575 0.64477
2576 0.64477
2577 0.64477
2578 0.64477
2579 0.64477
2580 0.64477
2581 0.64477
2582 0.64477
2583 0.64477
2584 0.64477
2585 0.644776
2586 0.644776
2587 0.644776
2588 0.644776
2589 0.644776
2590 0.644776
2591 0.644776
2592 0.644776
2593 0.644776
2594 0.644776
2595 0.644776
2596 0.644776
2597 0.644776
2598 0.644776
2599 0.644776
2600 0.644776
2601 0.644776
2602 0.644776
2603 0.644776
2604 0.644776
2605 0.644776
2606 0.644777
2607 0.644777
2608 0.644777
2609 0.644777
2610 0.644777
2611 0.644778
2612 0.644778
2613 0.644778
2614 0.644778
2615 0.644778
2616 0.644778
2617 0.644778
2618 0.644778
2619 0.644778
2620 0.644778
2621 0.644778
2622 0.644778
2623 0.644778
2624 0.644778
2625 0.644778
2626 0.644778
2627 0.644778
2628 0.644778
2629 0.644784
2630 0.644784
2631 0.644784
2632 0.644784
2633 0.644784
2634 0.644784
2635 0.644784
2636 0.644784
2637 0.644784
2638 0.644785
2639 0.644785
2640 0.64479
2641 0.64479
2642 0.64479
2643 0.64479
2644 0.64479
2645 0.64479
2646 0.644866
2647 0.644866
2648 0.644866
2649 0.644879
2650 0.644879
2651 0.644879
2652 0.644879
2653 0.644879
2654 0.644879
2655 0.644879
2656 0.644879
2657 0.644881
2658 0.644881
2659 0.644881
2660 0.644881
2661 0.644881
2662 0.644881
2663 0.644897
2664 0.644897
2665 0.644897
2666 0.644897
2667 0.644897
2668 0.644897
2669 0.644897
2670 0.644897
2671 0.644897
2672 0.644897
2673 0.644909
2674 0.644909
2675 0.644909
2676 0.644909
2677 0.644909
2678 0.644909
2679 0.644909
2680 0.644909
2681 0.64493
2682 0.64493
2683 0.64493
2684 0.64493
2685 0.64493
2686 0.64493
2687 0.64493
2688 0.64493
2689 0.64493
2690 0.64493
2691 0.64493
2692 0.64493
2693 0.644937
2694 0.644937
2695 0.644937
2696 0.644937
2697 0.644937
2698 0.644937
2699 0.644937
2700 0.644937
2701 0.644937
2702 0.644937
2703 0.644937
2704 0.644937
2705 0.644937
2706 0.644937
2707 0.644937
2708 0.644937
2709 0.644937
2710 0.644937
2711 0.644937
2712 0.644937
2713 0.644937
2714 0.644937
2715 0.644937
2716 0.644937
2717 0.64496
2718 0.64496
2719 0.64496
2720 0.64496
2721 0.64496
2722 0.64496
2723 0.64496
2724 0.64496
2725 0.64496
2726 0.64496
2727 0.64496
2728 0.64496
2729 0.64496
2730 0.64496
2731 0.64496
2732 0.64496
2733 0.645063
2734 0.645063
2735 0.645063
2736 0.645063
2737 0.645063
2738 0.645063
2739 0.645063
2740 0.645066
2741 0.645066
2742 0.645066
2743 0.645067
2744 0.645067
2745 0.64508
2746 0.64508
2747 0.64508
2748 0.645086
2749 0.645086
2750 0.645086
2751 0.645086
2752 0.645086
2753 0.645086
2754 0.645264
2755 0.645264
2756 0.645264
2757 0.645264
2758 0.645264
2759 0.645264
2760 0.645264
2761 0.645264
2762 0.645264
2763 0.645264
2764 0.645264
2765 0.645264
2766 0.645264
2767 0.645264
2768 0.645264
2769 0.645264
2770 0.645264
2771 0.645264
2772 0.645264
2773 0.645264
2774 0.645264
2775 0.645264
2776 0.645264
2777 0.645269
2778 0.645269
2779 0.645269
2780 0.645269
2781 0.645269
2782 0.645269
2783 0.645269
2784 0.645269
2785 0.645269
2786 0.645269
2787 0.645269
2788 0.645269
2789 0.645269
2790 0.645269
2791 0.645269
2792 0.645269
2793 0.645269
2794 0.645269
2795 0.645271
2796 0.645271
2797 0.645279
2798 0.645279
2799 0.645279
2800 0.645279
2801 0.645279
2802 0.645279
2803 0.645279
2804 0.645279
2805 0.645279
2806 0.645279
2807 0.645279
2808 0.645279
2809 0.645279
2810 0.645279
2811 0.645279
2812 0.645279
2813 0.645279
2814 0.645279
2815 0.645279
2816 0.645279
2817 0.645279
2818 0.645279
2819 0.645279
2820 0.645279
2821 0.645279
2822 0.645279
2823 0.645279
2824 0.645279
2825 0.645279
2826 0.645279
2827 0.645279
2828 0.6453
2829 0.6453
2830 0.6453
2831 0.6453
2832 0.6453
2833 0.6453
2834 0.6453
2835 0.6453
2836 0.6453
2837 0.6453
2838 0.6453
2839 0.6453
2840 0.6453
2841 0.6453
2842 0.6453
2843 0.6453
2844 0.6453
2845 0.6453
2846 0.6453
2847 0.6453
2848 0.6453
2849 0.6453
2850 0.6453
2851 0.645312
2852 0.645312
2853 0.645312
2854 0.645312
2855 0.645312
2856 0.645312
2857 0.645312
2858 0.645312
2859 0.645312
2860 0.645312
2861 0.645312
2862 0.645312
2863 0.645312
2864 0.645312
2865 0.645312
2866 0.645312
2867 0.645312
2868 0.645312
2869 0.645312
2870 0.645312
2871 0.645312
2872 0.645312
2873 0.645312
2874 0.645312
2875 0.645312
2876 0.645312
2877 0.645312
2878 0.64534
2879 0.64534
2880 0.64534
2881 0.64534
2882 0.64534
2883 0.64534
2884 0.64534
2885 0.64534
2886 0.64534
2887 0.64534
2888 0.64534
2889 0.64534
2890 0.64534
2891 0.64534
2892 0.645368
2893 0.645368
2894 0.645368
2895 0.645368
2896 0.645368
2897 0.645368
2898 0.645368
2899 0.645368
2900 0.645368
2901 0.645368
2902 0.645368
2903 0.645368
2904 0.645368
2905 0.645368
2906 0.645368
2907 0.645368
2908 0.645368
2909 0.645368
2910 0.645368
2911 0.645368
2912 0.645368
2913 0.645439
2914 0.645439
2915 0.645439
2916 0.645439
2917 0.645439
2918 0.645439
2919 0.645439
2920 0.645439
2921 0.645439
2922 0.645439
2923 0.645439
2924 0.645439
2925 0.645439
2926 0.645439
2927 0.645439
2928 0.645439
2929 0.645439
2930 0.645439
2931 0.645439
2932 0.645439
2933 0.645439
2934 0.645444
2935 0.645444
2936 0.645444
2937 0.645444
2938 0.645444
2939 0.645444
2940 0.645444
2941 0.645444
2942 0.645444
2943 0.645444
2944 0.645444
2945 0.645451
2946 0.645451
2947 0.645451
2948 0.645451
2949 0.645451
2950 0.645451
2951 0.645451
2952 0.645451
2953 0.645451
2954 0.645451
2955 0.645464
2956 0.645464
2957 0.645464
2958 0.645464
2959 0.645464
2960 0.645464
2961 0.645464
2962 0.645464
2963 0.645464
2964 0.645464
2965 0.645464
2966 0.645464
2967 0.645464
2968 0.645464
2969 0.645464
2970 0.645464
2971 0.645464
2972 0.645464
2973 0.645464
2974 0.645464
2975 0.645464
2976 0.645464
2977 0.645464
2978 0.645466
2979 0.645466
2980 0.645466
2981 0.645466
2982 0.645466
2983 0.645466
2984 0.645466
2985 0.645466
2986 0.645466
2987 0.645466
2988 0.645466
2989 0.645466
2990 0.645466
2991 0.645466
2992 0.645466
2993 0.645466
2994 0.645466
2995 0.645466
2996 0.645466
2997 0.645466
2998 0.645466
2999 0.645473
3000 0.645473
3001 0.645473
3002 0.645473
3003 0.645473
3004 0.645473
3005 0.645473
3006 0.645473
3007 0.645473
3008 0.645473
3009 0.645473
3010 0.645473
3011 0.645473
3012 0.645473
3013 0.645473
3014 0.645473
3015 0.645473
3016 0.645473
3017 0.645473
3018 0.645473
3019 0.645473
3020 0.645473
3021 0.645473
3022 0.645473
3023 0.645473
3024 0.645473
3025 0.645473
3026 0.645473
3027 0.645473
3028 0.645473
3029 0.645473
3030 0.645473
3031 0.645473
3032 0.645473
3033 0.645473
3034 0.645473
3035 0.645473
3036 0.645473
3037 0.645473
3038 0.645473
3039 0.645473
3040 0.645473
3041 0.645473
3042 0.645473
3043 0.645473
3044 0.645473
3045 0.645473
3046 0.645473
3047 0.645484
3048 0.645484
3049 0.645484
3050 0.645484
3051 0.645484
3052 0.645484
3053 0.645484
3054 0.645484
3055 0.645484
3056 0.645484
3057 0.645484
3058 0.645484
3059 0.645492
3060 0.645492
3061 0.645492
3062 0.645492
3063 0.645496
3064 0.645496
3065 0.645496
3066 0.645496
3067 0.645496
3068 0.645496
3069 0.645496
3070 0.645496
3071 0.645496
3072 0.645499
3073 0.645499
3074 0.645499
3075 0.645499
3076 0.645502
3077 0.645502
3078 0.645502
3079 0.645502
3080 0.645502
3081 0.645502
3082 0.645506
3083 0.645506
3084 0.645506
3085 0.645506
3086 0.645506
3087 0.645506
3088 0.645506
3089 0.645506
3090 0.645506
3091 0.645506
3092 0.645506
3093 0.645506
3094 0.645506
3095 0.645506
3096 0.645506
3097 0.645506
3098 0.645506
3099 0.645506
3100 0.645506
3101 0.645506
3102 0.645518
3103 0.645518
3104 0.645518
3105 0.645518
3106 0.645531
3107 0.645531
3108 0.645531
3109 0.645531
3110 0.645531
3111 0.645531
3112 0.645531
3113 0.645531
3114 0.645531
3115 0.645531
3116 0.645531
3117 0.645531
3118 0.645531
3119 0.645531
3120 0.645531
3121 0.645531
3122 0.645531
3123 0.645532
3124 0.645532
3125 0.645532
3126 0.645532
3127 0.645532
3128 0.645532
3129 0.645532
3130 0.645532
3131 0.645532
3132 0.645532
3133 0.645532
3134 0.645532
3135 0.645532
3136 0.645532
3137 0.645532
3138 0.645561
3139 0.645561
3140 0.645561
3141 0.645561
3142 0.645561
3143 0.645561
3144 0.645561
3145 0.645561
3146 0.645638
3147 0.645638
3148 0.645638
3149 0.645638
3150 0.645638
3151 0.645638
3152 0.645638
3153 0.645699
3154 0.645699
3155 0.645699
3156 0.645699
3157 0.645759
3158 0.645759
3159 0.645759
3160 0.645759
3161 0.645759
3162 0.645759
3163 0.645759
3164 0.645759
3165 0.645759
3166 0.645759
3167 0.645759
3168 0.645759
3169 0.645759
3170 0.645759
3171 0.645759
3172 0.645759
3173 0.645759
3174 0.645759
3175 0.645759
3176 0.645759
3177 0.645759
3178 0.645759
3179 0.645759
3180 0.645759
3181 0.645759
3182 0.645759
3183 0.645759
3184 0.645759
3185 0.645759
3186 0.645759
3187 0.645763
3188 0.645763
3189 0.645763
3190 0.645763
3191 0.645763
3192 0.645763
3193 0.645763
3194 0.645763
3195 0.645763
3196 0.645763
3197 0.645763
3198 0.645763
3199 0.645763
3200 0.645763
3201 0.645763
3202 0.645763
3203 0.645763
3204 0.645763
3205 0.645763
3206 0.645763
3207 0.645763
3208 0.645763
3209 0.645763
3210 0.645763
3211 0.645763
3212 0.645763
3213 0.645763
3214 0.645763
3215 0.645763
3216 0.645763
3217 0.645763
3218 0.645763
3219 0.645763
3220 0.645763
3221 0.645763
3222 0.645763
3223 0.645763
3224 0.645763
3225 0.645763
3226 0.645763
3227 0.645763
3228 0.645763
3229 0.645763
3230 0.645763
3231 0.645763
3232 0.645763
3233 0.645763
3234 0.645763
3235 0.645763
3236 0.645769
3237 0.645769
3238 0.645769
3239 0.645769
3240 0.645774
3241 0.64578
3242 0.64578
3243 0.64578
3244 0.645784
3245 0.645784
3246 0.645784
3247 0.645784
3248 0.645784
3249 0.645784
3250 0.645784
3251 0.645784
3252 0.645784
3253 0.645784
3254 0.645784
3255 0.645784
3256 0.645784
3257 0.645784
3258 0.645784
3259 0.645784
3260 0.645784
3261 0.645784
3262 0.645784
3263 0.645784
3264 0.645784
3265 0.645791
3266 0.645791
3267 0.645791
3268 0.645791
3269 0.645791
3270 0.645791
3271 0.645791
3272 0.645791
3273 0.645791
3274 0.645791
3275 0.645791
3276 0.645791
3277 0.645791
3278 0.645791
3279 0.645791
3280 0.645791
3281 0.645791
3282 0.645791
3283 0.645791
3284 0.645791
3285 0.645791
3286 0.645791
3287 0.645791
3288 0.645791
3289 0.645791
3290 0.645791
3291 0.645791
3292 0.645791
3293 0.645791
3294 0.645791
3295 0.645791
3296 0.645791
3297 0.645791
3298 0.645791
3299 0.645791
3300 0.645791
3301 0.645791
3302 0.645791
3303 0.645791
3304 0.645791
3305 0.645791
3306 0.645791
3307 0.645796
3308 0.645796
3309 0.645796
3310 0.645796
3311 0.645796
3312 0.645796
3313 0.645796
3314 0.645796
3315 0.645796
3316 0.645796
3317 0.645796
3318 0.645796
3319 0.645796
3320 0.645796
3321 0.645796
3322 0.645796
3323 0.645796
3324 0.645796
3325 0.645796
3326 0.645796
3327 0.645797
3328 0.645797
3329 0.645805
3330 0.645805
3331 0.645805
3332 0.645805
3333 0.645805
3334 0.645805
3335 0.645805
3336 0.645805
3337 0.645805
3338 0.645805
3339 0.645813
3340 0.645813
3341 0.645813
3342 0.645813
3343 0.645813
3344 0.645813
3345 0.645813
3346 0.645813
3347 0.645813
3348 0.645813
3349 0.645813
3350 0.645813
3351 0.645813
3352 0.645813
3353 0.645813
3354 0.645813
3355 0.645813
3356 0.645813
3357 0.645813
3358 0.645813
3359 0.645813
3360 0.645813
3361 0.645813
3362 0.645813
3363 0.645813
3364 0.645813
3365 0.645813
3366 0.645813
3367 0.645813
3368 0.645813
3369 0.645813
3370 0.645813
3371 0.645813
3372 0.645813
3373 0.645813
3374 0.645813
3375 0.645813
3376 0.645813
3377 0.645813
3378 0.645813
3379 0.645813
3380 0.645813
3381 0.645813
3382 0.645821
3383 0.645821
3384 0.645821
3385 0.645821
3386 0.645821
3387 0.645821
3388 0.645821
3389 0.645821
3390 0.645821
3391 0.645821
3392 0.645821
3393 0.645821
3394 0.645834
3395 0.645834
3396 0.645834
3397 0.645834
3398 0.645834
3399 0.645834
3400 0.645834
3401 0.645834
3402 0.645834
3403 0.645834
3404 0.645834
3405 0.645836
3406 0.645836
3407 0.645836
3408 0.645836
3409 0.645836
3410 0.645837
3411 0.645837
3412 0.645837
3413 0.645837
3414 0.645837
3415 0.645837
3416 0.645837
3417 0.645837
3418 0.645837
3419 0.645837
3420 0.645837
3421 0.645837
3422 0.645837
3423 0.645837
3424 0.645837
3425 0.645837
3426 0.645855
3427 0.645855
3428 0.645865
3429 0.645865
3430 0.645865
3431 0.645868
3432 0.645868
3433 0.645868
3434 0.645868
3435 0.645875
3436 0.645875
3437 0.645875
3438 0.645875
3439 0.645875
3440 0.645875
3441 0.645875
3442 0.645875
3443 0.645875
3444 0.645875
3445 0.645875
3446 0.645875
3447 0.645894
3448 0.645894
3449 0.645894
3450 0.645894
3451 0.645894
3452 0.645894
3453 0.645894
3454 0.645894
3455 0.645894
3456 0.645894
3457 0.645894
3458 0.645894
3459 0.645894
3460 0.645894
3461 0.645894
3462 0.645894
3463 0.645894
3464 0.645894
3465 0.645894
3466 0.645894
3467 0.645894
3468 0.645894
3469 0.645894
3470 0.645894
3471 0.645894
3472 0.645894
3473 0.645894
3474 0.645894
3475 0.645894
3476 0.645894
3477 0.645894
3478 0.645894
3479 0.645894
3480 0.645894
3481 0.645908
3482 0.645908
3483 0.645908
3484 0.645908
3485 0.645908
3486 0.645908
3487 0.645908
3488 0.645908
3489 0.645908
3490 0.645908
3491 0.645908
3492 0.645908
3493 0.645908
3494 0.645908
3495 0.645908
3496 0.645908
3497 0.645908
3498 0.645908
3499 0.645908
3500 0.645908
3501 0.645908
3502 0.645908
3503 0.645908
3504 0.645908
3505 0.645908
3506 0.645908
3507 0.645948
3508 0.645948
3509 0.645948
3510 0.645948
3511 0.645948
3512 0.645948
3513 0.645948
3514 0.645951
3515 0.645951
3516 0.645951
3517 0.645951
3518 0.645951
3519 0.645951
3520 0.645951
3521 0.645951
3522 0.645955
3523 0.645955
3524 0.645955
3525 0.645955
3526 0.645956
3527 0.645956
3528 0.645961
3529 0.645961
3530 0.645961
3531 0.645961
3532 0.645961
3533 0.645961
3534 0.645961
3535 0.645961
3536 0.645961
3537 0.645961
3538 0.645961
3539 0.645961
3540 0.645961
3541 0.645961
3542 0.645961
3543 0.645961
3544 0.645961
3545 0.645961
3546 0.645961
3547 0.645961
3548 0.645961
3549 0.645961
3550 0.645961
3551 0.645961
3552 0.645963
3553 0.645963
3554 0.645963
3555 0.645963
3556 0.645963
3557 0.645963
3558 0.645963
3559 0.645963
3560 0.645963
3561 0.645963
3562 0.645963
3563 0.645963
3564 0.645963
3565 0.645963
3566 0.645963
3567 0.645963
3568 0.645964
3569 0.645964
3570 0.645964
3571 0.645964
3572 0.645964
3573 0.645964
3574 0.645964
3575 0.645964
3576 0.645964
3577 0.645964
3578 0.645964
3579 0.645964
3580 0.645964
3581 0.645964
3582 0.645964
3583 0.645964
3584 0.645964
3585 0.645964
3586 0.645964
3587 0.645964
3588 0.645964
3589 0.645964
3590 0.645964
3591 0.645964
3592 0.645964
3593 0.645964
3594 0.645964
3595 0.645964
3596 0.645964
3597 0.645964
3598 0.645964
3599 0.645964


==> plots/data/dataOriginalRCPSP-Adder.dat <==
0 0
1 0.00203424
2 0.00698964
3 0.0144135
4 0.0216041
5 0.0306602
6 0.0379733
7 0.0447053
8 0.0501479
9 0.0530677
10 0.0557914
11 0.0567693
12 0.0576871
13 0.0581992
14 0.0589729
15 0.0593688
16 0.0596129
17 0.0598484
18 0.0604834
19 0.0607054
20 0.0607779
21 0.0609157
22 0.0609477
23 0.0610055
24 0.0613378
25 0.0614723
26 0.061779
27 0.0624681
28 0.0626956
29 0.063179
30 0.0639444
31 0.0646758
32 0.0649942
33 0.065171
34 0.0655625
35 0.0662668
36 0.0673865
37 0.0685892
38 0.0693352
39 0.0700218
40 0.0714952
41 0.0720343
42 0.0732105
43 0.0742667
44 0.0754686
45 0.0766368
46 0.0772244
47 0.0785517
48 0.0794404
49 0.0799295
50 0.0807207
51 0.0823829
52 0.0839131
53 0.0854896
54 0.0869352
55 0.0888669
56 0.090031
57 0.0909707
58 0.0926798
59 0.0939271
60 0.0951975
61 0.0965948
62 0.0976357
63 0.0986859
64 0.100418
65 0.101473
66 0.102491
67 0.103999
68 0.104662
69 0.105229
70 0.106478
71 0.107799
72 0.108919
73 0.110028
74 0.111483
75 0.111951
76 0.112963
77 0.114093
78 0.114929
79 0.115348
80 0.116027
81 0.116949
82 0.117601
83 0.119078
84 0.119899
85 0.121006
86 0.12258
87 0.123696
88 0.124672
89 0.125229
90 0.126677
91 0.127597
92 0.12886
93 0.129492
94 0.130296
95 0.131323
96 0.132566
97 0.133429
98 0.134407
99 0.135206
100 0.136348
101 0.137405
102 0.138241
103 0.139318
104 0.140317
105 0.141765
106 0.14283
107 0.14433
108 0.145579
109 0.146208
110 0.146925
111 0.148368
112 0.150192
113 0.151593
114 0.152594
115 0.153124
116 0.153612
117 0.1546
118 0.155352
119 0.156038
120 0.157083
121 0.158488
122 0.159385
123 0.160106
124 0.161089
125 0.161887
126 0.163701
127 0.164648
128 0.165385
129 0.166743
130 0.16746
131 0.168084
132 0.168956
133 0.169697
134 0.17078
135 0.171486
136 0.172342
137 0.173011
138 0.173965
139 0.174992
140 0.175817
141 0.176585
142 0.177397
143 0.17798
144 0.178913
145 0.179907
146 0.180748
147 0.181329
148 0.183307
149 0.184387
150 0.1854
151 0.186123
152 0.187093
153 0.188308
154 0.189076
155 0.190296
156 0.191192
157 0.192287
158 0.192712
159 0.193152
160 0.194527
161 0.19524
162 0.196174
163 0.196798
164 0.197713
165 0.198154
166 0.198724
167 0.199189
168 0.199612
169 0.200224
170 0.200528
171 0.201067
172 0.202057
173 0.202701
174 0.203243
175 0.203996
176 0.204748
177 0.205424
178 0.205968
179 0.207249
180 0.207624
181 0.208392
182 0.209086
183 0.2094
184 0.209895
185 0.210744
186 0.211454
187 0.211861
188 0.212245
189 0.212832
190 0.213926
191 0.21451
192 0.214896
193 0.215177
194 0.215424
195 0.215987
196 0.216184
197 0.216521
198 0.217073
199 0.21765
200 0.218727
201 0.219061
202 0.21975
203 0.220153
204 0.220525
205 0.220999
206 0.221358
207 0.221992
208 0.222793
209 0.223262
210 0.22379
211 0.224074
212 0.224641
213 0.225859
214 0.226064
215 0.226318
216 0.226724
217 0.226905
218 0.227177
219 0.227421
220 0.227957
221 0.228546
222 0.229137
223 0.229515
224 0.229777
225 0.229885
226 0.230221
227 0.230788
228 0.231629
229 0.231939
230 0.232428
231 0.23285
232 0.23325
233 0.23352
234 0.233716
235 0.234126
236 0.234623
237 0.235314
238 0.235817
239 0.236514
240 0.236696
241 0.23749
242 0.238188
243 0.238621
244 0.239305
245 0.23986
246 0.24002
247 0.240499
248 0.241088
249 0.241895
250 0.242626
251 0.243157
252 0.244367
253 0.244853
254 0.24516
255 0.245506
256 0.246115
257 0.246654
258 0.247106
259 0.247652
260 0.248128
261 0.248447
262 0.248745
263 0.248959
264 0.249124
265 0.249493
266 0.25007
267 0.250334
268 0.251023
269 0.251575
270 0.252111
271 0.25227
272 0.25265
273 0.253326
274 0.25365
275 0.254184
276 0.254315
277 0.254591
278 0.254936
279 0.255225
280 0.25555
281 0.255943
282 0.256219
283 0.256463
284 0.256787
285 0.256974
286 0.257297
287 0.257731
288 0.258027
289 0.258482
290 0.25885
291 0.259277
292 0.259675
293 0.260087
294 0.260488
295 0.260652
296 0.260881
297 0.261136
298 0.261345
299 0.261674
300 0.262149
301 0.262467
302 0.262767
303 0.263066
304 0.263401
305 0.263768
306 0.264478
307 0.26483
308 0.265035
309 0.265218
310 0.265416
311 0.265777
312 0.266054
313 0.266506
314 0.266628
315 0.266766
316 0.266926
317 0.267458
318 0.267711
319 0.268127
320 0.268366
321 0.268907
322 0.269041
323 0.269307
324 0.269444
325 0.269704
326 0.269827
327 0.270014
328 0.270205
329 0.270361
330 0.27119
331 0.271486
332 0.271739
333 0.272142
334 0.272339
335 0.272424
336 0.272471
337 0.272536
338 0.272766
339 0.272809
340 0.273234
341 0.27332
342 0.273621
343 0.273902
344 0.274001
345 0.274218
346 0.274271
347 0.274461
348 0.274749
349 0.274908
350 0.275023
351 0.275211
352 0.275406
353 0.275592
354 0.275747
355 0.275829
356 0.275926
357 0.276262
358 0.276451
359 0.276507
360 0.276747
361 0.276886
362 0.277063
363 0.277131
364 0.277307
365 0.277567
366 0.277765
367 0.277846
368 0.277946
369 0.278057
370 0.278191
371 0.278344
372 0.278534
373 0.278689
374 0.278777
375 0.278934
376 0.279035
377 0.279141
378 0.279228
379 0.27934
380 0.279433
381 0.279554
382 0.279663
383 0.279735
384 0.279792
385 0.279981
386 0.280023
387 0.280179
388 0.280263
389 0.280328
390 0.2806
391 0.280756
392 0.280852
393 0.280912
394 0.280957
395 0.280995
396 0.281048
397 0.281155
398 0.281275
399 0.281465
400 0.281526
401 0.281602
402 0.281888
403 0.281945
404 0.282121
405 0.282204
406 0.282381
407 0.28243
408 0.282597
409 0.282794
410 0.282855
411 0.282924
412 0.283336
413 0.28343
414 0.283535
415 0.283651
416 0.283808
417 0.283919
418 0.283973
419 0.284169
420 0.284287
421 0.28433
422 0.284385
423 0.284439
424 0.284513
425 0.284676
426 0.284722
427 0.284756
428 0.284901
429 0.285061
430 0.285343
431 0.285439
432 0.285548
433 0.28565
434 0.285906
435 0.286177
436 0.286207
437 0.286335
438 0.286497
439 0.286521
440 0.286606
441 0.286707
442 0.286752
443 0.28677
444 0.286807
445 0.286984
446 0.287078
447 0.287307
448 0.287435
449 0.287551
450 0.287656
451 0.287724
452 0.287792
453 0.287834
454 0.28788
455 0.287949
456 0.288021
457 0.288089
458 0.288133
459 0.288209
460 0.288295
461 0.288455
462 0.288547
463 0.288654
464 0.288724
465 0.288971
466 0.289125
467 0.289212
468 0.289301
469 0.289446
470 0.289667
471 0.289719
472 0.2898
473 0.289907
474 0.289993
475 0.290142
476 0.290249
477 0.290328
478 0.290374
479 0.290432
480 0.29051
481 0.290554
482 0.290642
483 0.290783
484 0.290844
485 0.29095
486 0.291009
487 0.291067
488 0.29118
489 0.291224
490 0.291315
491 0.291341
492 0.291381
493 0.291436
494 0.291483
495 0.291551
496 0.291713
497 0.291787
498 0.291898
499 0.291948
500 0.291998
501 0.292032
502 0.292058
503 0.292135
504 0.292345
505 0.292413
506 0.292457
507 0.292499
508 0.292521
509 0.292532
510 0.292543
511 0.292551
512 0.292561
513 0.292588
514 0.292615
515 0.29264
516 0.292648
517 0.292743
518 0.292764
519 0.292785
520 0.292805
521 0.292814
522 0.292827
523 0.292863
524 0.292879
525 0.292906
526 0.292939
527 0.292978
528 0.293024
529 0.293053
530 0.293085
531 0.293103
532 0.293123
533 0.293209
534 0.293231
535 0.29326
536 0.293268
537 0.29327
538 0.293278
539 0.293288
540 0.293296
541 0.293312
542 0.293321
543 0.293338
544 0.293348
545 0.293359
546 0.293367
547 0.293418
548 0.293442
549 0.293464
550 0.293467
551 0.293469
552 0.293474
553 0.293479
554 0.293484
555 0.293484
556 0.293484
557 0.293484
558 0.293484
559 0.293486
560 0.293486
561 0.293486
562 0.293489
563 0.293489
564 0.293494
565 0.293499
566 0.293499
567 0.293499
568 0.293499
569 0.293502
570 0.293511
571 0.293517
572 0.293523
573 0.293526
574 0.293533
575 0.293533
576 0.29354
577 0.29354
578 0.293545
579 0.293545
580 0.293552
581 0.293552
582 0.293556
583 0.29356
584 0.293564
585 0.293577
586 0.293586
587 0.29359
588 0.293595
589 0.2936
590 0.2936
591 0.2936
592 0.29361
593 0.293616
594 0.293622
595 0.293639
596 0.293657
597 0.293671
598 0.293685
599 0.293704
600 0.293704
601 0.293704
602 0.293704
603 0.293826
604 0.293836
605 0.293837
606 0.293838
607 0.293839
608 0.293839
609 0.293907
610 0.294045
611 0.294045
612 0.294075
613 0.294075
614 0.294075
615 0.294096
616 0.294096
617 0.294096
618 0.294179
619 0.294181
620 0.294186
621 0.294193
622 0.294194
623 0.294194
624 0.294194
625 0.294223
626 0.294246
627 0.294258
628 0.294261
629 0.294261
630 0.294261
631 0.294261
632 0.294262
633 0.294265
634 0.294267
635 0.294267
636 0.294269
637 0.294273
638 0.294273
639 0.294273
640 0.29428
641 0.294283
642 0.294283
643 0.294286
644 0.294286
645 0.294286
646 0.294287
647 0.294287
648 0.294291
649 0.294291
650 0.2943
651 0.294305
652 0.294309
653 0.294322
654 0.294326
655 0.29433
656 0.294332
657 0.294333
658 0.294339
659 0.29435
660 0.294356
661 0.294376
662 0.294383
663 0.294383
664 0.294387
665 0.294397
666 0.294407
667 0.294409
668 0.294423
669 0.294423
670 0.294423
671 0.294433
672 0.294438
673 0.294442
674 0.294453
675 0.294463
676 0.29447
677 0.29448
678 0.294482
679 0.294571
680 0.294572
681 0.294572
682 0.29458
683 0.294675
684 0.294681
685 0.294687
686 0.294693
687 0.294786
688 0.294797
689 0.294798
690 0.294798
691 0.294801
692 0.294801
693 0.294803
694 0.294812
695 0.294817
696 0.294828
697 0.294885
698 0.294887
699 0.294887
700 0.2949
701 0.294902
702 0.294902
703 0.294902
704 0.294902
705 0.294905
706 0.294905
707 0.294905
708 0.294906
709 0.294943
710 0.294944
711 0.29495
712 0.294951
713 0.294952
714 0.294954
715 0.294955
716 0.295039
717 0.29504
718 0.295197
719 0.295201
720 0.295381
721 0.295386
722 0.295403
723 0.295411
724 0.295419
725 0.295459
726 0.295483
727 0.295483
728 0.295563
729 0.29557
730 0.295628
731 0.295637
732 0.295643
733 0.295669
734 0.295678
735 0.295687
736 0.295701
737 0.295704
738 0.295727
739 0.295736
740 0.29574
741 0.295747
742 0.295766
743 0.295778
744 0.295785
745 0.295785
746 0.295801
747 0.295894
748 0.295915
749 0.295926
750 0.295939
751 0.295943
752 0.295958
753 0.29597
754 0.29599
755 0.296001
756 0.296036
757 0.296066
758 0.296096
759 0.29612
760 0.296148
761 0.296165
762 0.29617
763 0.296179
764 0.296197
765 0.296197
766 0.296197
767 0.296294
768 0.2963
769 0.296391
770 0.296393
771 0.296398
772 0.296409
773 0.296409
774 0.296414
775 0.296414
776 0.296414
777 0.296427
778 0.296479
779 0.296578
780 0.296607
781 0.296621
782 0.296621
783 0.296624
784 0.296656
785 0.296671
786 0.296673
787 0.296697
788 0.296703
789 0.296705
790 0.296705
791 0.296706
792 0.296706
793 0.296706
794 0.296709
795 0.296709
796 0.296797
797 0.296799
798 0.296804
799 0.296805
800 0.296811
801 0.296816
802 0.296816
803 0.296818
804 0.29682
805 0.296906
806 0.296911
807 0.296913
808 0.296918
809 0.296918
810 0.297018
811 0.297024
812 0.297027
813 0.297028
814 0.297055
815 0.297057
816 0.297091
817 0.297097
818 0.297105
819 0.297112
820 0.297119
821 0.297128
822 0.297133
823 0.297136
824 0.297139
825 0.297148
826 0.297152
827 0.297155
828 0.297156
829 0.297156
830 0.297156
831 0.297161
832 0.297162
833 0.297165
834 0.297167
835 0.297175
836 0.297178
837 0.297186
838 0.297188
839 0.297191
840 0.297194
841 0.297196
842 0.297211
843 0.297213
844 0.297248
845 0.297256
846 0.297266
847 0.297275
848 0.297293
849 0.297304
850 0.297333
851 0.297372
852 0.297379
853 0.297382
854 0.297394
855 0.297401
856 0.297408
857 0.297428
858 0.297432
859 0.297436
860 0.297436
861 0.297448
862 0.297456
863 0.297466
864 0.297482
865 0.297492
866 0.297499
867 0.297509
868 0.297522
869 0.297533
870 0.297542
871 0.29766
872 0.297679
873 0.29768
874 0.297685
875 0.297715
876 0.297727
877 0.297732
878 0.297738
879 0.297742
880 0.297745
881 0.297791
882 0.297793
883 0.297804
884 0.297804
885 0.297804
886 0.297804
887 0.2979
888 0.297904
889 0.297935
890 0.297936
891 0.297937
892 0.297942
893 0.297949
894 0.297962
895 0.297963
896 0.297977
897 0.297979
898 0.297987
899 0.297994
900 0.298001
901 0.298008
902 0.298012
903 0.298017
904 0.298025
905 0.298042
906 0.298048
907 0.298057
908 0.298069
909 0.298069
910 0.298072
911 0.29808
912 0.298092
913 0.298101
914 0.298108
915 0.29811
916 0.298118
917 0.298119
918 0.298121
919 0.298126
920 0.298126
921 0.298128
922 0.298129
923 0.298131
924 0.298134
925 0.298136
926 0.298138
927 0.298138
928 0.298138
929 0.29814
930 0.29814
931 0.29814
932 0.29814
933 0.29814
934 0.298143
935 0.298143
936 0.298145
937 0.298146
938 0.298146
939 0.298147
940 0.298152
941 0.298154
942 0.298155
943 0.298155
944 0.298158
945 0.298162
946 0.298162
947 0.298173
948 0.298179
949 0.29818
950 0.298181
951 0.298181
952 0.298181
953 0.298183
954 0.298192
955 0.298192
956 0.298195
957 0.298197
958 0.2982
959 0.298289
960 0.298369
961 0.298369
962 0.298372
963 0.298373
964 0.298374
965 0.298377
966 0.298379
967 0.298396
968 0.298398
969 0.298398
970 0.298398
971 0.298398
972 0.298398
973 0.298401
974 0.298464
975 0.298465
976 0.298465
977 0.298465
978 0.298522
979 0.298522
980 0.298522
981 0.298525
982 0.298525
983 0.298547
984 0.298547
985 0.298547
986 0.298547
987 0.298548
988 0.298548
989 0.298548
990 0.298548
991 0.298596
992 0.298596
993 0.298601
994 0.298993
995 0.298993
996 0.298999
997 0.299002
998 0.299007
999 0.299013
1000 0.299015
1001 0.2991
1002 0.299101
1003 0.299104
1004 0.299123
1005 0.299125
1006 0.299126
1007 0.299132
1008 0.299133
1009 0.299182
1010 0.299196
1011 0.299197
1012 0.299197
1013 0.299209
1014 0.299209
1015 0.299209
1016 0.299239
1017 0.29924
1018 0.299243
1019 0.299249
1020 0.299327
1021 0.29933
1022 0.299332
1023 0.299367
1024 0.299406
1025 0.299407
1026 0.299418
1027 0.299421
1028 0.299456
1029 0.299461
1030 0.299462
1031 0.299467
1032 0.299467
1033 0.299483
1034 0.299483
1035 0.299501
1036 0.299505
1037 0.299574
1038 0.299591
1039 0.29961
1040 0.299635
1041 0.299653
1042 0.299674
1043 0.299739
1044 0.299769
1045 0.299786
1046 0.299796
1047 0.299799
1048 0.299814
1049 0.299837
1050 0.299852
1051 0.299857
1052 0.299969
1053 0.300004
1054 0.300005
1055 0.300007
1056 0.300011
1057 0.300103
1058 0.300103
1059 0.300123
1060 0.300123
1061 0.30025
1062 0.300251
1063 0.300295
1064 0.300303
1065 0.300318
1066 0.300319
1067 0.300326
1068 0.300328
1069 0.300333
1070 0.300334
1071 0.300335
1072 0.300341
1073 0.300344
1074 0.300394
1075 0.300396
1076 0.300396
1077 0.300443
1078 0.300448
1079 0.300464
1080 0.300601
1081 0.300607
1082 0.300615
1083 0.300623
1084 0.300657
1085 0.300668
1086 0.300686
1087 0.300692
1088 0.300703
1089 0.30071
1090 0.300728
1091 0.300737
1092 0.300748
1093 0.30075
1094 0.300796
1095 0.300802
1096 0.300827
1097 0.300831
1098 0.300837
1099 0.300842
1100 0.300937
1101 0.300948
1102 0.30095
1103 0.300972
1104 0.300981
1105 0.30115
1106 0.301175
1107 0.301191
1108 0.301242
1109 0.301276
1110 0.301278
1111 0.301362
1112 0.301369
1113 0.301461
1114 0.301473
1115 0.301499
1116 0.301511
1117 0.301551
1118 0.301555
1119 0.301557
1120 0.301558
1121 0.301562
1122 0.301626
1123 0.30163
1124 0.301638
1125 0.30164
1126 0.301673
1127 0.301698
1128 0.301699
1129 0.301704
1130 0.301707
1131 0.301802
1132 0.301813
1133 0.301816
1134 0.301939
1135 0.30195
1136 0.301962
1137 0.301972
1138 0.302063
1139 0.302065
1140 0.302069
1141 0.302076
1142 0.302094
1143 0.302095
1144 0.302096
1145 0.302127
1146 0.302134
1147 0.302223
1148 0.302237
1149 0.302258
1150 0.302283
1151 0.302288
1152 0.302443
1153 0.302454
1154 0.302467
1155 0.302483
1156 0.302497
1157 0.302517
1158 0.302536
1159 0.302644
1160 0.302677
1161 0.302705
1162 0.302714
1163 0.302727
1164 0.302814
1165 0.302824
1166 0.302835
1167 0.302861
1168 0.302898
1169 0.3029
1170 0.30294
1171 0.302979
1172 0.303052
1173 0.303071
1174 0.303083
1175 0.303093
1176 0.303119
1177 0.303221
1178 0.30326
1179 0.303315
1180 0.303413
1181 0.303509
1182 0.303516
1183 0.303516
1184 0.303646
1185 0.303673
1186 0.303692
1187 0.303704
1188 0.303732
1189 0.303747
1190 0.30382
1191 0.30383
1192 0.303845
1193 0.303871
1194 0.303878
1195 0.303887
1196 0.303892
1197 0.303924
1198 0.30394
1199 0.30396
1200 0.304037
1201 0.304064
1202 0.304088
1203 0.304093
1204 0.304103
1205 0.304148
1206 0.304166
1207 0.3042
1208 0.304218
1209 0.304314
1210 0.304326
1211 0.304336
1212 0.304344
1213 0.304546
1214 0.304563
1215 0.304603
1216 0.304747
1217 0.304762
1218 0.304769
1219 0.304873
1220 0.30489
1221 0.304902
1222 0.304902
1223 0.304928
1224 0.304935
1225 0.304996
1226 0.305093
1227 0.305156
1228 0.305165
1229 0.305171
1230 0.305175
1231 0.305176
1232 0.305179
1233 0.305179
1234 0.305182
1235 0.305212
1236 0.305213
1237 0.305299
1238 0.305299
1239 0.305299
1240 0.305407
1241 0.305567
1242 0.305572
1243 0.30558
1244 0.305612
1245 0.305614
1246 0.305618
1247 0.305635
1248 0.305637
1249 0.30564
1250 0.305648
1251 0.305651
1252 0.305652
1253 0.305657
1254 0.30567
1255 0.305672
1256 0.305676
1257 0.305714
1258 0.30575
1259 0.305751
1260 0.305759
1261 0.305759
1262 0.305769
1263 0.305873
1264 0.305889
1265 0.305889
1266 0.305894
1267 0.305935
1268 0.305949
1269 0.305951
1270 0.305957
1271 0.305968
1272 0.306008
1273 0.306131
1274 0.306161
1275 0.306171
1276 0.306176
1277 0.306197
1278 0.306211
1279 0.306255
1280 0.306265
1281 0.306268
1282 0.306271
1283 0.306312
1284 0.306315
1285 0.306416
1286 0.306475
1287 0.306481
1288 0.306491
1289 0.306499
1290 0.306507
1291 0.306527
1292 0.306658
1293 0.306684
1294 0.306785
1295 0.306792
1296 0.30682
1297 0.306853
1298 0.306894
1299 0.306906
1300 0.30693
1301 0.30694
1302 0.306943
1303 0.306944
1304 0.306951
1305 0.306958
1306 0.306962
1307 0.306962
1308 0.306992
1309 0.307013
1310 0.307113
1311 0.307117
1312 0.307119
1313 0.307348
1314 0.30736
1315 0.307366
1316 0.307483
1317 0.30755
1318 0.307562
1319 0.307594
1320 0.307603
1321 0.307608
1322 0.307617
1323 0.307665
1324 0.307678
1325 0.307706
1326 0.307716
1327 0.307876
1328 0.307887
1329 0.307918
1330 0.307931
1331 0.308085
1332 0.308099
1333 0.308156
1334 0.308268
1335 0.308303
1336 0.308311
1337 0.308331
1338 0.308349
1339 0.308353
1340 0.308355
1341 0.308362
1342 0.308479
1343 0.30849
1344 0.308499
1345 0.308564
1346 0.308575
1347 0.308662
1348 0.308683
1349 0.308792
1350 0.308942
1351 0.309071
1352 0.309119
1353 0.30913
1354 0.309214
1355 0.309224
1356 0.309276
1357 0.309296
1358 0.309304
1359 0.309332
1360 0.30936
1361 0.309403
1362 0.309434
1363 0.309446
1364 0.309455
1365 0.309588
1366 0.309596
1367 0.309622
1368 0.309638
1369 0.309652
1370 0.309674
1371 0.310477
1372 0.310486
1373 0.310491
1374 0.310497
1375 0.310504
1376 0.310522
1377 0.310526
1378 0.310549
1379 0.310552
1380 0.310584
1381 0.310629
1382 0.310641
1383 0.310694
1384 0.310733
1385 0.310746
1386 0.310753
1387 0.310784
1388 0.310816
1389 0.310869
1390 0.310973
1391 0.31099
1392 0.31099
1393 0.310999
1394 0.311009
1395 0.31103
1396 0.311039
1397 0.311043
1398 0.311062
1399 0.311071
1400 0.311091
1401 0.311093
1402 0.311094
1403 0.311097
1404 0.3111
1405 0.311165
1406 0.31118
1407 0.311184
1408 0.311359
1409 0.31155
1410 0.311723
1411 0.311724
1412 0.311759
1413 0.311771
1414 0.311776
1415 0.311783
1416 0.311788
1417 0.311808
1418 0.311812
1419 0.311824
1420 0.311836
1421 0.311839
1422 0.31185
1423 0.311855
1424 0.31187
1425 0.311882
1426 0.311907
1427 0.31192
1428 0.311925
1429 0.311926
1430 0.312049
1431 0.312049
1432 0.312053
1433 0.312055
1434 0.312069
1435 0.312071
1436 0.312084
1437 0.312186
1438 0.312189
1439 0.312203
1440 0.312297
1441 0.312318
1442 0.31232
1443 0.31233
1444 0.312333
1445 0.312334
1446 0.312443
1447 0.312473
1448 0.312481
1449 0.312484
1450 0.312492
1451 0.312524
1452 0.312626
1453 0.312651
1454 0.312658
1455 0.312756
1456 0.312793
1457 0.312796
1458 0.3128
1459 0.312806
1460 0.312973
1461 0.312979
1462 0.312985
1463 0.312989
1464 0.31299
1465 0.312991
1466 0.312994
1467 0.313088
1468 0.313099
1469 0.313106
1470 0.313278
1471 0.31328
1472 0.313297
1473 0.313299
1474 0.313313
1475 0.313355
1476 0.313361
1477 0.313433
1478 0.313443
1479 0.313541
1480 0.313577
1481 0.313593
1482 0.313677
1483 0.31376
1484 0.313764
1485 0.31377
1486 0.313772
1487 0.313783
1488 0.31382
1489 0.314007
1490 0.314014
1491 0.314019
1492 0.314022
1493 0.314025
1494 0.314094
1495 0.314142
1496 0.314164
1497 0.314171
1498 0.314309
1499 0.314319
1500 0.314324
1501 0.314333
1502 0.314343
1503 0.314379
1504 0.3144
1505 0.314444
1506 0.314466
1507 0.314471
1508 0.314476
1509 0.314527
1510 0.314638
1511 0.314647
1512 0.314658
1513 0.314667
1514 0.314806
1515 0.314815
1516 0.314851
1517 0.314886
1518 0.31491
1519 0.314925
1520 0.315039
1521 0.315064
1522 0.315071
1523 0.315102
1524 0.315122
1525 0.315128
1526 0.315225
1527 0.315253
1528 0.315269
1529 0.315279
1530 0.315308
1531 0.315456
1532 0.315704
1533 0.315849
1534 0.315864
1535 0.315892
1536 0.315985
1537 0.316016
1538 0.316023
1539 0.316053
1540 0.316179
1541 0.316265
1542 0.316404
1543 0.316412
1544 0.316464
1545 0.316501
1546 0.316512
1547 0.316524
1548 0.31653
1549 0.316567
1550 0.316583
1551 0.316672
1552 0.316701
1553 0.316712
1554 0.316722
1555 0.316831
1556 0.316849
1557 0.316879
1558 0.31688
1559 0.317046
1560 0.317148
1561 0.317162
1562 0.317167
1563 0.317186
1564 0.317195
1565 0.317199
1566 0.317239
1567 0.317322
1568 0.317326
1569 0.317373
1570 0.3174
1571 0.317409
1572 0.317416
1573 0.317429
1574 0.317435
1575 0.317511
1576 0.317641
1577 0.317668
1578 0.317677
1579 0.317688
1580 0.317708
1581 0.317714
1582 0.317721
1583 0.317727
1584 0.317871
1585 0.318079
1586 0.318088
1587 0.318136
1588 0.318142
1589 0.318155
1590 0.318193
1591 0.318205
1592 0.318223
1593 0.318248
1594 0.318263
1595 0.318331
1596 0.318362
1597 0.318404
1598 0.318412
1599 0.318606
1600 0.318631
1601 0.318673
1602 0.318689
1603 0.318706
1604 0.318838
1605 0.31887
1606 0.318886
1607 0.318902
1608 0.318915
1609 0.31893
1610 0.318955
1611 0.319117
1612 0.319181
1613 0.3192
1614 0.319282
1615 0.319315
1616 0.319345
1617 0.319472
1618 0.319495
1619 0.319506
1620 0.319514
1621 0.319878
1622 0.319999
1623 0.32002
1624 0.320028
1625 0.320048
1626 0.320093
1627 0.32023
1628 0.320304
1629 0.32033
1630 0.32035
1631 0.320368
1632 0.320378
1633 0.320438
1634 0.320589
1635 0.320614
1636 0.320751
1637 0.320776
1638 0.320801
1639 0.32084
1640 0.320925
1641 0.320959
1642 0.321011
1643 0.321036
1644 0.321121
1645 0.321131
1646 0.321149
1647 0.321181
1648 0.321186
1649 0.321197
1650 0.321214
1651 0.321222
1652 0.32124
1653 0.321288
1654 0.321293
1655 0.3213
1656 0.321309
1657 0.321359
1658 0.321379
1659 0.321428
1660 0.321558
1661 0.321568
1662 0.321617
1663 0.321639
1664 0.32168
1665 0.321692
1666 0.321696
1667 0.321711
1668 0.321735
1669 0.321892
1670 0.321927
1671 0.321933
1672 0.321948
1673 0.322124
1674 0.322146
1675 0.322339
1676 0.322365
1677 0.322378
1678 0.322414
1679 0.322442
1680 0.322491
1681 0.322504
1682 0.322528
1683 0.322547
1684 0.32257
1685 0.322578
1686 0.322584
1687 0.322619
1688 0.32262
1689 0.322643
1690 0.322678
1691 0.32269
1692 0.322722
1693 0.322799
1694 0.322815
1695 0.322832
1696 0.322916
1697 0.322991
1698 0.323008
1699 0.32304
1700 0.32307
1701 0.323299
1702 0.323314
1703 0.323327
1704 0.323356
1705 0.32341
1706 0.323455
1707 0.32347
1708 0.323472
1709 0.323527
1710 0.323648
1711 0.323676
1712 0.323949
1713 0.323978
1714 0.324035
1715 0.324168
1716 0.324188
1717 0.32431
1718 0.324351
1719 0.324368
1720 0.324393
1721 0.324561
1722 0.324587
1723 0.324613
1724 0.324747
1725 0.324759
1726 0.324776
1727 0.324797
1728 0.324825
1729 0.32484
1730 0.324852
1731 0.324871
1732 0.32505
1733 0.325083
1734 0.325217
1735 0.325273
1736 0.325304
1737 0.325335
1738 0.325366
1739 0.32539
1740 0.325424
1741 0.325513
1742 0.325538
1743 0.325571
1744 0.325597
1745 0.326176
1746 0.326223
1747 0.326257
1748 0.326309
1749 0.326326
1750 0.326404
1751 0.326442
1752 0.326466
1753 0.3265
1754 0.326534
1755 0.326544
1756 0.326628
1757 0.326651
1758 0.326655
1759 0.3267
1760 0.326721
1761 0.326739
1762 0.32675
1763 0.326811
1764 0.326849
1765 0.326876
1766 0.326894
1767 0.327026
1768 0.327121
1769 0.327186
1770 0.327289
1771 0.327585
1772 0.327601
1773 0.327646
1774 0.327654
1775 0.32769
1776 0.327721
1777 0.327953
1778 0.327968
1779 0.32808
1780 0.328109
1781 0.328132
1782 0.328169
1783 0.328225
1784 0.32825
1785 0.328314
1786 0.328326
1787 0.328412
1788 0.328423
1789 0.328446
1790 0.328525
1791 0.328536
1792 0.328686
1793 0.328737
1794 0.328752
1795 0.32878
1796 0.328795
1797 0.328884
1798 0.328917
1799 0.328951
1800 0.329029
1801 0.329058
1802 0.329089
1803 0.329117
1804 0.329645
1805 0.329959
1806 0.329977
1807 0.330015
1808 0.33005
1809 0.330063
1810 0.330092
1811 0.330101
1812 0.33012
1813 0.330132
1814 0.330164
1815 0.330183
1816 0.330209
1817 0.330224
1818 0.330388
1819 0.330408
1820 0.330551
1821 0.330663
1822 0.330688
1823 0.330717
1824 0.330776
1825 0.330995
1826 0.33117
1827 0.331256
1828 0.331272
1829 0.331313
1830 0.331325
1831 0.331332
1832 0.331339
1833 0.33135
1834 0.331392
1835 0.331404
1836 0.331418
1837 0.33144
1838 0.331459
1839 0.331479
1840 0.331492
1841 0.331501
1842 0.331524
1843 0.331534
1844 0.331605
1845 0.331651
1846 0.33196
1847 0.331972
1848 0.332007
1849 0.332013
1850 0.332059
1851 0.332062
1852 0.332217
1853 0.332246
1854 0.332262
1855 0.332263
1856 0.332319
1857 0.332413
1858 0.332455
1859 0.332458
1860 0.332474
1861 0.3325
1862 0.332507
1863 0.332514
1864 0.332521
1865 0.332774
1866 0.332986
1867 0.332993
1868 0.333005
1869 0.333012
1870 0.33304
1871 0.333212
1872 0.333281
1873 0.33343
1874 0.333501
1875 0.333606
1876 0.33362
1877 0.333651
1878 0.333877
1879 0.333909
1880 0.333932
1881 0.333946
1882 0.333997
1883 0.334033
1884 0.334095
1885 0.334112
1886 0.33413
1887 0.334146
1888 0.334533
1889 0.334569
1890 0.334606
1891 0.334625
1892 0.334632
1893 0.334692
1894 0.334712
1895 0.334724
1896 0.334892
1897 0.334903
1898 0.334933
1899 0.334955
1900 0.335052
1901 0.335126
1902 0.33514
1903 0.335161
1904 0.33533
1905 0.335353
1906 0.335376
1907 0.335394
1908 0.335427
1909 0.335557
1910 0.335579
1911 0.335592
1912 0.335617
1913 0.335642
1914 0.335655
1915 0.335668
1916 0.33571
1917 0.33573
1918 0.335784
1919 0.335796
1920 0.335818
1921 0.335832
1922 0.335866
1923 0.335877
1924 0.335898
1925 0.335924
1926 0.336033
1927 0.336054
1928 0.336303
1929 0.336327
1930 0.336353
1931 0.336392
1932 0.336411
1933 0.336455
1934 0.336469
1935 0.336504
1936 0.336517
1937 0.33654
1938 0.336583
1939 0.336601
1940 0.336633
1941 0.336647
1942 0.33668
1943 0.336736
1944 0.33677
1945 0.336817
1946 0.336885
1947 0.336941
1948 0.33699
1949 0.337004
1950 0.337074
1951 0.337264
1952 0.337286
1953 0.337298
1954 0.337355
1955 0.337536
1956 0.337564
1957 0.337587
1958 0.337607
1959 0.337619
1960 0.337653
1961 0.337695
1962 0.337701
1963 0.337869
1964 0.337936
1965 0.33795
1966 0.33806
1967 0.338167
1968 0.338188
1969 0.338342
1970 0.33841
1971 0.338432
1972 0.338574
1973 0.338628
1974 0.338782
1975 0.339202
1976 0.339257
1977 0.339321
1978 0.33938
1979 0.339412
1980 0.33949
1981 0.339519
1982 0.339673
1983 0.339771
1984 0.339789
1985 0.3399
1986 0.340092
1987 0.34014
1988 0.340156
1989 0.340199
1990 0.340244
1991 0.340327
1992 0.34037
1993 0.340429
1994 0.340544
1995 0.340565
1996 0.340602
1997 0.340615
1998 0.340637
1999 0.340654
2000 0.340733
2001 0.340748
2002 0.34076
2003 0.340795
2004 0.340842
2005 0.3409
2006 0.340932
2007 0.34096
2008 0.340994
2009 0.341027
2010 0.341052
2011 0.341105
2012 0.341131
2013 0.341197
2014 0.34127
2015 0.341292
2016 0.341398
2017 0.341418
2018 0.341433
2019 0.341497
2020 0.341554
2021 0.34167
2022 0.341709
2023 0.34211
2024 0.342148
2025 0.342167
2026 0.342198
2027 0.342228
2028 0.342248
2029 0.342341
2030 0.342361
2031 0.342397
2032 0.342474
2033 0.342538
2034 0.342549
2035 0.342582
2036 0.342621
2037 0.342697
2038 0.342815
2039 0.342847
2040 0.34286
2041 0.342939
2042 0.342992
2043 0.343076
2044 0.343095
2045 0.343133
2046 0.343214
2047 0.343239
2048 0.343309
2049 0.343326
2050 0.343356
2051 0.343405
2052 0.343425
2053 0.343459
2054 0.343773
2055 0.344094
2056 0.344117
2057 0.344146
2058 0.344156
2059 0.344246
2060 0.344285
2061 0.344329
2062 0.344361
2063 0.344393
2064 0.344454
2065 0.344497
2066 0.344657
2067 0.34468
2068 0.344693
2069 0.34473
2070 0.344749
2071 0.344764
2072 0.344791
2073 0.344827
2074 0.344851
2075 0.344887
2076 0.345145
2077 0.345251
2078 0.345272
2079 0.345318
2080 0.345334
2081 0.345352
2082 0.345406
2083 0.345413
2084 0.345428
2085 0.345538
2086 0.345595
2087 0.345648
2088 0.345672
2089 0.345694
2090 0.345798
2091 0.345831
2092 0.345852
2093 0.345865
2094 0.345894
2095 0.345908
2096 0.34604
2097 0.346079
2098 0.346143
2099 0.346158
2100 0.346174
2101 0.346273
2102 0.346296
2103 0.346313
2104 0.34637
2105 0.346391
2106 0.346528
2107 0.346658
2108 0.346696
2109 0.346727
2110 0.346748
2111 0.34679
2112 0.346803
2113 0.346918
2114 0.346936
2115 0.34695
2116 0.346999
2117 0.347046
2118 0.347146
2119 0.347257
2120 0.347291
2121 0.347333
2122 0.347396
2123 0.347538
2124 0.347558
2125 0.34757
2126 0.347606
2127 0.347694
2128 0.347708
2129 0.347822
2130 0.347939
2131 0.348142
2132 0.348147
2133 0.348152
2134 0.348157
2135 0.34817
2136 0.348184
2137 0.348202
2138 0.348246
2139 0.348259
2140 0.348271
2141 0.348294
2142 0.348307
2143 0.348314
2144 0.348331
2145 0.348378
2146 0.348416
2147 0.348433
2148 0.348466
2149 0.348642
2150 0.348684
2151 0.348726
2152 0.348852
2153 0.348899
2154 0.348933
2155 0.348965
2156 0.34915
2157 0.349172
2158 0.349192
2159 0.349257
2160 0.349311
2161 0.349348
2162 0.34938
2163 0.34949
2164 0.349511
2165 0.349543
2166 0.349585
2167 0.349631
2168 0.349768
2169 0.349814
2170 0.349841
2171 0.349856
2172 0.349868
2173 0.349883
2174 0.349908
2175 0.349937
2176 0.350067
2177 0.350091
2178 0.35011
2179 0.350119
2180 0.350125
2181 0.350291
2182 0.350416
2183 0.350433
2184 0.350475
2185 0.350492
2186 0.350512
2187 0.350522
2188 0.350541
2189 0.350583
2190 0.350876
2191 0.351
2192 0.351024
2193 0.351048
2194 0.351061
2195 0.351155
2196 0.351175
2197 0.351206
2198 0.351268
2199 0.351282
2200 0.351299
2201 0.351314
2202 0.351449
2203 0.351529
2204 0.351562
2205 0.351609
2206 0.351706
2207 0.351735
2208 0.351764
2209 0.351772
2210 0.351809
2211 0.351826
2212 0.351838
2213 0.351848
2214 0.351855
2215 0.351873
2216 0.351908
2217 0.35194
2218 0.35195
2219 0.35197
2220 0.352004
2221 0.352032
2222 0.352078
2223 0.352095
2224 0.352132
2225 0.352148
2226 0.352271
2227 0.352382
2228 0.352389
2229 0.352419
2230 0.352428
2231 0.352492
2232 0.352514
2233 0.352535
2234 0.352557
2235 0.352615
2236 0.352654
2237 0.352676
2238 0.352972
2239 0.353035
2240 0.35322
2241 0.353347
2242 0.353394
2243 0.353404
2244 0.353412
2245 0.353442
2246 0.353514
2247 0.353518
2248 0.353559
2249 0.353961
2250 0.35398
2251 0.354003
2252 0.354034
2253 0.354053
2254 0.354079
2255 0.354104
2256 0.354136
2257 0.354165
2258 0.354198
2259 0.354219
2260 0.35425
2261 0.354282
2262 0.354318
2263 0.35434
2264 0.354379
2265 0.35439
2266 0.354406
2267 0.354415
2268 0.354428
2269 0.354478
2270 0.354495
2271 0.354529
2272 0.354624
2273 0.354655
2274 0.354701
2275 0.354724
2276 0.354772
2277 0.354806
2278 0.354824
2279 0.354849
2280 0.354887
2281 0.354914
2282 0.355047
2283 0.355059
2284 0.355229
2285 0.355293
2286 0.355313
2287 0.355347
2288 0.355464
2289 0.355558
2290 0.355587
2291 0.355684
2292 0.355763
2293 0.35581
2294 0.356023
2295 0.356049
2296 0.356056
2297 0.356257
2298 0.35636
2299 0.356402
2300 0.356431
2301 0.356582
2302 0.356606
2303 0.356626
2304 0.356638
2305 0.356692
2306 0.356726
2307 0.356784
2308 0.3568
2309 0.356851
2310 0.356886
2311 0.356926
2312 0.356944
2313 0.356962
2314 0.356978
2315 0.357144
2316 0.357164
2317 0.357192
2318 0.357214
2319 0.357232
2320 0.357259
2321 0.3573
2322 0.357409
2323 0.357918
2324 0.357987
2325 0.358007
2326 0.358177
2327 0.358344
2328 0.358404
2329 0.358434
2330 0.358456
2331 0.358473
2332 0.358633
2333 0.358658
2334 0.358704
2335 0.35874
2336 0.358762
2337 0.358773
2338 0.358968
2339 0.359003
2340 0.359033
2341 0.35918
2342 0.359246
2343 0.359272
2344 0.359295
2345 0.359412
2346 0.359436
2347 0.359452
2348 0.359645
2349 0.359665
2350 0.359909
2351 0.360094
2352 0.360104
2353 0.360153
2354 0.36024
2355 0.360264
2356 0.36036
2357 0.360402
2358 0.360462
2359 0.360479
2360 0.360495
2361 0.360532
2362 0.360565
2363 0.360582
2364 0.360627
2365 0.360646
2366 0.360657
2367 0.360677
2368 0.360704
2369 0.360744
2370 0.360782
2371 0.360801
2372 0.360822
2373 0.360842
2374 0.360853
2375 0.360877
2376 0.360925
2377 0.360991
2378 0.361023
2379 0.361051
2380 0.361092
2381 0.361098
2382 0.36112
2383 0.361132
2384 0.361151
2385 0.361173
2386 0.361189
2387 0.3612
2388 0.361231
2389 0.361239
2390 0.361243
2391 0.361262
2392 0.361292
2393 0.361312
2394 0.361332
2395 0.361351
2396 0.361366
2397 0.361386
2398 0.361403
2399 0.361418
2400 0.361449
2401 0.361467
2402 0.361489
2403 0.361521
2404 0.361542
2405 0.361571
2406 0.361583
2407 0.361599
2408 0.361699
2409 0.361717
2410 0.361747
2411 0.361756
2412 0.361783
2413 0.361796
2414 0.361819
2415 0.361835
2416 0.361866
2417 0.361884
2418 0.361899
2419 0.361918
2420 0.361953
2421 0.361967
2422 0.361987
2423 0.36235
2424 0.362372
2425 0.362395
2426 0.36253
2427 0.362557
2428 0.362587
2429 0.362608
2430 0.362998
2431 0.363012
2432 0.363041
2433 0.363123
2434 0.363151
2435 0.363179
2436 0.363249
2437 0.363372
2438 0.36341
2439 0.363431
2440 0.363467
2441 0.363592
2442 0.363608
2443 0.363642
2444 0.363679
2445 0.363698
2446 0.36374
2447 0.36376
2448 0.363795
2449 0.363824
2450 0.363879
2451 0.363915
2452 0.363953
2453 0.363979
2454 0.364014
2455 0.364046
2456 0.364067
2457 0.364191
2458 0.364221
2459 0.364235
2460 0.364249
2461 0.364294
2462 0.364329
2463 0.364701
2464 0.364746
2465 0.364795
2466 0.364896
2467 0.364913
2468 0.364983
2469 0.36501
2470 0.365034
2471 0.365065
2472 0.365078
2473 0.365113
2474 0.365142
2475 0.365435
2476 0.36547
2477 0.365685
2478 0.365729
2479 0.365906
2480 0.365932
2481 0.365954
2482 0.365995
2483 0.366119
2484 0.366141
2485 0.366224
2486 0.366284
2487 0.366311
2488 0.366341
2489 0.366359
2490 0.366373
2491 0.366398
2492 0.366421
2493 0.366449
2494 0.366532
2495 0.366571
2496 0.366664
2497 0.366709
2498 0.366752
2499 0.366774
2500 0.366824
2501 0.36685
2502 0.366878
2503 0.366926
2504 0.367006
2505 0.367041
2506 0.367057
2507 0.367081
2508 0.367103
2509 0.36712
2510 0.367144
2511 0.367547
2512 0.367586
2513 0.367745
2514 0.367762
2515 0.367777
2516 0.367794
2517 0.367822
2518 0.367853
2519 0.367865
2520 0.368047
2521 0.368051
2522 0.368079
2523 0.368099
2524 0.368124
2525 0.36814
2526 0.368152
2527 0.368176
2528 0.3682
2529 0.368212
2530 0.368232
2531 0.368246
2532 0.368266
2533 0.368283
2534 0.368329
2535 0.368348
2536 0.368427
2537 0.368453
2538 0.368655
2539 0.368675
2540 0.368718
2541 0.36874
2542 0.368776
2543 0.368806
2544 0.368842
2545 0.368896
2546 0.368924
2547 0.36896
2548 0.36901
2549 0.36905
2550 0.369082
2551 0.36912
2552 0.369138
2553 0.369167
2554 0.369189
2555 0.369311
2556 0.369333
2557 0.369448
2558 0.36946
2559 0.369493
2560 0.369507
2561 0.369517
2562 0.369538
2563 0.369565
2564 0.369597
2565 0.369616
2566 0.369742
2567 0.369759
2568 0.369819
2569 0.369825
2570 0.369845
2571 0.369864
2572 0.369876
2573 0.369915
2574 0.369928
2575 0.369942
2576 0.369957
2577 0.369979
2578 0.37009
2579 0.370105
2580 0.370115
2581 0.37015
2582 0.370187
2583 0.370389
2584 0.370409
2585 0.370428
2586 0.370452
2587 0.370619
2588 0.370655
2589 0.370688
2590 0.370719
2591 0.370736
2592 0.370751
2593 0.370953
2594 0.371295
2595 0.371319
2596 0.371341
2597 0.371518
2598 0.371539
2599 0.371557
2600 0.371597
2601 0.371709
2602 0.371715
2603 0.37174
2604 0.371756
2605 0.371781
2606 0.371812
2607 0.371825
2608 0.371859
2609 0.371891
2610 0.372511
2611 0.372541
2612 0.372564
2613 0.372638
2614 0.372648
2615 0.372677
2616 0.372706
2617 0.372751
2618 0.37277
2619 0.372832
2620 0.372881
2621 0.372897
2622 0.372923
2623 0.372947
2624 0.372989
2625 0.373017
2626 0.373037
2627 0.37328
2628 0.373302
2629 0.373411
2630 0.373423
2631 0.373448
2632 0.373486
2633 0.373493
2634 0.373522
2635 0.373576
2636 0.37359
2637 0.373617
2638 0.37367
2639 0.37369
2640 0.373719
2641 0.373734
2642 0.373831
2643 0.373895
2644 0.374043
2645 0.374087
2646 0.374248
2647 0.374271
2648 0.374321
2649 0.374354
2650 0.37453
2651 0.374753
2652 0.374784
2653 0.374829
2654 0.374842
2655 0.374885
2656 0.374942
2657 0.374963
2658 0.375064
2659 0.37518
2660 0.375213
2661 0.375317
2662 0.375342
2663 0.375377
2664 0.375412
2665 0.37545
2666 0.375547
2667 0.37558
2668 0.375607
2669 0.375626
2670 0.375648
2671 0.375665
2672 0.375673
2673 0.375684
2674 0.375726
2675 0.375798
2676 0.375895
2677 0.375914
2678 0.375932
2679 0.375952
2680 0.375976
2681 0.375994
2682 0.376161
2683 0.376187
2684 0.376219
2685 0.376244
2686 0.376263
2687 0.3763
2688 0.376333
2689 0.376342
2690 0.376369
2691 0.376391
2692 0.376449
2693 0.376468
2694 0.376509
2695 0.376534
2696 0.376556
2697 0.376582
2698 0.376609
2699 0.376634
2700 0.376665
2701 0.376696
2702 0.376703
2703 0.376852
2704 0.376871
2705 0.376915
2706 0.376935
2707 0.376964
2708 0.376972
2709 0.376995
2710 0.377012
2711 0.377044
2712 0.377083
2713 0.377286
2714 0.377327
2715 0.377347
2716 0.377375
2717 0.377481
2718 0.377522
2719 0.377571
2720 0.377621
2721 0.377812
2722 0.377865
2723 0.377928
2724 0.377965
2725 0.378073
2726 0.378116
2727 0.378135
2728 0.378154
2729 0.378177
2730 0.378231
2731 0.378251
2732 0.37842
2733 0.37845
2734 0.378501
2735 0.378519
2736 0.378579
2737 0.378634
2738 0.378692
2739 0.378887
2740 0.378907
2741 0.378965
2742 0.378983
2743 0.379005
2744 0.379025
2745 0.379043
2746 0.379058
2747 0.379105
2748 0.379124
2749 0.379172
2750 0.379196
2751 0.379294
2752 0.379331
2753 0.37938
2754 0.379405
2755 0.379423
2756 0.379453
2757 0.379466
2758 0.379475
2759 0.379516
2760 0.37954
2761 0.37966
2762 0.379693
2763 0.379714
2764 0.379734
2765 0.379907
2766 0.379953
2767 0.37997
2768 0.379987
2769 0.380012
2770 0.380035
2771 0.380126
2772 0.38015
2773 0.380175
2774 0.380204
2775 0.380239
2776 0.38026
2777 0.380689
2778 0.380713
2779 0.380732
2780 0.380797
2781 0.380834
2782 0.38091
2783 0.381088
2784 0.381113
2785 0.381148
2786 0.381193
2787 0.381236
2788 0.381276
2789 0.3813
2790 0.381374
2791 0.381388
2792 0.381422
2793 0.381439
2794 0.381481
2795 0.381511
2796 0.381536
2797 0.381597
2798 0.381687
2799 0.381807
2800 0.38185
2801 0.381909
2802 0.381931
2803 0.381944
2804 0.381952
2805 0.381957
2806 0.381975
2807 0.381997
2808 0.382009
2809 0.382029
2810 0.382042
2811 0.382058
2812 0.382277
2813 0.382281
2814 0.382302
2815 0.382319
2816 0.382339
2817 0.382407
2818 0.382424
2819 0.382453
2820 0.382492
2821 0.382512
2822 0.382642
2823 0.382766
2824 0.382792
2825 0.382888
2826 0.382912
2827 0.382922
2828 0.382947
2829 0.383065
2830 0.383081
2831 0.383121
2832 0.38317
2833 0.383202
2834 0.383268
2835 0.38328
2836 0.383306
2837 0.38332
2838 0.383325
2839 0.383339
2840 0.383356
2841 0.383371
2842 0.383393
2843 0.383406
2844 0.383407
2845 0.383533
2846 0.383544
2847 0.383597
2848 0.383612
2849 0.383756
2850 0.383769
2851 0.383781
2852 0.383793
2853 0.383803
2854 0.383827
2855 0.383861
2856 0.383875
2857 0.383889
2858 0.383909
2859 0.383922
2860 0.383941
2861 0.38395
2862 0.383978
2863 0.384
2864 0.384204
2865 0.384253
2866 0.384265
2867 0.384293
2868 0.38452
2869 0.384542
2870 0.384552
2871 0.384671
2872 0.384847
2873 0.384892
2874 0.385192
2875 0.385203
2876 0.385234
2877 0.385286
2878 0.385348
2879 0.385358
2880 0.385417
2881 0.385433
2882 0.385446
2883 0.385474
2884 0.385484
2885 0.385494
2886 0.385506
2887 0.385535
2888 0.385546
2889 0.385568
2890 0.385738
2891 0.385823
2892 0.38586
2893 0.385881
2894 0.385907
2895 0.385925
2896 0.385953
2897 0.38599
2898 0.386152
2899 0.386194
2900 0.386217
2901 0.386278
2902 0.386311
2903 0.386333
2904 0.386364
2905 0.38665
2906 0.38667
2907 0.386684
2908 0.386696
2909 0.386763
2910 0.386797
2911 0.386815
2912 0.386839
2913 0.386844
2914 0.386905
2915 0.386916
2916 0.386933
2917 0.387107
2918 0.387126
2919 0.387348
2920 0.387371
2921 0.387385
2922 0.387406
2923 0.387421
2924 0.387485
2925 0.387517
2926 0.387565
2927 0.387587
2928 0.387649
2929 0.387663
2930 0.387675
2931 0.38769
2932 0.387703
2933 0.387718
2934 0.387726
2935 0.387905
2936 0.387929
2937 0.38794
2938 0.387995
2939 0.388015
2940 0.388026
2941 0.388041
2942 0.388053
2943 0.388075
2944 0.388088
2945 0.388117
2946 0.388128
2947 0.388131
2948 0.388136
2949 0.388156
2950 0.388163
2951 0.388195
2952 0.38825
2953 0.388254
2954 0.388262
2955 0.388363
2956 0.388381
2957 0.388391
2958 0.388398
2959 0.388411
2960 0.388422
2961 0.388584
2962 0.388612
2963 0.388638
2964 0.388659
2965 0.388677
2966 0.388691
2967 0.388867
2968 0.388891
2969 0.388898
2970 0.38894
2971 0.388962
2972 0.38898
2973 0.389008
2974 0.389052
2975 0.38925
2976 0.389433
2977 0.389523
2978 0.389631
2979 0.389644
2980 0.389832
2981 0.389848
2982 0.389859
2983 0.389886
2984 0.390114
2985 0.390126
2986 0.390136
2987 0.390151
2988 0.390318
2989 0.390323
2990 0.390354
2991 0.390365
2992 0.390407
2993 0.390517
2994 0.390633
2995 0.390647
2996 0.390824
2997 0.390836
2998 0.390869
2999 0.391074
3000 0.391092
3001 0.391166
3002 0.391178
3003 0.39144
3004 0.391478
3005 0.391516
3006 0.391554
3007 0.39178
3008 0.391802
3009 0.391818
3010 0.391836
3011 0.391882
3012 0.391919
3013 0.391986
3014 0.392025
3015 0.392213
3016 0.392247
3017 0.392278
3018 0.39232
3019 0.392338
3020 0.392353
3021 0.392489
3022 0.39255
3023 0.392572
3024 0.392596
3025 0.392607
3026 0.392653
3027 0.392803
3028 0.392889
3029 0.392903
3030 0.392925
3031 0.392984
3032 0.393044
3033 0.393068
3034 0.393101
3035 0.39313
3036 0.393139
3037 0.393164
3038 0.39319
3039 0.393207
3040 0.393237
3041 0.393257
3042 0.393284
3043 0.39331
3044 0.393324
3045 0.393571
3046 0.393593
3047 0.393625
3048 0.393652
3049 0.393871
3050 0.393906
3051 0.393937
3052 0.393958
3053 0.394042
3054 0.394198
3055 0.394276
3056 0.39432
3057 0.394343
3058 0.394442
3059 0.394494
3060 0.394513
3061 0.394548
3062 0.394566
3063 0.394586
3064 0.394601
3065 0.39469
3066 0.394722
3067 0.394788
3068 0.394827
3069 0.394844
3070 0.394891
3071 0.394909
3072 0.39501
3073 0.395026
3074 0.395039
3075 0.395061
3076 0.395082
3077 0.39515
3078 0.395156
3079 0.39518
3080 0.395295
3081 0.395319
3082 0.395348
3083 0.395364
3084 0.395391
3085 0.395426
3086 0.395448
3087 0.395472
3088 0.395499
3089 0.395575
3090 0.395587
3091 0.395637
3092 0.395663
3093 0.395746
3094 0.395764
3095 0.395858
3096 0.395875
3097 0.395895
3098 0.395919
3099 0.395965
3100 0.396218
3101 0.396266
3102 0.396494
3103 0.396525
3104 0.396545
3105 0.396576
3106 0.396604
3107 0.396667
3108 0.39677
3109 0.396813
3110 0.396857
3111 0.396883
3112 0.397031
3113 0.397063
3114 0.397085
3115 0.397374
3116 0.397444
3117 0.397468
3118 0.397704
3119 0.397732
3120 0.39788
3121 0.397914
3122 0.397935
3123 0.398052
3124 0.398065
3125 0.398587
3126 0.398712
3127 0.398729
3128 0.398774
3129 0.3988
3130 0.398835
3131 0.398856
3132 0.398877
3133 0.398891
3134 0.398931
3135 0.398943
3136 0.398965
3137 0.39904
3138 0.399058
3139 0.399088
3140 0.399118
3141 0.399129
3142 0.399438
3143 0.399471
3144 0.399492
3145 0.399523
3146 0.399558
3147 0.399565
3148 0.399583
3149 0.399599
3150 0.399618
3151 0.399681
3152 0.399847
3153 0.399867
3154 0.399919
3155 0.399943
3156 0.399983
3157 0.400109
3158 0.400126
3159 0.400171
3160 0.400248
3161 0.400342
3162 0.400369
3163 0.400393
3164 0.400425
3165 0.400454
3166 0.400469
3167 0.400617
3168 0.400642
3169 0.400654
3170 0.40068
3171 0.400695
3172 0.400837
3173 0.400851
3174 0.400908
3175 0.400954
3176 0.401026
3177 0.401047
3178 0.401156
3179 0.40119
3180 0.40121
3181 0.40123
3182 0.40125
3183 0.40128
3184 0.401292
3185 0.401439
3186 0.401455
3187 0.401799
3188 0.4022
3189 0.402222
3190 0.402279
3191 0.40235
3192 0.402523
3193 0.402536
3194 0.40257
3195 0.402589
3196 0.402711
3197 0.402939
3198 0.403063
3199 0.403097
3200 0.403119
3201 0.403155
3202 0.403356
3203 0.403388
3204 0.403408
3205 0.403433
3206 0.403464
3207 0.403492
3208 0.403549
3209 0.403677
3210 0.403696
3211 0.403716
3212 0.403916
3213 0.403943
3214 0.404021
3215 0.404137
3216 0.404166
3217 0.404268
3218 0.404293
3219 0.404351
3220 0.404388
3221 0.404406
3222 0.404431
3223 0.404461
3224 0.404491
3225 0.40452
3226 0.404559
3227 0.404581
3228 0.404602
3229 0.40463
3230 0.404664
3231 0.404696
3232 0.404735
3233 0.404777
3234 0.404807
3235 0.404854
3236 0.404876
3237 0.405004
3238 0.405134
3239 0.405155
3240 0.405278
3241 0.405305
3242 0.405337
3243 0.405584
3244 0.405613
3245 0.405651
3246 0.405688
3247 0.405732
3248 0.405773
3249 0.405836
3250 0.405884
3251 0.405953
3252 0.406042
3253 0.406095
3254 0.40614
3255 0.406207
3256 0.406255
3257 0.406264
3258 0.406291
3259 0.406493
3260 0.406852
3261 0.406875
3262 0.407023
3263 0.407049
3264 0.407063
3265 0.407112
3266 0.407197
3267 0.407215
3268 0.407318
3269 0.407566
3270 0.407591
3271 0.407641
3272 0.407666
3273 0.407706
3274 0.407871
3275 0.407889
3276 0.40792
3277 0.407944
3278 0.408029
3279 0.408252
3280 0.408326
3281 0.408349
3282 0.408383
3283 0.408679
3284 0.408693
3285 0.408942
3286 0.408972
3287 0.409012
3288 0.40903
3289 0.409059
3290 0.409161
3291 0.409176
3292 0.409226
3293 0.409289
3294 0.409343
3295 0.409374
3296 0.4094
3297 0.409433
3298 0.40948
3299 0.409521
3300 0.409617
3301 0.409653
3302 0.409689
3303 0.409722
3304 0.409755
3305 0.409806
3306 0.409825
3307 0.40985
3308 0.409909
3309 0.409927
3310 0.409947
3311 0.409959
3312 0.41003
3313 0.410143
3314 0.410158
3315 0.410172
3316 0.410208
3317 0.410232
3318 0.410261
3319 0.410315
3320 0.41035
3321 0.410373
3322 0.410419
3323 0.410533
3324 0.410555
3325 0.410604
3326 0.410626
3327 0.41085
3328 0.410865
3329 0.410884
3330 0.410939
3331 0.411123
3332 0.411138
3333 0.411149
3334 0.411167
3335 0.411185
3336 0.411212
3337 0.411251
3338 0.411259
3339 0.411334
3340 0.411356
3341 0.411387
3342 0.41142
3343 0.411444
3344 0.411463
3345 0.411483
3346 0.411515
3347 0.411556
3348 0.411771
3349 0.411793
3350 0.411805
3351 0.411854
3352 0.411912
3353 0.411923
3354 0.411944
3355 0.411968
3356 0.411986
3357 0.412019
3358 0.412064
3359 0.412196
3360 0.412214
3361 0.412241
3362 0.412274
3363 0.412395
3364 0.412463
3365 0.412487
3366 0.412505
3367 0.412572
3368 0.412589
3369 0.412597
3370 0.412742
3371 0.412755
3372 0.41278
3373 0.412798
3374 0.412822
3375 0.412955
3376 0.412998
3377 0.413008
3378 0.413022
3379 0.413221
3380 0.413488
3381 0.413521
3382 0.413581
3383 0.413622
3384 0.413649
3385 0.413674
3386 0.413699
3387 0.413713
3388 0.413747
3389 0.413784
3390 0.413795
3391 0.413857
3392 0.413858
3393 0.413908
3394 0.413914
3395 0.413972
3396 0.414317
3397 0.414547
3398 0.414676
3399 0.414784
3400 0.414805
3401 0.414835
3402 0.414853
3403 0.414954
3404 0.414997
3405 0.415004
3406 0.415019
3407 0.415034
3408 0.415156
3409 0.415174
3410 0.415191
3411 0.41521
3412 0.415243
3413 0.41528
3414 0.415311
3415 0.415325
3416 0.415342
3417 0.41536
3418 0.415379
3419 0.41539
3420 0.415731
3421 0.415738
3422 0.415755
3423 0.415778
3424 0.415795
3425 0.415823
3426 0.415837
3427 0.416108
3428 0.416161
3429 0.416182
3430 0.416453
3431 0.416464
3432 0.416545
3433 0.416567
3434 0.416578
3435 0.416618
3436 0.416666
3437 0.416682
3438 0.416706
3439 0.416743
3440 0.416776
3441 0.416882
3442 0.416931
3443 0.416971
3444 0.417188
3445 0.417203
3446 0.417228
3447 0.417256
3448 0.417278
3449 0.417308
3450 0.41732
3451 0.417348
3452 0.417381
3453 0.417385
3454 0.417415
3455 0.417433
3456 0.41747
3457 0.417498
3458 0.417516
3459 0.417546
3460 0.417576
3461 0.417591
3462 0.417612
3463 0.417695
3464 0.417725
3465 0.417744
3466 0.417767
3467 0.4178
3468 0.41782
3469 0.417839
3470 0.417856
3471 0.417868
3472 0.417883
3473 0.417983
3474 0.418005
3475 0.418028
3476 0.418034
3477 0.418054
3478 0.418166
3479 0.418178
3480 0.418185
3481 0.418208
3482 0.418228
3483 0.418249
3484 0.418343
3485 0.418357
3486 0.418379
3487 0.418392
3488 0.418423
3489 0.41844
3490 0.418459
3491 0.418476
3492 0.4185
3493 0.418532
3494 0.418555
3495 0.418597
3496 0.41864
3497 0.418765
3498 0.418788
3499 0.418824
3500 0.418852
3501 0.418976
3502 0.419005
3503 0.419026
3504 0.419054
3505 0.419186
3506 0.41921
3507 0.419364
3508 0.419387
3509 0.419437
3510 0.419453
3511 0.419468
3512 0.419501
3513 0.419543
3514 0.419553
3515 0.419573
3516 0.419716
3517 0.420231
3518 0.420277
3519 0.420301
3520 0.420326
3521 0.42035
3522 0.420371
3523 0.420397
3524 0.420413
3525 0.420425
3526 0.420441
3527 0.420632
3528 0.420751
3529 0.420763
3530 0.420874
3531 0.420922
3532 0.420948
3533 0.421068
3534 0.421099
3535 0.421126
3536 0.42118
3537 0.421207
3538 0.421229
3539 0.421273
3540 0.421288
3541 0.421314
3542 0.42137
3543 0.42141
3544 0.42144
3545 0.42157
3546 0.421697
3547 0.421712
3548 0.421727
3549 0.421741
3550 0.421793
3551 0.421807
3552 0.42194
3553 0.421973
3554 0.42199
3555 0.422009
3556 0.422089
3557 0.422105
3558 0.422162
3559 0.422183
3560 0.422209
3561 0.422227
3562 0.42226
3563 0.422271
3564 0.422413
3565 0.422441
3566 0.422481
3567 0.422502
3568 0.422533
3569 0.42254
3570 0.422564
3571 0.422582
3572 0.422648
3573 0.422663
3574 0.422691
3575 0.422714
3576 0.422769
3577 0.422933
3578 0.422953
3579 0.422964
3580 0.422982
3581 0.422994
3582 0.423018
3583 0.423034
3584 0.423047
3585 0.423053
3586 0.423216
3587 0.423228
3588 0.423363
3589 0.423387
3590 0.423427
3591 0.423437
3592 0.423456
3593 0.423584
3594 0.423598
3595 0.423612
3596 0.423624
3597 0.423766
3598 0.423802
3599 0.42384


==> plots/data/dataOriginalRCPSP-BDD.dat <==
0 0.318068
1 0.560113
2 0.615349
3 0.649657
4 0.672618
5 0.691058
6 0.703658
7 0.711064
8 0.720989
9 0.726138
10 0.733126
11 0.73892
12 0.74456
13 0.749332
14 0.75301
15 0.758227
16 0.763893
17 0.76869
18 0.772754
19 0.777396
20 0.780931
21 0.783965
22 0.787462
23 0.790587
24 0.793862
25 0.796703
26 0.799328
27 0.802346
28 0.805157
29 0.808495
30 0.810631
31 0.813043
32 0.814959
33 0.817268
34 0.819795
35 0.821634
36 0.823444
37 0.825326
38 0.827252
39 0.829275
40 0.831112
41 0.832885
42 0.834331
43 0.835821
44 0.83705
45 0.838515
46 0.84038
47 0.841841
48 0.843595
49 0.845013
50 0.846456
51 0.847609
52 0.848488
53 0.85033
54 0.85113
55 0.852036
56 0.853483
57 0.854566
58 0.855366
59 0.856474
60 0.857605
61 0.859348
62 0.860307
63 0.861087
64 0.862274
65 0.863439
66 0.86439
67 0.865412
68 0.866647
69 0.867865
70 0.868757
71 0.870047
72 0.870779
73 0.871589
74 0.872365
75 0.873361
76 0.874432
77 0.875195
78 0.875955
79 0.87658
80 0.87774
81 0.878714
82 0.879369
83 0.880104
84 0.880675
85 0.881663
86 0.882275
87 0.882876
88 0.88352
89 0.884117
90 0.885128
91 0.885592
92 0.886272
93 0.886863
94 0.887821
95 0.888324
96 0.888976
97 0.889779
98 0.890456
99 0.891419
100 0.891894
101 0.893033
102 0.893635
103 0.894093
104 0.894571
105 0.8951
106 0.895523
107 0.896173
108 0.896487
109 0.896861
110 0.897282
111 0.897584
112 0.898138
113 0.898722
114 0.899318
115 0.899939
116 0.900425
117 0.900957
118 0.901518
119 0.90186
120 0.902319
121 0.902775
122 0.903058
123 0.903423
124 0.903909
125 0.904098
126 0.90459
127 0.905535
128 0.90607
129 0.906395
130 0.906705
131 0.906964
132 0.907354
133 0.907537
134 0.907989
135 0.908682
136 0.909089
137 0.909522
138 0.909979
139 0.910378
140 0.91073
141 0.9111
142 0.911566
143 0.911925
144 0.912294
145 0.912646
146 0.912889
147 0.913115
148 0.913514
149 0.913896
150 0.914199
151 0.914574
152 0.915114
153 0.915396
154 0.915697
155 0.916079
156 0.916316
157 0.917
158 0.917359
159 0.917943
160 0.918125
161 0.918317
162 0.918726
163 0.919158
164 0.919478
165 0.920045
166 0.920346
167 0.920634
168 0.921194
169 0.921485
170 0.921833
171 0.922164
172 0.922399
173 0.922533
174 0.922801
175 0.923011
176 0.923266
177 0.923522
178 0.923791
179 0.923913
180 0.924556
181 0.924777
182 0.925127
183 0.925314
184 0.925515
185 0.925757
186 0.926139
187 0.926488
188 0.92672
189 0.927073
190 0.927317
191 0.927478
192 0.928418
193 0.928658
194 0.9288
195 0.92902
196 0.929222
197 0.929439
198 0.929667
199 0.929843
200 0.930142
201 0.930393
202 0.93069
203 0.93093
204 0.931052
205 0.931176
206 0.931269
207 0.931647
208 0.931933
209 0.932338
210 0.932471
211 0.932655
212 0.932812
213 0.932989
214 0.933138
215 0.933402
216 0.933542
217 0.933727
218 0.93395
219 0.934106
220 0.934354
221 0.934559
222 0.935011
223 0.935236
224 0.935659
225 0.935795
226 0.936047
227 0.936684
228 0.936924
229 0.937067
230 0.937231
231 0.937502
232 0.937597
233 0.937849
234 0.93814
235 0.938337
236 0.938593
237 0.938855
238 0.939023
239 0.939171
240 0.939326
241 0.93949
242 0.93967
243 0.939841
244 0.940097
245 0.940263
246 0.940619
247 0.940842
248 0.941004
249 0.941093
250 0.941364
251 0.941595
252 0.941701
253 0.941871
254 0.942072
255 0.942257
256 0.94236
257 0.942876
258 0.943044
259 0.943267
260 0.943359
261 0.943672
262 0.94418
263 0.944494
264 0.94468
265 0.944905
266 0.945094
267 0.945317
268 0.945379
269 0.945591
270 0.945729
271 0.946092
272 0.946259
273 0.946414
274 0.946499
275 0.946602
276 0.946782
277 0.946837
278 0.94697
279 0.947056
280 0.947173
281 0.947365
282 0.947426
283 0.947592
284 0.947671
285 0.947815
286 0.947938
287 0.948042
288 0.948172
289 0.948287
290 0.948799
291 0.948902
292 0.948965
293 0.949085
294 0.949193
295 0.949341
296 0.949421
297 0.949477
298 0.949596
299 0.949736
300 0.949846
301 0.949933
302 0.950082
303 0.950293
304 0.950461
305 0.95088
306 0.950991
307 0.951079
308 0.951209
309 0.951316
310 0.951479
311 0.951633
312 0.95176
313 0.951818
314 0.951903
315 0.952098
316 0.952194
317 0.95226
318 0.952488
319 0.952585
320 0.952763
321 0.952926
322 0.95309
323 0.953133
324 0.953262
325 0.953318
326 0.95341
327 0.95346
328 0.953542
329 0.953615
330 0.953657
331 0.953736
332 0.95383
333 0.953902
334 0.953978
335 0.954123
336 0.954205
337 0.954328
338 0.954442
339 0.954643
340 0.954734
341 0.954943
342 0.954998
343 0.955079
344 0.955158
345 0.955359
346 0.955393
347 0.955515
348 0.955602
349 0.955663
350 0.955763
351 0.955872
352 0.955977
353 0.95603
354 0.956064
355 0.956146
356 0.956278
357 0.956315
358 0.956376
359 0.95645
360 0.956519
361 0.956584
362 0.956797
363 0.956852
364 0.956941
365 0.957011
366 0.957088
367 0.957145
368 0.957205
369 0.957304
370 0.957326
371 0.957392
372 0.95743
373 0.957545
374 0.957577
375 0.957631
376 0.957719
377 0.958003
378 0.95807
379 0.958142
380 0.958181
381 0.958378
382 0.958428
383 0.958496
384 0.95855
385 0.95862
386 0.95874
387 0.958777
388 0.958814
389 0.958964
390 0.959142
391 0.95919
392 0.959218
393 0.95936
394 0.959466
395 0.959653
396 0.959709
397 0.959747
398 0.959797
399 0.959863
400 0.959907
401 0.959964
402 0.960015
403 0.960085
404 0.960221
405 0.960349
406 0.960409
407 0.960462
408 0.96051
409 0.960634
410 0.960676
411 0.960797
412 0.960908
413 0.960944
414 0.961081
415 0.961132
416 0.961159
417 0.961227
418 0.961258
419 0.961295
420 0.961507
421 0.961545
422 0.961584
423 0.961649
424 0.961735
425 0.961785
426 0.961884
427 0.9619
428 0.961962
429 0.962003
430 0.962072
431 0.962098
432 0.96215
433 0.962212
434 0.962251
435 0.962288
436 0.96234
437 0.962424
438 0.962463
439 0.962487
440 0.962534
441 0.962546
442 0.962589
443 0.962617
444 0.962658
445 0.962701
446 0.962716
447 0.96274
448 0.962767
449 0.962793
450 0.962842
451 0.962894
452 0.962927
453 0.962941
454 0.962977
455 0.963023
456 0.963454
457 0.96349
458 0.963534
459 0.963568
460 0.963607
461 0.963623
462 0.963681
463 0.96374
464 0.963774
465 0.963812
466 0.96389
467 0.963908
468 0.963953
469 0.964004
470 0.964031
471 0.964069
472 0.964096
473 0.964109
474 0.964143
475 0.964163
476 0.964193
477 0.964233
478 0.964254
479 0.964297
480 0.96433
481 0.964372
482 0.964399
483 0.964416
484 0.964573
485 0.964587
486 0.964613
487 0.964725
488 0.96473
489 0.964751
490 0.964782
491 0.964815
492 0.964834
493 0.964853
494 0.965072
495 0.96509
496 0.96511
497 0.965132
498 0.965168
499 0.965198
500 0.96523
501 0.965259
502 0.965293
503 0.965309
504 0.965327
505 0.965354
506 0.965506
507 0.965551
508 0.965571
509 0.9656
510 0.965657
511 0.965678
512 0.965723
513 0.965758
514 0.965781
515 0.965811
516 0.96585
517 0.965871
518 0.965918
519 0.965936
520 0.965965
521 0.966007
522 0.966041
523 0.966046
524 0.966115
525 0.966156
526 0.966197
527 0.966208
528 0.966245
529 0.966276
530 0.966299
531 0.966324
532 0.966336
533 0.96643
534 0.966439
535 0.966468
536 0.966493
537 0.966903
538 0.966927
539 0.966946
540 0.966952
541 0.966988
542 0.967035
543 0.96706
544 0.967086
545 0.967116
546 0.967196
547 0.967239
548 0.967256
549 0.967279
550 0.967384
551 0.967424
552 0.967439
553 0.967474
554 0.967516
555 0.967551
556 0.967623
557 0.967653
558 0.967728
559 0.967745
560 0.967765
561 0.967789
562 0.967803
563 0.967976
564 0.968
565 0.968029
566 0.968069
567 0.968112
568 0.968139
569 0.968146
570 0.968175
571 0.968195
572 0.968215
573 0.96823
574 0.96832
575 0.968328
576 0.968335
577 0.968347
578 0.968441
579 0.968456
580 0.968492
581 0.968507
582 0.968507
583 0.968558
584 0.968585
585 0.968607
586 0.968611
587 0.968629
588 0.968645
589 0.968669
590 0.968685
591 0.96872
592 0.96874
593 0.968742
594 0.968768
595 0.968793
596 0.968815
597 0.968832
598 0.968871
599 0.968885
600 0.9689
601 0.969031
602 0.969058
603 0.969077
604 0.969101
605 0.969115
606 0.969122
607 0.969172
608 0.969199
609 0.969283
610 0.969293
611 0.969308
612 0.969365
613 0.96938
614 0.969412
615 0.969419
616 0.969422
617 0.969443
618 0.969456
619 0.969484
620 0.969493
621 0.969505
622 0.969517
623 0.96952
624 0.969544
625 0.969571
626 0.969595
627 0.969595
628 0.969615
629 0.969631
630 0.969648
631 0.969699
632 0.969712
633 0.969723
634 0.969754
635 0.96978
636 0.969848
637 0.969859
638 0.969894
639 0.969902
640 0.969925
641 0.969946
642 0.970288
643 0.970296
644 0.970392
645 0.97041
646 0.970425
647 0.970433
648 0.970451
649 0.970507
650 0.970554
651 0.970614
652 0.970623
653 0.970654
654 0.970669
655 0.970677
656 0.970686
657 0.970724
658 0.970744
659 0.970766
660 0.970775
661 0.970788
662 0.970814
663 0.970829
664 0.970845
665 0.970862
666 0.970874
667 0.970899
668 0.970906
669 0.970929
670 0.970936
671 0.970952
672 0.970962
673 0.970975
674 0.970982
675 0.970998
676 0.971008
677 0.971017
678 0.971032
679 0.971041
680 0.971074
681 0.971085
682 0.971087
683 0.971096
684 0.971109
685 0.971121
686 0.971145
687 0.971177
688 0.971189
689 0.971205
690 0.971213
691 0.97122
692 0.971264
693 0.971275
694 0.971286
695 0.971312
696 0.971322
697 0.971347
698 0.971358
699 0.97136
700 0.971461
701 0.971477
702 0.971482
703 0.971508
704 0.971525
705 0.971548
706 0.971555
707 0.971651
708 0.971655
709 0.971714
710 0.971749
711 0.971766
712 0.971779
713 0.971798
714 0.971806
715 0.971823
716 0.971833
717 0.971843
718 0.971853
719 0.971868
720 0.971893
721 0.971899
722 0.971904
723 0.971908
724 0.971927
725 0.971938
726 0.971958
727 0.971967
728 0.971993
729 0.972001
730 0.972011
731 0.972017
732 0.97203
733 0.972036
734 0.972046
735 0.972086
736 0.972093
737 0.972102
738 0.972111
739 0.972136
740 0.972144
741 0.972155
742 0.972168
743 0.972237
744 0.972248
745 0.972255
746 0.972296
747 0.972312
748 0.972319
749 0.972355
750 0.972362
751 0.972376
752 0.972393
753 0.972409
754 0.972418
755 0.972424
756 0.972433
757 0.972479
758 0.972488
759 0.972513
760 0.972533
761 0.972544
762 0.972553
763 0.972559
764 0.972571
765 0.972587
766 0.972603
767 0.972618
768 0.972628
769 0.972644
770 0.972648
771 0.972668
772 0.972679
773 0.972685
774 0.972689
775 0.972699
776 0.972701
777 0.972722
778 0.972736
779 0.972737
780 0.972752
781 0.972769
782 0.97278
783 0.972804
784 0.972817
785 0.972822
786 0.97283
787 0.97285
788 0.972873
789 0.972885
790 0.972889
791 0.972962
792 0.972978
793 0.972988
794 0.972995
795 0.973002
796 0.973016
797 0.97302
798 0.973031
799 0.973082
800 0.973095
801 0.973118
802 0.973134
803 0.973135
804 0.973141
805 0.973151
806 0.973153
807 0.973158
808 0.973167
809 0.973178
810 0.973185
811 0.973205
812 0.973215
813 0.973225
814 0.973225
815 0.973233
816 0.973241
817 0.973254
818 0.97326
819 0.973269
820 0.973281
821 0.973285
822 0.973294
823 0.973298
824 0.973308
825 0.973318
826 0.973484
827 0.973492
828 0.973506
829 0.973507
830 0.973512
831 0.97352
832 0.973524
833 0.97354
834 0.973549
835 0.973557
836 0.973565
837 0.973573
838 0.973581
839 0.973589
840 0.973599
841 0.973607
842 0.973613
843 0.973628
844 0.973645
845 0.973649
846 0.97366
847 0.973669
848 0.973676
849 0.973679
850 0.973687
851 0.973699
852 0.973703
853 0.973716
854 0.97372
855 0.973733
856 0.973753
857 0.973756
858 0.973759
859 0.973766
860 0.973786
861 0.973814
862 0.973822
863 0.973846
864 0.973862
865 0.973864
866 0.973902
867 0.973905
868 0.97391
869 0.973921
870 0.973932
871 0.973955
872 0.973962
873 0.973968
874 0.973984
875 0.973995
876 0.973995
877 0.97401
878 0.974018
879 0.974028
880 0.974035
881 0.97404
882 0.974042
883 0.974045
884 0.974051
885 0.97407
886 0.974083
887 0.974086
888 0.974093
889 0.974203
890 0.974203
891 0.974203
892 0.974203
893 0.97421
894 0.974216
895 0.974229
896 0.974238
897 0.974244
898 0.974245
899 0.974255
900 0.974258
901 0.974262
902 0.97427
903 0.974281
904 0.974285
905 0.974298
906 0.9743
907 0.97431
908 0.974317
909 0.974338
910 0.974345
911 0.974352
912 0.974358
913 0.974364
914 0.97437
915 0.974374
916 0.97438
917 0.974387
918 0.974396
919 0.974399
920 0.974416
921 0.974421
922 0.974429
923 0.974438
924 0.974439
925 0.974452
926 0.974462
927 0.974474
928 0.974486
929 0.974494
930 0.974494
931 0.974495
932 0.974499
933 0.974501
934 0.97451
935 0.97452
936 0.974522
937 0.974526
938 0.974532
939 0.974539
940 0.974539
941 0.974553
942 0.974558
943 0.974576
944 0.97459
945 0.974593
946 0.974655
947 0.974664
948 0.974664
949 0.974681
950 0.974687
951 0.974712
952 0.974717
953 0.974759
954 0.974764
955 0.974771
956 0.974785
957 0.974785
958 0.974796
959 0.9748
960 0.974811
961 0.974821
962 0.974827
963 0.974832
964 0.974836
965 0.974838
966 0.974848
967 0.974861
968 0.974869
969 0.974875
970 0.974888
971 0.974897
972 0.974903
973 0.974909
974 0.974915
975 0.974924
976 0.97493
977 0.97494
978 0.974943
979 0.974955
980 0.97496
981 0.974964
982 0.974985
983 0.974988
984 0.974998
985 0.975006
986 0.975015
987 0.975015
988 0.975037
989 0.975043
990 0.975047
991 0.975055
992 0.975058
993 0.975064
994 0.975066
995 0.975069
996 0.975074
997 0.975077
998 0.975083
999 0.975095
1000 0.975095
1001 0.975103
1002 0.97511
1003 0.975117
1004 0.975119
1005 0.975124
1006 0.97513
1007 0.97513
1008 0.975138
1009 0.975149
1010 0.975153
1011 0.975158
1012 0.975164
1013 0.975169
1014 0.975169
1015 0.975171
1016 0.97518
1017 0.97519
1018 0.975194
1019 0.975203
1020 0.975203
1021 0.975204
1022 0.975209
1023 0.975209
1024 0.975213
1025 0.975217
1026 0.975224
1027 0.975226
1028 0.975227
1029 0.975229
1030 0.975235
1031 0.97524
1032 0.975241
1033 0.975243
1034 0.975256
1035 0.975259
1036 0.975265
1037 0.975287
1038 0.975303
1039 0.975309
1040 0.975314
1041 0.975319
1042 0.975324
1043 0.975338
1044 0.975352
1045 0.975352
1046 0.975355
1047 0.975364
1048 0.975366
1049 0.975375
1050 0.975378
1051 0.9754
1052 0.975403
1053 0.975412
1054 0.975422
1055 0.975428
1056 0.975436
1057 0.975443
1058 0.975451
1059 0.975451
1060 0.975462
1061 0.975467
1062 0.975473
1063 0.975481
1064 0.975486
1065 0.975495
1066 0.975499
1067 0.97551
1068 0.975526
1069 0.975526
1070 0.975532
1071 0.975542
1072 0.975553
1073 0.975556
1074 0.975558
1075 0.975566
1076 0.975567
1077 0.975569
1078 0.975571
1079 0.975577
1080 0.97558
1081 0.975585
1082 0.975592
1083 0.975592
1084 0.975598
1085 0.975607
1086 0.97561
1087 0.975615
1088 0.975615
1089 0.975617
1090 0.975625
1091 0.975631
1092 0.975631
1093 0.975647
1094 0.975653
1095 0.975656
1096 0.975656
1097 0.975656
1098 0.975658
1099 0.975667
1100 0.975682
1101 0.975689
1102 0.975692
1103 0.975696
1104 0.975707
1105 0.975719
1106 0.975727
1107 0.975733
1108 0.97575
1109 0.975759
1110 0.97577
1111 0.975776
1112 0.975783
1113 0.975787
1114 0.975789
1115 0.975795
1116 0.975795
1117 0.975798
1118 0.975798
1119 0.975813
1120 0.975816
1121 0.975819
1122 0.975827
1123 0.975834
1124 0.975852
1125 0.975854
1126 0.975856
1127 0.975859
1128 0.975868
1129 0.975877
1130 0.97589
1131 0.975894
1132 0.975937
1133 0.975941
1134 0.975943
1135 0.975947
1136 0.97596
1137 0.975964
1138 0.975966
1139 0.975966
1140 0.975978
1141 0.975978
1142 0.97598
1143 0.975982
1144 0.975992
1145 0.975995
1146 0.976008
1147 0.976012
1148 0.976023
1149 0.976025
1150 0.976031
1151 0.976246
1152 0.976246
1153 0.976256
1154 0.976269
1155 0.976272
1156 0.976276
1157 0.976281
1158 0.976284
1159 0.976296
1160 0.976314
1161 0.976319
1162 0.976322
1163 0.976325
1164 0.976342
1165 0.976343
1166 0.976343
1167 0.976349
1168 0.976357
1169 0.976361
1170 0.97637
1171 0.976372
1172 0.976374
1173 0.976374
1174 0.976374
1175 0.976379
1176 0.97639
1177 0.976395
1178 0.976402
1179 0.976414
1180 0.976421
1181 0.976425
1182 0.97643
1183 0.97644
1184 0.976446
1185 0.976452
1186 0.976456
1187 0.976457
1188 0.976471
1189 0.976477
1190 0.976482
1191 0.976489
1192 0.976489
1193 0.976491
1194 0.976494
1195 0.976499
1196 0.976507
1197 0.976509
1198 0.976509
1199 0.976509
1200 0.976514
1201 0.976528
1202 0.976528
1203 0.976535
1204 0.976541
1205 0.976544
1206 0.976548
1207 0.976552
1208 0.976552
1209 0.976553
1210 0.976562
1211 0.976569
1212 0.976574
1213 0.976581
1214 0.976583
1215 0.976583
1216 0.976586
1217 0.97659
1218 0.976595
1219 0.976599
1220 0.976603
1221 0.976608
1222 0.976613
1223 0.976613
1224 0.976613
1225 0.976623
1226 0.97663
1227 0.976634
1228 0.976638
1229 0.976648
1230 0.976654
1231 0.976656
1232 0.976657
1233 0.976661
1234 0.976666
1235 0.976676
1236 0.97668
1237 0.97668
1238 0.97668
1239 0.976683
1240 0.976685
1241 0.976687
1242 0.976687
1243 0.976689
1244 0.976689
1245 0.976701
1246 0.976703
1247 0.976708
1248 0.976718
1249 0.976719
1250 0.976719
1251 0.976719
1252 0.976719
1253 0.976723
1254 0.976729
1255 0.976732
1256 0.976732
1257 0.97674
1258 0.97674
1259 0.976747
1260 0.976761
1261 0.976761
1262 0.976762
1263 0.976762
1264 0.976762
1265 0.976766
1266 0.97677
1267 0.97677
1268 0.976773
1269 0.976779
1270 0.976782
1271 0.976786
1272 0.97679
1273 0.976793
1274 0.976798
1275 0.976802
1276 0.976802
1277 0.976807
1278 0.976807
1279 0.976807
1280 0.976807
1281 0.976813
1282 0.97682
1283 0.976824
1284 0.976831
1285 0.976831
1286 0.976831
1287 0.976832
1288 0.976832
1289 0.976845
1290 0.976854
1291 0.976862
1292 0.976866
1293 0.976869
1294 0.976869
1295 0.97687
1296 0.97687
1297 0.976881
1298 0.976881
1299 0.976883
1300 0.976887
1301 0.976887
1302 0.976895
1303 0.976899
1304 0.976907
1305 0.976909
1306 0.97691
1307 0.976912
1308 0.976917
1309 0.97692
1310 0.976924
1311 0.976932
1312 0.976936
1313 0.976949
1314 0.976949
1315 0.976949
1316 0.976954
1317 0.976954
1318 0.976954
1319 0.976954
1320 0.976957
1321 0.976957
1322 0.976959
1323 0.976961
1324 0.976964
1325 0.976967
1326 0.976967
1327 0.976972
1328 0.976976
1329 0.976976
1330 0.976989
1331 0.976995
1332 0.977003
1333 0.977005
1334 0.977009
1335 0.977011
1336 0.977011
1337 0.977019
1338 0.977022
1339 0.977023
1340 0.977028
1341 0.977028
1342 0.977028
1343 0.977028
1344 0.977033
1345 0.977035
1346 0.977037
1347 0.97704
1348 0.977048
1349 0.977048
1350 0.97705
1351 0.97707
1352 0.977074
1353 0.977074
1354 0.977078
1355 0.977088
1356 0.977089
1357 0.977102
1358 0.977106
1359 0.977109
1360 0.977109
1361 0.977115
1362 0.977119
1363 0.977124
1364 0.977128
1365 0.977131
1366 0.977134
1367 0.977136
1368 0.977146
1369 0.977152
1370 0.977152
1371 0.977159
1372 0.977159
1373 0.97716
1374 0.977162
1375 0.977162
1376 0.977164
1377 0.977165
1378 0.977169
1379 0.977177
1380 0.977177
1381 0.977185
1382 0.977187
1383 0.977189
1384 0.977191
1385 0.977193
1386 0.977197
1387 0.9772
1388 0.977207
1389 0.977207
1390 0.977207
1391 0.977207
1392 0.977216
1393 0.977219
1394 0.97722
1395 0.97722
1396 0.97722
1397 0.977221
1398 0.977221
1399 0.977229
1400 0.977231
1401 0.977232
1402 0.977235
1403 0.977235
1404 0.977243
1405 0.977243
1406 0.977243
1407 0.977243
1408 0.977244
1409 0.977244
1410 0.977244
1411 0.977244
1412 0.977244
1413 0.977249
1414 0.977253
1415 0.97726
1416 0.977264
1417 0.977264
1418 0.977267
1419 0.977269
1420 0.977272
1421 0.977273
1422 0.977273
1423 0.977273
1424 0.977278
1425 0.977284
1426 0.97729
1427 0.97729
1428 0.977294
1429 0.977295
1430 0.977295
1431 0.977295
1432 0.977295
1433 0.977295
1434 0.977295
1435 0.977302
1436 0.977305
1437 0.977305
1438 0.977305
1439 0.977309
1440 0.977312
1441 0.977312
1442 0.977312
1443 0.977315
1444 0.977315
1445 0.977318
1446 0.977318
1447 0.977323
1448 0.977323
1449 0.977325
1450 0.977338
1451 0.977338
1452 0.977343
1453 0.977349
1454 0.977349
1455 0.97735
1456 0.97735
1457 0.977353
1458 0.977357
1459 0.977368
1460 0.977372
1461 0.977372
1462 0.977372
1463 0.977372
1464 0.977381
1465 0.977383
1466 0.977383
1467 0.977383
1468 0.977389
1469 0.977389
1470 0.977391
1471 0.977396
1472 0.977396
1473 0.977396
1474 0.977396
1475 0.977398
1476 0.977398
1477 0.977401
1478 0.977406
1479 0.977406
1480 0.977411
1481 0.977411
1482 0.977416
1483 0.977416
1484 0.977419
1485 0.977422
1486 0.977422
1487 0.977428
1488 0.977428
1489 0.977431
1490 0.977431
1491 0.977439
1492 0.977439
1493 0.977439
1494 0.977444
1495 0.977449
1496 0.977451
1497 0.977454
1498 0.977454
1499 0.977456
1500 0.977459
1501 0.977461
1502 0.977461
1503 0.977461
1504 0.977468
1505 0.97747
1506 0.977471
1507 0.977474
1508 0.977477
1509 0.97748
1510 0.97748
1511 0.97748
1512 0.97748
1513 0.977488
1514 0.977491
1515 0.977491
1516 0.977491
1517 0.977493
1518 0.977496
1519 0.977499
1520 0.977501
1521 0.977511
1522 0.977514
1523 0.977516
1524 0.977523
1525 0.977523
1526 0.977526
1527 0.977528
1528 0.977533
1529 0.977533
1530 0.977535
1531 0.977535
1532 0.97755
1533 0.977553
1534 0.977553
1535 0.977556
1536 0.977556
1537 0.977558
1538 0.977565
1539 0.977567
1540 0.977568
1541 0.977571
1542 0.977576
1543 0.97758
1544 0.97758
1545 0.97758
1546 0.977582
1547 0.977582
1548 0.977582
1549 0.977587
1550 0.977587
1551 0.977591
1552 0.977592
1553 0.977592
1554 0.977598
1555 0.977603
1556 0.977615
1557 0.977618
1558 0.977622
1559 0.97763
1560 0.97763
1561 0.97763
1562 0.977633
1563 0.977633
1564 0.977634
1565 0.977634
1566 0.977641
1567 0.977646
1568 0.977651
1569 0.977656
1570 0.97766
1571 0.97766
1572 0.97766
1573 0.97766
1574 0.977664
1575 0.977664
1576 0.977664
1577 0.977664
1578 0.977664
1579 0.977667
1580 0.977667
1581 0.977672
1582 0.977673
1583 0.977673
1584 0.977673
1585 0.977676
1586 0.977676
1587 0.977678
1588 0.977683
1589 0.977684
1590 0.977684
1591 0.977684
1592 0.97769
1593 0.97769
1594 0.97769
1595 0.977693
1596 0.977695
1597 0.977696
1598 0.977699
1599 0.977704
1600 0.977709
1601 0.977711
1602 0.977711
1603 0.977711
1604 0.977711
1605 0.977714
1606 0.977714
1607 0.977714
1608 0.977721
1609 0.977721
1610 0.977727
1611 0.977727
1612 0.977732
1613 0.977739
1614 0.977741
1615 0.977741
1616 0.977744
1617 0.977744
1618 0.977748
1619 0.97775
1620 0.977751
1621 0.977754
1622 0.977757
1623 0.977757
1624 0.977759
1625 0.977759
1626 0.977764
1627 0.977766
1628 0.97777
1629 0.977777
1630 0.977777
1631 0.977777
1632 0.977783
1633 0.977785
1634 0.977787
1635 0.977787
1636 0.977787
1637 0.977787
1638 0.977789
1639 0.9778
1640 0.9778
1641 0.9778
1642 0.977802
1643 0.977805
1644 0.977805
1645 0.977805
1646 0.977808
1647 0.977814
1648 0.977816
1649 0.97782
1650 0.977822
1651 0.977825
1652 0.977825
1653 0.977828
1654 0.977833
1655 0.977833
1656 0.97784
1657 0.977842
1658 0.977842
1659 0.977845
1660 0.977845
1661 0.977845
1662 0.977848
1663 0.977849
1664 0.977852
1665 0.977852
1666 0.977852
1667 0.977852
1668 0.977852
1669 0.977855
1670 0.977861
1671 0.977861
1672 0.977861
1673 0.977865
1674 0.977867
1675 0.977868
1676 0.977868
1677 0.977873
1678 0.977875
1679 0.977878
1680 0.977884
1681 0.977885
1682 0.977892
1683 0.977895
1684 0.9779
1685 0.9779
1686 0.9779
1687 0.9779
1688 0.977908
1689 0.977909
1690 0.977909
1691 0.977913
1692 0.977913
1693 0.977916
1694 0.977932
1695 0.977932
1696 0.977935
1697 0.977938
1698 0.977948
1699 0.977953
1700 0.977953
1701 0.977958
1702 0.977958
1703 0.977958
1704 0.97796
1705 0.977962
1706 0.977962
1707 0.97797
1708 0.97797
1709 0.97797
1710 0.977971
1711 0.977971
1712 0.977971
1713 0.977971
1714 0.977973
1715 0.977973
1716 0.977978
1717 0.977981
1718 0.977983
1719 0.97799
1720 0.977994
1721 0.977994
1722 0.977994
1723 0.977996
1724 0.977996
1725 0.977996
1726 0.977998
1727 0.977998
1728 0.977998
1729 0.978004
1730 0.978004
1731 0.978004
1732 0.978011
1733 0.978015
1734 0.978015
1735 0.978015
1736 0.978015
1737 0.978015
1738 0.978016
1739 0.978018
1740 0.978018
1741 0.97802
1742 0.97802
1743 0.97802
1744 0.97802
1745 0.978024
1746 0.978033
1747 0.978033
1748 0.978033
1749 0.978033
1750 0.978033
1751 0.978035
1752 0.978035
1753 0.978035
1754 0.978035
1755 0.978035
1756 0.978038
1757 0.978038
1758 0.978045
1759 0.978045
1760 0.978046
1761 0.978046
1762 0.978046
1763 0.978049
1764 0.978053
1765 0.978062
1766 0.978062
1767 0.978065
1768 0.978065
1769 0.978065
1770 0.978065
1771 0.978065
1772 0.978069
1773 0.978069
1774 0.978069
1775 0.978069
1776 0.978077
1777 0.978079
1778 0.978079
1779 0.978081
1780 0.978081
1781 0.978083
1782 0.978085
1783 0.978085
1784 0.978085
1785 0.978089
1786 0.978089
1787 0.978093
1788 0.978093
1789 0.978124
1790 0.978124
1791 0.978124
1792 0.978129
1793 0.978129
1794 0.978129
1795 0.978132
1796 0.978134
1797 0.97814
1798 0.978144
1799 0.978144
1800 0.978145
1801 0.978157
1802 0.978162
1803 0.978162
1804 0.978168
1805 0.97817
1806 0.978174
1807 0.978176
1808 0.978178
1809 0.978181
1810 0.978188
1811 0.978189
1812 0.978194
1813 0.978194
1814 0.978198
1815 0.978198
1816 0.978207
1817 0.978207
1818 0.978211
1819 0.978212
1820 0.978212
1821 0.978212
1822 0.978212
1823 0.978212
1824 0.978217
1825 0.978223
1826 0.978226
1827 0.978228
1828 0.978228
1829 0.978233
1830 0.978235
1831 0.978238
1832 0.978244
1833 0.978247
1834 0.978249
1835 0.978254
1836 0.978254
1837 0.978259
1838 0.978261
1839 0.978261
1840 0.978265
1841 0.978265
1842 0.97827
1843 0.978273
1844 0.978279
1845 0.978279
1846 0.978281
1847 0.978281
1848 0.978283
1849 0.978291
1850 0.978291
1851 0.978291
1852 0.978291
1853 0.978296
1854 0.9783
1855 0.978303
1856 0.978308
1857 0.97831
1858 0.978317
1859 0.978322
1860 0.978326
1861 0.978326
1862 0.978326
1863 0.978326
1864 0.978328
1865 0.978328
1866 0.978328
1867 0.97833
1868 0.978333
1869 0.978333
1870 0.978333
1871 0.978338
1872 0.978338
1873 0.978338
1874 0.978338
1875 0.978339
1876 0.978344
1877 0.978344
1878 0.978349
1879 0.978357
1880 0.978361
1881 0.978361
1882 0.978363
1883 0.978367
1884 0.978367
1885 0.978367
1886 0.978367
1887 0.978367
1888 0.978368
1889 0.978372
1890 0.978372
1891 0.978372
1892 0.978375
1893 0.978375
1894 0.978383
1895 0.978383
1896 0.978383
1897 0.978383
1898 0.978385
1899 0.978385
1900 0.978387
1901 0.978387
1902 0.97839
1903 0.978392
1904 0.978394
1905 0.978398
1906 0.978401
1907 0.978401
1908 0.978401
1909 0.978401
1910 0.978401
1911 0.978415
1912 0.978415
1913 0.978415
1914 0.978415
1915 0.978415
1916 0.978418
1917 0.978422
1918 0.978427
1919 0.978427
1920 0.978427
1921 0.978429
1922 0.978432
1923 0.978436
1924 0.978438
1925 0.978438
1926 0.97844
1927 0.978442
1928 0.978442
1929 0.978443
1930 0.978452
1931 0.978459
1932 0.97847
1933 0.978473
1934 0.978473
1935 0.978473
1936 0.978475
1937 0.978475
1938 0.978479
1939 0.978484
1940 0.978489
1941 0.978489
1942 0.978489
1943 0.978491
1944 0.978493
1945 0.978496
1946 0.978496
1947 0.978496
1948 0.978496
1949 0.978496
1950 0.978499
1951 0.9785
1952 0.9785
1953 0.9785
1954 0.9785
1955 0.9785
1956 0.9785
1957 0.978504
1958 0.978506
1959 0.978506
1960 0.978508
1961 0.978508
1962 0.978508
1963 0.978518
1964 0.978518
1965 0.97852
1966 0.978525
1967 0.978532
1968 0.978532
1969 0.978532
1970 0.978535
1971 0.978537
1972 0.978537
1973 0.978537
1974 0.978539
1975 0.978545
1976 0.97855
1977 0.978554
1978 0.978556
1979 0.978558
1980 0.978567
1981 0.978567
1982 0.978567
1983 0.978567
1984 0.978567
1985 0.978567
1986 0.978567
1987 0.978567
1988 0.978567
1989 0.978573
1990 0.978573
1991 0.978573
1992 0.978574
1993 0.978574
1994 0.978574
1995 0.97858
1996 0.978589
1997 0.978589
1998 0.978589
1999 0.978589
2000 0.978592
2001 0.978592
2002 0.978592
2003 0.978592
2004 0.978592
2005 0.978592
2006 0.978592
2007 0.978592
2008 0.978592
2009 0.978592
2010 0.978592
2011 0.978596
2012 0.978606
2013 0.978606
2014 0.978606
2015 0.978606
2016 0.978608
2017 0.978608
2018 0.978613
2019 0.978615
2020 0.978615
2021 0.978615
2022 0.978615
2023 0.978618
2024 0.978618
2025 0.978618
2026 0.978622
2027 0.978623
2028 0.978628
2029 0.978628
2030 0.978628
2031 0.978631
2032 0.978636
2033 0.978636
2034 0.978636
2035 0.978639
2036 0.978639
2037 0.97864
2038 0.978642
2039 0.978647
2040 0.97865
2041 0.978654
2042 0.978655
2043 0.978655
2044 0.978658
2045 0.97866
2046 0.97866
2047 0.97866
2048 0.97866
2049 0.97866
2050 0.978661
2051 0.978662
2052 0.978662
2053 0.978662
2054 0.978663
2055 0.978673
2056 0.978673
2057 0.978676
2058 0.978676
2059 0.978676
2060 0.978677
2061 0.978677
2062 0.978677
2063 0.978683
2064 0.978685
2065 0.978685
2066 0.97869
2067 0.978695
2068 0.978695
2069 0.9787
2070 0.9787
2071 0.978705
2072 0.97871
2073 0.978715
2074 0.978715
2075 0.978716
2076 0.978721
2077 0.978721
2078 0.978722
2079 0.978728
2080 0.978728
2081 0.978735
2082 0.978735
2083 0.978736
2084 0.978736
2085 0.978739
2086 0.978742
2087 0.978742
2088 0.978742
2089 0.978742
2090 0.978743
2091 0.978743
2092 0.978743
2093 0.978745
2094 0.978748
2095 0.978748
2096 0.978748
2097 0.978751
2098 0.978753
2099 0.978754
2100 0.978754
2101 0.978756
2102 0.978756
2103 0.978761
2104 0.978763
2105 0.978764
2106 0.978764
2107 0.978764
2108 0.978764
2109 0.978764
2110 0.978764
2111 0.978764
2112 0.978767
2113 0.97878
2114 0.97878
2115 0.978782
2116 0.978785
2117 0.978787
2118 0.978794
2119 0.978794
2120 0.978794
2121 0.978794
2122 0.978802
2123 0.978802
2124 0.97881
2125 0.97881
2126 0.978814
2127 0.978816
2128 0.97882
2129 0.97882
2130 0.97882
2131 0.97882
2132 0.97882
2133 0.97882
2134 0.978822
2135 0.978827
2136 0.978828
2137 0.978831
2138 0.978831
2139 0.978836
2140 0.978838
2141 0.978839
2142 0.978841
2143 0.978841
2144 0.978843
2145 0.978843
2146 0.978843
2147 0.978848
2148 0.978848
2149 0.978854
2150 0.978854
2151 0.978858
2152 0.978863
2153 0.978863
2154 0.978863
2155 0.978863
2156 0.978867
2157 0.978867
2158 0.978867
2159 0.978867
2160 0.97887
2161 0.97887
2162 0.97887
2163 0.978872
2164 0.978875
2165 0.978879
2166 0.978879
2167 0.978883
2168 0.978883
2169 0.978888
2170 0.978889
2171 0.978889
2172 0.978893
2173 0.978893
2174 0.978895
2175 0.978895
2176 0.978897
2177 0.978898
2178 0.978898
2179 0.978898
2180 0.9789
2181 0.978901
2182 0.978903
2183 0.978906
2184 0.978906
2185 0.978911
2186 0.978911
2187 0.978912
2188 0.978915
2189 0.978928
2190 0.97893
2191 0.978931
2192 0.978931
2193 0.978931
2194 0.978933
2195 0.978935
2196 0.978935
2197 0.978937
2198 0.978937
2199 0.978937
2200 0.978937
2201 0.978939
2202 0.978941
2203 0.978941
2204 0.978941
2205 0.978941
2206 0.978942
2207 0.978948
2208 0.978948
2209 0.978951
2210 0.978953
2211 0.978953
2212 0.978953
2213 0.978956
2214 0.978956
2215 0.978956
2216 0.978957
2217 0.978969
2218 0.97897
2219 0.978974
2220 0.978974
2221 0.978974
2222 0.978974
2223 0.978974
2224 0.978977
2225 0.978982
2226 0.978982
2227 0.978982
2228 0.978982
2229 0.978982
2230 0.978982
2231 0.978982
2232 0.978982
2233 0.978982
2234 0.978982
2235 0.978982
2236 0.978986
2237 0.978986
2238 0.978986
2239 0.97899
2240 0.978992
2241 0.978995
2242 0.978995
2243 0.978995
2244 0.978995
2245 0.978995
2246 0.978997
2247 0.978997
2248 0.978997
2249 0.978997
2250 0.978997
2251 0.979
2252 0.979002
2253 0.979012
2254 0.979012
2255 0.979012
2256 0.979014
2257 0.979014
2258 0.979014
2259 0.979018
2260 0.979018
2261 0.979018
2262 0.979018
2263 0.979018
2264 0.979023
2265 0.979026
2266 0.979026
2267 0.979026
2268 0.979026
2269 0.979026
2270 0.979026
2271 0.979026
2272 0.979026
2273 0.97903
2274 0.97903
2275 0.97903
2276 0.97903
2277 0.97903
2278 0.97903
2279 0.97903
2280 0.97903
2281 0.979031
2282 0.979031
2283 0.979031
2284 0.979033
2285 0.979036
2286 0.979036
2287 0.979036
2288 0.979036
2289 0.979036
2290 0.979036
2291 0.979038
2292 0.979038
2293 0.979038
2294 0.979044
2295 0.979046
2296 0.979046
2297 0.979046
2298 0.979048
2299 0.979052
2300 0.979052
2301 0.979057
2302 0.979057
2303 0.97906
2304 0.97906
2305 0.979062
2306 0.979062
2307 0.979064
2308 0.979068
2309 0.979068
2310 0.979073
2311 0.979073
2312 0.979073
2313 0.979074
2314 0.979075
2315 0.979082
2316 0.979082
2317 0.979085
2318 0.979088
2319 0.97909
2320 0.97909
2321 0.979097
2322 0.9791
2323 0.9791
2324 0.979105
2325 0.979105
2326 0.979107
2327 0.979107
2328 0.979107
2329 0.979107
2330 0.979107
2331 0.979107
2332 0.979107
2333 0.979107
2334 0.979109
2335 0.979109
2336 0.979109
2337 0.979109
2338 0.979109
2339 0.979109
2340 0.979114
2341 0.979114
2342 0.979114
2343 0.979115
2344 0.979117
2345 0.979117
2346 0.979119
2347 0.979119
2348 0.97912
2349 0.979123
2350 0.979131
2351 0.979131
2352 0.979131
2353 0.979131
2354 0.979131
2355 0.979132
2356 0.979132
2357 0.979132
2358 0.979132
2359 0.979139
2360 0.979143
2361 0.979143
2362 0.979146
2363 0.97915
2364 0.97916
2365 0.979164
2366 0.979164
2367 0.979166
2368 0.979166
2369 0.979166
2370 0.979166
2371 0.979166
2372 0.97917
2373 0.979174
2374 0.979174
2375 0.979177
2376 0.979181
2377 0.979181
2378 0.979183
2379 0.979183
2380 0.979183
2381 0.979183
2382 0.979183
2383 0.979183
2384 0.979186
2385 0.979189
2386 0.979193
2387 0.979198
2388 0.979198
2389 0.979198
2390 0.979198
2391 0.979202
2392 0.979206
2393 0.979206
2394 0.979206
2395 0.979209
2396 0.979209
2397 0.979209
2398 0.979209
2399 0.979211
2400 0.979215
2401 0.979215
2402 0.979215
2403 0.979215
2404 0.979215
2405 0.979215
2406 0.979217
2407 0.979217
2408 0.979219
2409 0.979219
2410 0.979219
2411 0.979219
2412 0.979223
2413 0.979223
2414 0.979225
2415 0.979225
2416 0.979225
2417 0.979225
2418 0.979225
2419 0.979228
2420 0.979228
2421 0.979228
2422 0.97924
2423 0.979243
2424 0.979243
2425 0.979244
2426 0.979244
2427 0.979244
2428 0.979249
2429 0.979249
2430 0.979249
2431 0.979252
2432 0.979252
2433 0.979252
2434 0.979252
2435 0.979252
2436 0.979252
2437 0.979252
2438 0.979252
2439 0.979252
2440 0.979252
2441 0.979256
2442 0.979261
2443 0.979264
2444 0.979264
2445 0.979264
2446 0.979264
2447 0.979264
2448 0.979265
2449 0.979268
2450 0.979271
2451 0.979271
2452 0.979271
2453 0.979271
2454 0.979271
2455 0.979271
2456 0.979271
2457 0.979275
2458 0.979276
2459 0.979276
2460 0.979276
2461 0.979276
2462 0.979276
2463 0.979276
2464 0.979279
2465 0.979282
2466 0.979282
2467 0.979282
2468 0.979282
2469 0.979282
2470 0.979282
2471 0.979287
2472 0.979287
2473 0.979287
2474 0.979287
2475 0.979287
2476 0.979291
2477 0.979293
2478 0.979293
2479 0.979293
2480 0.979293
2481 0.979293
2482 0.979299
2483 0.979299
2484 0.979299
2485 0.979299
2486 0.979299
2487 0.979301
2488 0.979301
2489 0.979301
2490 0.979301
2491 0.979304
2492 0.979304
2493 0.979304
2494 0.97931
2495 0.979315
2496 0.979315
2497 0.979315
2498 0.979315
2499 0.979315
2500 0.979315
2501 0.979315
2502 0.979321
2503 0.979321
2504 0.979321
2505 0.979325
2506 0.979326
2507 0.979328
2508 0.979333
2509 0.979334
2510 0.979334
2511 0.979339
2512 0.979339
2513 0.979339
2514 0.979344
2515 0.979344
2516 0.979344
2517 0.979344
2518 0.979344
2519 0.979345
2520 0.979345
2521 0.979347
2522 0.979351
2523 0.979351
2524 0.979351
2525 0.979351
2526 0.979351
2527 0.979355
2528 0.979356
2529 0.97936
2530 0.97936
2531 0.979361
2532 0.979364
2533 0.979369
2534 0.979369
2535 0.979373
2536 0.979376
2537 0.979381
2538 0.979383
2539 0.979383
2540 0.979383
2541 0.979388
2542 0.979388
2543 0.97939
2544 0.97939
2545 0.979393
2546 0.979394
2547 0.979394
2548 0.979394
2549 0.979394
2550 0.979394
2551 0.979394
2552 0.979394
2553 0.979394
2554 0.979394
2555 0.979404
2556 0.979404
2557 0.979404
2558 0.979408
2559 0.979416
2560 0.979419
2561 0.97942
2562 0.97942
2563 0.97942
2564 0.97942
2565 0.97942
2566 0.97942
2567 0.97942
2568 0.97942
2569 0.979426
2570 0.979426
2571 0.979426
2572 0.979431
2573 0.979435
2574 0.979435
2575 0.979435
2576 0.979438
2577 0.979438
2578 0.979438
2579 0.979438
2580 0.979438
2581 0.979438
2582 0.979438
2583 0.979438
2584 0.979438
2585 0.979439
2586 0.979439
2587 0.979439
2588 0.979439
2589 0.979442
2590 0.979442
2591 0.979442
2592 0.979442
2593 0.979442
2594 0.979444
2595 0.979449
2596 0.979449
2597 0.979449
2598 0.979449
2599 0.979451
2600 0.979457
2601 0.979457
2602 0.979457
2603 0.979457
2604 0.979457
2605 0.979458
2606 0.97946
2607 0.979462
2608 0.979467
2609 0.979467
2610 0.979467
2611 0.979467
2612 0.979468
2613 0.979472
2614 0.979472
2615 0.979472
2616 0.979475
2617 0.979478
2618 0.979478
2619 0.979478
2620 0.97948
2621 0.97948
2622 0.979483
2623 0.979483
2624 0.979483
2625 0.979487
2626 0.979491
2627 0.979494
2628 0.979494
2629 0.979494
2630 0.979494
2631 0.979494
2632 0.979494
2633 0.979494
2634 0.979494
2635 0.979494
2636 0.979495
2637 0.979498
2638 0.979498
2639 0.979498
2640 0.979501
2641 0.979501
2642 0.979505
2643 0.979505
2644 0.979509
2645 0.979509
2646 0.979509
2647 0.979515
2648 0.979515
2649 0.979515
2650 0.979515
2651 0.979515
2652 0.979522
2653 0.979522
2654 0.979523
2655 0.979523
2656 0.979523
2657 0.979523
2658 0.979523
2659 0.979523
2660 0.979523
2661 0.979523
2662 0.979523
2663 0.979523
2664 0.979523
2665 0.979523
2666 0.979525
2667 0.979525
2668 0.979531
2669 0.979531
2670 0.979531
2671 0.979535
2672 0.979535
2673 0.979535
2674 0.979537
2675 0.979537
2676 0.979537
2677 0.979537
2678 0.979537
2679 0.979537
2680 0.979537
2681 0.979537
2682 0.979538
2683 0.979538
2684 0.979538
2685 0.979538
2686 0.97954
2687 0.97954
2688 0.97954
2689 0.979542
2690 0.979542
2691 0.979546
2692 0.97955
2693 0.979553
2694 0.979553
2695 0.979553
2696 0.979553
2697 0.979553
2698 0.979553
2699 0.979555
2700 0.979555
2701 0.979556
2702 0.979563
2703 0.979563
2704 0.979569
2705 0.979569
2706 0.979569
2707 0.979571
2708 0.979571
2709 0.979574
2710 0.979574
2711 0.979574
2712 0.979574
2713 0.979574
2714 0.979576
2715 0.979578
2716 0.979584
2717 0.979585
2718 0.979585
2719 0.979585
2720 0.979585
2721 0.979587
2722 0.97959
2723 0.979594
2724 0.979594
2725 0.979594
2726 0.979594
2727 0.979594
2728 0.979594
2729 0.979594
2730 0.979594
2731 0.979594
2732 0.979594
2733 0.979594
2734 0.979594
2735 0.979596
2736 0.9796
2737 0.979602
2738 0.979602
2739 0.979605
2740 0.979608
2741 0.979608
2742 0.97961
2743 0.97961
2744 0.97961
2745 0.979616
2746 0.979618
2747 0.97962
2748 0.97962
2749 0.979625
2750 0.979625
2751 0.979625
2752 0.979626
2753 0.979628
2754 0.979628
2755 0.979628
2756 0.979628
2757 0.979628
2758 0.979631
2759 0.979636
2760 0.979636
2761 0.979636
2762 0.979636
2763 0.979639
2764 0.979639
2765 0.979639
2766 0.979642
2767 0.979642
2768 0.979642
2769 0.979642
2770 0.979645
2771 0.979654
2772 0.979662
2773 0.979662
2774 0.979662
2775 0.979664
2776 0.979664
2777 0.979667
2778 0.979667
2779 0.979667
2780 0.979667
2781 0.979667
2782 0.979667
2783 0.979667
2784 0.979667
2785 0.979667
2786 0.979667
2787 0.979667
2788 0.979668
2789 0.979674
2790 0.979674
2791 0.979674
2792 0.979678
2793 0.979682
2794 0.979682
2795 0.979685
2796 0.979685
2797 0.979685
2798 0.979685
2799 0.979689
2800 0.979689
2801 0.979692
2802 0.979695
2803 0.979703
2804 0.979703
2805 0.979703
2806 0.979703
2807 0.979703
2808 0.979704
2809 0.97971
2810 0.97971
2811 0.979712
2812 0.979712
2813 0.979714
2814 0.979714
2815 0.979714
2816 0.979717
2817 0.979717
2818 0.97972
2819 0.97972
2820 0.979722
2821 0.979722
2822 0.979722
2823 0.979726
2824 0.979726
2825 0.97973
2826 0.979732
2827 0.979732
2828 0.979734
2829 0.979734
2830 0.979736
2831 0.979736
2832 0.979738
2833 0.979738
2834 0.97974
2835 0.97974
2836 0.97974
2837 0.97974
2838 0.979742
2839 0.979742
2840 0.979742
2841 0.979742
2842 0.979746
2843 0.979746
2844 0.979746
2845 0.979746
2846 0.979746
2847 0.97975
2848 0.979751
2849 0.979751
2850 0.979753
2851 0.979756
2852 0.979759
2853 0.979765
2854 0.979765
2855 0.979765
2856 0.979765
2857 0.979765
2858 0.979765
2859 0.979765
2860 0.979766
2861 0.979766
2862 0.979768
2863 0.979772
2864 0.979777
2865 0.979779
2866 0.979781
2867 0.979783
2868 0.979783
2869 0.979787
2870 0.97979
2871 0.97979
2872 0.979791
2873 0.979795
2874 0.979795
2875 0.979795
2876 0.979801
2877 0.979804
2878 0.979807
2879 0.979811
2880 0.979811
2881 0.979811
2882 0.979815
2883 0.979815
2884 0.979815
2885 0.979815
2886 0.979815
2887 0.979815
2888 0.979819
2889 0.979821
2890 0.979822
2891 0.979822
2892 0.979829
2893 0.979829
2894 0.979834
2895 0.979834
2896 0.979835
2897 0.979837
2898 0.979838
2899 0.979841
2900 0.979841
2901 0.979842
2902 0.979845
2903 0.979845
2904 0.979845
2905 0.979851
2906 0.979851
2907 0.979854
2908 0.979854
2909 0.979861
2910 0.979861
2911 0.979861
2912 0.979861
2913 0.979863
2914 0.979863
2915 0.979863
2916 0.979867
2917 0.979874
2918 0.979877
2919 0.979877
2920 0.979877
2921 0.979882
2922 0.979882
2923 0.979886
2924 0.979886
2925 0.979894
2926 0.979897
2927 0.979897
2928 0.9799
2929 0.9799
2930 0.9799
2931 0.979903
2932 0.979903
2933 0.979904
2934 0.979908
2935 0.979908
2936 0.979908
2937 0.97991
2938 0.97991
2939 0.979914
2940 0.979914
2941 0.979914
2942 0.979916
2943 0.97992
2944 0.97992
2945 0.979923
2946 0.979928
2947 0.979928
2948 0.97993
2949 0.97993
2950 0.97993
2951 0.97993
2952 0.97993
2953 0.979933
2954 0.979933
2955 0.979933
2956 0.979933
2957 0.979936
2958 0.979936
2959 0.979938
2960 0.979938
2961 0.97994
2962 0.979942
2963 0.979942
2964 0.979942
2965 0.979946
2966 0.979949
2967 0.979949
2968 0.979956
2969 0.979963
2970 0.979963
2971 0.979963
2972 0.979963
2973 0.979964
2974 0.979964
2975 0.979964
2976 0.979969
2977 0.979969
2978 0.979971
2979 0.979973
2980 0.979973
2981 0.979973
2982 0.979973
2983 0.979973
2984 0.979973
2985 0.979977
2986 0.979977
2987 0.979977
2988 0.979977
2989 0.979977
2990 0.979977
2991 0.979977
2992 0.979977
2993 0.979977
2994 0.979977
2995 0.979977
2996 0.979977
2997 0.979977
2998 0.979977
2999 0.97998
3000 0.979981
3001 0.979984
3002 0.979984
3003 0.979984
3004 0.979984
3005 0.979984
3006 0.979988
3007 0.979993
3008 0.979993
3009 0.979993
3010 0.979993
3011 0.979996
3012 0.979997
3013 0.979997
3014 0.979997
3015 0.980001
3016 0.980004
3017 0.980008
3018 0.98001
3019 0.980018
3020 0.980018
3021 0.980018
3022 0.980018
3023 0.98002
3024 0.98002
3025 0.98002
3026 0.980024
3027 0.980027
3028 0.980029
3029 0.980032
3030 0.980032
3031 0.980035
3032 0.980035
3033 0.980035
3034 0.980035
3035 0.980037
3036 0.980037
3037 0.980037
3038 0.980038
3039 0.980038
3040 0.980044
3041 0.980044
3042 0.980044
3043 0.980044
3044 0.980044
3045 0.980044
3046 0.980044
3047 0.980044
3048 0.980044
3049 0.980044
3050 0.980044
3051 0.980044
3052 0.980045
3053 0.980048
3054 0.980051
3055 0.980051
3056 0.980051
3057 0.980051
3058 0.980052
3059 0.980052
3060 0.980052
3061 0.980055
3062 0.980059
3063 0.980061
3064 0.980061
3065 0.980063
3066 0.980063
3067 0.980063
3068 0.980065
3069 0.980069
3070 0.980069
3071 0.980069
3072 0.980069
3073 0.980069
3074 0.980069
3075 0.980071
3076 0.980071
3077 0.980071
3078 0.980071
3079 0.980077
3080 0.980077
3081 0.980077
3082 0.980077
3083 0.980079
3084 0.980082
3085 0.980082
3086 0.980082
3087 0.980082
3088 0.980082
3089 0.980085
3090 0.980085
3091 0.980088
3092 0.98009
3093 0.980094
3094 0.980102
3095 0.980105
3096 0.980105
3097 0.980105
3098 0.980105
3099 0.980105
3100 0.980107
3101 0.980107
3102 0.980107
3103 0.980107
3104 0.980107
3105 0.980107
3106 0.980107
3107 0.980107
3108 0.980111
3109 0.980111
3110 0.980111
3111 0.980111
3112 0.980111
3113 0.980111
3114 0.980111
3115 0.980111
3116 0.980113
3117 0.980113
3118 0.980113
3119 0.980115
3120 0.980115
3121 0.980115
3122 0.980115
3123 0.980115
3124 0.980115
3125 0.980115
3126 0.980115
3127 0.980117
3128 0.980117
3129 0.980117
3130 0.980117
3131 0.980117
3132 0.980117
3133 0.980117
3134 0.980117
3135 0.980117
3136 0.980117
3137 0.980122
3138 0.980122
3139 0.980122
3140 0.980122
3141 0.980122
3142 0.980122
3143 0.980122
3144 0.980122
3145 0.980122
3146 0.980122
3147 0.980127
3148 0.980129
3149 0.980129
3150 0.980133
3151 0.980134
3152 0.980134
3153 0.980134
3154 0.980134
3155 0.980137
3156 0.980137
3157 0.980137
3158 0.980138
3159 0.980138
3160 0.980138
3161 0.98014
3162 0.98014
3163 0.980145
3164 0.980148
3165 0.980148
3166 0.980148
3167 0.980148
3168 0.980148
3169 0.980148
3170 0.980148
3171 0.980148
3172 0.980151
3173 0.980151
3174 0.980153
3175 0.980159
3176 0.980159
3177 0.980159
3178 0.980159
3179 0.980159
3180 0.980159
3181 0.980159
3182 0.980159
3183 0.980163
3184 0.980166
3185 0.980166
3186 0.980166
3187 0.980169
3188 0.980169
3189 0.980172
3190 0.980172
3191 0.980174
3192 0.980174
3193 0.980174
3194 0.980176
3195 0.980177
3196 0.980177
3197 0.980177
3198 0.98018
3199 0.98018
3200 0.98018
3201 0.98018
3202 0.980182
3203 0.980182
3204 0.980182
3205 0.980182
3206 0.980185
3207 0.98019
3208 0.98019
3209 0.98019
3210 0.980192
3211 0.980192
3212 0.980192
3213 0.980194
3214 0.980197
3215 0.980197
3216 0.980197
3217 0.980202
3218 0.980202
3219 0.980202
3220 0.980202
3221 0.980202
3222 0.980202
3223 0.980202
3224 0.980202
3225 0.980202
3226 0.980202
3227 0.980202
3228 0.980202
3229 0.980202
3230 0.980202
3231 0.980205
3232 0.980205
3233 0.980205
3234 0.980205
3235 0.980205
3236 0.980208
3237 0.980211
3238 0.980211
3239 0.980216
3240 0.980216
3241 0.980216
3242 0.980217
3243 0.980217
3244 0.980222
3245 0.980225
3246 0.980225
3247 0.980225
3248 0.980225
3249 0.980225
3250 0.980225
3251 0.980225
3252 0.980225
3253 0.980227
3254 0.980227
3255 0.980229
3256 0.980229
3257 0.980229
3258 0.980229
3259 0.980229
3260 0.980229
3261 0.980229
3262 0.980229
3263 0.980237
3264 0.980237
3265 0.980239
3266 0.980239
3267 0.980239
3268 0.980239
3269 0.980239
3270 0.980239
3271 0.980242
3272 0.980245
3273 0.980245
3274 0.980248
3275 0.980248
3276 0.98025
3277 0.98025
3278 0.98025
3279 0.98025
3280 0.980257
3281 0.980257
3282 0.980257
3283 0.980257
3284 0.980257
3285 0.980258
3286 0.980258
3287 0.980258
3288 0.980258
3289 0.980265
3290 0.980265
3291 0.980265
3292 0.980266
3293 0.98027
3294 0.98027
3295 0.98027
3296 0.98027
3297 0.98027
3298 0.98027
3299 0.98027
3300 0.98027
3301 0.980273
3302 0.980276
3303 0.980276
3304 0.980277
3305 0.980283
3306 0.980285
3307 0.980285
3308 0.980285
3309 0.980291
3310 0.980291
3311 0.980295
3312 0.980295
3313 0.980297
3314 0.980297
3315 0.980297
3316 0.9803
3317 0.9803
3318 0.980302
3319 0.980304
3320 0.980306
3321 0.980306
3322 0.980314
3323 0.980314
3324 0.980314
3325 0.980314
3326 0.980314
3327 0.980318
3328 0.980321
3329 0.980321
3330 0.980321
3331 0.980324
3332 0.980326
3333 0.980326
3334 0.980326
3335 0.980326
3336 0.980326
3337 0.980328
3338 0.98033
3339 0.98033
3340 0.98033
3341 0.98033
3342 0.98033
3343 0.98033
3344 0.98033
3345 0.98033
3346 0.98033
3347 0.98033
3348 0.98033
3349 0.98033
3350 0.98033
3351 0.980333
3352 0.980333
3353 0.980333
3354 0.980333
3355 0.980333
3356 0.980333
3357 0.980333
3358 0.980337
3359 0.980337
3360 0.980337
3361 0.980337
3362 0.980337
3363 0.980337
3364 0.980341
3365 0.980341
3366 0.980341
3367 0.980341
3368 0.980341
3369 0.980341
3370 0.980341
3371 0.980346
3372 0.980346
3373 0.980349
3374 0.98035
3375 0.980353
3376 0.980353
3377 0.980353
3378 0.980353
3379 0.980353
3380 0.980353
3381 0.980356
3382 0.980356
3383 0.980356
3384 0.980356
3385 0.980357
3386 0.980357
3387 0.980357
3388 0.980357
3389 0.980357
3390 0.980359
3391 0.980359
3392 0.980359
3393 0.980359
3394 0.980359
3395 0.980364
3396 0.980367
3397 0.980373
3398 0.980373
3399 0.980374
3400 0.980374
3401 0.980374
3402 0.980374
3403 0.980374
3404 0.980377
3405 0.980377
3406 0.980377
3407 0.980377
3408 0.980377
3409 0.980381
3410 0.980381
3411 0.980381
3412 0.980381
3413 0.980381
3414 0.980383
3415 0.980383
3416 0.980393
3417 0.980393
3418 0.980393
3419 0.980394
3420 0.980394
3421 0.980397
3422 0.9804
3423 0.9804
3424 0.9804
3425 0.9804
3426 0.9804
3427 0.9804
3428 0.9804
3429 0.9804
3430 0.9804
3431 0.980404
3432 0.980404
3433 0.980404
3434 0.980404
3435 0.980404
3436 0.980404
3437 0.980406
3438 0.980406
3439 0.980406
3440 0.980406
3441 0.980406
3442 0.980406
3443 0.980406
3444 0.980406
3445 0.980406
3446 0.980408
3447 0.980408
3448 0.98041
3449 0.98041
3450 0.98041
3451 0.980413
3452 0.980419
3453 0.980422
3454 0.980422
3455 0.980422
3456 0.980422
3457 0.980426
3458 0.980426
3459 0.980426
3460 0.980426
3461 0.980426
3462 0.980429
3463 0.980429
3464 0.980434
3465 0.980437
3466 0.980439
3467 0.980439
3468 0.980445
3469 0.980445
3470 0.980447
3471 0.980447
3472 0.980449
3473 0.980449
3474 0.980452
3475 0.980452
3476 0.980452
3477 0.980455
3478 0.980457
3479 0.980457
3480 0.980457
3481 0.980457
3482 0.980457
3483 0.980457
3484 0.980457
3485 0.980457
3486 0.980457
3487 0.980457
3488 0.980468
3489 0.980472
3490 0.980472
3491 0.980472
3492 0.980472
3493 0.980477
3494 0.980477
3495 0.980479
3496 0.980479
3497 0.980479
3498 0.980479
3499 0.980479
3500 0.980479
3501 0.980479
3502 0.980479
3503 0.980479
3504 0.980479
3505 0.980479
3506 0.980479
3507 0.980479
3508 0.980479
3509 0.980479
3510 0.980482
3511 0.980482
3512 0.980482
3513 0.980482
3514 0.980486
3515 0.980489
3516 0.980489
3517 0.980492
3518 0.980492
3519 0.980492
3520 0.980492
3521 0.980493
3522 0.980493
3523 0.980493
3524 0.980493
3525 0.980493
3526 0.980493
3527 0.980493
3528 0.980493
3529 0.980494
3530 0.980494
3531 0.980497
3532 0.9805
3533 0.9805
3534 0.9805
3535 0.9805
3536 0.980501
3537 0.980501
3538 0.980502
3539 0.980502
3540 0.980504
3541 0.980504
3542 0.980504
3543 0.980504
3544 0.980509
3545 0.980511
3546 0.980511
3547 0.980513
3548 0.980513
3549 0.980513
3550 0.980513
3551 0.980513
3552 0.980513
3553 0.980513
3554 0.980513
3555 0.980515
3556 0.980515
3557 0.980515
3558 0.980515
3559 0.980517
3560 0.980517
3561 0.980519
3562 0.980522
3563 0.980522
3564 0.980524
3565 0.980525
3566 0.98053
3567 0.98053
3568 0.98053
3569 0.98053
3570 0.980537
3571 0.980537
3572 0.980537
3573 0.980537
3574 0.980537
3575 0.980537
3576 0.980537
3577 0.980537
3578 0.980537
3579 0.980537
3580 0.980537
3581 0.980537
3582 0.980537
3583 0.980537
3584 0.980537
3585 0.980539
3586 0.980539
3587 0.980539
3588 0.980539
3589 0.980539
3590 0.980541
3591 0.980541
3592 0.980541
3593 0.980542
3594 0.980542
3595 0.980542
3596 0.980543
3597 0.980543
3598 0.980543
3599 0.980543


==> plots/data/dataOriginalRCPSP-BDDDec.dat <==
0 0.276039
1 0.493866
2 0.56081
3 0.602758
4 0.624552
5 0.636566
6 0.647669
7 0.657716
8 0.664078
9 0.672132
10 0.679005
11 0.685389
12 0.690094
13 0.696054
14 0.700265
15 0.704408
16 0.709005
17 0.713841
18 0.717501
19 0.721464
20 0.72609
21 0.729463
22 0.732908
23 0.736449
24 0.739774
25 0.743173
26 0.746226
27 0.749118
28 0.752504
29 0.755731
30 0.758395
31 0.760571
32 0.76275
33 0.764624
34 0.766847
35 0.769046
36 0.771107
37 0.772444
38 0.774739
39 0.776732
40 0.778842
41 0.781284
42 0.783275
43 0.785065
44 0.786978
45 0.789248
46 0.791072
47 0.792627
48 0.794623
49 0.796381
50 0.797812
51 0.79949
52 0.801348
53 0.802928
54 0.805334
55 0.80643
56 0.807389
57 0.808789
58 0.810255
59 0.811023
60 0.811798
61 0.81277
62 0.813838
63 0.814821
64 0.815504
65 0.816421
66 0.817338
67 0.818492
68 0.819449
69 0.820272
70 0.821328
71 0.822165
72 0.823064
73 0.82421
74 0.825025
75 0.82581
76 0.826708
77 0.828066
78 0.828958
79 0.829707
80 0.830548
81 0.831711
82 0.832513
83 0.833344
84 0.833792
85 0.83446
86 0.835452
87 0.836093
88 0.836699
89 0.837467
90 0.8382
91 0.839477
92 0.84007
93 0.840868
94 0.84146
95 0.842012
96 0.84279
97 0.843625
98 0.844139
99 0.844711
100 0.845392
101 0.846265
102 0.846856
103 0.847617
104 0.847996
105 0.848423
106 0.849016
107 0.849826
108 0.850234
109 0.850838
110 0.851402
111 0.852052
112 0.852769
113 0.853564
114 0.853985
115 0.854563
116 0.855007
117 0.855379
118 0.855735
119 0.856462
120 0.856883
121 0.857536
122 0.858
123 0.858526
124 0.858814
125 0.859077
126 0.859696
127 0.86023
128 0.860842
129 0.861885
130 0.862412
131 0.862702
132 0.863032
133 0.86344
134 0.863687
135 0.864325
136 0.865019
137 0.865419
138 0.865757
139 0.866441
140 0.86693
141 0.867161
142 0.867698
143 0.868124
144 0.868717
145 0.869065
146 0.869774
147 0.870245
148 0.870649
149 0.870858
150 0.87119
151 0.871775
152 0.872377
153 0.87264
154 0.873061
155 0.873478
156 0.873767
157 0.874423
158 0.874797
159 0.875105
160 0.875789
161 0.876076
162 0.876481
163 0.877118
164 0.877392
165 0.877702
166 0.878045
167 0.878366
168 0.878972
169 0.879456
170 0.879745
171 0.879999
172 0.880237
173 0.880728
174 0.881071
175 0.881491
176 0.881697
177 0.882063
178 0.882528
179 0.883073
180 0.883378
181 0.883581
182 0.883971
183 0.884291
184 0.884645
185 0.884942
186 0.885148
187 0.885432
188 0.885655
189 0.886016
190 0.886377
191 0.886774
192 0.887022
193 0.887217
194 0.887645
195 0.888009
196 0.888316
197 0.888742
198 0.889039
199 0.889456
200 0.88967
201 0.889885
202 0.890123
203 0.890481
204 0.890636
205 0.890825
206 0.891101
207 0.891373
208 0.891724
209 0.891989
210 0.89218
211 0.892501
212 0.892682
213 0.892845
214 0.893069
215 0.893508
216 0.893682
217 0.894162
218 0.8943
219 0.894615
220 0.894793
221 0.89493
222 0.895191
223 0.895507
224 0.895756
225 0.895868
226 0.896153
227 0.896386
228 0.896648
229 0.896818
230 0.896976
231 0.897223
232 0.897405
233 0.897651
234 0.898097
235 0.898445
236 0.898579
237 0.898998
238 0.89924
239 0.899441
240 0.899617
241 0.899763
242 0.900004
243 0.900211
244 0.900399
245 0.900628
246 0.90078
247 0.900949
248 0.901094
249 0.901311
250 0.901604
251 0.901706
252 0.902063
253 0.902393
254 0.902674
255 0.902891
256 0.903148
257 0.903397
258 0.903549
259 0.903798
260 0.903953
261 0.904393
262 0.904514
263 0.904639
264 0.905006
265 0.905437
266 0.905598
267 0.905823
268 0.906008
269 0.906343
270 0.906607
271 0.906776
272 0.906962
273 0.907112
274 0.907498
275 0.907677
276 0.907902
277 0.908007
278 0.908258
279 0.908489
280 0.908639
281 0.908835
282 0.908997
283 0.909101
284 0.909305
285 0.909475
286 0.909628
287 0.909733
288 0.909831
289 0.909996
290 0.910126
291 0.910395
292 0.910689
293 0.910835
294 0.911088
295 0.911221
296 0.911394
297 0.9115
298 0.911635
299 0.911932
300 0.912056
301 0.912392
302 0.912534
303 0.912629
304 0.912796
305 0.912916
306 0.913054
307 0.913415
308 0.913532
309 0.913672
310 0.913766
311 0.913986
312 0.914149
313 0.914252
314 0.914368
315 0.914505
316 0.914588
317 0.914924
318 0.915055
319 0.915153
320 0.915335
321 0.91555
322 0.915668
323 0.915777
324 0.915993
325 0.916094
326 0.916196
327 0.916336
328 0.916698
329 0.916884
330 0.916974
331 0.917125
332 0.917252
333 0.91736
334 0.917486
335 0.917557
336 0.917628
337 0.917819
338 0.917971
339 0.918096
340 0.918258
341 0.918367
342 0.918649
343 0.918754
344 0.918856
345 0.918925
346 0.919067
347 0.919254
348 0.919335
349 0.919438
350 0.919516
351 0.919624
352 0.919696
353 0.91995
354 0.920044
355 0.920099
356 0.92031
357 0.920397
358 0.920493
359 0.920582
360 0.920672
361 0.920741
362 0.920786
363 0.920894
364 0.92104
365 0.921132
366 0.921214
367 0.921395
368 0.921506
369 0.921578
370 0.921686
371 0.921772
372 0.921863
373 0.92195
374 0.922039
375 0.922153
376 0.922291
377 0.922352
378 0.922478
379 0.922546
380 0.92268
381 0.922768
382 0.9229
383 0.922993
384 0.923083
385 0.923339
386 0.923383
387 0.923433
388 0.923648
389 0.923725
390 0.92383
391 0.923961
392 0.924077
393 0.924185
394 0.924255
395 0.924336
396 0.92443
397 0.924694
398 0.924754
399 0.924843
400 0.924917
401 0.925091
402 0.925227
403 0.925313
404 0.925379
405 0.925497
406 0.925564
407 0.925621
408 0.925684
409 0.925817
410 0.925869
411 0.925966
412 0.926067
413 0.926139
414 0.926325
415 0.926391
416 0.926444
417 0.926545
418 0.926623
419 0.926702
420 0.926788
421 0.926866
422 0.926938
423 0.926996
424 0.927058
425 0.927249
426 0.927664
427 0.927735
428 0.927909
429 0.927998
430 0.928092
431 0.928149
432 0.928233
433 0.928318
434 0.928404
435 0.928512
436 0.9286
437 0.928707
438 0.928745
439 0.928872
440 0.928943
441 0.928996
442 0.92908
443 0.929122
444 0.929156
445 0.929315
446 0.929459
447 0.929557
448 0.929645
449 0.929695
450 0.929893
451 0.929944
452 0.930066
453 0.930196
454 0.930272
455 0.930339
456 0.930408
457 0.930466
458 0.930521
459 0.930613
460 0.93066
461 0.930718
462 0.930856
463 0.930917
464 0.930984
465 0.931093
466 0.931176
467 0.931368
468 0.931458
469 0.931585
470 0.931638
471 0.931792
472 0.931916
473 0.931965
474 0.932031
475 0.932122
476 0.932185
477 0.932209
478 0.932281
479 0.932309
480 0.932397
481 0.93244
482 0.932501
483 0.932544
484 0.932591
485 0.932659
486 0.932727
487 0.93278
488 0.932824
489 0.932915
490 0.93297
491 0.933026
492 0.933089
493 0.933139
494 0.933163
495 0.933283
496 0.933346
497 0.933395
498 0.933441
499 0.933514
500 0.933565
501 0.933629
502 0.933656
503 0.933713
504 0.933792
505 0.933846
506 0.933879
507 0.933934
508 0.934032
509 0.934096
510 0.934178
511 0.934239
512 0.934276
513 0.934384
514 0.934414
515 0.934506
516 0.934556
517 0.934598
518 0.934747
519 0.934834
520 0.934925
521 0.934987
522 0.935025
523 0.935082
524 0.935288
525 0.935356
526 0.935401
527 0.935625
528 0.935682
529 0.935765
530 0.935818
531 0.935855
532 0.935899
533 0.935936
534 0.936048
535 0.936094
536 0.936193
537 0.936249
538 0.936293
539 0.936384
540 0.936418
541 0.936529
542 0.936558
543 0.936613
544 0.936649
545 0.936692
546 0.936765
547 0.936805
548 0.93686
549 0.936914
550 0.936944
551 0.936983
552 0.937021
553 0.937116
554 0.937145
555 0.937214
556 0.937282
557 0.937335
558 0.937408
559 0.937436
560 0.937466
561 0.93751
562 0.937597
563 0.937657
564 0.937683
565 0.937722
566 0.937814
567 0.937829
568 0.937928
569 0.937997
570 0.938058
571 0.938094
572 0.938127
573 0.93818
574 0.938234
575 0.938261
576 0.938394
577 0.938417
578 0.938492
579 0.938514
580 0.938572
581 0.938596
582 0.938686
583 0.938724
584 0.938742
585 0.938848
586 0.93888
587 0.938939
588 0.939106
589 0.93918
590 0.939252
591 0.939302
592 0.939348
593 0.939368
594 0.939468
595 0.939532
596 0.939667
597 0.939721
598 0.939758
599 0.939781
600 0.939815
601 0.939879
602 0.939913
603 0.939965
604 0.940014
605 0.940069
606 0.940109
607 0.940245
608 0.940288
609 0.940373
610 0.940422
611 0.94045
612 0.940499
613 0.940539
614 0.940568
615 0.940599
616 0.940629
617 0.940685
618 0.940727
619 0.94076
620 0.940799
621 0.940826
622 0.940968
623 0.941022
624 0.941118
625 0.941145
626 0.941168
627 0.941219
628 0.941268
629 0.941289
630 0.941319
631 0.941357
632 0.94139
633 0.941426
634 0.941462
635 0.94148
636 0.941505
637 0.941536
638 0.94159
639 0.941626
640 0.941668
641 0.941735
642 0.941755
643 0.941812
644 0.941842
645 0.941869
646 0.941915
647 0.941957
648 0.942003
649 0.942032
650 0.942083
651 0.942138
652 0.942177
653 0.942191
654 0.942346
655 0.942376
656 0.942439
657 0.942494
658 0.942531
659 0.942565
660 0.942606
661 0.942656
662 0.942699
663 0.94274
664 0.942757
665 0.942795
666 0.942821
667 0.94286
668 0.942899
669 0.942947
670 0.942976
671 0.943011
672 0.94304
673 0.943107
674 0.943133
675 0.943158
676 0.943186
677 0.943218
678 0.943249
679 0.94329
680 0.94334
681 0.943364
682 0.943436
683 0.943497
684 0.943528
685 0.943664
686 0.943716
687 0.943752
688 0.943772
689 0.943815
690 0.9439
691 0.94393
692 0.943939
693 0.943959
694 0.944002
695 0.94405
696 0.944066
697 0.944112
698 0.944123
699 0.944171
700 0.944219
701 0.94424
702 0.944298
703 0.944443
704 0.944475
705 0.9445
706 0.944582
707 0.944604
708 0.944614
709 0.94468
710 0.944733
711 0.944769
712 0.944796
713 0.944823
714 0.944861
715 0.94491
716 0.944959
717 0.944987
718 0.945012
719 0.945029
720 0.945096
721 0.945122
722 0.945265
723 0.945293
724 0.945314
725 0.945354
726 0.945388
727 0.945436
728 0.945464
729 0.94549
730 0.945525
731 0.945587
732 0.945621
733 0.945675
734 0.945718
735 0.945739
736 0.945787
737 0.94582
738 0.945863
739 0.945887
740 0.945919
741 0.94599
742 0.946027
743 0.946058
744 0.946071
745 0.946108
746 0.946123
747 0.946159
748 0.946203
749 0.946239
750 0.946275
751 0.946309
752 0.946336
753 0.946365
754 0.946379
755 0.946415
756 0.946445
757 0.946464
758 0.946504
759 0.946551
760 0.946638
761 0.946668
762 0.946697
763 0.946714
764 0.946742
765 0.946773
766 0.946843
767 0.946877
768 0.946906
769 0.94694
770 0.947015
771 0.947057
772 0.947098
773 0.947148
774 0.947181
775 0.947213
776 0.947242
777 0.947279
778 0.947302
779 0.947344
780 0.94738
781 0.947393
782 0.947414
783 0.947456
784 0.947485
785 0.947517
786 0.947574
787 0.947609
788 0.947634
789 0.947662
790 0.947688
791 0.947733
792 0.947744
793 0.94777
794 0.947798
795 0.947864
796 0.947877
797 0.947896
798 0.947929
799 0.947998
800 0.948037
801 0.94805
802 0.948124
803 0.948158
804 0.948171
805 0.948188
806 0.948212
807 0.948242
808 0.948259
809 0.948283
810 0.948317
811 0.948351
812 0.948369
813 0.948396
814 0.948419
815 0.948437
816 0.948451
817 0.948482
818 0.948494
819 0.948518
820 0.94854
821 0.948556
822 0.948619
823 0.948638
824 0.948655
825 0.948672
826 0.948686
827 0.948703
828 0.948766
829 0.948778
830 0.948825
831 0.94885
832 0.94892
833 0.948939
834 0.948959
835 0.948981
836 0.948996
837 0.949018
838 0.949037
839 0.949063
840 0.949082
841 0.949107
842 0.949139
843 0.949148
844 0.949175
845 0.949207
846 0.949225
847 0.949258
848 0.949284
849 0.949306
850 0.949325
851 0.94935
852 0.949389
853 0.949416
854 0.949452
855 0.949497
856 0.949567
857 0.949603
858 0.949618
859 0.949638
860 0.949653
861 0.949682
862 0.949761
863 0.949767
864 0.94978
865 0.949801
866 0.949816
867 0.949851
868 0.949882
869 0.949903
870 0.949935
871 0.949956
872 0.94998
873 0.949993
874 0.950003
875 0.950024
876 0.950044
877 0.950047
878 0.950065
879 0.950085
880 0.950118
881 0.950159
882 0.950188
883 0.95021
884 0.950224
885 0.95024
886 0.950269
887 0.950285
888 0.950305
889 0.950316
890 0.950348
891 0.950372
892 0.950404
893 0.950445
894 0.950458
895 0.950482
896 0.95049
897 0.950511
898 0.950511
899 0.950538
900 0.950561
901 0.950586
902 0.950665
903 0.950676
904 0.950692
905 0.950706
906 0.950726
907 0.950741
908 0.950758
909 0.950789
910 0.95081
911 0.950825
912 0.950834
913 0.950852
914 0.950876
915 0.950895
916 0.950908
917 0.950926
918 0.950937
919 0.950962
920 0.951
921 0.951023
922 0.951052
923 0.951063
924 0.951091
925 0.951129
926 0.951156
927 0.951174
928 0.95119
929 0.951216
930 0.951232
931 0.951253
932 0.951268
933 0.951297
934 0.951306
935 0.951323
936 0.951333
937 0.951352
938 0.951375
939 0.95139
940 0.951408
941 0.951412
942 0.951426
943 0.951434
944 0.95146
945 0.951486
946 0.951499
947 0.951508
948 0.951534
949 0.951545
950 0.95155
951 0.951584
952 0.951614
953 0.951656
954 0.951663
955 0.951671
956 0.951694
957 0.951702
958 0.951721
959 0.95173
960 0.951736
961 0.951758
962 0.951779
963 0.951801
964 0.951819
965 0.951844
966 0.951859
967 0.951899
968 0.951928
969 0.951956
970 0.952011
971 0.952018
972 0.952028
973 0.952046
974 0.95206
975 0.952107
976 0.952113
977 0.952146
978 0.952154
979 0.952174
980 0.952197
981 0.952213
982 0.952222
983 0.952248
984 0.95231
985 0.952319
986 0.952336
987 0.952349
988 0.952364
989 0.952387
990 0.9524
991 0.952413
992 0.952422
993 0.952462
994 0.952477
995 0.952495
996 0.952505
997 0.952531
998 0.952556
999 0.952573
1000 0.952582
1001 0.952605
1002 0.952625
1003 0.952652
1004 0.952673
1005 0.952712
1006 0.952733
1007 0.952744
1008 0.952782
1009 0.952791
1010 0.9528
1011 0.952806
1012 0.952838
1013 0.952864
1014 0.952885
1015 0.952898
1016 0.952919
1017 0.952933
1018 0.952941
1019 0.952983
1020 0.953008
1021 0.953047
1022 0.95305
1023 0.953065
1024 0.953101
1025 0.953118
1026 0.953131
1027 0.953144
1028 0.953171
1029 0.953188
1030 0.953197
1031 0.953229
1032 0.953248
1033 0.953265
1034 0.953279
1035 0.953292
1036 0.953307
1037 0.953324
1038 0.953342
1039 0.953352
1040 0.953369
1041 0.953393
1042 0.953402
1043 0.953433
1044 0.953456
1045 0.953461
1046 0.953486
1047 0.9535
1048 0.953512
1049 0.953538
1050 0.953551
1051 0.953564
1052 0.953587
1053 0.953593
1054 0.953599
1055 0.953613
1056 0.953622
1057 0.95363
1058 0.953655
1059 0.953666
1060 0.953673
1061 0.953674
1062 0.953711
1063 0.953811
1064 0.953822
1065 0.953835
1066 0.95386
1067 0.953875
1068 0.95389
1069 0.953895
1070 0.953909
1071 0.953945
1072 0.953963
1073 0.953972
1074 0.953988
1075 0.954002
1076 0.954012
1077 0.954025
1078 0.954039
1079 0.954063
1080 0.954068
1081 0.954079
1082 0.954086
1083 0.954092
1084 0.954101
1085 0.954112
1086 0.954134
1087 0.954149
1088 0.954168
1089 0.954204
1090 0.954238
1091 0.954241
1092 0.954247
1093 0.954256
1094 0.954256
1095 0.954263
1096 0.954312
1097 0.954323
1098 0.954343
1099 0.954365
1100 0.954374
1101 0.95438
1102 0.954386
1103 0.954397
1104 0.9544
1105 0.954414
1106 0.954427
1107 0.954444
1108 0.954463
1109 0.954475
1110 0.954483
1111 0.954503
1112 0.954519
1113 0.954539
1114 0.954559
1115 0.954578
1116 0.954589
1117 0.954597
1118 0.95461
1119 0.954618
1120 0.954636
1121 0.954646
1122 0.954661
1123 0.954675
1124 0.954727
1125 0.954739
1126 0.954759
1127 0.954765
1128 0.954787
1129 0.954794
1130 0.95482
1131 0.954832
1132 0.95485
1133 0.954867
1134 0.954873
1135 0.954899
1136 0.954904
1137 0.954921
1138 0.954938
1139 0.954944
1140 0.954971
1141 0.954983
1142 0.954989
1143 0.955006
1144 0.955018
1145 0.955027
1146 0.955046
1147 0.955057
1148 0.955064
1149 0.955077
1150 0.955088
1151 0.955093
1152 0.955107
1153 0.955132
1154 0.955181
1155 0.95519
1156 0.955206
1157 0.955216
1158 0.955238
1159 0.95526
1160 0.955261
1161 0.955281
1162 0.955292
1163 0.955294
1164 0.955296
1165 0.955373
1166 0.955433
1167 0.955446
1168 0.95545
1169 0.955462
1170 0.955471
1171 0.955479
1172 0.955491
1173 0.955502
1174 0.955525
1175 0.955539
1176 0.955551
1177 0.955567
1178 0.955584
1179 0.955597
1180 0.955612
1181 0.955649
1182 0.955671
1183 0.955689
1184 0.955697
1185 0.955708
1186 0.955739
1187 0.955754
1188 0.95576
1189 0.955769
1190 0.955806
1191 0.955815
1192 0.955862
1193 0.955882
1194 0.955896
1195 0.955935
1196 0.955941
1197 0.955953
1198 0.955963
1199 0.955983
1200 0.955996
1201 0.956012
1202 0.956019
1203 0.956031
1204 0.956053
1205 0.956073
1206 0.956079
1207 0.95609
1208 0.956098
1209 0.956122
1210 0.956145
1211 0.956157
1212 0.956161
1213 0.956167
1214 0.956194
1215 0.956197
1216 0.956211
1217 0.956242
1218 0.956264
1219 0.956268
1220 0.956273
1221 0.956284
1222 0.956295
1223 0.956314
1224 0.956322
1225 0.956351
1226 0.956356
1227 0.956371
1228 0.95638
1229 0.956386
1230 0.956394
1231 0.956426
1232 0.956433
1233 0.956441
1234 0.956449
1235 0.956457
1236 0.956468
1237 0.95649
1238 0.95649
1239 0.956492
1240 0.9565
1241 0.956511
1242 0.956523
1243 0.956537
1244 0.956547
1245 0.956565
1246 0.956573
1247 0.956584
1248 0.956598
1249 0.956613
1250 0.956618
1251 0.956638
1252 0.956648
1253 0.956653
1254 0.956665
1255 0.956682
1256 0.956691
1257 0.956713
1258 0.956722
1259 0.956722
1260 0.956729
1261 0.956741
1262 0.956749
1263 0.956775
1264 0.95679
1265 0.956795
1266 0.956805
1267 0.956812
1268 0.956817
1269 0.956824
1270 0.956832
1271 0.956844
1272 0.956855
1273 0.95687
1274 0.956923
1275 0.956936
1276 0.956953
1277 0.956966
1278 0.956971
1279 0.956976
1280 0.956985
1281 0.956994
1282 0.957006
1283 0.95701
1284 0.957017
1285 0.957023
1286 0.957035
1287 0.957055
1288 0.957061
1289 0.95707
1290 0.957073
1291 0.957083
1292 0.957088
1293 0.957105
1294 0.957116
1295 0.957224
1296 0.957311
1297 0.957316
1298 0.957333
1299 0.957342
1300 0.957351
1301 0.957356
1302 0.957359
1303 0.957368
1304 0.95739
1305 0.957402
1306 0.95741
1307 0.957416
1308 0.957426
1309 0.957431
1310 0.95744
1311 0.957445
1312 0.957459
1313 0.957474
1314 0.95749
1315 0.957504
1316 0.957507
1317 0.95752
1318 0.957528
1319 0.957528
1320 0.957543
1321 0.95755
1322 0.957563
1323 0.957569
1324 0.957572
1325 0.957583
1326 0.957595
1327 0.957603
1328 0.957611
1329 0.957613
1330 0.957628
1331 0.957652
1332 0.957668
1333 0.957683
1334 0.957689
1335 0.957697
1336 0.957718
1337 0.95773
1338 0.957748
1339 0.957758
1340 0.957768
1341 0.957782
1342 0.957791
1343 0.957806
1344 0.957813
1345 0.957828
1346 0.957833
1347 0.95784
1348 0.957844
1349 0.957855
1350 0.957866
1351 0.957879
1352 0.95789
1353 0.957897
1354 0.957904
1355 0.957912
1356 0.957917
1357 0.957938
1358 0.957957
1359 0.957969
1360 0.957981
1361 0.957988
1362 0.958003
1363 0.958011
1364 0.95803
1365 0.958042
1366 0.958072
1367 0.958078
1368 0.958087
1369 0.958098
1370 0.958107
1371 0.958112
1372 0.958125
1373 0.958144
1374 0.958164
1375 0.958172
1376 0.958192
1377 0.958201
1378 0.958208
1379 0.958213
1380 0.958226
1381 0.958251
1382 0.958258
1383 0.958261
1384 0.958272
1385 0.958284
1386 0.958299
1387 0.958319
1388 0.95832
1389 0.958329
1390 0.958334
1391 0.958347
1392 0.958366
1393 0.958376
1394 0.958386
1395 0.95839
1396 0.958398
1397 0.958405
1398 0.958412
1399 0.958417
1400 0.958428
1401 0.958435
1402 0.958438
1403 0.958446
1404 0.958464
1405 0.958473
1406 0.958478
1407 0.958504
1408 0.958517
1409 0.958523
1410 0.95853
1411 0.958536
1412 0.958564
1413 0.958567
1414 0.958578
1415 0.958594
1416 0.958599
1417 0.958607
1418 0.958608
1419 0.958617
1420 0.958621
1421 0.95863
1422 0.958638
1423 0.958654
1424 0.958657
1425 0.95866
1426 0.958672
1427 0.958691
1428 0.9587
1429 0.958706
1430 0.958744
1431 0.958757
1432 0.95876
1433 0.958775
1434 0.958776
1435 0.958784
1436 0.95879
1437 0.95879
1438 0.958799
1439 0.95881
1440 0.958824
1441 0.958834
1442 0.958841
1443 0.95885
1444 0.958858
1445 0.95887
1446 0.958886
1447 0.958888
1448 0.958899
1449 0.958903
1450 0.958914
1451 0.958918
1452 0.958924
1453 0.958927
1454 0.958942
1455 0.958947
1456 0.958951
1457 0.95896
1458 0.95898
1459 0.95899
1460 0.959008
1461 0.959046
1462 0.959061
1463 0.959074
1464 0.959085
1465 0.959088
1466 0.959102
1467 0.959116
1468 0.959127
1469 0.959136
1470 0.95914
1471 0.95915
1472 0.959162
1473 0.959168
1474 0.959184
1475 0.959191
1476 0.959202
1477 0.959218
1478 0.959232
1479 0.959241
1480 0.959246
1481 0.959251
1482 0.959269
1483 0.959276
1484 0.959283
1485 0.959303
1486 0.959307
1487 0.959314
1488 0.959325
1489 0.959336
1490 0.959336
1491 0.959352
1492 0.959364
1493 0.959368
1494 0.959376
1495 0.959387
1496 0.959405
1497 0.959436
1498 0.959449
1499 0.95945
1500 0.959461
1501 0.959473
1502 0.959474
1503 0.959479
1504 0.959487
1505 0.959495
1506 0.959497
1507 0.959501
1508 0.959503
1509 0.959507
1510 0.959522
1511 0.959528
1512 0.959535
1513 0.959542
1514 0.959548
1515 0.959555
1516 0.959572
1517 0.959579
1518 0.959586
1519 0.959598
1520 0.9596
1521 0.959602
1522 0.959612
1523 0.959618
1524 0.959626
1525 0.959632
1526 0.95964
1527 0.959649
1528 0.959659
1529 0.959672
1530 0.959686
1531 0.959689
1532 0.959696
1533 0.959703
1534 0.959708
1535 0.959717
1536 0.959724
1537 0.95974
1538 0.959745
1539 0.959757
1540 0.959764
1541 0.959776
1542 0.959783
1543 0.95979
1544 0.959794
1545 0.95981
1546 0.959822
1547 0.959833
1548 0.959844
1549 0.959853
1550 0.959862
1551 0.959867
1552 0.95987
1553 0.95987
1554 0.95988
1555 0.959892
1556 0.959903
1557 0.959909
1558 0.959918
1559 0.959925
1560 0.959936
1561 0.95995
1562 0.959951
1563 0.959954
1564 0.959959
1565 0.959964
1566 0.959973
1567 0.959978
1568 0.959981
1569 0.959987
1570 0.959987
1571 0.959996
1572 0.959999
1573 0.960006
1574 0.960009
1575 0.960018
1576 0.960025
1577 0.960029
1578 0.960035
1579 0.960067
1580 0.960074
1581 0.960076
1582 0.960082
1583 0.960095
1584 0.960103
1585 0.960114
1586 0.96012
1587 0.960127
1588 0.960131
1589 0.960143
1590 0.960146
1591 0.960155
1592 0.960158
1593 0.960177
1594 0.960185
1595 0.960189
1596 0.960196
1597 0.960201
1598 0.960203
1599 0.960205
1600 0.960212
1601 0.960212
1602 0.960225
1603 0.960225
1604 0.960238
1605 0.960245
1606 0.960251
1607 0.960254
1608 0.960266
1609 0.960273
1610 0.960277
1611 0.960281
1612 0.960283
1613 0.96029
1614 0.960296
1615 0.960301
1616 0.96031
1617 0.960321
1618 0.960327
1619 0.960336
1620 0.960338
1621 0.960352
1622 0.960355
1623 0.960366
1624 0.960374
1625 0.960377
1626 0.960389
1627 0.960396
1628 0.960413
1629 0.960425
1630 0.960434
1631 0.960439
1632 0.960456
1633 0.96046
1634 0.960465
1635 0.960466
1636 0.960476
1637 0.960482
1638 0.960485
1639 0.960489
1640 0.960494
1641 0.960499
1642 0.960504
1643 0.960506
1644 0.96051
1645 0.960523
1646 0.960526
1647 0.96053
1648 0.960533
1649 0.960543
1650 0.960544
1651 0.960545
1652 0.960556
1653 0.96056
1654 0.960571
1655 0.960571
1656 0.960577
1657 0.960586
1658 0.960593
1659 0.960603
1660 0.960616
1661 0.960618
1662 0.960624
1663 0.960626
1664 0.960628
1665 0.960644
1666 0.960654
1667 0.96066
1668 0.960666
1669 0.960666
1670 0.960668
1671 0.960681
1672 0.960683
1673 0.960683
1674 0.960689
1675 0.960692
1676 0.960697
1677 0.960705
1678 0.960713
1679 0.960723
1680 0.960729
1681 0.960736
1682 0.960747
1683 0.960751
1684 0.960755
1685 0.960762
1686 0.960769
1687 0.960779
1688 0.960789
1689 0.960799
1690 0.9608
1691 0.960805
1692 0.960814
1693 0.960817
1694 0.96083
1695 0.960837
1696 0.960841
1697 0.960841
1698 0.960845
1699 0.960854
1700 0.960863
1701 0.960865
1702 0.96087
1703 0.960875
1704 0.960883
1705 0.960886
1706 0.960896
1707 0.960918
1708 0.96092
1709 0.960922
1710 0.960932
1711 0.960933
1712 0.960935
1713 0.960937
1714 0.960943
1715 0.960944
1716 0.960956
1717 0.960961
1718 0.960971
1719 0.960972
1720 0.961009
1721 0.961021
1722 0.961024
1723 0.961033
1724 0.961035
1725 0.961049
1726 0.961056
1727 0.961063
1728 0.961071
1729 0.961085
1730 0.961087
1731 0.961092
1732 0.961094
1733 0.961101
1734 0.961105
1735 0.961116
1736 0.961121
1737 0.961127
1738 0.961131
1739 0.961138
1740 0.961142
1741 0.961144
1742 0.961146
1743 0.961152
1744 0.961156
1745 0.961157
1746 0.961161
1747 0.96117
1748 0.961172
1749 0.961181
1750 0.961189
1751 0.961191
1752 0.961197
1753 0.961205
1754 0.961206
1755 0.961212
1756 0.961213
1757 0.961213
1758 0.961215
1759 0.96122
1760 0.961223
1761 0.96123
1762 0.961232
1763 0.961232
1764 0.961253
1765 0.961256
1766 0.96127
1767 0.961277
1768 0.961283
1769 0.961287
1770 0.961295
1771 0.9613
1772 0.96131
1773 0.96131
1774 0.961318
1775 0.961322
1776 0.961322
1777 0.961329
1778 0.961339
1779 0.961341
1780 0.961345
1781 0.961349
1782 0.961355
1783 0.961363
1784 0.961373
1785 0.961373
1786 0.96138
1787 0.961389
1788 0.961396
1789 0.961405
1790 0.961407
1791 0.961412
1792 0.961419
1793 0.961421
1794 0.961424
1795 0.961428
1796 0.961432
1797 0.961436
1798 0.961439
1799 0.961439
1800 0.961444
1801 0.961447
1802 0.961453
1803 0.96146
1804 0.961468
1805 0.961476
1806 0.961478
1807 0.961484
1808 0.961492
1809 0.961499
1810 0.961501
1811 0.961509
1812 0.961515
1813 0.961529
1814 0.961544
1815 0.961552
1816 0.961575
1817 0.961583
1818 0.961587
1819 0.96159
1820 0.961594
1821 0.961605
1822 0.961612
1823 0.961619
1824 0.961624
1825 0.961631
1826 0.96164
1827 0.961658
1828 0.96167
1829 0.961671
1830 0.96168
1831 0.96169
1832 0.961695
1833 0.961704
1834 0.961708
1835 0.961715
1836 0.961726
1837 0.961731
1838 0.961733
1839 0.961738
1840 0.961747
1841 0.961755
1842 0.961771
1843 0.961775
1844 0.961779
1845 0.961787
1846 0.961793
1847 0.961798
1848 0.961803
1849 0.961816
1850 0.961822
1851 0.961829
1852 0.961838
1853 0.961839
1854 0.961849
1855 0.961851
1856 0.961858
1857 0.961861
1858 0.961876
1859 0.961885
1860 0.961887
1861 0.961892
1862 0.961894
1863 0.961897
1864 0.961903
1865 0.961906
1866 0.961913
1867 0.961917
1868 0.96192
1869 0.96193
1870 0.961937
1871 0.961937
1872 0.961937
1873 0.961947
1874 0.961952
1875 0.961966
1876 0.96197
1877 0.962003
1878 0.962018
1879 0.962025
1880 0.962028
1881 0.96203
1882 0.962034
1883 0.962035
1884 0.962045
1885 0.962046
1886 0.962066
1887 0.962073
1888 0.962084
1889 0.96209
1890 0.962097
1891 0.962099
1892 0.962132
1893 0.962135
1894 0.96215
1895 0.962151
1896 0.962154
1897 0.962164
1898 0.962177
1899 0.962183
1900 0.962188
1901 0.96219
1902 0.962202
1903 0.962204
1904 0.962215
1905 0.962218
1906 0.962222
1907 0.962231
1908 0.962236
1909 0.962241
1910 0.962242
1911 0.96225
1912 0.962252
1913 0.962259
1914 0.962265
1915 0.962274
1916 0.962281
1917 0.962301
1918 0.962312
1919 0.962312
1920 0.962317
1921 0.96232
1922 0.962324
1923 0.962326
1924 0.962332
1925 0.962337
1926 0.96235
1927 0.962352
1928 0.962356
1929 0.962359
1930 0.962365
1931 0.962379
1932 0.962379
1933 0.962387
1934 0.962389
1935 0.96239
1936 0.962391
1937 0.962392
1938 0.962394
1939 0.962398
1940 0.962401
1941 0.962405
1942 0.962411
1943 0.96242
1944 0.962428
1945 0.962435
1946 0.962436
1947 0.962439
1948 0.962444
1949 0.962451
1950 0.962457
1951 0.962471
1952 0.962471
1953 0.962483
1954 0.962492
1955 0.962492
1956 0.962494
1957 0.9625
1958 0.962501
1959 0.962511
1960 0.962518
1961 0.962521
1962 0.962532
1963 0.962537
1964 0.962547
1965 0.962551
1966 0.962559
1967 0.962564
1968 0.962572
1969 0.962572
1970 0.962585
1971 0.96259
1972 0.962592
1973 0.962596
1974 0.962599
1975 0.962613
1976 0.962614
1977 0.962617
1978 0.962617
1979 0.962623
1980 0.962624
1981 0.962636
1982 0.962644
1983 0.96265
1984 0.96266
1985 0.962666
1986 0.962677
1987 0.962679
1988 0.962683
1989 0.962699
1990 0.962702
1991 0.962711
1992 0.962722
1993 0.962725
1994 0.96273
1995 0.96273
1996 0.96273
1997 0.962733
1998 0.962739
1999 0.962743
2000 0.962748
2001 0.962756
2002 0.962765
2003 0.96277
2004 0.96277
2005 0.962779
2006 0.962779
2007 0.962781
2008 0.962783
2009 0.962788
2010 0.96279
2011 0.962791
2012 0.962796
2013 0.962803
2014 0.962803
2015 0.962805
2016 0.962809
2017 0.962812
2018 0.962813
2019 0.962819
2020 0.962821
2021 0.962827
2022 0.96284
2023 0.96284
2024 0.962845
2025 0.962861
2026 0.962867
2027 0.962867
2028 0.96287
2029 0.962874
2030 0.962878
2031 0.962878
2032 0.962882
2033 0.962888
2034 0.962888
2035 0.962888
2036 0.962894
2037 0.962898
2038 0.9629
2039 0.962906
2040 0.96291
2041 0.962918
2042 0.962924
2043 0.962929
2044 0.962931
2045 0.962932
2046 0.962934
2047 0.962934
2048 0.962939
2049 0.962941
2050 0.962949
2051 0.962954
2052 0.96296
2053 0.962966
2054 0.962969
2055 0.96298
2056 0.962986
2057 0.962992
2058 0.962995
2059 0.963
2060 0.963005
2061 0.963005
2062 0.963015
2063 0.963019
2064 0.963019
2065 0.963025
2066 0.963029
2067 0.963038
2068 0.963039
2069 0.963045
2070 0.963045
2071 0.963047
2072 0.963051
2073 0.963054
2074 0.963062
2075 0.963062
2076 0.963066
2077 0.963069
2078 0.963077
2079 0.963087
2080 0.963087
2081 0.963088
2082 0.963092
2083 0.963098
2084 0.963098
2085 0.963105
2086 0.963115
2087 0.963119
2088 0.963132
2089 0.963135
2090 0.963136
2091 0.96314
2092 0.963143
2093 0.963156
2094 0.963169
2095 0.963176
2096 0.963178
2097 0.963181
2098 0.963186
2099 0.963193
2100 0.963193
2101 0.963193
2102 0.963197
2103 0.963197
2104 0.963198
2105 0.963201
2106 0.963203
2107 0.963213
2108 0.963213
2109 0.963219
2110 0.963225
2111 0.963229
2112 0.963232
2113 0.963235
2114 0.963238
2115 0.963238
2116 0.963243
2117 0.963248
2118 0.963253
2119 0.963262
2120 0.963273
2121 0.963274
2122 0.963274
2123 0.963282
2124 0.963285
2125 0.963288
2126 0.963295
2127 0.963311
2128 0.96333
2129 0.96333
2130 0.963332
2131 0.963346
2132 0.963347
2133 0.963351
2134 0.963357
2135 0.963358
2136 0.963359
2137 0.96337
2138 0.96337
2139 0.963372
2140 0.963377
2141 0.963381
2142 0.963387
2143 0.963389
2144 0.963407
2145 0.963407
2146 0.963407
2147 0.963415
2148 0.963421
2149 0.963424
2150 0.963427
2151 0.96343
2152 0.963434
2153 0.963434
2154 0.963435
2155 0.963439
2156 0.963439
2157 0.963444
2158 0.963448
2159 0.963449
2160 0.963454
2161 0.963459
2162 0.96346
2163 0.96347
2164 0.963482
2165 0.963483
2166 0.963486
2167 0.96349
2168 0.963495
2169 0.963497
2170 0.963501
2171 0.963501
2172 0.963509
2173 0.963522
2174 0.963523
2175 0.963523
2176 0.963529
2177 0.963531
2178 0.963537
2179 0.963541
2180 0.963544
2181 0.963544
2182 0.963548
2183 0.963548
2184 0.963557
2185 0.963559
2186 0.963565
2187 0.963603
2188 0.963607
2189 0.963624
2190 0.96363
2191 0.963638
2192 0.96364
2193 0.963645
2194 0.963647
2195 0.963656
2196 0.963657
2197 0.96366
2198 0.963661
2199 0.963667
2200 0.963685
2201 0.963688
2202 0.963691
2203 0.963699
2204 0.963699
2205 0.963703
2206 0.963713
2207 0.963725
2208 0.96373
2209 0.963731
2210 0.963731
2211 0.96374
2212 0.963743
2213 0.963756
2214 0.963758
2215 0.963766
2216 0.963769
2217 0.963773
2218 0.963774
2219 0.963777
2220 0.963783
2221 0.963785
2222 0.963788
2223 0.963795
2224 0.963801
2225 0.963813
2226 0.963816
2227 0.963816
2228 0.963819
2229 0.963823
2230 0.963828
2231 0.963831
2232 0.963833
2233 0.963838
2234 0.963838
2235 0.963844
2236 0.963844
2237 0.963851
2238 0.963851
2239 0.963854
2240 0.96386
2241 0.963863
2242 0.963868
2243 0.963869
2244 0.963869
2245 0.963878
2246 0.963886
2247 0.963888
2248 0.963888
2249 0.9639
2250 0.963904
2251 0.963905
2252 0.96391
2253 0.963913
2254 0.963915
2255 0.963923
2256 0.96393
2257 0.963955
2258 0.963958
2259 0.963964
2260 0.963964
2261 0.963968
2262 0.963972
2263 0.963987
2264 0.963992
2265 0.963995
2266 0.963996
2267 0.964
2268 0.964
2269 0.964001
2270 0.964002
2271 0.964033
2272 0.964036
2273 0.964036
2274 0.964043
2275 0.964046
2276 0.96405
2277 0.964053
2278 0.964054
2279 0.964055
2280 0.964064
2281 0.964065
2282 0.964068
2283 0.964068
2284 0.964073
2285 0.964077
2286 0.96408
2287 0.964089
2288 0.964091
2289 0.964096
2290 0.964096
2291 0.964099
2292 0.964103
2293 0.964105
2294 0.964109
2295 0.964114
2296 0.964125
2297 0.96413
2298 0.964132
2299 0.964134
2300 0.964136
2301 0.964142
2302 0.964142
2303 0.964148
2304 0.964149
2305 0.96415
2306 0.964152
2307 0.964152
2308 0.964152
2309 0.964156
2310 0.964158
2311 0.964163
2312 0.964166
2313 0.964177
2314 0.964182
2315 0.964183
2316 0.964186
2317 0.96419
2318 0.964191
2319 0.9642
2320 0.964203
2321 0.964206
2322 0.964207
2323 0.964207
2324 0.964211
2325 0.964218
2326 0.964222
2327 0.964227
2328 0.964232
2329 0.964235
2330 0.964235
2331 0.964237
2332 0.964246
2333 0.964249
2334 0.964253
2335 0.964253
2336 0.964254
2337 0.964265
2338 0.964265
2339 0.964269
2340 0.964276
2341 0.964279
2342 0.964281
2343 0.964281
2344 0.964283
2345 0.964288
2346 0.964299
2347 0.9643
2348 0.964304
2349 0.964306
2350 0.964309
2351 0.964314
2352 0.964314
2353 0.964324
2354 0.964324
2355 0.964333
2356 0.964339
2357 0.964341
2358 0.964341
2359 0.964346
2360 0.964346
2361 0.964348
2362 0.964349
2363 0.964354
2364 0.964355
2365 0.964361
2366 0.964364
2367 0.964367
2368 0.96438
2369 0.964386
2370 0.964393
2371 0.964399
2372 0.964401
2373 0.964404
2374 0.964404
2375 0.964407
2376 0.964414
2377 0.964421
2378 0.964422
2379 0.964424
2380 0.964424
2381 0.964427
2382 0.964429
2383 0.964434
2384 0.964434
2385 0.964436
2386 0.964438
2387 0.964442
2388 0.964447
2389 0.964447
2390 0.964452
2391 0.964452
2392 0.964454
2393 0.964454
2394 0.964457
2395 0.964458
2396 0.964459
2397 0.964459
2398 0.964465
2399 0.964465
2400 0.964465
2401 0.964468
2402 0.964474
2403 0.964479
2404 0.964484
2405 0.964485
2406 0.964485
2407 0.964486
2408 0.964487
2409 0.964495
2410 0.964497
2411 0.964497
2412 0.964501
2413 0.964501
2414 0.964505
2415 0.964509
2416 0.964512
2417 0.964514
2418 0.964517
2419 0.964525
2420 0.964525
2421 0.964529
2422 0.964535
2423 0.964535
2424 0.964537
2425 0.964537
2426 0.964541
2427 0.964541
2428 0.964542
2429 0.964547
2430 0.964547
2431 0.964549
2432 0.964556
2433 0.964563
2434 0.964568
2435 0.964571
2436 0.964577
2437 0.964584
2438 0.964585
2439 0.964589
2440 0.964589
2441 0.964596
2442 0.964601
2443 0.964602
2444 0.964607
2445 0.964612
2446 0.964613
2447 0.964613
2448 0.964614
2449 0.964614
2450 0.964618
2451 0.96462
2452 0.96462
2453 0.96462
2454 0.964621
2455 0.964622
2456 0.964622
2457 0.964622
2458 0.964629
2459 0.964632
2460 0.964632
2461 0.964634
2462 0.964634
2463 0.964646
2464 0.964646
2465 0.964654
2466 0.964654
2467 0.964654
2468 0.964659
2469 0.964659
2470 0.964663
2471 0.964671
2472 0.964675
2473 0.964692
2474 0.964696
2475 0.9647
2476 0.964709
2477 0.964714
2478 0.964716
2479 0.964719
2480 0.964721
2481 0.964723
2482 0.964731
2483 0.964734
2484 0.964737
2485 0.964747
2486 0.96475
2487 0.964754
2488 0.96476
2489 0.96476
2490 0.96476
2491 0.96476
2492 0.964763
2493 0.964767
2494 0.964767
2495 0.964768
2496 0.964769
2497 0.964774
2498 0.964776
2499 0.964787
2500 0.964794
2501 0.964796
2502 0.964797
2503 0.964802
2504 0.964804
2505 0.964816
2506 0.964821
2507 0.964822
2508 0.964825
2509 0.964832
2510 0.964841
2511 0.964842
2512 0.964842
2513 0.964842
2514 0.964849
2515 0.964853
2516 0.964856
2517 0.96487
2518 0.964887
2519 0.964891
2520 0.964894
2521 0.964895
2522 0.964896
2523 0.964899
2524 0.9649
2525 0.964901
2526 0.964904
2527 0.964908
2528 0.96491
2529 0.964915
2530 0.964921
2531 0.964926
2532 0.964928
2533 0.964928
2534 0.96493
2535 0.964931
2536 0.964935
2537 0.964943
2538 0.964949
2539 0.964953
2540 0.964956
2541 0.964958
2542 0.964958
2543 0.964963
2544 0.964966
2545 0.96497
2546 0.96497
2547 0.964975
2548 0.964979
2549 0.964984
2550 0.964988
2551 0.96499
2552 0.964992
2553 0.964992
2554 0.964993
2555 0.964994
2556 0.964994
2557 0.964999
2558 0.965004
2559 0.965009
2560 0.965012
2561 0.965013
2562 0.965013
2563 0.965017
2564 0.965024
2565 0.965031
2566 0.96504
2567 0.965043
2568 0.965051
2569 0.965054
2570 0.965059
2571 0.965067
2572 0.965069
2573 0.96507
2574 0.965078
2575 0.965083
2576 0.965091
2577 0.965097
2578 0.965097
2579 0.965101
2580 0.96511
2581 0.965113
2582 0.965117
2583 0.965144
2584 0.965147
2585 0.965152
2586 0.965154
2587 0.965156
2588 0.965164
2589 0.965177
2590 0.965177
2591 0.96518
2592 0.965187
2593 0.96521
2594 0.965213
2595 0.965213
2596 0.965217
2597 0.965221
2598 0.965228
2599 0.965228
2600 0.965242
2601 0.965245
2602 0.965246
2603 0.965246
2604 0.965247
2605 0.965257
2606 0.965263
2607 0.965264
2608 0.965274
2609 0.965275
2610 0.965276
2611 0.965277
2612 0.965288
2613 0.965292
2614 0.965295
2615 0.965296
2616 0.965301
2617 0.965307
2618 0.965316
2619 0.965316
2620 0.965318
2621 0.965318
2622 0.965318
2623 0.965323
2624 0.965325
2625 0.965329
2626 0.965347
2627 0.96535
2628 0.96535
2629 0.965358
2630 0.965367
2631 0.965372
2632 0.965374
2633 0.965383
2634 0.965387
2635 0.965397
2636 0.965397
2637 0.965397
2638 0.965411
2639 0.965411
2640 0.965417
2641 0.965419
2642 0.965423
2643 0.965426
2644 0.965426
2645 0.96543
2646 0.965438
2647 0.965442
2648 0.965446
2649 0.965449
2650 0.965452
2651 0.965455
2652 0.965458
2653 0.965459
2654 0.965463
2655 0.965473
2656 0.965477
2657 0.965477
2658 0.965478
2659 0.965482
2660 0.965482
2661 0.965484
2662 0.965484
2663 0.965491
2664 0.965491
2665 0.965495
2666 0.965503
2667 0.965504
2668 0.965504
2669 0.965507
2670 0.965507
2671 0.965512
2672 0.965516
2673 0.965516
2674 0.965525
2675 0.96553
2676 0.965531
2677 0.965537
2678 0.965539
2679 0.965543
2680 0.965543
2681 0.965543
2682 0.96555
2683 0.965554
2684 0.965554
2685 0.965561
2686 0.965567
2687 0.965572
2688 0.965578
2689 0.965578
2690 0.96558
2691 0.965588
2692 0.965597
2693 0.965603
2694 0.965604
2695 0.965609
2696 0.96561
2697 0.965615
2698 0.965617
2699 0.96562
2700 0.965627
2701 0.965628
2702 0.965629
2703 0.965629
2704 0.965629
2705 0.965629
2706 0.965636
2707 0.965636
2708 0.965641
2709 0.965643
2710 0.965644
2711 0.965646
2712 0.965647
2713 0.965649
2714 0.965651
2715 0.965654
2716 0.965654
2717 0.965665
2718 0.965667
2719 0.96567
2720 0.965674
2721 0.965677
2722 0.96568
2723 0.965683
2724 0.965683
2725 0.965684
2726 0.965689
2727 0.965691
2728 0.965692
2729 0.965692
2730 0.965694
2731 0.965695
2732 0.965699
2733 0.965706
2734 0.965706
2735 0.965715
2736 0.965715
2737 0.965719
2738 0.965719
2739 0.965724
2740 0.965729
2741 0.96573
2742 0.965732
2743 0.965736
2744 0.965738
2745 0.965742
2746 0.965744
2747 0.965745
2748 0.965746
2749 0.965748
2750 0.965748
2751 0.965749
2752 0.965749
2753 0.965752
2754 0.965759
2755 0.965761
2756 0.965764
2757 0.965767
2758 0.965767
2759 0.965772
2760 0.965777
2761 0.965778
2762 0.965778
2763 0.965782
2764 0.965793
2765 0.965793
2766 0.965797
2767 0.965801
2768 0.965801
2769 0.965803
2770 0.965806
2771 0.965806
2772 0.965806
2773 0.965826
2774 0.965829
2775 0.965829
2776 0.965833
2777 0.965833
2778 0.965834
2779 0.965837
2780 0.965839
2781 0.965846
2782 0.965846
2783 0.965851
2784 0.965858
2785 0.965859
2786 0.965859
2787 0.96586
2788 0.965868
2789 0.965871
2790 0.965874
2791 0.965878
2792 0.965882
2793 0.965882
2794 0.965882
2795 0.965883
2796 0.96589
2797 0.965893
2798 0.965894
2799 0.965902
2800 0.965903
2801 0.965905
2802 0.965916
2803 0.965922
2804 0.965922
2805 0.965923
2806 0.965928
2807 0.965934
2808 0.965934
2809 0.965935
2810 0.965945
2811 0.965946
2812 0.965948
2813 0.965953
2814 0.965958
2815 0.965958
2816 0.965963
2817 0.965963
2818 0.965963
2819 0.965963
2820 0.965968
2821 0.965968
2822 0.965968
2823 0.965968
2824 0.965968
2825 0.965968
2826 0.965971
2827 0.965977
2828 0.965977
2829 0.965981
2830 0.965982
2831 0.965982
2832 0.965985
2833 0.965986
2834 0.965986
2835 0.965988
2836 0.965988
2837 0.965988
2838 0.965988
2839 0.965988
2840 0.965991
2841 0.965993
2842 0.965993
2843 0.965997
2844 0.965997
2845 0.965998
2846 0.965998
2847 0.965998
2848 0.966007
2849 0.966016
2850 0.966018
2851 0.966022
2852 0.96603
2853 0.96603
2854 0.96603
2855 0.966034
2856 0.966037
2857 0.966037
2858 0.966038
2859 0.966038
2860 0.96604
2861 0.966045
2862 0.966051
2863 0.966057
2864 0.966059
2865 0.966059
2866 0.966063
2867 0.966067
2868 0.966072
2869 0.966075
2870 0.966079
2871 0.966079
2872 0.966085
2873 0.966087
2874 0.966087
2875 0.966089
2876 0.96609
2877 0.966095
2878 0.966097
2879 0.966097
2880 0.966117
2881 0.966125
2882 0.966127
2883 0.966127
2884 0.966127
2885 0.966127
2886 0.966129
2887 0.966132
2888 0.966133
2889 0.966134
2890 0.966137
2891 0.966143
2892 0.966148
2893 0.96615
2894 0.966152
2895 0.966154
2896 0.966154
2897 0.966159
2898 0.966159
2899 0.966164
2900 0.966166
2901 0.966176
2902 0.966176
2903 0.966176
2904 0.966178
2905 0.966182
2906 0.966184
2907 0.966189
2908 0.96619
2909 0.966199
2910 0.966201
2911 0.966202
2912 0.966202
2913 0.966207
2914 0.966207
2915 0.966212
2916 0.966213
2917 0.966213
2918 0.966214
2919 0.966217
2920 0.966221
2921 0.966224
2922 0.966226
2923 0.96623
2924 0.966234
2925 0.966238
2926 0.966238
2927 0.96624
2928 0.96624
2929 0.966243
2930 0.966243
2931 0.966246
2932 0.966248
2933 0.966252
2934 0.96626
2935 0.966277
2936 0.966282
2937 0.966285
2938 0.966288
2939 0.966291
2940 0.9663
2941 0.966306
2942 0.966306
2943 0.966306
2944 0.96631
2945 0.966317
2946 0.966317
2947 0.966322
2948 0.966322
2949 0.966326
2950 0.96633
2951 0.966336
2952 0.966341
2953 0.966342
2954 0.966342
2955 0.966342
2956 0.966343
2957 0.966344
2958 0.966344
2959 0.966345
2960 0.966348
2961 0.966348
2962 0.966348
2963 0.966353
2964 0.966356
2965 0.966357
2966 0.966361
2967 0.966367
2968 0.96637
2969 0.966373
2970 0.966375
2971 0.966388
2972 0.966391
2973 0.966398
2974 0.966402
2975 0.966402
2976 0.966406
2977 0.966409
2978 0.966416
2979 0.966416
2980 0.966423
2981 0.966425
2982 0.966428
2983 0.966434
2984 0.966434
2985 0.966434
2986 0.966434
2987 0.966441
2988 0.966445
2989 0.966445
2990 0.966451
2991 0.966454
2992 0.966459
2993 0.966468
2994 0.966468
2995 0.96647
2996 0.96647
2997 0.966474
2998 0.966483
2999 0.966485
3000 0.966485
3001 0.966487
3002 0.966487
3003 0.966496
3004 0.966496
3005 0.966497
3006 0.966497
3007 0.966497
3008 0.966497
3009 0.966501
3010 0.966503
3011 0.966507
3012 0.966517
3013 0.96652
3014 0.966524
3015 0.966526
3016 0.966527
3017 0.966533
3018 0.966536
3019 0.966539
3020 0.96654
3021 0.96654
3022 0.966541
3023 0.966542
3024 0.966555
3025 0.96656
3026 0.96656
3027 0.966561
3028 0.966562
3029 0.966562
3030 0.966567
3031 0.966571
3032 0.966574
3033 0.966575
3034 0.966587
3035 0.966587
3036 0.966588
3037 0.966594
3038 0.966596
3039 0.966597
3040 0.9666
3041 0.966601
3042 0.966601
3043 0.966605
3044 0.966608
3045 0.966613
3046 0.966618
3047 0.96662
3048 0.966625
3049 0.966625
3050 0.966628
3051 0.966629
3052 0.966631
3053 0.966634
3054 0.96664
3055 0.966643
3056 0.966643
3057 0.966645
3058 0.96665
3059 0.966656
3060 0.966657
3061 0.966658
3062 0.966661
3063 0.966661
3064 0.966661
3065 0.966664
3066 0.96667
3067 0.96667
3068 0.966671
3069 0.966671
3070 0.966674
3071 0.966678
3072 0.966683
3073 0.966689
3074 0.966693
3075 0.966702
3076 0.966703
3077 0.966703
3078 0.966707
3079 0.96671
3080 0.966731
3081 0.966738
3082 0.966741
3083 0.966743
3084 0.966743
3085 0.966745
3086 0.966753
3087 0.966759
3088 0.966759
3089 0.966759
3090 0.966759
3091 0.966761
3092 0.966763
3093 0.966764
3094 0.966768
3095 0.966768
3096 0.966768
3097 0.966768
3098 0.966768
3099 0.96677
3100 0.966772
3101 0.966777
3102 0.966778
3103 0.966787
3104 0.966787
3105 0.966791
3106 0.966793
3107 0.966801
3108 0.966801
3109 0.966808
3110 0.96681
3111 0.96681
3112 0.966813
3113 0.966813
3114 0.966816
3115 0.966823
3116 0.966824
3117 0.966829
3118 0.966831
3119 0.966835
3120 0.966835
3121 0.966843
3122 0.966843
3123 0.966847
3124 0.966847
3125 0.966852
3126 0.96686
3127 0.96686
3128 0.966864
3129 0.966866
3130 0.96687
3131 0.966878
3132 0.966878
3133 0.966878
3134 0.966889
3135 0.966891
3136 0.966892
3137 0.966894
3138 0.966897
3139 0.966899
3140 0.966899
3141 0.966899
3142 0.966901
3143 0.966901
3144 0.966903
3145 0.966903
3146 0.966903
3147 0.966907
3148 0.966911
3149 0.966919
3150 0.966919
3151 0.96692
3152 0.966923
3153 0.966927
3154 0.966929
3155 0.966929
3156 0.966931
3157 0.966934
3158 0.966934
3159 0.966934
3160 0.966934
3161 0.966935
3162 0.966936
3163 0.966941
3164 0.966942
3165 0.966956
3166 0.966962
3167 0.966962
3168 0.966965
3169 0.966968
3170 0.966968
3171 0.966969
3172 0.966977
3173 0.96698
3174 0.966983
3175 0.966983
3176 0.966988
3177 0.96699
3178 0.966997
3179 0.967005
3180 0.967008
3181 0.967008
3182 0.967009
3183 0.967015
3184 0.967019
3185 0.967022
3186 0.967026
3187 0.967026
3188 0.967028
3189 0.967029
3190 0.967029
3191 0.967031
3192 0.967031
3193 0.967031
3194 0.967031
3195 0.967031
3196 0.967036
3197 0.967036
3198 0.967039
3199 0.967039
3200 0.967043
3201 0.967044
3202 0.967046
3203 0.967046
3204 0.967049
3205 0.96705
3206 0.967053
3207 0.967053
3208 0.967054
3209 0.967055
3210 0.967059
3211 0.967059
3212 0.96706
3213 0.96706
3214 0.967063
3215 0.967068
3216 0.967068
3217 0.967072
3218 0.967079
3219 0.967081
3220 0.967086
3221 0.967091
3222 0.967134
3223 0.967134
3224 0.967134
3225 0.967136
3226 0.967137
3227 0.967139
3228 0.967141
3229 0.967143
3230 0.967149
3231 0.967152
3232 0.967156
3233 0.967157
3234 0.967157
3235 0.967158
3236 0.967172
3237 0.967173
3238 0.967175
3239 0.967176
3240 0.967176
3241 0.967177
3242 0.967192
3243 0.967195
3244 0.967196
3245 0.967203
3246 0.967206
3247 0.967209
3248 0.967209
3249 0.967211
3250 0.967216
3251 0.967216
3252 0.967219
3253 0.967219
3254 0.967223
3255 0.967228
3256 0.967231
3257 0.967232
3258 0.967237
3259 0.967239
3260 0.967247
3261 0.96725
3262 0.96725
3263 0.967255
3264 0.967255
3265 0.967255
3266 0.967255
3267 0.967266
3268 0.967269
3269 0.967271
3270 0.967271
3271 0.967286
3272 0.967286
3273 0.967286
3274 0.967288
3275 0.967294
3276 0.967299
3277 0.967303
3278 0.967304
3279 0.967304
3280 0.967305
3281 0.967308
3282 0.967309
3283 0.967312
3284 0.967317
3285 0.967318
3286 0.96732
3287 0.967336
3288 0.967338
3289 0.967339
3290 0.967343
3291 0.967344
3292 0.967346
3293 0.967346
3294 0.967354
3295 0.967356
3296 0.967358
3297 0.967358
3298 0.967358
3299 0.96736
3300 0.967361
3301 0.967363
3302 0.967365
3303 0.967365
3304 0.967369
3305 0.967372
3306 0.967372
3307 0.967376
3308 0.967376
3309 0.967377
3310 0.967382
3311 0.967383
3312 0.967388
3313 0.967391
3314 0.967393
3315 0.967395
3316 0.967396
3317 0.9674
3318 0.967403
3319 0.967405
3320 0.967406
3321 0.967406
3322 0.967406
3323 0.96741
3324 0.967413
3325 0.967415
3326 0.967419
3327 0.967422
3328 0.967422
3329 0.967422
3330 0.967423
3331 0.967425
3332 0.967428
3333 0.967428
3334 0.967439
3335 0.967439
3336 0.967441
3337 0.967441
3338 0.967441
3339 0.967446
3340 0.967448
3341 0.967449
3342 0.967452
3343 0.967453
3344 0.967453
3345 0.967457
3346 0.967465
3347 0.967467
3348 0.967474
3349 0.967481
3350 0.967482
3351 0.967484
3352 0.967484
3353 0.967484
3354 0.96749
3355 0.967491
3356 0.967494
3357 0.967495
3358 0.967504
3359 0.967504
3360 0.967504
3361 0.967504
3362 0.967504
3363 0.967508
3364 0.967509
3365 0.96751
3366 0.96751
3367 0.967513
3368 0.967515
3369 0.967515
3370 0.967521
3371 0.967523
3372 0.967524
3373 0.967527
3374 0.967531
3375 0.967537
3376 0.967542
3377 0.967547
3378 0.967548
3379 0.967548
3380 0.967551
3381 0.967558
3382 0.967559
3383 0.967564
3384 0.967565
3385 0.96757
3386 0.967574
3387 0.967579
3388 0.967591
3389 0.967592
3390 0.967592
3391 0.967596
3392 0.967604
3393 0.967604
3394 0.967604
3395 0.967606
3396 0.967609
3397 0.967615
3398 0.967616
3399 0.967619
3400 0.96762
3401 0.967625
3402 0.967625
3403 0.967626
3404 0.96763
3405 0.967635
3406 0.967636
3407 0.967636
3408 0.967639
3409 0.967639
3410 0.967639
3411 0.967639
3412 0.967644
3413 0.967645
3414 0.967645
3415 0.967645
3416 0.967649
3417 0.96765
3418 0.967651
3419 0.967666
3420 0.967671
3421 0.967671
3422 0.967673
3423 0.967676
3424 0.967676
3425 0.967679
3426 0.967682
3427 0.967682
3428 0.967687
3429 0.967689
3430 0.967691
3431 0.967738
3432 0.967739
3433 0.967741
3434 0.967741
3435 0.967743
3436 0.967744
3437 0.967752
3438 0.967754
3439 0.967757
3440 0.967758
3441 0.967762
3442 0.967764
3443 0.967764
3444 0.967765
3445 0.967766
3446 0.967777
3447 0.967784
3448 0.967785
3449 0.967785
3450 0.967786
3451 0.967791
3452 0.967791
3453 0.967794
3454 0.967796
3455 0.9678
3456 0.9678
3457 0.967805
3458 0.967806
3459 0.967806
3460 0.967806
3461 0.967809
3462 0.967809
3463 0.967809
3464 0.967809
3465 0.967811
3466 0.967812
3467 0.967812
3468 0.967821
3469 0.967827
3470 0.967827
3471 0.967829
3472 0.967829
3473 0.967833
3474 0.967834
3475 0.967835
3476 0.967835
3477 0.967835
3478 0.967835
3479 0.967836
3480 0.967837
3481 0.967837
3482 0.967837
3483 0.967837
3484 0.967837
3485 0.967837
3486 0.967837
3487 0.967841
3488 0.967846
3489 0.96785
3490 0.967851
3491 0.967852
3492 0.96786
3493 0.967869
3494 0.96787
3495 0.967877
3496 0.967877
3497 0.967883
3498 0.967885
3499 0.967887
3500 0.967891
3501 0.967897
3502 0.967907
3503 0.967909
3504 0.967914
3505 0.967914
3506 0.96792
3507 0.967922
3508 0.967922
3509 0.967923
3510 0.967927
3511 0.967927
3512 0.967928
3513 0.967928
3514 0.96793
3515 0.96794
3516 0.967942
3517 0.967942
3518 0.967943
3519 0.967943
3520 0.967944
3521 0.967949
3522 0.967949
3523 0.967954
3524 0.967957
3525 0.967959
3526 0.967965
3527 0.967969
3528 0.967972
3529 0.967975
3530 0.967982
3531 0.967982
3532 0.967985
3533 0.967988
3534 0.967994
3535 0.967996
3536 0.967996
3537 0.967998
3538 0.967998
3539 0.968001
3540 0.968001
3541 0.968002
3542 0.968006
3543 0.968008
3544 0.968013
3545 0.968013
3546 0.968021
3547 0.968021
3548 0.968022
3549 0.968027
3550 0.968028
3551 0.96803
3552 0.96803
3553 0.968034
3554 0.968034
3555 0.968035
3556 0.968038
3557 0.968038
3558 0.968041
3559 0.968042
3560 0.968044
3561 0.968047
3562 0.96805
3563 0.96805
3564 0.968053
3565 0.968053
3566 0.968053
3567 0.968055
3568 0.968055
3569 0.968055
3570 0.968056
3571 0.968059
3572 0.96806
3573 0.96806
3574 0.968064
3575 0.968069
3576 0.968071
3577 0.968074
3578 0.968077
3579 0.968079
3580 0.968082
3581 0.968084
3582 0.968084
3583 0.968084
3584 0.968084
3585 0.968086
3586 0.968087
3587 0.968088
3588 0.968099
3589 0.968101
3590 0.968108
3591 0.968112
3592 0.968113
3593 0.968113
3594 0.968115
3595 0.968116
3596 0.968117
3597 0.968119
3598 0.968119
3599 0.968121


==> plots/data/dataOriginalRCPSP-CN.dat <==
0 0.402182
1 0.603617
2 0.644687
3 0.665074
4 0.682504
5 0.69477
6 0.706031
7 0.716869
8 0.726031
9 0.733967
10 0.741301
11 0.747334
12 0.75383
13 0.7603
14 0.765919
15 0.770488
16 0.775308
17 0.779527
18 0.78333
19 0.78676
20 0.790693
21 0.794314
22 0.797985
23 0.801108
24 0.804503
25 0.807741
26 0.810374
27 0.81355
28 0.816466
29 0.81959
30 0.822471
31 0.825264
32 0.828016
33 0.830939
34 0.833073
35 0.835597
36 0.837684
37 0.839748
38 0.841842
39 0.844229
40 0.846653
41 0.849386
42 0.851636
43 0.853626
44 0.85551
45 0.857319
46 0.858957
47 0.860572
48 0.862069
49 0.864049
50 0.865861
51 0.867366
52 0.869026
53 0.870851
54 0.872518
55 0.874491
56 0.87565
57 0.87712
58 0.878749
59 0.880106
60 0.881449
61 0.882873
62 0.883935
63 0.885302
64 0.886887
65 0.888157
66 0.889363
67 0.890788
68 0.892265
69 0.893445
70 0.894627
71 0.895817
72 0.896815
73 0.897742
74 0.899021
75 0.900081
76 0.901469
77 0.902596
78 0.903685
79 0.904746
80 0.90559
81 0.906704
82 0.907926
83 0.908741
84 0.909652
85 0.910819
86 0.911569
87 0.912244
88 0.913156
89 0.913941
90 0.91462
91 0.915304
92 0.916318
93 0.916887
94 0.917626
95 0.918424
96 0.91917
97 0.920021
98 0.920745
99 0.9213
100 0.922021
101 0.922725
102 0.92338
103 0.923904
104 0.924527
105 0.925082
106 0.925678
107 0.926136
108 0.926611
109 0.927454
110 0.928048
111 0.928644
112 0.929227
113 0.92973
114 0.930279
115 0.930658
116 0.931059
117 0.931425
118 0.931934
119 0.932341
120 0.932735
121 0.933473
122 0.933894
123 0.934208
124 0.934764
125 0.935138
126 0.93541
127 0.935805
128 0.936158
129 0.936424
130 0.936872
131 0.937351
132 0.93776
133 0.938194
134 0.938667
135 0.939068
136 0.939478
137 0.939807
138 0.940184
139 0.940609
140 0.940976
141 0.9414
142 0.941785
143 0.942008
144 0.942382
145 0.942726
146 0.943034
147 0.943431
148 0.943658
149 0.943913
150 0.944404
151 0.944645
152 0.944918
153 0.945172
154 0.945367
155 0.945593
156 0.945917
157 0.946168
158 0.946478
159 0.946674
160 0.946992
161 0.947203
162 0.947508
163 0.947662
164 0.94806
165 0.948254
166 0.948451
167 0.948645
168 0.948848
169 0.949044
170 0.949266
171 0.949607
172 0.94993
173 0.950116
174 0.950386
175 0.950536
176 0.950668
177 0.950912
178 0.951074
179 0.951219
180 0.951466
181 0.95164
182 0.951788
183 0.951916
184 0.952275
185 0.95251
186 0.952648
187 0.952834
188 0.953011
189 0.953122
190 0.953302
191 0.953401
192 0.95354
193 0.953645
194 0.953809
195 0.953998
196 0.95413
197 0.954252
198 0.954398
199 0.954526
200 0.954673
201 0.954814
202 0.954948
203 0.955102
204 0.955217
205 0.95531
206 0.955385
207 0.95547
208 0.955564
209 0.955752
210 0.955865
211 0.956001
212 0.956166
213 0.956276
214 0.956424
215 0.956539
216 0.956641
217 0.956742
218 0.9569
219 0.956981
220 0.957067
221 0.957237
222 0.957388
223 0.95753
224 0.957642
225 0.957731
226 0.957842
227 0.957924
228 0.958029
229 0.958163
230 0.95826
231 0.958335
232 0.958414
233 0.958516
234 0.958619
235 0.958681
236 0.958791
237 0.958846
238 0.958934
239 0.958981
240 0.959039
241 0.95913
242 0.959187
243 0.959271
244 0.959347
245 0.959434
246 0.95946
247 0.959537
248 0.959625
249 0.959727
250 0.959837
251 0.959884
252 0.959979
253 0.960038
254 0.960105
255 0.960161
256 0.960212
257 0.960319
258 0.960433
259 0.960494
260 0.960591
261 0.960673
262 0.960764
263 0.960859
264 0.960929
265 0.960988
266 0.96104
267 0.961104
268 0.961157
269 0.961209
270 0.961282
271 0.961344
272 0.961432
273 0.961488
274 0.961588
275 0.961637
276 0.961702
277 0.961751
278 0.96179
279 0.961831
280 0.961964
281 0.962041
282 0.962073
283 0.962138
284 0.962168
285 0.962229
286 0.962292
287 0.962373
288 0.962454
289 0.962517
290 0.962551
291 0.962595
292 0.962669
293 0.962724
294 0.962788
295 0.962843
296 0.962909
297 0.962987
298 0.963031
299 0.963098
300 0.963141
301 0.963168
302 0.963246
303 0.963304
304 0.963327
305 0.963361
306 0.963386
307 0.963446
308 0.963481
309 0.963513
310 0.963568
311 0.963598
312 0.96364
313 0.963666
314 0.96371
315 0.963753
316 0.963793
317 0.96383
318 0.963863
319 0.963906
320 0.963936
321 0.963971
322 0.964003
323 0.964067
324 0.964083
325 0.964134
326 0.964181
327 0.964211
328 0.96425
329 0.964271
330 0.964316
331 0.964349
332 0.964367
333 0.964426
334 0.964472
335 0.964501
336 0.964561
337 0.964605
338 0.964653
339 0.964678
340 0.964724
341 0.964763
342 0.964801
343 0.964823
344 0.96485
345 0.964892
346 0.964919
347 0.965005
348 0.965037
349 0.965093
350 0.965122
351 0.965164
352 0.965197
353 0.965237
354 0.965268
355 0.965319
356 0.965356
357 0.965397
358 0.96543
359 0.965463
360 0.965525
361 0.965565
362 0.96562
363 0.965637
364 0.965645
365 0.965658
366 0.965712
367 0.965736
368 0.965766
369 0.965814
370 0.965825
371 0.965843
372 0.965865
373 0.965899
374 0.965931
375 0.965977
376 0.965995
377 0.966031
378 0.966069
379 0.9661
380 0.966153
381 0.966173
382 0.966198
383 0.966233
384 0.966264
385 0.966286
386 0.966305
387 0.966329
388 0.966354
389 0.966385
390 0.966438
391 0.966484
392 0.966504
393 0.966534
394 0.966563
395 0.966585
396 0.966608
397 0.966662
398 0.9667
399 0.966742
400 0.96677
401 0.966797
402 0.966859
403 0.966881
404 0.966908
405 0.966935
406 0.966963
407 0.966994
408 0.967023
409 0.967048
410 0.967104
411 0.967111
412 0.967166
413 0.967197
414 0.967218
415 0.967274
416 0.967313
417 0.967359
418 0.967388
419 0.967408
420 0.967438
421 0.967456
422 0.967469
423 0.967488
424 0.967509
425 0.96754
426 0.96757
427 0.967597
428 0.96764
429 0.96766
430 0.967692
431 0.967707
432 0.96773
433 0.967756
434 0.967785
435 0.967817
436 0.967834
437 0.967857
438 0.967887
439 0.967915
440 0.967942
441 0.967973
442 0.96798
443 0.968002
444 0.968019
445 0.968021
446 0.968051
447 0.968111
448 0.968129
449 0.968169
450 0.968186
451 0.968229
452 0.968248
453 0.96827
454 0.968282
455 0.968307
456 0.968329
457 0.968377
458 0.968392
459 0.968407
460 0.968438
461 0.96845
462 0.968465
463 0.968489
464 0.968524
465 0.968544
466 0.968558
467 0.968577
468 0.968589
469 0.968617
470 0.968632
471 0.968654
472 0.968684
473 0.968704
474 0.968741
475 0.968765
476 0.968773
477 0.968793
478 0.968807
479 0.968826
480 0.96886
481 0.968896
482 0.968944
483 0.968972
484 0.968998
485 0.969014
486 0.969033
487 0.969051
488 0.969069
489 0.969095
490 0.969106
491 0.969135
492 0.969164
493 0.969188
494 0.969209
495 0.969228
496 0.969245
497 0.969272
498 0.969296
499 0.969322
500 0.969351
501 0.969373
502 0.969384
503 0.969396
504 0.969407
505 0.969421
506 0.969442
507 0.969451
508 0.969469
509 0.969493
510 0.969517
511 0.969545
512 0.969552
513 0.969566
514 0.969586
515 0.969626
516 0.969653
517 0.969676
518 0.969694
519 0.969709
520 0.969727
521 0.969737
522 0.969745
523 0.969768
524 0.969788
525 0.969798
526 0.969825
527 0.969847
528 0.969865
529 0.969883
530 0.969901
531 0.969922
532 0.969925
533 0.969943
534 0.969956
535 0.96997
536 0.96999
537 0.970005
538 0.970009
539 0.97003
540 0.970062
541 0.970085
542 0.970092
543 0.970118
544 0.970137
545 0.970156
546 0.970175
547 0.970185
548 0.970213
549 0.970223
550 0.970237
551 0.970249
552 0.970265
553 0.970279
554 0.970286
555 0.970297
556 0.970302
557 0.970319
558 0.970334
559 0.970343
560 0.970389
561 0.970397
562 0.970405
563 0.970414
564 0.970432
565 0.970446
566 0.970452
567 0.970465
568 0.970488
569 0.970496
570 0.970518
571 0.970539
572 0.970544
573 0.970559
574 0.970572
575 0.970589
576 0.970605
577 0.97062
578 0.97064
579 0.97065
580 0.970655
581 0.970665
582 0.970677
583 0.970697
584 0.970709
585 0.970719
586 0.97073
587 0.97075
588 0.970763
589 0.970776
590 0.970788
591 0.970804
592 0.970819
593 0.970829
594 0.970834
595 0.970848
596 0.970867
597 0.970879
598 0.970887
599 0.970905
600 0.970935
601 0.970963
602 0.970975
603 0.970999
604 0.971012
605 0.971043
606 0.971058
607 0.971074
608 0.971091
609 0.971103
610 0.971108
611 0.971123
612 0.97113
613 0.971155
614 0.971179
615 0.971188
616 0.971219
617 0.97123
618 0.971237
619 0.971248
620 0.971271
621 0.971286
622 0.971288
623 0.971296
624 0.971326
625 0.971331
626 0.97135
627 0.971363
628 0.971392
629 0.971407
630 0.971421
631 0.971454
632 0.971468
633 0.971483
634 0.971498
635 0.971515
636 0.971539
637 0.971546
638 0.971554
639 0.971571
640 0.971592
641 0.971593
642 0.971599
643 0.971615
644 0.971637
645 0.971648
646 0.971673
647 0.97169
648 0.971707
649 0.971712
650 0.971727
651 0.971749
652 0.971762
653 0.971774
654 0.971789
655 0.971793
656 0.971804
657 0.971836
658 0.971851
659 0.971878
660 0.971884
661 0.971898
662 0.971919
663 0.971926
664 0.971938
665 0.971941
666 0.97195
667 0.971963
668 0.971967
669 0.971992
670 0.972001
671 0.972003
672 0.972018
673 0.972023
674 0.97203
675 0.972038
676 0.972047
677 0.972056
678 0.972066
679 0.972084
680 0.972085
681 0.972091
682 0.972093
683 0.972101
684 0.972114
685 0.972124
686 0.972132
687 0.972136
688 0.972144
689 0.972149
690 0.972157
691 0.972171
692 0.972184
693 0.972194
694 0.972199
695 0.972204
696 0.972217
697 0.972234
698 0.972238
699 0.972248
700 0.972251
701 0.972255
702 0.972265
703 0.97228
704 0.972287
705 0.97231
706 0.972311
707 0.972316
708 0.97232
709 0.972322
710 0.972331
711 0.972338
712 0.972353
713 0.972366
714 0.972379
715 0.972386
716 0.972392
717 0.9724
718 0.972419
719 0.972437
720 0.972447
721 0.972466
722 0.972474
723 0.97248
724 0.972486
725 0.972492
726 0.972498
727 0.972517
728 0.972525
729 0.972541
730 0.972548
731 0.972555
732 0.972577
733 0.97259
734 0.9726
735 0.972613
736 0.972619
737 0.972627
738 0.972641
739 0.972653
740 0.972658
741 0.972672
742 0.972679
743 0.97269
744 0.972694
745 0.972697
746 0.972703
747 0.972715
748 0.972724
749 0.972735
750 0.972742
751 0.972748
752 0.972761
753 0.972765
754 0.972768
755 0.972775
756 0.972808
757 0.972809
758 0.972817
759 0.972823
760 0.972827
761 0.972831
762 0.972853
763 0.972859
764 0.972862
765 0.972873
766 0.972882
767 0.972892
768 0.972912
769 0.972919
770 0.97294
771 0.972958
772 0.972967
773 0.972974
774 0.972979
775 0.972992
776 0.973019
777 0.973023
778 0.97303
779 0.97304
780 0.973047
781 0.973057
782 0.973058
783 0.973059
784 0.973075
785 0.973077
786 0.973078
787 0.973088
788 0.97309
789 0.973098
790 0.973102
791 0.97311
792 0.97312
793 0.973125
794 0.973136
795 0.973152
796 0.973158
797 0.973162
798 0.973171
799 0.973184
800 0.97319
801 0.973192
802 0.973206
803 0.973218
804 0.973234
805 0.973242
806 0.97325
807 0.973261
808 0.973266
809 0.973275
810 0.973286
811 0.973309
812 0.973316
813 0.973328
814 0.97334
815 0.973351
816 0.973361
817 0.973371
818 0.973379
819 0.973387
820 0.973391
821 0.973403
822 0.973411
823 0.973423
824 0.973427
825 0.973431
826 0.973451
827 0.973467
828 0.973486
829 0.973497
830 0.973501
831 0.973515
832 0.973521
833 0.973528
834 0.973536
835 0.973545
836 0.973556
837 0.973562
838 0.973568
839 0.973576
840 0.973577
841 0.97361
842 0.97362
843 0.973629
844 0.973646
845 0.973652
846 0.973657
847 0.973667
848 0.973678
849 0.973682
850 0.973697
851 0.973702
852 0.973707
853 0.973722
854 0.973733
855 0.973743
856 0.973748
857 0.97376
858 0.973768
859 0.973774
860 0.973784
861 0.973793
862 0.973802
863 0.973805
864 0.973805
865 0.973814
866 0.973822
867 0.973827
868 0.973836
869 0.973852
870 0.973873
871 0.97388
872 0.973882
873 0.973894
874 0.973906
875 0.973906
876 0.973913
877 0.973916
878 0.973924
879 0.973934
880 0.973937
881 0.97394
882 0.973946
883 0.973954
884 0.973965
885 0.973983
886 0.973988
887 0.974
888 0.974009
889 0.974019
890 0.974028
891 0.974036
892 0.97404
893 0.974042
894 0.974047
895 0.974052
896 0.974061
897 0.974068
898 0.974073
899 0.974074
900 0.974082
901 0.974088
902 0.974102
903 0.974113
904 0.974122
905 0.974126
906 0.97413
907 0.974135
908 0.974147
909 0.974153
910 0.974154
911 0.974165
912 0.974178
913 0.974191
914 0.974201
915 0.974206
916 0.974212
917 0.97424
918 0.974253
919 0.974266
920 0.97427
921 0.97428
922 0.974299
923 0.97431
924 0.974313
925 0.97432
926 0.974331
927 0.974335
928 0.97434
929 0.974347
930 0.974352
931 0.974362
932 0.974376
933 0.974382
934 0.974391
935 0.974398
936 0.974411
937 0.974413
938 0.974422
939 0.974424
940 0.974431
941 0.974437
942 0.974441
943 0.974453
944 0.97446
945 0.974465
946 0.974479
947 0.974497
948 0.974503
949 0.974512
950 0.974512
951 0.974522
952 0.974522
953 0.974553
954 0.974564
955 0.974574
956 0.974579
957 0.97459
958 0.974598
959 0.974608
960 0.97461
961 0.974614
962 0.974618
963 0.974619
964 0.974628
965 0.974645
966 0.974656
967 0.974669
968 0.97467
969 0.974678
970 0.974686
971 0.97469
972 0.974697
973 0.974709
974 0.974713
975 0.974752
976 0.97476
977 0.97477
978 0.974771
979 0.974777
980 0.974783
981 0.974787
982 0.974793
983 0.974803
984 0.974806
985 0.974819
986 0.974824
987 0.974833
988 0.974834
989 0.974837
990 0.974843
991 0.974858
992 0.974859
993 0.974867
994 0.974877
995 0.97488
996 0.974883
997 0.974886
998 0.974891
999 0.974904
1000 0.974912
1001 0.974926
1002 0.974929
1003 0.974934
1004 0.974967
1005 0.974967
1006 0.974971
1007 0.974975
1008 0.974987
1009 0.974997
1010 0.975005
1011 0.975005
1012 0.975017
1013 0.975036
1014 0.97504
1015 0.975044
1016 0.975049
1017 0.97505
1018 0.975058
1019 0.975065
1020 0.975072
1021 0.975078
1022 0.975086
1023 0.975096
1024 0.975103
1025 0.975111
1026 0.975112
1027 0.975123
1028 0.975129
1029 0.975135
1030 0.975139
1031 0.975141
1032 0.975143
1033 0.975144
1034 0.975148
1035 0.975149
1036 0.975155
1037 0.975165
1038 0.975168
1039 0.975175
1040 0.975186
1041 0.975193
1042 0.9752
1043 0.975204
1044 0.975206
1045 0.97522
1046 0.975222
1047 0.975243
1048 0.975261
1049 0.975265
1050 0.975273
1051 0.975282
1052 0.975288
1053 0.975292
1054 0.975298
1055 0.975302
1056 0.97531
1057 0.975314
1058 0.975316
1059 0.97532
1060 0.975325
1061 0.975332
1062 0.975335
1063 0.975338
1064 0.975345
1065 0.975352
1066 0.975353
1067 0.975358
1068 0.975361
1069 0.975376
1070 0.975382
1071 0.975385
1072 0.975395
1073 0.975398
1074 0.975405
1075 0.97541
1076 0.975418
1077 0.975426
1078 0.975428
1079 0.975435
1080 0.975446
1081 0.975452
1082 0.975454
1083 0.975459
1084 0.975472
1085 0.975473
1086 0.975484
1087 0.975486
1088 0.975492
1089 0.975499
1090 0.975503
1091 0.975507
1092 0.975517
1093 0.975517
1094 0.975524
1095 0.975524
1096 0.975528
1097 0.975531
1098 0.975538
1099 0.975543
1100 0.975549
1101 0.975551
1102 0.975556
1103 0.975556
1104 0.975564
1105 0.975568
1106 0.975568
1107 0.975572
1108 0.975573
1109 0.975579
1110 0.975582
1111 0.975586
1112 0.975593
1113 0.975602
1114 0.97561
1115 0.975613
1116 0.975631
1117 0.975632
1118 0.97564
1119 0.975642
1120 0.975644
1121 0.975651
1122 0.975654
1123 0.975656
1124 0.975656
1125 0.975665
1126 0.97567
1127 0.975679
1128 0.975679
1129 0.975685
1130 0.975686
1131 0.975687
1132 0.975697
1133 0.975702
1134 0.975712
1135 0.975725
1136 0.975731
1137 0.975738
1138 0.975749
1139 0.975754
1140 0.975758
1141 0.975758
1142 0.97577
1143 0.975776
1144 0.975797
1145 0.975799
1146 0.975806
1147 0.975811
1148 0.975817
1149 0.975817
1150 0.975819
1151 0.975822
1152 0.975828
1153 0.975832
1154 0.975837
1155 0.975845
1156 0.975845
1157 0.975847
1158 0.975848
1159 0.975856
1160 0.975866
1161 0.97587
1162 0.97587
1163 0.975872
1164 0.975872
1165 0.975882
1166 0.975895
1167 0.975903
1168 0.975907
1169 0.975911
1170 0.975916
1171 0.975944
1172 0.975944
1173 0.975945
1174 0.975949
1175 0.975956
1176 0.975964
1177 0.975969
1178 0.975969
1179 0.975974
1180 0.975977
1181 0.97598
1182 0.975982
1183 0.975982
1184 0.97599
1185 0.976009
1186 0.976012
1187 0.976016
1188 0.976019
1189 0.97602
1190 0.976025
1191 0.976028
1192 0.976035
1193 0.97604
1194 0.976044
1195 0.976047
1196 0.97605
1197 0.976058
1198 0.976064
1199 0.976064
1200 0.976066
1201 0.976067
1202 0.976071
1203 0.976072
1204 0.976093
1205 0.976105
1206 0.976117
1207 0.976119
1208 0.97612
1209 0.976126
1210 0.97613
1211 0.976143
1212 0.976154
1213 0.976165
1214 0.976173
1215 0.976177
1216 0.97618
1217 0.976181
1218 0.976186
1219 0.976188
1220 0.976196
1221 0.976207
1222 0.976219
1223 0.976221
1224 0.976227
1225 0.976231
1226 0.976236
1227 0.976236
1228 0.976242
1229 0.976245
1230 0.976247
1231 0.97625
1232 0.976255
1233 0.976267
1234 0.976267
1235 0.976273
1236 0.976282
1237 0.976292
1238 0.976296
1239 0.976299
1240 0.976307
1241 0.976312
1242 0.976312
1243 0.976316
1244 0.976321
1245 0.97633
1246 0.976336
1247 0.976339
1248 0.976345
1249 0.976351
1250 0.976358
1251 0.976364
1252 0.976364
1253 0.976367
1254 0.976372
1255 0.976378
1256 0.976381
1257 0.976387
1258 0.976387
1259 0.97639
1260 0.976395
1261 0.976399
1262 0.976408
1263 0.976413
1264 0.976416
1265 0.976425
1266 0.97643
1267 0.976432
1268 0.976435
1269 0.976435
1270 0.97644
1271 0.97644
1272 0.976444
1273 0.976449
1274 0.976463
1275 0.976464
1276 0.97647
1277 0.976471
1278 0.97648
1279 0.976487
1280 0.976488
1281 0.976496
1282 0.976501
1283 0.97651
1284 0.976517
1285 0.976518
1286 0.976525
1287 0.976528
1288 0.976531
1289 0.976536
1290 0.976545
1291 0.976545
1292 0.976551
1293 0.97656
1294 0.976565
1295 0.976567
1296 0.976571
1297 0.976572
1298 0.976577
1299 0.976579
1300 0.976584
1301 0.976589
1302 0.97659
1303 0.976598
1304 0.976598
1305 0.976609
1306 0.976609
1307 0.976613
1308 0.976618
1309 0.976618
1310 0.976625
1311 0.97663
1312 0.976637
1313 0.97664
1314 0.976645
1315 0.976647
1316 0.976649
1317 0.976659
1318 0.976663
1319 0.976663
1320 0.976668
1321 0.976668
1322 0.97667
1323 0.976672
1324 0.976678
1325 0.976681
1326 0.976682
1327 0.976684
1328 0.976692
1329 0.976695
1330 0.976696
1331 0.976696
1332 0.9767
1333 0.976705
1334 0.976708
1335 0.97671
1336 0.976716
1337 0.976722
1338 0.976728
1339 0.976739
1340 0.97674
1341 0.976748
1342 0.976749
1343 0.976769
1344 0.976771
1345 0.976774
1346 0.976774
1347 0.976778
1348 0.976784
1349 0.976784
1350 0.976786
1351 0.976791
1352 0.976799
1353 0.976803
1354 0.976806
1355 0.976817
1356 0.976817
1357 0.976822
1358 0.976838
1359 0.976841
1360 0.976841
1361 0.976849
1362 0.976853
1363 0.976855
1364 0.976857
1365 0.976863
1366 0.976866
1367 0.976866
1368 0.976875
1369 0.976879
1370 0.976886
1371 0.976895
1372 0.976901
1373 0.976903
1374 0.976915
1375 0.97692
1376 0.976926
1377 0.976931
1378 0.976933
1379 0.976937
1380 0.976945
1381 0.97695
1382 0.976954
1383 0.976956
1384 0.97696
1385 0.97696
1386 0.976963
1387 0.976971
1388 0.976971
1389 0.976976
1390 0.97698
1391 0.97698
1392 0.976982
1393 0.976994
1394 0.977003
1395 0.977012
1396 0.977014
1397 0.977019
1398 0.977031
1399 0.977031
1400 0.977033
1401 0.977036
1402 0.977037
1403 0.977042
1404 0.977043
1405 0.977045
1406 0.977048
1407 0.977052
1408 0.977053
1409 0.977058
1410 0.977064
1411 0.977067
1412 0.977067
1413 0.977075
1414 0.977076
1415 0.977087
1416 0.977091
1417 0.977101
1418 0.977104
1419 0.977108
1420 0.977108
1421 0.977108
1422 0.977111
1423 0.977112
1424 0.977115
1425 0.977115
1426 0.977117
1427 0.97712
1428 0.977124
1429 0.97713
1430 0.977137
1431 0.977139
1432 0.97714
1433 0.97714
1434 0.977148
1435 0.977152
1436 0.977152
1437 0.977159
1438 0.977164
1439 0.977168
1440 0.977171
1441 0.977173
1442 0.977175
1443 0.977184
1444 0.977185
1445 0.977185
1446 0.977186
1447 0.977189
1448 0.977192
1449 0.977199
1450 0.977201
1451 0.977208
1452 0.977208
1453 0.977209
1454 0.977209
1455 0.977209
1456 0.977213
1457 0.977217
1458 0.977226
1459 0.977234
1460 0.977241
1461 0.977241
1462 0.977244
1463 0.977247
1464 0.977253
1465 0.977253
1466 0.977253
1467 0.977255
1468 0.977262
1469 0.977281
1470 0.977284
1471 0.977295
1472 0.977296
1473 0.977301
1474 0.977305
1475 0.977314
1476 0.977321
1477 0.977326
1478 0.977329
1479 0.977333
1480 0.977333
1481 0.977342
1482 0.977342
1483 0.977342
1484 0.977347
1485 0.977357
1486 0.97736
1487 0.977362
1488 0.977367
1489 0.977375
1490 0.977383
1491 0.977385
1492 0.977388
1493 0.977393
1494 0.977393
1495 0.977399
1496 0.977399
1497 0.977407
1498 0.977407
1499 0.977413
1500 0.977414
1501 0.97742
1502 0.977423
1503 0.977426
1504 0.977428
1505 0.977428
1506 0.977428
1507 0.977429
1508 0.977434
1509 0.97744
1510 0.977445
1511 0.977465
1512 0.977466
1513 0.977469
1514 0.977475
1515 0.977476
1516 0.977482
1517 0.977489
1518 0.977496
1519 0.977501
1520 0.977501
1521 0.977511
1522 0.977512
1523 0.977516
1524 0.977517
1525 0.977522
1526 0.977525
1527 0.977535
1528 0.977542
1529 0.977543
1530 0.977546
1531 0.977555
1532 0.977564
1533 0.977566
1534 0.977571
1535 0.977571
1536 0.977576
1537 0.977582
1538 0.977594
1539 0.977597
1540 0.97761
1541 0.977613
1542 0.977623
1543 0.977627
1544 0.977632
1545 0.977635
1546 0.977636
1547 0.977639
1548 0.977644
1549 0.97765
1550 0.977658
1551 0.977659
1552 0.977661
1553 0.977671
1554 0.977675
1555 0.97768
1556 0.977683
1557 0.977686
1558 0.977695
1559 0.977702
1560 0.977708
1561 0.977712
1562 0.97772
1563 0.977721
1564 0.977723
1565 0.977737
1566 0.977742
1567 0.977746
1568 0.977746
1569 0.977752
1570 0.977756
1571 0.977765
1572 0.977766
1573 0.977766
1574 0.977767
1575 0.977767
1576 0.977772
1577 0.977776
1578 0.977779
1579 0.977779
1580 0.977785
1581 0.977787
1582 0.977792
1583 0.977797
1584 0.977798
1585 0.977804
1586 0.977808
1587 0.977811
1588 0.977811
1589 0.977823
1590 0.977825
1591 0.97783
1592 0.977832
1593 0.977834
1594 0.977845
1595 0.977846
1596 0.97785
1597 0.977854
1598 0.977859
1599 0.977861
1600 0.97787
1601 0.97787
1602 0.97787
1603 0.977873
1604 0.977878
1605 0.977878
1606 0.977883
1607 0.977883
1608 0.977889
1609 0.977889
1610 0.977889
1611 0.977897
1612 0.977897
1613 0.9779
1614 0.977901
1615 0.977909
1616 0.977915
1617 0.977915
1618 0.977915
1619 0.977921
1620 0.977925
1621 0.97793
1622 0.977933
1623 0.977937
1624 0.977937
1625 0.977943
1626 0.977945
1627 0.977946
1628 0.977946
1629 0.977946
1630 0.977946
1631 0.977947
1632 0.977951
1633 0.977952
1634 0.977958
1635 0.977961
1636 0.977966
1637 0.97797
1638 0.977973
1639 0.977973
1640 0.977974
1641 0.977977
1642 0.977982
1643 0.977982
1644 0.977985
1645 0.977986
1646 0.977989
1647 0.977991
1648 0.977991
1649 0.977994
1650 0.977994
1651 0.978002
1652 0.978011
1653 0.978011
1654 0.978013
1655 0.978018
1656 0.978025
1657 0.978026
1658 0.978029
1659 0.978038
1660 0.978038
1661 0.978038
1662 0.978039
1663 0.978041
1664 0.978047
1665 0.978055
1666 0.978059
1667 0.978059
1668 0.978064
1669 0.978066
1670 0.97807
1671 0.978073
1672 0.978075
1673 0.978075
1674 0.978083
1675 0.978088
1676 0.978092
1677 0.978093
1678 0.9781
1679 0.978103
1680 0.978105
1681 0.978107
1682 0.97811
1683 0.97811
1684 0.97811
1685 0.97811
1686 0.978116
1687 0.978117
1688 0.978122
1689 0.978128
1690 0.978131
1691 0.978136
1692 0.978138
1693 0.978142
1694 0.978146
1695 0.978151
1696 0.978152
1697 0.978155
1698 0.978155
1699 0.978161
1700 0.978171
1701 0.978171
1702 0.978176
1703 0.978176
1704 0.978183
1705 0.978184
1706 0.978187
1707 0.978187
1708 0.978194
1709 0.978196
1710 0.978201
1711 0.978207
1712 0.978208
1713 0.97821
1714 0.978213
1715 0.978219
1716 0.97822
1717 0.97822
1718 0.97822
1719 0.97822
1720 0.97822
1721 0.97822
1722 0.978227
1723 0.978228
1724 0.978236
1725 0.978241
1726 0.978242
1727 0.978242
1728 0.978249
1729 0.978253
1730 0.978258
1731 0.978258
1732 0.978258
1733 0.97826
1734 0.97826
1735 0.978265
1736 0.978265
1737 0.978268
1738 0.978274
1739 0.978278
1740 0.978285
1741 0.97829
1742 0.978291
1743 0.978292
1744 0.978292
1745 0.978292
1746 0.978298
1747 0.978306
1748 0.978306
1749 0.978311
1750 0.978314
1751 0.978316
1752 0.978317
1753 0.978321
1754 0.978359
1755 0.978361
1756 0.978363
1757 0.978366
1758 0.97837
1759 0.97837
1760 0.978375
1761 0.978377
1762 0.978377
1763 0.978383
1764 0.978385
1765 0.97839
1766 0.978393
1767 0.978397
1768 0.9784
1769 0.978402
1770 0.978404
1771 0.978406
1772 0.978408
1773 0.978409
1774 0.978416
1775 0.978419
1776 0.978421
1777 0.978421
1778 0.978423
1779 0.978423
1780 0.978424
1781 0.978427
1782 0.978433
1783 0.978436
1784 0.978441
1785 0.978446
1786 0.978446
1787 0.978454
1788 0.978458
1789 0.978458
1790 0.978465
1791 0.978473
1792 0.978473
1793 0.978476
1794 0.978481
1795 0.978483
1796 0.978483
1797 0.978483
1798 0.978484
1799 0.978484
1800 0.978492
1801 0.978501
1802 0.978501
1803 0.978506
1804 0.978506
1805 0.978509
1806 0.978509
1807 0.97851
1808 0.978511
1809 0.978511
1810 0.978513
1811 0.978516
1812 0.978518
1813 0.978518
1814 0.978524
1815 0.978525
1816 0.978525
1817 0.978525
1818 0.978528
1819 0.97853
1820 0.978533
1821 0.978534
1822 0.978538
1823 0.978542
1824 0.978544
1825 0.978547
1826 0.97855
1827 0.978552
1828 0.978554
1829 0.978556
1830 0.978564
1831 0.978567
1832 0.978569
1833 0.97857
1834 0.978572
1835 0.978577
1836 0.978577
1837 0.978582
1838 0.978587
1839 0.978591
1840 0.978591
1841 0.978591
1842 0.978594
1843 0.978601
1844 0.978601
1845 0.978603
1846 0.978603
1847 0.978611
1848 0.978623
1849 0.978628
1850 0.978629
1851 0.978632
1852 0.978639
1853 0.978648
1854 0.978651
1855 0.978653
1856 0.978653
1857 0.978654
1858 0.978657
1859 0.978665
1860 0.978665
1861 0.978665
1862 0.978666
1863 0.978669
1864 0.978669
1865 0.978676
1866 0.978677
1867 0.978679
1868 0.978679
1869 0.978681
1870 0.978685
1871 0.978686
1872 0.978697
1873 0.978697
1874 0.978697
1875 0.978705
1876 0.978706
1877 0.978713
1878 0.978713
1879 0.978713
1880 0.978717
1881 0.978719
1882 0.978721
1883 0.978725
1884 0.978727
1885 0.978732
1886 0.978734
1887 0.978735
1888 0.978745
1889 0.978745
1890 0.978747
1891 0.978753
1892 0.978754
1893 0.978754
1894 0.978754
1895 0.978757
1896 0.978761
1897 0.978765
1898 0.978772
1899 0.978772
1900 0.978772
1901 0.978772
1902 0.978772
1903 0.978777
1904 0.978786
1905 0.978788
1906 0.978792
1907 0.978792
1908 0.978792
1909 0.978793
1910 0.978794
1911 0.978794
1912 0.978794
1913 0.978797
1914 0.978797
1915 0.978802
1916 0.978806
1917 0.978806
1918 0.978813
1919 0.978813
1920 0.978817
1921 0.978823
1922 0.978824
1923 0.978824
1924 0.978824
1925 0.978829
1926 0.978834
1927 0.978834
1928 0.978834
1929 0.978837
1930 0.978841
1931 0.978847
1932 0.97885
1933 0.97885
1934 0.978853
1935 0.978855
1936 0.978855
1937 0.97886
1938 0.978862
1939 0.978866
1940 0.978869
1941 0.978871
1942 0.978871
1943 0.978871
1944 0.978871
1945 0.978879
1946 0.978884
1947 0.97889
1948 0.97889
1949 0.978892
1950 0.978894
1951 0.978901
1952 0.978905
1953 0.978913
1954 0.978913
1955 0.978913
1956 0.978916
1957 0.978918
1958 0.978927
1959 0.978931
1960 0.978931
1961 0.978931
1962 0.978934
1963 0.978938
1964 0.978938
1965 0.978942
1966 0.978942
1967 0.978949
1968 0.978953
1969 0.978958
1970 0.978959
1971 0.978967
1972 0.978971
1973 0.978974
1974 0.978974
1975 0.978976
1976 0.978981
1977 0.978981
1978 0.978982
1979 0.978985
1980 0.978992
1981 0.978992
1982 0.978995
1983 0.978995
1984 0.978997
1985 0.978998
1986 0.979003
1987 0.979005
1988 0.979007
1989 0.979013
1990 0.979016
1991 0.979023
1992 0.979023
1993 0.979023
1994 0.979023
1995 0.979023
1996 0.979024
1997 0.979024
1998 0.979024
1999 0.979024
2000 0.979029
2001 0.979029
2002 0.979032
2003 0.979034
2004 0.979034
2005 0.979034
2006 0.97904
2007 0.979042
2008 0.979045
2009 0.979045
2010 0.979045
2011 0.979045
2012 0.979054
2013 0.979055
2014 0.979055
2015 0.979059
2016 0.97906
2017 0.979063
2018 0.979063
2019 0.979068
2020 0.979071
2021 0.979071
2022 0.979074
2023 0.979077
2024 0.979084
2025 0.979084
2026 0.979087
2027 0.979087
2028 0.979087
2029 0.97909
2030 0.979094
2031 0.979102
2032 0.979107
2033 0.979107
2034 0.979111
2035 0.979111
2036 0.979111
2037 0.979123
2038 0.979123
2039 0.97913
2040 0.97913
2041 0.979132
2042 0.979141
2043 0.979141
2044 0.979143
2045 0.979144
2046 0.979144
2047 0.979144
2048 0.97915
2049 0.97915
2050 0.97915
2051 0.979152
2052 0.979154
2053 0.979157
2054 0.979159
2055 0.979164
2056 0.979164
2057 0.979164
2058 0.979164
2059 0.979167
2060 0.979167
2061 0.979168
2062 0.979168
2063 0.97917
2064 0.97917
2065 0.979173
2066 0.979174
2067 0.979175
2068 0.979175
2069 0.979179
2070 0.979183
2071 0.979186
2072 0.97919
2073 0.97919
2074 0.979194
2075 0.979198
2076 0.979198
2077 0.9792
2078 0.979204
2079 0.979211
2080 0.979213
2081 0.979214
2082 0.979218
2083 0.97922
2084 0.979222
2085 0.979229
2086 0.97923
2087 0.979235
2088 0.979235
2089 0.979237
2090 0.979237
2091 0.979237
2092 0.979237
2093 0.979239
2094 0.979239
2095 0.979239
2096 0.979242
2097 0.979245
2098 0.979245
2099 0.979249
2100 0.979249
2101 0.979251
2102 0.979253
2103 0.979253
2104 0.979253
2105 0.979254
2106 0.979258
2107 0.979261
2108 0.979264
2109 0.979266
2110 0.979266
2111 0.979272
2112 0.979272
2113 0.979272
2114 0.979272
2115 0.979272
2116 0.979272
2117 0.979276
2118 0.97928
2119 0.979281
2120 0.979285
2121 0.979291
2122 0.979301
2123 0.979301
2124 0.979302
2125 0.979304
2126 0.979305
2127 0.979308
2128 0.97932
2129 0.97932
2130 0.979325
2131 0.979325
2132 0.979328
2133 0.979335
2134 0.979335
2135 0.979335
2136 0.979335
2137 0.979336
2138 0.979336
2139 0.979336
2140 0.979342
2141 0.979342
2142 0.979345
2143 0.979345
2144 0.979349
2145 0.979349
2146 0.979354
2147 0.979361
2148 0.979361
2149 0.979362
2150 0.979365
2151 0.979365
2152 0.979369
2153 0.979371
2154 0.979371
2155 0.979372
2156 0.979372
2157 0.979372
2158 0.979375
2159 0.97938
2160 0.979382
2161 0.979382
2162 0.979382
2163 0.979382
2164 0.979385
2165 0.979386
2166 0.979387
2167 0.979399
2168 0.979399
2169 0.979399
2170 0.979399
2171 0.979399
2172 0.979402
2173 0.979404
2174 0.979404
2175 0.979406
2176 0.979406
2177 0.979409
2178 0.979413
2179 0.979417
2180 0.979421
2181 0.979421
2182 0.979421
2183 0.979421
2184 0.979421
2185 0.979423
2186 0.979425
2187 0.979426
2188 0.979428
2189 0.979431
2190 0.979431
2191 0.979431
2192 0.97944
2193 0.97944
2194 0.979442
2195 0.979444
2196 0.979451
2197 0.979456
2198 0.979456
2199 0.979458
2200 0.979458
2201 0.979458
2202 0.979458
2203 0.979459
2204 0.979461
2205 0.979464
2206 0.979464
2207 0.979469
2208 0.979469
2209 0.979472
2210 0.979472
2211 0.979474
2212 0.979477
2213 0.979479
2214 0.979481
2215 0.979483
2216 0.979487
2217 0.979487
2218 0.979487
2219 0.97949
2220 0.97949
2221 0.979491
2222 0.979494
2223 0.979499
2224 0.979501
2225 0.979501
2226 0.979504
2227 0.979504
2228 0.979507
2229 0.979508
2230 0.979512
2231 0.979513
2232 0.979513
2233 0.979513
2234 0.979516
2235 0.979518
2236 0.97952
2237 0.97952
2238 0.97952
2239 0.979521
2240 0.979522
2241 0.979528
2242 0.979528
2243 0.979535
2244 0.979535
2245 0.979535
2246 0.979536
2247 0.97954
2248 0.979541
2249 0.979543
2250 0.979547
2251 0.979547
2252 0.97955
2253 0.97955
2254 0.97955
2255 0.97955
2256 0.97955
2257 0.979551
2258 0.979554
2259 0.979554
2260 0.979556
2261 0.979557
2262 0.979559
2263 0.979559
2264 0.97956
2265 0.979562
2266 0.979562
2267 0.979564
2268 0.979564
2269 0.979565
2270 0.979565
2271 0.979567
2272 0.979568
2273 0.979573
2274 0.979573
2275 0.979581
2276 0.979586
2277 0.979586
2278 0.979586
2279 0.97959
2280 0.979595
2281 0.979595
2282 0.979599
2283 0.979601
2284 0.979601
2285 0.979601
2286 0.979601
2287 0.979602
2288 0.979602
2289 0.979604
2290 0.979604
2291 0.979605
2292 0.979605
2293 0.979607
2294 0.979608
2295 0.979611
2296 0.979611
2297 0.979611
2298 0.979611
2299 0.979611
2300 0.979613
2301 0.979614
2302 0.979615
2303 0.979615
2304 0.979615
2305 0.979615
2306 0.979615
2307 0.979618
2308 0.979626
2309 0.979626
2310 0.979626
2311 0.979627
2312 0.979629
2313 0.979629
2314 0.979629
2315 0.979631
2316 0.979633
2317 0.979633
2318 0.979633
2319 0.979639
2320 0.979639
2321 0.979641
2322 0.979641
2323 0.979642
2324 0.979644
2325 0.979644
2326 0.979644
2327 0.979645
2328 0.979645
2329 0.979645
2330 0.97965
2331 0.979653
2332 0.979656
2333 0.979658
2334 0.979658
2335 0.979658
2336 0.979658
2337 0.979665
2338 0.979668
2339 0.979669
2340 0.979669
2341 0.979671
2342 0.979672
2343 0.979676
2344 0.979676
2345 0.979679
2346 0.979679
2347 0.979679
2348 0.979679
2349 0.979679
2350 0.979686
2351 0.979688
2352 0.979694
2353 0.979694
2354 0.979694
2355 0.979694
2356 0.979695
2357 0.979699
2358 0.979699
2359 0.979699
2360 0.979699
2361 0.979704
2362 0.979707
2363 0.97971
2364 0.979715
2365 0.979716
2366 0.979717
2367 0.979717
2368 0.979717
2369 0.979725
2370 0.979725
2371 0.979726
2372 0.979726
2373 0.979728
2374 0.979736
2375 0.979739
2376 0.979742
2377 0.979743
2378 0.979743
2379 0.979749
2380 0.979749
2381 0.979749
2382 0.979751
2383 0.979751
2384 0.979755
2385 0.979756
2386 0.979758
2387 0.979764
2388 0.979767
2389 0.979767
2390 0.979767
2391 0.979767
2392 0.97977
2393 0.97977
2394 0.979771
2395 0.979775
2396 0.979778
2397 0.979786
2398 0.979786
2399 0.979786
2400 0.979788
2401 0.979788
2402 0.979789
2403 0.979792
2404 0.979794
2405 0.979794
2406 0.979794
2407 0.979797
2408 0.979798
2409 0.979807
2410 0.979807
2411 0.979807
2412 0.979811
2413 0.979811
2414 0.979816
2415 0.979822
2416 0.979822
2417 0.979826
2418 0.979826
2419 0.979828
2420 0.979832
2421 0.979835
2422 0.979842
2423 0.979843
2424 0.979843
2425 0.979843
2426 0.979847
2427 0.979849
2428 0.979849
2429 0.979849
2430 0.979852
2431 0.979855
2432 0.979855
2433 0.979856
2434 0.979868
2435 0.979868
2436 0.97987
2437 0.979872
2438 0.979874
2439 0.979876
2440 0.979877
2441 0.979878
2442 0.97988
2443 0.97988
2444 0.97988
2445 0.97988
2446 0.979885
2447 0.979885
2448 0.979889
2449 0.97989
2450 0.97989
2451 0.9799
2452 0.979901
2453 0.979901
2454 0.979901
2455 0.979901
2456 0.979902
2457 0.979905
2458 0.979908
2459 0.979911
2460 0.979917
2461 0.97992
2462 0.979923
2463 0.979924
2464 0.979929
2465 0.979935
2466 0.979936
2467 0.979936
2468 0.979939
2469 0.979939
2470 0.979942
2471 0.979946
2472 0.979946
2473 0.979946
2474 0.979946
2475 0.979952
2476 0.979953
2477 0.979953
2478 0.979956
2479 0.979961
2480 0.979963
2481 0.979964
2482 0.979964
2483 0.979964
2484 0.979964
2485 0.979968
2486 0.979968
2487 0.979971
2488 0.979971
2489 0.979975
2490 0.979975
2491 0.979975
2492 0.979975
2493 0.979975
2494 0.979981
2495 0.979984
2496 0.979984
2497 0.979984
2498 0.979984
2499 0.979987
2500 0.979989
2501 0.97999
2502 0.97999
2503 0.97999
2504 0.97999
2505 0.97999
2506 0.979992
2507 0.979995
2508 0.979996
2509 0.979999
2510 0.98
2511 0.980002
2512 0.980002
2513 0.980008
2514 0.98001
2515 0.980013
2516 0.980015
2517 0.980015
2518 0.980015
2519 0.980018
2520 0.980018
2521 0.980021
2522 0.980024
2523 0.980024
2524 0.980026
2525 0.980026
2526 0.980026
2527 0.980026
2528 0.980026
2529 0.980027
2530 0.98003
2531 0.98003
2532 0.98003
2533 0.980033
2534 0.980036
2535 0.980036
2536 0.980036
2537 0.980036
2538 0.980036
2539 0.980036
2540 0.980036
2541 0.980036
2542 0.980042
2543 0.980042
2544 0.980045
2545 0.980045
2546 0.980045
2547 0.980048
2548 0.98005
2549 0.980052
2550 0.980052
2551 0.980053
2552 0.980057
2553 0.980057
2554 0.980057
2555 0.980058
2556 0.98006
2557 0.980065
2558 0.980066
2559 0.980067
2560 0.980069
2561 0.980074
2562 0.980074
2563 0.980075
2564 0.980075
2565 0.980075
2566 0.980077
2567 0.98008
2568 0.980081
2569 0.980084
2570 0.980085
2571 0.980085
2572 0.980088
2573 0.980088
2574 0.980094
2575 0.980094
2576 0.980094
2577 0.980094
2578 0.980094
2579 0.980094
2580 0.980094
2581 0.980107
2582 0.980107
2583 0.980107
2584 0.980108
2585 0.98011
2586 0.98011
2587 0.980113
2588 0.98012
2589 0.98012
2590 0.980127
2591 0.980128
2592 0.980133
2593 0.980133
2594 0.980134
2595 0.980134
2596 0.980135
2597 0.980142
2598 0.980144
2599 0.980145
2600 0.98015
2601 0.98015
2602 0.98015
2603 0.98015
2604 0.980152
2605 0.980154
2606 0.980154
2607 0.980155
2608 0.980155
2609 0.980163
2610 0.980165
2611 0.980167
2612 0.980168
2613 0.980168
2614 0.980172
2615 0.980173
2616 0.980173
2617 0.980177
2618 0.980177
2619 0.980177
2620 0.980179
2621 0.980181
2622 0.980182
2623 0.980182
2624 0.980185
2625 0.980189
2626 0.980194
2627 0.980201
2628 0.980201
2629 0.980201
2630 0.980203
2631 0.980206
2632 0.980216
2633 0.980216
2634 0.980216
2635 0.980216
2636 0.980216
2637 0.980216
2638 0.980221
2639 0.980224
2640 0.980224
2641 0.980232
2642 0.980232
2643 0.980232
2644 0.980235
2645 0.980235
2646 0.980242
2647 0.980242
2648 0.980242
2649 0.980244
2650 0.980246
2651 0.980248
2652 0.980248
2653 0.980248
2654 0.980248
2655 0.980248
2656 0.980248
2657 0.980249
2658 0.980249
2659 0.980254
2660 0.980254
2661 0.980254
2662 0.980256
2663 0.980256
2664 0.980257
2665 0.980259
2666 0.980261
2667 0.980267
2668 0.980267
2669 0.980267
2670 0.980267
2671 0.980267
2672 0.980269
2673 0.980269
2674 0.98027
2675 0.980271
2676 0.980277
2677 0.980279
2678 0.980281
2679 0.980285
2680 0.980287
2681 0.980294
2682 0.980294
2683 0.980294
2684 0.980296
2685 0.980296
2686 0.980296
2687 0.980298
2688 0.980298
2689 0.980304
2690 0.980312
2691 0.980316
2692 0.980316
2693 0.980317
2694 0.980317
2695 0.980317
2696 0.980317
2697 0.980317
2698 0.980317
2699 0.980317
2700 0.980318
2701 0.98032
2702 0.980322
2703 0.980329
2704 0.98033
2705 0.98033
2706 0.980333
2707 0.980338
2708 0.980338
2709 0.980341
2710 0.980341
2711 0.980352
2712 0.980357
2713 0.980362
2714 0.980362
2715 0.980364
2716 0.980366
2717 0.980367
2718 0.980369
2719 0.980369
2720 0.98037
2721 0.98037
2722 0.980372
2723 0.980372
2724 0.980376
2725 0.980377
2726 0.980377
2727 0.980377
2728 0.980377
2729 0.980381
2730 0.980382
2731 0.980385
2732 0.980387
2733 0.980391
2734 0.980391
2735 0.980391
2736 0.980395
2737 0.980395
2738 0.980397
2739 0.980398
2740 0.980399
2741 0.980401
2742 0.980401
2743 0.980405
2744 0.980405
2745 0.980408
2746 0.980408
2747 0.980408
2748 0.980408
2749 0.980408
2750 0.980408
2751 0.980409
2752 0.980413
2753 0.980413
2754 0.980417
2755 0.980417
2756 0.98042
2757 0.98042
2758 0.980426
2759 0.980426
2760 0.980428
2761 0.980428
2762 0.980429
2763 0.980429
2764 0.980429
2765 0.980429
2766 0.980431
2767 0.980432
2768 0.980434
2769 0.980437
2770 0.980437
2771 0.980437
2772 0.980441
2773 0.980441
2774 0.980443
2775 0.980445
2776 0.980448
2777 0.980448
2778 0.980452
2779 0.980452
2780 0.980452
2781 0.980454
2782 0.980455
2783 0.980455
2784 0.980455
2785 0.980455
2786 0.980455
2787 0.980455
2788 0.980456
2789 0.980456
2790 0.980458
2791 0.980459
2792 0.980459
2793 0.980459
2794 0.980459
2795 0.980459
2796 0.980459
2797 0.980463
2798 0.980463
2799 0.980466
2800 0.980466
2801 0.980472
2802 0.980472
2803 0.980472
2804 0.980472
2805 0.980475
2806 0.980477
2807 0.980484
2808 0.980486
2809 0.98049
2810 0.980491
2811 0.980491
2812 0.980494
2813 0.980494
2814 0.980494
2815 0.980494
2816 0.980495
2817 0.980498
2818 0.980498
2819 0.9805
2820 0.980508
2821 0.980508
2822 0.980508
2823 0.980508
2824 0.980508
2825 0.980508
2826 0.980512
2827 0.980513
2828 0.980513
2829 0.980519
2830 0.980519
2831 0.980519
2832 0.980519
2833 0.980521
2834 0.980521
2835 0.980527
2836 0.98053
2837 0.980535
2838 0.980535
2839 0.980535
2840 0.980535
2841 0.980535
2842 0.980536
2843 0.980539
2844 0.980544
2845 0.980545
2846 0.980547
2847 0.980547
2848 0.980552
2849 0.980553
2850 0.980553
2851 0.980553
2852 0.980555
2853 0.980558
2854 0.980563
2855 0.980564
2856 0.980564
2857 0.980569
2858 0.980573
2859 0.980573
2860 0.980573
2861 0.980578
2862 0.980582
2863 0.980582
2864 0.980583
2865 0.980585
2866 0.98059
2867 0.98059
2868 0.980591
2869 0.980591
2870 0.980591
2871 0.980594
2872 0.980594
2873 0.980596
2874 0.980596
2875 0.980596
2876 0.980597
2877 0.980602
2878 0.980603
2879 0.980604
2880 0.980604
2881 0.980604
2882 0.980604
2883 0.980604
2884 0.980605
2885 0.980608
2886 0.980609
2887 0.98061
2888 0.980612
2889 0.980612
2890 0.980618
2891 0.980623
2892 0.980623
2893 0.980625
2894 0.980625
2895 0.980625
2896 0.980632
2897 0.980632
2898 0.980632
2899 0.980637
2900 0.980637
2901 0.980637
2902 0.980637
2903 0.980645
2904 0.980647
2905 0.980648
2906 0.98065
2907 0.98065
2908 0.98065
2909 0.98065
2910 0.980656
2911 0.980658
2912 0.980663
2913 0.980666
2914 0.980666
2915 0.980673
2916 0.980673
2917 0.980673
2918 0.980677
2919 0.980679
2920 0.980682
2921 0.980682
2922 0.980682
2923 0.980682
2924 0.980682
2925 0.980684
2926 0.980688
2927 0.980688
2928 0.980692
2929 0.980692
2930 0.980692
2931 0.980694
2932 0.980694
2933 0.980694
2934 0.980697
2935 0.980701
2936 0.980701
2937 0.980701
2938 0.980701
2939 0.980701
2940 0.980701
2941 0.980701
2942 0.980702
2943 0.980706
2944 0.980707
2945 0.980707
2946 0.980707
2947 0.980711
2948 0.980716
2949 0.980719
2950 0.980725
2951 0.980727
2952 0.980732
2953 0.980732
2954 0.980734
2955 0.980738
2956 0.980738
2957 0.980738
2958 0.980738
2959 0.980738
2960 0.980738
2961 0.980738
2962 0.980738
2963 0.980741
2964 0.980741
2965 0.980743
2966 0.980743
2967 0.980743
2968 0.980743
2969 0.980743
2970 0.980743
2971 0.980743
2972 0.980743
2973 0.980749
2974 0.980752
2975 0.980754
2976 0.98076
2977 0.98076
2978 0.98076
2979 0.98076
2980 0.98076
2981 0.98076
2982 0.98076
2983 0.980762
2984 0.980765
2985 0.980769
2986 0.980772
2987 0.980772
2988 0.980772
2989 0.980772
2990 0.980772
2991 0.980773
2992 0.980773
2993 0.980773
2994 0.980777
2995 0.980777
2996 0.980778
2997 0.980778
2998 0.980779
2999 0.980781
3000 0.980781
3001 0.980782
3002 0.980785
3003 0.980785
3004 0.980792
3005 0.980799
3006 0.980801
3007 0.980801
3008 0.980801
3009 0.980804
3010 0.980804
3011 0.980807
3012 0.980808
3013 0.980811
3014 0.980813
3015 0.980817
3016 0.980817
3017 0.980817
3018 0.980819
3019 0.980819
3020 0.980824
3021 0.980827
3022 0.980827
3023 0.98083
3024 0.98083
3025 0.98083
3026 0.980835
3027 0.980842
3028 0.980843
3029 0.980844
3030 0.980844
3031 0.980847
3032 0.980847
3033 0.980851
3034 0.980854
3035 0.980854
3036 0.980854
3037 0.980854
3038 0.980857
3039 0.980857
3040 0.980857
3041 0.980857
3042 0.980866
3043 0.980867
3044 0.980867
3045 0.980872
3046 0.980872
3047 0.980876
3048 0.980876
3049 0.980878
3050 0.980884
3051 0.980888
3052 0.980888
3053 0.980888
3054 0.980888
3055 0.980889
3056 0.980895
3057 0.980896
3058 0.980896
3059 0.980899
3060 0.980905
3061 0.980905
3062 0.980905
3063 0.980905
3064 0.980909
3065 0.980922
3066 0.980922
3067 0.980922
3068 0.980922
3069 0.980922
3070 0.980922
3071 0.980922
3072 0.980924
3073 0.980924
3074 0.980924
3075 0.980924
3076 0.980925
3077 0.980925
3078 0.980925
3079 0.980925
3080 0.980925
3081 0.980927
3082 0.980927
3083 0.98093
3084 0.98093
3085 0.980933
3086 0.980936
3087 0.980937
3088 0.980941
3089 0.980941
3090 0.980943
3091 0.980945
3092 0.980947
3093 0.980949
3094 0.980949
3095 0.98095
3096 0.98095
3097 0.980954
3098 0.980954
3099 0.980954
3100 0.980958
3101 0.980958
3102 0.980958
3103 0.980958
3104 0.980962
3105 0.980962
3106 0.980967
3107 0.980967
3108 0.980972
3109 0.980972
3110 0.980973
3111 0.980973
3112 0.980976
3113 0.980982
3114 0.980984
3115 0.980985
3116 0.980985
3117 0.980994
3118 0.980998
3119 0.980998
3120 0.981003
3121 0.981005
3122 0.981006
3123 0.981006
3124 0.981008
3125 0.981009
3126 0.981009
3127 0.981016
3128 0.981016
3129 0.981016
3130 0.981016
3131 0.981017
3132 0.981021
3133 0.981024
3134 0.981026
3135 0.981028
3136 0.98103
3137 0.981034
3138 0.981041
3139 0.981044
3140 0.981044
3141 0.981045
3142 0.98105
3143 0.981053
3144 0.981055
3145 0.981055
3146 0.981057
3147 0.981057
3148 0.981062
3149 0.981062
3150 0.981065
3151 0.981065
3152 0.981067
3153 0.981067
3154 0.981071
3155 0.981072
3156 0.981075
3157 0.981076
3158 0.981076
3159 0.981076
3160 0.981077
3161 0.981078
3162 0.981081
3163 0.981081
3164 0.981085
3165 0.981085
3166 0.981085
3167 0.981085
3168 0.981085
3169 0.981085
3170 0.981087
3171 0.981087
3172 0.981087
3173 0.981087
3174 0.981091
3175 0.981091
3176 0.981091
3177 0.981091
3178 0.981091
3179 0.981091
3180 0.981097
3181 0.9811
3182 0.981101
3183 0.981105
3184 0.981105
3185 0.981106
3186 0.98111
3187 0.98111
3188 0.981111
3189 0.981111
3190 0.981111
3191 0.981111
3192 0.981111
3193 0.981113
3194 0.981116
3195 0.981116
3196 0.98112
3197 0.98112
3198 0.98112
3199 0.981126
3200 0.981126
3201 0.98113
3202 0.98113
3203 0.98113
3204 0.981132
3205 0.981134
3206 0.98114
3207 0.98114
3208 0.981144
3209 0.981148
3210 0.981149
3211 0.981155
3212 0.981159
3213 0.981165
3214 0.981168
3215 0.981173
3216 0.981176
3217 0.981177
3218 0.981177
3219 0.981181
3220 0.981183
3221 0.981185
3222 0.981187
3223 0.981192
3224 0.981192
3225 0.981192
3226 0.981195
3227 0.981197
3228 0.981199
3229 0.9812
3230 0.9812
3231 0.9812
3232 0.9812
3233 0.9812
3234 0.9812
3235 0.981202
3236 0.981202
3237 0.981202
3238 0.981202
3239 0.981209
3240 0.981215
3241 0.981215
3242 0.981218
3243 0.981222
3244 0.981222
3245 0.981222
3246 0.981225
3247 0.981227
3248 0.981227
3249 0.98123
3250 0.981235
3251 0.981244
3252 0.981244
3253 0.981244
3254 0.981244
3255 0.981246
3256 0.981246
3257 0.981246
3258 0.981246
3259 0.98125
3260 0.981252
3261 0.981252
3262 0.981255
3263 0.981255
3264 0.981255
3265 0.981257
3266 0.981257
3267 0.981267
3268 0.981271
3269 0.981273
3270 0.981273
3271 0.981273
3272 0.981281
3273 0.981281
3274 0.981283
3275 0.981283
3276 0.981283
3277 0.981283
3278 0.981283
3279 0.981287
3280 0.981288
3281 0.981293
3282 0.981293
3283 0.981294
3284 0.981294
3285 0.981296
3286 0.981297
3287 0.981298
3288 0.981298
3289 0.981298
3290 0.9813
3291 0.9813
3292 0.9813
3293 0.9813
3294 0.9813
3295 0.9813
3296 0.9813
3297 0.981301
3298 0.981303
3299 0.98131
3300 0.98131
3301 0.981312
3302 0.981312
3303 0.981313
3304 0.981313
3305 0.981315
3306 0.981318
3307 0.981322
3308 0.981322
3309 0.981322
3310 0.981324
3311 0.981328
3312 0.981335
3313 0.981337
3314 0.98134
3315 0.98134
3316 0.981342
3317 0.981342
3318 0.981343
3319 0.981343
3320 0.981344
3321 0.981345
3322 0.981347
3323 0.981348
3324 0.98135
3325 0.98135
3326 0.981352
3327 0.981354
3328 0.981354
3329 0.981356
3330 0.981356
3331 0.981356
3332 0.981358
3333 0.98136
3334 0.98136
3335 0.98136
3336 0.981361
3337 0.981361
3338 0.981361
3339 0.981361
3340 0.981361
3341 0.981367
3342 0.981367
3343 0.981369
3344 0.981369
3345 0.981369
3346 0.981373
3347 0.981376
3348 0.981379
3349 0.981379
3350 0.981379
3351 0.981382
3352 0.981382
3353 0.981385
3354 0.981387
3355 0.981389
3356 0.981391
3357 0.981398
3358 0.981398
3359 0.981398
3360 0.981398
3361 0.9814
3362 0.9814
3363 0.9814
3364 0.981403
3365 0.981403
3366 0.981403
3367 0.981403
3368 0.981405
3369 0.981405
3370 0.981406
3371 0.981406
3372 0.981408
3373 0.981408
3374 0.98141
3375 0.98141
3376 0.98141
3377 0.98141
3378 0.981413
3379 0.981416
3380 0.981417
3381 0.981419
3382 0.981421
3383 0.981428
3384 0.981433
3385 0.981433
3386 0.981433
3387 0.981435
3388 0.981438
3389 0.981441
3390 0.981441
3391 0.981441
3392 0.981446
3393 0.981446
3394 0.981446
3395 0.981451
3396 0.981451
3397 0.981451
3398 0.981454
3399 0.981455
3400 0.981457
3401 0.981457
3402 0.981461
3403 0.981465
3404 0.981468
3405 0.981471
3406 0.981474
3407 0.981474
3408 0.981474
3409 0.981476
3410 0.981476
3411 0.981477
3412 0.981477
3413 0.981477
3414 0.981477
3415 0.981477
3416 0.981477
3417 0.981478
3418 0.981483
3419 0.981487
3420 0.981487
3421 0.981492
3422 0.981495
3423 0.981495
3424 0.981495
3425 0.981495
3426 0.981498
3427 0.9815
3428 0.981501
3429 0.981505
3430 0.981507
3431 0.981507
3432 0.981507
3433 0.981509
3434 0.981514
3435 0.981514
3436 0.981516
3437 0.981519
3438 0.981519
3439 0.981519
3440 0.981519
3441 0.981519
3442 0.981519
3443 0.981522
3444 0.981525
3445 0.981529
3446 0.981529
3447 0.98153
3448 0.98153
3449 0.98153
3450 0.981532
3451 0.981536
3452 0.981537
3453 0.981537
3454 0.981538
3455 0.981538
3456 0.98154
3457 0.98154
3458 0.98154
3459 0.98154
3460 0.98154
3461 0.981542
3462 0.981545
3463 0.981545
3464 0.981545
3465 0.981545
3466 0.981548
3467 0.981551
3468 0.981551
3469 0.981556
3470 0.981556
3471 0.981556
3472 0.981559
3473 0.981561
3474 0.981562
3475 0.981564
3476 0.981564
3477 0.981564
3478 0.981572
3479 0.981573
3480 0.981573
3481 0.981576
3482 0.981576
3483 0.981576
3484 0.981578
3485 0.98158
3486 0.981582
3487 0.981586
3488 0.98159
3489 0.981594
3490 0.981598
3491 0.981601
3492 0.981604
3493 0.981607
3494 0.981609
3495 0.981615
3496 0.981617
3497 0.981617
3498 0.981619
3499 0.981619
3500 0.981621
3501 0.981621
3502 0.981621
3503 0.981626
3504 0.98163
3505 0.981635
3506 0.981635
3507 0.981635
3508 0.981638
3509 0.981641
3510 0.981641
3511 0.981641
3512 0.981641
3513 0.981641
3514 0.981643
3515 0.981643
3516 0.981648
3517 0.981653
3518 0.981653
3519 0.981653
3520 0.981659
3521 0.981659
3522 0.981659
3523 0.981661
3524 0.981661
3525 0.981661
3526 0.981665
3527 0.981665
3528 0.981665
3529 0.981665
3530 0.981665
3531 0.981665
3532 0.981668
3533 0.981672
3534 0.981674
3535 0.981677
3536 0.981681
3537 0.981681
3538 0.981681
3539 0.981681
3540 0.981681
3541 0.981681
3542 0.981683
3543 0.981685
3544 0.981687
3545 0.981687
3546 0.981687
3547 0.981687
3548 0.981687
3549 0.98169
3550 0.98169
3551 0.98169
3552 0.98169
3553 0.98169
3554 0.981693
3555 0.981693
3556 0.981697
3557 0.981697
3558 0.981701
3559 0.981701
3560 0.981701
3561 0.981703
3562 0.981704
3563 0.981704
3564 0.981704
3565 0.981704
3566 0.981706
3567 0.981706
3568 0.981706
3569 0.981706
3570 0.981708
3571 0.98171
3572 0.98171
3573 0.98171
3574 0.98171
3575 0.981712
3576 0.981713
3577 0.981713
3578 0.981716
3579 0.981718
3580 0.981718
3581 0.981718
3582 0.981718
3583 0.981718
3584 0.981718
3585 0.981719
3586 0.981727
3587 0.981727
3588 0.98173
3589 0.98173
3590 0.98173
3591 0.981731
3592 0.981733
3593 0.981733
3594 0.981733
3595 0.981735
3596 0.981735
3597 0.981735
3598 0.981735
3599 0.981737


==> plots/data/dataOriginalRCPSP-CNNO.dat <==
0 0.369454
1 0.570026
2 0.61357
3 0.634992
4 0.649478
5 0.662949
6 0.673064
7 0.684187
8 0.693744
9 0.701833
10 0.710417
11 0.716956
12 0.725001
13 0.730747
14 0.73717
15 0.743321
16 0.748079
17 0.752509
18 0.75645
19 0.760456
20 0.764284
21 0.768098
22 0.771824
23 0.774781
24 0.777414
25 0.780123
26 0.78343
27 0.786207
28 0.788608
29 0.790988
30 0.793457
31 0.795898
32 0.798261
33 0.800263
34 0.802487
35 0.804412
36 0.806285
37 0.808434
38 0.810591
39 0.812692
40 0.814749
41 0.816437
42 0.818562
43 0.820525
44 0.822255
45 0.824528
46 0.826402
47 0.828281
48 0.830232
49 0.831723
50 0.833738
51 0.835321
52 0.837584
53 0.838837
54 0.840389
55 0.842024
56 0.843926
57 0.84556
58 0.846967
59 0.848223
60 0.849809
61 0.851184
62 0.852493
63 0.853847
64 0.855314
65 0.856623
66 0.8585
67 0.859736
68 0.860825
69 0.861767
70 0.863327
71 0.864468
72 0.865618
73 0.866954
74 0.868294
75 0.869103
76 0.869969
77 0.871205
78 0.872339
79 0.873183
80 0.874333
81 0.874996
82 0.87611
83 0.876857
84 0.877619
85 0.878486
86 0.879486
87 0.880209
88 0.880972
89 0.881784
90 0.882504
91 0.883369
92 0.883909
93 0.88489
94 0.88553
95 0.886558
96 0.887432
97 0.888507
98 0.889411
99 0.890191
100 0.890974
101 0.891751
102 0.892545
103 0.893318
104 0.894217
105 0.895111
106 0.895896
107 0.896593
108 0.897421
109 0.897929
110 0.89868
111 0.899347
112 0.899878
113 0.90038
114 0.900861
115 0.90146
116 0.901858
117 0.902412
118 0.902828
119 0.903412
120 0.903955
121 0.904605
122 0.905199
123 0.905776
124 0.906123
125 0.906657
126 0.907125
127 0.907585
128 0.908159
129 0.908787
130 0.909248
131 0.909751
132 0.910263
133 0.910852
134 0.911302
135 0.911721
136 0.912188
137 0.912603
138 0.913008
139 0.913495
140 0.913955
141 0.914376
142 0.914926
143 0.915498
144 0.915897
145 0.916216
146 0.916643
147 0.916993
148 0.917274
149 0.917537
150 0.918065
151 0.918385
152 0.918918
153 0.919223
154 0.919574
155 0.919928
156 0.920415
157 0.920948
158 0.921302
159 0.921624
160 0.922026
161 0.92237
162 0.922867
163 0.92312
164 0.923763
165 0.92406
166 0.924417
167 0.924778
168 0.925054
169 0.925456
170 0.925798
171 0.926041
172 0.926381
173 0.926753
174 0.926955
175 0.92722
176 0.927363
177 0.927634
178 0.927943
179 0.92818
180 0.928532
181 0.928789
182 0.929029
183 0.929337
184 0.929573
185 0.929776
186 0.930224
187 0.930399
188 0.930857
189 0.93103
190 0.931324
191 0.93165
192 0.93189
193 0.932067
194 0.932252
195 0.932472
196 0.932634
197 0.93278
198 0.933031
199 0.933192
200 0.933533
201 0.933729
202 0.934069
203 0.934241
204 0.934418
205 0.934695
206 0.934896
207 0.935078
208 0.935362
209 0.935596
210 0.935852
211 0.936104
212 0.936277
213 0.936489
214 0.936667
215 0.936855
216 0.93698
217 0.937097
218 0.93732
219 0.937642
220 0.937782
221 0.93797
222 0.938127
223 0.938277
224 0.938496
225 0.93862
226 0.938726
227 0.938955
228 0.939073
229 0.939224
230 0.939427
231 0.939651
232 0.939752
233 0.939885
234 0.94001
235 0.940193
236 0.940323
237 0.940435
238 0.940523
239 0.940651
240 0.940741
241 0.940974
242 0.941074
243 0.941196
244 0.941345
245 0.94149
246 0.941601
247 0.941696
248 0.941775
249 0.941905
250 0.942066
251 0.942152
252 0.94228
253 0.942473
254 0.94257
255 0.942648
256 0.942741
257 0.942881
258 0.943141
259 0.943216
260 0.943332
261 0.943479
262 0.943566
263 0.943733
264 0.943848
265 0.943916
266 0.944052
267 0.944111
268 0.944198
269 0.944295
270 0.944404
271 0.944484
272 0.944589
273 0.944666
274 0.944781
275 0.944855
276 0.945013
277 0.945118
278 0.945204
279 0.945261
280 0.945323
281 0.945424
282 0.945498
283 0.945589
284 0.945677
285 0.945756
286 0.945857
287 0.945936
288 0.946035
289 0.946171
290 0.946284
291 0.946375
292 0.946443
293 0.946533
294 0.946614
295 0.946705
296 0.946741
297 0.946809
298 0.946934
299 0.947005
300 0.947082
301 0.947161
302 0.947199
303 0.947296
304 0.947405
305 0.947481
306 0.947529
307 0.947605
308 0.947684
309 0.947761
310 0.94784
311 0.947904
312 0.947949
313 0.948023
314 0.948061
315 0.948111
316 0.948149
317 0.948213
318 0.9484
319 0.948457
320 0.948516
321 0.94857
322 0.948642
323 0.948681
324 0.948749
325 0.948823
326 0.948923
327 0.948991
328 0.949053
329 0.949126
330 0.949215
331 0.949289
332 0.94933
333 0.949393
334 0.949462
335 0.949525
336 0.949578
337 0.949689
338 0.949725
339 0.949769
340 0.949836
341 0.949902
342 0.949943
343 0.94998
344 0.950036
345 0.95014
346 0.950296
347 0.950345
348 0.950421
349 0.950475
350 0.950518
351 0.95058
352 0.95064
353 0.950685
354 0.950707
355 0.95077
356 0.950798
357 0.950889
358 0.950953
359 0.951002
360 0.951058
361 0.951102
362 0.951148
363 0.951201
364 0.951243
365 0.951309
366 0.951365
367 0.951399
368 0.951451
369 0.951495
370 0.951546
371 0.951566
372 0.951634
373 0.951686
374 0.951725
375 0.951797
376 0.951844
377 0.951905
378 0.95194
379 0.951996
380 0.952102
381 0.952157
382 0.952215
383 0.952251
384 0.95231
385 0.952364
386 0.952436
387 0.952483
388 0.952532
389 0.952567
390 0.952619
391 0.952649
392 0.952691
393 0.952755
394 0.952807
395 0.952828
396 0.95291
397 0.952972
398 0.953013
399 0.953059
400 0.95311
401 0.953164
402 0.953192
403 0.953204
404 0.953257
405 0.953294
406 0.953329
407 0.953375
408 0.953427
409 0.953461
410 0.953498
411 0.95352
412 0.953581
413 0.953611
414 0.953667
415 0.953709
416 0.953747
417 0.953782
418 0.953822
419 0.953871
420 0.953895
421 0.953925
422 0.953965
423 0.954016
424 0.954052
425 0.954093
426 0.954131
427 0.954158
428 0.954186
429 0.954223
430 0.954258
431 0.954332
432 0.954366
433 0.954412
434 0.954433
435 0.954477
436 0.954534
437 0.954568
438 0.954602
439 0.954654
440 0.954684
441 0.954706
442 0.954784
443 0.954816
444 0.954845
445 0.954887
446 0.954923
447 0.95498
448 0.955011
449 0.95505
450 0.955098
451 0.955131
452 0.955191
453 0.955225
454 0.955265
455 0.955289
456 0.955314
457 0.955357
458 0.955393
459 0.955418
460 0.95544
461 0.955471
462 0.955497
463 0.955536
464 0.955573
465 0.955597
466 0.955622
467 0.955662
468 0.955701
469 0.955724
470 0.955754
471 0.955805
472 0.955847
473 0.955894
474 0.955918
475 0.95595
476 0.955972
477 0.955996
478 0.956022
479 0.956057
480 0.956087
481 0.956127
482 0.956161
483 0.956185
484 0.95622
485 0.956235
486 0.956297
487 0.956355
488 0.95637
489 0.956383
490 0.956408
491 0.956434
492 0.956451
493 0.956475
494 0.956514
495 0.956555
496 0.95657
497 0.956602
498 0.956633
499 0.956667
500 0.956693
501 0.956714
502 0.956744
503 0.95677
504 0.956795
505 0.95681
506 0.956833
507 0.956857
508 0.956879
509 0.956905
510 0.956933
511 0.956947
512 0.956975
513 0.956988
514 0.957019
515 0.957036
516 0.957063
517 0.957088
518 0.957106
519 0.957132
520 0.95716
521 0.957183
522 0.957219
523 0.957246
524 0.957263
525 0.957308
526 0.957348
527 0.957401
528 0.957426
529 0.957471
530 0.957492
531 0.957509
532 0.957579
533 0.957604
534 0.957626
535 0.957651
536 0.957665
537 0.957738
538 0.957759
539 0.957787
540 0.957824
541 0.957858
542 0.957887
543 0.957907
544 0.957927
545 0.957938
546 0.957964
547 0.957987
548 0.958004
549 0.958026
550 0.958056
551 0.958107
552 0.958132
553 0.958159
554 0.958179
555 0.958192
556 0.958201
557 0.958224
558 0.95824
559 0.958292
560 0.958309
561 0.958334
562 0.958362
563 0.958388
564 0.958406
565 0.958436
566 0.958464
567 0.95847
568 0.958495
569 0.95851
570 0.958524
571 0.958544
572 0.958568
573 0.958606
574 0.958622
575 0.958632
576 0.958658
577 0.95868
578 0.958691
579 0.958707
580 0.958724
581 0.958743
582 0.958763
583 0.958778
584 0.958794
585 0.958825
586 0.958832
587 0.958849
588 0.958883
589 0.958904
590 0.958915
591 0.958933
592 0.958946
593 0.958962
594 0.958983
595 0.959012
596 0.959042
597 0.959068
598 0.959101
599 0.959118
600 0.959144
601 0.95916
602 0.959179
603 0.959197
604 0.959234
605 0.959246
606 0.959258
607 0.959294
608 0.959341
609 0.95935
610 0.959369
611 0.959382
612 0.959413
613 0.959444
614 0.959456
615 0.959468
616 0.959488
617 0.959502
618 0.959519
619 0.959555
620 0.959584
621 0.959594
622 0.959615
623 0.959637
624 0.959662
625 0.959688
626 0.959708
627 0.959727
628 0.959743
629 0.959778
630 0.959787
631 0.959803
632 0.959812
633 0.959826
634 0.959845
635 0.959866
636 0.959879
637 0.959915
638 0.959932
639 0.959963
640 0.95997
641 0.959991
642 0.960007
643 0.960029
644 0.960051
645 0.960073
646 0.960091
647 0.960118
648 0.960132
649 0.960161
650 0.960185
651 0.960204
652 0.960245
653 0.96026
654 0.960281
655 0.960312
656 0.960352
657 0.96037
658 0.960383
659 0.960397
660 0.960415
661 0.960464
662 0.960485
663 0.960501
664 0.960521
665 0.960529
666 0.960538
667 0.960553
668 0.960562
669 0.960571
670 0.960584
671 0.960601
672 0.960616
673 0.960632
674 0.960637
675 0.960657
676 0.960664
677 0.960677
678 0.960689
679 0.9607
680 0.960704
681 0.960741
682 0.960754
683 0.960781
684 0.960791
685 0.960817
686 0.960832
687 0.960841
688 0.960859
689 0.960878
690 0.960895
691 0.960908
692 0.960921
693 0.960934
694 0.960938
695 0.96095
696 0.960969
697 0.960984
698 0.960989
699 0.961003
700 0.96102
701 0.961028
702 0.961047
703 0.96108
704 0.961089
705 0.961097
706 0.961108
707 0.96112
708 0.96114
709 0.961153
710 0.961168
711 0.961188
712 0.961199
713 0.961217
714 0.961221
715 0.961234
716 0.961244
717 0.961259
718 0.961297
719 0.96132
720 0.961353
721 0.961362
722 0.961369
723 0.961373
724 0.961391
725 0.961395
726 0.961412
727 0.961417
728 0.961422
729 0.961436
730 0.961468
731 0.961486
732 0.961493
733 0.961515
734 0.961526
735 0.96154
736 0.961549
737 0.961569
738 0.961571
739 0.961582
740 0.961594
741 0.961608
742 0.961628
743 0.961645
744 0.961675
745 0.961682
746 0.961695
747 0.961704
748 0.961711
749 0.961729
750 0.961747
751 0.96176
752 0.961777
753 0.961782
754 0.961795
755 0.961815
756 0.961823
757 0.961835
758 0.961844
759 0.961852
760 0.961862
761 0.961869
762 0.961886
763 0.961902
764 0.961925
765 0.961938
766 0.961946
767 0.961961
768 0.961974
769 0.961984
770 0.961994
771 0.962016
772 0.962026
773 0.962039
774 0.962046
775 0.962047
776 0.962071
777 0.962087
778 0.962098
779 0.962102
780 0.962122
781 0.962138
782 0.962173
783 0.962182
784 0.962191
785 0.9622
786 0.962218
787 0.96224
788 0.962248
789 0.962264
790 0.962286
791 0.962297
792 0.962305
793 0.962332
794 0.962344
795 0.962353
796 0.962373
797 0.962404
798 0.962425
799 0.962437
800 0.962447
801 0.962469
802 0.962484
803 0.96252
804 0.962528
805 0.962537
806 0.962542
807 0.962555
808 0.96256
809 0.962568
810 0.962578
811 0.962585
812 0.962589
813 0.962595
814 0.962608
815 0.962609
816 0.962615
817 0.962623
818 0.962642
819 0.962648
820 0.962656
821 0.962675
822 0.96268
823 0.962688
824 0.962707
825 0.962723
826 0.962741
827 0.962746
828 0.962752
829 0.962761
830 0.962766
831 0.962776
832 0.962781
833 0.962791
834 0.962804
835 0.962815
836 0.962827
837 0.962849
838 0.962851
839 0.962879
840 0.962895
841 0.9629
842 0.96291
843 0.96292
844 0.962938
845 0.962948
846 0.962953
847 0.962963
848 0.962974
849 0.962981
850 0.962995
851 0.963003
852 0.963016
853 0.963026
854 0.963033
855 0.963045
856 0.963065
857 0.963079
858 0.963088
859 0.963097
860 0.963108
861 0.963122
862 0.963148
863 0.963172
864 0.963181
865 0.963192
866 0.963197
867 0.963206
868 0.963223
869 0.963247
870 0.963255
871 0.963268
872 0.963278
873 0.963307
874 0.963317
875 0.96333
876 0.963336
877 0.96334
878 0.96335
879 0.963355
880 0.963366
881 0.963375
882 0.963382
883 0.963387
884 0.963401
885 0.963413
886 0.963417
887 0.963429
888 0.963433
889 0.963441
890 0.963447
891 0.963462
892 0.963469
893 0.963473
894 0.963481
895 0.963497
896 0.963498
897 0.963511
898 0.96352
899 0.963529
900 0.96354
901 0.963562
902 0.963575
903 0.963577
904 0.963591
905 0.963598
906 0.963606
907 0.963617
908 0.963626
909 0.963635
910 0.963653
911 0.963667
912 0.963669
913 0.963678
914 0.963688
915 0.963698
916 0.963702
917 0.963721
918 0.963733
919 0.963744
920 0.96375
921 0.963756
922 0.963759
923 0.963772
924 0.963782
925 0.963784
926 0.96379
927 0.963811
928 0.963824
929 0.963826
930 0.963832
931 0.963843
932 0.963873
933 0.963888
934 0.963893
935 0.963896
936 0.963905
937 0.963912
938 0.963922
939 0.963929
940 0.963941
941 0.963948
942 0.963973
943 0.963987
944 0.963995
945 0.964003
946 0.964008
947 0.964016
948 0.964019
949 0.964032
950 0.964041
951 0.964047
952 0.964051
953 0.964054
954 0.964066
955 0.96408
956 0.964082
957 0.96409
958 0.964101
959 0.964122
960 0.964128
961 0.964135
962 0.964143
963 0.964151
964 0.964162
965 0.964178
966 0.964195
967 0.9642
968 0.964236
969 0.96424
970 0.964247
971 0.96425
972 0.964254
973 0.964263
974 0.964271
975 0.964275
976 0.96429
977 0.964308
978 0.964312
979 0.964312
980 0.964319
981 0.964332
982 0.964338
983 0.964347
984 0.964358
985 0.964364
986 0.964374
987 0.964377
988 0.964382
989 0.964383
990 0.964398
991 0.964411
992 0.964415
993 0.964424
994 0.964434
995 0.96445
996 0.964454
997 0.964465
998 0.964483
999 0.964493
1000 0.964499
1001 0.964521
1002 0.964537
1003 0.96457
1004 0.96457
1005 0.964573
1006 0.964577
1007 0.964579
1008 0.964589
1009 0.964607
1010 0.964617
1011 0.964622
1012 0.964638
1013 0.964652
1014 0.964666
1015 0.96467
1016 0.96468
1017 0.964694
1018 0.964702
1019 0.964713
1020 0.964716
1021 0.964722
1022 0.96473
1023 0.964749
1024 0.964755
1025 0.964777
1026 0.964791
1027 0.964794
1028 0.964806
1029 0.964819
1030 0.964833
1031 0.964839
1032 0.964845
1033 0.964852
1034 0.964855
1035 0.964861
1036 0.964864
1037 0.964875
1038 0.964886
1039 0.964894
1040 0.964909
1041 0.964921
1042 0.964934
1043 0.964943
1044 0.964952
1045 0.964958
1046 0.964979
1047 0.964985
1048 0.964999
1049 0.965007
1050 0.965009
1051 0.965025
1052 0.965029
1053 0.965037
1054 0.965057
1055 0.965069
1056 0.965086
1057 0.965101
1058 0.965109
1059 0.965118
1060 0.965123
1061 0.965124
1062 0.965133
1063 0.965139
1064 0.965145
1065 0.965158
1066 0.965165
1067 0.965168
1068 0.965178
1069 0.965203
1070 0.965207
1071 0.96522
1072 0.965233
1073 0.965244
1074 0.965251
1075 0.965265
1076 0.965279
1077 0.965303
1078 0.965313
1079 0.965321
1080 0.965322
1081 0.965326
1082 0.96533
1083 0.965337
1084 0.965339
1085 0.965341
1086 0.965354
1087 0.965367
1088 0.965372
1089 0.965379
1090 0.965379
1091 0.965392
1092 0.965399
1093 0.965408
1094 0.965414
1095 0.965422
1096 0.965426
1097 0.965441
1098 0.965449
1099 0.965452
1100 0.965454
1101 0.965457
1102 0.965478
1103 0.96549
1104 0.965494
1105 0.965502
1106 0.965504
1107 0.965511
1108 0.965519
1109 0.965533
1110 0.965543
1111 0.965561
1112 0.965572
1113 0.965581
1114 0.965591
1115 0.965595
1116 0.965614
1117 0.965622
1118 0.965632
1119 0.965643
1120 0.965656
1121 0.965665
1122 0.965669
1123 0.965678
1124 0.965687
1125 0.965693
1126 0.9657
1127 0.965715
1128 0.965719
1129 0.965724
1130 0.965742
1131 0.965758
1132 0.965766
1133 0.965773
1134 0.96578
1135 0.965789
1136 0.965802
1137 0.965804
1138 0.965814
1139 0.96582
1140 0.965825
1141 0.965834
1142 0.965837
1143 0.965843
1144 0.965846
1145 0.965852
1146 0.965861
1147 0.965869
1148 0.965874
1149 0.965876
1150 0.965887
1151 0.965891
1152 0.965893
1153 0.965896
1154 0.96591
1155 0.965913
1156 0.965915
1157 0.965916
1158 0.965923
1159 0.96593
1160 0.965936
1161 0.965952
1162 0.965962
1163 0.965972
1164 0.965981
1165 0.96599
1166 0.966
1167 0.966009
1168 0.966012
1169 0.966018
1170 0.966027
1171 0.966045
1172 0.966056
1173 0.96606
1174 0.966065
1175 0.966068
1176 0.966078
1177 0.966082
1178 0.966095
1179 0.966102
1180 0.966109
1181 0.96613
1182 0.966135
1183 0.966137
1184 0.966137
1185 0.966144
1186 0.966154
1187 0.966154
1188 0.966155
1189 0.966159
1190 0.966169
1191 0.966185
1192 0.966189
1193 0.966204
1194 0.96621
1195 0.966223
1196 0.966226
1197 0.966237
1198 0.966242
1199 0.966247
1200 0.966249
1201 0.966257
1202 0.966271
1203 0.966273
1204 0.966278
1205 0.966286
1206 0.966299
1207 0.9663
1208 0.966303
1209 0.966307
1210 0.96632
1211 0.966325
1212 0.966332
1213 0.966332
1214 0.966337
1215 0.96634
1216 0.966342
1217 0.966354
1218 0.966361
1219 0.966367
1220 0.966376
1221 0.966382
1222 0.966387
1223 0.96639
1224 0.966395
1225 0.966404
1226 0.966408
1227 0.966414
1228 0.966415
1229 0.96642
1230 0.966426
1231 0.966427
1232 0.966455
1233 0.966458
1234 0.966468
1235 0.966473
1236 0.966478
1237 0.966483
1238 0.966491
1239 0.966502
1240 0.966514
1241 0.966535
1242 0.966538
1243 0.966546
1244 0.966546
1245 0.966566
1246 0.966573
1247 0.966586
1248 0.966589
1249 0.966593
1250 0.966603
1251 0.966614
1252 0.966619
1253 0.966628
1254 0.966638
1255 0.966641
1256 0.966647
1257 0.966649
1258 0.966652
1259 0.966657
1260 0.966659
1261 0.966663
1262 0.966681
1263 0.966695
1264 0.966701
1265 0.966704
1266 0.966709
1267 0.966711
1268 0.966714
1269 0.966723
1270 0.966727
1271 0.966735
1272 0.966741
1273 0.966743
1274 0.96675
1275 0.966752
1276 0.966759
1277 0.966767
1278 0.966769
1279 0.966776
1280 0.966777
1281 0.96678
1282 0.966782
1283 0.966791
1284 0.966792
1285 0.9668
1286 0.966801
1287 0.966811
1288 0.966816
1289 0.966823
1290 0.966844
1291 0.966852
1292 0.96686
1293 0.966869
1294 0.966874
1295 0.966888
1296 0.96689
1297 0.966904
1298 0.966912
1299 0.966915
1300 0.966928
1301 0.96693
1302 0.966941
1303 0.966946
1304 0.966951
1305 0.966951
1306 0.966961
1307 0.966965
1308 0.966973
1309 0.966977
1310 0.966983
1311 0.966993
1312 0.966997
1313 0.967001
1314 0.967004
1315 0.967008
1316 0.967011
1317 0.967017
1318 0.967032
1319 0.967034
1320 0.967043
1321 0.967047
1322 0.967063
1323 0.967063
1324 0.967066
1325 0.967066
1326 0.967073
1327 0.967077
1328 0.96708
1329 0.967082
1330 0.96709
1331 0.967093
1332 0.967096
1333 0.9671
1334 0.967107
1335 0.967122
1336 0.967132
1337 0.967133
1338 0.96714
1339 0.967158
1340 0.967158
1341 0.967158
1342 0.967163
1343 0.967171
1344 0.967177
1345 0.967179
1346 0.967184
1347 0.967188
1348 0.967199
1349 0.967207
1350 0.967211
1351 0.967211
1352 0.967213
1353 0.967221
1354 0.967235
1355 0.967236
1356 0.96724
1357 0.96725
1358 0.967262
1359 0.967267
1360 0.967269
1361 0.967292
1362 0.967303
1363 0.967306
1364 0.967309
1365 0.967316
1366 0.967316
1367 0.96732
1368 0.967326
1369 0.967335
1370 0.96734
1371 0.967347
1372 0.967356
1373 0.967356
1374 0.967364
1375 0.967369
1376 0.967374
1377 0.967378
1378 0.967378
1379 0.967386
1380 0.967394
1381 0.967399
1382 0.967408
1383 0.967408
1384 0.967411
1385 0.967411
1386 0.967415
1387 0.967433
1388 0.967438
1389 0.967446
1390 0.967452
1391 0.967458
1392 0.967465
1393 0.967476
1394 0.967477
1395 0.967487
1396 0.967487
1397 0.967492
1398 0.967496
1399 0.967496
1400 0.967499
1401 0.967507
1402 0.96751
1403 0.96752
1404 0.967526
1405 0.967532
1406 0.967533
1407 0.967537
1408 0.967539
1409 0.967542
1410 0.967544
1411 0.967544
1412 0.967544
1413 0.967548
1414 0.967579
1415 0.96758
1416 0.967584
1417 0.967586
1418 0.967595
1419 0.967598
1420 0.967606
1421 0.967607
1422 0.967609
1423 0.967612
1424 0.967616
1425 0.967616
1426 0.967622
1427 0.967629
1428 0.967635
1429 0.967642
1430 0.967651
1431 0.967656
1432 0.967659
1433 0.96766
1434 0.967664
1435 0.96767
1436 0.967676
1437 0.967677
1438 0.967684
1439 0.967688
1440 0.967695
1441 0.9677
1442 0.9677
1443 0.967702
1444 0.967709
1445 0.96772
1446 0.967722
1447 0.967727
1448 0.967734
1449 0.967737
1450 0.967737
1451 0.967745
1452 0.96775
1453 0.967757
1454 0.967762
1455 0.967767
1456 0.967771
1457 0.967771
1458 0.967771
1459 0.967776
1460 0.967779
1461 0.967779
1462 0.967793
1463 0.967801
1464 0.96781
1465 0.967812
1466 0.967815
1467 0.967816
1468 0.967817
1469 0.967821
1470 0.967828
1471 0.967829
1472 0.967834
1473 0.967843
1474 0.967848
1475 0.967851
1476 0.967859
1477 0.967866
1478 0.967866
1479 0.967866
1480 0.967867
1481 0.967871
1482 0.967874
1483 0.967879
1484 0.967879
1485 0.967886
1486 0.967889
1487 0.967891
1488 0.967893
1489 0.967897
1490 0.9679
1491 0.967912
1492 0.967918
1493 0.96792
1494 0.96792
1495 0.967923
1496 0.967926
1497 0.967929
1498 0.967938
1499 0.967943
1500 0.967949
1501 0.967951
1502 0.967958
1503 0.967962
1504 0.967964
1505 0.967973
1506 0.967976
1507 0.967979
1508 0.967981
1509 0.967992
1510 0.967994
1511 0.968002
1512 0.968003
1513 0.968008
1514 0.968011
1515 0.968012
1516 0.96802
1517 0.968029
1518 0.968034
1519 0.968046
1520 0.968047
1521 0.968049
1522 0.968056
1523 0.96807
1524 0.968073
1525 0.968084
1526 0.968088
1527 0.96809
1528 0.968093
1529 0.968096
1530 0.968105
1531 0.968113
1532 0.968114
1533 0.968119
1534 0.968125
1535 0.968127
1536 0.968129
1537 0.968132
1538 0.968133
1539 0.968137
1540 0.968144
1541 0.968147
1542 0.968152
1543 0.968153
1544 0.968153
1545 0.968156
1546 0.968161
1547 0.968162
1548 0.968166
1549 0.968174
1550 0.968178
1551 0.968182
1552 0.968183
1553 0.968188
1554 0.968207
1555 0.968209
1556 0.968209
1557 0.968212
1558 0.968213
1559 0.968217
1560 0.968225
1561 0.968228
1562 0.968231
1563 0.968234
1564 0.968239
1565 0.96824
1566 0.96824
1567 0.96824
1568 0.968246
1569 0.968247
1570 0.96825
1571 0.96826
1572 0.968266
1573 0.968268
1574 0.968269
1575 0.968269
1576 0.968274
1577 0.968281
1578 0.968287
1579 0.968296
1580 0.968309
1581 0.968314
1582 0.968315
1583 0.968327
1584 0.968334
1585 0.968335
1586 0.968343
1587 0.968346
1588 0.968355
1589 0.968368
1590 0.96837
1591 0.968377
1592 0.968379
1593 0.968385
1594 0.968393
1595 0.968401
1596 0.968408
1597 0.96841
1598 0.968414
1599 0.96842
1600 0.968425
1601 0.96843
1602 0.968433
1603 0.968438
1604 0.968442
1605 0.96845
1606 0.96845
1607 0.968451
1608 0.968452
1609 0.968457
1610 0.968466
1611 0.968467
1612 0.968472
1613 0.968478
1614 0.968479
1615 0.968485
1616 0.968491
1617 0.968495
1618 0.9685
1619 0.968505
1620 0.968512
1621 0.968515
1622 0.968515
1623 0.968534
1624 0.968541
1625 0.968543
1626 0.968544
1627 0.968552
1628 0.968555
1629 0.968566
1630 0.968567
1631 0.968569
1632 0.96857
1633 0.968573
1634 0.968573
1635 0.968579
1636 0.968592
1637 0.968595
1638 0.968602
1639 0.968608
1640 0.968615
1641 0.968617
1642 0.968621
1643 0.96863
1644 0.968634
1645 0.968638
1646 0.968642
1647 0.968651
1648 0.968661
1649 0.968668
1650 0.968672
1651 0.968687
1652 0.968694
1653 0.968707
1654 0.968718
1655 0.968727
1656 0.96873
1657 0.968741
1658 0.968743
1659 0.968765
1660 0.968767
1661 0.968769
1662 0.968776
1663 0.968777
1664 0.968782
1665 0.968782
1666 0.968795
1667 0.968801
1668 0.968806
1669 0.968808
1670 0.968812
1671 0.968816
1672 0.968826
1673 0.968827
1674 0.968837
1675 0.968839
1676 0.968845
1677 0.968848
1678 0.968854
1679 0.968858
1680 0.96886
1681 0.96887
1682 0.96887
1683 0.968875
1684 0.968879
1685 0.968885
1686 0.968888
1687 0.968893
1688 0.968895
1689 0.968896
1690 0.968911
1691 0.968913
1692 0.96892
1693 0.968945
1694 0.968949
1695 0.968952
1696 0.968953
1697 0.968953
1698 0.968956
1699 0.968959
1700 0.968959
1701 0.968966
1702 0.968977
1703 0.968981
1704 0.968989
1705 0.968999
1706 0.969003
1707 0.969008
1708 0.969009
1709 0.969013
1710 0.96902
1711 0.969024
1712 0.969029
1713 0.969033
1714 0.969042
1715 0.969048
1716 0.96905
1717 0.969058
1718 0.969064
1719 0.969072
1720 0.969083
1721 0.969083
1722 0.969085
1723 0.969085
1724 0.969089
1725 0.969093
1726 0.969103
1727 0.969111
1728 0.969113
1729 0.969113
1730 0.969125
1731 0.969127
1732 0.969139
1733 0.969141
1734 0.969144
1735 0.969145
1736 0.969145
1737 0.969151
1738 0.969152
1739 0.969156
1740 0.969159
1741 0.969163
1742 0.969167
1743 0.969167
1744 0.969168
1745 0.969174
1746 0.969176
1747 0.969184
1748 0.969189
1749 0.969191
1750 0.969195
1751 0.969195
1752 0.969204
1753 0.969205
1754 0.969205
1755 0.969213
1756 0.969217
1757 0.969219
1758 0.969219
1759 0.969224
1760 0.969231
1761 0.969234
1762 0.96924
1763 0.969245
1764 0.969245
1765 0.969253
1766 0.969256
1767 0.969257
1768 0.969257
1769 0.969263
1770 0.969265
1771 0.969268
1772 0.969282
1773 0.969285
1774 0.969293
1775 0.969293
1776 0.969297
1777 0.969299
1778 0.969301
1779 0.969308
1780 0.969312
1781 0.969318
1782 0.969327
1783 0.969327
1784 0.969328
1785 0.969332
1786 0.969332
1787 0.969337
1788 0.969344
1789 0.969347
1790 0.969351
1791 0.969353
1792 0.969358
1793 0.969361
1794 0.969364
1795 0.969366
1796 0.969367
1797 0.96937
1798 0.969374
1799 0.969374
1800 0.96938
1801 0.969401
1802 0.969405
1803 0.969407
1804 0.969412
1805 0.969417
1806 0.96942
1807 0.969425
1808 0.969426
1809 0.969428
1810 0.969434
1811 0.969434
1812 0.969437
1813 0.969437
1814 0.96944
1815 0.969446
1816 0.96945
1817 0.96945
1818 0.969455
1819 0.969459
1820 0.969459
1821 0.969459
1822 0.96946
1823 0.969466
1824 0.969468
1825 0.969471
1826 0.969471
1827 0.969475
1828 0.969475
1829 0.96948
1830 0.969484
1831 0.969487
1832 0.969487
1833 0.96949
1834 0.969495
1835 0.969496
1836 0.969508
1837 0.969511
1838 0.96952
1839 0.96952
1840 0.969525
1841 0.96953
1842 0.969535
1843 0.969535
1844 0.969535
1845 0.969537
1846 0.96954
1847 0.96954
1848 0.969544
1849 0.969548
1850 0.969551
1851 0.969553
1852 0.969553
1853 0.96956
1854 0.969561
1855 0.969561
1856 0.969565
1857 0.969565
1858 0.969575
1859 0.969585
1860 0.969587
1861 0.96959
1862 0.969598
1863 0.969606
1864 0.969606
1865 0.969606
1866 0.969607
1867 0.96961
1868 0.969612
1869 0.969618
1870 0.969621
1871 0.969621
1872 0.969621
1873 0.969622
1874 0.969622
1875 0.969623
1876 0.969629
1877 0.969635
1878 0.96964
1879 0.969647
1880 0.969653
1881 0.969656
1882 0.969656
1883 0.969658
1884 0.96966
1885 0.969664
1886 0.969666
1887 0.969671
1888 0.969686
1889 0.969693
1890 0.969694
1891 0.969694
1892 0.9697
1893 0.969705
1894 0.969705
1895 0.969705
1896 0.969706
1897 0.969709
1898 0.969713
1899 0.969716
1900 0.969718
1901 0.969718
1902 0.969721
1903 0.969723
1904 0.969724
1905 0.969728
1906 0.969734
1907 0.969736
1908 0.969736
1909 0.969739
1910 0.969743
1911 0.969746
1912 0.96975
1913 0.969751
1914 0.969757
1915 0.969759
1916 0.96977
1917 0.969774
1918 0.969774
1919 0.969779
1920 0.969783
1921 0.969789
1922 0.969808
1923 0.969808
1924 0.969814
1925 0.969814
1926 0.969818
1927 0.969818
1928 0.96982
1929 0.969822
1930 0.969822
1931 0.969825
1932 0.969827
1933 0.969831
1934 0.969831
1935 0.969834
1936 0.969836
1937 0.969842
1938 0.969842
1939 0.969848
1940 0.96985
1941 0.969856
1942 0.969858
1943 0.969868
1944 0.969868
1945 0.969873
1946 0.969879
1947 0.969884
1948 0.969892
1949 0.969895
1950 0.969895
1951 0.969899
1952 0.969909
1953 0.96991
1954 0.969912
1955 0.969916
1956 0.96992
1957 0.969921
1958 0.969922
1959 0.969926
1960 0.969927
1961 0.969936
1962 0.969936
1963 0.969939
1964 0.969952
1965 0.969957
1966 0.969961
1967 0.969961
1968 0.969961
1969 0.969967
1970 0.969968
1971 0.969972
1972 0.969972
1973 0.969973
1974 0.969975
1975 0.969985
1976 0.969985
1977 0.969988
1978 0.969988
1979 0.969988
1980 0.970001
1981 0.970006
1982 0.97001
1983 0.970014
1984 0.970018
1985 0.970022
1986 0.970028
1987 0.970028
1988 0.970029
1989 0.970031
1990 0.970031
1991 0.970033
1992 0.970034
1993 0.970034
1994 0.970034
1995 0.970035
1996 0.970046
1997 0.970052
1998 0.970057
1999 0.970065
2000 0.970067
2001 0.970072
2002 0.970073
2003 0.970075
2004 0.970081
2005 0.970081
2006 0.970082
2007 0.970088
2008 0.970088
2009 0.9701
2010 0.970102
2011 0.970111
2012 0.970113
2013 0.970116
2014 0.970116
2015 0.970116
2016 0.970123
2017 0.970123
2018 0.970128
2019 0.970131
2020 0.970137
2021 0.970139
2022 0.970146
2023 0.970148
2024 0.970151
2025 0.970154
2026 0.970154
2027 0.970154
2028 0.970154
2029 0.970154
2030 0.970156
2031 0.970158
2032 0.970158
2033 0.970158
2034 0.970162
2035 0.970162
2036 0.970164
2037 0.970166
2038 0.970171
2039 0.970173
2040 0.970175
2041 0.970184
2042 0.970189
2043 0.970189
2044 0.970193
2045 0.970195
2046 0.970197
2047 0.970199
2048 0.970203
2049 0.970206
2050 0.970208
2051 0.970211
2052 0.970213
2053 0.970213
2054 0.970216
2055 0.970216
2056 0.970216
2057 0.97022
2058 0.970223
2059 0.970223
2060 0.970223
2061 0.970225
2062 0.970229
2063 0.970233
2064 0.970234
2065 0.970236
2066 0.97024
2067 0.97025
2068 0.970252
2069 0.970254
2070 0.970255
2071 0.970257
2072 0.970258
2073 0.970258
2074 0.970259
2075 0.970263
2076 0.970268
2077 0.970273
2078 0.970273
2079 0.970276
2080 0.970276
2081 0.970281
2082 0.970283
2083 0.970283
2084 0.970283
2085 0.970289
2086 0.970289
2087 0.970291
2088 0.970291
2089 0.970296
2090 0.970296
2091 0.9703
2092 0.970301
2093 0.970301
2094 0.970307
2095 0.970307
2096 0.970314
2097 0.97032
2098 0.97032
2099 0.970323
2100 0.970331
2101 0.970333
2102 0.970336
2103 0.970339
2104 0.970342
2105 0.970348
2106 0.970349
2107 0.970349
2108 0.970354
2109 0.970354
2110 0.970367
2111 0.970376
2112 0.970376
2113 0.970379
2114 0.97038
2115 0.970381
2116 0.970386
2117 0.970389
2118 0.970401
2119 0.970405
2120 0.970411
2121 0.970414
2122 0.970417
2123 0.970425
2124 0.970425
2125 0.970426
2126 0.970426
2127 0.970429
2128 0.97043
2129 0.970439
2130 0.970442
2131 0.970446
2132 0.970446
2133 0.970456
2134 0.970467
2135 0.970467
2136 0.970476
2137 0.970479
2138 0.970482
2139 0.970485
2140 0.970489
2141 0.97049
2142 0.970493
2143 0.970501
2144 0.97051
2145 0.970515
2146 0.970516
2147 0.970517
2148 0.97052
2149 0.97052
2150 0.970526
2151 0.970533
2152 0.970533
2153 0.970537
2154 0.970539
2155 0.970546
2156 0.970549
2157 0.97055
2158 0.970556
2159 0.970556
2160 0.970556
2161 0.970556
2162 0.97056
2163 0.97056
2164 0.970564
2165 0.970564
2166 0.970567
2167 0.97057
2168 0.970571
2169 0.970576
2170 0.970586
2171 0.970592
2172 0.970596
2173 0.970596
2174 0.970596
2175 0.970598
2176 0.970598
2177 0.970603
2178 0.970603
2179 0.970604
2180 0.970604
2181 0.970607
2182 0.970608
2183 0.970609
2184 0.970612
2185 0.97062
2186 0.970622
2187 0.970622
2188 0.970629
2189 0.970633
2190 0.970637
2191 0.970639
2192 0.970643
2193 0.970644
2194 0.970645
2195 0.970646
2196 0.97065
2197 0.970652
2198 0.970653
2199 0.970658
2200 0.970658
2201 0.970665
2202 0.970666
2203 0.970669
2204 0.97067
2205 0.970675
2206 0.97068
2207 0.970683
2208 0.970683
2209 0.970687
2210 0.970691
2211 0.970694
2212 0.970696
2213 0.970697
2214 0.970698
2215 0.970698
2216 0.970698
2217 0.970707
2218 0.97072
2219 0.970723
2220 0.97073
2221 0.970733
2222 0.970733
2223 0.970733
2224 0.970735
2225 0.970735
2226 0.970739
2227 0.970745
2228 0.970752
2229 0.970758
2230 0.970761
2231 0.970761
2232 0.970762
2233 0.970763
2234 0.970764
2235 0.970769
2236 0.970774
2237 0.970776
2238 0.970777
2239 0.970778
2240 0.970782
2241 0.970783
2242 0.970783
2243 0.970783
2244 0.970788
2245 0.970788
2246 0.970794
2247 0.970797
2248 0.970798
2249 0.970801
2250 0.970806
2251 0.970807
2252 0.97081
2253 0.97081
2254 0.970812
2255 0.970815
2256 0.970815
2257 0.970819
2258 0.970819
2259 0.97082
2260 0.970827
2261 0.970832
2262 0.970837
2263 0.970841
2264 0.970844
2265 0.970847
2266 0.970847
2267 0.970848
2268 0.970852
2269 0.970857
2270 0.970859
2271 0.970859
2272 0.970864
2273 0.970865
2274 0.970865
2275 0.970869
2276 0.97087
2277 0.970876
2278 0.970879
2279 0.970883
2280 0.970885
2281 0.970885
2282 0.970888
2283 0.970893
2284 0.970895
2285 0.970899
2286 0.970899
2287 0.970902
2288 0.970906
2289 0.97091
2290 0.970911
2291 0.970912
2292 0.970912
2293 0.970917
2294 0.970919
2295 0.970921
2296 0.970921
2297 0.970931
2298 0.970931
2299 0.970933
2300 0.970935
2301 0.970938
2302 0.970938
2303 0.970941
2304 0.970942
2305 0.970943
2306 0.97095
2307 0.970952
2308 0.970954
2309 0.970954
2310 0.970955
2311 0.970955
2312 0.97096
2313 0.970963
2314 0.970965
2315 0.970967
2316 0.97097
2317 0.970978
2318 0.970979
2319 0.97098
2320 0.970982
2321 0.970985
2322 0.970986
2323 0.970987
2324 0.970987
2325 0.970987
2326 0.97099
2327 0.970993
2328 0.970996
2329 0.970997
2330 0.970997
2331 0.970998
2332 0.971
2333 0.971005
2334 0.971005
2335 0.971005
2336 0.971007
2337 0.971013
2338 0.971031
2339 0.971031
2340 0.971032
2341 0.971033
2342 0.971035
2343 0.971064
2344 0.971073
2345 0.971075
2346 0.971075
2347 0.971075
2348 0.971077
2349 0.97108
2350 0.971091
2351 0.971099
2352 0.971105
2353 0.971109
2354 0.971109
2355 0.971109
2356 0.97111
2357 0.971112
2358 0.971112
2359 0.971115
2360 0.971117
2361 0.971118
2362 0.971119
2363 0.971126
2364 0.971135
2365 0.971139
2366 0.971142
2367 0.971146
2368 0.971147
2369 0.971147
2370 0.971147
2371 0.971147
2372 0.971147
2373 0.971147
2374 0.971152
2375 0.971154
2376 0.971157
2377 0.971157
2378 0.971157
2379 0.971159
2380 0.971159
2381 0.971171
2382 0.971173
2383 0.971174
2384 0.971175
2385 0.971175
2386 0.971179
2387 0.971179
2388 0.971184
2389 0.971186
2390 0.971191
2391 0.971196
2392 0.971202
2393 0.971202
2394 0.971202
2395 0.971207
2396 0.971209
2397 0.971209
2398 0.971209
2399 0.971213
2400 0.971217
2401 0.971229
2402 0.971234
2403 0.971235
2404 0.97124
2405 0.971241
2406 0.971242
2407 0.971245
2408 0.971246
2409 0.971249
2410 0.971249
2411 0.971256
2412 0.971256
2413 0.971256
2414 0.971257
2415 0.971258
2416 0.971261
2417 0.971261
2418 0.971265
2419 0.97127
2420 0.971273
2421 0.971275
2422 0.971278
2423 0.97128
2424 0.971282
2425 0.971286
2426 0.971295
2427 0.971297
2428 0.971302
2429 0.97131
2430 0.971316
2431 0.971322
2432 0.971324
2433 0.971328
2434 0.971331
2435 0.971336
2436 0.971337
2437 0.971337
2438 0.971341
2439 0.971341
2440 0.971341
2441 0.971348
2442 0.971354
2443 0.971356
2444 0.971356
2445 0.971356
2446 0.97136
2447 0.971362
2448 0.971368
2449 0.971369
2450 0.971369
2451 0.971369
2452 0.971372
2453 0.971374
2454 0.971374
2455 0.97138
2456 0.971391
2457 0.971394
2458 0.971395
2459 0.971395
2460 0.971397
2461 0.971404
2462 0.97141
2463 0.971415
2464 0.971418
2465 0.971421
2466 0.971421
2467 0.971421
2468 0.971421
2469 0.971421
2470 0.971422
2471 0.971425
2472 0.971429
2473 0.971429
2474 0.971432
2475 0.971433
2476 0.971433
2477 0.971436
2478 0.971436
2479 0.971439
2480 0.971444
2481 0.971445
2482 0.971452
2483 0.971452
2484 0.971453
2485 0.971458
2486 0.971463
2487 0.971466
2488 0.97147
2489 0.971473
2490 0.97148
2491 0.971481
2492 0.971486
2493 0.971486
2494 0.971491
2495 0.971495
2496 0.971496
2497 0.971496
2498 0.971498
2499 0.9715
2500 0.971502
2501 0.971502
2502 0.971503
2503 0.971504
2504 0.971506
2505 0.971506
2506 0.971506
2507 0.971506
2508 0.971511
2509 0.971516
2510 0.971521
2511 0.971527
2512 0.971531
2513 0.971534
2514 0.971536
2515 0.971539
2516 0.971541
2517 0.971544
2518 0.971545
2519 0.971546
2520 0.971546
2521 0.971561
2522 0.971561
2523 0.971561
2524 0.971563
2525 0.971565
2526 0.971567
2527 0.971571
2528 0.971576
2529 0.971577
2530 0.971577
2531 0.971577
2532 0.971578
2533 0.971587
2534 0.971589
2535 0.971591
2536 0.971591
2537 0.971596
2538 0.971596
2539 0.971601
2540 0.971601
2541 0.97161
2542 0.97161
2543 0.97161
2544 0.971613
2545 0.971613
2546 0.971615
2547 0.971619
2548 0.971621
2549 0.971625
2550 0.971627
2551 0.971629
2552 0.971629
2553 0.971635
2554 0.971635
2555 0.971635
2556 0.971636
2557 0.971639
2558 0.971641
2559 0.971641
2560 0.971641
2561 0.971641
2562 0.971641
2563 0.971649
2564 0.971649
2565 0.971649
2566 0.971653
2567 0.97166
2568 0.971662
2569 0.971662
2570 0.971664
2571 0.971666
2572 0.971668
2573 0.971672
2574 0.971672
2575 0.971673
2576 0.971673
2577 0.971677
2578 0.971678
2579 0.97168
2580 0.971683
2581 0.971684
2582 0.971689
2583 0.97169
2584 0.971694
2585 0.971698
2586 0.971701
2587 0.971701
2588 0.971703
2589 0.971707
2590 0.971707
2591 0.971708
2592 0.97171
2593 0.971715
2594 0.971723
2595 0.971726
2596 0.971735
2597 0.97174
2598 0.97174
2599 0.97174
2600 0.971743
2601 0.971746
2602 0.971748
2603 0.971749
2604 0.971756
2605 0.971756
2606 0.971762
2607 0.971791
2608 0.971793
2609 0.971795
2610 0.971797
2611 0.971802
2612 0.971808
2613 0.971808
2614 0.971811
2615 0.971814
2616 0.971814
2617 0.971814
2618 0.971816
2619 0.971816
2620 0.971816
2621 0.971817
2622 0.971817
2623 0.971823
2624 0.971823
2625 0.971823
2626 0.971826
2627 0.971826
2628 0.971826
2629 0.971828
2630 0.971829
2631 0.97183
2632 0.971834
2633 0.971835
2634 0.971842
2635 0.971845
2636 0.97185
2637 0.97185
2638 0.971867
2639 0.971867
2640 0.971873
2641 0.971876
2642 0.971879
2643 0.971883
2644 0.971889
2645 0.971894
2646 0.971894
2647 0.971898
2648 0.971898
2649 0.971899
2650 0.971906
2651 0.971909
2652 0.971912
2653 0.971914
2654 0.971917
2655 0.971918
2656 0.971921
2657 0.971924
2658 0.97193
2659 0.971933
2660 0.971934
2661 0.971934
2662 0.971941
2663 0.971944
2664 0.971948
2665 0.971948
2666 0.971954
2667 0.971954
2668 0.971955
2669 0.971955
2670 0.971958
2671 0.971964
2672 0.971965
2673 0.971968
2674 0.971973
2675 0.971975
2676 0.971975
2677 0.971977
2678 0.971978
2679 0.971979
2680 0.971991
2681 0.971991
2682 0.971994
2683 0.971994
2684 0.972002
2685 0.972004
2686 0.972008
2687 0.972008
2688 0.972008
2689 0.972008
2690 0.972009
2691 0.97201
2692 0.972014
2693 0.972017
2694 0.972021
2695 0.97203
2696 0.972031
2697 0.972032
2698 0.972033
2699 0.972033
2700 0.972033
2701 0.972033
2702 0.972037
2703 0.972039
2704 0.972039
2705 0.97204
2706 0.972045
2707 0.972045
2708 0.972047
2709 0.972048
2710 0.972048
2711 0.972051
2712 0.972054
2713 0.972054
2714 0.972054
2715 0.972054
2716 0.972056
2717 0.972057
2718 0.972058
2719 0.972061
2720 0.972066
2721 0.972066
2722 0.97207
2723 0.97207
2724 0.972071
2725 0.972073
2726 0.972073
2727 0.972076
2728 0.972085
2729 0.972085
2730 0.972089
2731 0.972092
2732 0.972092
2733 0.972094
2734 0.972099
2735 0.972102
2736 0.972103
2737 0.972104
2738 0.972106
2739 0.972108
2740 0.97211
2741 0.97213
2742 0.972131
2743 0.972131
2744 0.972132
2745 0.972135
2746 0.972137
2747 0.972141
2748 0.972143
2749 0.972146
2750 0.972149
2751 0.972153
2752 0.972153
2753 0.972157
2754 0.972158
2755 0.972158
2756 0.972158
2757 0.972158
2758 0.972158
2759 0.972158
2760 0.972159
2761 0.972164
2762 0.972166
2763 0.972166
2764 0.972172
2765 0.972175
2766 0.972175
2767 0.972177
2768 0.972178
2769 0.972182
2770 0.972184
2771 0.972184
2772 0.972185
2773 0.972189
2774 0.972195
2775 0.972195
2776 0.9722
2777 0.972201
2778 0.972201
2779 0.972205
2780 0.972205
2781 0.972205
2782 0.972206
2783 0.972214
2784 0.972216
2785 0.972217
2786 0.972221
2787 0.972226
2788 0.972226
2789 0.972228
2790 0.972232
2791 0.972238
2792 0.972242
2793 0.972247
2794 0.972248
2795 0.97225
2796 0.972253
2797 0.972257
2798 0.972257
2799 0.972257
2800 0.972261
2801 0.972263
2802 0.972263
2803 0.972265
2804 0.972266
2805 0.972269
2806 0.972274
2807 0.972275
2808 0.972275
2809 0.972278
2810 0.972306
2811 0.972309
2812 0.972309
2813 0.972314
2814 0.972314
2815 0.972317
2816 0.97232
2817 0.972326
2818 0.972337
2819 0.972342
2820 0.972344
2821 0.972346
2822 0.972372
2823 0.972372
2824 0.972374
2825 0.972376
2826 0.972379
2827 0.972381
2828 0.972383
2829 0.972388
2830 0.972388
2831 0.972391
2832 0.972391
2833 0.972399
2834 0.972399
2835 0.972401
2836 0.972401
2837 0.972404
2838 0.972405
2839 0.972408
2840 0.972409
2841 0.972409
2842 0.972415
2843 0.972415
2844 0.972415
2845 0.972415
2846 0.97242
2847 0.972422
2848 0.972423
2849 0.972423
2850 0.972423
2851 0.97243
2852 0.97243
2853 0.972439
2854 0.972441
2855 0.972442
2856 0.972442
2857 0.972442
2858 0.972442
2859 0.972442
2860 0.972448
2861 0.972448
2862 0.972448
2863 0.972448
2864 0.972448
2865 0.97245
2866 0.972451
2867 0.972452
2868 0.972452
2869 0.972452
2870 0.972453
2871 0.972455
2872 0.972463
2873 0.972463
2874 0.972466
2875 0.972468
2876 0.972469
2877 0.97247
2878 0.972475
2879 0.972475
2880 0.972481
2881 0.972481
2882 0.972481
2883 0.972482
2884 0.972482
2885 0.972487
2886 0.972488
2887 0.972488
2888 0.972488
2889 0.972488
2890 0.972493
2891 0.972493
2892 0.972496
2893 0.972496
2894 0.972499
2895 0.972502
2896 0.972504
2897 0.972504
2898 0.972508
2899 0.972508
2900 0.97251
2901 0.97251
2902 0.97251
2903 0.972511
2904 0.972512
2905 0.972512
2906 0.972526
2907 0.972526
2908 0.972531
2909 0.972532
2910 0.972539
2911 0.972539
2912 0.97254
2913 0.97254
2914 0.972543
2915 0.972543
2916 0.972543
2917 0.972546
2918 0.972546
2919 0.972546
2920 0.972549
2921 0.972554
2922 0.972554
2923 0.972554
2924 0.972554
2925 0.972556
2926 0.972558
2927 0.972558
2928 0.972559
2929 0.972563
2930 0.972564
2931 0.972564
2932 0.972565
2933 0.972565
2934 0.972569
2935 0.972571
2936 0.972574
2937 0.972576
2938 0.972579
2939 0.972583
2940 0.97259
2941 0.972593
2942 0.972595
2943 0.972595
2944 0.972595
2945 0.972599
2946 0.972599
2947 0.972599
2948 0.9726
2949 0.9726
2950 0.972605
2951 0.972605
2952 0.972605
2953 0.972607
2954 0.972611
2955 0.972612
2956 0.972616
2957 0.972616
2958 0.972616
2959 0.972617
2960 0.972617
2961 0.972621
2962 0.972624
2963 0.972625
2964 0.972635
2965 0.972635
2966 0.972637
2967 0.972637
2968 0.972637
2969 0.972637
2970 0.972638
2971 0.972638
2972 0.972642
2973 0.972642
2974 0.972642
2975 0.972642
2976 0.972645
2977 0.972649
2978 0.972651
2979 0.972653
2980 0.972653
2981 0.972653
2982 0.972655
2983 0.972659
2984 0.972666
2985 0.972666
2986 0.972668
2987 0.972668
2988 0.972669
2989 0.972675
2990 0.972675
2991 0.972676
2992 0.972676
2993 0.972676
2994 0.972676
2995 0.97268
2996 0.97268
2997 0.972681
2998 0.972682
2999 0.972682
3000 0.972688
3001 0.972688
3002 0.972688
3003 0.972688
3004 0.972688
3005 0.97269
3006 0.972695
3007 0.972697
3008 0.972697
3009 0.972701
3010 0.972702
3011 0.972702
3012 0.972705
3013 0.972707
3014 0.97271
3015 0.97271
3016 0.97271
3017 0.97271
3018 0.972715
3019 0.972718
3020 0.972719
3021 0.972719
3022 0.972722
3023 0.972723
3024 0.972723
3025 0.972725
3026 0.972725
3027 0.972725
3028 0.972725
3029 0.972725
3030 0.972725
3031 0.972725
3032 0.972727
3033 0.972731
3034 0.972733
3035 0.972736
3036 0.97274
3037 0.972741
3038 0.972744
3039 0.972744
3040 0.97275
3041 0.97275
3042 0.972754
3043 0.972757
3044 0.972757
3045 0.97276
3046 0.972761
3047 0.972761
3048 0.972762
3049 0.972769
3050 0.972769
3051 0.972769
3052 0.97277
3053 0.97277
3054 0.972772
3055 0.972773
3056 0.972773
3057 0.972775
3058 0.972775
3059 0.972776
3060 0.972776
3061 0.972784
3062 0.972785
3063 0.972791
3064 0.972793
3065 0.972798
3066 0.972798
3067 0.972798
3068 0.972801
3069 0.972801
3070 0.972803
3071 0.972803
3072 0.972803
3073 0.972804
3074 0.972805
3075 0.972808
3076 0.972815
3077 0.972816
3078 0.972822
3079 0.97283
3080 0.972831
3081 0.972835
3082 0.972837
3083 0.972838
3084 0.972841
3085 0.972841
3086 0.972841
3087 0.972841
3088 0.972843
3089 0.972849
3090 0.972852
3091 0.972854
3092 0.972855
3093 0.972855
3094 0.972857
3095 0.972857
3096 0.972857
3097 0.972857
3098 0.972857
3099 0.972861
3100 0.972866
3101 0.972866
3102 0.972866
3103 0.972867
3104 0.97287
3105 0.97287
3106 0.972872
3107 0.972876
3108 0.972883
3109 0.972883
3110 0.972887
3111 0.972891
3112 0.972891
3113 0.972895
3114 0.972895
3115 0.972897
3116 0.972898
3117 0.972898
3118 0.972901
3119 0.972902
3120 0.972904
3121 0.972904
3122 0.972906
3123 0.972909
3124 0.972909
3125 0.972914
3126 0.972914
3127 0.972917
3128 0.972921
3129 0.972924
3130 0.972926
3131 0.972926
3132 0.972927
3133 0.972927
3134 0.972927
3135 0.972931
3136 0.972934
3137 0.972946
3138 0.972946
3139 0.97295
3140 0.97295
3141 0.972954
3142 0.972954
3143 0.972957
3144 0.972957
3145 0.972961
3146 0.972961
3147 0.972963
3148 0.972963
3149 0.972963
3150 0.972963
3151 0.972967
3152 0.972967
3153 0.972968
3154 0.972968
3155 0.972968
3156 0.972968
3157 0.972968
3158 0.972968
3159 0.972968
3160 0.972969
3161 0.972971
3162 0.972971
3163 0.972971
3164 0.972972
3165 0.972972
3166 0.97298
3167 0.97298
3168 0.97298
3169 0.972985
3170 0.97299
3171 0.97299
3172 0.972992
3173 0.972992
3174 0.972992
3175 0.972993
3176 0.972993
3177 0.972993
3178 0.972996
3179 0.972996
3180 0.972997
3181 0.972999
3182 0.973002
3183 0.973002
3184 0.973003
3185 0.973004
3186 0.973005
3187 0.973009
3188 0.973016
3189 0.973021
3190 0.973024
3191 0.973027
3192 0.973029
3193 0.973031
3194 0.973034
3195 0.973034
3196 0.973036
3197 0.973039
3198 0.973039
3199 0.973042
3200 0.973042
3201 0.973046
3202 0.973047
3203 0.973047
3204 0.973052
3205 0.973059
3206 0.973059
3207 0.97306
3208 0.973061
3209 0.973061
3210 0.973065
3211 0.973065
3212 0.973068
3213 0.97307
3214 0.973072
3215 0.973072
3216 0.973072
3217 0.973074
3218 0.973074
3219 0.973074
3220 0.973074
3221 0.97308
3222 0.973084
3223 0.973087
3224 0.973089
3225 0.973093
3226 0.973095
3227 0.973096
3228 0.973096
3229 0.973096
3230 0.973096
3231 0.973098
3232 0.973098
3233 0.9731
3234 0.9731
3235 0.973101
3236 0.973103
3237 0.973105
3238 0.973105
3239 0.973106
3240 0.973106
3241 0.973106
3242 0.973109
3243 0.973109
3244 0.973109
3245 0.973116
3246 0.973116
3247 0.973119
3248 0.97312
3249 0.973122
3250 0.973123
3251 0.973123
3252 0.973126
3253 0.973126
3254 0.973127
3255 0.973129
3256 0.973129
3257 0.97313
3258 0.973132
3259 0.973132
3260 0.973132
3261 0.973132
3262 0.973135
3263 0.973135
3264 0.97314
3265 0.973142
3266 0.973143
3267 0.973151
3268 0.973151
3269 0.973155
3270 0.973158
3271 0.97316
3272 0.97316
3273 0.97316
3274 0.973162
3275 0.973164
3276 0.973168
3277 0.973168
3278 0.973171
3279 0.973173
3280 0.973175
3281 0.973175
3282 0.973175
3283 0.973175
3284 0.973175
3285 0.973182
3286 0.973185
3287 0.973188
3288 0.973188
3289 0.973197
3290 0.973197
3291 0.973198
3292 0.973198
3293 0.973198
3294 0.973199
3295 0.973201
3296 0.973202
3297 0.973206
3298 0.973207
3299 0.973209
3300 0.97321
3301 0.973214
3302 0.973214
3303 0.973219
3304 0.973222
3305 0.973222
3306 0.973224
3307 0.973225
3308 0.973229
3309 0.973229
3310 0.973231
3311 0.973232
3312 0.973234
3313 0.973239
3314 0.973242
3315 0.973244
3316 0.973244
3317 0.973249
3318 0.973249
3319 0.973249
3320 0.973249
3321 0.973249
3322 0.973249
3323 0.973249
3324 0.973251
3325 0.973251
3326 0.973253
3327 0.973253
3328 0.973254
3329 0.973258
3330 0.973261
3331 0.973264
3332 0.973268
3333 0.973268
3334 0.973268
3335 0.973272
3336 0.973273
3337 0.973273
3338 0.973273
3339 0.973273
3340 0.973275
3341 0.973275
3342 0.973276
3343 0.973279
3344 0.973282
3345 0.973285
3346 0.973286
3347 0.973289
3348 0.973293
3349 0.973295
3350 0.973295
3351 0.973295
3352 0.973296
3353 0.973297
3354 0.9733
3355 0.973306
3356 0.973307
3357 0.973307
3358 0.973309
3359 0.973309
3360 0.97331
3361 0.973314
3362 0.973315
3363 0.973316
3364 0.973317
3365 0.973317
3366 0.973317
3367 0.973318
3368 0.97332
3369 0.97332
3370 0.97332
3371 0.973325
3372 0.973326
3373 0.973328
3374 0.973328
3375 0.973328
3376 0.973329
3377 0.973333
3378 0.973333
3379 0.973333
3380 0.973333
3381 0.973335
3382 0.973335
3383 0.973335
3384 0.973337
3385 0.973337
3386 0.973337
3387 0.97334
3388 0.97334
3389 0.97334
3390 0.973344
3391 0.973344
3392 0.973347
3393 0.973347
3394 0.973351
3395 0.973352
3396 0.973356
3397 0.973357
3398 0.973357
3399 0.973357
3400 0.973358
3401 0.97336
3402 0.97336
3403 0.97336
3404 0.97336
3405 0.973362
3406 0.973368
3407 0.973368
3408 0.973373
3409 0.973378
3410 0.973378
3411 0.973378
3412 0.973379
3413 0.973379
3414 0.973379
3415 0.973379
3416 0.973379
3417 0.973379
3418 0.97338
3419 0.973383
3420 0.973383
3421 0.973383
3422 0.973385
3423 0.973385
3424 0.973388
3425 0.973389
3426 0.973389
3427 0.973389
3428 0.97339
3429 0.973393
3430 0.973396
3431 0.973396
3432 0.973396
3433 0.973398
3434 0.973398
3435 0.973398
3436 0.973404
3437 0.97341
3438 0.973414
3439 0.973417
3440 0.973418
3441 0.973423
3442 0.973431
3443 0.973431
3444 0.973435
3445 0.973436
3446 0.973441
3447 0.973443
3448 0.973446
3449 0.97345
3450 0.97345
3451 0.97345
3452 0.97345
3453 0.973452
3454 0.973453
3455 0.973453
3456 0.973453
3457 0.973456
3458 0.97346
3459 0.973462
3460 0.973467
3461 0.973467
3462 0.973469
3463 0.973473
3464 0.973473
3465 0.973473
3466 0.973474
3467 0.973474
3468 0.973474
3469 0.973474
3470 0.973476
3471 0.973476
3472 0.973476
3473 0.973479
3474 0.973482
3475 0.973485
3476 0.973485
3477 0.973485
3478 0.973485
3479 0.973487
3480 0.973487
3481 0.973491
3482 0.973491
3483 0.973495
3484 0.973498
3485 0.973501
3486 0.973503
3487 0.973506
3488 0.973507
3489 0.973507
3490 0.973508
3491 0.973509
3492 0.973511
3493 0.973513
3494 0.973513
3495 0.973513
3496 0.973513
3497 0.973516
3498 0.973519
3499 0.973522
3500 0.973524
3501 0.973532
3502 0.973536
3503 0.973536
3504 0.973536
3505 0.973536
3506 0.973536
3507 0.973537
3508 0.973542
3509 0.973546
3510 0.973546
3511 0.973552
3512 0.973553
3513 0.973553
3514 0.973557
3515 0.973557
3516 0.973557
3517 0.973557
3518 0.973557
3519 0.973559
3520 0.97356
3521 0.97356
3522 0.973562
3523 0.973562
3524 0.973566
3525 0.97357
3526 0.973572
3527 0.973573
3528 0.973575
3529 0.97358
3530 0.973583
3531 0.973589
3532 0.973597
3533 0.973597
3534 0.973598
3535 0.973602
3536 0.973604
3537 0.973604
3538 0.973605
3539 0.973605
3540 0.973605
3541 0.973606
3542 0.973606
3543 0.973606
3544 0.973609
3545 0.97361
3546 0.973611
3547 0.973612
3548 0.973612
3549 0.973614
3550 0.973618
3551 0.973618
3552 0.973619
3553 0.973619
3554 0.973621
3555 0.973621
3556 0.973625
3557 0.973625
3558 0.973632
3559 0.973632
3560 0.973632
3561 0.973632
3562 0.973638
3563 0.97364
3564 0.97364
3565 0.973642
3566 0.973642
3567 0.973642
3568 0.973642
3569 0.973645
3570 0.973646
3571 0.973649
3572 0.973649
3573 0.973649
3574 0.973649
3575 0.973652
3576 0.973653
3577 0.973653
3578 0.973657
3579 0.973659
3580 0.973659
3581 0.973661
3582 0.973664
3583 0.973665
3584 0.97367
3585 0.973675
3586 0.973675
3587 0.973679
3588 0.97368
3589 0.97368
3590 0.97368
3591 0.973683
3592 0.973683
3593 0.973683
3594 0.973683
3595 0.973685
3596 0.973685
3597 0.973686
3598 0.973686
3599 0.973686


==> plots/data/dataOriginalRCPSP-Gurobi.dat <==
0 0.0873509
1 0.0873509
2 0.200754
3 0.217833
4 0.222138
5 0.295476
6 0.396868
7 0.45387
8 0.499616
9 0.564775
10 0.679519
11 0.750855
12 0.758433
13 0.759896
14 0.76037
15 0.760601
16 0.760876
17 0.761161
18 0.761341
19 0.761458
20 0.761634
21 0.761752
22 0.761903
23 0.762041
24 0.762102
25 0.762127
26 0.762167
27 0.762378
28 0.762404
29 0.762944
30 0.764061
31 0.7651
32 0.769618
33 0.774086
34 0.782567
35 0.793405
36 0.806707
37 0.814585
38 0.826085
39 0.832642
40 0.838133
41 0.842801
42 0.845897
43 0.847035
44 0.847784
45 0.84942
46 0.850122
47 0.850833
48 0.850915
49 0.851285
50 0.851532
51 0.852145
52 0.852287
53 0.852524
54 0.852611
55 0.852806
56 0.85297
57 0.853101
58 0.853264
59 0.853429
60 0.853638
61 0.853825
62 0.854069
63 0.854253
64 0.854417
65 0.854657
66 0.854741
67 0.854936
68 0.855074
69 0.855191
70 0.855243
71 0.855394
72 0.855535
73 0.855602
74 0.85566
75 0.85623
76 0.856743
77 0.85729
78 0.857367
79 0.857895
80 0.858481
81 0.858494
82 0.858557
83 0.858615
84 0.859615
85 0.860675
86 0.861683
87 0.863215
88 0.864242
89 0.865242
90 0.868243
91 0.871756
92 0.875229
93 0.877719
94 0.882659
95 0.885644
96 0.887634
97 0.891594
98 0.896062
99 0.89813
100 0.900103
101 0.904039
102 0.908043
103 0.909556
104 0.913077
105 0.914185
106 0.915293
107 0.915854
108 0.915934
109 0.917469
110 0.919976
111 0.920039
112 0.920745
113 0.920885
114 0.920911
115 0.920991
116 0.921048
117 0.92169
118 0.921706
119 0.92237
120 0.922963
121 0.922994
122 0.923581
123 0.923653
124 0.923787
125 0.923896
126 0.923985
127 0.924122
128 0.924156
129 0.924233
130 0.924284
131 0.92431
132 0.924418
133 0.924476
134 0.92448
135 0.924494
136 0.924529
137 0.925024
138 0.925125
139 0.925134
140 0.925292
141 0.925359
142 0.925381
143 0.92548
144 0.925501
145 0.92556
146 0.925671
147 0.925699
148 0.925779
149 0.925889
150 0.925964
151 0.926007
152 0.926037
153 0.926156
154 0.926188
155 0.926198
156 0.926233
157 0.926353
158 0.92646
159 0.926503
160 0.926593
161 0.926645
162 0.926695
163 0.926708
164 0.926799
165 0.926832
166 0.926841
167 0.926859
168 0.926869
169 0.926907
170 0.927005
171 0.927036
172 0.927074
173 0.927266
174 0.927312
175 0.9274
176 0.927449
177 0.927477
178 0.927524
179 0.927588
180 0.927678
181 0.927736
182 0.927763
183 0.927807
184 0.927873
185 0.927984
186 0.92803
187 0.928058
188 0.928189
189 0.928227
190 0.928302
191 0.928332
192 0.928371
193 0.928434
194 0.928491
195 0.928538
196 0.928542
197 0.928617
198 0.928665
199 0.92868
200 0.928692
201 0.928711
202 0.92873
203 0.928762
204 0.92891
205 0.928947
206 0.929017
207 0.929027
208 0.929099
209 0.929116
210 0.929245
211 0.929284
212 0.929308
213 0.929437
214 0.929474
215 0.929498
216 0.929609
217 0.929663
218 0.929693
219 0.929741
220 0.929826
221 0.929878
222 0.929915
223 0.929971
224 0.929984
225 0.930117
226 0.930172
227 0.930277
228 0.930294
229 0.930342
230 0.930403
231 0.930488
232 0.930565
233 0.930591
234 0.930599
235 0.930627
236 0.930683
237 0.930824
238 0.930829
239 0.930833
240 0.930845
241 0.930914
242 0.93096
243 0.930975
244 0.931016
245 0.931063
246 0.931097
247 0.931161
248 0.931191
249 0.931232
250 0.931246
251 0.93142
252 0.93146
253 0.931482
254 0.931501
255 0.931515
256 0.931612
257 0.93168
258 0.931688
259 0.931706
260 0.931808
261 0.931847
262 0.931866
263 0.931935
264 0.931946
265 0.931981
266 0.932178
267 0.932236
268 0.932262
269 0.932275
270 0.932338
271 0.932377
272 0.932503
273 0.932568
274 0.9326
275 0.932609
276 0.932636
277 0.93271
278 0.932803
279 0.932817
280 0.93295
281 0.933099
282 0.933183
283 0.933232
284 0.933307
285 0.933324
286 0.933351
287 0.93336
288 0.933371
289 0.933379
290 0.933519
291 0.933623
292 0.933804
293 0.933909
294 0.933957
295 0.933992
296 0.934024
297 0.934102
298 0.934141
299 0.93416
300 0.93421
301 0.934321
302 0.934378
303 0.934418
304 0.934482
305 0.93456
306 0.934613
307 0.934683
308 0.934797
309 0.934854
310 0.934862
311 0.93487
312 0.934939
313 0.934966
314 0.934982
315 0.935027
316 0.935046
317 0.935074
318 0.935089
319 0.935169
320 0.935266
321 0.935342
322 0.935391
323 0.935481
324 0.93555
325 0.935595
326 0.935626
327 0.935731
328 0.935797
329 0.935811
330 0.935924
331 0.93594
332 0.93594
333 0.936026
334 0.93605
335 0.936095
336 0.936112
337 0.936131
338 0.936182
339 0.93622
340 0.93623
341 0.93627
342 0.936374
343 0.936432
344 0.936443
345 0.936451
346 0.936503
347 0.936575
348 0.936586
349 0.936616
350 0.936624
351 0.936661
352 0.936672
353 0.936685
354 0.936765
355 0.936851
356 0.936903
357 0.936919
358 0.936919
359 0.936923
360 0.936934
361 0.936968
362 0.936974
363 0.937004
364 0.937047
365 0.937173
366 0.937173
367 0.937244
368 0.93728
369 0.937298
370 0.937309
371 0.937381
372 0.937424
373 0.937438
374 0.937455
375 0.937509
376 0.937638
377 0.937743
378 0.93777
379 0.93785
380 0.937868
381 0.937872
382 0.937915
383 0.937923
384 0.937948
385 0.93799
386 0.938007
387 0.938047
388 0.93805
389 0.938068
390 0.938068
391 0.938095
392 0.938167
393 0.938178
394 0.938182
395 0.938201
396 0.938218
397 0.938227
398 0.938287
399 0.938309
400 0.938412
401 0.938467
402 0.938505
403 0.938517
404 0.938524
405 0.938554
406 0.938565
407 0.93862
408 0.938659
409 0.938679
410 0.938739
411 0.938744
412 0.938784
413 0.938788
414 0.938819
415 0.938841
416 0.938927
417 0.938941
418 0.938967
419 0.939003
420 0.939023
421 0.939067
422 0.939104
423 0.939121
424 0.939195
425 0.939199
426 0.939239
427 0.939294
428 0.939314
429 0.93932
430 0.939381
431 0.939385
432 0.939465
433 0.939535
434 0.939602
435 0.939609
436 0.939649
437 0.939666
438 0.939697
439 0.939724
440 0.93978
441 0.939787
442 0.939787
443 0.93984
444 0.939851
445 0.939851
446 0.939859
447 0.939887
448 0.939941
449 0.940001
450 0.940014
451 0.940092
452 0.940138
453 0.940157
454 0.940157
455 0.940204
456 0.940239
457 0.940266
458 0.94028
459 0.940286
460 0.940297
461 0.940307
462 0.940327
463 0.940332
464 0.940362
465 0.9404
466 0.940413
467 0.940435
468 0.940545
469 0.940606
470 0.940614
471 0.940645
472 0.94065
473 0.940692
474 0.940746
475 0.940816
476 0.94084
477 0.940873
478 0.940934
479 0.940945
480 0.941033
481 0.941066
482 0.941146
483 0.941167
484 0.941182
485 0.941203
486 0.941231
487 0.94125
488 0.941307
489 0.941372
490 0.94138
491 0.941541
492 0.941556
493 0.941573
494 0.941624
495 0.941632
496 0.941642
497 0.941652
498 0.941663
499 0.941702
500 0.941702
501 0.941741
502 0.941798
503 0.941803
504 0.941803
505 0.941806
506 0.941806
507 0.941815
508 0.941815
509 0.941815
510 0.941837
511 0.941837
512 0.941846
513 0.94185
514 0.94185
515 0.941856
516 0.941856
517 0.941867
518 0.941897
519 0.941912
520 0.94193
521 0.942003
522 0.942003
523 0.942031
524 0.942038
525 0.942038
526 0.942071
527 0.942074
528 0.942089
529 0.942149
530 0.942217
531 0.942221
532 0.942224
533 0.942241
534 0.942256
535 0.942256
536 0.942261
537 0.942264
538 0.942279
539 0.942323
540 0.942323
541 0.942327
542 0.942331
543 0.942349
544 0.942349
545 0.942387
546 0.9424
547 0.94241
548 0.942442
549 0.942449
550 0.942456
551 0.942497
552 0.942517
553 0.942521
554 0.942521
555 0.942524
556 0.942537
557 0.94254
558 0.942559
559 0.942563
560 0.942563
561 0.942563
562 0.942605
563 0.942724
564 0.94274
565 0.94274
566 0.94274
567 0.942748
568 0.94277
569 0.942779
570 0.942807
571 0.942807
572 0.942807
573 0.942811
574 0.94284
575 0.942881
576 0.942906
577 0.942916
578 0.942921
579 0.942924
580 0.942928
581 0.942936
582 0.942941
583 0.942953
584 0.942959
585 0.942959
586 0.943028
587 0.943028
588 0.943044
589 0.943044
590 0.943049
591 0.943098
592 0.943108
593 0.943108
594 0.943108
595 0.94312
596 0.94312
597 0.943141
598 0.943154
599 0.943181
600 0.9432
601 0.9432
602 0.943206
603 0.94321
604 0.943268
605 0.943284
606 0.943332
607 0.94334
608 0.943348
609 0.943353
610 0.943392
611 0.943396
612 0.943434
613 0.943438
614 0.943449
615 0.943458
616 0.943468
617 0.943468
618 0.943468
619 0.943512
620 0.943537
621 0.94354
622 0.94355
623 0.94355
624 0.943561
625 0.943561
626 0.943564
627 0.943612
628 0.943612
629 0.943622
630 0.94363
631 0.943635
632 0.943652
633 0.943663
634 0.943671
635 0.943678
636 0.94368
637 0.943705
638 0.943705
639 0.943711
640 0.943711
641 0.943742
642 0.943777
643 0.943783
644 0.943797
645 0.943804
646 0.943814
647 0.943832
648 0.94385
649 0.943866
650 0.943892
651 0.943956
652 0.943964
653 0.943982
654 0.943986
655 0.944024
656 0.944035
657 0.944071
658 0.944077
659 0.944097
660 0.944102
661 0.944102
662 0.944102
663 0.944106
664 0.944111
665 0.944126
666 0.944133
667 0.944133
668 0.944143
669 0.944143
670 0.944143
671 0.944145
672 0.944145
673 0.944149
674 0.944149
675 0.944149
676 0.944187
677 0.944187
678 0.944201
679 0.944204
680 0.944204
681 0.944214
682 0.944232
683 0.944236
684 0.94424
685 0.94424
686 0.94424
687 0.944248
688 0.944248
689 0.944248
690 0.944307
691 0.944311
692 0.944311
693 0.944336
694 0.944354
695 0.944366
696 0.944366
697 0.944415
698 0.944425
699 0.944428
700 0.94444
701 0.94444
702 0.944445
703 0.944471
704 0.944484
705 0.944495
706 0.944495
707 0.944495
708 0.944517
709 0.944565
710 0.944568
711 0.944568
712 0.944577
713 0.944596
714 0.944612
715 0.944622
716 0.944631
717 0.944649
718 0.944653
719 0.944657
720 0.944669
721 0.944691
722 0.944694
723 0.944694
724 0.944694
725 0.944698
726 0.944712
727 0.944721
728 0.944763
729 0.944763
730 0.944767
731 0.944775
732 0.9448
733 0.944809
734 0.944809
735 0.944828
736 0.944861
737 0.94487
738 0.94487
739 0.94487
740 0.944879
741 0.944887
742 0.944897
743 0.944897
744 0.944906
745 0.944922
746 0.944927
747 0.944951
748 0.944978
749 0.944998
750 0.945002
751 0.945014
752 0.945018
753 0.945023
754 0.945026
755 0.945026
756 0.945038
757 0.94506
758 0.94506
759 0.945072
760 0.945076
761 0.945079
762 0.945084
763 0.945087
764 0.945188
765 0.94524
766 0.94524
767 0.945285
768 0.945322
769 0.945322
770 0.945322
771 0.945326
772 0.945331
773 0.945347
774 0.945358
775 0.945358
776 0.945371
777 0.945407
778 0.945411
779 0.945418
780 0.945438
781 0.945438
782 0.945438
783 0.945438
784 0.945446
785 0.94545
786 0.945461
787 0.945467
788 0.945467
789 0.945467
790 0.945467
791 0.945474
792 0.945485
793 0.945514
794 0.945528
795 0.945528
796 0.945539
797 0.945566
798 0.945566
799 0.945566
800 0.945566
801 0.945566
802 0.945585
803 0.945589
804 0.945589
805 0.945589
806 0.945589
807 0.945593
808 0.945614
809 0.945625
810 0.945631
811 0.945648
812 0.945652
813 0.945701
814 0.945714
815 0.945714
816 0.945732
817 0.945744
818 0.945752
819 0.945763
820 0.945794
821 0.945819
822 0.945822
823 0.945822
824 0.945822
825 0.945822
826 0.945822
827 0.945868
828 0.945868
829 0.945883
830 0.945883
831 0.945883
832 0.945927
833 0.945941
834 0.945944
835 0.945944
836 0.945952
837 0.945956
838 0.945956
839 0.945966
840 0.945971
841 0.945975
842 0.945994
843 0.945999
844 0.945999
845 0.946014
846 0.946014
847 0.946014
848 0.946017
849 0.946087
850 0.946087
851 0.946087
852 0.9461
853 0.946103
854 0.946107
855 0.946111
856 0.946116
857 0.946116
858 0.946116
859 0.946119
860 0.946123
861 0.946123
862 0.946123
863 0.946146
864 0.946151
865 0.946159
866 0.946171
867 0.946174
868 0.946182
869 0.946182
870 0.946182
871 0.946182
872 0.946245
873 0.946245
874 0.946245
875 0.946254
876 0.946254
877 0.946259
878 0.946259
879 0.946263
880 0.946278
881 0.946291
882 0.946344
883 0.946344
884 0.946344
885 0.946344
886 0.946359
887 0.946363
888 0.946363
889 0.946363
890 0.946396
891 0.946407
892 0.946411
893 0.946416
894 0.946427
895 0.946431
896 0.946431
897 0.946438
898 0.946438
899 0.946438
900 0.94645
901 0.946456
902 0.946467
903 0.946467
904 0.946467
905 0.946487
906 0.946487
907 0.946491
908 0.946491
909 0.946494
910 0.946494
911 0.946499
912 0.946505
913 0.946508
914 0.946512
915 0.946512
916 0.946518
917 0.946522
918 0.946525
919 0.946546
920 0.946546
921 0.946581
922 0.946581
923 0.946587
924 0.946587
925 0.946587
926 0.946587
927 0.946601
928 0.946661
929 0.946667
930 0.946667
931 0.946667
932 0.946673
933 0.946691
934 0.946695
935 0.946695
936 0.946709
937 0.946712
938 0.946712
939 0.946735
940 0.946749
941 0.946764
942 0.946775
943 0.946779
944 0.946784
945 0.946814
946 0.946818
947 0.94682
948 0.946825
949 0.946831
950 0.946871
951 0.946871
952 0.946875
953 0.946875
954 0.946875
955 0.946879
956 0.946879
957 0.946887
958 0.946887
959 0.946897
960 0.946897
961 0.946906
962 0.946906
963 0.946906
964 0.946911
965 0.946955
966 0.946962
967 0.946966
968 0.946966
969 0.94697
970 0.946974
971 0.946978
972 0.947012
973 0.947032
974 0.947032
975 0.94706
976 0.94706
977 0.947088
978 0.947093
979 0.947093
980 0.947134
981 0.947137
982 0.947137
983 0.947142
984 0.947172
985 0.947188
986 0.947188
987 0.947188
988 0.947194
989 0.947194
990 0.9472
991 0.9472
992 0.947215
993 0.947218
994 0.947236
995 0.947236
996 0.947238
997 0.947238
998 0.947238
999 0.947238
1000 0.947245
1001 0.947248
1002 0.947266
1003 0.94727
1004 0.94727
1005 0.947301
1006 0.947301
1007 0.947306
1008 0.947306
1009 0.947306
1010 0.947306
1011 0.947306
1012 0.947306
1013 0.947309
1014 0.947313
1015 0.947313
1016 0.94733
1017 0.94733
1018 0.94733
1019 0.947334
1020 0.947334
1021 0.947334
1022 0.947334
1023 0.947338
1024 0.947338
1025 0.947343
1026 0.947358
1027 0.94737
1028 0.9474
1029 0.947419
1030 0.947424
1031 0.947449
1032 0.947449
1033 0.947455
1034 0.947455
1035 0.947455
1036 0.947458
1037 0.947467
1038 0.947501
1039 0.947501
1040 0.947501
1041 0.947511
1042 0.947515
1043 0.947515
1044 0.947515
1045 0.947537
1046 0.947541
1047 0.947541
1048 0.947545
1049 0.947551
1050 0.947579
1051 0.947594
1052 0.947607
1053 0.947607
1054 0.947607
1055 0.947628
1056 0.947637
1057 0.947641
1058 0.947654
1059 0.947662
1060 0.947676
1061 0.947676
1062 0.947691
1063 0.947698
1064 0.947698
1065 0.947719
1066 0.947725
1067 0.947725
1068 0.94773
1069 0.947739
1070 0.947749
1071 0.947754
1072 0.947759
1073 0.947767
1074 0.947767
1075 0.947778
1076 0.947799
1077 0.947799
1078 0.947799
1079 0.947815
1080 0.947822
1081 0.947829
1082 0.947829
1083 0.947829
1084 0.947832
1085 0.947832
1086 0.947836
1087 0.947836
1088 0.947836
1089 0.947836
1090 0.947844
1091 0.947844
1092 0.947844
1093 0.947848
1094 0.947851
1095 0.94788
1096 0.947883
1097 0.947883
1098 0.947894
1099 0.947897
1100 0.947911
1101 0.947911
1102 0.947911
1103 0.947933
1104 0.947933
1105 0.947933
1106 0.947933
1107 0.947951
1108 0.947955
1109 0.947972
1110 0.947972
1111 0.947992
1112 0.947992
1113 0.947992
1114 0.947992
1115 0.947992
1116 0.947992
1117 0.947992
1118 0.947992
1119 0.94802
1120 0.94802
1121 0.948041
1122 0.94805
1123 0.94805
1124 0.94806
1125 0.94806
1126 0.94806
1127 0.948082
1128 0.948082
1129 0.948098
1130 0.948108
1131 0.948108
1132 0.948111
1133 0.948138
1134 0.948138
1135 0.948138
1136 0.948138
1137 0.948138
1138 0.94817
1139 0.948174
1140 0.948198
1141 0.948215
1142 0.948219
1143 0.948227
1144 0.948242
1145 0.948242
1146 0.948242
1147 0.948261
1148 0.948261
1149 0.948261
1150 0.948261
1151 0.948261
1152 0.948261
1153 0.948272
1154 0.948296
1155 0.948296
1156 0.9483
1157 0.948303
1158 0.948303
1159 0.948303
1160 0.948303
1161 0.948303
1162 0.948303
1163 0.948303
1164 0.948313
1165 0.948331
1166 0.948331
1167 0.948331
1168 0.948339
1169 0.948339
1170 0.948353
1171 0.948353
1172 0.948356
1173 0.948356
1174 0.948359
1175 0.948359
1176 0.948359
1177 0.948362
1178 0.948362
1179 0.948362
1180 0.948366
1181 0.948366
1182 0.948366
1183 0.94837
1184 0.94837
1185 0.948374
1186 0.948384
1187 0.948384
1188 0.948384
1189 0.948384
1190 0.948384
1191 0.948405
1192 0.948418
1193 0.948428
1194 0.948443
1195 0.948443
1196 0.948443
1197 0.94845
1198 0.94845
1199 0.94845
1200 0.948497
1201 0.948502
1202 0.948502
1203 0.948502
1204 0.94852
1205 0.94852
1206 0.948524
1207 0.948524
1208 0.948528
1209 0.948528
1210 0.948528
1211 0.948553
1212 0.948553
1213 0.948553
1214 0.948553
1215 0.948553
1216 0.948557
1217 0.948557
1218 0.948567
1219 0.948596
1220 0.948599
1221 0.948609
1222 0.948609
1223 0.948632
1224 0.948632
1225 0.948646
1226 0.948646
1227 0.948681
1228 0.948683
1229 0.948736
1230 0.948736
1231 0.948736
1232 0.948736
1233 0.948736
1234 0.948736
1235 0.948736
1236 0.948736
1237 0.948745
1238 0.948787
1239 0.948794
1240 0.948803
1241 0.948822
1242 0.948822
1243 0.948825
1244 0.948825
1245 0.948825
1246 0.94883
1247 0.94883
1248 0.94883
1249 0.94883
1250 0.948833
1251 0.948846
1252 0.94886
1253 0.94886
1254 0.94886
1255 0.948864
1256 0.948864
1257 0.948864
1258 0.948893
1259 0.948903
1260 0.948903
1261 0.948918
1262 0.948918
1263 0.948918
1264 0.948918
1265 0.948952
1266 0.948964
1267 0.948967
1268 0.948967
1269 0.948967
1270 0.948977
1271 0.949008
1272 0.949008
1273 0.949008
1274 0.949038
1275 0.949042
1276 0.949058
1277 0.94908
1278 0.949083
1279 0.949091
1280 0.949091
1281 0.949106
1282 0.949114
1283 0.949132
1284 0.949132
1285 0.949132
1286 0.949164
1287 0.949164
1288 0.949164
1289 0.949164
1290 0.949168
1291 0.949194
1292 0.949194
1293 0.949199
1294 0.949202
1295 0.949202
1296 0.949202
1297 0.949205
1298 0.949226
1299 0.94923
1300 0.949237
1301 0.949237
1302 0.949246
1303 0.949246
1304 0.949246
1305 0.949246
1306 0.949246
1307 0.94925
1308 0.949255
1309 0.949258
1310 0.949297
1311 0.949297
1312 0.949306
1313 0.94931
1314 0.94931
1315 0.949359
1316 0.949378
1317 0.949382
1318 0.949382
1319 0.949382
1320 0.949382
1321 0.949382
1322 0.94939
1323 0.949394
1324 0.949394
1325 0.949394
1326 0.949394
1327 0.949394
1328 0.949401
1329 0.949405
1330 0.949412
1331 0.949412
1332 0.949412
1333 0.949415
1334 0.949435
1335 0.949435
1336 0.949443
1337 0.949443
1338 0.949447
1339 0.949447
1340 0.949447
1341 0.949453
1342 0.94947
1343 0.94947
1344 0.949477
1345 0.949484
1346 0.949484
1347 0.949484
1348 0.949489
1349 0.949489
1350 0.949489
1351 0.949516
1352 0.949516
1353 0.949536
1354 0.949558
1355 0.949558
1356 0.949566
1357 0.949566
1358 0.949566
1359 0.949566
1360 0.949584
1361 0.949584
1362 0.949584
1363 0.949607
1364 0.949607
1365 0.949607
1366 0.94962
1367 0.949634
1368 0.94964
1369 0.94964
1370 0.94964
1371 0.94964
1372 0.949669
1373 0.949669
1374 0.949688
1375 0.949688
1376 0.949688
1377 0.949688
1378 0.949691
1379 0.949697
1380 0.949697
1381 0.949697
1382 0.949697
1383 0.949697
1384 0.9497
1385 0.9497
1386 0.9497
1387 0.9497
1388 0.9497
1389 0.949715
1390 0.949715
1391 0.949715
1392 0.949723
1393 0.949726
1394 0.949734
1395 0.949734
1396 0.949738
1397 0.949738
1398 0.949738
1399 0.949738
1400 0.949746
1401 0.949775
1402 0.949775
1403 0.949775
1404 0.949775
1405 0.949775
1406 0.949777
1407 0.949783
1408 0.949783
1409 0.949801
1410 0.949804
1411 0.949804
1412 0.949808
1413 0.949808
1414 0.949851
1415 0.949851
1416 0.949866
1417 0.94988
1418 0.94988
1419 0.94988
1420 0.94988
1421 0.94988
1422 0.94988
1423 0.94988
1424 0.949884
1425 0.949907
1426 0.949907
1427 0.949907
1428 0.949907
1429 0.949907
1430 0.949907
1431 0.949911
1432 0.94993
1433 0.949942
1434 0.949951
1435 0.949951
1436 0.949951
1437 0.949955
1438 0.949955
1439 0.949955
1440 0.949955
1441 0.949955
1442 0.949955
1443 0.949955
1444 0.949955
1445 0.949959
1446 0.949963
1447 0.949993
1448 0.949997
1449 0.949997
1450 0.950012
1451 0.950034
1452 0.950034
1453 0.950034
1454 0.950045
1455 0.950045
1456 0.950045
1457 0.950049
1458 0.950057
1459 0.950057
1460 0.950057
1461 0.950057
1462 0.950078
1463 0.950104
1464 0.950104
1465 0.950124
1466 0.950124
1467 0.950143
1468 0.950168
1469 0.950168
1470 0.950168
1471 0.950168
1472 0.950168
1473 0.950168
1474 0.950168
1475 0.950168
1476 0.950183
1477 0.950191
1478 0.950225
1479 0.950229
1480 0.950244
1481 0.950244
1482 0.950244
1483 0.950248
1484 0.950248
1485 0.950248
1486 0.950248
1487 0.950248
1488 0.950248
1489 0.950263
1490 0.950263
1491 0.95028
1492 0.950301
1493 0.95031
1494 0.95031
1495 0.95031
1496 0.950316
1497 0.950316
1498 0.950342
1499 0.950377
1500 0.950377
1501 0.950377
1502 0.950377
1503 0.950377
1504 0.950377
1505 0.950377
1506 0.950377
1507 0.950388
1508 0.950405
1509 0.950405
1510 0.95041
1511 0.950439
1512 0.950439
1513 0.950439
1514 0.950439
1515 0.950439
1516 0.950443
1517 0.950449
1518 0.950453
1519 0.950469
1520 0.950469
1521 0.950469
1522 0.950469
1523 0.950469
1524 0.950469
1525 0.950493
1526 0.950493
1527 0.950499
1528 0.950499
1529 0.950499
1530 0.950514
1531 0.950514
1532 0.950517
1533 0.95052
1534 0.95052
1535 0.95052
1536 0.950529
1537 0.950529
1538 0.950529
1539 0.950529
1540 0.950532
1541 0.950532
1542 0.950532
1543 0.950532
1544 0.950535
1545 0.950535
1546 0.950535
1547 0.950539
1548 0.950543
1549 0.950564
1550 0.950568
1551 0.950571
1552 0.950578
1553 0.950604
1554 0.950604
1555 0.950618
1556 0.950618
1557 0.950629
1558 0.950629
1559 0.950629
1560 0.950629
1561 0.950629
1562 0.950629
1563 0.950638
1564 0.950642
1565 0.950642
1566 0.950642
1567 0.950642
1568 0.950642
1569 0.950652
1570 0.950685
1571 0.950685
1572 0.950708
1573 0.950712
1574 0.950712
1575 0.950712
1576 0.950712
1577 0.950716
1578 0.950725
1579 0.950725
1580 0.950725
1581 0.950725
1582 0.950725
1583 0.950725
1584 0.950738
1585 0.950738
1586 0.950738
1587 0.950756
1588 0.950756
1589 0.950756
1590 0.950756
1591 0.950756
1592 0.950756
1593 0.95076
1594 0.950776
1595 0.950782
1596 0.950782
1597 0.950782
1598 0.950787
1599 0.950818
1600 0.950818
1601 0.950818
1602 0.950829
1603 0.950837
1604 0.950851
1605 0.950851
1606 0.950851
1607 0.950879
1608 0.950879
1609 0.950879
1610 0.950915
1611 0.950919
1612 0.950919
1613 0.950936
1614 0.950939
1615 0.950939
1616 0.950939
1617 0.950946
1618 0.950971
1619 0.950971
1620 0.950971
1621 0.950971
1622 0.950971
1623 0.950971
1624 0.950988
1625 0.950992
1626 0.950996
1627 0.950996
1628 0.951011
1629 0.951011
1630 0.951011
1631 0.951015
1632 0.951018
1633 0.95103
1634 0.95103
1635 0.95103
1636 0.951039
1637 0.951044
1638 0.951046
1639 0.951053
1640 0.951056
1641 0.951058
1642 0.951058
1643 0.951058
1644 0.951058
1645 0.951099
1646 0.951099
1647 0.951124
1648 0.951128
1649 0.951128
1650 0.951136
1651 0.951136
1652 0.95114
1653 0.95114
1654 0.951146
1655 0.951146
1656 0.951146
1657 0.951163
1658 0.951163
1659 0.951163
1660 0.951163
1661 0.951163
1662 0.951163
1663 0.951167
1664 0.951173
1665 0.951173
1666 0.951176
1667 0.951176
1668 0.951176
1669 0.951176
1670 0.9512
1671 0.9512
1672 0.9512
1673 0.951204
1674 0.951204
1675 0.951218
1676 0.951218
1677 0.951218
1678 0.951222
1679 0.951222
1680 0.951226
1681 0.951232
1682 0.951232
1683 0.951245
1684 0.951245
1685 0.95125
1686 0.95125
1687 0.95125
1688 0.95125
1689 0.95125
1690 0.95125
1691 0.95125
1692 0.95125
1693 0.95125
1694 0.95125
1695 0.95125
1696 0.95125
1697 0.95125
1698 0.951262
1699 0.951262
1700 0.951269
1701 0.951269
1702 0.951269
1703 0.951269
1704 0.951269
1705 0.951269
1706 0.951269
1707 0.951269
1708 0.951269
1709 0.951269
1710 0.951269
1711 0.951269
1712 0.951269
1713 0.951273
1714 0.951273
1715 0.951275
1716 0.951282
1717 0.951282
1718 0.951327
1719 0.95134
1720 0.95134
1721 0.95134
1722 0.95137
1723 0.951383
1724 0.951383
1725 0.95139
1726 0.951398
1727 0.951398
1728 0.951401
1729 0.951421
1730 0.951421
1731 0.951421
1732 0.951421
1733 0.951421
1734 0.951424
1735 0.951424
1736 0.951427
1737 0.951427
1738 0.951427
1739 0.951427
1740 0.951427
1741 0.951427
1742 0.951427
1743 0.951433
1744 0.951433
1745 0.951439
1746 0.951439
1747 0.951439
1748 0.951439
1749 0.951443
1750 0.951443
1751 0.951456
1752 0.951475
1753 0.951482
1754 0.951528
1755 0.951528
1756 0.951528
1757 0.951528
1758 0.951528
1759 0.951528
1760 0.951528
1761 0.951528
1762 0.951528
1763 0.951528
1764 0.951528
1765 0.951528
1766 0.951528
1767 0.951533
1768 0.951533
1769 0.951533
1770 0.951533
1771 0.951533
1772 0.951552
1773 0.951555
1774 0.951569
1775 0.951569
1776 0.951569
1777 0.951573
1778 0.951573
1779 0.951607
1780 0.951609
1781 0.951609
1782 0.951623
1783 0.951623
1784 0.951623
1785 0.951654
1786 0.951658
1787 0.951664
1788 0.951664
1789 0.951666
1790 0.951666
1791 0.951666
1792 0.951666
1793 0.951676
1794 0.951676
1795 0.951676
1796 0.951687
1797 0.951687
1798 0.951687
1799 0.951687
1800 0.951687
1801 0.951687
1802 0.951687
1803 0.951687
1804 0.951699
1805 0.951704
1806 0.951736
1807 0.951736
1808 0.951736
1809 0.951736
1810 0.951745
1811 0.951745
1812 0.95175
1813 0.951776
1814 0.951776
1815 0.951819
1816 0.951819
1817 0.951819
1818 0.951819
1819 0.951819
1820 0.951819
1821 0.951819
1822 0.951837
1823 0.951837
1824 0.951837
1825 0.951842
1826 0.951845
1827 0.951883
1828 0.951901
1829 0.951901
1830 0.951905
1831 0.951905
1832 0.951905
1833 0.951905
1834 0.951905
1835 0.951909
1836 0.951946
1837 0.951949
1838 0.951997
1839 0.952
1840 0.952
1841 0.952016
1842 0.952016
1843 0.952016
1844 0.952022
1845 0.952026
1846 0.952026
1847 0.952026
1848 0.952029
1849 0.952032
1850 0.952035
1851 0.952052
1852 0.95208
1853 0.95208
1854 0.952102
1855 0.952102
1856 0.952114
1857 0.952114
1858 0.952121
1859 0.952121
1860 0.952121
1861 0.952121
1862 0.952121
1863 0.952121
1864 0.952133
1865 0.952136
1866 0.952136
1867 0.952136
1868 0.952147
1869 0.952147
1870 0.952147
1871 0.952147
1872 0.952152
1873 0.952152
1874 0.952152
1875 0.95216
1876 0.952163
1877 0.952163
1878 0.952163
1879 0.952182
1880 0.952182
1881 0.952182
1882 0.952182
1883 0.952242
1884 0.952242
1885 0.952242
1886 0.952242
1887 0.952242
1888 0.952242
1889 0.952242
1890 0.952242
1891 0.952242
1892 0.952242
1893 0.952242
1894 0.952242
1895 0.952242
1896 0.952251
1897 0.952251
1898 0.952251
1899 0.952262
1900 0.952262
1901 0.952262
1902 0.952262
1903 0.952262
1904 0.952262
1905 0.952262
1906 0.952266
1907 0.952283
1908 0.952298
1909 0.952298
1910 0.952298
1911 0.952298
1912 0.952298
1913 0.952307
1914 0.952307
1915 0.952314
1916 0.952323
1917 0.952335
1918 0.952337
1919 0.952337
1920 0.952337
1921 0.952337
1922 0.952337
1923 0.952337
1924 0.952337
1925 0.952341
1926 0.952341
1927 0.952341
1928 0.952341
1929 0.952345
1930 0.952345
1931 0.952354
1932 0.952363
1933 0.952366
1934 0.952366
1935 0.952369
1936 0.952369
1937 0.952369
1938 0.952373
1939 0.952373
1940 0.952391
1941 0.952401
1942 0.952401
1943 0.952401
1944 0.952404
1945 0.952437
1946 0.952437
1947 0.952437
1948 0.952437
1949 0.952437
1950 0.952453
1951 0.952456
1952 0.952459
1953 0.952459
1954 0.952459
1955 0.952459
1956 0.952459
1957 0.952459
1958 0.952459
1959 0.952462
1960 0.952465
1961 0.952465
1962 0.952478
1963 0.952481
1964 0.952481
1965 0.952481
1966 0.952481
1967 0.952484
1968 0.95249
1969 0.952507
1970 0.952507
1971 0.952507
1972 0.952507
1973 0.952507
1974 0.952507
1975 0.952507
1976 0.952507
1977 0.95251
1978 0.95251
1979 0.952521
1980 0.952521
1981 0.952532
1982 0.952541
1983 0.952553
1984 0.952553
1985 0.952553
1986 0.952553
1987 0.952553
1988 0.952553
1989 0.952577
1990 0.952589
1991 0.952589
1992 0.952589
1993 0.952592
1994 0.952592
1995 0.952592
1996 0.952592
1997 0.952592
1998 0.952608
1999 0.952608
2000 0.952628
2001 0.952628
2002 0.952628
2003 0.95263
2004 0.952633
2005 0.952633
2006 0.952636
2007 0.952639
2008 0.952639
2009 0.952639
2010 0.952644
2011 0.952644
2012 0.952647
2013 0.952647
2014 0.952647
2015 0.952647
2016 0.952647
2017 0.952654
2018 0.952678
2019 0.952678
2020 0.952719
2021 0.952726
2022 0.952729
2023 0.952729
2024 0.952732
2025 0.952732
2026 0.952732
2027 0.952732
2028 0.952739
2029 0.952739
2030 0.952739
2031 0.952739
2032 0.952739
2033 0.952749
2034 0.952753
2035 0.952753
2036 0.952753
2037 0.952761
2038 0.952789
2039 0.952789
2040 0.952789
2041 0.952789
2042 0.952789
2043 0.952789
2044 0.952789
2045 0.952802
2046 0.952802
2047 0.952802
2048 0.952806
2049 0.952806
2050 0.952806
2051 0.952815
2052 0.95284
2053 0.95284
2054 0.952848
2055 0.952848
2056 0.952854
2057 0.952854
2058 0.952854
2059 0.952854
2060 0.952864
2061 0.95288
2062 0.95288
2063 0.95288
2064 0.952888
2065 0.952891
2066 0.952891
2067 0.952891
2068 0.952891
2069 0.952891
2070 0.952891
2071 0.952891
2072 0.952898
2073 0.952904
2074 0.952904
2075 0.952904
2076 0.952908
2077 0.95291
2078 0.95291
2079 0.95291
2080 0.95291
2081 0.952919
2082 0.952951
2083 0.952951
2084 0.952951
2085 0.952951
2086 0.952951
2087 0.952955
2088 0.952955
2089 0.952955
2090 0.952955
2091 0.952963
2092 0.952963
2093 0.952963
2094 0.952963
2095 0.952963
2096 0.952963
2097 0.952982
2098 0.952986
2099 0.952986
2100 0.952986
2101 0.952986
2102 0.952986
2103 0.952991
2104 0.953007
2105 0.953007
2106 0.953007
2107 0.953007
2108 0.953007
2109 0.953007
2110 0.953007
2111 0.953007
2112 0.95301
2113 0.953018
2114 0.953018
2115 0.953018
2116 0.953018
2117 0.953018
2118 0.953028
2119 0.953028
2120 0.953028
2121 0.953028
2122 0.953031
2123 0.953031
2124 0.953031
2125 0.953035
2126 0.953035
2127 0.953035
2128 0.953035
2129 0.953035
2130 0.953035
2131 0.953035
2132 0.953035
2133 0.953035
2134 0.953047
2135 0.953047
2136 0.953055
2137 0.953055
2138 0.953055
2139 0.953074
2140 0.953074
2141 0.953074
2142 0.953074
2143 0.953074
2144 0.953074
2145 0.953077
2146 0.953077
2147 0.953077
2148 0.953081
2149 0.953084
2150 0.953084
2151 0.953084
2152 0.953084
2153 0.953097
2154 0.953097
2155 0.953107
2156 0.953111
2157 0.953111
2158 0.953111
2159 0.953113
2160 0.953113
2161 0.953113
2162 0.953116
2163 0.953116
2164 0.953116
2165 0.953116
2166 0.953116
2167 0.953141
2168 0.953155
2169 0.953155
2170 0.953155
2171 0.953171
2172 0.953171
2173 0.953171
2174 0.953171
2175 0.95322
2176 0.95322
2177 0.953224
2178 0.953228
2179 0.953228
2180 0.953236
2181 0.953238
2182 0.953238
2183 0.953238
2184 0.953252
2185 0.953252
2186 0.953256
2187 0.953256
2188 0.95326
2189 0.95326
2190 0.95326
2191 0.953269
2192 0.953269
2193 0.953272
2194 0.953291
2195 0.953295
2196 0.953305
2197 0.953321
2198 0.953321
2199 0.953331
2200 0.953331
2201 0.953331
2202 0.953331
2203 0.953331
2204 0.953331
2205 0.953331
2206 0.953337
2207 0.953341
2208 0.953341
2209 0.953341
2210 0.953345
2211 0.953345
2212 0.953345
2213 0.953345
2214 0.953345
2215 0.953352
2216 0.953352
2217 0.953355
2218 0.953368
2219 0.953368
2220 0.953368
2221 0.953368
2222 0.953368
2223 0.953371
2224 0.953371
2225 0.953371
2226 0.953371
2227 0.953371
2228 0.953371
2229 0.953371
2230 0.953374
2231 0.953374
2232 0.953399
2233 0.953399
2234 0.953399
2235 0.953399
2236 0.953399
2237 0.953399
2238 0.953399
2239 0.953409
2240 0.953409
2241 0.953409
2242 0.953416
2243 0.953429
2244 0.953429
2245 0.953433
2246 0.953433
2247 0.953433
2248 0.953443
2249 0.953443
2250 0.953443
2251 0.953443
2252 0.953448
2253 0.95346
2254 0.95346
2255 0.95346
2256 0.95346
2257 0.953472
2258 0.953472
2259 0.953472
2260 0.953472
2261 0.953481
2262 0.953481
2263 0.953481
2264 0.953481
2265 0.953481
2266 0.953481
2267 0.953481
2268 0.953481
2269 0.953484
2270 0.953484
2271 0.953487
2272 0.953487
2273 0.953487
2274 0.953487
2275 0.953496
2276 0.953513
2277 0.953517
2278 0.95352
2279 0.95352
2280 0.95352
2281 0.953541
2282 0.953546
2283 0.953549
2284 0.953549
2285 0.953557
2286 0.953557
2287 0.953566
2288 0.953566
2289 0.953566
2290 0.953566
2291 0.953566
2292 0.953566
2293 0.953586
2294 0.953586
2295 0.953586
2296 0.953586
2297 0.953586
2298 0.953586
2299 0.953586
2300 0.953586
2301 0.95361
2302 0.953625
2303 0.953625
2304 0.953625
2305 0.953625
2306 0.953629
2307 0.953634
2308 0.953634
2309 0.953634
2310 0.953641
2311 0.953657
2312 0.953657
2313 0.953657
2314 0.953657
2315 0.953674
2316 0.953677
2317 0.953677
2318 0.953679
2319 0.953695
2320 0.953695
2321 0.953695
2322 0.953699
2323 0.953699
2324 0.953717
2325 0.953717
2326 0.953723
2327 0.953723
2328 0.953723
2329 0.953723
2330 0.953723
2331 0.95373
2332 0.953738
2333 0.953738
2334 0.953742
2335 0.953742
2336 0.953742
2337 0.953755
2338 0.953755
2339 0.953755
2340 0.953755
2341 0.953755
2342 0.953755
2343 0.95379
2344 0.95379
2345 0.95379
2346 0.953793
2347 0.9538
2348 0.9538
2349 0.9538
2350 0.953813
2351 0.953813
2352 0.953823
2353 0.953823
2354 0.953823
2355 0.953823
2356 0.953823
2357 0.953842
2358 0.953842
2359 0.95386
2360 0.95386
2361 0.95386
2362 0.953873
2363 0.953877
2364 0.953877
2365 0.953877
2366 0.953877
2367 0.953877
2368 0.953877
2369 0.953877
2370 0.953877
2371 0.953881
2372 0.953881
2373 0.953888
2374 0.953888
2375 0.953888
2376 0.953888
2377 0.953888
2378 0.953888
2379 0.953903
2380 0.953907
2381 0.953907
2382 0.953907
2383 0.953907
2384 0.953907
2385 0.953912
2386 0.953912
2387 0.953923
2388 0.953934
2389 0.953934
2390 0.953949
2391 0.953949
2392 0.953949
2393 0.953949
2394 0.953949
2395 0.953949
2396 0.953949
2397 0.953949
2398 0.953953
2399 0.953953
2400 0.953953
2401 0.953976
2402 0.953976
2403 0.953976
2404 0.953976
2405 0.953976
2406 0.953976
2407 0.95398
2408 0.953983
2409 0.953983
2410 0.953986
2411 0.953986
2412 0.953986
2413 0.953986
2414 0.953998
2415 0.954043
2416 0.954043
2417 0.954043
2418 0.954043
2419 0.954059
2420 0.954063
2421 0.954063
2422 0.954063
2423 0.954069
2424 0.954069
2425 0.954069
2426 0.954069
2427 0.954083
2428 0.954083
2429 0.954083
2430 0.954086
2431 0.954098
2432 0.954098
2433 0.954107
2434 0.954107
2435 0.95411
2436 0.95411
2437 0.954114
2438 0.954114
2439 0.954114
2440 0.954127
2441 0.954139
2442 0.954139
2443 0.954139
2444 0.954139
2445 0.954139
2446 0.954139
2447 0.954143
2448 0.954143
2449 0.954143
2450 0.954143
2451 0.954152
2452 0.954166
2453 0.954174
2454 0.954174
2455 0.9542
2456 0.9542
2457 0.9542
2458 0.954203
2459 0.954206
2460 0.954209
2461 0.954224
2462 0.954224
2463 0.954224
2464 0.954228
2465 0.954231
2466 0.954231
2467 0.954231
2468 0.954231
2469 0.954231
2470 0.954231
2471 0.954231
2472 0.954231
2473 0.954234
2474 0.954234
2475 0.954238
2476 0.954238
2477 0.954238
2478 0.954241
2479 0.954253
2480 0.954291
2481 0.954305
2482 0.95432
2483 0.95432
2484 0.95432
2485 0.95432
2486 0.95433
2487 0.95433
2488 0.95433
2489 0.95433
2490 0.95433
2491 0.95433
2492 0.95433
2493 0.95433
2494 0.954334
2495 0.954334
2496 0.954334
2497 0.954334
2498 0.954334
2499 0.954334
2500 0.954334
2501 0.954339
2502 0.954342
2503 0.954342
2504 0.954342
2505 0.954342
2506 0.954349
2507 0.954349
2508 0.954349
2509 0.954349
2510 0.954349
2511 0.954349
2512 0.954349
2513 0.954349
2514 0.954354
2515 0.954358
2516 0.954358
2517 0.954358
2518 0.954358
2519 0.954367
2520 0.954367
2521 0.954367
2522 0.954367
2523 0.954367
2524 0.954367
2525 0.954374
2526 0.954374
2527 0.954374
2528 0.954378
2529 0.954381
2530 0.954381
2531 0.954381
2532 0.954384
2533 0.954384
2534 0.954384
2535 0.954384
2536 0.954384
2537 0.954384
2538 0.954389
2539 0.954389
2540 0.954389
2541 0.954389
2542 0.954389
2543 0.954389
2544 0.954389
2545 0.954389
2546 0.954389
2547 0.954389
2548 0.954389
2549 0.954392
2550 0.954392
2551 0.954392
2552 0.954392
2553 0.954392
2554 0.954392
2555 0.954436
2556 0.954436
2557 0.954436
2558 0.954439
2559 0.954448
2560 0.95445
2561 0.954453
2562 0.954453
2563 0.954453
2564 0.95448
2565 0.95448
2566 0.95448
2567 0.95448
2568 0.95448
2569 0.95448
2570 0.95448
2571 0.95448
2572 0.95448
2573 0.954486
2574 0.954486
2575 0.954486
2576 0.954486
2577 0.954486
2578 0.954486
2579 0.954486
2580 0.954486
2581 0.954486
2582 0.954486
2583 0.954486
2584 0.954489
2585 0.954489
2586 0.954489
2587 0.954489
2588 0.954489
2589 0.954489
2590 0.954498
2591 0.954498
2592 0.954498
2593 0.954522
2594 0.954522
2595 0.954522
2596 0.954525
2597 0.954529
2598 0.954529
2599 0.954533
2600 0.954533
2601 0.954533
2602 0.954533
2603 0.954533
2604 0.954533
2605 0.954553
2606 0.954553
2607 0.954553
2608 0.954553
2609 0.954563
2610 0.954563
2611 0.954567
2612 0.954567
2613 0.954567
2614 0.954567
2615 0.954567
2616 0.954567
2617 0.954576
2618 0.954576
2619 0.954578
2620 0.954578
2621 0.954582
2622 0.954582
2623 0.954582
2624 0.954582
2625 0.954582
2626 0.954582
2627 0.954582
2628 0.954582
2629 0.954582
2630 0.954582
2631 0.954582
2632 0.954582
2633 0.954582
2634 0.954582
2635 0.954594
2636 0.954597
2637 0.954626
2638 0.954629
2639 0.954629
2640 0.954629
2641 0.954629
2642 0.954632
2643 0.954634
2644 0.954636
2645 0.954643
2646 0.954643
2647 0.954643
2648 0.954646
2649 0.954646
2650 0.954646
2651 0.954646
2652 0.954646
2653 0.954646
2654 0.954646
2655 0.954646
2656 0.954646
2657 0.954646
2658 0.954651
2659 0.954651
2660 0.954651
2661 0.954651
2662 0.954651
2663 0.954651
2664 0.954651
2665 0.954651
2666 0.954651
2667 0.954651
2668 0.954651
2669 0.954651
2670 0.954651
2671 0.954656
2672 0.954661
2673 0.954661
2674 0.954664
2675 0.954664
2676 0.954664
2677 0.954664
2678 0.954664
2679 0.954664
2680 0.95467
2681 0.95467
2682 0.95467
2683 0.95467
2684 0.95467
2685 0.95467
2686 0.954673
2687 0.954673
2688 0.954673
2689 0.95468
2690 0.95468
2691 0.95468
2692 0.95468
2693 0.95468
2694 0.95468
2695 0.95468
2696 0.95468
2697 0.95468
2698 0.95468
2699 0.95468
2700 0.95468
2701 0.95468
2702 0.95468
2703 0.95468
2704 0.95468
2705 0.95468
2706 0.954696
2707 0.954696
2708 0.954699
2709 0.954699
2710 0.954699
2711 0.954705
2712 0.954705
2713 0.954705
2714 0.954705
2715 0.954705
2716 0.954705
2717 0.954705
2718 0.954708
2719 0.954708
2720 0.954708
2721 0.954708
2722 0.954708
2723 0.95471
2724 0.95471
2725 0.954734
2726 0.954737
2727 0.954737
2728 0.954737
2729 0.954737
2730 0.954737
2731 0.954737
2732 0.954737
2733 0.954737
2734 0.954737
2735 0.954737
2736 0.954739
2737 0.954739
2738 0.954739
2739 0.954739
2740 0.954739
2741 0.954739
2742 0.954739
2743 0.954739
2744 0.954739
2745 0.954739
2746 0.954739
2747 0.954742
2748 0.954742
2749 0.954742
2750 0.954742
2751 0.954742
2752 0.954742
2753 0.954742
2754 0.954742
2755 0.954742
2756 0.954742
2757 0.954745
2758 0.954748
2759 0.954748
2760 0.954748
2761 0.954753
2762 0.954753
2763 0.954753
2764 0.954753
2765 0.954753
2766 0.954756
2767 0.954759
2768 0.954759
2769 0.954759
2770 0.954759
2771 0.954759
2772 0.954759
2773 0.954759
2774 0.954759
2775 0.954759
2776 0.954759
2777 0.954759
2778 0.954768
2779 0.954768
2780 0.954772
2781 0.954772
2782 0.954777
2783 0.95478
2784 0.95478
2785 0.954783
2786 0.954783
2787 0.954783
2788 0.954783
2789 0.954783
2790 0.954797
2791 0.954807
2792 0.954807
2793 0.954807
2794 0.954807
2795 0.954823
2796 0.954823
2797 0.954829
2798 0.954829
2799 0.954838
2800 0.954848
2801 0.954848
2802 0.954848
2803 0.954848
2804 0.954848
2805 0.954852
2806 0.954852
2807 0.954852
2808 0.954852
2809 0.954852
2810 0.954852
2811 0.954852
2812 0.954852
2813 0.954852
2814 0.954852
2815 0.954852
2816 0.954852
2817 0.954852
2818 0.954852
2819 0.954852
2820 0.954852
2821 0.954852
2822 0.954852
2823 0.954852
2824 0.954852
2825 0.954852
2826 0.954852
2827 0.954852
2828 0.954852
2829 0.954852
2830 0.954856
2831 0.954856
2832 0.954856
2833 0.954856
2834 0.954856
2835 0.954856
2836 0.954868
2837 0.954868
2838 0.954868
2839 0.954868
2840 0.954868
2841 0.954868
2842 0.954868
2843 0.954868
2844 0.954868
2845 0.954868
2846 0.954868
2847 0.954868
2848 0.954868
2849 0.954868
2850 0.954868
2851 0.954868
2852 0.954868
2853 0.954868
2854 0.954868
2855 0.954871
2856 0.954871
2857 0.954875
2858 0.954875
2859 0.954875
2860 0.954875
2861 0.954875
2862 0.954875
2863 0.954875
2864 0.954875
2865 0.954875
2866 0.954875
2867 0.954875
2868 0.954875
2869 0.954875
2870 0.954875
2871 0.954877
2872 0.95488
2873 0.95488
2874 0.95488
2875 0.95488
2876 0.95488
2877 0.95488
2878 0.954883
2879 0.954883
2880 0.954897
2881 0.954897
2882 0.954897
2883 0.954897
2884 0.954917
2885 0.954917
2886 0.954917
2887 0.954917
2888 0.954917
2889 0.954917
2890 0.954917
2891 0.954917
2892 0.954917
2893 0.954917
2894 0.954917
2895 0.954917
2896 0.954917
2897 0.954917
2898 0.954917
2899 0.954917
2900 0.954917
2901 0.95492
2902 0.95492
2903 0.954935
2904 0.954935
2905 0.954935
2906 0.954935
2907 0.954935
2908 0.954935
2909 0.95494
2910 0.95494
2911 0.95494
2912 0.95494
2913 0.95494
2914 0.95494
2915 0.95494
2916 0.95494
2917 0.95494
2918 0.95494
2919 0.954947
2920 0.954947
2921 0.95495
2922 0.95495
2923 0.95495
2924 0.95495
2925 0.95495
2926 0.95495
2927 0.95495
2928 0.95495
2929 0.95495
2930 0.95495
2931 0.954956
2932 0.954956
2933 0.954956
2934 0.954956
2935 0.95498
2936 0.95498
2937 0.95498
2938 0.95498
2939 0.95498
2940 0.95498
2941 0.95498
2942 0.95498
2943 0.954987
2944 0.954987
2945 0.954987
2946 0.954987
2947 0.954987
2948 0.954987
2949 0.954987
2950 0.954987
2951 0.954987
2952 0.954987
2953 0.954987
2954 0.954987
2955 0.954987
2956 0.954987
2957 0.954987
2958 0.954987
2959 0.954987
2960 0.954987
2961 0.954987
2962 0.954987
2963 0.954997
2964 0.954997
2965 0.955003
2966 0.955003
2967 0.955003
2968 0.955003
2969 0.955007
2970 0.955007
2971 0.955007
2972 0.955007
2973 0.955007
2974 0.955007
2975 0.955007
2976 0.955007
2977 0.955007
2978 0.955007
2979 0.95501
2980 0.95501
2981 0.955017
2982 0.955017
2983 0.955017
2984 0.955017
2985 0.955017
2986 0.955017
2987 0.955017
2988 0.955017
2989 0.955017
2990 0.955017
2991 0.955017
2992 0.955017
2993 0.955017
2994 0.955017
2995 0.955017
2996 0.955031
2997 0.955034
2998 0.955034
2999 0.955034
3000 0.955034
3001 0.955037
3002 0.955037
3003 0.955037
3004 0.955037
3005 0.955037
3006 0.955041
3007 0.955041
3008 0.955041
3009 0.955041
3010 0.955041
3011 0.955048
3012 0.955048
3013 0.955051
3014 0.955055
3015 0.955055
3016 0.955055
3017 0.955055
3018 0.955057
3019 0.955057
3020 0.955057
3021 0.955057
3022 0.955057
3023 0.955084
3024 0.955084
3025 0.955084
3026 0.955084
3027 0.955084
3028 0.955084
3029 0.955087
3030 0.955087
3031 0.955087
3032 0.955087
3033 0.955087
3034 0.955087
3035 0.955087
3036 0.955087
3037 0.955087
3038 0.955087
3039 0.955087
3040 0.955101
3041 0.955101
3042 0.955101
3043 0.955105
3044 0.955123
3045 0.955123
3046 0.955123
3047 0.955123
3048 0.955123
3049 0.955123
3050 0.955137
3051 0.955137
3052 0.955141
3053 0.955141
3054 0.955141
3055 0.955141
3056 0.95515
3057 0.95515
3058 0.95515
3059 0.95515
3060 0.95515
3061 0.955153
3062 0.955153
3063 0.955153
3064 0.955153
3065 0.955159
3066 0.955159
3067 0.955159
3068 0.955159
3069 0.955165
3070 0.955165
3071 0.955165
3072 0.955165
3073 0.955165
3074 0.955165
3075 0.955165
3076 0.955165
3077 0.955165
3078 0.955165
3079 0.955165
3080 0.955165
3081 0.955165
3082 0.955165
3083 0.955196
3084 0.955199
3085 0.955199
3086 0.955205
3087 0.955205
3088 0.955205
3089 0.955219
3090 0.955219
3091 0.955219
3092 0.955219
3093 0.955221
3094 0.955221
3095 0.955221
3096 0.955221
3097 0.955236
3098 0.955239
3099 0.955239
3100 0.955239
3101 0.955239
3102 0.955239
3103 0.955239
3104 0.955239
3105 0.955239
3106 0.955239
3107 0.955242
3108 0.955242
3109 0.955242
3110 0.955253
3111 0.955253
3112 0.955253
3113 0.955257
3114 0.955257
3115 0.955257
3116 0.955265
3117 0.955265
3118 0.955265
3119 0.955265
3120 0.955265
3121 0.955265
3122 0.955293
3123 0.955299
3124 0.955299
3125 0.955318
3126 0.955318
3127 0.955318
3128 0.955318
3129 0.955318
3130 0.955318
3131 0.955333
3132 0.955333
3133 0.955333
3134 0.955333
3135 0.955333
3136 0.955333
3137 0.955333
3138 0.955333
3139 0.955333
3140 0.955357
3141 0.955357
3142 0.955357
3143 0.955357
3144 0.95536
3145 0.955371
3146 0.955371
3147 0.955375
3148 0.955375
3149 0.955375
3150 0.955375
3151 0.955375
3152 0.95538
3153 0.95538
3154 0.95538
3155 0.95538
3156 0.95538
3157 0.95538
3158 0.95538
3159 0.95538
3160 0.95538
3161 0.95538
3162 0.95538
3163 0.95538
3164 0.955387
3165 0.955387
3166 0.955387
3167 0.955387
3168 0.955387
3169 0.955387
3170 0.955396
3171 0.955396
3172 0.955396
3173 0.955399
3174 0.955399
3175 0.955399
3176 0.955399
3177 0.955402
3178 0.955402
3179 0.955402
3180 0.955402
3181 0.955402
3182 0.955416
3183 0.955416
3184 0.955416
3185 0.955416
3186 0.955416
3187 0.955416
3188 0.955416
3189 0.955422
3190 0.955422
3191 0.955422
3192 0.955422
3193 0.955447
3194 0.955447
3195 0.955447
3196 0.955447
3197 0.955447
3198 0.955447
3199 0.955447
3200 0.955447
3201 0.95548
3202 0.955483
3203 0.955483
3204 0.955483
3205 0.955489
3206 0.955489
3207 0.955496
3208 0.955496
3209 0.955496
3210 0.955496
3211 0.955496
3212 0.95551
3213 0.95551
3214 0.95551
3215 0.95551
3216 0.95551
3217 0.95551
3218 0.955512
3219 0.955512
3220 0.955512
3221 0.955512
3222 0.955512
3223 0.955515
3224 0.955515
3225 0.955519
3226 0.955519
3227 0.955519
3228 0.955525
3229 0.955525
3230 0.955525
3231 0.955531
3232 0.955558
3233 0.955558
3234 0.955558
3235 0.955558
3236 0.955558
3237 0.955565
3238 0.95557
3239 0.95557
3240 0.95557
3241 0.955574
3242 0.955574
3243 0.955582
3244 0.955582
3245 0.955582
3246 0.955582
3247 0.955599
3248 0.955599
3249 0.955619
3250 0.955619
3251 0.955619
3252 0.955619
3253 0.955619
3254 0.955619
3255 0.955652
3256 0.955652
3257 0.955652
3258 0.955663
3259 0.955663
3260 0.955663
3261 0.955663
3262 0.955663
3263 0.955667
3264 0.955667
3265 0.955667
3266 0.955667
3267 0.955667
3268 0.955667
3269 0.955667
3270 0.955667
3271 0.955702
3272 0.955708
3273 0.955708
3274 0.955708
3275 0.955708
3276 0.955708
3277 0.955708
3278 0.955719
3279 0.955728
3280 0.955728
3281 0.955728
3282 0.955762
3283 0.955762
3284 0.955762
3285 0.955762
3286 0.955762
3287 0.955762
3288 0.955762
3289 0.955762
3290 0.955762
3291 0.955768
3292 0.955768
3293 0.955768
3294 0.955768
3295 0.955768
3296 0.955768
3297 0.955779
3298 0.9558
3299 0.9558
3300 0.955807
3301 0.955819
3302 0.955819
3303 0.955819
3304 0.955819
3305 0.955819
3306 0.955824
3307 0.955824
3308 0.955824
3309 0.955824
3310 0.955824
3311 0.955824
3312 0.955824
3313 0.955824
3314 0.955824
3315 0.955824
3316 0.955824
3317 0.955824
3318 0.955824
3319 0.955824
3320 0.955845
3321 0.955845
3322 0.955845
3323 0.955845
3324 0.955845
3325 0.955845
3326 0.955845
3327 0.955845
3328 0.955852
3329 0.955852
3330 0.955852
3331 0.955852
3332 0.955852
3333 0.955852
3334 0.955852
3335 0.955852
3336 0.955852
3337 0.955852
3338 0.955852
3339 0.955852
3340 0.955852
3341 0.955852
3342 0.955852
3343 0.955856
3344 0.955856
3345 0.955856
3346 0.955856
3347 0.955856
3348 0.955856
3349 0.955856
3350 0.955856
3351 0.955856
3352 0.955856
3353 0.955856
3354 0.955856
3355 0.955856
3356 0.955856
3357 0.955862
3358 0.955868
3359 0.955868
3360 0.955868
3361 0.955871
3362 0.955871
3363 0.955871
3364 0.955871
3365 0.955871
3366 0.955871
3367 0.955888
3368 0.955888
3369 0.955888
3370 0.955888
3371 0.955888
3372 0.955888
3373 0.955888
3374 0.955888
3375 0.955888
3376 0.955888
3377 0.955888
3378 0.955888
3379 0.955888
3380 0.955888
3381 0.955923
3382 0.955923
3383 0.955923
3384 0.955939
3385 0.955939
3386 0.955939
3387 0.955939
3388 0.955946
3389 0.955946
3390 0.955946
3391 0.955946
3392 0.955946
3393 0.955946
3394 0.955956
3395 0.955956
3396 0.955956
3397 0.955956
3398 0.956009
3399 0.956009
3400 0.956009
3401 0.956009
3402 0.956009
3403 0.956009
3404 0.956009
3405 0.956009
3406 0.956009
3407 0.956009
3408 0.956009
3409 0.956009
3410 0.956009
3411 0.956009
3412 0.956009
3413 0.956009
3414 0.956016
3415 0.956019
3416 0.956019
3417 0.956019
3418 0.956019
3419 0.956019
3420 0.956019
3421 0.956019
3422 0.956019
3423 0.956019
3424 0.956019
3425 0.956022
3426 0.956022
3427 0.956022
3428 0.956022
3429 0.956022
3430 0.956022
3431 0.956022
3432 0.956022
3433 0.956022
3434 0.956022
3435 0.956022
3436 0.956022
3437 0.956022
3438 0.956022
3439 0.956022
3440 0.95603
3441 0.95603
3442 0.95603
3443 0.95603
3444 0.95603
3445 0.95603
3446 0.95603
3447 0.95603
3448 0.956034
3449 0.956034
3450 0.956034
3451 0.956034
3452 0.956034
3453 0.956034
3454 0.956034
3455 0.956034
3456 0.956034
3457 0.956079
3458 0.956082
3459 0.956085
3460 0.956085
3461 0.956085
3462 0.956107
3463 0.956107
3464 0.956107
3465 0.956107
3466 0.956107
3467 0.956107
3468 0.956107
3469 0.956107
3470 0.95611
3471 0.95611
3472 0.95611
3473 0.956114
3474 0.956114
3475 0.956114
3476 0.956122
3477 0.956122
3478 0.956122
3479 0.956122
3480 0.956122
3481 0.956122
3482 0.956122
3483 0.956122
3484 0.956122
3485 0.956122
3486 0.956122
3487 0.956126
3488 0.956126
3489 0.956126
3490 0.956126
3491 0.956126
3492 0.956129
3493 0.956129
3494 0.956138
3495 0.956141
3496 0.956141
3497 0.956141
3498 0.956141
3499 0.956141
3500 0.956141
3501 0.956141
3502 0.956145
3503 0.956145
3504 0.956145
3505 0.956145
3506 0.956145
3507 0.956145
3508 0.956145
3509 0.956174
3510 0.956174
3511 0.956174
3512 0.956174
3513 0.956174
3514 0.956174
3515 0.956174
3516 0.956174
3517 0.956174
3518 0.956174
3519 0.956174
3520 0.956174
3521 0.956185
3522 0.956185
3523 0.956185
3524 0.956185
3525 0.956185
3526 0.956185
3527 0.956185
3528 0.956185
3529 0.956185
3530 0.956185
3531 0.956185
3532 0.956185
3533 0.956185
3534 0.956185
3535 0.956185
3536 0.956194
3537 0.956194
3538 0.956234
3539 0.956234
3540 0.956234
3541 0.956234
3542 0.956234
3543 0.956234
3544 0.956242
3545 0.956242
3546 0.956242
3547 0.956242
3548 0.95625
3549 0.956257
3550 0.956257
3551 0.956257
3552 0.956257
3553 0.956257
3554 0.956257
3555 0.956261
3556 0.956261
3557 0.956261
3558 0.956261
3559 0.956261
3560 0.956261
3561 0.956261
3562 0.956261
3563 0.956287
3564 0.956287
3565 0.956302
3566 0.956302
3567 0.956302
3568 0.956302
3569 0.956302
3570 0.956302
3571 0.956302
3572 0.956302
3573 0.956302
3574 0.956302
3575 0.956302
3576 0.956302
3577 0.956302
3578 0.956305
3579 0.956305
3580 0.956305
3581 0.956305
3582 0.956305
3583 0.956314
3584 0.956314
3585 0.956314
3586 0.956324
3587 0.956324
3588 0.956324
3589 0.956324
3590 0.956324
3591 0.956324
3592 0.956324
3593 0.956324
3594 0.956324
3595 0.956324
3596 0.956324
3597 0.956326
3598 0.956326
3599 0.956326


==> plots/data/dataOriginalRCPSP-LCG.dat <==
0 0.624834
1 0.820648
2 0.851394
3 0.863553
4 0.871655
5 0.878563
6 0.883852
7 0.888723
8 0.89345
9 0.897909
10 0.902109
11 0.905713
12 0.909308
13 0.912498
14 0.915416
15 0.917987
16 0.920432
17 0.92297
18 0.925259
19 0.927473
20 0.929455
21 0.931311
22 0.933104
23 0.934807
24 0.936481
25 0.93816
26 0.939712
27 0.941204
28 0.942611
29 0.943931
30 0.945183
31 0.946291
32 0.947345
33 0.94843
34 0.949502
35 0.950573
36 0.95158
37 0.952753
38 0.953724
39 0.954675
40 0.955641
41 0.956568
42 0.957483
43 0.95839
44 0.959337
45 0.960332
46 0.961307
47 0.962146
48 0.963022
49 0.963813
50 0.964612
51 0.96536
52 0.966139
53 0.966877
54 0.967664
55 0.968417
56 0.969151
57 0.969882
58 0.970545
59 0.971196
60 0.971847
61 0.972484
62 0.973114
63 0.973726
64 0.97433
65 0.97493
66 0.9755
67 0.976029
68 0.976539
69 0.977051
70 0.97757
71 0.978042
72 0.978485
73 0.978957
74 0.979366
75 0.97975
76 0.980096
77 0.980446
78 0.980771
79 0.981112
80 0.98148
81 0.981814
82 0.982087
83 0.982338
84 0.982615
85 0.982858
86 0.98312
87 0.983375
88 0.983642
89 0.983864
90 0.984082
91 0.984292
92 0.984453
93 0.984663
94 0.984829
95 0.984987
96 0.985162
97 0.985331
98 0.985464
99 0.985578
100 0.985733
101 0.98588
102 0.986002
103 0.986137
104 0.986238
105 0.986361
106 0.986452
107 0.986564
108 0.986651
109 0.986765
110 0.986876
111 0.986969
112 0.98707
113 0.987169
114 0.987281
115 0.987393
116 0.987491
117 0.987595
118 0.98769
119 0.987784
120 0.987851
121 0.987925
122 0.988011
123 0.988091
124 0.988159
125 0.988245
126 0.988312
127 0.988371
128 0.98845
129 0.98853
130 0.988618
131 0.988686
132 0.988747
133 0.988812
134 0.988891
135 0.988953
136 0.989032
137 0.989089
138 0.989146
139 0.98921
140 0.98928
141 0.989362
142 0.989409
143 0.989474
144 0.989535
145 0.989592
146 0.98968
147 0.989721
148 0.989774
149 0.989818
150 0.989876
151 0.989924
152 0.989978
153 0.990071
154 0.990128
155 0.990173
156 0.990198
157 0.990219
158 0.990248
159 0.990278
160 0.990304
161 0.990335
162 0.990357
163 0.99037
164 0.990392
165 0.990404
166 0.990426
167 0.99044
168 0.990466
169 0.990478
170 0.990489
171 0.990504
172 0.990516
173 0.990533
174 0.990539
175 0.990545
176 0.990562
177 0.990569
178 0.990581
179 0.99059
180 0.990607
181 0.990627
182 0.990636
183 0.99065
184 0.990657
185 0.990669
186 0.99069
187 0.9907
188 0.990711
189 0.990723
190 0.99074
191 0.990749
192 0.990768
193 0.990774
194 0.990785
195 0.990805
196 0.990823
197 0.990835
198 0.990861
199 0.99088
200 0.990894
201 0.990908
202 0.990927
203 0.990941
204 0.990965
205 0.990983
206 0.990998
207 0.991035
208 0.991048
209 0.991069
210 0.991083
211 0.991109
212 0.99112
213 0.991141
214 0.991167
215 0.991192
216 0.991207
217 0.991227
218 0.991243
219 0.991258
220 0.991273
221 0.991285
222 0.991305
223 0.991313
224 0.991335
225 0.991335
226 0.991339
227 0.991341
228 0.991346
229 0.991356
230 0.991365
231 0.991378
232 0.99138
233 0.99138
234 0.991384
235 0.991389
236 0.991393
237 0.991399
238 0.991405
239 0.991405
240 0.991412
241 0.991412
242 0.991416
243 0.991416
244 0.99142
245 0.991431
246 0.99144
247 0.991442
248 0.991451
249 0.991457
250 0.991457
251 0.99146
252 0.991469
253 0.99147
254 0.991474
255 0.991477
256 0.991482
257 0.991489
258 0.991489
259 0.991498
260 0.9915
261 0.991504
262 0.991515
263 0.991526
264 0.991526
265 0.991526
266 0.991532
267 0.991532
268 0.991538
269 0.991544
270 0.991552
271 0.991559
272 0.991568
273 0.991573
274 0.991576
275 0.991578
276 0.991578
277 0.991585
278 0.991587
279 0.99159
280 0.991592
281 0.991598
282 0.991598
283 0.991598
284 0.991598
285 0.991611
286 0.991613
287 0.99162
288 0.991625
289 0.99163
290 0.991632
291 0.991643
292 0.991649
293 0.991649
294 0.991655
295 0.99166
296 0.991666
297 0.991668
298 0.991673
299 0.991674
300 0.991683
301 0.991694
302 0.991701
303 0.991702
304 0.991709
305 0.991713
306 0.991717
307 0.991717
308 0.99173
309 0.991738
310 0.991738
311 0.991742
312 0.991742
313 0.991749
314 0.991764
315 0.991764
316 0.991774
317 0.991784
318 0.991784
319 0.991795
320 0.991797
321 0.991801
322 0.991801
323 0.991801
324 0.991808
325 0.991818
326 0.991818
327 0.991825
328 0.991834
329 0.991834
330 0.991834
331 0.991836
332 0.991841
333 0.991846
334 0.991849
335 0.991849
336 0.991851
337 0.991851
338 0.991857
339 0.991863
340 0.991866
341 0.991869
342 0.991869
343 0.991872
344 0.991872
345 0.991872
346 0.991872
347 0.991874
348 0.991877
349 0.991887
350 0.99189
351 0.991897
352 0.9919
353 0.991903
354 0.991905
355 0.991922
356 0.991922
357 0.99193
358 0.991942
359 0.991947
360 0.991952
361 0.991955
362 0.991962
363 0.991964
364 0.991964
365 0.991964
366 0.991973
367 0.991977
368 0.99198
369 0.991984
370 0.991991
371 0.991994
372 0.991995
373 0.991995
374 0.991995
375 0.991995
376 0.992
377 0.992
378 0.992006
379 0.992006
380 0.992009
381 0.992014
382 0.992014
383 0.992014
384 0.992014
385 0.992014
386 0.992016
387 0.992019
388 0.992021
389 0.992021
390 0.992025
391 0.992029
392 0.992029
393 0.992034
394 0.992037
395 0.99204
396 0.992043
397 0.992043
398 0.992043
399 0.992046
400 0.99205
401 0.99205
402 0.99205
403 0.99205
404 0.992053
405 0.992053
406 0.99206
407 0.99206
408 0.99206
409 0.992067
410 0.992069
411 0.992077
412 0.992085
413 0.992085
414 0.992085
415 0.992088
416 0.992088
417 0.99209
418 0.99209
419 0.992093
420 0.992099
421 0.992104
422 0.992104
423 0.992104
424 0.992108
425 0.992109
426 0.992109
427 0.992113
428 0.992113
429 0.99212
430 0.992124
431 0.992125
432 0.992131
433 0.992135
434 0.992139
435 0.992139
436 0.992139
437 0.992139
438 0.992145
439 0.992145
440 0.992145
441 0.992145
442 0.992145
443 0.992148
444 0.992148
445 0.992151
446 0.992151
447 0.992151
448 0.992151
449 0.992151
450 0.992151
451 0.99216
452 0.99216
453 0.99216
454 0.992162
455 0.992168
456 0.99217
457 0.992172
458 0.992179
459 0.992179
460 0.992179
461 0.992179
462 0.992179
463 0.992186
464 0.992189
465 0.992189
466 0.992192
467 0.992199
468 0.992199
469 0.992199
470 0.992199
471 0.992206
472 0.992208
473 0.99221
474 0.99221
475 0.992213
476 0.992215
477 0.992215
478 0.992215
479 0.992215
480 0.992219
481 0.992219
482 0.992222
483 0.992224
484 0.992224
485 0.992231
486 0.992235
487 0.992235
488 0.992235
489 0.992235
490 0.99224
491 0.99224
492 0.99224
493 0.992245
494 0.992245
495 0.992245
496 0.992248
497 0.992248
498 0.992248
499 0.992255
500 0.992258
501 0.992265
502 0.992265
503 0.992267
504 0.992269
505 0.992276
506 0.992278
507 0.992278
508 0.992284
509 0.992291
510 0.992299
511 0.992299
512 0.992301
513 0.992304
514 0.992309
515 0.992311
516 0.992317
517 0.992323
518 0.992323
519 0.992323
520 0.992323
521 0.992323
522 0.992325
523 0.992325
524 0.992325
525 0.992328
526 0.992332
527 0.992332
528 0.992334
529 0.992337
530 0.992337
531 0.992337
532 0.992337
533 0.992337
534 0.992337
535 0.992337
536 0.992337
537 0.992341
538 0.992343
539 0.992343
540 0.992343
541 0.992347
542 0.992347
543 0.992347
544 0.992347
545 0.992351
546 0.992351
547 0.992353
548 0.992353
549 0.992353
550 0.992353
551 0.992353
552 0.992358
553 0.992368
554 0.992368
555 0.992368
556 0.992368
557 0.992372
558 0.992372
559 0.992372
560 0.992374
561 0.992376
562 0.992376
563 0.992376
564 0.992376
565 0.992376
566 0.992376
567 0.992378
568 0.992383
569 0.992383
570 0.992386
571 0.99239
572 0.99239
573 0.992392
574 0.992396
575 0.992396
576 0.992396
577 0.992399
578 0.992402
579 0.992402
580 0.992402
581 0.992405
582 0.992409
583 0.992412
584 0.992415
585 0.992415
586 0.992419
587 0.992422
588 0.992425
589 0.992425
590 0.992429
591 0.992429
592 0.992429
593 0.992429
594 0.992429
595 0.992429
596 0.992429
597 0.992434
598 0.992439
599 0.992439
600 0.992442
601 0.992442
602 0.992446
603 0.992449
604 0.992452
605 0.992455
606 0.992455
607 0.992455
608 0.99246
609 0.99246
610 0.99246
611 0.992462
612 0.992462
613 0.992462
614 0.992462
615 0.992462
616 0.992471
617 0.992471
618 0.992471
619 0.992471
620 0.992471
621 0.992471
622 0.992471
623 0.992475
624 0.992475
625 0.992479
626 0.992479
627 0.992479
628 0.992483
629 0.992483
630 0.992483
631 0.992483
632 0.992483
633 0.992483
634 0.992483
635 0.992483
636 0.992483
637 0.992485
638 0.992485
639 0.992487
640 0.992487
641 0.992487
642 0.99249
643 0.99249
644 0.99249
645 0.99249
646 0.99249
647 0.99249
648 0.99249
649 0.99249
650 0.99249
651 0.99249
652 0.99249
653 0.992493
654 0.992493
655 0.992493
656 0.992497
657 0.992501
658 0.992501
659 0.992501
660 0.992501
661 0.992503
662 0.99251
663 0.99251
664 0.99251
665 0.992513
666 0.992513
667 0.992513
668 0.992513
669 0.992516
670 0.992516
671 0.992516
672 0.992516
673 0.992521
674 0.992523
675 0.992529
676 0.992533
677 0.992533
678 0.992533
679 0.992533
680 0.992533
681 0.992533
682 0.992533
683 0.992533
684 0.992537
685 0.992537
686 0.992537
687 0.992537
688 0.992537
689 0.992539
690 0.992539
691 0.992544
692 0.992546
693 0.992546
694 0.992552
695 0.992552
696 0.992558
697 0.99256
698 0.99256
699 0.99256
700 0.992565
701 0.992565
702 0.992568
703 0.992568
704 0.992568
705 0.99257
706 0.99257
707 0.99257
708 0.99257
709 0.992575
710 0.992578
711 0.992578
712 0.99258
713 0.992583
714 0.992583
715 0.992583
716 0.992583
717 0.992585
718 0.992585
719 0.992585
720 0.992585
721 0.992591
722 0.992591
723 0.992591
724 0.992591
725 0.992591
726 0.992595
727 0.992595
728 0.992597
729 0.992597
730 0.992597
731 0.992597
732 0.992597
733 0.992597
734 0.992597
735 0.992605
736 0.992605
737 0.992605
738 0.992607
739 0.992607
740 0.992607
741 0.992609
742 0.992611
743 0.992611
744 0.992614
745 0.992614
746 0.992616
747 0.992616
748 0.992616
749 0.992616
750 0.992616
751 0.992619
752 0.992623
753 0.992623
754 0.992626
755 0.992626
756 0.992626
757 0.992628
758 0.992633
759 0.992633
760 0.992636
761 0.992638
762 0.992638
763 0.992643
764 0.992643
765 0.992647
766 0.992651
767 0.992651
768 0.992654
769 0.992654
770 0.992656
771 0.992656
772 0.992656
773 0.992656
774 0.992656
775 0.992656
776 0.992656
777 0.992656
778 0.992656
779 0.992661
780 0.992661
781 0.992661
782 0.992661
783 0.992661
784 0.992661
785 0.992661
786 0.992661
787 0.992661
788 0.992661
789 0.992665
790 0.992665
791 0.992665
792 0.992665
793 0.992665
794 0.992665
795 0.992665
796 0.992665
797 0.992665
798 0.992667
799 0.992672
800 0.992672
801 0.992677
802 0.992677
803 0.992677
804 0.992679
805 0.992679
806 0.992679
807 0.992679
808 0.992679
809 0.992679
810 0.992679
811 0.992679
812 0.992679
813 0.992679
814 0.992681
815 0.992681
816 0.992681
817 0.992684
818 0.992687
819 0.992689
820 0.992689
821 0.992689
822 0.992692
823 0.992692
824 0.992692
825 0.992695
826 0.992699
827 0.992703
828 0.992703
829 0.992703
830 0.992706
831 0.992709
832 0.992709
833 0.992709
834 0.992709
835 0.992709
836 0.992709
837 0.992709
838 0.992709
839 0.992712
840 0.992712
841 0.992712
842 0.992719
843 0.992722
844 0.992722
845 0.992722
846 0.992722
847 0.992722
848 0.992722
849 0.992726
850 0.992726
851 0.992726
852 0.992726
853 0.992726
854 0.992726
855 0.992726
856 0.992729
857 0.992729
858 0.992729
859 0.992729
860 0.992733
861 0.992735
862 0.992735
863 0.992735
864 0.992735
865 0.992737
866 0.992737
867 0.992737
868 0.992739
869 0.992741
870 0.992741
871 0.992741
872 0.992741
873 0.992741
874 0.992741
875 0.992741
876 0.992741
877 0.992741
878 0.992749
879 0.992751
880 0.992754
881 0.992758
882 0.992758
883 0.992758
884 0.992758
885 0.992758
886 0.99276
887 0.992764
888 0.992764
889 0.992775
890 0.992775
891 0.992775
892 0.992775
893 0.992775
894 0.992777
895 0.992777
896 0.992779
897 0.992779
898 0.992783
899 0.992783
900 0.992783
901 0.992788
902 0.992788
903 0.992791
904 0.992791
905 0.992791
906 0.992791
907 0.992791
908 0.992791
909 0.992791
910 0.992791
911 0.992791
912 0.992791
913 0.992791
914 0.992791
915 0.992795
916 0.992795
917 0.992795
918 0.992795
919 0.992795
920 0.992798
921 0.992803
922 0.992805
923 0.992808
924 0.992808
925 0.992808
926 0.992808
927 0.992808
928 0.992808
929 0.992808
930 0.992808
931 0.992808
932 0.992808
933 0.992811
934 0.992811
935 0.992816
936 0.992816
937 0.99282
938 0.99282
939 0.99282
940 0.99282
941 0.99282
942 0.99282
943 0.99282
944 0.99282
945 0.99282
946 0.99282
947 0.99282
948 0.99282
949 0.992824
950 0.992826
951 0.992826
952 0.992826
953 0.992826
954 0.992826
955 0.992826
956 0.992826
957 0.992826
958 0.992826
959 0.992826
960 0.992831
961 0.992833
962 0.992833
963 0.992836
964 0.992836
965 0.992836
966 0.992836
967 0.992836
968 0.992836
969 0.992839
970 0.992843
971 0.992843
972 0.992843
973 0.992846
974 0.992846
975 0.992846
976 0.992847
977 0.992847
978 0.992847
979 0.992847
980 0.992847
981 0.992847
982 0.992847
983 0.992847
984 0.992847
985 0.992847
986 0.992847
987 0.992847
988 0.992852
989 0.992852
990 0.992852
991 0.992852
992 0.992854
993 0.992854
994 0.992854
995 0.992854
996 0.992859
997 0.992859
998 0.992864
999 0.992864
1000 0.992864
1001 0.992868
1002 0.992868
1003 0.992868
1004 0.992868
1005 0.992868
1006 0.992868
1007 0.99287
1008 0.99287
1009 0.99287
1010 0.99287
1011 0.99287
1012 0.99287
1013 0.99287
1014 0.99287
1015 0.99287
1016 0.99287
1017 0.99287
1018 0.992871
1019 0.992871
1020 0.992871
1021 0.992871
1022 0.992875
1023 0.992875
1024 0.992875
1025 0.992875
1026 0.992878
1027 0.992883
1028 0.992883
1029 0.992883
1030 0.992883
1031 0.992883
1032 0.992883
1033 0.992883
1034 0.992885
1035 0.992885
1036 0.992885
1037 0.992885
1038 0.992885
1039 0.992887
1040 0.992889
1041 0.992889
1042 0.992889
1043 0.992891
1044 0.992891
1045 0.992893
1046 0.992893
1047 0.992893
1048 0.992893
1049 0.992893
1050 0.992893
1051 0.992895
1052 0.992895
1053 0.992895
1054 0.992897
1055 0.9929
1056 0.992901
1057 0.992901
1058 0.992903
1059 0.992903
1060 0.992903
1061 0.992905
1062 0.992905
1063 0.992905
1064 0.992905
1065 0.992905
1066 0.992905
1067 0.992905
1068 0.992905
1069 0.992905
1070 0.992905
1071 0.992905
1072 0.992905
1073 0.992905
1074 0.992905
1075 0.992905
1076 0.992905
1077 0.992905
1078 0.992905
1079 0.992905
1080 0.992905
1081 0.992909
1082 0.992909
1083 0.992909
1084 0.992909
1085 0.992912
1086 0.992912
1087 0.992915
1088 0.992915
1089 0.992915
1090 0.992915
1091 0.992915
1092 0.992915
1093 0.992917
1094 0.992917
1095 0.992917
1096 0.992917
1097 0.992917
1098 0.99292
1099 0.99292
1100 0.99292
1101 0.99292
1102 0.99292
1103 0.992929
1104 0.992929
1105 0.992929
1106 0.992929
1107 0.992929
1108 0.992929
1109 0.992931
1110 0.992931
1111 0.992931
1112 0.992931
1113 0.992931
1114 0.992931
1115 0.992931
1116 0.992931
1117 0.992931
1118 0.992931
1119 0.992931
1120 0.992931
1121 0.992931
1122 0.992933
1123 0.992933
1124 0.992933
1125 0.992933
1126 0.992933
1127 0.992933
1128 0.992937
1129 0.992937
1130 0.992941
1131 0.992943
1132 0.992943
1133 0.992943
1134 0.992943
1135 0.992943
1136 0.992943
1137 0.992943
1138 0.992947
1139 0.992947
1140 0.992947
1141 0.992947
1142 0.992947
1143 0.992947
1144 0.992947
1145 0.992947
1146 0.992947
1147 0.992947
1148 0.992949
1149 0.992949
1150 0.992949
1151 0.992949
1152 0.992949
1153 0.992949
1154 0.992949
1155 0.992949
1156 0.992949
1157 0.992951
1158 0.992951
1159 0.992951
1160 0.992951
1161 0.992953
1162 0.992953
1163 0.992953
1164 0.992953
1165 0.992953
1166 0.992953
1167 0.992953
1168 0.992953
1169 0.992953
1170 0.992953
1171 0.992953
1172 0.992953
1173 0.992953
1174 0.992953
1175 0.992953
1176 0.992953
1177 0.992953
1178 0.992955
1179 0.992957
1180 0.992962
1181 0.992962
1182 0.992962
1183 0.992966
1184 0.992966
1185 0.992966
1186 0.992966
1187 0.992966
1188 0.992966
1189 0.992966
1190 0.992969
1191 0.992969
1192 0.992969
1193 0.992969
1194 0.992969
1195 0.992969
1196 0.992969
1197 0.992969
1198 0.992972
1199 0.992972
1200 0.992972
1201 0.992972
1202 0.992972
1203 0.992972
1204 0.992972
1205 0.992972
1206 0.992975
1207 0.992977
1208 0.99298
1209 0.992983
1210 0.992983
1211 0.992983
1212 0.992983
1213 0.992983
1214 0.992983
1215 0.992983
1216 0.992987
1217 0.992987
1218 0.992987
1219 0.992987
1220 0.992987
1221 0.992987
1222 0.992987
1223 0.99299
1224 0.99299
1225 0.99299
1226 0.99299
1227 0.99299
1228 0.99299
1229 0.99299
1230 0.99299
1231 0.992993
1232 0.992997
1233 0.992997
1234 0.992997
1235 0.992999
1236 0.992999
1237 0.992999
1238 0.993004
1239 0.993006
1240 0.993006
1241 0.993006
1242 0.993006
1243 0.993006
1244 0.993006
1245 0.993006
1246 0.993008
1247 0.993008
1248 0.993008
1249 0.993008
1250 0.993008
1251 0.993008
1252 0.993008
1253 0.993008
1254 0.993008
1255 0.993008
1256 0.993008
1257 0.993008
1258 0.993008
1259 0.993008
1260 0.993008
1261 0.993008
1262 0.993008
1263 0.993008
1264 0.993015
1265 0.993015
1266 0.993015
1267 0.993017
1268 0.993017
1269 0.993017
1270 0.993017
1271 0.993017
1272 0.993017
1273 0.993017
1274 0.993017
1275 0.993017
1276 0.993021
1277 0.993026
1278 0.993026
1279 0.993026
1280 0.993026
1281 0.993028
1282 0.993028
1283 0.993028
1284 0.993028
1285 0.993028
1286 0.993028
1287 0.993028
1288 0.993028
1289 0.993028
1290 0.993028
1291 0.993032
1292 0.993032
1293 0.993032
1294 0.993032
1295 0.993032
1296 0.993032
1297 0.993034
1298 0.993034
1299 0.993034
1300 0.993034
1301 0.993034
1302 0.993034
1303 0.993034
1304 0.993034
1305 0.993034
1306 0.993034
1307 0.993034
1308 0.993034
1309 0.993034
1310 0.993034
1311 0.993034
1312 0.993034
1313 0.993034
1314 0.993034
1315 0.993034
1316 0.993034
1317 0.993034
1318 0.993034
1319 0.993034
1320 0.993039
1321 0.993039
1322 0.993039
1323 0.993043
1324 0.993043
1325 0.993049
1326 0.993049
1327 0.993051
1328 0.993051
1329 0.993051
1330 0.993051
1331 0.993051
1332 0.993051
1333 0.993051
1334 0.993051
1335 0.993051
1336 0.993051
1337 0.993051
1338 0.993051
1339 0.993051
1340 0.993051
1341 0.993053
1342 0.993053
1343 0.993053
1344 0.993058
1345 0.993058
1346 0.993058
1347 0.993058
1348 0.993058
1349 0.993058
1350 0.993058
1351 0.993058
1352 0.993058
1353 0.993058
1354 0.993058
1355 0.993058
1356 0.993058
1357 0.993058
1358 0.993058
1359 0.99306
1360 0.99306
1361 0.99306
1362 0.99306
1363 0.99306
1364 0.99306
1365 0.99306
1366 0.99306
1367 0.99306
1368 0.993064
1369 0.993066
1370 0.993066
1371 0.993066
1372 0.993066
1373 0.993069
1374 0.993069
1375 0.993069
1376 0.993069
1377 0.993069
1378 0.993069
1379 0.993069
1380 0.993069
1381 0.993069
1382 0.993069
1383 0.993069
1384 0.993069
1385 0.993071
1386 0.993075
1387 0.993075
1388 0.993075
1389 0.993075
1390 0.993075
1391 0.993075
1392 0.993075
1393 0.993075
1394 0.993075
1395 0.993075
1396 0.993075
1397 0.993075
1398 0.993075
1399 0.993075
1400 0.993075
1401 0.993075
1402 0.993075
1403 0.993075
1404 0.993075
1405 0.993075
1406 0.993075
1407 0.993075
1408 0.993075
1409 0.993075
1410 0.993075
1411 0.993075
1412 0.993075
1413 0.993075
1414 0.993075
1415 0.993075
1416 0.993075
1417 0.993079
1418 0.993079
1419 0.993079
1420 0.993079
1421 0.993079
1422 0.993079
1423 0.993082
1424 0.993085
1425 0.993085
1426 0.993089
1427 0.993089
1428 0.993092
1429 0.993092
1430 0.993092
1431 0.993092
1432 0.993092
1433 0.993092
1434 0.993095
1435 0.993095
1436 0.993095
1437 0.993095
1438 0.993098
1439 0.993098
1440 0.993098
1441 0.993098
1442 0.993098
1443 0.993098
1444 0.993098
1445 0.993098
1446 0.993098
1447 0.993098
1448 0.993098
1449 0.993098
1450 0.993098
1451 0.993098
1452 0.993098
1453 0.993098
1454 0.993098
1455 0.993098
1456 0.993098
1457 0.993101
1458 0.993101
1459 0.993101
1460 0.993101
1461 0.993101
1462 0.993101
1463 0.993101
1464 0.993101
1465 0.993101
1466 0.993101
1467 0.993101
1468 0.993105
1469 0.993105
1470 0.993105
1471 0.993105
1472 0.993105
1473 0.993108
1474 0.993108
1475 0.993108
1476 0.993108
1477 0.993108
1478 0.99311
1479 0.99311
1480 0.993115
1481 0.993115
1482 0.993115
1483 0.993115
1484 0.993115
1485 0.993115
1486 0.993115
1487 0.993115
1488 0.993115
1489 0.993115
1490 0.993115
1491 0.993115
1492 0.993115
1493 0.993115
1494 0.993115
1495 0.993115
1496 0.993115
1497 0.993117
1498 0.993117
1499 0.993117
1500 0.993117
1501 0.993117
1502 0.99312
1503 0.99312
1504 0.99312
1505 0.99312
1506 0.99312
1507 0.99312
1508 0.99312
1509 0.99312
1510 0.99312
1511 0.99312
1512 0.99312
1513 0.99312
1514 0.99312
1515 0.99312
1516 0.99312
1517 0.99312
1518 0.99312
1519 0.99312
1520 0.99312
1521 0.99312
1522 0.993122
1523 0.993122
1524 0.993122
1525 0.993122
1526 0.993122
1527 0.993122
1528 0.993122
1529 0.993126
1530 0.993126
1531 0.993126
1532 0.993126
1533 0.993126
1534 0.993126
1535 0.993129
1536 0.993129
1537 0.993129
1538 0.993131
1539 0.993131
1540 0.993131
1541 0.993131
1542 0.993134
1543 0.993137
1544 0.993139
1545 0.993144
1546 0.993144
1547 0.993144
1548 0.993144
1549 0.993144
1550 0.993144
1551 0.993144
1552 0.993148
1553 0.993148
1554 0.993148
1555 0.993148
1556 0.993148
1557 0.993148
1558 0.993148
1559 0.993148
1560 0.993148
1561 0.993148
1562 0.993148
1563 0.993148
1564 0.993151
1565 0.993151
1566 0.993154
1567 0.993154
1568 0.993154
1569 0.993154
1570 0.993158
1571 0.993158
1572 0.993158
1573 0.993158
1574 0.993158
1575 0.99316
1576 0.99316
1577 0.99316
1578 0.99316
1579 0.993164
1580 0.993164
1581 0.993164
1582 0.993164
1583 0.993164
1584 0.993164
1585 0.993164
1586 0.993164
1587 0.993164
1588 0.993164
1589 0.993164
1590 0.993164
1591 0.993164
1592 0.993164
1593 0.993167
1594 0.993167
1595 0.993167
1596 0.993167
1597 0.993167
1598 0.993167
1599 0.993167
1600 0.993167
1601 0.993167
1602 0.993167
1603 0.993167
1604 0.993167
1605 0.993167
1606 0.993167
1607 0.993167
1608 0.993167
1609 0.99317
1610 0.99317
1611 0.99317
1612 0.99317
1613 0.99317
1614 0.99317
1615 0.99317
1616 0.99317
1617 0.99317
1618 0.99317
1619 0.99317
1620 0.993172
1621 0.993172
1622 0.993172
1623 0.993172
1624 0.993175
1625 0.993175
1626 0.993177
1627 0.993177
1628 0.993177
1629 0.993177
1630 0.993177
1631 0.993177
1632 0.993177
1633 0.993177
1634 0.993177
1635 0.993177
1636 0.993177
1637 0.993177
1638 0.993177
1639 0.993177
1640 0.993179
1641 0.993179
1642 0.993182
1643 0.993185
1644 0.993185
1645 0.993185
1646 0.993185
1647 0.993185
1648 0.993185
1649 0.993185
1650 0.993185
1651 0.993185
1652 0.993185
1653 0.993185
1654 0.993185
1655 0.993185
1656 0.993185
1657 0.993185
1658 0.993185
1659 0.993185
1660 0.993185
1661 0.993185
1662 0.993185
1663 0.993189
1664 0.993189
1665 0.993189
1666 0.993189
1667 0.993189
1668 0.993189
1669 0.993189
1670 0.993189
1671 0.993189
1672 0.993189
1673 0.993189
1674 0.993189
1675 0.993189
1676 0.993189
1677 0.993189
1678 0.993189
1679 0.993192
1680 0.993192
1681 0.993195
1682 0.993195
1683 0.993195
1684 0.993195
1685 0.993195
1686 0.993195
1687 0.993195
1688 0.993195
1689 0.993195
1690 0.993195
1691 0.993195
1692 0.993195
1693 0.993195
1694 0.993195
1695 0.993195
1696 0.993195
1697 0.993195
1698 0.993195
1699 0.993195
1700 0.993195
1701 0.993195
1702 0.993195
1703 0.993195
1704 0.993195
1705 0.993195
1706 0.993195
1707 0.993195
1708 0.993195
1709 0.993198
1710 0.993198
1711 0.993198
1712 0.9932
1713 0.9932
1714 0.9932
1715 0.9932
1716 0.9932
1717 0.9932
1718 0.9932
1719 0.9932
1720 0.9932
1721 0.9932
1722 0.9932
1723 0.9932
1724 0.9932
1725 0.9932
1726 0.9932
1727 0.9932
1728 0.9932
1729 0.9932
1730 0.9932
1731 0.993205
1732 0.993205
1733 0.993205
1734 0.993205
1735 0.993205
1736 0.993205
1737 0.993205
1738 0.993207
1739 0.993207
1740 0.993207
1741 0.993207
1742 0.99321
1743 0.99321
1744 0.99321
1745 0.99321
1746 0.99321
1747 0.99321
1748 0.993215
1749 0.993215
1750 0.993215
1751 0.993215
1752 0.993217
1753 0.993217
1754 0.993217
1755 0.993217
1756 0.993217
1757 0.993217
1758 0.993217
1759 0.993217
1760 0.993217
1761 0.993217
1762 0.993217
1763 0.993217
1764 0.993217
1765 0.993217
1766 0.993217
1767 0.993217
1768 0.993217
1769 0.993217
1770 0.993217
1771 0.993217
1772 0.993217
1773 0.993217
1774 0.993217
1775 0.993217
1776 0.993217
1777 0.993217
1778 0.993217
1779 0.993217
1780 0.993217
1781 0.993217
1782 0.993217
1783 0.993221
1784 0.993221
1785 0.993221
1786 0.993221
1787 0.993221
1788 0.993221
1789 0.993221
1790 0.993221
1791 0.993221
1792 0.993221
1793 0.993221
1794 0.993221
1795 0.993225
1796 0.993225
1797 0.993225
1798 0.993225
1799 0.993225
1800 0.993228
1801 0.993228
1802 0.993231
1803 0.993231
1804 0.993231
1805 0.993231
1806 0.993231
1807 0.993231
1808 0.993231
1809 0.993231
1810 0.993231
1811 0.993231
1812 0.993231
1813 0.993231
1814 0.993231
1815 0.993231
1816 0.993231
1817 0.993233
1818 0.993233
1819 0.993233
1820 0.993233
1821 0.993233
1822 0.993237
1823 0.993237
1824 0.993237
1825 0.993237
1826 0.993237
1827 0.993237
1828 0.993237
1829 0.993239
1830 0.993239
1831 0.993239
1832 0.993243
1833 0.993243
1834 0.993243
1835 0.993243
1836 0.993243
1837 0.993243
1838 0.993243
1839 0.993243
1840 0.993243
1841 0.993243
1842 0.993243
1843 0.993246
1844 0.993246
1845 0.99325
1846 0.99325
1847 0.993253
1848 0.993253
1849 0.993253
1850 0.993253
1851 0.993253
1852 0.99326
1853 0.99326
1854 0.99326
1855 0.99326
1856 0.99326
1857 0.99326
1858 0.99326
1859 0.99326
1860 0.99326
1861 0.99326
1862 0.99326
1863 0.99326
1864 0.99326
1865 0.99326
1866 0.99326
1867 0.99326
1868 0.993264
1869 0.993264
1870 0.993264
1871 0.993264
1872 0.993264
1873 0.993264
1874 0.993264
1875 0.993264
1876 0.993264
1877 0.993264
1878 0.993264
1879 0.993264
1880 0.993264
1881 0.993264
1882 0.993264
1883 0.993264
1884 0.993264
1885 0.993264
1886 0.993264
1887 0.993264
1888 0.993268
1889 0.993268
1890 0.993268
1891 0.993268
1892 0.993268
1893 0.993268
1894 0.993268
1895 0.993268
1896 0.993268
1897 0.993268
1898 0.993268
1899 0.993268
1900 0.99327
1901 0.993272
1902 0.993272
1903 0.993272
1904 0.993272
1905 0.993272
1906 0.993272
1907 0.993272
1908 0.993272
1909 0.993272
1910 0.993272
1911 0.993272
1912 0.993272
1913 0.993272
1914 0.993272
1915 0.993272
1916 0.993272
1917 0.993272
1918 0.993272
1919 0.993272
1920 0.993272
1921 0.993272
1922 0.993272
1923 0.993272
1924 0.993275
1925 0.993275
1926 0.993275
1927 0.993275
1928 0.993275
1929 0.993275
1930 0.993275
1931 0.993275
1932 0.993275
1933 0.993275
1934 0.993275
1935 0.993275
1936 0.993275
1937 0.993275
1938 0.993275
1939 0.993275
1940 0.993275
1941 0.993275
1942 0.993275
1943 0.993275
1944 0.993275
1945 0.993278
1946 0.993278
1947 0.993278
1948 0.993278
1949 0.993278
1950 0.993278
1951 0.993278
1952 0.993278
1953 0.993278
1954 0.993278
1955 0.993278
1956 0.993278
1957 0.993278
1958 0.993278
1959 0.993282
1960 0.993282
1961 0.993282
1962 0.993282
1963 0.993282
1964 0.993285
1965 0.993285
1966 0.993285
1967 0.993285
1968 0.993288
1969 0.993288
1970 0.993288
1971 0.993288
1972 0.993288
1973 0.993288
1974 0.993292
1975 0.993292
1976 0.993292
1977 0.993292
1978 0.993292
1979 0.993292
1980 0.993292
1981 0.993292
1982 0.993296
1983 0.993296
1984 0.993296
1985 0.993296
1986 0.993296
1987 0.993296
1988 0.993296
1989 0.993296
1990 0.993296
1991 0.993296
1992 0.993296
1993 0.993298
1994 0.993298
1995 0.993302
1996 0.993302
1997 0.993302
1998 0.993302
1999 0.993302
2000 0.993302
2001 0.993302
2002 0.993302
2003 0.993302
2004 0.993302
2005 0.993302
2006 0.993305
2007 0.993307
2008 0.993308
2009 0.993308
2010 0.993308
2011 0.993308
2012 0.993308
2013 0.993308
2014 0.993308
2015 0.993311
2016 0.993311
2017 0.993311
2018 0.993311
2019 0.993311
2020 0.993311
2021 0.993311
2022 0.993311
2023 0.993311
2024 0.993311
2025 0.993311
2026 0.993311
2027 0.993311
2028 0.993311
2029 0.993311
2030 0.993311
2031 0.993311
2032 0.993311
2033 0.993311
2034 0.993311
2035 0.993311
2036 0.993311
2037 0.993311
2038 0.993313
2039 0.993313
2040 0.993313
2041 0.993313
2042 0.993313
2043 0.993313
2044 0.993313
2045 0.993313
2046 0.993313
2047 0.993321
2048 0.993321
2049 0.993321
2050 0.993323
2051 0.993323
2052 0.993323
2053 0.993323
2054 0.993323
2055 0.993323
2056 0.993323
2057 0.993323
2058 0.993323
2059 0.993323
2060 0.993323
2061 0.993323
2062 0.993323
2063 0.993323
2064 0.993323
2065 0.993323
2066 0.993323
2067 0.993323
2068 0.993326
2069 0.993326
2070 0.993326
2071 0.993326
2072 0.993326
2073 0.993326
2074 0.993326
2075 0.993326
2076 0.993326
2077 0.993326
2078 0.993326
2079 0.993326
2080 0.993326
2081 0.993329
2082 0.993329
2083 0.993329
2084 0.993334
2085 0.993334
2086 0.993334
2087 0.993334
2088 0.993334
2089 0.993334
2090 0.993334
2091 0.993334
2092 0.993334
2093 0.993334
2094 0.993334
2095 0.993334
2096 0.993334
2097 0.993334
2098 0.993334
2099 0.993334
2100 0.993334
2101 0.993334
2102 0.993334
2103 0.993334
2104 0.993334
2105 0.993339
2106 0.993344
2107 0.993344
2108 0.993344
2109 0.993344
2110 0.993344
2111 0.993344
2112 0.993344
2113 0.993344
2114 0.993344
2115 0.993344
2116 0.993344
2117 0.993344
2118 0.993344
2119 0.993344
2120 0.993344
2121 0.993344
2122 0.993344
2123 0.993348
2124 0.993348
2125 0.993348
2126 0.993348
2127 0.993348
2128 0.993348
2129 0.993348
2130 0.993348
2131 0.993349
2132 0.993349
2133 0.993349
2134 0.993349
2135 0.993351
2136 0.993351
2137 0.993351
2138 0.993351
2139 0.993351
2140 0.993351
2141 0.993351
2142 0.993351
2143 0.993351
2144 0.993351
2145 0.993351
2146 0.993351
2147 0.993351
2148 0.993351
2149 0.993351
2150 0.993351
2151 0.993351
2152 0.993351
2153 0.993351
2154 0.993351
2155 0.993351
2156 0.993351
2157 0.993353
2158 0.993353
2159 0.993353
2160 0.993355
2161 0.993357
2162 0.993357
2163 0.993357
2164 0.993357
2165 0.993357
2166 0.993357
2167 0.993357
2168 0.993357
2169 0.993357
2170 0.993361
2171 0.993361
2172 0.993361
2173 0.993361
2174 0.993361
2175 0.993361
2176 0.993361
2177 0.993365
2178 0.993368
2179 0.993368
2180 0.993368
2181 0.993368
2182 0.993368
2183 0.993368
2184 0.993368
2185 0.993373
2186 0.993379
2187 0.993379
2188 0.993379
2189 0.993379
2190 0.993383
2191 0.993383
2192 0.993383
2193 0.993383
2194 0.993383
2195 0.993383
2196 0.993383
2197 0.993383
2198 0.993383
2199 0.993383
2200 0.993383
2201 0.993383
2202 0.993383
2203 0.993383
2204 0.993383
2205 0.993383
2206 0.993383
2207 0.993383
2208 0.993383
2209 0.993383
2210 0.993383
2211 0.993383
2212 0.993383
2213 0.993383
2214 0.993383
2215 0.993383
2216 0.993383
2217 0.993383
2218 0.993383
2219 0.993383
2220 0.993383
2221 0.993383
2222 0.993383
2223 0.993383
2224 0.993383
2225 0.993383
2226 0.993383
2227 0.993383
2228 0.993383
2229 0.993383
2230 0.993383
2231 0.993383
2232 0.993383
2233 0.993383
2234 0.993383
2235 0.993385
2236 0.993385
2237 0.993385
2238 0.993385
2239 0.993385
2240 0.993385
2241 0.993385
2242 0.993385
2243 0.993385
2244 0.993385
2245 0.993385
2246 0.993385
2247 0.993385
2248 0.993385
2249 0.993385
2250 0.993385
2251 0.993385
2252 0.993385
2253 0.993387
2254 0.993387
2255 0.993387
2256 0.993387
2257 0.993387
2258 0.993387
2259 0.993387
2260 0.993387
2261 0.993387
2262 0.993387
2263 0.993387
2264 0.993387
2265 0.993387
2266 0.993387
2267 0.993387
2268 0.99339
2269 0.99339
2270 0.99339
2271 0.99339
2272 0.99339
2273 0.99339
2274 0.993392
2275 0.993392
2276 0.993392
2277 0.993392
2278 0.993392
2279 0.993392
2280 0.993392
2281 0.993392
2282 0.993392
2283 0.993394
2284 0.993398
2285 0.993398
2286 0.993398
2287 0.993398
2288 0.993398
2289 0.993398
2290 0.993401
2291 0.993406
2292 0.993406
2293 0.993406
2294 0.993406
2295 0.993406
2296 0.993406
2297 0.99341
2298 0.99341
2299 0.99341
2300 0.99341
2301 0.99341
2302 0.99341
2303 0.99341
2304 0.99341
2305 0.993413
2306 0.993413
2307 0.993413
2308 0.993413
2309 0.993413
2310 0.993413
2311 0.993413
2312 0.993413
2313 0.993413
2314 0.993413
2315 0.993419
2316 0.993419
2317 0.993419
2318 0.993419
2319 0.993419
2320 0.993419
2321 0.993419
2322 0.993419
2323 0.993421
2324 0.993421
2325 0.993421
2326 0.993421
2327 0.993421
2328 0.993421
2329 0.993421
2330 0.993421
2331 0.993421
2332 0.993421
2333 0.993421
2334 0.993421
2335 0.993421
2336 0.993421
2337 0.993421
2338 0.993421
2339 0.993421
2340 0.993426
2341 0.993426
2342 0.993426
2343 0.993431
2344 0.993431
2345 0.993431
2346 0.993431
2347 0.993431
2348 0.993435
2349 0.993435
2350 0.993435
2351 0.993435
2352 0.993435
2353 0.993435
2354 0.993435
2355 0.993435
2356 0.993435
2357 0.993435
2358 0.993435
2359 0.993435
2360 0.993435
2361 0.993435
2362 0.993435
2363 0.993438
2364 0.99344
2365 0.99344
2366 0.99344
2367 0.99344
2368 0.99344
2369 0.99344
2370 0.99344
2371 0.993443
2372 0.993443
2373 0.993443
2374 0.993443
2375 0.993443
2376 0.993443
2377 0.993443
2378 0.993443
2379 0.993443
2380 0.993443
2381 0.993443
2382 0.993443
2383 0.993443
2384 0.993443
2385 0.993443
2386 0.993443
2387 0.993443
2388 0.993443
2389 0.993443
2390 0.993443
2391 0.993443
2392 0.993443
2393 0.993443
2394 0.993443
2395 0.993443
2396 0.993443
2397 0.993443
2398 0.993446
2399 0.993449
2400 0.993449
2401 0.993449
2402 0.993449
2403 0.993451
2404 0.993453
2405 0.993456
2406 0.993456
2407 0.993456
2408 0.993456
2409 0.993456
2410 0.993456
2411 0.993456
2412 0.993456
2413 0.993456
2414 0.993456
2415 0.993456
2416 0.993456
2417 0.993456
2418 0.993456
2419 0.993456
2420 0.993456
2421 0.993456
2422 0.993456
2423 0.993456
2424 0.993456
2425 0.993456
2426 0.993456
2427 0.993456
2428 0.993456
2429 0.993456
2430 0.993456
2431 0.993456
2432 0.993459
2433 0.993459
2434 0.993459
2435 0.993459
2436 0.993459
2437 0.993459
2438 0.993461
2439 0.993461
2440 0.993465
2441 0.993465
2442 0.993465
2443 0.993465
2444 0.993465
2445 0.993465
2446 0.993465
2447 0.993465
2448 0.993465
2449 0.993465
2450 0.993465
2451 0.993465
2452 0.993465
2453 0.993465
2454 0.993465
2455 0.993465
2456 0.993465
2457 0.993467
2458 0.993467
2459 0.99347
2460 0.99347
2461 0.99347
2462 0.99347
2463 0.99347
2464 0.99347
2465 0.99347
2466 0.99347
2467 0.99347
2468 0.99347
2469 0.99347
2470 0.99347
2471 0.99347
2472 0.993473
2473 0.993473
2474 0.993473
2475 0.993473
2476 0.993473
2477 0.993473
2478 0.993473
2479 0.993473
2480 0.993473
2481 0.993473
2482 0.993475
2483 0.993475
2484 0.993479
2485 0.993479
2486 0.993479
2487 0.993479
2488 0.993479
2489 0.993479
2490 0.993479
2491 0.993479
2492 0.993479
2493 0.993479
2494 0.993479
2495 0.993479
2496 0.993479
2497 0.993483
2498 0.993483
2499 0.993483
2500 0.993483
2501 0.993483
2502 0.993483
2503 0.993483
2504 0.993483
2505 0.993483
2506 0.993483
2507 0.993483
2508 0.993483
2509 0.993483
2510 0.993485
2511 0.993485
2512 0.993485
2513 0.993485
2514 0.993485
2515 0.993485
2516 0.993485
2517 0.993485
2518 0.993485
2519 0.993485
2520 0.993485
2521 0.993485
2522 0.993485
2523 0.993485
2524 0.993485
2525 0.993485
2526 0.993485
2527 0.993485
2528 0.993485
2529 0.993485
2530 0.993485
2531 0.993485
2532 0.993485
2533 0.993485
2534 0.993485
2535 0.993485
2536 0.993485
2537 0.993485
2538 0.993485
2539 0.993485
2540 0.993485
2541 0.99349
2542 0.99349
2543 0.99349
2544 0.99349
2545 0.993494
2546 0.993494
2547 0.993494
2548 0.993494
2549 0.993494
2550 0.993494
2551 0.993494
2552 0.993494
2553 0.993494
2554 0.993494
2555 0.993494
2556 0.993494
2557 0.993494
2558 0.993494
2559 0.993494
2560 0.993494
2561 0.993494
2562 0.993494
2563 0.993499
2564 0.993499
2565 0.993499
2566 0.993499
2567 0.993499
2568 0.993499
2569 0.993499
2570 0.993499
2571 0.993499
2572 0.993499
2573 0.993499
2574 0.993499
2575 0.993499
2576 0.993499
2577 0.993499
2578 0.993499
2579 0.993499
2580 0.993499
2581 0.993499
2582 0.993499
2583 0.993499
2584 0.993501
2585 0.993501
2586 0.993501
2587 0.993501
2588 0.993501
2589 0.993501
2590 0.993501
2591 0.993501
2592 0.993501
2593 0.993506
2594 0.993506
2595 0.993506
2596 0.993509
2597 0.993509
2598 0.993509
2599 0.993509
2600 0.993509
2601 0.993509
2602 0.993509
2603 0.993509
2604 0.993509
2605 0.993509
2606 0.993509
2607 0.993509
2608 0.993509
2609 0.993509
2610 0.993512
2611 0.993512
2612 0.993512
2613 0.993512
2614 0.993512
2615 0.993512
2616 0.993512
2617 0.993512
2618 0.993512
2619 0.993512
2620 0.993512
2621 0.993512
2622 0.993512
2623 0.993512
2624 0.993512
2625 0.993512
2626 0.993512
2627 0.993512
2628 0.993512
2629 0.993512
2630 0.993512
2631 0.993512
2632 0.993512
2633 0.993512
2634 0.993512
2635 0.993512
2636 0.993512
2637 0.993512
2638 0.993514
2639 0.993514
2640 0.993514
2641 0.993514
2642 0.993514
2643 0.993514
2644 0.993514
2645 0.993514
2646 0.993514
2647 0.993514
2648 0.993514
2649 0.993514
2650 0.993514
2651 0.993514
2652 0.993514
2653 0.993514
2654 0.993514
2655 0.993514
2656 0.993514
2657 0.993514
2658 0.993514
2659 0.993514
2660 0.993514
2661 0.993514
2662 0.993514
2663 0.993514
2664 0.993514
2665 0.993514
2666 0.993514
2667 0.993514
2668 0.993514
2669 0.993514
2670 0.993514
2671 0.993514
2672 0.993514
2673 0.993514
2674 0.993514
2675 0.993514
2676 0.993514
2677 0.993514
2678 0.993514
2679 0.993514
2680 0.993514
2681 0.993514
2682 0.993514
2683 0.993514
2684 0.993514
2685 0.993514
2686 0.993514
2687 0.993514
2688 0.993514
2689 0.993514
2690 0.993514
2691 0.993514
2692 0.993514
2693 0.993514
2694 0.993514
2695 0.993514
2696 0.993514
2697 0.993514
2698 0.993514
2699 0.993518
2700 0.993518
2701 0.993518
2702 0.993518
2703 0.993518
2704 0.993518
2705 0.993518
2706 0.993518
2707 0.993518
2708 0.993518
2709 0.993518
2710 0.993518
2711 0.993518
2712 0.99352
2713 0.99352
2714 0.99352
2715 0.99352
2716 0.99352
2717 0.99352
2718 0.99352
2719 0.99352
2720 0.99352
2721 0.99352
2722 0.99352
2723 0.99352
2724 0.99352
2725 0.99352
2726 0.99352
2727 0.99352
2728 0.99352
2729 0.993522
2730 0.993522
2731 0.993522
2732 0.993522
2733 0.993522
2734 0.993522
2735 0.993522
2736 0.993522
2737 0.993522
2738 0.993522
2739 0.993522
2740 0.993522
2741 0.993522
2742 0.993522
2743 0.993522
2744 0.993522
2745 0.993522
2746 0.993522
2747 0.993522
2748 0.993522
2749 0.993522
2750 0.993522
2751 0.993522
2752 0.993522
2753 0.993522
2754 0.993522
2755 0.993522
2756 0.993522
2757 0.993522
2758 0.993522
2759 0.993522
2760 0.993522
2761 0.993522
2762 0.993522
2763 0.993522
2764 0.993526
2765 0.993529
2766 0.993529
2767 0.993529
2768 0.993529
2769 0.993529
2770 0.993529
2771 0.993529
2772 0.993529
2773 0.993529
2774 0.993529
2775 0.993533
2776 0.993533
2777 0.993533
2778 0.993533
2779 0.993533
2780 0.993533
2781 0.993533
2782 0.993533
2783 0.993533
2784 0.993533
2785 0.993533
2786 0.993533
2787 0.993533
2788 0.993533
2789 0.993533
2790 0.993533
2791 0.993533
2792 0.993533
2793 0.993533
2794 0.993533
2795 0.993533
2796 0.993533
2797 0.993533
2798 0.993533
2799 0.993533
2800 0.993533
2801 0.993533
2802 0.993533
2803 0.993533
2804 0.993533
2805 0.993533
2806 0.993536
2807 0.993536
2808 0.993536
2809 0.993536
2810 0.993536
2811 0.993536
2812 0.993539
2813 0.993539
2814 0.993539
2815 0.993539
2816 0.993539
2817 0.993539
2818 0.993539
2819 0.993539
2820 0.993539
2821 0.993539
2822 0.993539
2823 0.993539
2824 0.993539
2825 0.993539
2826 0.993539
2827 0.993539
2828 0.993539
2829 0.993539
2830 0.993539
2831 0.993539
2832 0.993539
2833 0.993539
2834 0.993539
2835 0.993539
2836 0.993539
2837 0.993539
2838 0.993539
2839 0.993539
2840 0.993539
2841 0.993539
2842 0.993539
2843 0.993539
2844 0.993539
2845 0.993539
2846 0.993543
2847 0.993543
2848 0.993543
2849 0.993543
2850 0.993545
2851 0.993545
2852 0.993545
2853 0.993545
2854 0.993545
2855 0.993545
2856 0.993545
2857 0.993545
2858 0.993545
2859 0.993545
2860 0.993545
2861 0.993545
2862 0.993545
2863 0.993545
2864 0.993545
2865 0.993545
2866 0.993545
2867 0.993545
2868 0.993545
2869 0.993545
2870 0.993545
2871 0.993545
2872 0.993545
2873 0.993545
2874 0.993545
2875 0.993545
2876 0.993545
2877 0.993545
2878 0.993545
2879 0.993545
2880 0.993545
2881 0.993545
2882 0.993545
2883 0.993547
2884 0.993547
2885 0.993547
2886 0.993547
2887 0.993547
2888 0.993547
2889 0.993547
2890 0.993547
2891 0.993547
2892 0.993547
2893 0.993547
2894 0.993547
2895 0.993547
2896 0.993547
2897 0.993547
2898 0.993547
2899 0.993547
2900 0.993547
2901 0.993547
2902 0.993547
2903 0.993552
2904 0.993552
2905 0.993552
2906 0.993552
2907 0.993552
2908 0.993552
2909 0.993555
2910 0.993555
2911 0.993555
2912 0.993555
2913 0.993555
2914 0.993555
2915 0.993555
2916 0.993555
2917 0.993555
2918 0.993555
2919 0.993555
2920 0.993555
2921 0.993555
2922 0.993555
2923 0.993555
2924 0.993555
2925 0.993555
2926 0.993555
2927 0.993555
2928 0.993555
2929 0.993555
2930 0.993555
2931 0.993555
2932 0.993555
2933 0.993555
2934 0.993555
2935 0.993555
2936 0.993555
2937 0.993555
2938 0.993555
2939 0.993555
2940 0.993555
2941 0.993555
2942 0.993555
2943 0.993555
2944 0.993555
2945 0.993555
2946 0.993555
2947 0.993555
2948 0.993555
2949 0.993555
2950 0.993555
2951 0.993555
2952 0.993555
2953 0.993555
2954 0.993555
2955 0.993555
2956 0.993555
2957 0.993555
2958 0.993555
2959 0.993555
2960 0.993555
2961 0.993555
2962 0.993555
2963 0.993555
2964 0.993555
2965 0.993555
2966 0.993555
2967 0.993555
2968 0.993555
2969 0.993555
2970 0.993555
2971 0.993555
2972 0.993555
2973 0.993555
2974 0.993555
2975 0.99356
2976 0.99356
2977 0.993562
2978 0.993565
2979 0.993565
2980 0.993565
2981 0.993565
2982 0.993565
2983 0.993565
2984 0.993565
2985 0.993565
2986 0.993565
2987 0.993565
2988 0.993565
2989 0.993568
2990 0.99357
2991 0.99357
2992 0.99357
2993 0.99357
2994 0.99357
2995 0.99357
2996 0.99357
2997 0.99357
2998 0.99357
2999 0.993574
3000 0.993574
3001 0.993574
3002 0.993574
3003 0.993574
3004 0.993574
3005 0.993574
3006 0.993574
3007 0.993574
3008 0.993576
3009 0.993576
3010 0.993576
3011 0.993576
3012 0.993576
3013 0.993576
3014 0.993578
3015 0.993578
3016 0.993578
3017 0.993578
3018 0.993578
3019 0.993578
3020 0.993578
3021 0.993578
3022 0.993578
3023 0.993578
3024 0.993578
3025 0.993578
3026 0.993578
3027 0.993578
3028 0.993578
3029 0.993578
3030 0.993578
3031 0.993578
3032 0.993578
3033 0.993578
3034 0.993578
3035 0.993578
3036 0.993578
3037 0.993578
3038 0.993578
3039 0.993578
3040 0.993578
3041 0.993578
3042 0.993578
3043 0.993578
3044 0.993578
3045 0.993578
3046 0.993578
3047 0.993578
3048 0.993578
3049 0.993578
3050 0.993578
3051 0.993578
3052 0.993578
3053 0.993578
3054 0.993578
3055 0.993578
3056 0.993578
3057 0.993578
3058 0.993578
3059 0.993578
3060 0.993578
3061 0.993578
3062 0.993578
3063 0.993578
3064 0.993578
3065 0.993578
3066 0.993578
3067 0.993578
3068 0.993578
3069 0.993578
3070 0.993578
3071 0.993578
3072 0.993578
3073 0.993578
3074 0.993578
3075 0.993578
3076 0.993578
3077 0.99358
3078 0.99358
3079 0.99358
3080 0.99358
3081 0.99358
3082 0.99358
3083 0.99358
3084 0.99358
3085 0.99358
3086 0.99358
3087 0.99358
3088 0.993583
3089 0.993583
3090 0.993583
3091 0.993585
3092 0.993585
3093 0.993587
3094 0.993587
3095 0.993587
3096 0.993587
3097 0.993587
3098 0.993587
3099 0.993587
3100 0.993587
3101 0.993587
3102 0.993587
3103 0.993591
3104 0.993591
3105 0.993591
3106 0.993591
3107 0.993593
3108 0.993593
3109 0.993593
3110 0.993593
3111 0.993595
3112 0.993595
3113 0.993595
3114 0.993595
3115 0.993595
3116 0.993595
3117 0.993595
3118 0.993595
3119 0.993595
3120 0.993595
3121 0.993597
3122 0.993597
3123 0.993597
3124 0.993597
3125 0.993597
3126 0.993597
3127 0.993597
3128 0.993597
3129 0.993597
3130 0.993597
3131 0.993597
3132 0.993597
3133 0.993597
3134 0.993597
3135 0.993597
3136 0.993597
3137 0.993597
3138 0.993597
3139 0.993597
3140 0.993597
3141 0.993597
3142 0.993597
3143 0.993597
3144 0.993597
3145 0.993597
3146 0.993597
3147 0.993597
3148 0.993597
3149 0.993597
3150 0.993597
3151 0.993597
3152 0.993597
3153 0.993597
3154 0.993601
3155 0.993601
3156 0.993605
3157 0.993608
3158 0.99361
3159 0.99361
3160 0.99361
3161 0.99361
3162 0.99361
3163 0.99361
3164 0.99361
3165 0.99361
3166 0.99361
3167 0.99361
3168 0.99361
3169 0.99361
3170 0.99361
3171 0.99361
3172 0.99361
3173 0.99361
3174 0.99361
3175 0.99361
3176 0.99361
3177 0.99361
3178 0.99361
3179 0.99361
3180 0.99361
3181 0.99361
3182 0.99361
3183 0.99361
3184 0.99361
3185 0.99361
3186 0.99361
3187 0.99361
3188 0.99361
3189 0.993611
3190 0.993611
3191 0.993611
3192 0.993611
3193 0.993611
3194 0.993611
3195 0.993611
3196 0.993611
3197 0.993611
3198 0.993611
3199 0.993611
3200 0.993611
3201 0.993611
3202 0.993611
3203 0.993611
3204 0.993611
3205 0.993611
3206 0.993611
3207 0.993611
3208 0.993611
3209 0.993611
3210 0.993611
3211 0.993611
3212 0.993611
3213 0.993611
3214 0.993611
3215 0.993611
3216 0.993611
3217 0.993611
3218 0.993613
3219 0.993613
3220 0.993613
3221 0.993613
3222 0.993613
3223 0.993613
3224 0.993613
3225 0.993613
3226 0.993613
3227 0.993613
3228 0.993613
3229 0.993613
3230 0.993613
3231 0.993616
3232 0.993616
3233 0.993616
3234 0.993616
3235 0.993616
3236 0.993616
3237 0.993616
3238 0.993616
3239 0.993616
3240 0.993616
3241 0.993616
3242 0.993616
3243 0.993616
3244 0.993616
3245 0.993616
3246 0.993616
3247 0.993616
3248 0.993616
3249 0.993616
3250 0.993616
3251 0.993616
3252 0.993616
3253 0.993616
3254 0.99362
3255 0.99362
3256 0.99362
3257 0.99362
3258 0.99362
3259 0.99362
3260 0.99362
3261 0.993624
3262 0.993625
3263 0.993625
3264 0.993625
3265 0.993628
3266 0.993628
3267 0.993628
3268 0.993628
3269 0.993628
3270 0.993628
3271 0.993628
3272 0.993628
3273 0.993628
3274 0.993628
3275 0.993628
3276 0.993628
3277 0.993628
3278 0.993628
3279 0.993631
3280 0.993631
3281 0.993631
3282 0.993631
3283 0.993631
3284 0.993634
3285 0.993634
3286 0.993637
3287 0.993637
3288 0.993637
3289 0.993637
3290 0.993637
3291 0.993637
3292 0.993637
3293 0.993637
3294 0.993637
3295 0.993637
3296 0.993637
3297 0.993637
3298 0.993637
3299 0.993637
3300 0.993637
3301 0.993637
3302 0.993637
3303 0.993637
3304 0.993637
3305 0.993637
3306 0.993637
3307 0.993637
3308 0.993637
3309 0.993637
3310 0.993637
3311 0.993637
3312 0.993637
3313 0.993637
3314 0.993637
3315 0.993637
3316 0.993637
3317 0.993637
3318 0.993641
3319 0.993641
3320 0.993641
3321 0.993641
3322 0.993641
3323 0.993641
3324 0.993641
3325 0.993641
3326 0.993641
3327 0.993641
3328 0.993641
3329 0.993641
3330 0.993641
3331 0.993641
3332 0.993641
3333 0.993641
3334 0.993641
3335 0.993641
3336 0.993641
3337 0.993641
3338 0.993641
3339 0.993641
3340 0.993641
3341 0.993641
3342 0.993641
3343 0.993641
3344 0.993641
3345 0.993641
3346 0.993641
3347 0.993641
3348 0.993641
3349 0.993641
3350 0.993641
3351 0.993641
3352 0.993641
3353 0.993641
3354 0.993641
3355 0.993641
3356 0.993641
3357 0.993641
3358 0.993641
3359 0.993641
3360 0.993641
3361 0.993641
3362 0.993641
3363 0.993641
3364 0.993641
3365 0.993641
3366 0.993641
3367 0.993641
3368 0.993641
3369 0.993644
3370 0.993648
3371 0.993648
3372 0.993648
3373 0.993648
3374 0.993648
3375 0.993648
3376 0.993648
3377 0.99365
3378 0.99365
3379 0.99365
3380 0.99365
3381 0.99365
3382 0.99365
3383 0.99365
3384 0.993654
3385 0.993654
3386 0.993654
3387 0.993654
3388 0.993654
3389 0.993654
3390 0.993654
3391 0.993654
3392 0.993658
3393 0.993658
3394 0.993658
3395 0.993658
3396 0.993658
3397 0.993658
3398 0.993658
3399 0.993658
3400 0.993658
3401 0.993658
3402 0.993658
3403 0.993658
3404 0.993658
3405 0.993658
3406 0.993658
3407 0.993658
3408 0.993658
3409 0.993658
3410 0.993658
3411 0.993658
3412 0.993658
3413 0.993662
3414 0.993662
3415 0.993662
3416 0.993662
3417 0.993662
3418 0.993662
3419 0.993662
3420 0.993662
3421 0.993662
3422 0.993662
3423 0.993662
3424 0.993662
3425 0.993662
3426 0.993662
3427 0.993662
3428 0.993662
3429 0.993662
3430 0.993662
3431 0.993662
3432 0.993662
3433 0.993664
3434 0.993664
3435 0.993664
3436 0.993664
3437 0.993664
3438 0.993664
3439 0.993664
3440 0.993664
3441 0.993664
3442 0.993664
3443 0.993668
3444 0.993668
3445 0.993668
3446 0.993668
3447 0.993668
3448 0.993668
3449 0.993668
3450 0.993668
3451 0.993668
3452 0.993668
3453 0.993668
3454 0.993668
3455 0.993668
3456 0.993668
3457 0.993668
3458 0.993668
3459 0.993668
3460 0.993668
3461 0.993668
3462 0.993668
3463 0.993668
3464 0.993668
3465 0.993668
3466 0.993668
3467 0.993668
3468 0.993668
3469 0.993668
3470 0.993668
3471 0.993668
3472 0.993668
3473 0.993668
3474 0.993668
3475 0.993668
3476 0.99367
3477 0.99367
3478 0.99367
3479 0.99367
3480 0.99367
3481 0.99367
3482 0.99367
3483 0.99367
3484 0.99367
3485 0.99367
3486 0.99367
3487 0.99367
3488 0.99367
3489 0.993674
3490 0.993674
3491 0.993678
3492 0.99368
3493 0.99368
3494 0.99368
3495 0.99368
3496 0.99368
3497 0.99368
3498 0.99368
3499 0.99368
3500 0.99368
3501 0.99368
3502 0.99368
3503 0.99368
3504 0.99368
3505 0.99368
3506 0.993684
3507 0.993684
3508 0.993684
3509 0.993684
3510 0.993684
3511 0.993684
3512 0.993684
3513 0.993684
3514 0.993684
3515 0.993684
3516 0.993684
3517 0.993684
3518 0.993687
3519 0.993687
3520 0.993687
3521 0.993687
3522 0.993687
3523 0.993687
3524 0.993687
3525 0.993687
3526 0.993687
3527 0.993687
3528 0.993687
3529 0.993687
3530 0.993687
3531 0.993687
3532 0.993687
3533 0.993687
3534 0.993687
3535 0.993689
3536 0.993689
3537 0.993689
3538 0.993689
3539 0.993689
3540 0.993689
3541 0.993689
3542 0.993689
3543 0.993689
3544 0.993694
3545 0.993694
3546 0.993694
3547 0.993694
3548 0.993694
3549 0.993694
3550 0.993698
3551 0.993698
3552 0.993698
3553 0.993698
3554 0.993698
3555 0.993698
3556 0.993698
3557 0.993702
3558 0.993702
3559 0.993702
3560 0.993702
3561 0.993702
3562 0.993702
3563 0.993705
3564 0.993705
3565 0.993705
3566 0.993705
3567 0.993705
3568 0.993705
3569 0.993705
3570 0.993705
3571 0.993705
3572 0.993705
3573 0.993705
3574 0.993705
3575 0.993705
3576 0.993705
3577 0.993705
3578 0.993705
3579 0.993705
3580 0.993705
3581 0.993705
3582 0.993705
3583 0.993705
3584 0.993705
3585 0.993705
3586 0.993705
3587 0.993705
3588 0.993705
3589 0.993705
3590 0.993705
3591 0.993705
3592 0.993705
3593 0.993705
3594 0.993705
3595 0.993705
3596 0.993705
3597 0.993707
3598 0.993707
3599 0.993707


==> plots/data/dataOriginalRCPSP-LCGCN.dat <==
0 0.378303
1 0.614872
2 0.666307
3 0.68329
4 0.695903
5 0.705534
6 0.712196
7 0.718659
8 0.725125
9 0.730321
10 0.733909
11 0.736911
12 0.739312
13 0.74142
14 0.744128
15 0.746965
16 0.74926
17 0.75168
18 0.753654
19 0.755062
20 0.756355
21 0.757613
22 0.758795
23 0.760103
24 0.761165
25 0.76232
26 0.763211
27 0.764114
28 0.764976
29 0.765796
30 0.766532
31 0.767399
32 0.768066
33 0.768811
34 0.769491
35 0.770174
36 0.770845
37 0.771492
38 0.772161
39 0.772848
40 0.77352
41 0.774258
42 0.774903
43 0.775538
44 0.776186
45 0.776856
46 0.777511
47 0.778201
48 0.778895
49 0.779641
50 0.780241
51 0.780906
52 0.781607
53 0.782262
54 0.782899
55 0.783561
56 0.784144
57 0.784777
58 0.785399
59 0.786021
60 0.786643
61 0.787204
62 0.787819
63 0.78841
64 0.78902
65 0.789603
66 0.790159
67 0.79072
68 0.791338
69 0.791947
70 0.79253
71 0.793088
72 0.793665
73 0.79416
74 0.79477
75 0.795337
76 0.795928
77 0.796503
78 0.797087
79 0.797681
80 0.798285
81 0.798819
82 0.799387
83 0.799898
84 0.800483
85 0.801042
86 0.801541
87 0.802041
88 0.802571
89 0.803099
90 0.803549
91 0.804074
92 0.804521
93 0.805102
94 0.805632
95 0.806089
96 0.806505
97 0.806953
98 0.807459
99 0.807862
100 0.808367
101 0.808785
102 0.809328
103 0.809776
104 0.810217
105 0.810701
106 0.811148
107 0.811618
108 0.812066
109 0.812513
110 0.812962
111 0.813463
112 0.813893
113 0.814352
114 0.814821
115 0.815283
116 0.815767
117 0.81619
118 0.816577
119 0.817066
120 0.817521
121 0.817958
122 0.818345
123 0.818778
124 0.819175
125 0.81951
126 0.819988
127 0.820389
128 0.820789
129 0.821187
130 0.821593
131 0.822016
132 0.822377
133 0.822848
134 0.823185
135 0.823539
136 0.823922
137 0.824339
138 0.824719
139 0.825113
140 0.825532
141 0.825979
142 0.826365
143 0.826732
144 0.827144
145 0.827489
146 0.827882
147 0.828249
148 0.828604
149 0.82893
150 0.829222
151 0.829594
152 0.829871
153 0.8302
154 0.830518
155 0.830848
156 0.831152
157 0.83146
158 0.831751
159 0.832044
160 0.832381
161 0.832681
162 0.832977
163 0.833207
164 0.833521
165 0.833838
166 0.834129
167 0.83437
168 0.834639
169 0.834969
170 0.835213
171 0.835466
172 0.835743
173 0.835991
174 0.836281
175 0.836571
176 0.83687
177 0.837138
178 0.837431
179 0.837728
180 0.83798
181 0.838292
182 0.838622
183 0.83892
184 0.839334
185 0.839604
186 0.839936
187 0.840253
188 0.840472
189 0.840771
190 0.841136
191 0.841412
192 0.841716
193 0.841992
194 0.84221
195 0.842552
196 0.842847
197 0.843074
198 0.843364
199 0.843571
200 0.84381
201 0.844046
202 0.844265
203 0.844473
204 0.844747
205 0.844957
206 0.845176
207 0.845422
208 0.845656
209 0.845833
210 0.846103
211 0.846336
212 0.846562
213 0.846788
214 0.846962
215 0.847249
216 0.847406
217 0.847618
218 0.847795
219 0.848046
220 0.848263
221 0.848451
222 0.848689
223 0.848874
224 0.84905
225 0.849232
226 0.849396
227 0.849579
228 0.849764
229 0.849933
230 0.850134
231 0.850343
232 0.850519
233 0.850687
234 0.850872
235 0.851139
236 0.851298
237 0.851516
238 0.851677
239 0.851938
240 0.852113
241 0.852295
242 0.852467
243 0.852666
244 0.852867
245 0.853039
246 0.853232
247 0.853412
248 0.853599
249 0.853768
250 0.853979
251 0.854168
252 0.854345
253 0.854536
254 0.85475
255 0.854963
256 0.855203
257 0.855392
258 0.855573
259 0.855756
260 0.856
261 0.856155
262 0.856341
263 0.856504
264 0.856699
265 0.856912
266 0.857221
267 0.857389
268 0.857615
269 0.857794
270 0.857996
271 0.85817
272 0.858428
273 0.8586
274 0.858757
275 0.858992
276 0.859171
277 0.859331
278 0.859521
279 0.859664
280 0.859837
281 0.860067
282 0.860269
283 0.860436
284 0.860583
285 0.8608
286 0.860969
287 0.86115
288 0.861311
289 0.861499
290 0.861688
291 0.86185
292 0.862031
293 0.862177
294 0.862353
295 0.862581
296 0.862754
297 0.862937
298 0.863108
299 0.86329
300 0.863513
301 0.863669
302 0.863864
303 0.864038
304 0.864221
305 0.864399
306 0.864565
307 0.864734
308 0.864915
309 0.86511
310 0.865298
311 0.865478
312 0.865709
313 0.865893
314 0.866099
315 0.866229
316 0.866445
317 0.866653
318 0.866833
319 0.867015
320 0.867233
321 0.867398
322 0.867548
323 0.867771
324 0.867917
325 0.868077
326 0.868265
327 0.86843
328 0.868605
329 0.868779
330 0.868964
331 0.869151
332 0.869313
333 0.869488
334 0.869643
335 0.869822
336 0.870007
337 0.870169
338 0.870377
339 0.870573
340 0.870737
341 0.870917
342 0.871078
343 0.871269
344 0.871461
345 0.871613
346 0.871798
347 0.871954
348 0.872107
349 0.872308
350 0.872476
351 0.872728
352 0.872901
353 0.87311
354 0.873294
355 0.87347
356 0.873646
357 0.873854
358 0.874018
359 0.874223
360 0.874414
361 0.874564
362 0.874719
363 0.874976
364 0.87524
365 0.8754
366 0.875583
367 0.875815
368 0.87598
369 0.876138
370 0.876334
371 0.876497
372 0.876654
373 0.87683
374 0.876991
375 0.877156
376 0.877328
377 0.877514
378 0.877684
379 0.877886
380 0.878078
381 0.878282
382 0.878419
383 0.878594
384 0.878792
385 0.878979
386 0.879121
387 0.879332
388 0.879467
389 0.879625
390 0.879824
391 0.879965
392 0.880163
393 0.880312
394 0.88046
395 0.880638
396 0.88084
397 0.881013
398 0.881178
399 0.88131
400 0.881492
401 0.881621
402 0.881763
403 0.881921
404 0.882117
405 0.882337
406 0.882551
407 0.882698
408 0.882847
409 0.883001
410 0.883144
411 0.883309
412 0.883494
413 0.883645
414 0.88381
415 0.883983
416 0.884164
417 0.884287
418 0.884448
419 0.884674
420 0.884822
421 0.884996
422 0.885162
423 0.88531
424 0.885478
425 0.885631
426 0.88579
427 0.885935
428 0.886054
429 0.886237
430 0.886366
431 0.886487
432 0.886635
433 0.886746
434 0.886892
435 0.88703
436 0.887186
437 0.887308
438 0.887451
439 0.887587
440 0.887724
441 0.887852
442 0.887976
443 0.888123
444 0.888256
445 0.888395
446 0.888517
447 0.888643
448 0.888801
449 0.888923
450 0.889031
451 0.889154
452 0.889277
453 0.889401
454 0.889518
455 0.88967
456 0.889805
457 0.889937
458 0.890049
459 0.890173
460 0.890324
461 0.890452
462 0.890581
463 0.890698
464 0.890823
465 0.890955
466 0.891087
467 0.891193
468 0.891345
469 0.891504
470 0.891654
471 0.891807
472 0.891918
473 0.892051
474 0.892193
475 0.892316
476 0.892438
477 0.892609
478 0.89273
479 0.892856
480 0.892982
481 0.893111
482 0.893224
483 0.893335
484 0.893464
485 0.893562
486 0.893728
487 0.893846
488 0.89394
489 0.89408
490 0.894208
491 0.894312
492 0.894429
493 0.89457
494 0.894717
495 0.894821
496 0.894942
497 0.895058
498 0.895183
499 0.895306
500 0.895438
501 0.89554
502 0.895689
503 0.895792
504 0.895907
505 0.896019
506 0.896174
507 0.896307
508 0.896421
509 0.896542
510 0.89666
511 0.896784
512 0.896914
513 0.897035
514 0.897199
515 0.897321
516 0.897482
517 0.89765
518 0.897793
519 0.897926
520 0.898043
521 0.898143
522 0.898275
523 0.898409
524 0.898528
525 0.898675
526 0.898884
527 0.898997
528 0.899124
529 0.899266
530 0.899373
531 0.899492
532 0.899623
533 0.899739
534 0.899842
535 0.899974
536 0.900079
537 0.900184
538 0.900294
539 0.90043
540 0.90057
541 0.900663
542 0.900789
543 0.900931
544 0.901051
545 0.901163
546 0.901274
547 0.901397
548 0.901528
549 0.901663
550 0.901754
551 0.901866
552 0.901993
553 0.902116
554 0.902291
555 0.902396
556 0.90252
557 0.902613
558 0.902753
559 0.902889
560 0.902989
561 0.903108
562 0.90326
563 0.903387
564 0.903507
565 0.903615
566 0.903724
567 0.903834
568 0.903966
569 0.904079
570 0.904181
571 0.904284
572 0.904407
573 0.90461
574 0.904707
575 0.904831
576 0.904983
577 0.905094
578 0.905244
579 0.905353
580 0.905491
581 0.905651
582 0.905774
583 0.905889
584 0.905989
585 0.90612
586 0.906215
587 0.906309
588 0.90642
589 0.906521
590 0.906661
591 0.90675
592 0.906864
593 0.907005
594 0.907108
595 0.907243
596 0.907363
597 0.907479
598 0.907611
599 0.907812
600 0.907927
601 0.908062
602 0.908184
603 0.908309
604 0.908411
605 0.908542
606 0.908656
607 0.908763
608 0.908878
609 0.908991
610 0.909092
611 0.909214
612 0.909375
613 0.909485
614 0.909582
615 0.909718
616 0.909835
617 0.909952
618 0.910058
619 0.910175
620 0.910283
621 0.910415
622 0.910551
623 0.910651
624 0.910745
625 0.910907
626 0.911026
627 0.911122
628 0.911237
629 0.911313
630 0.911443
631 0.911531
632 0.911612
633 0.911743
634 0.911852
635 0.911964
636 0.91205
637 0.912168
638 0.912262
639 0.912399
640 0.912509
641 0.912603
642 0.912691
643 0.912788
644 0.912892
645 0.913001
646 0.913079
647 0.913232
648 0.913327
649 0.913434
650 0.913527
651 0.91364
652 0.91373
653 0.913815
654 0.91392
655 0.913997
656 0.914113
657 0.914201
658 0.914295
659 0.914385
660 0.914488
661 0.914584
662 0.914672
663 0.914768
664 0.9149
665 0.914987
666 0.915074
667 0.915195
668 0.915269
669 0.915349
670 0.915476
671 0.915539
672 0.915616
673 0.915712
674 0.915816
675 0.915894
676 0.915986
677 0.916075
678 0.916135
679 0.916241
680 0.916323
681 0.91641
682 0.916492
683 0.91658
684 0.916676
685 0.916749
686 0.916856
687 0.916915
688 0.916981
689 0.917094
690 0.917196
691 0.917263
692 0.917347
693 0.917469
694 0.917539
695 0.917618
696 0.917709
697 0.917788
698 0.917866
699 0.91796
700 0.918031
701 0.918093
702 0.918185
703 0.918247
704 0.918325
705 0.918418
706 0.918472
707 0.918555
708 0.918638
709 0.918701
710 0.918784
711 0.91888
712 0.918969
713 0.919039
714 0.919104
715 0.91918
716 0.919236
717 0.919368
718 0.919459
719 0.919515
720 0.919603
721 0.919692
722 0.919743
723 0.919842
724 0.919915
725 0.920021
726 0.920128
727 0.920183
728 0.920267
729 0.920336
730 0.92043
731 0.920507
732 0.920598
733 0.920668
734 0.920753
735 0.920856
736 0.920927
737 0.920991
738 0.921055
739 0.921147
740 0.921199
741 0.921274
742 0.92142
743 0.921464
744 0.921566
745 0.921626
746 0.921696
747 0.921777
748 0.921848
749 0.921918
750 0.922012
751 0.922089
752 0.922165
753 0.922225
754 0.922337
755 0.922405
756 0.922462
757 0.922531
758 0.922606
759 0.922692
760 0.922763
761 0.922853
762 0.922905
763 0.922973
764 0.923039
765 0.923118
766 0.923183
767 0.923266
768 0.92335
769 0.923414
770 0.923491
771 0.923563
772 0.923638
773 0.92368
774 0.923757
775 0.923846
776 0.923922
777 0.923982
778 0.924057
779 0.924128
780 0.924194
781 0.924267
782 0.924347
783 0.924403
784 0.924486
785 0.924562
786 0.924645
787 0.924712
788 0.924795
789 0.924879
790 0.924944
791 0.925025
792 0.925105
793 0.925191
794 0.925251
795 0.925334
796 0.925434
797 0.925512
798 0.925603
799 0.925707
800 0.925764
801 0.925844
802 0.925919
803 0.926001
804 0.926104
805 0.926158
806 0.926212
807 0.926279
808 0.92639
809 0.926457
810 0.926519
811 0.926592
812 0.926662
813 0.926754
814 0.926809
815 0.926877
816 0.926938
817 0.927009
818 0.927072
819 0.927151
820 0.927232
821 0.927291
822 0.927359
823 0.927434
824 0.927498
825 0.927585
826 0.927654
827 0.92772
828 0.927787
829 0.927894
830 0.927964
831 0.928034
832 0.928101
833 0.928164
834 0.928244
835 0.928315
836 0.92837
837 0.928459
838 0.928531
839 0.928574
840 0.928664
841 0.928721
842 0.928776
843 0.928859
844 0.928961
845 0.929051
846 0.929096
847 0.929183
848 0.92924
849 0.929293
850 0.92938
851 0.929473
852 0.929528
853 0.929594
854 0.929652
855 0.929718
856 0.929792
857 0.929843
858 0.929906
859 0.929996
860 0.930051
861 0.930124
862 0.930203
863 0.930275
864 0.930352
865 0.930426
866 0.930508
867 0.930591
868 0.930658
869 0.930728
870 0.930797
871 0.930868
872 0.93094
873 0.930991
874 0.931048
875 0.931148
876 0.931213
877 0.931277
878 0.931339
879 0.931412
880 0.931492
881 0.931598
882 0.931663
883 0.9318
884 0.931857
885 0.931934
886 0.931998
887 0.932061
888 0.932153
889 0.932224
890 0.93227
891 0.932341
892 0.932407
893 0.932472
894 0.932538
895 0.932598
896 0.932661
897 0.932725
898 0.932808
899 0.932873
900 0.932936
901 0.932991
902 0.933054
903 0.933135
904 0.93322
905 0.933287
906 0.93335
907 0.933421
908 0.933514
909 0.933571
910 0.933653
911 0.933712
912 0.933781
913 0.933859
914 0.933935
915 0.934
916 0.934114
917 0.934181
918 0.934258
919 0.934307
920 0.934379
921 0.934444
922 0.934501
923 0.934583
924 0.934638
925 0.9347
926 0.934766
927 0.934826
928 0.934889
929 0.934942
930 0.934999
931 0.93506
932 0.935138
933 0.93522
934 0.935277
935 0.935329
936 0.935391
937 0.935457
938 0.935513
939 0.935577
940 0.935641
941 0.935688
942 0.935756
943 0.935862
944 0.935908
945 0.935986
946 0.93604
947 0.936083
948 0.936154
949 0.93622
950 0.936283
951 0.936343
952 0.936412
953 0.936481
954 0.936538
955 0.936605
956 0.93668
957 0.936751
958 0.936812
959 0.936896
960 0.936956
961 0.937019
962 0.937094
963 0.937155
964 0.937221
965 0.93729
966 0.937359
967 0.937428
968 0.93748
969 0.937546
970 0.937604
971 0.937736
972 0.937802
973 0.937879
974 0.937924
975 0.93799
976 0.93805
977 0.938102
978 0.938167
979 0.938251
980 0.938305
981 0.938375
982 0.938457
983 0.938517
984 0.938589
985 0.938642
986 0.938698
987 0.938761
988 0.938813
989 0.938868
990 0.938934
991 0.93897
992 0.939029
993 0.939089
994 0.939164
995 0.939211
996 0.939272
997 0.939331
998 0.939384
999 0.939435
1000 0.939517
1001 0.939564
1002 0.939608
1003 0.939673
1004 0.939732
1005 0.939813
1006 0.939871
1007 0.939939
1008 0.940003
1009 0.940054
1010 0.940105
1011 0.940158
1012 0.940201
1013 0.940289
1014 0.940332
1015 0.940376
1016 0.940452
1017 0.9405
1018 0.940533
1019 0.940587
1020 0.940636
1021 0.940661
1022 0.94072
1023 0.940774
1024 0.940814
1025 0.940877
1026 0.940932
1027 0.940994
1028 0.941028
1029 0.941086
1030 0.941141
1031 0.941177
1032 0.941251
1033 0.941292
1034 0.941342
1035 0.941402
1036 0.941446
1037 0.941485
1038 0.941581
1039 0.941637
1040 0.941689
1041 0.941741
1042 0.941783
1043 0.941818
1044 0.941875
1045 0.941942
1046 0.941988
1047 0.942044
1048 0.942081
1049 0.942136
1050 0.942192
1051 0.942239
1052 0.9423
1053 0.942348
1054 0.942399
1055 0.942444
1056 0.942517
1057 0.94256
1058 0.942616
1059 0.942668
1060 0.942713
1061 0.942747
1062 0.9428
1063 0.942852
1064 0.942893
1065 0.942931
1066 0.943002
1067 0.943049
1068 0.943092
1069 0.943138
1070 0.943179
1071 0.943225
1072 0.943277
1073 0.943328
1074 0.943372
1075 0.943417
1076 0.943464
1077 0.943502
1078 0.943575
1079 0.943613
1080 0.943654
1081 0.94372
1082 0.943764
1083 0.943804
1084 0.943847
1085 0.943891
1086 0.943938
1087 0.944015
1088 0.944066
1089 0.944108
1090 0.944154
1091 0.944201
1092 0.944269
1093 0.944318
1094 0.944361
1095 0.944416
1096 0.944457
1097 0.944495
1098 0.944557
1099 0.944619
1100 0.944664
1101 0.944716
1102 0.944759
1103 0.944822
1104 0.944881
1105 0.944934
1106 0.944983
1107 0.94504
1108 0.945081
1109 0.945133
1110 0.945191
1111 0.945248
1112 0.945296
1113 0.945343
1114 0.945391
1115 0.94544
1116 0.945485
1117 0.945539
1118 0.94559
1119 0.945636
1120 0.945687
1121 0.945756
1122 0.945818
1123 0.945865
1124 0.945919
1125 0.945992
1126 0.946047
1127 0.94611
1128 0.946159
1129 0.946202
1130 0.946244
1131 0.946297
1132 0.946361
1133 0.946411
1134 0.946471
1135 0.946531
1136 0.946587
1137 0.946618
1138 0.946664
1139 0.946717
1140 0.946771
1141 0.946819
1142 0.946866
1143 0.946897
1144 0.946953
1145 0.947004
1146 0.947052
1147 0.947098
1148 0.947134
1149 0.9472
1150 0.947241
1151 0.947293
1152 0.947338
1153 0.947398
1154 0.947453
1155 0.947497
1156 0.947565
1157 0.947606
1158 0.947655
1159 0.947727
1160 0.947754
1161 0.947797
1162 0.947859
1163 0.947898
1164 0.947949
1165 0.947999
1166 0.948037
1167 0.948088
1168 0.948136
1169 0.948201
1170 0.948248
1171 0.948298
1172 0.948351
1173 0.948395
1174 0.948446
1175 0.948505
1176 0.94855
1177 0.948583
1178 0.948632
1179 0.948696
1180 0.94874
1181 0.94878
1182 0.948835
1183 0.948887
1184 0.948933
1185 0.948981
1186 0.949023
1187 0.949072
1188 0.949125
1189 0.949157
1190 0.949223
1191 0.949283
1192 0.949323
1193 0.949376
1194 0.94942
1195 0.949467
1196 0.949521
1197 0.949565
1198 0.949622
1199 0.949657
1200 0.949716
1201 0.949792
1202 0.949837
1203 0.949884
1204 0.949926
1205 0.949966
1206 0.950038
1207 0.950111
1208 0.95015
1209 0.950201
1210 0.950249
1211 0.950303
1212 0.950352
1213 0.950433
1214 0.950488
1215 0.950523
1216 0.950575
1217 0.950634
1218 0.950682
1219 0.950736
1220 0.950773
1221 0.950817
1222 0.950879
1223 0.950936
1224 0.950992
1225 0.951036
1226 0.951072
1227 0.95112
1228 0.951168
1229 0.95122
1230 0.951271
1231 0.951301
1232 0.95136
1233 0.951408
1234 0.951442
1235 0.951514
1236 0.951567
1237 0.951603
1238 0.951646
1239 0.951706
1240 0.951749
1241 0.951794
1242 0.951857
1243 0.951911
1244 0.951952
1245 0.951998
1246 0.952053
1247 0.952106
1248 0.95215
1249 0.952231
1250 0.952285
1251 0.952319
1252 0.952393
1253 0.95244
1254 0.952485
1255 0.952583
1256 0.95262
1257 0.95266
1258 0.952722
1259 0.952764
1260 0.952811
1261 0.952869
1262 0.952938
1263 0.952984
1264 0.953034
1265 0.953079
1266 0.953141
1267 0.95319
1268 0.953242
1269 0.953299
1270 0.953354
1271 0.953393
1272 0.953455
1273 0.95351
1274 0.953554
1275 0.953612
1276 0.953663
1277 0.953715
1278 0.953762
1279 0.953807
1280 0.95389
1281 0.953919
1282 0.953967
1283 0.954031
1284 0.954063
1285 0.954108
1286 0.954175
1287 0.954224
1288 0.954283
1289 0.954337
1290 0.954396
1291 0.954441
1292 0.954517
1293 0.954565
1294 0.954612
1295 0.954661
1296 0.954703
1297 0.954749
1298 0.95481
1299 0.954874
1300 0.954922
1301 0.954957
1302 0.95501
1303 0.955045
1304 0.955113
1305 0.955183
1306 0.955221
1307 0.955253
1308 0.955303
1309 0.955369
1310 0.955405
1311 0.955474
1312 0.955522
1313 0.955554
1314 0.955618
1315 0.955684
1316 0.955723
1317 0.955767
1318 0.955832
1319 0.955884
1320 0.955935
1321 0.955982
1322 0.956044
1323 0.956092
1324 0.956128
1325 0.956211
1326 0.956254
1327 0.956288
1328 0.956346
1329 0.956393
1330 0.956442
1331 0.95649
1332 0.956543
1333 0.956586
1334 0.956637
1335 0.956688
1336 0.956754
1337 0.956827
1338 0.956879
1339 0.956931
1340 0.956971
1341 0.957051
1342 0.957093
1343 0.957129
1344 0.95719
1345 0.95724
1346 0.957283
1347 0.957352
1348 0.957435
1349 0.957494
1350 0.957544
1351 0.957606
1352 0.957661
1353 0.957703
1354 0.957774
1355 0.957815
1356 0.957856
1357 0.957928
1358 0.957979
1359 0.958048
1360 0.958097
1361 0.958145
1362 0.958193
1363 0.958247
1364 0.958297
1365 0.958339
1366 0.958376
1367 0.958432
1368 0.958478
1369 0.958533
1370 0.958579
1371 0.958626
1372 0.958716
1373 0.958758
1374 0.958809
1375 0.958851
1376 0.958889
1377 0.958934
1378 0.958982
1379 0.959028
1380 0.959066
1381 0.959124
1382 0.959176
1383 0.959205
1384 0.959291
1385 0.95934
1386 0.959383
1387 0.95943
1388 0.959479
1389 0.959542
1390 0.959572
1391 0.959622
1392 0.959676
1393 0.959725
1394 0.959768
1395 0.959818
1396 0.959898
1397 0.959942
1398 0.960031
1399 0.960082
1400 0.960131
1401 0.96017
1402 0.960205
1403 0.960254
1404 0.960301
1405 0.960336
1406 0.960399
1407 0.96044
1408 0.960472
1409 0.960506
1410 0.960569
1411 0.960625
1412 0.960647
1413 0.960695
1414 0.960743
1415 0.960841
1416 0.960897
1417 0.960939
1418 0.961008
1419 0.961041
1420 0.96111
1421 0.961158
1422 0.961201
1423 0.961237
1424 0.961291
1425 0.961342
1426 0.961416
1427 0.961501
1428 0.961549
1429 0.961582
1430 0.961627
1431 0.961678
1432 0.961739
1433 0.961768
1434 0.961804
1435 0.961845
1436 0.961868
1437 0.961916
1438 0.961956
1439 0.962019
1440 0.962162
1441 0.962215
1442 0.962303
1443 0.962344
1444 0.962365
1445 0.962414
1446 0.962456
1447 0.96253
1448 0.962569
1449 0.962617
1450 0.962646
1451 0.962692
1452 0.962733
1453 0.962769
1454 0.962845
1455 0.962884
1456 0.962955
1457 0.962995
1458 0.963036
1459 0.963063
1460 0.963132
1461 0.963192
1462 0.963226
1463 0.963266
1464 0.963301
1465 0.96333
1466 0.963365
1467 0.963421
1468 0.963463
1469 0.963495
1470 0.963534
1471 0.96357
1472 0.963634
1473 0.963675
1474 0.963707
1475 0.963756
1476 0.963789
1477 0.963836
1478 0.963889
1479 0.963935
1480 0.963961
1481 0.963998
1482 0.964034
1483 0.96408
1484 0.964126
1485 0.964169
1486 0.964197
1487 0.96423
1488 0.964261
1489 0.964306
1490 0.964354
1491 0.964393
1492 0.964436
1493 0.964469
1494 0.964509
1495 0.964584
1496 0.964614
1497 0.964657
1498 0.964692
1499 0.964745
1500 0.964783
1501 0.964836
1502 0.964867
1503 0.964909
1504 0.964943
1505 0.964993
1506 0.965048
1507 0.965074
1508 0.965104
1509 0.965154
1510 0.965194
1511 0.965255
1512 0.965309
1513 0.965332
1514 0.965368
1515 0.96541
1516 0.965453
1517 0.965491
1518 0.965521
1519 0.965552
1520 0.96559
1521 0.965632
1522 0.965686
1523 0.965722
1524 0.965767
1525 0.965814
1526 0.965846
1527 0.96591
1528 0.965951
1529 0.96599
1530 0.966031
1531 0.966062
1532 0.966092
1533 0.966126
1534 0.966204
1535 0.966228
1536 0.966261
1537 0.9663
1538 0.96632
1539 0.966348
1540 0.966397
1541 0.966429
1542 0.966471
1543 0.966492
1544 0.966526
1545 0.966563
1546 0.966595
1547 0.966645
1548 0.966677
1549 0.966728
1550 0.966772
1551 0.966804
1552 0.966867
1553 0.966904
1554 0.966926
1555 0.966972
1556 0.967016
1557 0.967065
1558 0.967111
1559 0.967145
1560 0.967175
1561 0.967249
1562 0.967283
1563 0.96732
1564 0.967346
1565 0.96738
1566 0.967441
1567 0.967468
1568 0.967524
1569 0.967564
1570 0.967597
1571 0.96765
1572 0.967702
1573 0.967741
1574 0.967765
1575 0.9678
1576 0.967841
1577 0.967873
1578 0.967902
1579 0.967941
1580 0.96798
1581 0.968012
1582 0.968081
1583 0.968114
1584 0.968136
1585 0.968178
1586 0.968206
1587 0.968263
1588 0.968298
1589 0.968324
1590 0.968356
1591 0.96839
1592 0.968437
1593 0.968475
1594 0.968515
1595 0.968539
1596 0.968589
1597 0.96863
1598 0.968656
1599 0.968691
1600 0.968726
1601 0.968763
1602 0.968798
1603 0.968844
1604 0.968874
1605 0.968908
1606 0.968942
1607 0.96899
1608 0.969022
1609 0.969055
1610 0.96909
1611 0.969139
1612 0.969185
1613 0.969221
1614 0.969249
1615 0.969292
1616 0.969318
1617 0.969364
1618 0.969419
1619 0.969469
1620 0.969496
1621 0.969533
1622 0.969559
1623 0.969599
1624 0.969642
1625 0.969666
1626 0.969698
1627 0.969738
1628 0.969774
1629 0.969807
1630 0.969838
1631 0.969863
1632 0.969899
1633 0.969927
1634 0.969967
1635 0.969999
1636 0.970025
1637 0.970062
1638 0.970105
1639 0.970151
1640 0.970179
1641 0.970221
1642 0.970288
1643 0.970321
1644 0.970354
1645 0.970384
1646 0.970434
1647 0.970467
1648 0.970557
1649 0.970599
1650 0.970624
1651 0.970658
1652 0.970728
1653 0.970765
1654 0.970799
1655 0.970837
1656 0.97087
1657 0.970897
1658 0.970937
1659 0.970972
1660 0.971002
1661 0.97105
1662 0.971074
1663 0.971097
1664 0.971155
1665 0.97119
1666 0.971225
1667 0.971261
1668 0.971292
1669 0.971327
1670 0.971368
1671 0.971404
1672 0.971447
1673 0.971464
1674 0.971495
1675 0.971547
1676 0.971586
1677 0.971616
1678 0.971655
1679 0.971688
1680 0.971712
1681 0.971758
1682 0.971784
1683 0.97181
1684 0.971847
1685 0.971878
1686 0.971912
1687 0.971942
1688 0.971972
1689 0.972003
1690 0.972031
1691 0.972069
1692 0.972105
1693 0.972135
1694 0.972162
1695 0.972231
1696 0.972269
1697 0.972301
1698 0.972327
1699 0.972367
1700 0.972407
1701 0.972436
1702 0.972471
1703 0.972496
1704 0.972542
1705 0.972588
1706 0.97262
1707 0.972653
1708 0.972674
1709 0.972773
1710 0.972812
1711 0.972879
1712 0.972913
1713 0.972938
1714 0.97297
1715 0.973004
1716 0.973038
1717 0.973084
1718 0.973118
1719 0.973132
1720 0.973176
1721 0.973221
1722 0.973252
1723 0.973302
1724 0.97333
1725 0.973356
1726 0.973391
1727 0.973434
1728 0.973477
1729 0.973502
1730 0.973529
1731 0.973569
1732 0.973613
1733 0.973654
1734 0.973671
1735 0.973701
1736 0.973725
1737 0.973792
1738 0.973837
1739 0.973862
1740 0.973889
1741 0.973905
1742 0.973947
1743 0.974021
1744 0.974046
1745 0.974069
1746 0.974112
1747 0.974148
1748 0.974197
1749 0.97423
1750 0.974264
1751 0.974298
1752 0.974353
1753 0.974388
1754 0.974431
1755 0.974464
1756 0.974504
1757 0.974528
1758 0.974597
1759 0.974637
1760 0.974669
1761 0.9747
1762 0.974725
1763 0.97475
1764 0.974797
1765 0.974829
1766 0.974863
1767 0.974906
1768 0.974925
1769 0.974949
1770 0.974983
1771 0.975002
1772 0.97508
1773 0.975112
1774 0.975135
1775 0.975168
1776 0.975189
1777 0.975205
1778 0.97524
1779 0.975287
1780 0.975315
1781 0.97534
1782 0.975372
1783 0.975388
1784 0.975422
1785 0.975456
1786 0.975493
1787 0.975517
1788 0.975542
1789 0.975577
1790 0.975605
1791 0.975641
1792 0.975667
1793 0.975688
1794 0.975704
1795 0.975749
1796 0.975785
1797 0.975824
1798 0.975848
1799 0.975862
1800 0.975895
1801 0.975922
1802 0.97596
1803 0.975981
1804 0.975997
1805 0.976023
1806 0.976062
1807 0.976094
1808 0.976116
1809 0.976147
1810 0.976206
1811 0.976259
1812 0.976284
1813 0.976302
1814 0.976344
1815 0.976366
1816 0.976414
1817 0.976441
1818 0.976465
1819 0.976484
1820 0.97651
1821 0.976533
1822 0.976565
1823 0.976596
1824 0.976667
1825 0.976686
1826 0.976711
1827 0.976737
1828 0.976792
1829 0.976839
1830 0.976862
1831 0.976895
1832 0.976929
1833 0.976944
1834 0.976973
1835 0.977
1836 0.977018
1837 0.977049
1838 0.977076
1839 0.977107
1840 0.977132
1841 0.977157
1842 0.97718
1843 0.977208
1844 0.977227
1845 0.977252
1846 0.977278
1847 0.977319
1848 0.977336
1849 0.977368
1850 0.977398
1851 0.97743
1852 0.977471
1853 0.977483
1854 0.977504
1855 0.977548
1856 0.97758
1857 0.977604
1858 0.977636
1859 0.977657
1860 0.977684
1861 0.977704
1862 0.977736
1863 0.97777
1864 0.977787
1865 0.977807
1866 0.977829
1867 0.977858
1868 0.977895
1869 0.977921
1870 0.977945
1871 0.977976
1872 0.978004
1873 0.978045
1874 0.978065
1875 0.978094
1876 0.97812
1877 0.97813
1878 0.978157
1879 0.97819
1880 0.978296
1881 0.978319
1882 0.978342
1883 0.978376
1884 0.978406
1885 0.97844
1886 0.978473
1887 0.978499
1888 0.978519
1889 0.978541
1890 0.978565
1891 0.978593
1892 0.978614
1893 0.978632
1894 0.978659
1895 0.978706
1896 0.978748
1897 0.978757
1898 0.978796
1899 0.978814
1900 0.978839
1901 0.978875
1902 0.978906
1903 0.978942
1904 0.97896
1905 0.978987
1906 0.979002
1907 0.979041
1908 0.979068
1909 0.979127
1910 0.979143
1911 0.979183
1912 0.979203
1913 0.979233
1914 0.979286
1915 0.979304
1916 0.979324
1917 0.979358
1918 0.979382
1919 0.97942
1920 0.979441
1921 0.979458
1922 0.979489
1923 0.979503
1924 0.979535
1925 0.979566
1926 0.979588
1927 0.979617
1928 0.979629
1929 0.979651
1930 0.979695
1931 0.979723
1932 0.979756
1933 0.979781
1934 0.979811
1935 0.979829
1936 0.979865
1937 0.979898
1938 0.979932
1939 0.979947
1940 0.979975
1941 0.980014
1942 0.980029
1943 0.980072
1944 0.980101
1945 0.980125
1946 0.980157
1947 0.980177
1948 0.980203
1949 0.980275
1950 0.980301
1951 0.98032
1952 0.980335
1953 0.980368
1954 0.980389
1955 0.980429
1956 0.980453
1957 0.980479
1958 0.980504
1959 0.980514
1960 0.980554
1961 0.980578
1962 0.980611
1963 0.980623
1964 0.980649
1965 0.980685
1966 0.980712
1967 0.980737
1968 0.98076
1969 0.980795
1970 0.980835
1971 0.98086
1972 0.980881
1973 0.980914
1974 0.980927
1975 0.980966
1976 0.980982
1977 0.981011
1978 0.981032
1979 0.981049
1980 0.981078
1981 0.981114
1982 0.981137
1983 0.981144
1984 0.981181
1985 0.981204
1986 0.981247
1987 0.981273
1988 0.981287
1989 0.981293
1990 0.981316
1991 0.981365
1992 0.981388
1993 0.981406
1994 0.981419
1995 0.981431
1996 0.981473
1997 0.981494
1998 0.981524
1999 0.98154
2000 0.98155
2001 0.981594
2002 0.981643
2003 0.981677
2004 0.981691
2005 0.981707
2006 0.981724
2007 0.98176
2008 0.981803
2009 0.981817
2010 0.981827
2011 0.981849
2012 0.981891
2013 0.981914
2014 0.981936
2015 0.98196
2016 0.981988
2017 0.982012
2018 0.982044
2019 0.982074
2020 0.982083
2021 0.982104
2022 0.982128
2023 0.982153
2024 0.982181
2025 0.982189
2026 0.982212
2027 0.98224
2028 0.982265
2029 0.982288
2030 0.982315
2031 0.982329
2032 0.982351
2033 0.982381
2034 0.982395
2035 0.982424
2036 0.982446
2037 0.982463
2038 0.982488
2039 0.982515
2040 0.982532
2041 0.982544
2042 0.982591
2043 0.982608
2044 0.982635
2045 0.982653
2046 0.982671
2047 0.982684
2048 0.982708
2049 0.982731
2050 0.982747
2051 0.982775
2052 0.982791
2053 0.982808
2054 0.982871
2055 0.982889
2056 0.982901
2057 0.982927
2058 0.982947
2059 0.982979
2060 0.983011
2061 0.983038
2062 0.983062
2063 0.983083
2064 0.983114
2065 0.98315
2066 0.983167
2067 0.983188
2068 0.98321
2069 0.983253
2070 0.983269
2071 0.983289
2072 0.983305
2073 0.983319
2074 0.983349
2075 0.983361
2076 0.983371
2077 0.983397
2078 0.983417
2079 0.983439
2080 0.983467
2081 0.983485
2082 0.983499
2083 0.983524
2084 0.983548
2085 0.983568
2086 0.983598
2087 0.983616
2088 0.983643
2089 0.983683
2090 0.983707
2091 0.983738
2092 0.983772
2093 0.983791
2094 0.983812
2095 0.983836
2096 0.983849
2097 0.983885
2098 0.983919
2099 0.98394
2100 0.983983
2101 0.983996
2102 0.984022
2103 0.984042
2104 0.984076
2105 0.984087
2106 0.984122
2107 0.984146
2108 0.984182
2109 0.9842
2110 0.98422
2111 0.984235
2112 0.984253
2113 0.984271
2114 0.984286
2115 0.984306
2116 0.98433
2117 0.984347
2118 0.984371
2119 0.984383
2120 0.984411
2121 0.984434
2122 0.984464
2123 0.984478
2124 0.984506
2125 0.984516
2126 0.984536
2127 0.984577
2128 0.984602
2129 0.984626
2130 0.984635
2131 0.984658
2132 0.984675
2133 0.984699
2134 0.984718
2135 0.984746
2136 0.984761
2137 0.984782
2138 0.984792
2139 0.984841
2140 0.984863
2141 0.984898
2142 0.984912
2143 0.984921
2144 0.984945
2145 0.984965
2146 0.98499
2147 0.985017
2148 0.985036
2149 0.985044
2150 0.985065
2151 0.985075
2152 0.985114
2153 0.985125
2154 0.985142
2155 0.985166
2156 0.985179
2157 0.9852
2158 0.98522
2159 0.985233
2160 0.985254
2161 0.985268
2162 0.985285
2163 0.985313
2164 0.985343
2165 0.985356
2166 0.985377
2167 0.98539
2168 0.985412
2169 0.985429
2170 0.985461
2171 0.98548
2172 0.985499
2173 0.985528
2174 0.985549
2175 0.985569
2176 0.98558
2177 0.98561
2178 0.985629
2179 0.985648
2180 0.98567
2181 0.985687
2182 0.985704
2183 0.98572
2184 0.98574
2185 0.985751
2186 0.985768
2187 0.985785
2188 0.985806
2189 0.98582
2190 0.985842
2191 0.98585
2192 0.985871
2193 0.98589
2194 0.985913
2195 0.985935
2196 0.985948
2197 0.985958
2198 0.985982
2199 0.986021
2200 0.986044
2201 0.986053
2202 0.986089
2203 0.986121
2204 0.986144
2205 0.986166
2206 0.986174
2207 0.986192
2208 0.986208
2209 0.986227
2210 0.98626
2211 0.986273
2212 0.986279
2213 0.986295
2214 0.986302
2215 0.986317
2216 0.986342
2217 0.986354
2218 0.986361
2219 0.986383
2220 0.986394
2221 0.98642
2222 0.986429
2223 0.986444
2224 0.986451
2225 0.986472
2226 0.986484
2227 0.9865
2228 0.986509
2229 0.986522
2230 0.986542
2231 0.986559
2232 0.98657
2233 0.986578
2234 0.986589
2235 0.986602
2236 0.986617
2237 0.986626
2238 0.986636
2239 0.986655
2240 0.986663
2241 0.986686
2242 0.986703
2243 0.986718
2244 0.986734
2245 0.986743
2246 0.986758
2247 0.986797
2248 0.9868
2249 0.98682
2250 0.98683
2251 0.986835
2252 0.986852
2253 0.986915
2254 0.986926
2255 0.986936
2256 0.986941
2257 0.986953
2258 0.986977
2259 0.986993
2260 0.987007
2261 0.987014
2262 0.987019
2263 0.98704
2264 0.987059
2265 0.987073
2266 0.987083
2267 0.98709
2268 0.987109
2269 0.987126
2270 0.987132
2271 0.987157
2272 0.987159
2273 0.987172
2274 0.987184
2275 0.987203
2276 0.987227
2277 0.987234
2278 0.987243
2279 0.987275
2280 0.987291
2281 0.987308
2282 0.987324
2283 0.98733
2284 0.987348
2285 0.987359
2286 0.987374
2287 0.98738
2288 0.987388
2289 0.987404
2290 0.98742
2291 0.987434
2292 0.98745
2293 0.987454
2294 0.987468
2295 0.987477
2296 0.987488
2297 0.987513
2298 0.987516
2299 0.987525
2300 0.98754
2301 0.987548
2302 0.987567
2303 0.987587
2304 0.9876
2305 0.987603
2306 0.98761
2307 0.987625
2308 0.987659
2309 0.987662
2310 0.987672
2311 0.987691
2312 0.987701
2313 0.987709
2314 0.98772
2315 0.987728
2316 0.987742
2317 0.987753
2318 0.987758
2319 0.987776
2320 0.987791
2321 0.987809
2322 0.987828
2323 0.987834
2324 0.987847
2325 0.987863
2326 0.987868
2327 0.987888
2328 0.987906
2329 0.987909
2330 0.987927
2331 0.987933
2332 0.987934
2333 0.987947
2334 0.987951
2335 0.987971
2336 0.987987
2337 0.987988
2338 0.988
2339 0.988008
2340 0.988014
2341 0.988034
2342 0.988041
2343 0.988048
2344 0.988064
2345 0.988077
2346 0.988098
2347 0.988107
2348 0.988111
2349 0.988122
2350 0.988134
2351 0.988145
2352 0.988159
2353 0.988163
2354 0.988169
2355 0.988182
2356 0.988188
2357 0.988203
2358 0.988216
2359 0.988216
2360 0.988234
2361 0.988242
2362 0.988252
2363 0.988277
2364 0.988283
2365 0.988287
2366 0.988297
2367 0.988309
2368 0.988318
2369 0.988333
2370 0.988336
2371 0.988346
2372 0.988351
2373 0.988373
2374 0.988383
2375 0.988404
2376 0.988411
2377 0.988414
2378 0.988417
2379 0.988442
2380 0.98845
2381 0.988455
2382 0.988466
2383 0.98847
2384 0.988474
2385 0.988515
2386 0.988525
2387 0.988535
2388 0.988538
2389 0.988547
2390 0.98856
2391 0.988586
2392 0.988595
2393 0.988597
2394 0.988603
2395 0.988609
2396 0.988627
2397 0.988651
2398 0.988658
2399 0.988666
2400 0.988671
2401 0.988679
2402 0.98869
2403 0.988701
2404 0.988726
2405 0.988726
2406 0.988737
2407 0.988744
2408 0.98876
2409 0.988771
2410 0.988776
2411 0.988781
2412 0.988793
2413 0.988806
2414 0.98882
2415 0.988828
2416 0.988832
2417 0.988838
2418 0.98884
2419 0.988852
2420 0.988865
2421 0.988879
2422 0.988879
2423 0.988891
2424 0.9889
2425 0.988915
2426 0.988935
2427 0.988942
2428 0.988951
2429 0.988954
2430 0.988961
2431 0.988978
2432 0.988988
2433 0.988998
2434 0.989003
2435 0.989006
2436 0.989017
2437 0.989034
2438 0.989037
2439 0.989046
2440 0.989046
2441 0.989054
2442 0.989072
2443 0.989093
2444 0.989105
2445 0.989111
2446 0.989119
2447 0.989133
2448 0.989151
2449 0.989159
2450 0.989171
2451 0.989181
2452 0.989184
2453 0.989197
2454 0.989222
2455 0.989226
2456 0.989233
2457 0.989233
2458 0.989244
2459 0.98925
2460 0.989261
2461 0.989266
2462 0.989273
2463 0.989278
2464 0.989293
2465 0.989297
2466 0.989308
2467 0.989316
2468 0.98932
2469 0.989322
2470 0.989337
2471 0.98935
2472 0.989356
2473 0.989366
2474 0.989373
2475 0.989379
2476 0.989384
2477 0.989409
2478 0.989412
2479 0.989418
2480 0.989426
2481 0.989426
2482 0.989438
2483 0.989459
2484 0.989459
2485 0.989464
2486 0.989472
2487 0.989474
2488 0.989481
2489 0.989492
2490 0.989494
2491 0.989505
2492 0.989507
2493 0.989512
2494 0.98952
2495 0.989524
2496 0.989534
2497 0.989542
2498 0.989549
2499 0.989556
2500 0.989571
2501 0.989576
2502 0.989588
2503 0.98959
2504 0.989614
2505 0.989622
2506 0.989625
2507 0.989629
2508 0.98965
2509 0.989658
2510 0.989667
2511 0.989674
2512 0.989682
2513 0.989684
2514 0.989687
2515 0.989693
2516 0.9897
2517 0.98971
2518 0.989718
2519 0.989721
2520 0.989726
2521 0.989752
2522 0.989758
2523 0.989773
2524 0.989775
2525 0.989777
2526 0.989781
2527 0.989791
2528 0.989802
2529 0.989819
2530 0.989823
2531 0.989829
2532 0.989837
2533 0.989847
2534 0.989853
2535 0.989872
2536 0.989876
2537 0.98988
2538 0.989891
2539 0.989901
2540 0.989906
2541 0.989917
2542 0.98992
2543 0.98993
2544 0.989939
2545 0.989947
2546 0.989975
2547 0.989984
2548 0.989995
2549 0.989997
2550 0.990011
2551 0.990016
2552 0.990021
2553 0.990031
2554 0.99004
2555 0.990052
2556 0.990075
2557 0.99008
2558 0.990084
2559 0.990094
2560 0.990101
2561 0.99011
2562 0.99012
2563 0.990126
2564 0.990137
2565 0.990177
2566 0.990186
2567 0.99021
2568 0.990212
2569 0.990223
2570 0.990232
2571 0.990239
2572 0.990245
2573 0.990257
2574 0.990266
2575 0.990271
2576 0.990279
2577 0.990279
2578 0.990285
2579 0.990306
2580 0.990315
2581 0.99032
2582 0.99033
2583 0.990334
2584 0.990356
2585 0.990366
2586 0.990371
2587 0.99038
2588 0.990399
2589 0.990404
2590 0.990413
2591 0.990424
2592 0.990432
2593 0.990443
2594 0.990445
2595 0.990447
2596 0.990455
2597 0.990464
2598 0.990482
2599 0.990488
2600 0.990488
2601 0.990493
2602 0.990501
2603 0.990505
2604 0.990521
2605 0.990525
2606 0.990528
2607 0.990533
2608 0.990543
2609 0.990548
2610 0.990553
2611 0.990557
2612 0.99056
2613 0.990564
2614 0.990575
2615 0.990585
2616 0.990588
2617 0.990597
2618 0.990598
2619 0.990601
2620 0.990601
2621 0.990611
2622 0.99062
2623 0.990636
2624 0.990637
2625 0.990645
2626 0.990647
2627 0.990655
2628 0.990668
2629 0.990674
2630 0.990676
2631 0.990679
2632 0.990684
2633 0.990689
2634 0.990707
2635 0.990713
2636 0.990716
2637 0.990716
2638 0.990744
2639 0.990751
2640 0.990763
2641 0.990765
2642 0.99077
2643 0.990773
2644 0.990781
2645 0.990789
2646 0.990797
2647 0.990802
2648 0.990807
2649 0.990813
2650 0.990822
2651 0.990828
2652 0.990834
2653 0.990846
2654 0.990849
2655 0.990857
2656 0.99086
2657 0.990865
2658 0.990872
2659 0.990875
2660 0.990879
2661 0.990888
2662 0.990897
2663 0.990904
2664 0.990906
2665 0.990909
2666 0.990913
2667 0.990922
2668 0.990927
2669 0.990932
2670 0.990939
2671 0.990942
2672 0.99095
2673 0.99096
2674 0.990965
2675 0.990969
2676 0.990973
2677 0.990976
2678 0.991003
2679 0.991012
2680 0.99102
2681 0.991026
2682 0.991026
2683 0.991029
2684 0.991037
2685 0.991039
2686 0.991049
2687 0.991057
2688 0.991057
2689 0.991063
2690 0.991063
2691 0.99107
2692 0.991081
2693 0.991084
2694 0.991088
2695 0.991091
2696 0.991091
2697 0.991096
2698 0.991118
2699 0.991122
2700 0.991126
2701 0.991132
2702 0.991135
2703 0.991143
2704 0.991163
2705 0.991167
2706 0.991173
2707 0.991177
2708 0.991183
2709 0.991186
2710 0.991197
2711 0.991205
2712 0.991209
2713 0.991215
2714 0.991215
2715 0.99122
2716 0.991228
2717 0.991238
2718 0.991246
2719 0.991248
2720 0.991248
2721 0.991256
2722 0.991258
2723 0.991272
2724 0.991282
2725 0.991288
2726 0.991288
2727 0.991315
2728 0.991315
2729 0.991319
2730 0.991324
2731 0.991327
2732 0.991332
2733 0.991339
2734 0.991342
2735 0.991346
2736 0.991356
2737 0.991361
2738 0.991367
2739 0.991373
2740 0.991373
2741 0.991381
2742 0.991391
2743 0.991393
2744 0.991399
2745 0.991399
2746 0.991406
2747 0.991411
2748 0.991417
2749 0.991427
2750 0.991433
2751 0.991436
2752 0.991441
2753 0.991443
2754 0.991443
2755 0.991449
2756 0.991455
2757 0.991458
2758 0.991458
2759 0.991465
2760 0.99147
2761 0.991485
2762 0.991485
2763 0.991488
2764 0.991493
2765 0.991501
2766 0.991506
2767 0.99151
2768 0.99151
2769 0.991516
2770 0.991521
2771 0.991529
2772 0.991533
2773 0.991539
2774 0.991539
2775 0.991543
2776 0.991558
2777 0.991562
2778 0.991567
2779 0.991571
2780 0.991574
2781 0.991578
2782 0.991586
2783 0.991588
2784 0.991592
2785 0.991592
2786 0.991595
2787 0.991602
2788 0.991606
2789 0.991609
2790 0.991613
2791 0.991613
2792 0.991613
2793 0.991626
2794 0.991631
2795 0.991634
2796 0.991638
2797 0.991638
2798 0.991638
2799 0.991645
2800 0.991645
2801 0.991647
2802 0.991651
2803 0.991651
2804 0.99166
2805 0.991663
2806 0.991665
2807 0.991665
2808 0.991678
2809 0.991678
2810 0.991682
2811 0.991686
2812 0.991688
2813 0.991688
2814 0.991688
2815 0.991688
2816 0.991698
2817 0.991701
2818 0.991704
2819 0.991704
2820 0.991705
2821 0.991705
2822 0.991713
2823 0.991719
2824 0.991719
2825 0.991719
2826 0.991719
2827 0.991719
2828 0.991727
2829 0.991729
2830 0.991729
2831 0.991729
2832 0.991729
2833 0.991729
2834 0.991733
2835 0.991736
2836 0.991742
2837 0.991742
2838 0.991742
2839 0.991742
2840 0.991749
2841 0.991749
2842 0.991751
2843 0.991751
2844 0.991751
2845 0.991751
2846 0.991765
2847 0.991765
2848 0.991767
2849 0.991767
2850 0.99177
2851 0.99177
2852 0.991778
2853 0.991781
2854 0.991783
2855 0.991786
2856 0.991789
2857 0.991789
2858 0.991793
2859 0.991793
2860 0.991793
2861 0.991793
2862 0.991798
2863 0.991798
2864 0.991802
2865 0.991802
2866 0.991802
2867 0.991805
2868 0.991808
2869 0.991811
2870 0.991816
2871 0.991816
2872 0.991816
2873 0.991816
2874 0.991822
2875 0.991824
2876 0.991829
2877 0.991829
2878 0.991829
2879 0.991829
2880 0.991829
2881 0.991837
2882 0.991837
2883 0.99184
2884 0.99184
2885 0.99184
2886 0.991849
2887 0.991854
2888 0.991858
2889 0.991858
2890 0.99186
2891 0.991862
2892 0.991862
2893 0.991867
2894 0.991867
2895 0.991871
2896 0.99188
2897 0.99188
2898 0.99188
2899 0.991885
2900 0.991889
2901 0.991894
2902 0.991894
2903 0.991894
2904 0.991894
2905 0.991899
2906 0.991902
2907 0.991902
2908 0.991902
2909 0.991902
2910 0.991902
2911 0.991908
2912 0.991909
2913 0.991909
2914 0.991909
2915 0.991909
2916 0.991913
2917 0.991925
2918 0.991927
2919 0.991929
2920 0.991929
2921 0.991932
2922 0.991932
2923 0.991937
2924 0.991937
2925 0.991937
2926 0.991937
2927 0.991937
2928 0.991937
2929 0.991944
2930 0.991944
2931 0.991952
2932 0.991956
2933 0.991956
2934 0.991956
2935 0.991966
2936 0.991967
2937 0.991967
2938 0.991967
2939 0.991967
2940 0.991978
2941 0.991981
2942 0.991981
2943 0.991984
2944 0.991984
2945 0.991984
2946 0.991987
2947 0.991987
2948 0.991987
2949 0.991987
2950 0.991987
2951 0.991987
2952 0.99199
2953 0.991993
2954 0.991996
2955 0.991996
2956 0.991999
2957 0.991999
2958 0.991999
2959 0.992007
2960 0.99201
2961 0.99201
2962 0.99201
2963 0.992013
2964 0.992013
2965 0.992013
2966 0.992013
2967 0.992013
2968 0.992013
2969 0.992013
2970 0.992013
2971 0.992015
2972 0.992019
2973 0.992019
2974 0.992021
2975 0.992021
2976 0.992028
2977 0.992028
2978 0.992028
2979 0.992028
2980 0.992028
2981 0.992028
2982 0.992032
2983 0.992036
2984 0.992036
2985 0.992036
2986 0.992036
2987 0.992036
2988 0.992036
2989 0.992036
2990 0.992036
2991 0.992036
2992 0.992036
2993 0.992036
2994 0.992036
2995 0.992036
2996 0.992036
2997 0.992036
2998 0.992036
2999 0.992038
3000 0.992038
3001 0.992038
3002 0.992038
3003 0.992038
3004 0.992038
3005 0.992038
3006 0.992038
3007 0.992041
3008 0.992045
3009 0.992045
3010 0.992048
3011 0.992051
3012 0.992051
3013 0.992054
3014 0.992054
3015 0.992054
3016 0.992057
3017 0.992057
3018 0.992057
3019 0.992061
3020 0.992063
3021 0.992063
3022 0.992063
3023 0.992063
3024 0.992063
3025 0.992063
3026 0.992065
3027 0.992072
3028 0.992072
3029 0.992074
3030 0.992074
3031 0.992074
3032 0.992074
3033 0.992074
3034 0.992074
3035 0.992076
3036 0.992076
3037 0.992076
3038 0.992076
3039 0.992076
3040 0.992076
3041 0.992076
3042 0.992076
3043 0.992076
3044 0.992076
3045 0.992076
3046 0.992076
3047 0.992076
3048 0.99208
3049 0.99208
3050 0.99208
3051 0.99208
3052 0.992083
3053 0.992083
3054 0.992083
3055 0.992086
3056 0.992086
3057 0.992086
3058 0.992086
3059 0.992088
3060 0.992088
3061 0.992097
3062 0.992104
3063 0.992104
3064 0.992104
3065 0.992104
3066 0.992106
3067 0.992106
3068 0.992106
3069 0.992111
3070 0.992113
3071 0.992113
3072 0.992113
3073 0.992119
3074 0.992119
3075 0.992119
3076 0.992119
3077 0.992119
3078 0.992119
3079 0.992119
3080 0.992121
3081 0.992125
3082 0.99213
3083 0.992132
3084 0.992132
3085 0.992142
3086 0.992142
3087 0.992142
3088 0.992142
3089 0.992142
3090 0.992142
3091 0.992142
3092 0.992148
3093 0.992148
3094 0.992153
3095 0.992155
3096 0.992155
3097 0.992155
3098 0.992158
3099 0.992158
3100 0.992159
3101 0.992159
3102 0.992159
3103 0.992159
3104 0.992159
3105 0.992162
3106 0.992162
3107 0.992162
3108 0.992165
3109 0.992165
3110 0.992173
3111 0.992181
3112 0.992181
3113 0.992184
3114 0.992184
3115 0.992184
3116 0.992184
3117 0.992184
3118 0.992184
3119 0.992184
3120 0.992187
3121 0.992187
3122 0.992187
3123 0.992187
3124 0.992187
3125 0.992191
3126 0.992191
3127 0.992191
3128 0.992198
3129 0.992198
3130 0.992198
3131 0.992199
3132 0.992199
3133 0.992199
3134 0.992199
3135 0.992199
3136 0.992199
3137 0.992199
3138 0.992199
3139 0.992199
3140 0.992199
3141 0.992199
3142 0.992199
3143 0.992199
3144 0.992199
3145 0.992199
3146 0.992208
3147 0.992208
3148 0.992208
3149 0.992208
3150 0.992208
3151 0.992208
3152 0.992208
3153 0.992208
3154 0.992208
3155 0.992208
3156 0.99221
3157 0.99221
3158 0.99221
3159 0.99221
3160 0.992212
3161 0.992212
3162 0.992212
3163 0.992212
3164 0.992214
3165 0.992214
3166 0.992214
3167 0.992216
3168 0.992218
3169 0.992218
3170 0.992218
3171 0.99222
3172 0.992222
3173 0.992222
3174 0.992222
3175 0.992222
3176 0.992222
3177 0.992222
3178 0.992222
3179 0.992222
3180 0.992224
3181 0.992224
3182 0.992224
3183 0.992227
3184 0.992227
3185 0.992231
3186 0.992233
3187 0.992233
3188 0.992233
3189 0.992233
3190 0.992233
3191 0.992233
3192 0.992233
3193 0.992233
3194 0.992233
3195 0.992235
3196 0.992235
3197 0.992239
3198 0.992239
3199 0.992239
3200 0.992239
3201 0.992239
3202 0.992239
3203 0.992239
3204 0.992239
3205 0.992239
3206 0.992239
3207 0.992239
3208 0.992242
3209 0.992242
3210 0.992242
3211 0.992242
3212 0.992242
3213 0.992242
3214 0.992242
3215 0.992242
3216 0.992242
3217 0.992242
3218 0.992242
3219 0.992242
3220 0.992242
3221 0.992242
3222 0.992242
3223 0.992242
3224 0.992242
3225 0.992242
3226 0.992242
3227 0.992242
3228 0.992242
3229 0.992242
3230 0.992244
3231 0.992246
3232 0.992246
3233 0.992246
3234 0.992246
3235 0.992246
3236 0.992246
3237 0.992246
3238 0.992246
3239 0.992246
3240 0.992246
3241 0.992248
3242 0.992248
3243 0.992248
3244 0.992248
3245 0.992248
3246 0.992248
3247 0.992248
3248 0.992248
3249 0.99225
3250 0.99225
3251 0.992253
3252 0.992253
3253 0.992253
3254 0.992253
3255 0.992253
3256 0.992253
3257 0.992256
3258 0.992256
3259 0.992256
3260 0.992256
3261 0.992256
3262 0.992256
3263 0.992258
3264 0.992258
3265 0.992258
3266 0.992258
3267 0.992258
3268 0.992258
3269 0.992258
3270 0.992258
3271 0.992258
3272 0.992258
3273 0.992258
3274 0.992258
3275 0.99226
3276 0.992262
3277 0.992262
3278 0.992262
3279 0.992262
3280 0.992262
3281 0.992262
3282 0.992262
3283 0.992262
3284 0.992262
3285 0.992262
3286 0.992264
3287 0.992264
3288 0.992264
3289 0.992264
3290 0.992266
3291 0.992266
3292 0.992266
3293 0.992266
3294 0.992268
3295 0.992268
3296 0.992268
3297 0.992268
3298 0.992268
3299 0.992268
3300 0.992268
3301 0.992268
3302 0.992268
3303 0.992268
3304 0.99227
3305 0.99227
3306 0.99227
3307 0.99227
3308 0.992272
3309 0.992272
3310 0.992272
3311 0.992272
3312 0.992272
3313 0.992272
3314 0.992272
3315 0.992272
3316 0.992272
3317 0.992272
3318 0.992275
3319 0.992275
3320 0.992277
3321 0.992277
3322 0.992277
3323 0.992277
3324 0.992279
3325 0.992279
3326 0.992279
3327 0.992279
3328 0.992279
3329 0.992279
3330 0.992279
3331 0.992279
3332 0.992279
3333 0.992279
3334 0.992279
3335 0.992279
3336 0.992279
3337 0.992279
3338 0.992279
3339 0.992279
3340 0.992279
3341 0.992281
3342 0.992281
3343 0.992281
3344 0.992281
3345 0.992281
3346 0.992281
3347 0.992281
3348 0.992281
3349 0.992281
3350 0.992281
3351 0.992281
3352 0.992281
3353 0.992281
3354 0.992281
3355 0.992281
3356 0.992281
3357 0.992281
3358 0.992281
3359 0.992281
3360 0.992281
3361 0.992281
3362 0.992284
3363 0.992284
3364 0.992284
3365 0.992284
3366 0.992284
3367 0.992284
3368 0.992284
3369 0.992287
3370 0.992287
3371 0.992287
3372 0.992287
3373 0.992287
3374 0.992287
3375 0.99229
3376 0.99229
3377 0.992294
3378 0.992297
3379 0.992297
3380 0.992297
3381 0.992297
3382 0.992297
3383 0.992297
3384 0.992297
3385 0.992297
3386 0.992297
3387 0.992297
3388 0.992297
3389 0.992297
3390 0.992301
3391 0.992301
3392 0.992301
3393 0.992301
3394 0.992301
3395 0.992301
3396 0.992305
3397 0.992305
3398 0.992305
3399 0.992305
3400 0.992305
3401 0.992305
3402 0.992305
3403 0.992305
3404 0.992307
3405 0.992307
3406 0.992307
3407 0.992307
3408 0.992307
3409 0.992307
3410 0.992311
3411 0.992311
3412 0.992316
3413 0.992316
3414 0.992318
3415 0.992318
3416 0.992318
3417 0.992318
3418 0.99232
3419 0.99232
3420 0.99232
3421 0.99232
3422 0.992323
3423 0.992323
3424 0.992323
3425 0.992323
3426 0.992323
3427 0.992323
3428 0.992323
3429 0.992323
3430 0.992323
3431 0.992323
3432 0.992327
3433 0.992332
3434 0.992332
3435 0.992332
3436 0.992332
3437 0.992332
3438 0.992332
3439 0.992332
3440 0.99234
3441 0.99234
3442 0.99234
3443 0.99234
3444 0.99234
3445 0.99234
3446 0.99234
3447 0.99234
3448 0.99234
3449 0.992342
3450 0.992342
3451 0.992342
3452 0.992342
3453 0.992347
3454 0.992347
3455 0.992347
3456 0.992347
3457 0.992347
3458 0.992347
3459 0.992347
3460 0.992347
3461 0.992347
3462 0.992347
3463 0.992347
3464 0.992347
3465 0.992347
3466 0.992354
3467 0.992354
3468 0.992354
3469 0.992357
3470 0.99236
3471 0.99236
3472 0.99236
3473 0.992364
3474 0.992364
3475 0.992364
3476 0.992364
3477 0.992364
3478 0.992364
3479 0.992368
3480 0.992368
3481 0.992368
3482 0.99237
3483 0.99237
3484 0.992374
3485 0.992374
3486 0.992374
3487 0.992374
3488 0.992374
3489 0.992376
3490 0.992376
3491 0.992379
3492 0.992379
3493 0.992379
3494 0.992383
3495 0.992383
3496 0.992383
3497 0.992383
3498 0.992383
3499 0.992383
3500 0.992383
3501 0.992383
3502 0.992383
3503 0.992387
3504 0.992387
3505 0.992387
3506 0.992387
3507 0.992387
3508 0.992391
3509 0.992391
3510 0.992391
3511 0.992391
3512 0.992391
3513 0.992393
3514 0.992393
3515 0.992393
3516 0.992393
3517 0.992395
3518 0.992395
3519 0.992395
3520 0.992395
3521 0.992395
3522 0.992395
3523 0.992395
3524 0.992395
3525 0.992395
3526 0.992395
3527 0.992395
3528 0.992395
3529 0.992395
3530 0.992395
3531 0.992395
3532 0.992395
3533 0.992395
3534 0.992395
3535 0.992395
3536 0.992395
3537 0.992395
3538 0.992395
3539 0.992395
3540 0.992395
3541 0.992397
3542 0.992399
3543 0.992399
3544 0.992399
3545 0.992399
3546 0.992399
3547 0.992399
3548 0.992399
3549 0.992399
3550 0.992399
3551 0.992401
3552 0.992401
3553 0.992401
3554 0.992401
3555 0.992401
3556 0.992401
3557 0.992404
3558 0.992404
3559 0.992405
3560 0.992405
3561 0.992405
3562 0.992405
3563 0.992405
3564 0.992405
3565 0.992405
3566 0.992405
3567 0.992405
3568 0.992411
3569 0.992411
3570 0.992411
3571 0.992411
3572 0.992411
3573 0.992411
3574 0.992411
3575 0.992411
3576 0.992411
3577 0.992411
3578 0.992411
3579 0.992411
3580 0.992411
3581 0.992411
3582 0.992411
3583 0.992414
3584 0.992414
3585 0.992414
3586 0.992414
3587 0.992418
3588 0.992422
3589 0.992422
3590 0.992422
3591 0.992422
3592 0.992422
3593 0.992422
3594 0.992422
3595 0.992422
3596 0.992422
3597 0.992422
3598 0.992427
3599 0.992427


==> plots/data/dataOriginalRCPSP-LDCN.dat <==
0 0.627975
1 0.821336
2 0.853739
3 0.864827
4 0.871978
5 0.878151
6 0.883361
7 0.88806
8 0.892403
9 0.896578
10 0.900393
11 0.903889
12 0.907043
13 0.90995
14 0.912567
15 0.91498
16 0.917308
17 0.919593
18 0.921838
19 0.923833
20 0.925827
21 0.927603
22 0.929262
23 0.93099
24 0.932631
25 0.934157
26 0.935676
27 0.936986
28 0.938326
29 0.93973
30 0.94101
31 0.942115
32 0.943189
33 0.944288
34 0.945374
35 0.946403
36 0.94744
37 0.948465
38 0.94949
39 0.950456
40 0.951455
41 0.952447
42 0.953357
43 0.954209
44 0.955047
45 0.95589
46 0.956678
47 0.957596
48 0.958453
49 0.95929
50 0.96004
51 0.960752
52 0.961441
53 0.962197
54 0.962916
55 0.963661
56 0.964454
57 0.965091
58 0.965773
59 0.966343
60 0.967082
61 0.96771
62 0.968374
63 0.969017
64 0.969648
65 0.970202
66 0.970782
67 0.971361
68 0.971924
69 0.972493
70 0.973065
71 0.973559
72 0.974065
73 0.974528
74 0.974975
75 0.975438
76 0.975877
77 0.976293
78 0.976712
79 0.977039
80 0.977401
81 0.977707
82 0.978023
83 0.978322
84 0.978626
85 0.97891
86 0.979206
87 0.979454
88 0.979692
89 0.979912
90 0.980145
91 0.980355
92 0.980548
93 0.980756
94 0.980916
95 0.981088
96 0.981228
97 0.981354
98 0.981511
99 0.981664
100 0.981813
101 0.981991
102 0.98215
103 0.982295
104 0.982426
105 0.982554
106 0.982689
107 0.982806
108 0.982949
109 0.98308
110 0.9832
111 0.983311
112 0.983422
113 0.983534
114 0.983636
115 0.98374
116 0.983856
117 0.983961
118 0.984067
119 0.984163
120 0.984288
121 0.984388
122 0.984501
123 0.984589
124 0.984681
125 0.984779
126 0.984854
127 0.984958
128 0.985054
129 0.985154
130 0.985249
131 0.985326
132 0.985402
133 0.985495
134 0.985572
135 0.985679
136 0.985759
137 0.985834
138 0.98592
139 0.98602
140 0.986103
141 0.986182
142 0.986241
143 0.986324
144 0.98639
145 0.986453
146 0.986504
147 0.986566
148 0.986628
149 0.986673
150 0.986718
151 0.986774
152 0.986815
153 0.986844
154 0.986876
155 0.986903
156 0.986929
157 0.986957
158 0.986977
159 0.98701
160 0.987035
161 0.987052
162 0.987085
163 0.987109
164 0.987129
165 0.987157
166 0.987187
167 0.987223
168 0.987249
169 0.987281
170 0.987315
171 0.987346
172 0.987369
173 0.987394
174 0.987437
175 0.987458
176 0.987495
177 0.987529
178 0.987559
179 0.987583
180 0.987607
181 0.987627
182 0.987645
183 0.987667
184 0.987679
185 0.98771
186 0.987727
187 0.987758
188 0.98778
189 0.987797
190 0.987811
191 0.987821
192 0.98784
193 0.987863
194 0.98788
195 0.987893
196 0.987908
197 0.987916
198 0.987947
199 0.987962
200 0.987986
201 0.988008
202 0.988032
203 0.988049
204 0.98811
205 0.988126
206 0.988133
207 0.988146
208 0.988163
209 0.988181
210 0.98819
211 0.988198
212 0.988202
213 0.988207
214 0.988213
215 0.988215
216 0.988222
217 0.988226
218 0.98824
219 0.988244
220 0.988245
221 0.988248
222 0.988251
223 0.988254
224 0.988255
225 0.988256
226 0.988262
227 0.988269
228 0.988273
229 0.988282
230 0.988286
231 0.988289
232 0.988294
233 0.988309
234 0.988312
235 0.988317
236 0.98832
237 0.988325
238 0.98834
239 0.988343
240 0.988352
241 0.988359
242 0.988368
243 0.98839
244 0.988417
245 0.98842
246 0.988426
247 0.988429
248 0.988436
249 0.988442
250 0.988442
251 0.988442
252 0.988452
253 0.988458
254 0.98847
255 0.988479
256 0.988479
257 0.988483
258 0.988487
259 0.9885
260 0.988501
261 0.988504
262 0.98851
263 0.988531
264 0.988534
265 0.988535
266 0.988537
267 0.98855
268 0.988559
269 0.988559
270 0.988567
271 0.988575
272 0.98858
273 0.988589
274 0.988596
275 0.988602
276 0.988607
277 0.988616
278 0.98862
279 0.988626
280 0.988639
281 0.988642
282 0.988651
283 0.988654
284 0.988656
285 0.988662
286 0.988669
287 0.988672
288 0.98868
289 0.98869
290 0.988695
291 0.988706
292 0.988713
293 0.988719
294 0.988725
295 0.988728
296 0.988728
297 0.988739
298 0.988749
299 0.988753
300 0.988757
301 0.988768
302 0.988774
303 0.988783
304 0.988793
305 0.988803
306 0.988803
307 0.988804
308 0.98881
309 0.98881
310 0.988818
311 0.988824
312 0.988825
313 0.988827
314 0.988837
315 0.988843
316 0.988846
317 0.988851
318 0.988851
319 0.988851
320 0.988851
321 0.988858
322 0.988859
323 0.98886
324 0.988865
325 0.988871
326 0.988875
327 0.988881
328 0.988882
329 0.988887
330 0.988894
331 0.988895
332 0.9889
333 0.9889
334 0.988903
335 0.988907
336 0.988913
337 0.988915
338 0.988918
339 0.988925
340 0.988925
341 0.988926
342 0.988927
343 0.988928
344 0.988929
345 0.988929
346 0.988932
347 0.988932
348 0.98895
349 0.98895
350 0.988954
351 0.988954
352 0.988963
353 0.988965
354 0.988967
355 0.988973
356 0.988978
357 0.988978
358 0.988978
359 0.988983
360 0.988984
361 0.988984
362 0.988985
363 0.988985
364 0.988987
365 0.98899
366 0.988994
367 0.988995
368 0.989001
369 0.989001
370 0.989004
371 0.989004
372 0.989008
373 0.989008
374 0.989009
375 0.989011
376 0.989017
377 0.989021
378 0.989022
379 0.989026
380 0.98903
381 0.989031
382 0.989031
383 0.989032
384 0.989037
385 0.989038
386 0.989041
387 0.989042
388 0.989047
389 0.989059
390 0.989062
391 0.98907
392 0.989078
393 0.989079
394 0.989089
395 0.989091
396 0.989099
397 0.989101
398 0.989101
399 0.989101
400 0.989103
401 0.989109
402 0.989115
403 0.989117
404 0.989121
405 0.989123
406 0.989132
407 0.989134
408 0.989138
409 0.989138
410 0.989144
411 0.989146
412 0.989151
413 0.98916
414 0.989162
415 0.989166
416 0.989168
417 0.989174
418 0.989174
419 0.989184
420 0.989187
421 0.989187
422 0.989189
423 0.989195
424 0.989204
425 0.989208
426 0.989222
427 0.989225
428 0.989225
429 0.989225
430 0.989229
431 0.989232
432 0.989232
433 0.989242
434 0.989247
435 0.989247
436 0.989249
437 0.989249
438 0.989249
439 0.989252
440 0.989266
441 0.989271
442 0.989287
443 0.98929
444 0.989294
445 0.989294
446 0.989297
447 0.989316
448 0.989316
449 0.989325
450 0.989325
451 0.989337
452 0.989337
453 0.989346
454 0.989348
455 0.989352
456 0.989352
457 0.989358
458 0.989358
459 0.989358
460 0.989367
461 0.989367
462 0.989372
463 0.989372
464 0.989372
465 0.98938
466 0.98938
467 0.989387
468 0.989387
469 0.989387
470 0.98939
471 0.98939
472 0.989394
473 0.989394
474 0.989401
475 0.989403
476 0.989409
477 0.989416
478 0.989416
479 0.989424
480 0.989434
481 0.989437
482 0.98944
483 0.98944
484 0.989448
485 0.989448
486 0.98946
487 0.98946
488 0.98946
489 0.989465
490 0.989465
491 0.98947
492 0.989472
493 0.989472
494 0.989476
495 0.98948
496 0.989483
497 0.989483
498 0.989488
499 0.989491
500 0.989503
501 0.989508
502 0.989524
503 0.989534
504 0.989539
505 0.989539
506 0.989539
507 0.989542
508 0.989542
509 0.989546
510 0.989546
511 0.989546
512 0.98955
513 0.98955
514 0.98955
515 0.989554
516 0.98956
517 0.989563
518 0.989563
519 0.989567
520 0.989567
521 0.989571
522 0.989571
523 0.989571
524 0.989571
525 0.989575
526 0.989579
527 0.989579
528 0.989579
529 0.989579
530 0.989579
531 0.989584
532 0.989584
533 0.989592
534 0.989596
535 0.989596
536 0.989599
537 0.989602
538 0.989602
539 0.989602
540 0.989602
541 0.989602
542 0.989602
543 0.989602
544 0.989602
545 0.989602
546 0.989602
547 0.989606
548 0.989606
549 0.98961
550 0.989614
551 0.989618
552 0.989618
553 0.989618
554 0.989618
555 0.989622
556 0.989622
557 0.989627
558 0.989631
559 0.989631
560 0.989636
561 0.989636
562 0.98964
563 0.989644
564 0.989648
565 0.989648
566 0.989648
567 0.989652
568 0.989652
569 0.989659
570 0.989659
571 0.989662
572 0.989666
573 0.989666
574 0.989666
575 0.989666
576 0.989666
577 0.989666
578 0.989666
579 0.989666
580 0.989666
581 0.989669
582 0.989669
583 0.989669
584 0.989669
585 0.989669
586 0.989669
587 0.989669
588 0.989669
589 0.989673
590 0.989673
591 0.989673
592 0.989673
593 0.989673
594 0.989673
595 0.989676
596 0.989676
597 0.989676
598 0.989676
599 0.989676
600 0.989676
601 0.989676
602 0.989686
603 0.989686
604 0.989686
605 0.989686
606 0.989694
607 0.989694
608 0.989694
609 0.989694
610 0.989697
611 0.989697
612 0.989697
613 0.989697
614 0.989697
615 0.989697
616 0.989697
617 0.989697
618 0.989697
619 0.989702
620 0.989702
621 0.989702
622 0.989702
623 0.989702
624 0.989702
625 0.989702
626 0.989702
627 0.989702
628 0.989702
629 0.989707
630 0.989707
631 0.989707
632 0.989707
633 0.989707
634 0.989707
635 0.989707
636 0.989707
637 0.989712
638 0.989716
639 0.989721
640 0.989721
641 0.989721
642 0.989721
643 0.989721
644 0.989734
645 0.989734
646 0.989734
647 0.989734
648 0.989734
649 0.989734
650 0.989734
651 0.989734
652 0.989734
653 0.989737
654 0.989737
655 0.989737
656 0.989737
657 0.989737
658 0.989737
659 0.989737
660 0.989737
661 0.989737
662 0.989737
663 0.989737
664 0.989737
665 0.989737
666 0.989737
667 0.989743
668 0.989743
669 0.989746
670 0.989746
671 0.989746
672 0.989746
673 0.989746
674 0.989752
675 0.989752
676 0.989752
677 0.989752
678 0.989752
679 0.989752
680 0.989752
681 0.989752
682 0.989752
683 0.989752
684 0.989752
685 0.989752
686 0.989752
687 0.989752
688 0.989752
689 0.989752
690 0.989752
691 0.989752
692 0.989761
693 0.989761
694 0.989761
695 0.989761
696 0.989761
697 0.989761
698 0.989761
699 0.989761
700 0.989761
701 0.989761
702 0.989761
703 0.989761
704 0.989761
705 0.989765
706 0.989765
707 0.989765
708 0.989765
709 0.989771
710 0.989775
711 0.989775
712 0.989779
713 0.989779
714 0.989779
715 0.989785
716 0.989785
717 0.989785
718 0.989785
719 0.989785
720 0.989785
721 0.989785
722 0.989792
723 0.989792
724 0.9898
725 0.9898
726 0.989804
727 0.989804
728 0.989804
729 0.989804
730 0.98981
731 0.98981
732 0.98981
733 0.98981
734 0.98981
735 0.98981
736 0.98981
737 0.989814
738 0.989814
739 0.989814
740 0.989818
741 0.989818
742 0.989818
743 0.989818
744 0.989818
745 0.989818
746 0.989821
747 0.989821
748 0.989821
749 0.989821
750 0.989821
751 0.989821
752 0.989821
753 0.989821
754 0.989821
755 0.989821
756 0.989821
757 0.989821
758 0.989821
759 0.989821
760 0.989821
761 0.989821
762 0.989821
763 0.989821
764 0.989821
765 0.989824
766 0.989824
767 0.989824
768 0.989824
769 0.989824
770 0.989824
771 0.989824
772 0.989824
773 0.989824
774 0.989824
775 0.989824
776 0.989824
777 0.989828
778 0.989832
779 0.989832
780 0.989832
781 0.989832
782 0.989836
783 0.989839
784 0.989839
785 0.989839
786 0.989839
787 0.989839
788 0.989839
789 0.989849
790 0.989854
791 0.989858
792 0.989858
793 0.989858
794 0.989858
795 0.989858
796 0.989858
797 0.989858
798 0.989866
799 0.989866
800 0.989866
801 0.98987
802 0.98987
803 0.98987
804 0.98987
805 0.98987
806 0.98987
807 0.98987
808 0.98987
809 0.98987
810 0.98987
811 0.98987
812 0.98987
813 0.98987
814 0.98987
815 0.98987
816 0.98987
817 0.989874
818 0.989874
819 0.989874
820 0.989874
821 0.989874
822 0.989874
823 0.989874
824 0.989874
825 0.989874
826 0.989874
827 0.989874
828 0.989874
829 0.989874
830 0.989874
831 0.989874
832 0.989874
833 0.989874
834 0.989874
835 0.989874
836 0.989874
837 0.989874
838 0.989874
839 0.989874
840 0.989874
841 0.989874
842 0.989874
843 0.989874
844 0.989878
845 0.989878
846 0.989878
847 0.989878
848 0.989878
849 0.989878
850 0.989878
851 0.989878
852 0.989878
853 0.989878
854 0.989878
855 0.989882
856 0.989882
857 0.989885
858 0.989885
859 0.989885
860 0.989885
861 0.989885
862 0.989885
863 0.989888
864 0.989888
865 0.989888
866 0.989888
867 0.989892
868 0.989892
869 0.989892
870 0.989892
871 0.989892
872 0.989892
873 0.989892
874 0.989892
875 0.989892
876 0.989892
877 0.989892
878 0.989892
879 0.989892
880 0.989892
881 0.989892
882 0.989892
883 0.989896
884 0.989896
885 0.989896
886 0.989896
887 0.989896
888 0.9899
889 0.9899
890 0.9899
891 0.989905
892 0.989905
893 0.989905
894 0.989905
895 0.989905
896 0.989905
897 0.989905
898 0.989905
899 0.989905
900 0.989905
901 0.989905
902 0.989905
903 0.989905
904 0.989905
905 0.989905
906 0.989909
907 0.989909
908 0.989913
909 0.989913
910 0.989913
911 0.989913
912 0.989913
913 0.989913
914 0.989913
915 0.989913
916 0.989918
917 0.989924
918 0.989924
919 0.989924
920 0.989924
921 0.989924
922 0.989924
923 0.989924
924 0.989924
925 0.989924
926 0.989924
927 0.989924
928 0.989924
929 0.989924
930 0.989924
931 0.989924
932 0.989924
933 0.989924
934 0.989924
935 0.989924
936 0.989924
937 0.989924
938 0.989924
939 0.989924
940 0.989928
941 0.989928
942 0.989928
943 0.989928
944 0.989928
945 0.989928
946 0.989928
947 0.989928
948 0.989931
949 0.989931
950 0.989931
951 0.989931
952 0.989934
953 0.989934
954 0.989937
955 0.989937
956 0.989937
957 0.989937
958 0.989937
959 0.989941
960 0.989945
961 0.989945
962 0.989945
963 0.989945
964 0.989945
965 0.989945
966 0.989945
967 0.989945
968 0.989945
969 0.989945
970 0.989945
971 0.989945
972 0.989945
973 0.989945
974 0.98995
975 0.98995
976 0.98995
977 0.98995
978 0.98995
979 0.98995
980 0.98995
981 0.989954
982 0.989954
983 0.989954
984 0.989954
985 0.989954
986 0.989954
987 0.989954
988 0.989954
989 0.989957
990 0.989957
991 0.989957
992 0.989957
993 0.989957
994 0.989957
995 0.989957
996 0.989957
997 0.989962
998 0.989962
999 0.989962
1000 0.989965
1001 0.989965
1002 0.989965
1003 0.989965
1004 0.989965
1005 0.989965
1006 0.989965
1007 0.989965
1008 0.98997
1009 0.98997
1010 0.98997
1011 0.98997
1012 0.98997
1013 0.98997
1014 0.98997
1015 0.989976
1016 0.989979
1017 0.989979
1018 0.989979
1019 0.989979
1020 0.989979
1021 0.989979
1022 0.989979
1023 0.989983
1024 0.989983
1025 0.989983
1026 0.989987
1027 0.989987
1028 0.989987
1029 0.989987
1030 0.989987
1031 0.989987
1032 0.989987
1033 0.989992
1034 0.989992
1035 0.989992
1036 0.989992
1037 0.989992
1038 0.989995
1039 0.989995
1040 0.989995
1041 0.989995
1042 0.989995
1043 0.989995
1044 0.989995
1045 0.989995
1046 0.989995
1047 0.989995
1048 0.99
1049 0.99
1050 0.99
1051 0.99
1052 0.99
1053 0.99
1054 0.99
1055 0.99
1056 0.99
1057 0.99
1058 0.99
1059 0.99
1060 0.99
1061 0.990003
1062 0.990003
1063 0.990003
1064 0.990003
1065 0.990003
1066 0.990003
1067 0.990007
1068 0.990007
1069 0.990007
1070 0.990007
1071 0.990007
1072 0.990007
1073 0.990007
1074 0.990007
1075 0.990007
1076 0.990007
1077 0.990007
1078 0.990007
1079 0.990007
1080 0.990007
1081 0.990007
1082 0.990007
1083 0.990007
1084 0.990007
1085 0.990007
1086 0.990007
1087 0.990007
1088 0.990007
1089 0.990007
1090 0.990007
1091 0.99001
1092 0.990012
1093 0.990014
1094 0.990014
1095 0.990014
1096 0.990014
1097 0.990014
1098 0.990019
1099 0.990019
1100 0.990025
1101 0.990025
1102 0.990025
1103 0.990025
1104 0.990028
1105 0.990028
1106 0.990028
1107 0.990028
1108 0.99003
1109 0.99003
1110 0.99003
1111 0.99003
1112 0.99003
1113 0.990037
1114 0.990037
1115 0.990037
1116 0.99004
1117 0.99004
1118 0.99004
1119 0.99004
1120 0.99004
1121 0.99004
1122 0.99004
1123 0.99004
1124 0.99004
1125 0.99004
1126 0.99004
1127 0.99004
1128 0.99004
1129 0.99004
1130 0.99004
1131 0.99004
1132 0.99004
1133 0.99004
1134 0.990044
1135 0.990044
1136 0.990044
1137 0.990044
1138 0.990044
1139 0.990044
1140 0.990044
1141 0.990044
1142 0.990044
1143 0.990044
1144 0.990044
1145 0.990044
1146 0.990044
1147 0.990044
1148 0.990044
1149 0.990044
1150 0.990044
1151 0.990044
1152 0.990044
1153 0.990044
1154 0.990044
1155 0.990044
1156 0.990044
1157 0.990044
1158 0.990044
1159 0.990044
1160 0.990048
1161 0.990048
1162 0.990048
1163 0.990048
1164 0.990048
1165 0.990048
1166 0.990056
1167 0.990056
1168 0.990056
1169 0.990056
1170 0.990059
1171 0.990059
1172 0.990059
1173 0.990059
1174 0.990059
1175 0.990059
1176 0.990063
1177 0.990063
1178 0.990063
1179 0.990063
1180 0.990063
1181 0.990063
1182 0.990065
1183 0.990065
1184 0.990065
1185 0.990065
1186 0.990065
1187 0.990065
1188 0.990065
1189 0.990065
1190 0.990069
1191 0.990069
1192 0.990069
1193 0.990076
1194 0.990076
1195 0.990076
1196 0.990085
1197 0.990085
1198 0.990085
1199 0.990085
1200 0.990085
1201 0.990089
1202 0.990089
1203 0.990089
1204 0.990089
1205 0.990096
1206 0.990096
1207 0.990096
1208 0.990096
1209 0.990096
1210 0.990096
1211 0.990096
1212 0.990096
1213 0.990096
1214 0.990096
1215 0.9901
1216 0.990105
1217 0.990105
1218 0.990105
1219 0.990105
1220 0.990105
1221 0.990109
1222 0.990109
1223 0.990109
1224 0.990109
1225 0.990109
1226 0.990109
1227 0.990109
1228 0.990114
1229 0.990114
1230 0.990118
1231 0.990122
1232 0.990122
1233 0.990122
1234 0.990122
1235 0.990122
1236 0.990122
1237 0.990125
1238 0.990125
1239 0.990125
1240 0.990125
1241 0.990125
1242 0.99013
1243 0.99013
1244 0.99013
1245 0.99013
1246 0.990134
1247 0.990134
1248 0.990134
1249 0.990134
1250 0.990134
1251 0.990134
1252 0.990137
1253 0.990137
1254 0.990137
1255 0.990137
1256 0.990137
1257 0.990137
1258 0.990141
1259 0.990141
1260 0.990141
1261 0.990141
1262 0.990141
1263 0.990141
1264 0.990141
1265 0.990141
1266 0.990141
1267 0.990141
1268 0.990141
1269 0.990141
1270 0.990141
1271 0.990141
1272 0.990141
1273 0.990146
1274 0.990146
1275 0.990146
1276 0.990146
1277 0.990146
1278 0.990146
1279 0.990146
1280 0.990146
1281 0.990146
1282 0.990146
1283 0.990146
1284 0.990146
1285 0.990146
1286 0.990148
1287 0.990148
1288 0.990148
1289 0.990153
1290 0.990153
1291 0.990153
1292 0.990153
1293 0.990153
1294 0.990153
1295 0.990153
1296 0.990153
1297 0.990153
1298 0.990153
1299 0.990153
1300 0.990153
1301 0.990153
1302 0.990153
1303 0.990153
1304 0.990153
1305 0.990153
1306 0.990153
1307 0.990153
1308 0.990153
1309 0.990153
1310 0.990153
1311 0.990153
1312 0.990158
1313 0.990158
1314 0.990158
1315 0.990158
1316 0.990158
1317 0.990158
1318 0.990158
1319 0.990158
1320 0.990161
1321 0.990161
1322 0.990161
1323 0.990161
1324 0.990161
1325 0.990161
1326 0.990164
1327 0.990164
1328 0.990164
1329 0.990164
1330 0.990164
1331 0.990164
1332 0.990164
1333 0.990164
1334 0.990164
1335 0.990164
1336 0.990164
1337 0.990164
1338 0.990164
1339 0.990164
1340 0.990164
1341 0.990164
1342 0.990164
1343 0.990167
1344 0.990167
1345 0.990167
1346 0.990167
1347 0.990167
1348 0.990167
1349 0.990167
1350 0.990167
1351 0.990167
1352 0.990167
1353 0.990167
1354 0.990167
1355 0.990167
1356 0.990167
1357 0.990167
1358 0.990171
1359 0.990171
1360 0.990171
1361 0.990171
1362 0.990171
1363 0.990171
1364 0.990171
1365 0.990171
1366 0.990175
1367 0.990175
1368 0.990175
1369 0.990175
1370 0.990175
1371 0.990175
1372 0.990175
1373 0.990175
1374 0.990175
1375 0.990175
1376 0.990175
1377 0.990175
1378 0.990175
1379 0.990175
1380 0.990175
1381 0.990175
1382 0.990178
1383 0.990178
1384 0.990178
1385 0.990178
1386 0.990178
1387 0.990178
1388 0.990178
1389 0.990178
1390 0.990178
1391 0.990178
1392 0.990178
1393 0.990178
1394 0.990178
1395 0.990178
1396 0.990178
1397 0.990178
1398 0.990178
1399 0.990178
1400 0.990178
1401 0.990178
1402 0.990178
1403 0.990178
1404 0.990178
1405 0.990178
1406 0.990178
1407 0.990182
1408 0.990182
1409 0.990182
1410 0.990182
1411 0.990182
1412 0.990182
1413 0.990184
1414 0.990184
1415 0.990184
1416 0.990184
1417 0.990184
1418 0.990184
1419 0.990184
1420 0.990184
1421 0.990184
1422 0.990184
1423 0.990184
1424 0.990184
1425 0.990184
1426 0.990184
1427 0.990184
1428 0.990184
1429 0.990184
1430 0.990184
1431 0.990184
1432 0.990188
1433 0.990188
1434 0.990188
1435 0.990188
1436 0.990193
1437 0.990193
1438 0.990193
1439 0.990193
1440 0.990193
1441 0.990193
1442 0.990193
1443 0.990193
1444 0.990193
1445 0.990193
1446 0.990193
1447 0.990195
1448 0.990199
1449 0.990199
1450 0.990199
1451 0.990199
1452 0.990199
1453 0.990199
1454 0.990199
1455 0.990206
1456 0.990206
1457 0.990206
1458 0.990206
1459 0.990206
1460 0.990206
1461 0.990206
1462 0.990211
1463 0.990211
1464 0.990211
1465 0.990211
1466 0.990211
1467 0.990211
1468 0.990211
1469 0.990211
1470 0.990211
1471 0.990211
1472 0.990211
1473 0.990211
1474 0.990211
1475 0.990211
1476 0.990211
1477 0.990211
1478 0.990211
1479 0.990211
1480 0.990211
1481 0.990211
1482 0.990211
1483 0.990211
1484 0.990211
1485 0.990211
1486 0.990211
1487 0.990211
1488 0.990211
1489 0.990211
1490 0.990211
1491 0.990211
1492 0.990214
1493 0.990214
1494 0.990214
1495 0.990214
1496 0.990214
1497 0.990214
1498 0.990214
1499 0.990214
1500 0.990214
1501 0.990214
1502 0.990214
1503 0.990214
1504 0.990214
1505 0.990214
1506 0.990214
1507 0.990214
1508 0.990219
1509 0.990219
1510 0.990219
1511 0.990219
1512 0.990219
1513 0.990219
1514 0.990219
1515 0.990219
1516 0.990219
1517 0.990219
1518 0.990219
1519 0.990219
1520 0.990219
1521 0.990219
1522 0.990219
1523 0.990219
1524 0.990219
1525 0.990219
1526 0.990219
1527 0.990219
1528 0.990219
1529 0.990219
1530 0.990219
1531 0.990219
1532 0.990219
1533 0.990219
1534 0.990219
1535 0.990219
1536 0.990219
1537 0.990219
1538 0.990219
1539 0.990219
1540 0.990219
1541 0.990219
1542 0.990219
1543 0.990219
1544 0.990219
1545 0.990219
1546 0.990219
1547 0.990219
1548 0.990219
1549 0.990219
1550 0.990219
1551 0.990219
1552 0.990219
1553 0.990219
1554 0.990219
1555 0.990219
1556 0.990219
1557 0.990219
1558 0.990219
1559 0.990219
1560 0.990219
1561 0.990219
1562 0.990219
1563 0.990219
1564 0.990219
1565 0.990219
1566 0.990219
1567 0.990223
1568 0.990223
1569 0.990223
1570 0.990226
1571 0.990226
1572 0.990226
1573 0.990226
1574 0.990226
1575 0.990226
1576 0.990226
1577 0.990226
1578 0.990226
1579 0.990226
1580 0.990226
1581 0.990226
1582 0.990226
1583 0.990226
1584 0.990226
1585 0.990226
1586 0.990226
1587 0.990226
1588 0.990226
1589 0.990232
1590 0.990232
1591 0.990232
1592 0.990232
1593 0.990235
1594 0.990235
1595 0.990235
1596 0.990235
1597 0.990235
1598 0.990235
1599 0.990235
1600 0.990235
1601 0.990235
1602 0.990235
1603 0.990235
1604 0.990235
1605 0.990239
1606 0.990239
1607 0.990239
1608 0.990239
1609 0.990239
1610 0.990239
1611 0.990239
1612 0.990243
1613 0.990243
1614 0.990243
1615 0.990243
1616 0.990243
1617 0.990243
1618 0.990247
1619 0.990247
1620 0.99025
1621 0.99025
1622 0.99025
1623 0.99025
1624 0.99025
1625 0.99025
1626 0.99025
1627 0.99025
1628 0.990253
1629 0.990253
1630 0.990257
1631 0.990257
1632 0.990257
1633 0.990257
1634 0.990257
1635 0.990257
1636 0.990257
1637 0.99026
1638 0.99026
1639 0.99026
1640 0.99026
1641 0.99026
1642 0.99026
1643 0.99026
1644 0.99026
1645 0.99026
1646 0.99026
1647 0.99026
1648 0.99026
1649 0.99026
1650 0.99026
1651 0.99026
1652 0.990263
1653 0.990263
1654 0.990263
1655 0.990263
1656 0.990263
1657 0.990263
1658 0.990263
1659 0.990263
1660 0.990263
1661 0.990263
1662 0.990263
1663 0.990263
1664 0.990263
1665 0.990263
1666 0.990263
1667 0.990263
1668 0.990263
1669 0.990268
1670 0.990268
1671 0.990268
1672 0.990268
1673 0.990268
1674 0.990268
1675 0.990272
1676 0.990272
1677 0.990272
1678 0.990272
1679 0.990272
1680 0.990272
1681 0.990272
1682 0.990272
1683 0.990272
1684 0.990272
1685 0.990272
1686 0.990272
1687 0.990272
1688 0.990272
1689 0.990272
1690 0.990272
1691 0.990272
1692 0.990272
1693 0.990272
1694 0.990272
1695 0.990272
1696 0.990272
1697 0.990272
1698 0.990272
1699 0.990272
1700 0.990272
1701 0.990272
1702 0.990276
1703 0.990276
1704 0.990276
1705 0.990276
1706 0.990276
1707 0.990276
1708 0.990276
1709 0.990276
1710 0.990276
1711 0.990276
1712 0.990276
1713 0.990276
1714 0.990276
1715 0.990276
1716 0.990276
1717 0.990276
1718 0.990276
1719 0.990276
1720 0.99028
1721 0.99028
1722 0.99028
1723 0.99028
1724 0.99028
1725 0.99028
1726 0.99028
1727 0.99028
1728 0.99028
1729 0.99028
1730 0.99028
1731 0.99028
1732 0.99028
1733 0.99028
1734 0.99028
1735 0.99028
1736 0.99028
1737 0.99028
1738 0.99028
1739 0.99028
1740 0.99028
1741 0.99028
1742 0.99028
1743 0.99028
1744 0.99028
1745 0.99028
1746 0.99028
1747 0.99028
1748 0.99028
1749 0.99028
1750 0.99028
1751 0.99028
1752 0.99028
1753 0.99028
1754 0.99028
1755 0.99028
1756 0.99028
1757 0.99028
1758 0.99028
1759 0.99028
1760 0.99028
1761 0.99028
1762 0.99028
1763 0.99028
1764 0.99028
1765 0.99028
1766 0.99028
1767 0.99028
1768 0.99028
1769 0.99028
1770 0.990284
1771 0.990284
1772 0.990284
1773 0.990284
1774 0.990287
1775 0.990291
1776 0.990291
1777 0.990291
1778 0.990295
1779 0.990295
1780 0.990295
1781 0.990295
1782 0.990295
1783 0.990295
1784 0.990295
1785 0.990295
1786 0.990295
1787 0.990295
1788 0.990295
1789 0.990295
1790 0.990295
1791 0.990295
1792 0.990295
1793 0.990299
1794 0.990299
1795 0.990299
1796 0.990299
1797 0.990299
1798 0.990299
1799 0.990299
1800 0.990299
1801 0.990303
1802 0.990303
1803 0.990303
1804 0.990303
1805 0.990303
1806 0.990303
1807 0.990303
1808 0.990303
1809 0.990303
1810 0.990303
1811 0.990303
1812 0.990303
1813 0.990306
1814 0.990306
1815 0.990306
1816 0.990306
1817 0.990306
1818 0.990306
1819 0.990306
1820 0.990306
1821 0.990306
1822 0.99031
1823 0.99031
1824 0.990315
1825 0.990319
1826 0.990319
1827 0.990319
1828 0.990319
1829 0.990319
1830 0.990319
1831 0.990319
1832 0.990319
1833 0.990319
1834 0.990319
1835 0.990319
1836 0.990319
1837 0.990319
1838 0.990319
1839 0.990319
1840 0.990319
1841 0.990319
1842 0.990319
1843 0.990319
1844 0.990319
1845 0.990323
1846 0.990323
1847 0.990323
1848 0.990323
1849 0.990323
1850 0.990323
1851 0.990323
1852 0.990323
1853 0.990323
1854 0.990323
1855 0.990323
1856 0.990323
1857 0.990323
1858 0.990323
1859 0.990323
1860 0.990323
1861 0.990323
1862 0.990323
1863 0.990323
1864 0.990323
1865 0.990323
1866 0.990323
1867 0.990323
1868 0.990323
1869 0.990323
1870 0.990323
1871 0.990323
1872 0.990323
1873 0.990323
1874 0.990323
1875 0.990323
1876 0.990323
1877 0.990323
1878 0.990323
1879 0.990323
1880 0.990323
1881 0.990323
1882 0.990327
1883 0.990327
1884 0.990327
1885 0.990327
1886 0.990327
1887 0.990327
1888 0.990327
1889 0.990327
1890 0.990327
1891 0.990327
1892 0.990327
1893 0.990327
1894 0.990327
1895 0.990327
1896 0.990327
1897 0.990327
1898 0.990331
1899 0.990331
1900 0.990331
1901 0.990336
1902 0.990336
1903 0.990336
1904 0.990336
1905 0.990336
1906 0.990336
1907 0.990336
1908 0.990336
1909 0.990336
1910 0.990336
1911 0.990336
1912 0.990336
1913 0.990336
1914 0.990336
1915 0.990336
1916 0.990336
1917 0.990336
1918 0.990336
1919 0.990336
1920 0.990336
1921 0.990336
1922 0.990336
1923 0.990336
1924 0.990336
1925 0.990336
1926 0.990336
1927 0.990336
1928 0.990336
1929 0.990336
1930 0.990336
1931 0.990336
1932 0.990336
1933 0.990336
1934 0.990336
1935 0.990336
1936 0.990336
1937 0.990336
1938 0.99034
1939 0.99034
1940 0.99034
1941 0.99034
1942 0.99034
1943 0.99034
1944 0.99034
1945 0.99034
1946 0.99034
1947 0.99034
1948 0.99034
1949 0.99034
1950 0.99034
1951 0.99034
1952 0.99034
1953 0.99034
1954 0.99034
1955 0.990343
1956 0.990343
1957 0.990343
1958 0.990343
1959 0.990343
1960 0.990343
1961 0.990343
1962 0.990343
1963 0.990346
1964 0.990346
1965 0.990346
1966 0.990349
1967 0.990349
1968 0.990349
1969 0.990349
1970 0.990349
1971 0.990349
1972 0.990349
1973 0.990352
1974 0.990356
1975 0.990356
1976 0.990356
1977 0.990356
1978 0.990356
1979 0.990356
1980 0.990356
1981 0.990356
1982 0.990356
1983 0.990356
1984 0.990356
1985 0.990356
1986 0.990356
1987 0.990356
1988 0.990356
1989 0.990356
1990 0.990356
1991 0.990356
1992 0.990356
1993 0.990356
1994 0.990356
1995 0.990356
1996 0.990356
1997 0.990356
1998 0.990356
1999 0.990356
2000 0.990356
2001 0.990356
2002 0.990356
2003 0.990356
2004 0.990356
2005 0.990356
2006 0.99036
2007 0.99036
2008 0.99036
2009 0.99036
2010 0.990364
2011 0.990364
2012 0.990364
2013 0.990364
2014 0.990364
2015 0.990364
2016 0.990364
2017 0.990364
2018 0.990364
2019 0.990364
2020 0.990364
2021 0.990364
2022 0.990364
2023 0.990364
2024 0.990364
2025 0.990364
2026 0.990364
2027 0.990364
2028 0.990364
2029 0.990364
2030 0.990364
2031 0.990364
2032 0.990364
2033 0.990364
2034 0.990364
2035 0.990364
2036 0.990364
2037 0.990364
2038 0.990366
2039 0.990366
2040 0.990366
2041 0.990366
2042 0.990366
2043 0.990366
2044 0.990366
2045 0.990366
2046 0.990366
2047 0.990366
2048 0.990366
2049 0.990366
2050 0.990366
2051 0.990366
2052 0.990366
2053 0.990366
2054 0.990366
2055 0.990366
2056 0.990366
2057 0.990366
2058 0.990366
2059 0.990366
2060 0.990366
2061 0.990366
2062 0.990366
2063 0.990366
2064 0.990366
2065 0.990366
2066 0.990366
2067 0.990366
2068 0.990366
2069 0.990366
2070 0.990366
2071 0.990366
2072 0.990366
2073 0.990366
2074 0.990366
2075 0.990366
2076 0.990366
2077 0.99037
2078 0.99037
2079 0.99037
2080 0.99037
2081 0.99037
2082 0.99037
2083 0.99037
2084 0.99037
2085 0.99037
2086 0.99037
2087 0.99037
2088 0.99037
2089 0.99037
2090 0.99037
2091 0.99037
2092 0.99037
2093 0.99037
2094 0.99037
2095 0.99037
2096 0.99037
2097 0.990374
2098 0.990374
2099 0.990377
2100 0.990377
2101 0.990377
2102 0.990377
2103 0.990377
2104 0.990377
2105 0.990377
2106 0.990377
2107 0.990377
2108 0.990377
2109 0.990377
2110 0.990377
2111 0.990377
2112 0.990377
2113 0.990377
2114 0.990377
2115 0.990377
2116 0.990377
2117 0.990377
2118 0.990377
2119 0.990377
2120 0.990377
2121 0.990377
2122 0.990377
2123 0.990377
2124 0.990377
2125 0.990377
2126 0.990377
2127 0.990377
2128 0.990377
2129 0.990377
2130 0.990377
2131 0.990377
2132 0.990377
2133 0.990377
2134 0.990377
2135 0.990377
2136 0.990377
2137 0.990377
2138 0.990377
2139 0.990377
2140 0.990377
2141 0.990379
2142 0.990379
2143 0.990379
2144 0.990379
2145 0.990379
2146 0.990379
2147 0.990379
2148 0.990379
2149 0.990379
2150 0.990379
2151 0.990379
2152 0.990379
2153 0.990379
2154 0.990379
2155 0.990379
2156 0.990379
2157 0.990379
2158 0.990379
2159 0.990379
2160 0.990379
2161 0.990379
2162 0.990379
2163 0.990379
2164 0.990379
2165 0.990379
2166 0.990379
2167 0.990379
2168 0.990379
2169 0.990379
2170 0.990379
2171 0.990379
2172 0.990379
2173 0.990379
2174 0.990379
2175 0.990379
2176 0.990384
2177 0.990384
2178 0.990384
2179 0.990384
2180 0.990384
2181 0.990384
2182 0.990384
2183 0.990384
2184 0.990384
2185 0.990384
2186 0.990384
2187 0.990384
2188 0.990384
2189 0.990384
2190 0.990384
2191 0.990384
2192 0.990384
2193 0.990384
2194 0.990384
2195 0.990384
2196 0.990384
2197 0.990384
2198 0.990384
2199 0.990384
2200 0.990384
2201 0.990384
2202 0.990384
2203 0.990384
2204 0.990384
2205 0.990384
2206 0.990384
2207 0.990384
2208 0.990384
2209 0.990384
2210 0.990384
2211 0.990384
2212 0.990384
2213 0.990384
2214 0.990384
2215 0.990384
2216 0.990384
2217 0.990384
2218 0.990384
2219 0.990384
2220 0.990384
2221 0.990384
2222 0.990384
2223 0.990384
2224 0.990388
2225 0.990388
2226 0.990388
2227 0.990388
2228 0.990388
2229 0.990388
2230 0.990388
2231 0.990388
2232 0.990388
2233 0.990388
2234 0.990388
2235 0.990388
2236 0.990388
2237 0.990388
2238 0.990388
2239 0.990388
2240 0.990388
2241 0.990388
2242 0.990391
2243 0.990391
2244 0.990391
2245 0.990391
2246 0.990391
2247 0.990391
2248 0.990391
2249 0.990391
2250 0.990391
2251 0.990391
2252 0.990391
2253 0.990391
2254 0.990391
2255 0.990391
2256 0.990391
2257 0.990391
2258 0.990391
2259 0.990391
2260 0.990391
2261 0.990391
2262 0.990391
2263 0.990391
2264 0.990391
2265 0.990391
2266 0.990391
2267 0.990391
2268 0.990391
2269 0.990391
2270 0.990391
2271 0.990391
2272 0.990391
2273 0.990391
2274 0.990391
2275 0.990391
2276 0.990391
2277 0.990391
2278 0.990391
2279 0.990391
2280 0.990391
2281 0.990391
2282 0.990391
2283 0.990391
2284 0.990391
2285 0.990391
2286 0.990395
2287 0.990395
2288 0.990395
2289 0.990395
2290 0.990395
2291 0.990395
2292 0.9904
2293 0.9904
2294 0.9904
2295 0.9904
2296 0.9904
2297 0.9904
2298 0.9904
2299 0.9904
2300 0.9904
2301 0.9904
2302 0.9904
2303 0.9904
2304 0.9904
2305 0.9904
2306 0.9904
2307 0.990404
2308 0.990404
2309 0.990404
2310 0.990404
2311 0.990404
2312 0.990404
2313 0.990404
2314 0.990404
2315 0.990404
2316 0.990404
2317 0.990404
2318 0.990404
2319 0.990404
2320 0.990404
2321 0.990404
2322 0.990409
2323 0.990409
2324 0.990409
2325 0.990409
2326 0.990409
2327 0.990409
2328 0.990409
2329 0.990409
2330 0.990409
2331 0.990409
2332 0.990413
2333 0.990413
2334 0.990413
2335 0.990413
2336 0.990413
2337 0.990413
2338 0.990413
2339 0.990417
2340 0.990417
2341 0.990417
2342 0.990417
2343 0.990417
2344 0.990417
2345 0.990417
2346 0.990417
2347 0.990417
2348 0.990417
2349 0.990417
2350 0.990417
2351 0.990417
2352 0.990417
2353 0.990417
2354 0.990417
2355 0.990417
2356 0.990417
2357 0.990417
2358 0.990417
2359 0.990417
2360 0.99042
2361 0.99042
2362 0.990424
2363 0.990424
2364 0.990427
2365 0.990427
2366 0.990427
2367 0.990427
2368 0.990427
2369 0.990427
2370 0.990427
2371 0.990432
2372 0.990432
2373 0.990432
2374 0.990432
2375 0.990432
2376 0.990432
2377 0.990432
2378 0.990436
2379 0.990436
2380 0.990436
2381 0.990436
2382 0.990436
2383 0.990436
2384 0.990436
2385 0.990436
2386 0.990436
2387 0.990436
2388 0.990436
2389 0.990436
2390 0.990436
2391 0.990436
2392 0.990436
2393 0.990436
2394 0.990436
2395 0.990436
2396 0.990436
2397 0.990436
2398 0.990436
2399 0.990436
2400 0.990436
2401 0.990436
2402 0.990436
2403 0.990436
2404 0.990436
2405 0.990436
2406 0.990436
2407 0.990436
2408 0.990436
2409 0.990436
2410 0.990436
2411 0.990436
2412 0.990436
2413 0.990436
2414 0.990436
2415 0.990436
2416 0.990436
2417 0.990436
2418 0.990436
2419 0.990436
2420 0.990436
2421 0.990436
2422 0.990436
2423 0.990436
2424 0.990436
2425 0.990436
2426 0.990436
2427 0.990436
2428 0.990436
2429 0.990436
2430 0.990436
2431 0.990436
2432 0.990436
2433 0.990436
2434 0.990436
2435 0.990436
2436 0.990436
2437 0.990436
2438 0.990436
2439 0.990436
2440 0.990436
2441 0.990436
2442 0.990436
2443 0.990436
2444 0.990436
2445 0.990436
2446 0.990436
2447 0.990436
2448 0.990436
2449 0.990436
2450 0.990436
2451 0.990436
2452 0.990436
2453 0.990436
2454 0.990439
2455 0.990439
2456 0.990439
2457 0.990439
2458 0.990439
2459 0.990439
2460 0.990439
2461 0.990439
2462 0.990439
2463 0.990439
2464 0.990439
2465 0.990439
2466 0.990439
2467 0.990439
2468 0.990439
2469 0.990442
2470 0.990442
2471 0.990442
2472 0.990442
2473 0.990442
2474 0.990442
2475 0.990442
2476 0.990442
2477 0.990442
2478 0.990442
2479 0.990442
2480 0.990444
2481 0.990444
2482 0.990444
2483 0.990444
2484 0.990444
2485 0.990444
2486 0.990444
2487 0.990447
2488 0.990447
2489 0.990447
2490 0.990447
2491 0.990447
2492 0.990447
2493 0.990447
2494 0.990447
2495 0.990447
2496 0.990452
2497 0.990452
2498 0.990452
2499 0.990452
2500 0.990457
2501 0.990457
2502 0.990457
2503 0.990457
2504 0.990462
2505 0.990462
2506 0.990462
2507 0.990462
2508 0.990462
2509 0.990462
2510 0.990462
2511 0.990462
2512 0.990462
2513 0.990462
2514 0.990466
2515 0.990466
2516 0.990466
2517 0.990466
2518 0.990466
2519 0.990466
2520 0.990466
2521 0.990466
2522 0.990466
2523 0.990468
2524 0.990468
2525 0.990468
2526 0.990468
2527 0.990468
2528 0.990468
2529 0.990468
2530 0.990468
2531 0.990472
2532 0.990472
2533 0.990472
2534 0.990472
2535 0.990472
2536 0.990472
2537 0.990472
2538 0.990472
2539 0.990475
2540 0.990475
2541 0.990475
2542 0.99048
2543 0.99048
2544 0.99048
2545 0.99048
2546 0.99048
2547 0.99048
2548 0.99048
2549 0.99048
2550 0.99048
2551 0.99048
2552 0.99048
2553 0.99048
2554 0.99048
2555 0.99048
2556 0.99048
2557 0.99048
2558 0.99048
2559 0.99048
2560 0.99048
2561 0.99048
2562 0.990484
2563 0.990484
2564 0.990484
2565 0.990484
2566 0.990484
2567 0.990489
2568 0.990489
2569 0.990489
2570 0.990489
2571 0.990489
2572 0.990489
2573 0.990489
2574 0.990489
2575 0.990489
2576 0.990489
2577 0.990489
2578 0.990489
2579 0.990489
2580 0.990489
2581 0.990489
2582 0.990489
2583 0.990489
2584 0.990489
2585 0.990489
2586 0.990489
2587 0.990489
2588 0.990489
2589 0.990489
2590 0.990489
2591 0.990489
2592 0.990489
2593 0.990489
2594 0.990489
2595 0.990489
2596 0.990489
2597 0.990489
2598 0.990489
2599 0.990489
2600 0.990489
2601 0.990489
2602 0.990489
2603 0.990489
2604 0.990489
2605 0.990489
2606 0.990489
2607 0.990489
2608 0.990489
2609 0.990489
2610 0.990489
2611 0.990489
2612 0.990489
2613 0.990489
2614 0.990489
2615 0.990489
2616 0.990489
2617 0.990489
2618 0.990489
2619 0.990489
2620 0.990489
2621 0.990492
2622 0.990492
2623 0.990492
2624 0.990492
2625 0.990492
2626 0.990492
2627 0.990492
2628 0.990492
2629 0.990492
2630 0.990492
2631 0.990492
2632 0.990492
2633 0.990492
2634 0.990492
2635 0.990492
2636 0.990492
2637 0.990492
2638 0.990492
2639 0.990492
2640 0.990492
2641 0.990492
2642 0.990492
2643 0.990492
2644 0.990492
2645 0.990492
2646 0.990492
2647 0.990492
2648 0.990492
2649 0.990492
2650 0.990492
2651 0.990492
2652 0.990492
2653 0.990492
2654 0.990492
2655 0.990492
2656 0.990492
2657 0.990492
2658 0.990492
2659 0.990492
2660 0.990492
2661 0.990496
2662 0.990496
2663 0.990496
2664 0.990496
2665 0.990496
2666 0.990496
2667 0.990496
2668 0.990496
2669 0.990496
2670 0.990496
2671 0.990496
2672 0.990496
2673 0.990496
2674 0.990496
2675 0.990496
2676 0.990496
2677 0.990496
2678 0.990496
2679 0.990496
2680 0.990496
2681 0.990496
2682 0.990496
2683 0.990496
2684 0.990496
2685 0.990496
2686 0.990496
2687 0.990496
2688 0.990496
2689 0.990496
2690 0.990496
2691 0.990496
2692 0.990496
2693 0.990496
2694 0.990496
2695 0.990496
2696 0.990496
2697 0.990496
2698 0.990496
2699 0.990496
2700 0.990496
2701 0.990496
2702 0.990496
2703 0.990496
2704 0.990496
2705 0.990496
2706 0.990496
2707 0.990496
2708 0.990496
2709 0.990496
2710 0.990496
2711 0.990496
2712 0.990496
2713 0.990496
2714 0.990496
2715 0.990496
2716 0.990499
2717 0.990499
2718 0.990499
2719 0.990499
2720 0.990499
2721 0.990499
2722 0.990499
2723 0.990499
2724 0.990499
2725 0.990499
2726 0.990499
2727 0.990499
2728 0.990499
2729 0.990499
2730 0.990499
2731 0.990499
2732 0.990499
2733 0.990499
2734 0.990499
2735 0.990499
2736 0.990499
2737 0.990499
2738 0.990499
2739 0.990499
2740 0.990499
2741 0.990499
2742 0.990499
2743 0.990499
2744 0.990499
2745 0.990499
2746 0.990499
2747 0.990499
2748 0.990499
2749 0.990499
2750 0.990503
2751 0.990503
2752 0.990503
2753 0.990503
2754 0.990503
2755 0.990503
2756 0.990503
2757 0.990503
2758 0.990503
2759 0.990503
2760 0.990503
2761 0.990503
2762 0.990503
2763 0.990503
2764 0.990503
2765 0.990503
2766 0.990503
2767 0.990503
2768 0.990503
2769 0.990503
2770 0.990503
2771 0.990503
2772 0.990503
2773 0.990503
2774 0.990503
2775 0.990503
2776 0.990503
2777 0.990503
2778 0.990503
2779 0.990503
2780 0.990503
2781 0.990503
2782 0.990507
2783 0.990507
2784 0.990507
2785 0.990507
2786 0.990507
2787 0.990507
2788 0.990507
2789 0.990507
2790 0.990507
2791 0.990507
2792 0.990507
2793 0.990507
2794 0.990507
2795 0.990507
2796 0.990507
2797 0.990507
2798 0.990507
2799 0.990507
2800 0.990507
2801 0.990507
2802 0.990507
2803 0.990507
2804 0.990507
2805 0.990507
2806 0.990507
2807 0.990507
2808 0.990507
2809 0.990507
2810 0.990507
2811 0.990507
2812 0.990507
2813 0.990507
2814 0.990515
2815 0.990515
2816 0.990515
2817 0.990515
2818 0.990515
2819 0.990515
2820 0.990515
2821 0.990515
2822 0.990515
2823 0.990515
2824 0.990515
2825 0.990515
2826 0.990515
2827 0.990515
2828 0.990515
2829 0.990515
2830 0.990515
2831 0.990515
2832 0.990515
2833 0.990515
2834 0.990515
2835 0.990515
2836 0.990515
2837 0.990515
2838 0.990515
2839 0.990515
2840 0.990515
2841 0.990515
2842 0.990515
2843 0.990515
2844 0.990515
2845 0.990515
2846 0.990515
2847 0.990515
2848 0.990515
2849 0.990515
2850 0.990515
2851 0.990515
2852 0.990515
2853 0.990515
2854 0.990515
2855 0.990515
2856 0.990515
2857 0.990515
2858 0.990515
2859 0.990515
2860 0.990515
2861 0.990515
2862 0.990515
2863 0.990515
2864 0.990521
2865 0.990521
2866 0.990521
2867 0.990521
2868 0.990521
2869 0.990521
2870 0.990521
2871 0.990521
2872 0.990521
2873 0.990521
2874 0.990521
2875 0.990525
2876 0.990525
2877 0.990525
2878 0.990525
2879 0.990525
2880 0.990525
2881 0.990525
2882 0.990525
2883 0.990525
2884 0.990525
2885 0.990525
2886 0.990525
2887 0.990525
2888 0.990525
2889 0.990525
2890 0.990525
2891 0.990525
2892 0.990525
2893 0.990525
2894 0.990525
2895 0.990525
2896 0.990529
2897 0.990529
2898 0.990529
2899 0.990529
2900 0.990529
2901 0.990529
2902 0.990529
2903 0.990529
2904 0.990529
2905 0.990529
2906 0.990529
2907 0.990529
2908 0.990529
2909 0.990529
2910 0.990529
2911 0.990529
2912 0.990529
2913 0.990529
2914 0.990529
2915 0.990529
2916 0.990529
2917 0.990529
2918 0.990529
2919 0.990529
2920 0.990529
2921 0.990529
2922 0.990529
2923 0.990529
2924 0.990529
2925 0.990529
2926 0.990529
2927 0.990529
2928 0.990529
2929 0.990529
2930 0.990529
2931 0.990529
2932 0.990529
2933 0.990529
2934 0.990532
2935 0.990532
2936 0.990532
2937 0.990532
2938 0.990532
2939 0.990532
2940 0.990532
2941 0.990532
2942 0.990532
2943 0.990532
2944 0.990532
2945 0.990537
2946 0.990537
2947 0.990537
2948 0.990537
2949 0.990537
2950 0.990537
2951 0.990537
2952 0.990537
2953 0.990537
2954 0.990537
2955 0.990537
2956 0.990537
2957 0.990537
2958 0.990537
2959 0.990537
2960 0.990537
2961 0.990537
2962 0.990537
2963 0.990537
2964 0.990537
2965 0.990537
2966 0.990537
2967 0.990537
2968 0.990537
2969 0.990537
2970 0.990537
2971 0.990537
2972 0.990537
2973 0.990537
2974 0.990537
2975 0.990537
2976 0.990537
2977 0.990537
2978 0.990537
2979 0.990537
2980 0.990537
2981 0.990537
2982 0.990537
2983 0.990537
2984 0.990537
2985 0.990537
2986 0.990537
2987 0.990537
2988 0.990537
2989 0.990537
2990 0.990537
2991 0.990537
2992 0.990537
2993 0.990537
2994 0.990537
2995 0.990537
2996 0.990541
2997 0.990541
2998 0.990541
2999 0.990541
3000 0.990541
3001 0.990541
3002 0.990541
3003 0.990541
3004 0.990541
3005 0.990541
3006 0.990541
3007 0.990541
3008 0.990541
3009 0.990541
3010 0.990541
3011 0.990541
3012 0.990541
3013 0.990547
3014 0.990547
3015 0.990547
3016 0.990547
3017 0.990547
3018 0.990551
3019 0.990551
3020 0.990551
3021 0.990551
3022 0.990551
3023 0.990551
3024 0.990551
3025 0.990551
3026 0.990556
3027 0.990556
3028 0.990556
3029 0.990556
3030 0.990556
3031 0.990556
3032 0.990556
3033 0.990556
3034 0.990556
3035 0.990556
3036 0.990556
3037 0.990556
3038 0.990556
3039 0.990556
3040 0.990556
3041 0.990556
3042 0.990556
3043 0.990556
3044 0.990556
3045 0.990561
3046 0.990561
3047 0.990561
3048 0.990561
3049 0.990561
3050 0.990561
3051 0.990561
3052 0.990563
3053 0.990563
3054 0.990563
3055 0.990563
3056 0.990563
3057 0.990567
3058 0.990567
3059 0.990567
3060 0.990567
3061 0.990567
3062 0.990567
3063 0.990567
3064 0.990567
3065 0.990567
3066 0.990567
3067 0.990567
3068 0.990567
3069 0.990567
3070 0.990572
3071 0.990572
3072 0.990572
3073 0.990572
3074 0.990572
3075 0.990572
3076 0.990572
3077 0.990572
3078 0.990572
3079 0.990572
3080 0.990572
3081 0.990572
3082 0.990576
3083 0.990576
3084 0.990576
3085 0.990576
3086 0.990576
3087 0.990576
3088 0.990576
3089 0.990576
3090 0.990576
3091 0.990576
3092 0.990576
3093 0.990579
3094 0.990579
3095 0.990579
3096 0.990579
3097 0.990582
3098 0.990582
3099 0.990582
3100 0.990582
3101 0.990582
3102 0.990582
3103 0.990582
3104 0.990582
3105 0.990582
3106 0.990582
3107 0.990582
3108 0.990588
3109 0.990588
3110 0.990588
3111 0.990588
3112 0.990588
3113 0.990588
3114 0.990588
3115 0.990588
3116 0.990588
3117 0.990588
3118 0.990588
3119 0.990588
3120 0.990588
3121 0.990588
3122 0.990588
3123 0.990588
3124 0.990588
3125 0.990588
3126 0.990588
3127 0.990588
3128 0.990588
3129 0.990588
3130 0.990588
3131 0.990588
3132 0.990588
3133 0.990588
3134 0.990588
3135 0.990588
3136 0.990588
3137 0.990588
3138 0.990588
3139 0.990588
3140 0.990588
3141 0.990588
3142 0.990588
3143 0.990588
3144 0.990588
3145 0.990588
3146 0.990588
3147 0.990588
3148 0.990588
3149 0.990588
3150 0.990588
3151 0.990588
3152 0.990588
3153 0.990588
3154 0.990588
3155 0.990588
3156 0.990588
3157 0.990588
3158 0.990588
3159 0.990588
3160 0.990588
3161 0.990588
3162 0.990588
3163 0.990588
3164 0.990588
3165 0.990588
3166 0.990588
3167 0.990588
3168 0.990588
3169 0.990588
3170 0.990588
3171 0.990588
3172 0.990588
3173 0.990588
3174 0.990588
3175 0.990588
3176 0.990588
3177 0.990588
3178 0.990588
3179 0.990588
3180 0.990588
3181 0.990588
3182 0.990588
3183 0.990588
3184 0.990588
3185 0.990588
3186 0.990588
3187 0.990588
3188 0.990588
3189 0.990588
3190 0.990588
3191 0.990591
3192 0.990591
3193 0.990591
3194 0.990591
3195 0.990591
3196 0.990591
3197 0.990591
3198 0.990591
3199 0.990591
3200 0.990591
3201 0.990591
3202 0.990591
3203 0.990591
3204 0.990591
3205 0.990591
3206 0.990591
3207 0.990591
3208 0.990591
3209 0.990591
3210 0.990591
3211 0.990591
3212 0.990591
3213 0.990591
3214 0.990591
3215 0.990591
3216 0.990591
3217 0.990591
3218 0.990591
3219 0.990591
3220 0.990591
3221 0.990591
3222 0.990591
3223 0.990591
3224 0.990591
3225 0.990591
3226 0.990591
3227 0.990591
3228 0.990591
3229 0.990591
3230 0.990591
3231 0.990591
3232 0.990591
3233 0.990591
3234 0.990591
3235 0.990591
3236 0.990595
3237 0.990595
3238 0.990595
3239 0.990595
3240 0.990595
3241 0.990595
3242 0.990595
3243 0.990595
3244 0.990595
3245 0.990595
3246 0.990595
3247 0.990595
3248 0.990598
3249 0.990598
3250 0.990598
3251 0.990598
3252 0.990598
3253 0.990598
3254 0.990598
3255 0.990598
3256 0.990598
3257 0.990598
3258 0.990598
3259 0.990598
3260 0.990598
3261 0.990598
3262 0.990598
3263 0.990598
3264 0.990598
3265 0.990598
3266 0.990598
3267 0.990598
3268 0.990598
3269 0.990598
3270 0.990601
3271 0.990601
3272 0.990601
3273 0.990601
3274 0.990601
3275 0.990601
3276 0.990601
3277 0.990601
3278 0.990601
3279 0.990601
3280 0.990601
3281 0.990601
3282 0.990604
3283 0.990604
3284 0.990604
3285 0.990607
3286 0.990607
3287 0.990607
3288 0.990607
3289 0.990607
3290 0.990607
3291 0.990607
3292 0.990607
3293 0.990607
3294 0.990607
3295 0.990607
3296 0.990611
3297 0.990611
3298 0.990611
3299 0.990611
3300 0.990611
3301 0.990611
3302 0.990611
3303 0.990611
3304 0.990614
3305 0.990614
3306 0.990614
3307 0.990614
3308 0.990614
3309 0.990614
3310 0.990614
3311 0.990614
3312 0.990614
3313 0.990614
3314 0.990614
3315 0.990614
3316 0.990614
3317 0.990614
3318 0.990614
3319 0.990614
3320 0.990614
3321 0.990614
3322 0.990614
3323 0.990614
3324 0.990614
3325 0.990614
3326 0.990614
3327 0.990614
3328 0.990614
3329 0.990614
3330 0.990614
3331 0.990614
3332 0.990614
3333 0.990614
3334 0.990614
3335 0.990617
3336 0.990617
3337 0.990617
3338 0.990617
3339 0.990617
3340 0.990617
3341 0.990617
3342 0.990617
3343 0.990617
3344 0.990617
3345 0.990617
3346 0.990617
3347 0.990617
3348 0.990617
3349 0.990617
3350 0.990617
3351 0.990617
3352 0.990617
3353 0.990617
3354 0.990617
3355 0.990617
3356 0.990617
3357 0.990617
3358 0.990621
3359 0.990621
3360 0.990621
3361 0.990621
3362 0.990621
3363 0.990621
3364 0.990621
3365 0.990624
3366 0.990624
3367 0.990624
3368 0.990624
3369 0.990624
3370 0.990624
3371 0.990624
3372 0.990624
3373 0.990624
3374 0.990624
3375 0.990624
3376 0.990624
3377 0.990624
3378 0.990624
3379 0.990624
3380 0.990624
3381 0.990624
3382 0.990624
3383 0.990624
3384 0.990624
3385 0.990624
3386 0.990624
3387 0.990624
3388 0.990628
3389 0.990628
3390 0.990628
3391 0.990628
3392 0.990628
3393 0.990628
3394 0.990628
3395 0.990628
3396 0.990632
3397 0.990632
3398 0.990636
3399 0.990636
3400 0.990636
3401 0.990636
3402 0.990636
3403 0.990636
3404 0.990636
3405 0.990636
3406 0.990636
3407 0.990636
3408 0.990636
3409 0.990636
3410 0.990636
3411 0.990636
3412 0.990636
3413 0.990636
3414 0.990636
3415 0.990636
3416 0.990636
3417 0.990636
3418 0.990636
3419 0.990636
3420 0.990636
3421 0.990636
3422 0.990636
3423 0.990636
3424 0.990636
3425 0.990636
3426 0.990636
3427 0.990636
3428 0.990636
3429 0.990636
3430 0.990636
3431 0.990636
3432 0.990636
3433 0.990636
3434 0.990636
3435 0.990636
3436 0.990636
3437 0.990636
3438 0.990636
3439 0.990636
3440 0.990636
3441 0.990636
3442 0.990636
3443 0.990636
3444 0.990636
3445 0.990636
3446 0.990636
3447 0.990636
3448 0.990636
3449 0.990636
3450 0.990636
3451 0.990636
3452 0.990636
3453 0.990636
3454 0.990636
3455 0.990636
3456 0.990636
3457 0.990636
3458 0.990636
3459 0.990636
3460 0.990636
3461 0.990636
3462 0.990636
3463 0.990636
3464 0.990636
3465 0.990636
3466 0.990636
3467 0.990636
3468 0.990636
3469 0.990636
3470 0.990636
3471 0.990636
3472 0.990636
3473 0.990636
3474 0.990636
3475 0.990636
3476 0.990636
3477 0.990636
3478 0.990636
3479 0.990636
3480 0.990636
3481 0.990636
3482 0.990636
3483 0.990636
3484 0.990636
3485 0.990636
3486 0.990636
3487 0.990636
3488 0.990636
3489 0.990636
3490 0.990636
3491 0.990636
3492 0.990636
3493 0.990636
3494 0.990636
3495 0.990636
3496 0.990636
3497 0.990636
3498 0.990636
3499 0.990636
3500 0.990636
3501 0.990636
3502 0.990636
3503 0.990636
3504 0.990636
3505 0.990636
3506 0.990636
3507 0.990636
3508 0.990636
3509 0.990636
3510 0.990636
3511 0.990636
3512 0.990636
3513 0.990636
3514 0.990636
3515 0.990636
3516 0.990636
3517 0.990636
3518 0.990636
3519 0.990636
3520 0.990636
3521 0.990636
3522 0.99064
3523 0.99064
3524 0.99064
3525 0.99064
3526 0.99064
3527 0.99064
3528 0.99064
3529 0.99064
3530 0.99064
3531 0.99064
3532 0.99064
3533 0.99064
3534 0.99064
3535 0.99064
3536 0.99064
3537 0.99064
3538 0.99064
3539 0.99064
3540 0.99064
3541 0.99064
3542 0.99064
3543 0.99064
3544 0.99064
3545 0.99064
3546 0.99064
3547 0.99064
3548 0.99064
3549 0.99064
3550 0.99064
3551 0.99064
3552 0.99064
3553 0.99064
3554 0.99064
3555 0.99064
3556 0.99064
3557 0.99064
3558 0.99064
3559 0.99064
3560 0.99064
3561 0.99064
3562 0.99064
3563 0.99064
3564 0.99064
3565 0.99064
3566 0.99064
3567 0.990645
3568 0.990645
3569 0.990645
3570 0.990645
3571 0.990645
3572 0.990645
3573 0.990645
3574 0.990645
3575 0.990645
3576 0.990645
3577 0.990645
3578 0.990645
3579 0.990645
3580 0.990645
3581 0.990645
3582 0.990645
3583 0.990645
3584 0.990645
3585 0.990645
3586 0.990645
3587 0.990645
3588 0.990645
3589 0.990645
3590 0.990645
3591 0.990645
3592 0.990645
3593 0.990645
3594 0.990645
3595 0.990645
3596 0.990645
3597 0.990645
3598 0.990648
3599 0.990648


==> plots/data/dataOriginalRCPSP-LDM.dat <==
0 0.633713
1 0.81887
2 0.849577
3 0.861718
4 0.870806
5 0.877553
6 0.883759
7 0.889104
8 0.893975
9 0.898385
10 0.902573
11 0.906373
12 0.909685
13 0.912631
14 0.915393
15 0.917992
16 0.920432
17 0.922996
18 0.925312
19 0.92747
20 0.929595
21 0.931425
22 0.933169
23 0.934873
24 0.936587
25 0.938215
26 0.939712
27 0.941107
28 0.942511
29 0.943821
30 0.944999
31 0.946048
32 0.947163
33 0.948258
34 0.949277
35 0.950269
36 0.951273
37 0.952247
38 0.953328
39 0.95426
40 0.95517
41 0.956061
42 0.956869
43 0.957736
44 0.958639
45 0.95953
46 0.960443
47 0.961274
48 0.962086
49 0.962818
50 0.963615
51 0.964425
52 0.965187
53 0.965906
54 0.966642
55 0.96737
56 0.968114
57 0.96878
58 0.969415
59 0.970093
60 0.970764
61 0.971422
62 0.972016
63 0.972619
64 0.973307
65 0.973904
66 0.97444
67 0.975009
68 0.975526
69 0.976069
70 0.976596
71 0.977055
72 0.977477
73 0.977912
74 0.97836
75 0.978748
76 0.979098
77 0.979445
78 0.979812
79 0.980108
80 0.980436
81 0.980693
82 0.980948
83 0.981205
84 0.98142
85 0.981628
86 0.981935
87 0.982166
88 0.982399
89 0.982598
90 0.982787
91 0.982968
92 0.983123
93 0.983259
94 0.983418
95 0.983598
96 0.983738
97 0.983878
98 0.984004
99 0.984121
100 0.984249
101 0.98439
102 0.984513
103 0.984636
104 0.98473
105 0.984848
106 0.984959
107 0.985057
108 0.985169
109 0.985286
110 0.985381
111 0.985485
112 0.985562
113 0.985687
114 0.985796
115 0.985868
116 0.985962
117 0.986057
118 0.986138
119 0.986213
120 0.986302
121 0.986408
122 0.986485
123 0.986573
124 0.98666
125 0.986733
126 0.986816
127 0.986891
128 0.98698
129 0.987063
130 0.987144
131 0.987258
132 0.987346
133 0.98742
134 0.987484
135 0.987554
136 0.987605
137 0.987654
138 0.987695
139 0.987735
140 0.98778
141 0.987827
142 0.987881
143 0.987925
144 0.98796
145 0.987994
146 0.988018
147 0.988064
148 0.988096
149 0.988106
150 0.988127
151 0.988155
152 0.988171
153 0.988188
154 0.988207
155 0.988231
156 0.98825
157 0.988268
158 0.988283
159 0.988302
160 0.988309
161 0.988327
162 0.988333
163 0.988349
164 0.988373
165 0.988387
166 0.988397
167 0.988426
168 0.988444
169 0.988468
170 0.988485
171 0.988497
172 0.988506
173 0.988521
174 0.988531
175 0.988556
176 0.988574
177 0.988593
178 0.988604
179 0.988619
180 0.988626
181 0.988645
182 0.988652
183 0.988667
184 0.988684
185 0.988694
186 0.988707
187 0.988712
188 0.988724
189 0.988733
190 0.988742
191 0.988752
192 0.988759
193 0.988771
194 0.988786
195 0.988807
196 0.988819
197 0.988831
198 0.988842
199 0.988858
200 0.988878
201 0.988892
202 0.988911
203 0.988915
204 0.988915
205 0.988915
206 0.988915
207 0.988915
208 0.98892
209 0.98892
210 0.988923
211 0.988923
212 0.988923
213 0.988923
214 0.988926
215 0.988934
216 0.988939
217 0.988942
218 0.988942
219 0.988949
220 0.988953
221 0.988962
222 0.988964
223 0.988967
224 0.988974
225 0.98898
226 0.988984
227 0.988986
228 0.988986
229 0.988992
230 0.988992
231 0.988996
232 0.988999
233 0.989003
234 0.989007
235 0.989007
236 0.989007
237 0.989007
238 0.989007
239 0.989011
240 0.989018
241 0.989018
242 0.989018
243 0.989018
244 0.989023
245 0.989033
246 0.989033
247 0.989036
248 0.989036
249 0.989042
250 0.989048
251 0.989052
252 0.989052
253 0.98906
254 0.989066
255 0.989071
256 0.989075
257 0.989075
258 0.989086
259 0.989086
260 0.989095
261 0.989107
262 0.989111
263 0.989115
264 0.989115
265 0.989115
266 0.989119
267 0.989125
268 0.989125
269 0.989127
270 0.989134
271 0.989134
272 0.989134
273 0.989134
274 0.989134
275 0.989138
276 0.989138
277 0.989142
278 0.98915
279 0.989154
280 0.989154
281 0.989154
282 0.989158
283 0.989161
284 0.989161
285 0.989163
286 0.989166
287 0.989166
288 0.989174
289 0.989174
290 0.989177
291 0.989177
292 0.989183
293 0.989185
294 0.989188
295 0.989196
296 0.989196
297 0.989196
298 0.989196
299 0.989196
300 0.989196
301 0.9892
302 0.989203
303 0.989208
304 0.989208
305 0.989212
306 0.989212
307 0.989212
308 0.989212
309 0.989212
310 0.989212
311 0.989212
312 0.989215
313 0.989215
314 0.989218
315 0.989221
316 0.989224
317 0.989228
318 0.989236
319 0.989236
320 0.98924
321 0.98924
322 0.98924
323 0.98924
324 0.989243
325 0.989247
326 0.989247
327 0.98925
328 0.98925
329 0.98925
330 0.98925
331 0.98925
332 0.98925
333 0.98925
334 0.98925
335 0.98925
336 0.989255
337 0.989258
338 0.989262
339 0.989262
340 0.989262
341 0.989266
342 0.989266
343 0.989266
344 0.989266
345 0.989271
346 0.989271
347 0.989271
348 0.989271
349 0.989271
350 0.989271
351 0.989271
352 0.989271
353 0.989271
354 0.989271
355 0.989271
356 0.989274
357 0.989283
358 0.989283
359 0.989286
360 0.989286
361 0.989286
362 0.989286
363 0.98929
364 0.989292
365 0.989292
366 0.989292
367 0.989297
368 0.989298
369 0.989301
370 0.989301
371 0.989301
372 0.989301
373 0.989301
374 0.989306
375 0.989306
376 0.989306
377 0.989312
378 0.989313
379 0.989313
380 0.989317
381 0.989317
382 0.989317
383 0.989317
384 0.989317
385 0.98932
386 0.98932
387 0.98932
388 0.989324
389 0.989324
390 0.989324
391 0.989324
392 0.989328
393 0.989332
394 0.98934
395 0.98934
396 0.989345
397 0.989345
398 0.98935
399 0.989354
400 0.989354
401 0.989354
402 0.989359
403 0.989359
404 0.989372
405 0.989372
406 0.989372
407 0.989372
408 0.989372
409 0.989372
410 0.989372
411 0.989375
412 0.989375
413 0.989375
414 0.989377
415 0.989377
416 0.989381
417 0.989382
418 0.989387
419 0.989387
420 0.989387
421 0.989387
422 0.98939
423 0.989397
424 0.989397
425 0.989402
426 0.989402
427 0.989406
428 0.989406
429 0.989406
430 0.989406
431 0.989406
432 0.989406
433 0.989406
434 0.989406
435 0.989411
436 0.989416
437 0.989416
438 0.989416
439 0.989416
440 0.989416
441 0.98942
442 0.98942
443 0.98942
444 0.98942
445 0.98942
446 0.98942
447 0.98942
448 0.989425
449 0.98943
450 0.98943
451 0.98943
452 0.98943
453 0.98943
454 0.98943
455 0.989433
456 0.989433
457 0.989441
458 0.989441
459 0.989441
460 0.989441
461 0.989441
462 0.989446
463 0.989446
464 0.989452
465 0.989452
466 0.989454
467 0.989454
468 0.989458
469 0.989458
470 0.989458
471 0.989458
472 0.989458
473 0.989458
474 0.989463
475 0.989463
476 0.989467
477 0.989467
478 0.98947
479 0.989473
480 0.989473
481 0.989473
482 0.989473
483 0.989476
484 0.989476
485 0.989476
486 0.989479
487 0.989479
488 0.989479
489 0.989479
490 0.989479
491 0.989479
492 0.989479
493 0.989479
494 0.989484
495 0.989484
496 0.989484
497 0.989487
498 0.989487
499 0.989487
500 0.989487
501 0.989487
502 0.989487
503 0.989487
504 0.989487
505 0.989487
506 0.989491
507 0.989491
508 0.989499
509 0.989499
510 0.989505
511 0.989505
512 0.989509
513 0.989509
514 0.989512
515 0.989512
516 0.989512
517 0.989515
518 0.989515
519 0.989518
520 0.989523
521 0.989523
522 0.989527
523 0.989527
524 0.989527
525 0.989527
526 0.989527
527 0.989527
528 0.989527
529 0.989527
530 0.989531
531 0.989531
532 0.989533
533 0.989533
534 0.989533
535 0.989533
536 0.989536
537 0.989541
538 0.989541
539 0.989541
540 0.989541
541 0.989541
542 0.989541
543 0.989541
544 0.989541
545 0.989541
546 0.989541
547 0.989541
548 0.989541
549 0.989541
550 0.989541
551 0.989541
552 0.989541
553 0.989541
554 0.989546
555 0.989546
556 0.989546
557 0.989546
558 0.989546
559 0.989546
560 0.989549
561 0.989549
562 0.989549
563 0.989549
564 0.989549
565 0.989549
566 0.989549
567 0.989554
568 0.989554
569 0.989554
570 0.989554
571 0.989554
572 0.989554
573 0.989554
574 0.989554
575 0.989558
576 0.989558
577 0.989565
578 0.989569
579 0.989569
580 0.989573
581 0.989577
582 0.989581
583 0.989581
584 0.989586
585 0.989586
586 0.989586
587 0.989586
588 0.989586
589 0.989589
590 0.989589
591 0.989589
592 0.989589
593 0.989591
594 0.989595
595 0.989595
596 0.989598
597 0.989598
598 0.989598
599 0.989598
600 0.989598
601 0.989598
602 0.989598
603 0.989598
604 0.989598
605 0.989598
606 0.989598
607 0.989601
608 0.989601
609 0.989601
610 0.989601
611 0.989601
612 0.989601
613 0.989613
614 0.989616
615 0.989616
616 0.989621
617 0.989621
618 0.989621
619 0.989621
620 0.989621
621 0.989621
622 0.989624
623 0.989624
624 0.989624
625 0.989624
626 0.989624
627 0.989624
628 0.989624
629 0.989624
630 0.989624
631 0.989624
632 0.989624
633 0.989624
634 0.989627
635 0.989627
636 0.989627
637 0.989627
638 0.989627
639 0.989632
640 0.989632
641 0.989635
642 0.989635
643 0.989635
644 0.989635
645 0.989635
646 0.989635
647 0.989635
648 0.989635
649 0.989635
650 0.989635
651 0.989635
652 0.989635
653 0.989635
654 0.989635
655 0.989641
656 0.989641
657 0.989641
658 0.989641
659 0.989641
660 0.989641
661 0.989641
662 0.989646
663 0.989654
664 0.989654
665 0.989658
666 0.989658
667 0.989658
668 0.989658
669 0.989658
670 0.989658
671 0.989661
672 0.989661
673 0.989661
674 0.989661
675 0.989665
676 0.989665
677 0.989665
678 0.989669
679 0.989673
680 0.989673
681 0.989673
682 0.989673
683 0.989673
684 0.989673
685 0.989673
686 0.989673
687 0.989673
688 0.989673
689 0.989673
690 0.989673
691 0.989673
692 0.989673
693 0.989673
694 0.989678
695 0.989678
696 0.989678
697 0.989678
698 0.989682
699 0.989682
700 0.989682
701 0.989682
702 0.989682
703 0.989682
704 0.989687
705 0.989687
706 0.989687
707 0.989687
708 0.989687
709 0.989689
710 0.989689
711 0.989689
712 0.989689
713 0.989689
714 0.989689
715 0.989689
716 0.989689
717 0.989689
718 0.989693
719 0.989693
720 0.989696
721 0.989696
722 0.989696
723 0.989696
724 0.989696
725 0.989696
726 0.989696
727 0.989696
728 0.989696
729 0.989696
730 0.989696
731 0.989696
732 0.989696
733 0.989696
734 0.989696
735 0.989707
736 0.989707
737 0.989707
738 0.989707
739 0.989707
740 0.98971
741 0.98971
742 0.989715
743 0.989715
744 0.989715
745 0.989715
746 0.989715
747 0.989715
748 0.989715
749 0.989715
750 0.989715
751 0.989715
752 0.989715
753 0.989719
754 0.989719
755 0.989719
756 0.989719
757 0.989719
758 0.989719
759 0.989719
760 0.989719
761 0.989719
762 0.989719
763 0.989719
764 0.989719
765 0.989719
766 0.989719
767 0.989722
768 0.989722
769 0.989722
770 0.989722
771 0.989722
772 0.989722
773 0.989722
774 0.989726
775 0.98973
776 0.98973
777 0.98973
778 0.98973
779 0.98973
780 0.98973
781 0.98973
782 0.98973
783 0.98973
784 0.98973
785 0.98973
786 0.989733
787 0.989733
788 0.989733
789 0.989733
790 0.989733
791 0.989733
792 0.989737
793 0.989745
794 0.989745
795 0.989745
796 0.989745
797 0.989745
798 0.989745
799 0.989745
800 0.989745
801 0.989745
802 0.989745
803 0.989748
804 0.989748
805 0.989748
806 0.989748
807 0.989748
808 0.989748
809 0.989748
810 0.989748
811 0.989748
812 0.989748
813 0.989748
814 0.989748
815 0.989752
816 0.989752
817 0.989752
818 0.989752
819 0.989752
820 0.989752
821 0.989752
822 0.989752
823 0.989752
824 0.989755
825 0.989755
826 0.989755
827 0.989755
828 0.989758
829 0.989758
830 0.989758
831 0.989763
832 0.989767
833 0.989767
834 0.989767
835 0.989774
836 0.989774
837 0.989774
838 0.989774
839 0.989774
840 0.989774
841 0.989774
842 0.989774
843 0.989774
844 0.989774
845 0.989777
846 0.989777
847 0.989777
848 0.989777
849 0.989777
850 0.989777
851 0.989777
852 0.989777
853 0.989777
854 0.989777
855 0.989777
856 0.989777
857 0.989777
858 0.989777
859 0.989777
860 0.989777
861 0.989777
862 0.989777
863 0.989777
864 0.989777
865 0.989777
866 0.989777
867 0.989777
868 0.989777
869 0.989777
870 0.989777
871 0.989777
872 0.989777
873 0.989777
874 0.989777
875 0.989777
876 0.989777
877 0.989777
878 0.989777
879 0.989781
880 0.989781
881 0.989781
882 0.989786
883 0.989786
884 0.989786
885 0.989786
886 0.989786
887 0.989786
888 0.989789
889 0.989789
890 0.989789
891 0.989789
892 0.989789
893 0.989789
894 0.989789
895 0.989789
896 0.989789
897 0.989789
898 0.989789
899 0.989789
900 0.989791
901 0.989795
902 0.989795
903 0.989795
904 0.989795
905 0.989795
906 0.989795
907 0.989795
908 0.989795
909 0.989795
910 0.989795
911 0.989795
912 0.989795
913 0.989795
914 0.9898
915 0.9898
916 0.9898
917 0.9898
918 0.9898
919 0.989804
920 0.989804
921 0.989804
922 0.989809
923 0.989809
924 0.989809
925 0.989809
926 0.989809
927 0.989809
928 0.989809
929 0.989812
930 0.989812
931 0.989812
932 0.989812
933 0.989812
934 0.989812
935 0.989815
936 0.989815
937 0.989815
938 0.989815
939 0.989815
940 0.989815
941 0.989815
942 0.989815
943 0.989815
944 0.989815
945 0.989818
946 0.989824
947 0.989824
948 0.989824
949 0.989824
950 0.989824
951 0.989824
952 0.989824
953 0.989824
954 0.989829
955 0.989829
956 0.989829
957 0.989829
958 0.989832
959 0.989832
960 0.989832
961 0.989832
962 0.989832
963 0.989832
964 0.989832
965 0.989832
966 0.989832
967 0.989832
968 0.989832
969 0.989832
970 0.989832
971 0.989832
972 0.989832
973 0.989832
974 0.989836
975 0.989836
976 0.989836
977 0.989836
978 0.989836
979 0.989836
980 0.989836
981 0.989836
982 0.989841
983 0.989841
984 0.989841
985 0.989844
986 0.989844
987 0.989844
988 0.989847
989 0.98985
990 0.98985
991 0.989853
992 0.989853
993 0.989853
994 0.989853
995 0.989853
996 0.989857
997 0.989865
998 0.989865
999 0.989865
1000 0.989865
1001 0.989865
1002 0.989865
1003 0.989865
1004 0.989865
1005 0.989865
1006 0.989865
1007 0.989868
1008 0.989868
1009 0.989875
1010 0.989878
1011 0.989883
1012 0.989887
1013 0.989887
1014 0.989887
1015 0.989887
1016 0.989887
1017 0.989887
1018 0.989887
1019 0.989887
1020 0.989887
1021 0.989887
1022 0.989887
1023 0.989887
1024 0.989887
1025 0.989887
1026 0.989887
1027 0.989887
1028 0.989887
1029 0.989887
1030 0.989887
1031 0.989887
1032 0.989887
1033 0.989887
1034 0.989895
1035 0.989895
1036 0.989895
1037 0.989895
1038 0.989898
1039 0.989898
1040 0.989898
1041 0.989902
1042 0.989902
1043 0.989902
1044 0.989905
1045 0.989905
1046 0.989905
1047 0.989905
1048 0.989905
1049 0.989905
1050 0.989905
1051 0.989905
1052 0.989905
1053 0.989905
1054 0.989905
1055 0.989905
1056 0.989905
1057 0.989905
1058 0.989905
1059 0.989905
1060 0.989905
1061 0.989905
1062 0.989905
1063 0.989905
1064 0.989905
1065 0.989905
1066 0.989905
1067 0.989905
1068 0.989905
1069 0.989905
1070 0.989905
1071 0.989905
1072 0.989905
1073 0.989905
1074 0.989905
1075 0.989905
1076 0.989905
1077 0.989905
1078 0.989905
1079 0.989905
1080 0.989905
1081 0.989905
1082 0.989905
1083 0.989905
1084 0.989905
1085 0.989905
1086 0.989905
1087 0.989905
1088 0.989905
1089 0.989905
1090 0.989905
1091 0.989905
1092 0.989905
1093 0.989908
1094 0.989908
1095 0.989911
1096 0.989911
1097 0.989911
1098 0.989911
1099 0.989911
1100 0.989911
1101 0.989911
1102 0.989911
1103 0.989911
1104 0.989911
1105 0.989911
1106 0.989911
1107 0.989911
1108 0.989914
1109 0.989914
1110 0.989914
1111 0.989914
1112 0.989914
1113 0.989914
1114 0.989914
1115 0.989914
1116 0.989914
1117 0.989914
1118 0.989914
1119 0.989914
1120 0.989914
1121 0.989914
1122 0.989914
1123 0.989914
1124 0.989914
1125 0.989918
1126 0.989922
1127 0.989922
1128 0.989922
1129 0.989922
1130 0.989922
1131 0.989922
1132 0.989927
1133 0.989927
1134 0.989927
1135 0.989927
1136 0.989927
1137 0.98993
1138 0.98993
1139 0.98993
1140 0.989935
1141 0.989935
1142 0.989935
1143 0.989935
1144 0.989935
1145 0.989935
1146 0.989935
1147 0.989935
1148 0.989935
1149 0.989935
1150 0.989935
1151 0.989935
1152 0.989935
1153 0.989935
1154 0.989935
1155 0.989935
1156 0.989935
1157 0.989935
1158 0.989935
1159 0.989935
1160 0.989935
1161 0.989935
1162 0.989935
1163 0.989935
1164 0.98994
1165 0.98994
1166 0.98994
1167 0.98994
1168 0.98994
1169 0.98994
1170 0.98994
1171 0.98994
1172 0.98994
1173 0.98994
1174 0.989944
1175 0.989948
1176 0.989948
1177 0.989948
1178 0.989948
1179 0.989948
1180 0.989953
1181 0.989957
1182 0.989961
1183 0.989961
1184 0.989961
1185 0.989961
1186 0.989961
1187 0.989961
1188 0.989964
1189 0.989964
1190 0.989964
1191 0.989964
1192 0.989964
1193 0.989964
1194 0.989964
1195 0.989964
1196 0.989964
1197 0.989964
1198 0.989964
1199 0.989964
1200 0.989964
1201 0.989964
1202 0.989964
1203 0.989964
1204 0.989964
1205 0.989964
1206 0.989964
1207 0.989964
1208 0.989964
1209 0.989964
1210 0.989964
1211 0.989964
1212 0.989964
1213 0.989964
1214 0.989964
1215 0.989964
1216 0.989964
1217 0.989964
1218 0.989964
1219 0.98997
1220 0.98997
1221 0.98997
1222 0.98997
1223 0.98997
1224 0.98997
1225 0.98997
1226 0.98997
1227 0.98997
1228 0.98997
1229 0.98997
1230 0.98997
1231 0.98997
1232 0.98997
1233 0.98997
1234 0.98997
1235 0.98997
1236 0.989974
1237 0.989974
1238 0.989974
1239 0.989979
1240 0.989979
1241 0.989981
1242 0.989981
1243 0.989981
1244 0.989981
1245 0.989981
1246 0.989981
1247 0.989981
1248 0.989981
1249 0.989981
1250 0.989981
1251 0.989981
1252 0.989981
1253 0.989981
1254 0.989981
1255 0.989981
1256 0.989981
1257 0.989981
1258 0.989981
1259 0.989981
1260 0.989981
1261 0.989981
1262 0.989981
1263 0.989981
1264 0.989981
1265 0.989981
1266 0.989981
1267 0.989981
1268 0.989981
1269 0.989981
1270 0.989981
1271 0.989981
1272 0.989981
1273 0.989981
1274 0.989981
1275 0.989981
1276 0.989981
1277 0.989981
1278 0.989981
1279 0.989981
1280 0.989981
1281 0.989981
1282 0.989981
1283 0.989981
1284 0.989981
1285 0.989981
1286 0.989981
1287 0.989981
1288 0.989985
1289 0.989985
1290 0.989985
1291 0.989987
1292 0.989987
1293 0.989987
1294 0.989987
1295 0.989987
1296 0.989987
1297 0.989987
1298 0.989987
1299 0.989987
1300 0.989987
1301 0.989987
1302 0.989987
1303 0.989987
1304 0.989987
1305 0.989987
1306 0.989987
1307 0.989987
1308 0.989987
1309 0.989987
1310 0.989987
1311 0.989987
1312 0.989987
1313 0.989987
1314 0.989987
1315 0.989987
1316 0.989987
1317 0.989987
1318 0.989987
1319 0.989987
1320 0.989987
1321 0.989987
1322 0.989987
1323 0.989996
1324 0.989996
1325 0.989996
1326 0.989996
1327 0.989996
1328 0.989996
1329 0.989996
1330 0.989996
1331 0.989996
1332 0.989999
1333 0.989999
1334 0.989999
1335 0.989999
1336 0.989999
1337 0.989999
1338 0.989999
1339 0.989999
1340 0.989999
1341 0.989999
1342 0.989999
1343 0.990003
1344 0.990003
1345 0.990003
1346 0.990003
1347 0.990003
1348 0.990003
1349 0.990003
1350 0.990003
1351 0.990003
1352 0.990003
1353 0.990003
1354 0.990003
1355 0.990003
1356 0.990003
1357 0.990003
1358 0.990003
1359 0.990003
1360 0.990006
1361 0.990006
1362 0.990006
1363 0.990006
1364 0.990006
1365 0.990006
1366 0.990006
1367 0.990006
1368 0.990006
1369 0.99001
1370 0.99001
1371 0.99001
1372 0.99001
1373 0.990013
1374 0.990013
1375 0.990013
1376 0.990013
1377 0.990013
1378 0.990013
1379 0.990013
1380 0.990013
1381 0.990013
1382 0.990013
1383 0.990013
1384 0.990013
1385 0.990013
1386 0.990013
1387 0.990013
1388 0.990013
1389 0.990013
1390 0.990013
1391 0.990013
1392 0.990013
1393 0.990013
1394 0.990013
1395 0.990013
1396 0.990013
1397 0.990013
1398 0.990013
1399 0.990013
1400 0.990013
1401 0.990013
1402 0.990013
1403 0.990015
1404 0.990015
1405 0.990019
1406 0.990019
1407 0.990024
1408 0.990024
1409 0.990024
1410 0.990028
1411 0.990028
1412 0.990028
1413 0.990028
1414 0.990028
1415 0.990028
1416 0.990028
1417 0.990028
1418 0.990028
1419 0.990028
1420 0.990028
1421 0.990028
1422 0.990028
1423 0.990033
1424 0.990033
1425 0.990033
1426 0.990033
1427 0.990033
1428 0.990033
1429 0.990033
1430 0.990033
1431 0.990033
1432 0.990033
1433 0.990033
1434 0.990033
1435 0.990033
1436 0.990033
1437 0.990033
1438 0.990033
1439 0.990037
1440 0.990037
1441 0.990037
1442 0.990037
1443 0.990037
1444 0.990037
1445 0.990037
1446 0.990037
1447 0.990037
1448 0.990041
1449 0.990041
1450 0.990041
1451 0.990041
1452 0.990041
1453 0.990041
1454 0.990041
1455 0.990041
1456 0.990046
1457 0.990046
1458 0.990046
1459 0.990049
1460 0.990049
1461 0.990049
1462 0.990049
1463 0.990049
1464 0.990049
1465 0.990049
1466 0.990049
1467 0.990049
1468 0.990049
1469 0.990049
1470 0.990049
1471 0.990049
1472 0.990049
1473 0.990049
1474 0.990049
1475 0.990049
1476 0.990049
1477 0.990049
1478 0.990049
1479 0.990049
1480 0.990049
1481 0.990049
1482 0.990049
1483 0.990053
1484 0.990053
1485 0.990053
1486 0.990053
1487 0.990053
1488 0.990053
1489 0.990053
1490 0.990053
1491 0.990053
1492 0.990053
1493 0.990053
1494 0.990053
1495 0.990053
1496 0.990053
1497 0.990053
1498 0.990053
1499 0.990053
1500 0.990056
1501 0.990056
1502 0.99006
1503 0.99006
1504 0.99006
1505 0.99006
1506 0.99006
1507 0.99006
1508 0.99006
1509 0.99006
1510 0.99006
1511 0.99006
1512 0.99006
1513 0.990064
1514 0.990064
1515 0.990064
1516 0.990064
1517 0.990064
1518 0.990064
1519 0.990064
1520 0.990064
1521 0.990064
1522 0.990064
1523 0.990064
1524 0.990064
1525 0.990064
1526 0.990064
1527 0.990064
1528 0.990064
1529 0.990064
1530 0.990064
1531 0.990064
1532 0.990064
1533 0.990064
1534 0.990064
1535 0.990064
1536 0.990064
1537 0.990069
1538 0.990069
1539 0.990069
1540 0.990069
1541 0.990069
1542 0.990069
1543 0.990069
1544 0.990069
1545 0.990069
1546 0.990069
1547 0.990069
1548 0.990069
1549 0.990076
1550 0.990081
1551 0.990081
1552 0.990081
1553 0.990081
1554 0.990081
1555 0.990093
1556 0.990093
1557 0.990093
1558 0.990093
1559 0.990093
1560 0.990093
1561 0.990093
1562 0.990093
1563 0.990093
1564 0.990093
1565 0.990093
1566 0.990093
1567 0.990093
1568 0.990093
1569 0.990096
1570 0.990101
1571 0.990101
1572 0.990101
1573 0.990101
1574 0.990101
1575 0.990101
1576 0.990101
1577 0.990101
1578 0.990101
1579 0.990101
1580 0.990101
1581 0.990101
1582 0.990101
1583 0.990101
1584 0.990101
1585 0.990101
1586 0.990101
1587 0.990101
1588 0.990101
1589 0.990101
1590 0.990101
1591 0.990101
1592 0.990101
1593 0.990101
1594 0.990101
1595 0.990101
1596 0.990101
1597 0.990101
1598 0.990101
1599 0.990101
1600 0.990101
1601 0.990101
1602 0.990101
1603 0.990101
1604 0.990101
1605 0.990101
1606 0.990101
1607 0.990105
1608 0.990108
1609 0.990108
1610 0.990108
1611 0.990108
1612 0.990108
1613 0.990108
1614 0.990108
1615 0.990108
1616 0.990108
1617 0.990108
1618 0.990108
1619 0.990108
1620 0.990108
1621 0.990108
1622 0.990108
1623 0.990108
1624 0.990112
1625 0.990112
1626 0.990112
1627 0.990112
1628 0.990112
1629 0.990112
1630 0.990112
1631 0.990112
1632 0.990112
1633 0.990112
1634 0.990112
1635 0.990112
1636 0.990112
1637 0.990112
1638 0.990112
1639 0.990112
1640 0.990112
1641 0.990112
1642 0.990112
1643 0.990112
1644 0.990112
1645 0.990112
1646 0.990112
1647 0.990112
1648 0.990112
1649 0.990112
1650 0.990115
1651 0.990115
1652 0.990115
1653 0.990115
1654 0.990115
1655 0.990118
1656 0.990118
1657 0.990118
1658 0.990118
1659 0.990118
1660 0.990118
1661 0.990118
1662 0.990118
1663 0.990118
1664 0.990118
1665 0.990118
1666 0.990118
1667 0.990118
1668 0.990121
1669 0.990121
1670 0.990121
1671 0.990121
1672 0.990121
1673 0.990121
1674 0.990121
1675 0.990121
1676 0.990121
1677 0.990121
1678 0.990121
1679 0.990121
1680 0.990121
1681 0.990121
1682 0.990121
1683 0.990121
1684 0.990121
1685 0.990121
1686 0.990121
1687 0.990121
1688 0.990121
1689 0.990121
1690 0.990121
1691 0.990126
1692 0.990126
1693 0.990126
1694 0.990126
1695 0.990126
1696 0.990126
1697 0.990126
1698 0.990126
1699 0.990126
1700 0.990126
1701 0.990126
1702 0.990126
1703 0.990126
1704 0.990126
1705 0.990126
1706 0.990126
1707 0.990126
1708 0.990126
1709 0.990126
1710 0.990126
1711 0.990126
1712 0.990126
1713 0.990126
1714 0.990126
1715 0.990126
1716 0.990126
1717 0.990126
1718 0.990126
1719 0.990126
1720 0.990126
1721 0.990126
1722 0.990126
1723 0.990126
1724 0.990126
1725 0.990126
1726 0.990126
1727 0.990126
1728 0.990126
1729 0.990126
1730 0.990126
1731 0.990126
1732 0.990126
1733 0.990126
1734 0.990126
1735 0.990126
1736 0.990126
1737 0.990126
1738 0.990126
1739 0.990126
1740 0.990126
1741 0.990126
1742 0.990126
1743 0.990126
1744 0.990126
1745 0.990129
1746 0.990132
1747 0.990132
1748 0.990132
1749 0.990132
1750 0.990132
1751 0.990132
1752 0.990132
1753 0.990132
1754 0.990132
1755 0.990132
1756 0.990132
1757 0.990132
1758 0.990132
1759 0.990132
1760 0.990132
1761 0.990132
1762 0.990132
1763 0.990132
1764 0.990137
1765 0.990137
1766 0.99014
1767 0.99014
1768 0.99014
1769 0.99014
1770 0.99014
1771 0.99014
1772 0.99014
1773 0.99014
1774 0.99014
1775 0.99014
1776 0.99014
1777 0.99014
1778 0.99014
1779 0.99014
1780 0.99014
1781 0.99014
1782 0.99014
1783 0.99014
1784 0.99014
1785 0.99014
1786 0.99014
1787 0.99014
1788 0.99014
1789 0.99014
1790 0.990144
1791 0.990144
1792 0.990144
1793 0.990144
1794 0.990144
1795 0.990144
1796 0.990144
1797 0.990144
1798 0.990144
1799 0.990144
1800 0.990144
1801 0.990144
1802 0.990144
1803 0.990144
1804 0.990144
1805 0.990144
1806 0.990144
1807 0.990144
1808 0.990144
1809 0.990144
1810 0.990148
1811 0.990148
1812 0.990148
1813 0.990148
1814 0.990148
1815 0.990148
1816 0.990148
1817 0.990148
1818 0.990148
1819 0.990148
1820 0.990148
1821 0.990148
1822 0.990148
1823 0.990148
1824 0.990148
1825 0.990148
1826 0.990148
1827 0.990148
1828 0.990148
1829 0.990152
1830 0.990152
1831 0.990152
1832 0.990152
1833 0.990152
1834 0.990152
1835 0.990152
1836 0.990152
1837 0.990152
1838 0.990152
1839 0.990152
1840 0.990152
1841 0.990155
1842 0.990155
1843 0.990155
1844 0.990155
1845 0.990155
1846 0.990155
1847 0.990155
1848 0.990155
1849 0.990155
1850 0.990155
1851 0.990155
1852 0.990155
1853 0.990155
1854 0.990155
1855 0.990155
1856 0.990155
1857 0.990155
1858 0.990155
1859 0.990155
1860 0.990155
1861 0.990155
1862 0.990155
1863 0.990155
1864 0.990155
1865 0.990155
1866 0.990155
1867 0.990155
1868 0.990155
1869 0.990155
1870 0.990155
1871 0.990155
1872 0.990155
1873 0.990155
1874 0.990155
1875 0.990155
1876 0.990155
1877 0.990155
1878 0.990155
1879 0.990158
1880 0.990158
1881 0.990158
1882 0.990158
1883 0.990158
1884 0.990158
1885 0.990158
1886 0.990158
1887 0.990158
1888 0.990158
1889 0.990158
1890 0.990158
1891 0.990158
1892 0.990162
1893 0.990162
1894 0.990162
1895 0.990165
1896 0.990165
1897 0.990165
1898 0.990165
1899 0.990165
1900 0.990165
1901 0.990165
1902 0.990165
1903 0.990165
1904 0.990165
1905 0.990165
1906 0.990165
1907 0.990165
1908 0.990165
1909 0.990165
1910 0.990165
1911 0.990168
1912 0.990168
1913 0.990168
1914 0.990168
1915 0.990168
1916 0.990168
1917 0.990168
1918 0.990168
1919 0.990168
1920 0.990168
1921 0.990168
1922 0.990168
1923 0.990168
1924 0.990172
1925 0.990172
1926 0.990172
1927 0.990172
1928 0.990172
1929 0.990172
1930 0.990172
1931 0.990172
1932 0.990172
1933 0.990172
1934 0.990172
1935 0.990172
1936 0.990172
1937 0.990178
1938 0.990178
1939 0.990178
1940 0.990178
1941 0.990178
1942 0.990178
1943 0.990178
1944 0.990178
1945 0.990178
1946 0.990178
1947 0.990178
1948 0.990178
1949 0.990178
1950 0.990178
1951 0.990178
1952 0.990178
1953 0.990178
1954 0.990178
1955 0.990178
1956 0.990178
1957 0.990178
1958 0.990178
1959 0.990178
1960 0.990178
1961 0.990178
1962 0.990178
1963 0.990178
1964 0.99018
1965 0.99018
1966 0.99018
1967 0.990184
1968 0.990184
1969 0.990184
1970 0.990184
1971 0.990184
1972 0.990184
1973 0.990184
1974 0.99019
1975 0.99019
1976 0.99019
1977 0.99019
1978 0.99019
1979 0.99019
1980 0.99019
1981 0.99019
1982 0.99019
1983 0.99019
1984 0.99019
1985 0.99019
1986 0.99019
1987 0.99019
1988 0.99019
1989 0.99019
1990 0.99019
1991 0.99019
1992 0.99019
1993 0.99019
1994 0.99019
1995 0.99019
1996 0.99019
1997 0.99019
1998 0.99019
1999 0.99019
2000 0.99019
2001 0.99019
2002 0.99019
2003 0.99019
2004 0.99019
2005 0.99019
2006 0.99019
2007 0.99019
2008 0.990194
2009 0.990194
2010 0.990198
2011 0.990198
2012 0.990198
2013 0.990203
2014 0.990203
2015 0.990203
2016 0.990203
2017 0.990203
2018 0.990203
2019 0.990203
2020 0.990203
2021 0.990203
2022 0.990203
2023 0.990203
2024 0.990203
2025 0.990203
2026 0.990203
2027 0.990203
2028 0.990203
2029 0.990203
2030 0.990203
2031 0.990203
2032 0.990203
2033 0.990203
2034 0.990203
2035 0.990203
2036 0.990205
2037 0.990205
2038 0.990205
2039 0.990205
2040 0.990205
2041 0.990205
2042 0.990205
2043 0.990205
2044 0.990208
2045 0.990208
2046 0.990208
2047 0.990208
2048 0.990208
2049 0.990208
2050 0.990208
2051 0.990208
2052 0.990208
2053 0.990208
2054 0.990208
2055 0.990208
2056 0.990208
2057 0.990208
2058 0.990208
2059 0.990208
2060 0.990208
2061 0.990208
2062 0.990208
2063 0.990208
2064 0.990208
2065 0.990212
2066 0.990212
2067 0.990212
2068 0.990212
2069 0.990212
2070 0.990212
2071 0.990212
2072 0.990212
2073 0.990212
2074 0.990212
2075 0.990212
2076 0.990212
2077 0.990212
2078 0.990212
2079 0.990212
2080 0.990212
2081 0.990212
2082 0.990212
2083 0.990212
2084 0.990212
2085 0.990212
2086 0.990212
2087 0.990212
2088 0.990212
2089 0.990212
2090 0.990212
2091 0.990212
2092 0.990212
2093 0.990212
2094 0.990212
2095 0.990212
2096 0.990212
2097 0.990215
2098 0.990215
2099 0.990215
2100 0.990215
2101 0.990215
2102 0.990215
2103 0.990215
2104 0.990215
2105 0.990215
2106 0.990215
2107 0.990215
2108 0.990215
2109 0.990215
2110 0.990215
2111 0.990215
2112 0.990215
2113 0.990215
2114 0.990215
2115 0.990215
2116 0.990215
2117 0.990215
2118 0.990215
2119 0.990215
2120 0.990215
2121 0.990215
2122 0.990215
2123 0.990215
2124 0.990215
2125 0.990215
2126 0.990215
2127 0.990215
2128 0.990215
2129 0.990215
2130 0.990215
2131 0.990215
2132 0.990215
2133 0.990215
2134 0.99022
2135 0.99022
2136 0.99022
2137 0.99022
2138 0.99022
2139 0.99022
2140 0.99022
2141 0.99022
2142 0.99022
2143 0.99022
2144 0.99022
2145 0.99022
2146 0.99022
2147 0.99022
2148 0.99022
2149 0.99022
2150 0.99022
2151 0.99022
2152 0.99022
2153 0.99022
2154 0.99022
2155 0.99022
2156 0.99022
2157 0.99022
2158 0.99022
2159 0.99022
2160 0.99022
2161 0.99022
2162 0.99022
2163 0.99022
2164 0.99022
2165 0.99022
2166 0.99022
2167 0.99022
2168 0.99022
2169 0.99022
2170 0.99022
2171 0.99022
2172 0.99022
2173 0.99022
2174 0.99022
2175 0.99022
2176 0.99022
2177 0.99022
2178 0.99022
2179 0.99022
2180 0.99022
2181 0.99022
2182 0.99022
2183 0.99022
2184 0.99022
2185 0.99022
2186 0.99022
2187 0.990223
2188 0.990223
2189 0.990223
2190 0.990226
2191 0.990226
2192 0.990226
2193 0.990226
2194 0.990226
2195 0.990226
2196 0.990226
2197 0.990226
2198 0.990226
2199 0.990226
2200 0.990226
2201 0.990226
2202 0.990231
2203 0.990231
2204 0.990231
2205 0.990231
2206 0.990231
2207 0.990231
2208 0.990231
2209 0.990231
2210 0.990233
2211 0.990233
2212 0.990233
2213 0.990233
2214 0.990237
2215 0.990237
2216 0.990237
2217 0.990237
2218 0.990237
2219 0.990237
2220 0.990237
2221 0.990237
2222 0.990237
2223 0.990237
2224 0.990237
2225 0.990237
2226 0.990237
2227 0.990237
2228 0.990237
2229 0.990237
2230 0.990237
2231 0.990242
2232 0.990242
2233 0.990242
2234 0.990242
2235 0.990242
2236 0.990242
2237 0.990242
2238 0.990245
2239 0.990245
2240 0.990245
2241 0.990245
2242 0.990245
2243 0.990245
2244 0.990245
2245 0.990245
2246 0.990245
2247 0.990245
2248 0.990245
2249 0.990245
2250 0.990245
2251 0.99025
2252 0.99025
2253 0.99025
2254 0.99025
2255 0.99025
2256 0.99025
2257 0.99025
2258 0.99025
2259 0.99025
2260 0.99025
2261 0.99025
2262 0.99025
2263 0.99025
2264 0.99025
2265 0.99025
2266 0.99025
2267 0.99025
2268 0.99025
2269 0.99025
2270 0.99025
2271 0.99025
2272 0.99025
2273 0.99025
2274 0.99025
2275 0.99025
2276 0.99025
2277 0.99025
2278 0.99025
2279 0.99025
2280 0.99025
2281 0.99025
2282 0.99025
2283 0.99025
2284 0.99025
2285 0.99025
2286 0.99025
2287 0.99025
2288 0.99025
2289 0.99025
2290 0.99025
2291 0.99025
2292 0.99025
2293 0.99025
2294 0.99025
2295 0.99025
2296 0.99025
2297 0.99025
2298 0.99025
2299 0.99025
2300 0.99025
2301 0.99025
2302 0.99025
2303 0.99025
2304 0.99025
2305 0.99025
2306 0.99025
2307 0.99025
2308 0.99025
2309 0.99025
2310 0.99025
2311 0.99025
2312 0.99025
2313 0.99025
2314 0.99025
2315 0.99025
2316 0.99025
2317 0.99025
2318 0.990253
2319 0.990253
2320 0.990253
2321 0.990253
2322 0.990253
2323 0.990257
2324 0.990257
2325 0.990257
2326 0.990257
2327 0.990257
2328 0.990257
2329 0.990257
2330 0.990257
2331 0.990257
2332 0.990257
2333 0.990257
2334 0.990257
2335 0.990257
2336 0.990257
2337 0.990257
2338 0.990257
2339 0.990257
2340 0.990257
2341 0.990261
2342 0.990261
2343 0.990263
2344 0.990263
2345 0.990263
2346 0.990266
2347 0.990266
2348 0.990266
2349 0.990266
2350 0.990266
2351 0.990271
2352 0.990271
2353 0.990271
2354 0.990271
2355 0.990271
2356 0.990271
2357 0.990271
2358 0.990274
2359 0.990274
2360 0.990274
2361 0.990274
2362 0.990274
2363 0.990274
2364 0.990274
2365 0.990274
2366 0.990274
2367 0.990274
2368 0.990274
2369 0.990274
2370 0.990274
2371 0.990274
2372 0.990274
2373 0.990274
2374 0.990274
2375 0.990274
2376 0.990274
2377 0.990274
2378 0.990274
2379 0.990274
2380 0.990274
2381 0.990274
2382 0.990274
2383 0.990274
2384 0.990278
2385 0.990278
2386 0.990278
2387 0.990278
2388 0.990278
2389 0.990282
2390 0.990286
2391 0.990286
2392 0.990286
2393 0.990286
2394 0.990286
2395 0.990289
2396 0.990289
2397 0.990289
2398 0.990289
2399 0.990289
2400 0.990289
2401 0.990289
2402 0.990289
2403 0.990292
2404 0.990292
2405 0.990292
2406 0.990292
2407 0.990296
2408 0.990296
2409 0.990296
2410 0.990296
2411 0.990296
2412 0.990296
2413 0.990296
2414 0.990296
2415 0.990296
2416 0.990296
2417 0.990296
2418 0.990296
2419 0.990296
2420 0.990296
2421 0.990296
2422 0.990296
2423 0.990299
2424 0.990299
2425 0.990299
2426 0.990299
2427 0.990299
2428 0.990299
2429 0.990299
2430 0.990299
2431 0.990299
2432 0.990299
2433 0.990299
2434 0.990299
2435 0.990299
2436 0.990299
2437 0.990299
2438 0.990299
2439 0.990299
2440 0.990299
2441 0.990299
2442 0.990299
2443 0.990299
2444 0.990299
2445 0.990299
2446 0.990302
2447 0.990302
2448 0.990302
2449 0.990302
2450 0.990302
2451 0.990302
2452 0.990302
2453 0.990302
2454 0.990302
2455 0.990302
2456 0.990302
2457 0.990302
2458 0.990302
2459 0.990302
2460 0.990302
2461 0.990302
2462 0.990302
2463 0.990302
2464 0.990302
2465 0.990302
2466 0.990302
2467 0.990305
2468 0.990305
2469 0.990305
2470 0.990305
2471 0.990305
2472 0.990305
2473 0.990305
2474 0.990305
2475 0.990305
2476 0.990305
2477 0.990305
2478 0.990305
2479 0.990305
2480 0.990305
2481 0.990305
2482 0.990305
2483 0.990305
2484 0.990305
2485 0.990305
2486 0.990305
2487 0.990305
2488 0.990305
2489 0.990305
2490 0.990305
2491 0.990305
2492 0.990305
2493 0.990305
2494 0.990309
2495 0.990309
2496 0.990309
2497 0.990309
2498 0.990309
2499 0.990309
2500 0.990309
2501 0.990309
2502 0.990309
2503 0.990309
2504 0.990309
2505 0.990309
2506 0.990309
2507 0.990309
2508 0.990309
2509 0.990309
2510 0.990309
2511 0.990309
2512 0.990309
2513 0.990309
2514 0.990309
2515 0.990309
2516 0.990309
2517 0.990309
2518 0.990309
2519 0.990309
2520 0.990309
2521 0.990309
2522 0.990309
2523 0.990309
2524 0.990309
2525 0.990309
2526 0.990309
2527 0.990309
2528 0.990309
2529 0.990309
2530 0.990309
2531 0.990309
2532 0.990309
2533 0.990309
2534 0.990309
2535 0.990309
2536 0.990309
2537 0.990309
2538 0.990309
2539 0.990309
2540 0.990309
2541 0.990309
2542 0.990309
2543 0.990309
2544 0.990309
2545 0.990309
2546 0.990309
2547 0.990309
2548 0.990309
2549 0.990309
2550 0.990309
2551 0.990309
2552 0.990309
2553 0.990309
2554 0.990309
2555 0.990309
2556 0.990309
2557 0.990309
2558 0.990309
2559 0.990309
2560 0.990309
2561 0.990309
2562 0.990309
2563 0.990309
2564 0.990309
2565 0.990309
2566 0.990309
2567 0.990309
2568 0.990309
2569 0.990309
2570 0.990309
2571 0.990309
2572 0.990309
2573 0.990309
2574 0.990309
2575 0.990309
2576 0.990309
2577 0.990309
2578 0.990309
2579 0.990309
2580 0.990309
2581 0.990312
2582 0.990312
2583 0.990312
2584 0.990312
2585 0.990312
2586 0.990312
2587 0.990312
2588 0.990312
2589 0.990312
2590 0.990312
2591 0.990312
2592 0.990312
2593 0.990312
2594 0.990312
2595 0.990312
2596 0.990312
2597 0.990312
2598 0.990312
2599 0.990312
2600 0.990312
2601 0.990312
2602 0.990312
2603 0.990312
2604 0.990315
2605 0.990315
2606 0.990315
2607 0.990315
2608 0.990315
2609 0.990315
2610 0.990315
2611 0.990315
2612 0.990315
2613 0.990315
2614 0.990315
2615 0.990315
2616 0.990315
2617 0.990315
2618 0.990315
2619 0.990315
2620 0.990315
2621 0.990315
2622 0.990315
2623 0.990315
2624 0.990315
2625 0.990315
2626 0.990315
2627 0.990315
2628 0.99032
2629 0.99032
2630 0.99032
2631 0.99032
2632 0.99032
2633 0.99032
2634 0.99032
2635 0.99032
2636 0.99032
2637 0.99032
2638 0.99032
2639 0.99032
2640 0.99032
2641 0.99032
2642 0.990324
2643 0.990324
2644 0.990324
2645 0.990324
2646 0.990324
2647 0.990324
2648 0.990324
2649 0.990324
2650 0.990324
2651 0.990324
2652 0.990327
2653 0.990327
2654 0.990327
2655 0.990327
2656 0.990332
2657 0.990332
2658 0.990332
2659 0.990332
2660 0.990332
2661 0.990332
2662 0.990332
2663 0.990332
2664 0.990332
2665 0.990335
2666 0.990339
2667 0.990339
2668 0.990339
2669 0.990339
2670 0.990339
2671 0.990342
2672 0.990342
2673 0.990342
2674 0.990342
2675 0.990342
2676 0.990342
2677 0.990342
2678 0.990342
2679 0.990342
2680 0.990342
2681 0.990342
2682 0.990342
2683 0.990342
2684 0.990342
2685 0.990342
2686 0.990342
2687 0.990342
2688 0.990342
2689 0.990342
2690 0.990342
2691 0.990342
2692 0.990342
2693 0.990342
2694 0.990342
2695 0.990342
2696 0.990342
2697 0.990342
2698 0.990342
2699 0.990342
2700 0.990342
2701 0.990342
2702 0.990342
2703 0.990342
2704 0.990342
2705 0.990342
2706 0.990342
2707 0.990342
2708 0.990342
2709 0.990342
2710 0.990342
2711 0.990342
2712 0.990342
2713 0.990345
2714 0.990345
2715 0.990345
2716 0.990345
2717 0.990345
2718 0.990345
2719 0.990345
2720 0.990345
2721 0.990345
2722 0.990345
2723 0.990345
2724 0.990345
2725 0.990345
2726 0.990345
2727 0.990345
2728 0.990345
2729 0.990345
2730 0.990345
2731 0.990345
2732 0.990345
2733 0.990345
2734 0.990345
2735 0.990345
2736 0.990345
2737 0.990345
2738 0.990345
2739 0.990345
2740 0.990345
2741 0.990345
2742 0.990345
2743 0.990345
2744 0.990345
2745 0.990345
2746 0.990345
2747 0.990345
2748 0.990345
2749 0.990345
2750 0.990345
2751 0.990345
2752 0.990345
2753 0.990345
2754 0.990345
2755 0.990345
2756 0.990348
2757 0.990348
2758 0.990348
2759 0.990348
2760 0.990348
2761 0.990348
2762 0.990348
2763 0.990348
2764 0.990348
2765 0.990348
2766 0.990348
2767 0.990348
2768 0.990348
2769 0.990348
2770 0.990348
2771 0.990348
2772 0.990348
2773 0.990348
2774 0.990348
2775 0.990348
2776 0.990348
2777 0.990348
2778 0.990348
2779 0.990348
2780 0.990348
2781 0.990348
2782 0.990348
2783 0.990348
2784 0.990348
2785 0.990348
2786 0.990348
2787 0.990348
2788 0.990348
2789 0.990348
2790 0.990348
2791 0.990348
2792 0.990348
2793 0.990348
2794 0.990348
2795 0.990348
2796 0.990348
2797 0.990348
2798 0.990348
2799 0.990348
2800 0.990348
2801 0.990348
2802 0.990352
2803 0.990352
2804 0.990352
2805 0.990352
2806 0.990352
2807 0.990352
2808 0.990352
2809 0.990352
2810 0.990352
2811 0.990352
2812 0.990352
2813 0.990352
2814 0.990352
2815 0.990352
2816 0.990352
2817 0.990352
2818 0.990352
2819 0.990352
2820 0.990352
2821 0.990352
2822 0.990352
2823 0.990352
2824 0.990352
2825 0.990352
2826 0.990352
2827 0.990352
2828 0.990356
2829 0.990356
2830 0.990356
2831 0.990356
2832 0.990356
2833 0.990356
2834 0.990356
2835 0.990356
2836 0.990356
2837 0.990356
2838 0.990356
2839 0.990356
2840 0.990356
2841 0.990356
2842 0.990356
2843 0.990356
2844 0.990356
2845 0.990356
2846 0.990356
2847 0.990356
2848 0.990356
2849 0.990356
2850 0.990356
2851 0.990356
2852 0.990356
2853 0.990356
2854 0.990356
2855 0.990356
2856 0.990356
2857 0.990356
2858 0.990356
2859 0.990356
2860 0.990356
2861 0.990356
2862 0.990356
2863 0.990356
2864 0.990356
2865 0.990356
2866 0.990356
2867 0.990356
2868 0.990356
2869 0.990356
2870 0.990356
2871 0.990356
2872 0.990356
2873 0.990356
2874 0.990356
2875 0.990356
2876 0.990356
2877 0.990356
2878 0.990356
2879 0.990356
2880 0.990356
2881 0.990356
2882 0.990356
2883 0.990356
2884 0.990356
2885 0.990356
2886 0.990356
2887 0.990356
2888 0.990356
2889 0.990356
2890 0.990356
2891 0.990356
2892 0.990356
2893 0.990356
2894 0.990356
2895 0.990356
2896 0.990356
2897 0.990356
2898 0.990356
2899 0.990356
2900 0.990356
2901 0.990356
2902 0.990356
2903 0.990356
2904 0.990356
2905 0.990356
2906 0.990356
2907 0.990356
2908 0.990358
2909 0.990358
2910 0.990358
2911 0.990358
2912 0.990358
2913 0.990358
2914 0.990358
2915 0.990358
2916 0.990358
2917 0.990358
2918 0.990358
2919 0.990358
2920 0.990358
2921 0.990358
2922 0.990358
2923 0.990358
2924 0.990358
2925 0.990358
2926 0.990358
2927 0.990358
2928 0.990358
2929 0.990358
2930 0.990358
2931 0.990358
2932 0.990358
2933 0.990358
2934 0.990358
2935 0.990358
2936 0.990358
2937 0.990358
2938 0.990358
2939 0.990358
2940 0.990358
2941 0.990358
2942 0.990358
2943 0.990358
2944 0.990358
2945 0.990358
2946 0.990358
2947 0.990358
2948 0.990358
2949 0.990358
2950 0.990358
2951 0.990358
2952 0.990358
2953 0.990358
2954 0.990358
2955 0.990358
2956 0.990358
2957 0.990358
2958 0.990358
2959 0.990358
2960 0.990358
2961 0.990358
2962 0.990358
2963 0.990358
2964 0.990358
2965 0.990358
2966 0.990358
2967 0.990358
2968 0.990358
2969 0.990358
2970 0.990358
2971 0.990358
2972 0.990358
2973 0.990358
2974 0.990358
2975 0.990358
2976 0.990358
2977 0.990358
2978 0.990358
2979 0.990358
2980 0.990358
2981 0.990358
2982 0.990358
2983 0.990358
2984 0.990358
2985 0.990358
2986 0.990358
2987 0.990358
2988 0.990358
2989 0.990358
2990 0.990358
2991 0.990358
2992 0.990358
2993 0.990358
2994 0.990358
2995 0.990358
2996 0.990358
2997 0.990358
2998 0.990358
2999 0.990358
3000 0.990358
3001 0.990358
3002 0.990358
3003 0.990358
3004 0.990358
3005 0.990358
3006 0.990358
3007 0.990358
3008 0.990358
3009 0.990358
3010 0.990358
3011 0.990358
3012 0.990358
3013 0.990358
3014 0.990358
3015 0.990358
3016 0.990358
3017 0.990358
3018 0.990358
3019 0.990358
3020 0.990363
3021 0.990363
3022 0.990363
3023 0.990366
3024 0.990366
3025 0.990366
3026 0.990366
3027 0.990366
3028 0.990366
3029 0.990366
3030 0.990366
3031 0.990366
3032 0.990366
3033 0.990366
3034 0.990366
3035 0.990366
3036 0.990366
3037 0.990366
3038 0.990366
3039 0.990366
3040 0.990366
3041 0.990366
3042 0.990366
3043 0.990366
3044 0.990366
3045 0.99037
3046 0.99037
3047 0.99037
3048 0.99037
3049 0.99037
3050 0.99037
3051 0.99037
3052 0.99037
3053 0.99037
3054 0.99037
3055 0.99037
3056 0.99037
3057 0.99037
3058 0.99037
3059 0.99037
3060 0.99037
3061 0.99037
3062 0.99037
3063 0.99037
3064 0.99037
3065 0.99037
3066 0.99037
3067 0.99037
3068 0.99037
3069 0.99037
3070 0.99037
3071 0.99037
3072 0.99037
3073 0.99037
3074 0.99037
3075 0.99037
3076 0.99037
3077 0.99037
3078 0.99037
3079 0.99037
3080 0.99037
3081 0.99037
3082 0.99037
3083 0.99037
3084 0.99037
3085 0.99037
3086 0.99037
3087 0.99037
3088 0.99037
3089 0.99037
3090 0.99037
3091 0.99037
3092 0.99037
3093 0.99037
3094 0.99037
3095 0.99037
3096 0.99037
3097 0.99037
3098 0.99037
3099 0.99037
3100 0.99037
3101 0.99037
3102 0.99037
3103 0.99037
3104 0.99037
3105 0.99037
3106 0.99037
3107 0.99037
3108 0.99037
3109 0.99037
3110 0.99037
3111 0.99037
3112 0.99037
3113 0.99037
3114 0.99037
3115 0.99037
3116 0.99037
3117 0.99037
3118 0.99037
3119 0.99037
3120 0.99037
3121 0.99037
3122 0.99037
3123 0.990374
3124 0.990374
3125 0.990374
3126 0.990374
3127 0.990374
3128 0.990374
3129 0.990374
3130 0.990374
3131 0.990374
3132 0.990374
3133 0.990374
3134 0.990374
3135 0.990374
3136 0.990374
3137 0.990374
3138 0.990374
3139 0.990374
3140 0.990374
3141 0.990374
3142 0.990374
3143 0.990374
3144 0.990374
3145 0.990374
3146 0.990374
3147 0.990374
3148 0.990374
3149 0.990374
3150 0.990374
3151 0.990374
3152 0.990374
3153 0.990374
3154 0.990374
3155 0.990374
3156 0.990374
3157 0.990374
3158 0.990374
3159 0.990374
3160 0.990374
3161 0.990374
3162 0.990374
3163 0.990374
3164 0.990374
3165 0.990374
3166 0.990374
3167 0.990374
3168 0.990374
3169 0.990374
3170 0.990374
3171 0.990374
3172 0.990374
3173 0.990374
3174 0.990374
3175 0.990374
3176 0.990374
3177 0.990374
3178 0.990374
3179 0.990374
3180 0.990374
3181 0.990374
3182 0.990374
3183 0.990374
3184 0.990374
3185 0.990374
3186 0.990374
3187 0.990376
3188 0.990376
3189 0.990376
3190 0.990376
3191 0.990376
3192 0.990376
3193 0.990376
3194 0.990376
3195 0.990376
3196 0.990376
3197 0.990376
3198 0.990376
3199 0.990376
3200 0.990376
3201 0.990376
3202 0.990376
3203 0.990376
3204 0.990376
3205 0.990376
3206 0.990376
3207 0.990376
3208 0.990376
3209 0.990376
3210 0.990376
3211 0.990376
3212 0.990376
3213 0.990376
3214 0.990376
3215 0.990376
3216 0.990376
3217 0.990376
3218 0.990376
3219 0.990376
3220 0.990376
3221 0.990376
3222 0.990376
3223 0.990376
3224 0.990376
3225 0.990376
3226 0.990376
3227 0.990376
3228 0.990376
3229 0.990376
3230 0.990376
3231 0.990376
3232 0.990376
3233 0.990376
3234 0.990376
3235 0.990376
3236 0.990381
3237 0.990381
3238 0.990381
3239 0.990381
3240 0.990381
3241 0.990384
3242 0.990384
3243 0.990384
3244 0.990384
3245 0.990384
3246 0.990384
3247 0.990384
3248 0.990387
3249 0.990387
3250 0.990387
3251 0.990387
3252 0.990387
3253 0.990387
3254 0.990387
3255 0.990387
3256 0.990387
3257 0.990387
3258 0.990387
3259 0.990387
3260 0.990387
3261 0.990387
3262 0.990387
3263 0.990387
3264 0.990387
3265 0.990387
3266 0.990387
3267 0.990387
3268 0.990387
3269 0.990387
3270 0.990387
3271 0.990387
3272 0.990387
3273 0.99039
3274 0.99039
3275 0.99039
3276 0.99039
3277 0.99039
3278 0.99039
3279 0.99039
3280 0.99039
3281 0.99039
3282 0.99039
3283 0.99039
3284 0.99039
3285 0.990393
3286 0.990393
3287 0.990393
3288 0.990393
3289 0.990393
3290 0.990393
3291 0.990393
3292 0.990393
3293 0.990393
3294 0.990393
3295 0.990393
3296 0.990393
3297 0.990393
3298 0.990393
3299 0.990393
3300 0.990393
3301 0.990393
3302 0.990393
3303 0.990393
3304 0.990393
3305 0.990393
3306 0.990393
3307 0.990393
3308 0.990393
3309 0.990393
3310 0.990393
3311 0.990393
3312 0.990393
3313 0.990393
3314 0.990393
3315 0.990393
3316 0.990393
3317 0.990393
3318 0.990393
3319 0.990393
3320 0.990393
3321 0.990393
3322 0.990396
3323 0.990396
3324 0.9904
3325 0.9904
3326 0.9904
3327 0.990404
3328 0.990404
3329 0.990404
3330 0.990404
3331 0.990404
3332 0.990404
3333 0.990404
3334 0.990404
3335 0.990404
3336 0.990404
3337 0.990404
3338 0.990404
3339 0.990404
3340 0.990404
3341 0.990404
3342 0.990404
3343 0.990404
3344 0.990404
3345 0.990404
3346 0.990407
3347 0.990407
3348 0.990407
3349 0.990407
3350 0.990407
3351 0.990407
3352 0.990407
3353 0.990407
3354 0.990407
3355 0.990407
3356 0.990407
3357 0.990407
3358 0.990407
3359 0.990407
3360 0.990407
3361 0.99041
3362 0.99041
3363 0.99041
3364 0.99041
3365 0.99041
3366 0.99041
3367 0.99041
3368 0.99041
3369 0.99041
3370 0.99041
3371 0.99041
3372 0.99041
3373 0.99041
3374 0.99041
3375 0.99041
3376 0.99041
3377 0.99041
3378 0.99041
3379 0.99041
3380 0.99041
3381 0.99041
3382 0.990414
3383 0.990414
3384 0.990414
3385 0.990414
3386 0.990414
3387 0.990418
3388 0.990418
3389 0.990422
3390 0.990422
3391 0.990422
3392 0.990422
3393 0.990422
3394 0.990422
3395 0.990422
3396 0.990422
3397 0.990422
3398 0.990422
3399 0.990422
3400 0.990422
3401 0.990422
3402 0.990422
3403 0.990422
3404 0.990422
3405 0.990425
3406 0.990425
3407 0.990425
3408 0.990425
3409 0.990425
3410 0.990425
3411 0.990425
3412 0.990425
3413 0.990425
3414 0.990425
3415 0.990425
3416 0.990425
3417 0.990425
3418 0.990425
3419 0.990425
3420 0.990425
3421 0.990425
3422 0.990425
3423 0.990425
3424 0.990425
3425 0.990425
3426 0.990425
3427 0.990425
3428 0.990425
3429 0.990425
3430 0.990425
3431 0.990425
3432 0.990425
3433 0.990425
3434 0.990425
3435 0.99043
3436 0.990435
3437 0.990435
3438 0.990435
3439 0.990435
3440 0.990435
3441 0.990435
3442 0.990435
3443 0.990435
3444 0.990435
3445 0.990435
3446 0.990435
3447 0.990435
3448 0.990435
3449 0.990435
3450 0.990435
3451 0.990435
3452 0.990435
3453 0.990435
3454 0.990435
3455 0.990435
3456 0.990435
3457 0.990435
3458 0.990437
3459 0.990437
3460 0.990437
3461 0.990437
3462 0.99044
3463 0.99044
3464 0.99044
3465 0.99044
3466 0.99044
3467 0.99044
3468 0.99044
3469 0.99044
3470 0.99044
3471 0.99044
3472 0.99044
3473 0.99044
3474 0.99044
3475 0.99044
3476 0.99044
3477 0.99044
3478 0.990443
3479 0.990443
3480 0.990443
3481 0.990443
3482 0.990448
3483 0.990448
3484 0.990448
3485 0.990448
3486 0.990448
3487 0.990448
3488 0.990448
3489 0.990448
3490 0.990448
3491 0.990448
3492 0.990452
3493 0.990452
3494 0.990452
3495 0.990452
3496 0.990452
3497 0.990452
3498 0.990452
3499 0.990452
3500 0.990452
3501 0.990452
3502 0.990452
3503 0.990452
3504 0.990452
3505 0.990452
3506 0.990452
3507 0.990452
3508 0.990452
3509 0.990452
3510 0.990452
3511 0.990452
3512 0.990452
3513 0.990452
3514 0.990452
3515 0.990452
3516 0.990452
3517 0.990452
3518 0.990452
3519 0.990452
3520 0.990452
3521 0.990452
3522 0.990452
3523 0.990452
3524 0.990452
3525 0.990452
3526 0.990452
3527 0.990452
3528 0.990452
3529 0.990452
3530 0.990452
3531 0.990452
3532 0.990452
3533 0.990452
3534 0.990452
3535 0.990452
3536 0.990452
3537 0.990452
3538 0.990452
3539 0.990452
3540 0.990452
3541 0.990452
3542 0.990452
3543 0.990452
3544 0.990456
3545 0.990456
3546 0.990456
3547 0.990456
3548 0.990456
3549 0.990456
3550 0.990456
3551 0.990456
3552 0.990456
3553 0.990456
3554 0.990456
3555 0.990456
3556 0.990456
3557 0.990456
3558 0.990456
3559 0.990456
3560 0.990456
3561 0.990459
3562 0.990459
3563 0.990459
3564 0.990459
3565 0.990459
3566 0.990459
3567 0.990459
3568 0.990459
3569 0.990459
3570 0.990459
3571 0.990459
3572 0.990459
3573 0.990459
3574 0.990459
3575 0.990459
3576 0.990459
3577 0.990459
3578 0.990459
3579 0.990459
3580 0.990459
3581 0.990459
3582 0.990459
3583 0.990459
3584 0.990459
3585 0.990459
3586 0.990459
3587 0.990459
3588 0.990459
3589 0.990459
3590 0.990459
3591 0.990459
3592 0.990459
3593 0.990463
3594 0.990468
3595 0.990468
3596 0.990468
3597 0.990468
3598 0.990468
3599 0.990468


==> plots/data/dataOriginalRCPSP-LDS.dat <==
0 0.636113
1 0.819295
2 0.851552
3 0.863501
4 0.87222
5 0.878633
6 0.883916
7 0.888878
8 0.893378
9 0.897762
10 0.901976
11 0.905584
12 0.909024
13 0.912083
14 0.914656
15 0.917176
16 0.919629
17 0.922063
18 0.924284
19 0.926377
20 0.928356
21 0.930261
22 0.93205
23 0.933719
24 0.935321
25 0.936868
26 0.938474
27 0.940023
28 0.941442
29 0.942789
30 0.943996
31 0.945186
32 0.946262
33 0.947375
34 0.948566
35 0.94958
36 0.950527
37 0.951445
38 0.952434
39 0.953333
40 0.95429
41 0.955145
42 0.956013
43 0.956772
44 0.957642
45 0.95853
46 0.95943
47 0.960196
48 0.960983
49 0.961801
50 0.962673
51 0.963421
52 0.964222
53 0.964975
54 0.96571
55 0.966441
56 0.967155
57 0.967885
58 0.968569
59 0.969238
60 0.969827
61 0.970509
62 0.971081
63 0.971687
64 0.972294
65 0.972859
66 0.973447
67 0.974021
68 0.974576
69 0.975132
70 0.975584
71 0.976075
72 0.976529
73 0.976975
74 0.977409
75 0.977835
76 0.978284
77 0.978653
78 0.97907
79 0.979437
80 0.979753
81 0.980064
82 0.980334
83 0.980612
84 0.980854
85 0.981097
86 0.981336
87 0.981594
88 0.981866
89 0.982043
90 0.982247
91 0.982437
92 0.982617
93 0.982787
94 0.982985
95 0.983163
96 0.983313
97 0.983468
98 0.983606
99 0.983735
100 0.983886
101 0.984034
102 0.984173
103 0.98429
104 0.984393
105 0.984511
106 0.984615
107 0.984722
108 0.984844
109 0.984947
110 0.985064
111 0.985161
112 0.985252
113 0.985372
114 0.985471
115 0.985575
116 0.985665
117 0.985756
118 0.98584
119 0.985919
120 0.985993
121 0.986064
122 0.986151
123 0.986238
124 0.98633
125 0.986399
126 0.986494
127 0.986568
128 0.986639
129 0.986733
130 0.986817
131 0.986897
132 0.986973
133 0.987039
134 0.987128
135 0.987217
136 0.987311
137 0.987365
138 0.98742
139 0.987457
140 0.987505
141 0.987557
142 0.987619
143 0.987674
144 0.987728
145 0.987787
146 0.987834
147 0.98788
148 0.987911
149 0.987967
150 0.988007
151 0.988058
152 0.988088
153 0.988121
154 0.988157
155 0.988182
156 0.988202
157 0.988229
158 0.988241
159 0.988258
160 0.988274
161 0.988283
162 0.988299
163 0.988311
164 0.988321
165 0.98833
166 0.988344
167 0.988354
168 0.988376
169 0.98839
170 0.988406
171 0.988417
172 0.988427
173 0.988439
174 0.988455
175 0.988467
176 0.988485
177 0.988498
178 0.988507
179 0.988524
180 0.988528
181 0.98854
182 0.988547
183 0.988555
184 0.98857
185 0.988578
186 0.988592
187 0.988596
188 0.988604
189 0.988612
190 0.988625
191 0.988638
192 0.988647
193 0.988651
194 0.988661
195 0.988671
196 0.988692
197 0.988701
198 0.988718
199 0.988733
200 0.988745
201 0.988759
202 0.988779
203 0.988789
204 0.988797
205 0.988813
206 0.988821
207 0.988824
208 0.988824
209 0.988824
210 0.988824
211 0.988824
212 0.988824
213 0.988824
214 0.988826
215 0.988831
216 0.988831
217 0.988831
218 0.98884
219 0.988847
220 0.988853
221 0.988855
222 0.988855
223 0.988857
224 0.988865
225 0.988865
226 0.988865
227 0.98887
228 0.98887
229 0.98887
230 0.988875
231 0.988878
232 0.988878
233 0.988884
234 0.988884
235 0.988884
236 0.988887
237 0.98889
238 0.98889
239 0.98889
240 0.988894
241 0.988898
242 0.988902
243 0.988905
244 0.98891
245 0.988913
246 0.988913
247 0.988918
248 0.988918
249 0.988922
250 0.988922
251 0.988927
252 0.988932
253 0.988932
254 0.988942
255 0.988942
256 0.988942
257 0.988942
258 0.988942
259 0.988944
260 0.988949
261 0.988952
262 0.988952
263 0.988952
264 0.988955
265 0.988955
266 0.988955
267 0.98896
268 0.98896
269 0.988963
270 0.988966
271 0.988966
272 0.988966
273 0.988972
274 0.988972
275 0.988976
276 0.988976
277 0.988981
278 0.988981
279 0.988981
280 0.988981
281 0.988981
282 0.988985
283 0.988985
284 0.988985
285 0.988985
286 0.988985
287 0.988985
288 0.988987
289 0.98899
290 0.989
291 0.989
292 0.989
293 0.989003
294 0.989007
295 0.989007
296 0.989012
297 0.989012
298 0.989012
299 0.989012
300 0.989012
301 0.989017
302 0.989017
303 0.989017
304 0.989017
305 0.989022
306 0.989026
307 0.989026
308 0.989026
309 0.989033
310 0.989033
311 0.989033
312 0.989033
313 0.989033
314 0.989033
315 0.989033
316 0.989033
317 0.989033
318 0.989033
319 0.989033
320 0.989033
321 0.989033
322 0.989033
323 0.989033
324 0.989033
325 0.989033
326 0.989033
327 0.989033
328 0.989036
329 0.989036
330 0.989036
331 0.989036
332 0.98904
333 0.989044
334 0.989044
335 0.989044
336 0.989046
337 0.989046
338 0.98905
339 0.98905
340 0.98905
341 0.98905
342 0.98905
343 0.98905
344 0.98905
345 0.98905
346 0.98905
347 0.989051
348 0.989051
349 0.989051
350 0.989051
351 0.989051
352 0.989051
353 0.989051
354 0.989051
355 0.989051
356 0.989051
357 0.989051
358 0.989051
359 0.989051
360 0.989051
361 0.989051
362 0.989051
363 0.989051
364 0.989051
365 0.989054
366 0.989054
367 0.989054
368 0.989054
369 0.989054
370 0.989058
371 0.989058
372 0.989066
373 0.989066
374 0.989071
375 0.989071
376 0.989071
377 0.989071
378 0.989071
379 0.989071
380 0.989074
381 0.989074
382 0.989074
383 0.989074
384 0.989078
385 0.989084
386 0.989084
387 0.989087
388 0.989087
389 0.989087
390 0.989095
391 0.989095
392 0.989098
393 0.989101
394 0.989101
395 0.989101
396 0.989101
397 0.989104
398 0.989107
399 0.989111
400 0.989111
401 0.989111
402 0.989116
403 0.989119
404 0.989119
405 0.989119
406 0.989119
407 0.989119
408 0.989119
409 0.989119
410 0.989119
411 0.989119
412 0.989119
413 0.989119
414 0.989119
415 0.989125
416 0.989125
417 0.989125
418 0.989125
419 0.989125
420 0.989129
421 0.989137
422 0.989137
423 0.989137
424 0.989137
425 0.989141
426 0.989141
427 0.989141
428 0.989144
429 0.989152
430 0.989152
431 0.989152
432 0.989152
433 0.989152
434 0.989152
435 0.989152
436 0.989152
437 0.989152
438 0.989155
439 0.989162
440 0.989162
441 0.989162
442 0.989162
443 0.989164
444 0.989164
445 0.989164
446 0.989164
447 0.989164
448 0.989164
449 0.989167
450 0.989167
451 0.989167
452 0.989171
453 0.989171
454 0.989171
455 0.989171
456 0.989171
457 0.989171
458 0.989171
459 0.989171
460 0.989179
461 0.989179
462 0.989179
463 0.989182
464 0.989186
465 0.989186
466 0.989186
467 0.989186
468 0.989186
469 0.989186
470 0.989186
471 0.989188
472 0.989188
473 0.989188
474 0.989188
475 0.989193
476 0.989193
477 0.989199
478 0.989199
479 0.989204
480 0.989204
481 0.989204
482 0.989204
483 0.989204
484 0.989206
485 0.989206
486 0.98921
487 0.98921
488 0.98921
489 0.98921
490 0.98921
491 0.98921
492 0.989213
493 0.989213
494 0.989213
495 0.989213
496 0.989213
497 0.989213
498 0.989213
499 0.989213
500 0.989213
501 0.989213
502 0.989221
503 0.989221
504 0.989221
505 0.989221
506 0.989221
507 0.989221
508 0.989226
509 0.989226
510 0.989226
511 0.989226
512 0.989231
513 0.989231
514 0.989231
515 0.989231
516 0.989231
517 0.989231
518 0.989231
519 0.989231
520 0.989231
521 0.989231
522 0.989234
523 0.989234
524 0.989234
525 0.989234
526 0.989234
527 0.989237
528 0.989237
529 0.989237
530 0.989237
531 0.989237
532 0.989237
533 0.989243
534 0.989243
535 0.989247
536 0.989247
537 0.989247
538 0.989247
539 0.989251
540 0.989257
541 0.989257
542 0.989257
543 0.989257
544 0.989257
545 0.989257
546 0.989257
547 0.989263
548 0.989263
549 0.989263
550 0.989268
551 0.989268
552 0.989268
553 0.989268
554 0.989268
555 0.989268
556 0.989268
557 0.989268
558 0.989268
559 0.989268
560 0.989272
561 0.989272
562 0.989272
563 0.989272
564 0.989272
565 0.989272
566 0.989272
567 0.989277
568 0.989277
569 0.989277
570 0.989277
571 0.989277
572 0.989277
573 0.98928
574 0.98928
575 0.98928
576 0.989284
577 0.989284
578 0.989289
579 0.989294
580 0.989298
581 0.989298
582 0.989298
583 0.989298
584 0.989298
585 0.989298
586 0.989298
587 0.989298
588 0.989298
589 0.989298
590 0.989298
591 0.989298
592 0.989298
593 0.989298
594 0.989298
595 0.989298
596 0.989298
597 0.989298
598 0.989298
599 0.9893
600 0.9893
601 0.9893
602 0.9893
603 0.9893
604 0.9893
605 0.9893
606 0.9893
607 0.989304
608 0.989304
609 0.989304
610 0.989304
611 0.989304
612 0.989304
613 0.989304
614 0.989304
615 0.989307
616 0.989307
617 0.989307
618 0.989307
619 0.989307
620 0.989307
621 0.989307
622 0.989307
623 0.989307
624 0.989311
625 0.989311
626 0.989314
627 0.989317
628 0.989317
629 0.989317
630 0.989317
631 0.989317
632 0.989317
633 0.989317
634 0.989317
635 0.989317
636 0.989317
637 0.989317
638 0.98932
639 0.989325
640 0.989325
641 0.989325
642 0.989325
643 0.989325
644 0.989325
645 0.989325
646 0.989325
647 0.989325
648 0.989325
649 0.989325
650 0.989325
651 0.989325
652 0.989325
653 0.989325
654 0.989325
655 0.989325
656 0.989325
657 0.989325
658 0.989325
659 0.989325
660 0.989325
661 0.989325
662 0.989325
663 0.989325
664 0.989325
665 0.989325
666 0.989325
667 0.989325
668 0.98933
669 0.98933
670 0.989334
671 0.989334
672 0.989334
673 0.989334
674 0.989334
675 0.989334
676 0.989338
677 0.989338
678 0.989338
679 0.989341
680 0.989343
681 0.989346
682 0.989346
683 0.989346
684 0.989346
685 0.989346
686 0.989346
687 0.989346
688 0.98935
689 0.989353
690 0.989353
691 0.989353
692 0.989353
693 0.989353
694 0.989353
695 0.989353
696 0.989353
697 0.989353
698 0.989353
699 0.989353
700 0.989353
701 0.989353
702 0.989353
703 0.989356
704 0.989356
705 0.989356
706 0.989356
707 0.989356
708 0.989356
709 0.989361
710 0.989361
711 0.989361
712 0.989361
713 0.989361
714 0.989361
715 0.989361
716 0.989361
717 0.989361
718 0.989361
719 0.989361
720 0.989361
721 0.989365
722 0.989365
723 0.989365
724 0.989365
725 0.989365
726 0.989368
727 0.989371
728 0.989371
729 0.989371
730 0.989371
731 0.989371
732 0.989371
733 0.989371
734 0.989371
735 0.989371
736 0.989371
737 0.989371
738 0.989371
739 0.989374
740 0.989374
741 0.989374
742 0.989374
743 0.989374
744 0.989374
745 0.989378
746 0.989378
747 0.989378
748 0.989382
749 0.989382
750 0.989382
751 0.989382
752 0.989382
753 0.989382
754 0.989382
755 0.989382
756 0.989382
757 0.989382
758 0.989382
759 0.989382
760 0.989387
761 0.989387
762 0.989387
763 0.989387
764 0.989387
765 0.989387
766 0.989387
767 0.989387
768 0.989387
769 0.989387
770 0.989387
771 0.989387
772 0.989387
773 0.989387
774 0.989387
775 0.989387
776 0.989387
777 0.989387
778 0.989387
779 0.989387
780 0.989387
781 0.989387
782 0.98939
783 0.98939
784 0.98939
785 0.98939
786 0.98939
787 0.989395
788 0.989395
789 0.989395
790 0.989395
791 0.989395
792 0.989395
793 0.989395
794 0.989404
795 0.989404
796 0.989404
797 0.989404
798 0.989404
799 0.989404
800 0.989407
801 0.989407
802 0.989407
803 0.989407
804 0.989407
805 0.989407
806 0.989413
807 0.989413
808 0.989416
809 0.989416
810 0.989416
811 0.989416
812 0.989416
813 0.989416
814 0.989416
815 0.989419
816 0.989419
817 0.989419
818 0.989419
819 0.989419
820 0.989424
821 0.989424
822 0.989424
823 0.989424
824 0.989424
825 0.989424
826 0.989424
827 0.989428
828 0.989431
829 0.989431
830 0.989431
831 0.989431
832 0.989431
833 0.989431
834 0.989431
835 0.989431
836 0.989431
837 0.989431
838 0.989431
839 0.989431
840 0.989431
841 0.989431
842 0.989431
843 0.989431
844 0.989431
845 0.989431
846 0.989435
847 0.989435
848 0.989435
849 0.989435
850 0.989435
851 0.989435
852 0.989435
853 0.989435
854 0.989439
855 0.989439
856 0.989439
857 0.989439
858 0.989439
859 0.989439
860 0.989439
861 0.989439
862 0.989439
863 0.989442
864 0.989442
865 0.989442
866 0.989446
867 0.989446
868 0.989446
869 0.989451
870 0.989451
871 0.989451
872 0.989451
873 0.989451
874 0.989451
875 0.989451
876 0.989451
877 0.989451
878 0.989451
879 0.989451
880 0.989451
881 0.989451
882 0.989451
883 0.989451
884 0.989451
885 0.989451
886 0.989451
887 0.989455
888 0.989455
889 0.989455
890 0.989455
891 0.989455
892 0.989455
893 0.989461
894 0.989461
895 0.989464
896 0.989464
897 0.989464
898 0.989464
899 0.989464
900 0.989464
901 0.989464
902 0.989466
903 0.989466
904 0.989466
905 0.989466
906 0.98947
907 0.98947
908 0.98947
909 0.98947
910 0.98947
911 0.98947
912 0.98947
913 0.98947
914 0.98947
915 0.98947
916 0.98947
917 0.98947
918 0.989474
919 0.989474
920 0.989474
921 0.989479
922 0.989479
923 0.989479
924 0.989479
925 0.989479
926 0.989479
927 0.989479
928 0.989479
929 0.989479
930 0.989479
931 0.989479
932 0.989479
933 0.989479
934 0.989479
935 0.989479
936 0.989479
937 0.989479
938 0.989479
939 0.989479
940 0.989479
941 0.989479
942 0.989479
943 0.989479
944 0.989479
945 0.989483
946 0.989483
947 0.989487
948 0.989491
949 0.989491
950 0.989491
951 0.989491
952 0.989491
953 0.989491
954 0.989491
955 0.989496
956 0.989496
957 0.989496
958 0.989496
959 0.989496
960 0.989499
961 0.989506
962 0.989511
963 0.989511
964 0.989511
965 0.989515
966 0.989515
967 0.989515
968 0.989515
969 0.989515
970 0.989515
971 0.989518
972 0.989518
973 0.989518
974 0.989518
975 0.989521
976 0.989527
977 0.989527
978 0.989527
979 0.989527
980 0.989527
981 0.989527
982 0.989527
983 0.989527
984 0.989527
985 0.989527
986 0.989527
987 0.989527
988 0.989527
989 0.989527
990 0.989527
991 0.989527
992 0.989527
993 0.989527
994 0.989527
995 0.989527
996 0.989527
997 0.989527
998 0.989527
999 0.989527
1000 0.989527
1001 0.989527
1002 0.989532
1003 0.989536
1004 0.989536
1005 0.989536
1006 0.989536
1007 0.989536
1008 0.989536
1009 0.989536
1010 0.98954
1011 0.98954
1012 0.98954
1013 0.98954
1014 0.989544
1015 0.989544
1016 0.989544
1017 0.989544
1018 0.989544
1019 0.989544
1020 0.989544
1021 0.989544
1022 0.989544
1023 0.989544
1024 0.989544
1025 0.989544
1026 0.989544
1027 0.989544
1028 0.989548
1029 0.989548
1030 0.989548
1031 0.989548
1032 0.989548
1033 0.989548
1034 0.989548
1035 0.989548
1036 0.989548
1037 0.989548
1038 0.989548
1039 0.989548
1040 0.989548
1041 0.989548
1042 0.989548
1043 0.989548
1044 0.989548
1045 0.989548
1046 0.989548
1047 0.989548
1048 0.989548
1049 0.989548
1050 0.989548
1051 0.989548
1052 0.989548
1053 0.989548
1054 0.989552
1055 0.989552
1056 0.989552
1057 0.989552
1058 0.989552
1059 0.989552
1060 0.989555
1061 0.989555
1062 0.989555
1063 0.989555
1064 0.989555
1065 0.989555
1066 0.989555
1067 0.989555
1068 0.989555
1069 0.989555
1070 0.989555
1071 0.989555
1072 0.989555
1073 0.989555
1074 0.989555
1075 0.989559
1076 0.989559
1077 0.989559
1078 0.989559
1079 0.989559
1080 0.989559
1081 0.989559
1082 0.989559
1083 0.989559
1084 0.989559
1085 0.989567
1086 0.989567
1087 0.989567
1088 0.989567
1089 0.989567
1090 0.989572
1091 0.989572
1092 0.989572
1093 0.989572
1094 0.989572
1095 0.989572
1096 0.989572
1097 0.989572
1098 0.989572
1099 0.989572
1100 0.989578
1101 0.989578
1102 0.989578
1103 0.989578
1104 0.989578
1105 0.989578
1106 0.989578
1107 0.989578
1108 0.989578
1109 0.989582
1110 0.989582
1111 0.989582
1112 0.989582
1113 0.989582
1114 0.989582
1115 0.989585
1116 0.989585
1117 0.989585
1118 0.989585
1119 0.989585
1120 0.989585
1121 0.989585
1122 0.989585
1123 0.989585
1124 0.989585
1125 0.989585
1126 0.989585
1127 0.989585
1128 0.989585
1129 0.989585
1130 0.989585
1131 0.989589
1132 0.989589
1133 0.989589
1134 0.989589
1135 0.989593
1136 0.989593
1137 0.989593
1138 0.989593
1139 0.989593
1140 0.989593
1141 0.989593
1142 0.989593
1143 0.989593
1144 0.989593
1145 0.989593
1146 0.989593
1147 0.989596
1148 0.989599
1149 0.989599
1150 0.989599
1151 0.989605
1152 0.98961
1153 0.98961
1154 0.98961
1155 0.98961
1156 0.98961
1157 0.98961
1158 0.98961
1159 0.98961
1160 0.98961
1161 0.98961
1162 0.98961
1163 0.98961
1164 0.98961
1165 0.989613
1166 0.989613
1167 0.989613
1168 0.989613
1169 0.989613
1170 0.989613
1171 0.989613
1172 0.989613
1173 0.989613
1174 0.989613
1175 0.989613
1176 0.989613
1177 0.989613
1178 0.989613
1179 0.989613
1180 0.989613
1181 0.989613
1182 0.989616
1183 0.989616
1184 0.989616
1185 0.989616
1186 0.989616
1187 0.989616
1188 0.989616
1189 0.989616
1190 0.989616
1191 0.989616
1192 0.989621
1193 0.989621
1194 0.989621
1195 0.989625
1196 0.989629
1197 0.989633
1198 0.989633
1199 0.989633
1200 0.989635
1201 0.989635
1202 0.989635
1203 0.989635
1204 0.989635
1205 0.989635
1206 0.989635
1207 0.989635
1208 0.989635
1209 0.989635
1210 0.989635
1211 0.989635
1212 0.989635
1213 0.989635
1214 0.989635
1215 0.989635
1216 0.989635
1217 0.989635
1218 0.989635
1219 0.989635
1220 0.989635
1221 0.989635
1222 0.989639
1223 0.989639
1224 0.989639
1225 0.989639
1226 0.989639
1227 0.989642
1228 0.989642
1229 0.989642
1230 0.989642
1231 0.989642
1232 0.989642
1233 0.989642
1234 0.989642
1235 0.989642
1236 0.989642
1237 0.989642
1238 0.989642
1239 0.989642
1240 0.989642
1241 0.989642
1242 0.989642
1243 0.989642
1244 0.989642
1245 0.989642
1246 0.989642
1247 0.989642
1248 0.989645
1249 0.989646
1250 0.989646
1251 0.989646
1252 0.989646
1253 0.989646
1254 0.989646
1255 0.989646
1256 0.989646
1257 0.989646
1258 0.989646
1259 0.989649
1260 0.989649
1261 0.989649
1262 0.989649
1263 0.989649
1264 0.989649
1265 0.989649
1266 0.989649
1267 0.989649
1268 0.989649
1269 0.989649
1270 0.989649
1271 0.989649
1272 0.989649
1273 0.989649
1274 0.989652
1275 0.989652
1276 0.989652
1277 0.989657
1278 0.989657
1279 0.989657
1280 0.989657
1281 0.989657
1282 0.989657
1283 0.989657
1284 0.989657
1285 0.989661
1286 0.989661
1287 0.989661
1288 0.989661
1289 0.989661
1290 0.989661
1291 0.989661
1292 0.989661
1293 0.989661
1294 0.989661
1295 0.989661
1296 0.989661
1297 0.989661
1298 0.989661
1299 0.989661
1300 0.989661
1301 0.989661
1302 0.989661
1303 0.989661
1304 0.989664
1305 0.989668
1306 0.989668
1307 0.989668
1308 0.989668
1309 0.989668
1310 0.989668
1311 0.989668
1312 0.989668
1313 0.989668
1314 0.989668
1315 0.989672
1316 0.989672
1317 0.989672
1318 0.989672
1319 0.989672
1320 0.989675
1321 0.989675
1322 0.989675
1323 0.989675
1324 0.989675
1325 0.98968
1326 0.98968
1327 0.98968
1328 0.989684
1329 0.989684
1330 0.989684
1331 0.989684
1332 0.989684
1333 0.989687
1334 0.989687
1335 0.989687
1336 0.989687
1337 0.989687
1338 0.989687
1339 0.989697
1340 0.989697
1341 0.989697
1342 0.989697
1343 0.989697
1344 0.989697
1345 0.989701
1346 0.989701
1347 0.989701
1348 0.989701
1349 0.989701
1350 0.989701
1351 0.989701
1352 0.989701
1353 0.989701
1354 0.989701
1355 0.989701
1356 0.989701
1357 0.989701
1358 0.989701
1359 0.989701
1360 0.989701
1361 0.989701
1362 0.989701
1363 0.989701
1364 0.989704
1365 0.989704
1366 0.989704
1367 0.989704
1368 0.989707
1369 0.989707
1370 0.989707
1371 0.989707
1372 0.989707
1373 0.989707
1374 0.989707
1375 0.989707
1376 0.989707
1377 0.989707
1378 0.989707
1379 0.989711
1380 0.989711
1381 0.989711
1382 0.989711
1383 0.989711
1384 0.989715
1385 0.989715
1386 0.989715
1387 0.989715
1388 0.989715
1389 0.989715
1390 0.989715
1391 0.989715
1392 0.989715
1393 0.989715
1394 0.989715
1395 0.989715
1396 0.989715
1397 0.989715
1398 0.989715
1399 0.989715
1400 0.989715
1401 0.989715
1402 0.989715
1403 0.989715
1404 0.989715
1405 0.989715
1406 0.989715
1407 0.989715
1408 0.989715
1409 0.989718
1410 0.989718
1411 0.989718
1412 0.989722
1413 0.989724
1414 0.989724
1415 0.989724
1416 0.989724
1417 0.989724
1418 0.989724
1419 0.989724
1420 0.989724
1421 0.989724
1422 0.989724
1423 0.989724
1424 0.989727
1425 0.989727
1426 0.989727
1427 0.989727
1428 0.989727
1429 0.989727
1430 0.989727
1431 0.989727
1432 0.989727
1433 0.989727
1434 0.989727
1435 0.989727
1436 0.989734
1437 0.989734
1438 0.989734
1439 0.989734
1440 0.989734
1441 0.989734
1442 0.989734
1443 0.989734
1444 0.989738
1445 0.989738
1446 0.989738
1447 0.989738
1448 0.989738
1449 0.989738
1450 0.989738
1451 0.989738
1452 0.989738
1453 0.989738
1454 0.989738
1455 0.989741
1456 0.989741
1457 0.989741
1458 0.989741
1459 0.989741
1460 0.989741
1461 0.989741
1462 0.989741
1463 0.989745
1464 0.98975
1465 0.98975
1466 0.989754
1467 0.989754
1468 0.989754
1469 0.989754
1470 0.989754
1471 0.989754
1472 0.989754
1473 0.989754
1474 0.989754
1475 0.989754
1476 0.989754
1477 0.989754
1478 0.989754
1479 0.989754
1480 0.989754
1481 0.989757
1482 0.989757
1483 0.989757
1484 0.989757
1485 0.989757
1486 0.989757
1487 0.989757
1488 0.989757
1489 0.989757
1490 0.989757
1491 0.989757
1492 0.989757
1493 0.989757
1494 0.989757
1495 0.989757
1496 0.989757
1497 0.989757
1498 0.989757
1499 0.989757
1500 0.989757
1501 0.989757
1502 0.989757
1503 0.989757
1504 0.989757
1505 0.989757
1506 0.989757
1507 0.989757
1508 0.989757
1509 0.989757
1510 0.989757
1511 0.989763
1512 0.989763
1513 0.989763
1514 0.989763
1515 0.989763
1516 0.989763
1517 0.989763
1518 0.989763
1519 0.989763
1520 0.989763
1521 0.989763
1522 0.989763
1523 0.989763
1524 0.989766
1525 0.989766
1526 0.989766
1527 0.989766
1528 0.989766
1529 0.989771
1530 0.989771
1531 0.989771
1532 0.989771
1533 0.989771
1534 0.989771
1535 0.989774
1536 0.989774
1537 0.989774
1538 0.989774
1539 0.989774
1540 0.989774
1541 0.989774
1542 0.989774
1543 0.989774
1544 0.989774
1545 0.989774
1546 0.989774
1547 0.989774
1548 0.989774
1549 0.989777
1550 0.989777
1551 0.989777
1552 0.989777
1553 0.989777
1554 0.989777
1555 0.989777
1556 0.989777
1557 0.98978
1558 0.98978
1559 0.98978
1560 0.98978
1561 0.98978
1562 0.98978
1563 0.98978
1564 0.98978
1565 0.98978
1566 0.98978
1567 0.98978
1568 0.98978
1569 0.989784
1570 0.989784
1571 0.989784
1572 0.989784
1573 0.989784
1574 0.989784
1575 0.989784
1576 0.989784
1577 0.989784
1578 0.989784
1579 0.989784
1580 0.989784
1581 0.989784
1582 0.989784
1583 0.989784
1584 0.989784
1585 0.989784
1586 0.989788
1587 0.989788
1588 0.989788
1589 0.989788
1590 0.989788
1591 0.989788
1592 0.989788
1593 0.989788
1594 0.989788
1595 0.989788
1596 0.989788
1597 0.989788
1598 0.989788
1599 0.989788
1600 0.989788
1601 0.989788
1602 0.989788
1603 0.989788
1604 0.989788
1605 0.989788
1606 0.989788
1607 0.989788
1608 0.989788
1609 0.989788
1610 0.989788
1611 0.989788
1612 0.989788
1613 0.989788
1614 0.989788
1615 0.989788
1616 0.989788
1617 0.989788
1618 0.989788
1619 0.989788
1620 0.989788
1621 0.989788
1622 0.989797
1623 0.989797
1624 0.989797
1625 0.989797
1626 0.989797
1627 0.989797
1628 0.989797
1629 0.989803
1630 0.989803
1631 0.989803
1632 0.989803
1633 0.989803
1634 0.989803
1635 0.989803
1636 0.989803
1637 0.989803
1638 0.989803
1639 0.989803
1640 0.989803
1641 0.989803
1642 0.989803
1643 0.989803
1644 0.989803
1645 0.989803
1646 0.989803
1647 0.989803
1648 0.989803
1649 0.989803
1650 0.989803
1651 0.989803
1652 0.989803
1653 0.989803
1654 0.989803
1655 0.989803
1656 0.989803
1657 0.989806
1658 0.989806
1659 0.989806
1660 0.989806
1661 0.989806
1662 0.989806
1663 0.989806
1664 0.989806
1665 0.989806
1666 0.989806
1667 0.989806
1668 0.989806
1669 0.989806
1670 0.989806
1671 0.989806
1672 0.989806
1673 0.989806
1674 0.989806
1675 0.989806
1676 0.989806
1677 0.989806
1678 0.989806
1679 0.989806
1680 0.989806
1681 0.989811
1682 0.989811
1683 0.989811
1684 0.989811
1685 0.989811
1686 0.989811
1687 0.989811
1688 0.989811
1689 0.989815
1690 0.989815
1691 0.989818
1692 0.989818
1693 0.989818
1694 0.989818
1695 0.989818
1696 0.989818
1697 0.989818
1698 0.989818
1699 0.989818
1700 0.989818
1701 0.989818
1702 0.989818
1703 0.989822
1704 0.989822
1705 0.989822
1706 0.989822
1707 0.989822
1708 0.989822
1709 0.989822
1710 0.989822
1711 0.989822
1712 0.989822
1713 0.989822
1714 0.989822
1715 0.989822
1716 0.989822
1717 0.989822
1718 0.989822
1719 0.989822
1720 0.989822
1721 0.989822
1722 0.989822
1723 0.989822
1724 0.989822
1725 0.989822
1726 0.989822
1727 0.989828
1728 0.989828
1729 0.989828
1730 0.989828
1731 0.989834
1732 0.989834
1733 0.989834
1734 0.989834
1735 0.989834
1736 0.989834
1737 0.989834
1738 0.989834
1739 0.989834
1740 0.989834
1741 0.989834
1742 0.989834
1743 0.989834
1744 0.989834
1745 0.989834
1746 0.989834
1747 0.989834
1748 0.989834
1749 0.989834
1750 0.989834
1751 0.989834
1752 0.989834
1753 0.989834
1754 0.989834
1755 0.989834
1756 0.989834
1757 0.989834
1758 0.989834
1759 0.989834
1760 0.989834
1761 0.989834
1762 0.989834
1763 0.989834
1764 0.989834
1765 0.989834
1766 0.989834
1767 0.989834
1768 0.989834
1769 0.989834
1770 0.989834
1771 0.989838
1772 0.989838
1773 0.989838
1774 0.989838
1775 0.989838
1776 0.989838
1777 0.989838
1778 0.989838
1779 0.989838
1780 0.989838
1781 0.989838
1782 0.989838
1783 0.989838
1784 0.989838
1785 0.989838
1786 0.989838
1787 0.989838
1788 0.989838
1789 0.989838
1790 0.989838
1791 0.989838
1792 0.989838
1793 0.989838
1794 0.989838
1795 0.989841
1796 0.989841
1797 0.989845
1798 0.989845
1799 0.989845
1800 0.989845
1801 0.989845
1802 0.989845
1803 0.989845
1804 0.989845
1805 0.989845
1806 0.989848
1807 0.989848
1808 0.989848
1809 0.989848
1810 0.989848
1811 0.989848
1812 0.989848
1813 0.989848
1814 0.989848
1815 0.989848
1816 0.989848
1817 0.989848
1818 0.989848
1819 0.989848
1820 0.989848
1821 0.989848
1822 0.989848
1823 0.989848
1824 0.989848
1825 0.989848
1826 0.989848
1827 0.989848
1828 0.989848
1829 0.989848
1830 0.989848
1831 0.989848
1832 0.989848
1833 0.989848
1834 0.989848
1835 0.989848
1836 0.989848
1837 0.989848
1838 0.989853
1839 0.989853
1840 0.989853
1841 0.989853
1842 0.989853
1843 0.989853
1844 0.989853
1845 0.989853
1846 0.989853
1847 0.989853
1848 0.989853
1849 0.989853
1850 0.989853
1851 0.989857
1852 0.989857
1853 0.989857
1854 0.98986
1855 0.98986
1856 0.98986
1857 0.98986
1858 0.98986
1859 0.98986
1860 0.98986
1861 0.98986
1862 0.98986
1863 0.98986
1864 0.989864
1865 0.989864
1866 0.989864
1867 0.989864
1868 0.989864
1869 0.989864
1870 0.989864
1871 0.989864
1872 0.989864
1873 0.989864
1874 0.989864
1875 0.989868
1876 0.989868
1877 0.989868
1878 0.989868
1879 0.989871
1880 0.989871
1881 0.989871
1882 0.989871
1883 0.989871
1884 0.989871
1885 0.989871
1886 0.989871
1887 0.989871
1888 0.989871
1889 0.989871
1890 0.989871
1891 0.989871
1892 0.989876
1893 0.989876
1894 0.989876
1895 0.989876
1896 0.989876
1897 0.989876
1898 0.989881
1899 0.989881
1900 0.989881
1901 0.989881
1902 0.989881
1903 0.989881
1904 0.989885
1905 0.989885
1906 0.989885
1907 0.989885
1908 0.989885
1909 0.989885
1910 0.989885
1911 0.989885
1912 0.989885
1913 0.989885
1914 0.989885
1915 0.989889
1916 0.989889
1917 0.989889
1918 0.989889
1919 0.989889
1920 0.989889
1921 0.989889
1922 0.989889
1923 0.989889
1924 0.989889
1925 0.989889
1926 0.989889
1927 0.989889
1928 0.989889
1929 0.989889
1930 0.989889
1931 0.989889
1932 0.989893
1933 0.989896
1934 0.9899
1935 0.9899
1936 0.9899
1937 0.9899
1938 0.9899
1939 0.989903
1940 0.989903
1941 0.989903
1942 0.989903
1943 0.989903
1944 0.989903
1945 0.989903
1946 0.989907
1947 0.989907
1948 0.989907
1949 0.989907
1950 0.989907
1951 0.989912
1952 0.989912
1953 0.989912
1954 0.989912
1955 0.989912
1956 0.989912
1957 0.989912
1958 0.989912
1959 0.989912
1960 0.989912
1961 0.989912
1962 0.989912
1963 0.989912
1964 0.989912
1965 0.989912
1966 0.989916
1967 0.989916
1968 0.989916
1969 0.989916
1970 0.989916
1971 0.989919
1972 0.989919
1973 0.989919
1974 0.989919
1975 0.989919
1976 0.989919
1977 0.989919
1978 0.989919
1979 0.989919
1980 0.989919
1981 0.989919
1982 0.989919
1983 0.989919
1984 0.989919
1985 0.989919
1986 0.989919
1987 0.989919
1988 0.989919
1989 0.989919
1990 0.989919
1991 0.989919
1992 0.989919
1993 0.989919
1994 0.989919
1995 0.989919
1996 0.989919
1997 0.989919
1998 0.989919
1999 0.989919
2000 0.989919
2001 0.989919
2002 0.989919
2003 0.989919
2004 0.989924
2005 0.989924
2006 0.989924
2007 0.989924
2008 0.989924
2009 0.989924
2010 0.989924
2011 0.989924
2012 0.989924
2013 0.989924
2014 0.989924
2015 0.989924
2016 0.989924
2017 0.989924
2018 0.989924
2019 0.989924
2020 0.989924
2021 0.989924
2022 0.989924
2023 0.989924
2024 0.989924
2025 0.989924
2026 0.989924
2027 0.989924
2028 0.989924
2029 0.989924
2030 0.989924
2031 0.989924
2032 0.989924
2033 0.989924
2034 0.989924
2035 0.989924
2036 0.989924
2037 0.989924
2038 0.989924
2039 0.989924
2040 0.989924
2041 0.989926
2042 0.989926
2043 0.989926
2044 0.989926
2045 0.989926
2046 0.989926
2047 0.989926
2048 0.989926
2049 0.989929
2050 0.989929
2051 0.989929
2052 0.989929
2053 0.989929
2054 0.989929
2055 0.989929
2056 0.989929
2057 0.989929
2058 0.989929
2059 0.989929
2060 0.989929
2061 0.989929
2062 0.989929
2063 0.989929
2064 0.989929
2065 0.989929
2066 0.989929
2067 0.989933
2068 0.989933
2069 0.989933
2070 0.989933
2071 0.989933
2072 0.989933
2073 0.989933
2074 0.989933
2075 0.989933
2076 0.989933
2077 0.989933
2078 0.989933
2079 0.989933
2080 0.989933
2081 0.989933
2082 0.989933
2083 0.989933
2084 0.989933
2085 0.989933
2086 0.989933
2087 0.989933
2088 0.989933
2089 0.989933
2090 0.989933
2091 0.989933
2092 0.989933
2093 0.989933
2094 0.989933
2095 0.989933
2096 0.989933
2097 0.989933
2098 0.989933
2099 0.989933
2100 0.989933
2101 0.989933
2102 0.989933
2103 0.989933
2104 0.989933
2105 0.989933
2106 0.989933
2107 0.989936
2108 0.989936
2109 0.989936
2110 0.989936
2111 0.989936
2112 0.989936
2113 0.989936
2114 0.989936
2115 0.989936
2116 0.989936
2117 0.989936
2118 0.989936
2119 0.989936
2120 0.989936
2121 0.989936
2122 0.989936
2123 0.989936
2124 0.989936
2125 0.989936
2126 0.989936
2127 0.989936
2128 0.989936
2129 0.989936
2130 0.989936
2131 0.989936
2132 0.989936
2133 0.989936
2134 0.989936
2135 0.989936
2136 0.989936
2137 0.989939
2138 0.989939
2139 0.989939
2140 0.989939
2141 0.989939
2142 0.989939
2143 0.989939
2144 0.989939
2145 0.989939
2146 0.989939
2147 0.989939
2148 0.989939
2149 0.989939
2150 0.989939
2151 0.989939
2152 0.989939
2153 0.989939
2154 0.989939
2155 0.989939
2156 0.989939
2157 0.989939
2158 0.989939
2159 0.989939
2160 0.989939
2161 0.989939
2162 0.989941
2163 0.989941
2164 0.989941
2165 0.989941
2166 0.989941
2167 0.989941
2168 0.989949
2169 0.989949
2170 0.989949
2171 0.989949
2172 0.989949
2173 0.989949
2174 0.989953
2175 0.989953
2176 0.989953
2177 0.989953
2178 0.989953
2179 0.989953
2180 0.989953
2181 0.989953
2182 0.989953
2183 0.989953
2184 0.989953
2185 0.989953
2186 0.989953
2187 0.989953
2188 0.989953
2189 0.989953
2190 0.989957
2191 0.989957
2192 0.989957
2193 0.989957
2194 0.989957
2195 0.98996
2196 0.98996
2197 0.98996
2198 0.989962
2199 0.989962
2200 0.989962
2201 0.989967
2202 0.989967
2203 0.989967
2204 0.989967
2205 0.989967
2206 0.989967
2207 0.989967
2208 0.989967
2209 0.989967
2210 0.989967
2211 0.98997
2212 0.98997
2213 0.98997
2214 0.98997
2215 0.98997
2216 0.98997
2217 0.98997
2218 0.98997
2219 0.989975
2220 0.989975
2221 0.989975
2222 0.989975
2223 0.989975
2224 0.989975
2225 0.989975
2226 0.989975
2227 0.989975
2228 0.989975
2229 0.989975
2230 0.989975
2231 0.989975
2232 0.989975
2233 0.989975
2234 0.989975
2235 0.989975
2236 0.989975
2237 0.989975
2238 0.989975
2239 0.989975
2240 0.989975
2241 0.989975
2242 0.989975
2243 0.989975
2244 0.989975
2245 0.989975
2246 0.989975
2247 0.989975
2248 0.989975
2249 0.989975
2250 0.989975
2251 0.989978
2252 0.989978
2253 0.989978
2254 0.989978
2255 0.989978
2256 0.989978
2257 0.989978
2258 0.989978
2259 0.989978
2260 0.989978
2261 0.989978
2262 0.989978
2263 0.989978
2264 0.989978
2265 0.989978
2266 0.98998
2267 0.98998
2268 0.98998
2269 0.98998
2270 0.98998
2271 0.98998
2272 0.98998
2273 0.98998
2274 0.98998
2275 0.98998
2276 0.98998
2277 0.98998
2278 0.98998
2279 0.98998
2280 0.98998
2281 0.98998
2282 0.98998
2283 0.98998
2284 0.98998
2285 0.98998
2286 0.98998
2287 0.98998
2288 0.98998
2289 0.98998
2290 0.98998
2291 0.98998
2292 0.98998
2293 0.98998
2294 0.98998
2295 0.98998
2296 0.98998
2297 0.989985
2298 0.989985
2299 0.989985
2300 0.989985
2301 0.989985
2302 0.989985
2303 0.989985
2304 0.989985
2305 0.989985
2306 0.989985
2307 0.989985
2308 0.989985
2309 0.989985
2310 0.989985
2311 0.989985
2312 0.989985
2313 0.989985
2314 0.989985
2315 0.989985
2316 0.989985
2317 0.989985
2318 0.989985
2319 0.989985
2320 0.989985
2321 0.989985
2322 0.989985
2323 0.989985
2324 0.989985
2325 0.989985
2326 0.989985
2327 0.989985
2328 0.989985
2329 0.989987
2330 0.989987
2331 0.989987
2332 0.989987
2333 0.989987
2334 0.98999
2335 0.98999
2336 0.98999
2337 0.98999
2338 0.98999
2339 0.98999
2340 0.98999
2341 0.98999
2342 0.98999
2343 0.98999
2344 0.98999
2345 0.98999
2346 0.989995
2347 0.989995
2348 0.989995
2349 0.989995
2350 0.989995
2351 0.989995
2352 0.989995
2353 0.989995
2354 0.989995
2355 0.989995
2356 0.989995
2357 0.989995
2358 0.989995
2359 0.989995
2360 0.989995
2361 0.989995
2362 0.989995
2363 0.989995
2364 0.989995
2365 0.989995
2366 0.989995
2367 0.989995
2368 0.989995
2369 0.989995
2370 0.989995
2371 0.989995
2372 0.989995
2373 0.989999
2374 0.989999
2375 0.989999
2376 0.989999
2377 0.989999
2378 0.989999
2379 0.989999
2380 0.989999
2381 0.990002
2382 0.990002
2383 0.990002
2384 0.990002
2385 0.990002
2386 0.990002
2387 0.990005
2388 0.990005
2389 0.990005
2390 0.990005
2391 0.990005
2392 0.990005
2393 0.990005
2394 0.990005
2395 0.990005
2396 0.990005
2397 0.990005
2398 0.990005
2399 0.990005
2400 0.990005
2401 0.990005
2402 0.990005
2403 0.990005
2404 0.990012
2405 0.990012
2406 0.990012
2407 0.990016
2408 0.990016
2409 0.990016
2410 0.990016
2411 0.990016
2412 0.990016
2413 0.990016
2414 0.990016
2415 0.990021
2416 0.990021
2417 0.990021
2418 0.990021
2419 0.990021
2420 0.990021
2421 0.990021
2422 0.990021
2423 0.990021
2424 0.990021
2425 0.990021
2426 0.990021
2427 0.990021
2428 0.990021
2429 0.990021
2430 0.990021
2431 0.990021
2432 0.990021
2433 0.990026
2434 0.990026
2435 0.990026
2436 0.990026
2437 0.990026
2438 0.990026
2439 0.990026
2440 0.990026
2441 0.990026
2442 0.990029
2443 0.990029
2444 0.990029
2445 0.990029
2446 0.990029
2447 0.990029
2448 0.990029
2449 0.990029
2450 0.990029
2451 0.990029
2452 0.990029
2453 0.990029
2454 0.990029
2455 0.990029
2456 0.990032
2457 0.990032
2458 0.990032
2459 0.990032
2460 0.990032
2461 0.990032
2462 0.990032
2463 0.990032
2464 0.990032
2465 0.990032
2466 0.990032
2467 0.990032
2468 0.990032
2469 0.990032
2470 0.990032
2471 0.990032
2472 0.990032
2473 0.990032
2474 0.990035
2475 0.990035
2476 0.990035
2477 0.990035
2478 0.990035
2479 0.990035
2480 0.990035
2481 0.990035
2482 0.990035
2483 0.990035
2484 0.990035
2485 0.990035
2486 0.990035
2487 0.990035
2488 0.990035
2489 0.990035
2490 0.990035
2491 0.990035
2492 0.990035
2493 0.990035
2494 0.990035
2495 0.990035
2496 0.990035
2497 0.990035
2498 0.990035
2499 0.990035
2500 0.990035
2501 0.990035
2502 0.990035
2503 0.990035
2504 0.990035
2505 0.990035
2506 0.990035
2507 0.990035
2508 0.990035
2509 0.990035
2510 0.990035
2511 0.990035
2512 0.990035
2513 0.990035
2514 0.990035
2515 0.990035
2516 0.990035
2517 0.990035
2518 0.990035
2519 0.990038
2520 0.990038
2521 0.990038
2522 0.990038
2523 0.990038
2524 0.990038
2525 0.990038
2526 0.990038
2527 0.990043
2528 0.990043
2529 0.990043
2530 0.990043
2531 0.990043
2532 0.990043
2533 0.990048
2534 0.990048
2535 0.990048
2536 0.990048
2537 0.990048
2538 0.990048
2539 0.990048
2540 0.990048
2541 0.990048
2542 0.990048
2543 0.990048
2544 0.990048
2545 0.990048
2546 0.990048
2547 0.990048
2548 0.990048
2549 0.990048
2550 0.99005
2551 0.99005
2552 0.99005
2553 0.99005
2554 0.99005
2555 0.99005
2556 0.99005
2557 0.99005
2558 0.99005
2559 0.99005
2560 0.99005
2561 0.99005
2562 0.99005
2563 0.99005
2564 0.99005
2565 0.99005
2566 0.99005
2567 0.99005
2568 0.99005
2569 0.99005
2570 0.99005
2571 0.99005
2572 0.99005
2573 0.99005
2574 0.99005
2575 0.990055
2576 0.990055
2577 0.990055
2578 0.990055
2579 0.990055
2580 0.990055
2581 0.990059
2582 0.990059
2583 0.990059
2584 0.990059
2585 0.990059
2586 0.990059
2587 0.990059
2588 0.990059
2589 0.990059
2590 0.990059
2591 0.990059
2592 0.990059
2593 0.990059
2594 0.990059
2595 0.990059
2596 0.990062
2597 0.990062
2598 0.990062
2599 0.990062
2600 0.990062
2601 0.990062
2602 0.990062
2603 0.990062
2604 0.990062
2605 0.990062
2606 0.990062
2607 0.990062
2608 0.990062
2609 0.990062
2610 0.990064
2611 0.990064
2612 0.990064
2613 0.990064
2614 0.990064
2615 0.990064
2616 0.990064
2617 0.990064
2618 0.990064
2619 0.990064
2620 0.990064
2621 0.990064
2622 0.990064
2623 0.990064
2624 0.990064
2625 0.990064
2626 0.990064
2627 0.990064
2628 0.990064
2629 0.990064
2630 0.990068
2631 0.990068
2632 0.990068
2633 0.990068
2634 0.990068
2635 0.990068
2636 0.990068
2637 0.990068
2638 0.990068
2639 0.990072
2640 0.990072
2641 0.990072
2642 0.990072
2643 0.990072
2644 0.990072
2645 0.990072
2646 0.990072
2647 0.990072
2648 0.990072
2649 0.990072
2650 0.990072
2651 0.990075
2652 0.990075
2653 0.990075
2654 0.990075
2655 0.990075
2656 0.99008
2657 0.99008
2658 0.99008
2659 0.99008
2660 0.99008
2661 0.99008
2662 0.99008
2663 0.99008
2664 0.99008
2665 0.99008
2666 0.99008
2667 0.99008
2668 0.99008
2669 0.99008
2670 0.990082
2671 0.990082
2672 0.990082
2673 0.990082
2674 0.990082
2675 0.990082
2676 0.990082
2677 0.990082
2678 0.990082
2679 0.990082
2680 0.990082
2681 0.990082
2682 0.990082
2683 0.990082
2684 0.990082
2685 0.990082
2686 0.990085
2687 0.990085
2688 0.990085
2689 0.990085
2690 0.990085
2691 0.990085
2692 0.990085
2693 0.990085
2694 0.990085
2695 0.990085
2696 0.990085
2697 0.990085
2698 0.990085
2699 0.990085
2700 0.990085
2701 0.990085
2702 0.990085
2703 0.990085
2704 0.990085
2705 0.990085
2706 0.990085
2707 0.990085
2708 0.990085
2709 0.990085
2710 0.990085
2711 0.990085
2712 0.990085
2713 0.990085
2714 0.990085
2715 0.990085
2716 0.990085
2717 0.990085
2718 0.990085
2719 0.990085
2720 0.990085
2721 0.990085
2722 0.990085
2723 0.990085
2724 0.990085
2725 0.990085
2726 0.990085
2727 0.990085
2728 0.990085
2729 0.990085
2730 0.990085
2731 0.990085
2732 0.990085
2733 0.990085
2734 0.990085
2735 0.990085
2736 0.990085
2737 0.990085
2738 0.990085
2739 0.990085
2740 0.990085
2741 0.990085
2742 0.990085
2743 0.990089
2744 0.990089
2745 0.990089
2746 0.990089
2747 0.990089
2748 0.990089
2749 0.990089
2750 0.990089
2751 0.990094
2752 0.990094
2753 0.990094
2754 0.990094
2755 0.990094
2756 0.990094
2757 0.990094
2758 0.990094
2759 0.990094
2760 0.990094
2761 0.990094
2762 0.990094
2763 0.990098
2764 0.990098
2765 0.990098
2766 0.990098
2767 0.990098
2768 0.990098
2769 0.990098
2770 0.990098
2771 0.990098
2772 0.990098
2773 0.990098
2774 0.990098
2775 0.990098
2776 0.990098
2777 0.990098
2778 0.990098
2779 0.990098
2780 0.990098
2781 0.990098
2782 0.990098
2783 0.990098
2784 0.990098
2785 0.990098
2786 0.990098
2787 0.990098
2788 0.990098
2789 0.990098
2790 0.990098
2791 0.990098
2792 0.990098
2793 0.990098
2794 0.990098
2795 0.990098
2796 0.990098
2797 0.990098
2798 0.990098
2799 0.990098
2800 0.990098
2801 0.990098
2802 0.990098
2803 0.990098
2804 0.990098
2805 0.990098
2806 0.990098
2807 0.990098
2808 0.990103
2809 0.990103
2810 0.990103
2811 0.990103
2812 0.990103
2813 0.990103
2814 0.990103
2815 0.990103
2816 0.990103
2817 0.990103
2818 0.990103
2819 0.990103
2820 0.990103
2821 0.990103
2822 0.990103
2823 0.990103
2824 0.990103
2825 0.990103
2826 0.990103
2827 0.990103
2828 0.990103
2829 0.990103
2830 0.990103
2831 0.990103
2832 0.990103
2833 0.990103
2834 0.990103
2835 0.990103
2836 0.990106
2837 0.990106
2838 0.990111
2839 0.990111
2840 0.990111
2841 0.990111
2842 0.990111
2843 0.990111
2844 0.990111
2845 0.990111
2846 0.990111
2847 0.990111
2848 0.990111
2849 0.990111
2850 0.990111
2851 0.990111
2852 0.990111
2853 0.990111
2854 0.990111
2855 0.990111
2856 0.990111
2857 0.990111
2858 0.990111
2859 0.990111
2860 0.990111
2861 0.990111
2862 0.990111
2863 0.990111
2864 0.990111
2865 0.990111
2866 0.990115
2867 0.990115
2868 0.990115
2869 0.990115
2870 0.990115
2871 0.990115
2872 0.990115
2873 0.990115
2874 0.990115
2875 0.990115
2876 0.990115
2877 0.990115
2878 0.990115
2879 0.990115
2880 0.990115
2881 0.990115
2882 0.990115
2883 0.990115
2884 0.990115
2885 0.990115
2886 0.990115
2887 0.990115
2888 0.990115
2889 0.990115
2890 0.990115
2891 0.990115
2892 0.990115
2893 0.990115
2894 0.990115
2895 0.990115
2896 0.990115
2897 0.990115
2898 0.990115
2899 0.990115
2900 0.990115
2901 0.990115
2902 0.990115
2903 0.990115
2904 0.990115
2905 0.990115
2906 0.990115
2907 0.990115
2908 0.990115
2909 0.990115
2910 0.990115
2911 0.990115
2912 0.990115
2913 0.990115
2914 0.990115
2915 0.990115
2916 0.990115
2917 0.990115
2918 0.990115
2919 0.990115
2920 0.990115
2921 0.990115
2922 0.990115
2923 0.990115
2924 0.990115
2925 0.990115
2926 0.990115
2927 0.990115
2928 0.990118
2929 0.990118
2930 0.990118
2931 0.990118
2932 0.990118
2933 0.990118
2934 0.990118
2935 0.990118
2936 0.990118
2937 0.990118
2938 0.990118
2939 0.990118
2940 0.990118
2941 0.990118
2942 0.990118
2943 0.990118
2944 0.990118
2945 0.990122
2946 0.990122
2947 0.990122
2948 0.990122
2949 0.990122
2950 0.990122
2951 0.990122
2952 0.990122
2953 0.990122
2954 0.990122
2955 0.990122
2956 0.990122
2957 0.990122
2958 0.990122
2959 0.990122
2960 0.990122
2961 0.990122
2962 0.990122
2963 0.990127
2964 0.990127
2965 0.990127
2966 0.990127
2967 0.990127
2968 0.990127
2969 0.990127
2970 0.990127
2971 0.990127
2972 0.990127
2973 0.990127
2974 0.990127
2975 0.990127
2976 0.990127
2977 0.990127
2978 0.990127
2979 0.990127
2980 0.990127
2981 0.990127
2982 0.990127
2983 0.990127
2984 0.990127
2985 0.990127
2986 0.990127
2987 0.990127
2988 0.990127
2989 0.990127
2990 0.990127
2991 0.990127
2992 0.990127
2993 0.990127
2994 0.990127
2995 0.990127
2996 0.990127
2997 0.990127
2998 0.990127
2999 0.990127
3000 0.990127
3001 0.990127
3002 0.990127
3003 0.99013
3004 0.99013
3005 0.99013
3006 0.99013
3007 0.990135
3008 0.990135
3009 0.990135
3010 0.990135
3011 0.990135
3012 0.990135
3013 0.990135
3014 0.990135
3015 0.990135
3016 0.990135
3017 0.990135
3018 0.990135
3019 0.990135
3020 0.990135
3021 0.990135
3022 0.990135
3023 0.990135
3024 0.990135
3025 0.990135
3026 0.990135
3027 0.990135
3028 0.990135
3029 0.990135
3030 0.990135
3031 0.990139
3032 0.990139
3033 0.990142
3034 0.990142
3035 0.990142
3036 0.990146
3037 0.990146
3038 0.990146
3039 0.990146
3040 0.990146
3041 0.990146
3042 0.990146
3043 0.990146
3044 0.990146
3045 0.990146
3046 0.990146
3047 0.990146
3048 0.990146
3049 0.990146
3050 0.990146
3051 0.990146
3052 0.990146
3053 0.990146
3054 0.990146
3055 0.990146
3056 0.990146
3057 0.990146
3058 0.990146
3059 0.990146
3060 0.990146
3061 0.990146
3062 0.990146
3063 0.990146
3064 0.990146
3065 0.990146
3066 0.990146
3067 0.990146
3068 0.990146
3069 0.990146
3070 0.990146
3071 0.990146
3072 0.990146
3073 0.990146
3074 0.990146
3075 0.990146
3076 0.990146
3077 0.990146
3078 0.990146
3079 0.990146
3080 0.990146
3081 0.990146
3082 0.990146
3083 0.990146
3084 0.990146
3085 0.990146
3086 0.990146
3087 0.990146
3088 0.990146
3089 0.990146
3090 0.990146
3091 0.990146
3092 0.990146
3093 0.990146
3094 0.990146
3095 0.990146
3096 0.990146
3097 0.990146
3098 0.990146
3099 0.990146
3100 0.990146
3101 0.990146
3102 0.990146
3103 0.990146
3104 0.990146
3105 0.990146
3106 0.990146
3107 0.990146
3108 0.990146
3109 0.990146
3110 0.990146
3111 0.990146
3112 0.990146
3113 0.990146
3114 0.990146
3115 0.990149
3116 0.990149
3117 0.990149
3118 0.990149
3119 0.990149
3120 0.990149
3121 0.990149
3122 0.990149
3123 0.990149
3124 0.990149
3125 0.990149
3126 0.990149
3127 0.990149
3128 0.990149
3129 0.990149
3130 0.990149
3131 0.990149
3132 0.990149
3133 0.990149
3134 0.990149
3135 0.990149
3136 0.990149
3137 0.990149
3138 0.990149
3139 0.990149
3140 0.990149
3141 0.990149
3142 0.990149
3143 0.990149
3144 0.990149
3145 0.990149
3146 0.990149
3147 0.990149
3148 0.990149
3149 0.990154
3150 0.990154
3151 0.990154
3152 0.990154
3153 0.990154
3154 0.990154
3155 0.990154
3156 0.990154
3157 0.990154
3158 0.990158
3159 0.990158
3160 0.990158
3161 0.990163
3162 0.990163
3163 0.990163
3164 0.990163
3165 0.990168
3166 0.990168
3167 0.990168
3168 0.990168
3169 0.990168
3170 0.990168
3171 0.990168
3172 0.990168
3173 0.990168
3174 0.990168
3175 0.990168
3176 0.990168
3177 0.990168
3178 0.990168
3179 0.990168
3180 0.990168
3181 0.990168
3182 0.990168
3183 0.990168
3184 0.990168
3185 0.990168
3186 0.990168
3187 0.990168
3188 0.990168
3189 0.990168
3190 0.990168
3191 0.990168
3192 0.990168
3193 0.990168
3194 0.990168
3195 0.990168
3196 0.990168
3197 0.990168
3198 0.990168
3199 0.990168
3200 0.990168
3201 0.990168
3202 0.990168
3203 0.990168
3204 0.990168
3205 0.990168
3206 0.990168
3207 0.990168
3208 0.990168
3209 0.990168
3210 0.990168
3211 0.990168
3212 0.990168
3213 0.990168
3214 0.990168
3215 0.990168
3216 0.990168
3217 0.990168
3218 0.990168
3219 0.990168
3220 0.990168
3221 0.990168
3222 0.990168
3223 0.990168
3224 0.990168
3225 0.990168
3226 0.990168
3227 0.990168
3228 0.990168
3229 0.990173
3230 0.990173
3231 0.990173
3232 0.990173
3233 0.990173
3234 0.990173
3235 0.990173
3236 0.990173
3237 0.990173
3238 0.990173
3239 0.990173
3240 0.990173
3241 0.990173
3242 0.990173
3243 0.990173
3244 0.990173
3245 0.990173
3246 0.990173
3247 0.990173
3248 0.990173
3249 0.990173
3250 0.990173
3251 0.990173
3252 0.990176
3253 0.990176
3254 0.990176
3255 0.990176
3256 0.990176
3257 0.990176
3258 0.990176
3259 0.990176
3260 0.990179
3261 0.990179
3262 0.990179
3263 0.990179
3264 0.990179
3265 0.990179
3266 0.990179
3267 0.990179
3268 0.990179
3269 0.990179
3270 0.990179
3271 0.990179
3272 0.990179
3273 0.990179
3274 0.990179
3275 0.990179
3276 0.990179
3277 0.990179
3278 0.990179
3279 0.990179
3280 0.990179
3281 0.990179
3282 0.990182
3283 0.990182
3284 0.990182
3285 0.990182
3286 0.990182
3287 0.990182
3288 0.990182
3289 0.990182
3290 0.990182
3291 0.990182
3292 0.990182
3293 0.990182
3294 0.990182
3295 0.990182
3296 0.990182
3297 0.990182
3298 0.990182
3299 0.990182
3300 0.990182
3301 0.990182
3302 0.990182
3303 0.990182
3304 0.990182
3305 0.990182
3306 0.990182
3307 0.990182
3308 0.990182
3309 0.990182
3310 0.990182
3311 0.990182
3312 0.990182
3313 0.990182
3314 0.990182
3315 0.990182
3316 0.990182
3317 0.990182
3318 0.990182
3319 0.990182
3320 0.990182
3321 0.990182
3322 0.990182
3323 0.990182
3324 0.990182
3325 0.990182
3326 0.990182
3327 0.990182
3328 0.990182
3329 0.990182
3330 0.990182
3331 0.990182
3332 0.990187
3333 0.990187
3334 0.990187
3335 0.990187
3336 0.990187
3337 0.990187
3338 0.990187
3339 0.990187
3340 0.990187
3341 0.990187
3342 0.990187
3343 0.990187
3344 0.990187
3345 0.990187
3346 0.990187
3347 0.990187
3348 0.990187
3349 0.990187
3350 0.990187
3351 0.990187
3352 0.990187
3353 0.990187
3354 0.990187
3355 0.990187
3356 0.990187
3357 0.990187
3358 0.990187
3359 0.990187
3360 0.990187
3361 0.990191
3362 0.990191
3363 0.990191
3364 0.990191
3365 0.990191
3366 0.990191
3367 0.990191
3368 0.990191
3369 0.990191
3370 0.990191
3371 0.990191
3372 0.990191
3373 0.990191
3374 0.990191
3375 0.990191
3376 0.990191
3377 0.990191
3378 0.990191
3379 0.990191
3380 0.990191
3381 0.990191
3382 0.990191
3383 0.990191
3384 0.990191
3385 0.990191
3386 0.990191
3387 0.990191
3388 0.990191
3389 0.990191
3390 0.990191
3391 0.990191
3392 0.990191
3393 0.990191
3394 0.990191
3395 0.990191
3396 0.990191
3397 0.990191
3398 0.990191
3399 0.990191
3400 0.990191
3401 0.990191
3402 0.990191
3403 0.990191
3404 0.990191
3405 0.990191
3406 0.990191
3407 0.990191
3408 0.990191
3409 0.990191
3410 0.990191
3411 0.990191
3412 0.990194
3413 0.990194
3414 0.990194
3415 0.990194
3416 0.990194
3417 0.990194
3418 0.990194
3419 0.990194
3420 0.990194
3421 0.990194
3422 0.990194
3423 0.990194
3424 0.990194
3425 0.990194
3426 0.990194
3427 0.990194
3428 0.990199
3429 0.990199
3430 0.990199
3431 0.990199
3432 0.990199
3433 0.990199
3434 0.990199
3435 0.990199
3436 0.990199
3437 0.990199
3438 0.990199
3439 0.990202
3440 0.990202
3441 0.990202
3442 0.990202
3443 0.990202
3444 0.990202
3445 0.990202
3446 0.990202
3447 0.990202
3448 0.990202
3449 0.990202
3450 0.990202
3451 0.990202
3452 0.990202
3453 0.990202
3454 0.990202
3455 0.990202
3456 0.990202
3457 0.990202
3458 0.990202
3459 0.990202
3460 0.990202
3461 0.990202
3462 0.990202
3463 0.990202
3464 0.990202
3465 0.990202
3466 0.990202
3467 0.990202
3468 0.990202
3469 0.990202
3470 0.990202
3471 0.990202
3472 0.990202
3473 0.990202
3474 0.990202
3475 0.990202
3476 0.990202
3477 0.990202
3478 0.990202
3479 0.990202
3480 0.990202
3481 0.990202
3482 0.990202
3483 0.990202
3484 0.990202
3485 0.990202
3486 0.990202
3487 0.990202
3488 0.990202
3489 0.990202
3490 0.990202
3491 0.990202
3492 0.990202
3493 0.990202
3494 0.990202
3495 0.990202
3496 0.990202
3497 0.990202
3498 0.990202
3499 0.990202
3500 0.990202
3501 0.990202
3502 0.990202
3503 0.990206
3504 0.990206
3505 0.990206
3506 0.990206
3507 0.990206
3508 0.990206
3509 0.990206
3510 0.990206
3511 0.990206
3512 0.990206
3513 0.990206
3514 0.990206
3515 0.990206
3516 0.990206
3517 0.990206
3518 0.990206
3519 0.990206
3520 0.990206
3521 0.990206
3522 0.990209
3523 0.990209
3524 0.990209
3525 0.990209
3526 0.990209
3527 0.990209
3528 0.990209
3529 0.990209
3530 0.990209
3531 0.990212
3532 0.990212
3533 0.990212
3534 0.990212
3535 0.990212
3536 0.990212
3537 0.990212
3538 0.990212
3539 0.990212
3540 0.990212
3541 0.990212
3542 0.990212
3543 0.990212
3544 0.990212
3545 0.990212
3546 0.990212
3547 0.990212
3548 0.990212
3549 0.990212
3550 0.990212
3551 0.990212
3552 0.990212
3553 0.990212
3554 0.990212
3555 0.990212
3556 0.990212
3557 0.990212
3558 0.990212
3559 0.990212
3560 0.990212
3561 0.990212
3562 0.990212
3563 0.990212
3564 0.990212
3565 0.990212
3566 0.990212
3567 0.990212
3568 0.990212
3569 0.990212
3570 0.990212
3571 0.990212
3572 0.990212
3573 0.990212
3574 0.990212
3575 0.990212
3576 0.990212
3577 0.990212
3578 0.990212
3579 0.990212
3580 0.990212
3581 0.990212
3582 0.990212
3583 0.990212
3584 0.990212
3585 0.990212
3586 0.990212
3587 0.990212
3588 0.990212
3589 0.990212
3590 0.990212
3591 0.990212
3592 0.990212
3593 0.990212
3594 0.990212
3595 0.990212
3596 0.990212
3597 0.990212
3598 0.990212
3599 0.990212


==> plots/data/dataOriginalRCPSP-MDD.dat <==
0 0.462146
1 0.647456
2 0.673814
3 0.690655
4 0.700478
5 0.709322
6 0.716501
7 0.72187
8 0.727615
9 0.732114
10 0.735815
11 0.738997
12 0.74217
13 0.745363
14 0.747542
15 0.749899
16 0.752179
17 0.754377
18 0.7561
19 0.757707
20 0.759685
21 0.7616
22 0.763649
23 0.765333
24 0.766936
25 0.768427
26 0.769948
27 0.771427
28 0.772904
29 0.774196
30 0.775552
31 0.776869
32 0.778177
33 0.779461
34 0.7807
35 0.782
36 0.783331
37 0.784505
38 0.785619
39 0.786915
40 0.788142
41 0.789243
42 0.790499
43 0.791715
44 0.792807
45 0.793941
46 0.795119
47 0.796251
48 0.797344
49 0.798439
50 0.799573
51 0.800585
52 0.801705
53 0.802678
54 0.803721
55 0.804802
56 0.805872
57 0.806784
58 0.807717
59 0.808587
60 0.809533
61 0.81041
62 0.811261
63 0.812114
64 0.813016
65 0.813851
66 0.814677
67 0.815415
68 0.816255
69 0.816988
70 0.817795
71 0.818437
72 0.81912
73 0.819841
74 0.820509
75 0.821215
76 0.821875
77 0.822548
78 0.823192
79 0.823819
80 0.824549
81 0.825201
82 0.826016
83 0.826683
84 0.827382
85 0.827983
86 0.828565
87 0.829188
88 0.829797
89 0.830396
90 0.831093
91 0.831692
92 0.832395
93 0.832989
94 0.833523
95 0.83406
96 0.834713
97 0.835356
98 0.835928
99 0.836524
100 0.837069
101 0.837631
102 0.838316
103 0.838937
104 0.839529
105 0.840168
106 0.840803
107 0.841427
108 0.842036
109 0.842619
110 0.843194
111 0.84381
112 0.844398
113 0.844971
114 0.845518
115 0.84601
116 0.846608
117 0.84719
118 0.847791
119 0.848394
120 0.848985
121 0.849487
122 0.850063
123 0.850631
124 0.851171
125 0.851704
126 0.852239
127 0.85277
128 0.853304
129 0.853817
130 0.854353
131 0.854853
132 0.855461
133 0.856022
134 0.856583
135 0.857129
136 0.857619
137 0.858177
138 0.858642
139 0.8591
140 0.8596
141 0.860054
142 0.860546
143 0.861179
144 0.861731
145 0.862241
146 0.862753
147 0.863299
148 0.863807
149 0.864247
150 0.864726
151 0.86529
152 0.865822
153 0.866275
154 0.866739
155 0.867209
156 0.86773
157 0.868211
158 0.868629
159 0.869096
160 0.86954
161 0.870015
162 0.870461
163 0.870958
164 0.871446
165 0.871897
166 0.872333
167 0.872766
168 0.873283
169 0.873731
170 0.874218
171 0.874646
172 0.875138
173 0.87558
174 0.87599
175 0.876444
176 0.876845
177 0.877291
178 0.877699
179 0.878033
180 0.87845
181 0.87887
182 0.87924
183 0.879598
184 0.879999
185 0.88039
186 0.880778
187 0.88118
188 0.881555
189 0.881982
190 0.882336
191 0.882766
192 0.88314
193 0.883517
194 0.883895
195 0.884213
196 0.884605
197 0.885044
198 0.885393
199 0.885767
200 0.886179
201 0.886564
202 0.886911
203 0.88727
204 0.887668
205 0.888037
206 0.888394
207 0.888811
208 0.889219
209 0.889572
210 0.889949
211 0.89031
212 0.890759
213 0.891105
214 0.89146
215 0.891839
216 0.892189
217 0.892584
218 0.893001
219 0.893396
220 0.893803
221 0.894228
222 0.894549
223 0.894906
224 0.895289
225 0.895668
226 0.896046
227 0.896368
228 0.896721
229 0.897048
230 0.897498
231 0.897864
232 0.898215
233 0.898569
234 0.898912
235 0.899239
236 0.899591
237 0.899905
238 0.900221
239 0.900581
240 0.900926
241 0.901229
242 0.901569
243 0.901922
244 0.902245
245 0.902509
246 0.902858
247 0.903159
248 0.903582
249 0.903895
250 0.904202
251 0.904524
252 0.904859
253 0.905134
254 0.905471
255 0.905825
256 0.906141
257 0.906449
258 0.906847
259 0.907157
260 0.907423
261 0.90773
262 0.908014
263 0.908271
264 0.908563
265 0.908826
266 0.909062
267 0.909405
268 0.90971
269 0.909993
270 0.910298
271 0.910581
272 0.910849
273 0.911111
274 0.91144
275 0.911759
276 0.912007
277 0.912294
278 0.912544
279 0.912883
280 0.913128
281 0.913422
282 0.9137
283 0.913959
284 0.914192
285 0.914462
286 0.914712
287 0.914974
288 0.915218
289 0.91547
290 0.915726
291 0.915947
292 0.916201
293 0.916474
294 0.916706
295 0.91693
296 0.917194
297 0.917405
298 0.917647
299 0.917899
300 0.918114
301 0.918352
302 0.918628
303 0.918868
304 0.919104
305 0.919397
306 0.919629
307 0.919857
308 0.920082
309 0.92038
310 0.92057
311 0.920802
312 0.920991
313 0.921215
314 0.921517
315 0.921735
316 0.922013
317 0.92224
318 0.922504
319 0.922785
320 0.922974
321 0.923184
322 0.923411
323 0.92358
324 0.923849
325 0.924087
326 0.924299
327 0.924534
328 0.924741
329 0.924999
330 0.9252
331 0.925427
332 0.925625
333 0.925792
334 0.926041
335 0.926222
336 0.926423
337 0.926646
338 0.926865
339 0.927079
340 0.927281
341 0.927458
342 0.927634
343 0.927818
344 0.928026
345 0.928225
346 0.928385
347 0.928631
348 0.92882
349 0.929034
350 0.929232
351 0.929403
352 0.929654
353 0.929826
354 0.930035
355 0.930209
356 0.930386
357 0.93057
358 0.930727
359 0.930916
360 0.931117
361 0.931327
362 0.931549
363 0.93173
364 0.93194
365 0.932139
366 0.932327
367 0.93249
368 0.932673
369 0.932862
370 0.933074
371 0.933272
372 0.933461
373 0.933656
374 0.933839
375 0.934029
376 0.934237
377 0.934432
378 0.934622
379 0.934818
380 0.935001
381 0.935191
382 0.935353
383 0.935528
384 0.9357
385 0.935926
386 0.936125
387 0.936326
388 0.936507
389 0.936734
390 0.936915
391 0.937093
392 0.937273
393 0.937472
394 0.937642
395 0.937811
396 0.938009
397 0.938165
398 0.938347
399 0.93855
400 0.938713
401 0.938903
402 0.93908
403 0.93926
404 0.93947
405 0.939706
406 0.93986
407 0.939998
408 0.940155
409 0.940322
410 0.940456
411 0.94063
412 0.94078
413 0.940966
414 0.941115
415 0.941253
416 0.941405
417 0.941586
418 0.941763
419 0.941909
420 0.942085
421 0.94223
422 0.942415
423 0.9426
424 0.942742
425 0.942872
426 0.943017
427 0.943163
428 0.943431
429 0.94358
430 0.943766
431 0.943908
432 0.944045
433 0.944196
434 0.944342
435 0.944496
436 0.944633
437 0.944776
438 0.944926
439 0.945077
440 0.945232
441 0.945488
442 0.945682
443 0.945871
444 0.946021
445 0.946168
446 0.946271
447 0.946504
448 0.946642
449 0.946848
450 0.946978
451 0.947112
452 0.947223
453 0.947356
454 0.94748
455 0.947615
456 0.94776
457 0.947891
458 0.947999
459 0.948133
460 0.948228
461 0.948372
462 0.948487
463 0.948604
464 0.948736
465 0.948884
466 0.949003
467 0.949137
468 0.949274
469 0.9494
470 0.949516
471 0.949634
472 0.949752
473 0.949877
474 0.950001
475 0.950151
476 0.950275
477 0.950398
478 0.95053
479 0.950751
480 0.95088
481 0.950986
482 0.951136
483 0.951266
484 0.951398
485 0.951517
486 0.951643
487 0.951765
488 0.95188
489 0.952
490 0.952139
491 0.952248
492 0.952366
493 0.952466
494 0.952575
495 0.952653
496 0.952772
497 0.952867
498 0.952984
499 0.953087
500 0.953199
501 0.953282
502 0.953406
503 0.953513
504 0.953612
505 0.953732
506 0.953849
507 0.953924
508 0.954084
509 0.954186
510 0.954346
511 0.954459
512 0.954572
513 0.954708
514 0.954809
515 0.954939
516 0.95505
517 0.955173
518 0.955282
519 0.955375
520 0.955504
521 0.955608
522 0.9557
523 0.955804
524 0.955919
525 0.956015
526 0.956148
527 0.956245
528 0.956378
529 0.956507
530 0.956571
531 0.956763
532 0.956858
533 0.956965
534 0.957117
535 0.957232
536 0.95732
537 0.957426
538 0.957523
539 0.95762
540 0.957717
541 0.957822
542 0.957923
543 0.958022
544 0.958127
545 0.958205
546 0.95832
547 0.95843
548 0.958524
549 0.958614
550 0.958686
551 0.95878
552 0.958885
553 0.958971
554 0.95907
555 0.959173
556 0.959275
557 0.959356
558 0.959439
559 0.959523
560 0.959623
561 0.959704
562 0.959796
563 0.959878
564 0.95995
565 0.960025
566 0.960113
567 0.960192
568 0.960313
569 0.960421
570 0.960509
571 0.960587
572 0.960672
573 0.960772
574 0.960852
575 0.960946
576 0.961027
577 0.961108
578 0.961182
579 0.961269
580 0.961353
581 0.961425
582 0.961496
583 0.961578
584 0.961653
585 0.961727
586 0.961783
587 0.961857
588 0.961932
589 0.961994
590 0.962095
591 0.96217
592 0.962263
593 0.962354
594 0.962468
595 0.962571
596 0.962676
597 0.962773
598 0.96285
599 0.962895
600 0.96297
601 0.963067
602 0.963135
603 0.963213
604 0.963267
605 0.963356
606 0.963432
607 0.963516
608 0.963591
609 0.963667
610 0.963754
611 0.963822
612 0.96391
613 0.964001
614 0.964089
615 0.964152
616 0.964243
617 0.964296
618 0.964362
619 0.964416
620 0.964493
621 0.964526
622 0.96461
623 0.964655
624 0.964724
625 0.964792
626 0.964867
627 0.964935
628 0.965002
629 0.965089
630 0.96516
631 0.965211
632 0.965265
633 0.965328
634 0.965378
635 0.965455
636 0.965523
637 0.965608
638 0.965668
639 0.965708
640 0.965774
641 0.965807
642 0.96586
643 0.965907
644 0.965958
645 0.966024
646 0.966096
647 0.966151
648 0.966197
649 0.966245
650 0.966317
651 0.966353
652 0.966433
653 0.966489
654 0.966551
655 0.966607
656 0.966649
657 0.966704
658 0.966761
659 0.966835
660 0.966892
661 0.96694
662 0.967036
663 0.967077
664 0.967141
665 0.967198
666 0.96726
667 0.967306
668 0.967345
669 0.967392
670 0.967446
671 0.967544
672 0.967578
673 0.967625
674 0.967685
675 0.967719
676 0.967774
677 0.967862
678 0.967954
679 0.968004
680 0.968077
681 0.96812
682 0.968185
683 0.968229
684 0.968279
685 0.968336
686 0.968374
687 0.968423
688 0.968476
689 0.96853
690 0.968563
691 0.968603
692 0.968627
693 0.968664
694 0.968719
695 0.968752
696 0.968782
697 0.968822
698 0.968855
699 0.968898
700 0.968945
701 0.968993
702 0.969032
703 0.969077
704 0.969121
705 0.969168
706 0.969211
707 0.969253
708 0.969287
709 0.969323
710 0.969366
711 0.969419
712 0.96948
713 0.969514
714 0.969553
715 0.969629
716 0.969665
717 0.969713
718 0.969756
719 0.969837
720 0.969875
721 0.969913
722 0.96996
723 0.969997
724 0.970048
725 0.970081
726 0.97012
727 0.970173
728 0.97023
729 0.970279
730 0.970319
731 0.97035
732 0.97041
733 0.970449
734 0.970484
735 0.970507
736 0.970554
737 0.970596
738 0.970626
739 0.970671
740 0.97071
741 0.970753
742 0.970784
743 0.970817
744 0.97085
745 0.97088
746 0.970931
747 0.970951
748 0.970991
749 0.971037
750 0.971069
751 0.971127
752 0.971166
753 0.971195
754 0.971234
755 0.971273
756 0.971298
757 0.971363
758 0.971408
759 0.971452
760 0.97149
761 0.971561
762 0.9716
763 0.971641
764 0.97167
765 0.971697
766 0.971754
767 0.971784
768 0.971828
769 0.971853
770 0.971885
771 0.97193
772 0.971969
773 0.971999
774 0.972028
775 0.972054
776 0.97209
777 0.972116
778 0.972139
779 0.972175
780 0.972202
781 0.972242
782 0.972274
783 0.972295
784 0.972326
785 0.972351
786 0.972369
787 0.972402
788 0.972423
789 0.972456
790 0.972467
791 0.972508
792 0.972532
793 0.972554
794 0.972581
795 0.972597
796 0.97264
797 0.972668
798 0.972703
799 0.972723
800 0.972747
801 0.972762
802 0.972794
803 0.972822
804 0.972843
805 0.972906
806 0.972938
807 0.97295
808 0.973001
809 0.973014
810 0.973032
811 0.973068
812 0.973095
813 0.973126
814 0.973153
815 0.973164
816 0.973194
817 0.973214
818 0.973235
819 0.973265
820 0.973287
821 0.973303
822 0.973334
823 0.973355
824 0.973373
825 0.973415
826 0.973445
827 0.973472
828 0.97349
829 0.973509
830 0.973528
831 0.973553
832 0.973575
833 0.973587
834 0.973613
835 0.973633
836 0.973654
837 0.973685
838 0.973712
839 0.973727
840 0.973741
841 0.973764
842 0.973781
843 0.973804
844 0.973822
845 0.973856
846 0.973885
847 0.97391
848 0.973917
849 0.97393
850 0.973946
851 0.973962
852 0.973976
853 0.973994
854 0.974006
855 0.974029
856 0.974041
857 0.974063
858 0.974092
859 0.974111
860 0.974121
861 0.974136
862 0.974149
863 0.974166
864 0.97419
865 0.974221
866 0.974246
867 0.974269
868 0.974276
869 0.974292
870 0.974318
871 0.974343
872 0.974364
873 0.974373
874 0.974404
875 0.974417
876 0.974435
877 0.974451
878 0.974458
879 0.974473
880 0.974487
881 0.974493
882 0.974531
883 0.974537
884 0.974566
885 0.974583
886 0.9746
887 0.974613
888 0.974633
889 0.974644
890 0.974663
891 0.974676
892 0.974686
893 0.974695
894 0.974709
895 0.974709
896 0.974722
897 0.974734
898 0.974742
899 0.974755
900 0.974764
901 0.974783
902 0.974802
903 0.974828
904 0.974841
905 0.974856
906 0.974873
907 0.974889
908 0.974891
909 0.974898
910 0.974913
911 0.974917
912 0.974935
913 0.974942
914 0.974952
915 0.974967
916 0.974973
917 0.974993
918 0.975007
919 0.975026
920 0.975033
921 0.975049
922 0.975068
923 0.975075
924 0.975089
925 0.975118
926 0.975133
927 0.975158
928 0.975166
929 0.975178
930 0.975202
931 0.975221
932 0.975228
933 0.97524
934 0.975251
935 0.975258
936 0.975267
937 0.97528
938 0.975294
939 0.975305
940 0.975319
941 0.975336
942 0.975359
943 0.975366
944 0.975382
945 0.975402
946 0.975414
947 0.975425
948 0.975441
949 0.975447
950 0.975455
951 0.975461
952 0.975473
953 0.975484
954 0.9755
955 0.975518
956 0.975537
957 0.975544
958 0.975554
959 0.975572
960 0.975581
961 0.975585
962 0.975594
963 0.975606
964 0.975616
965 0.975636
966 0.975646
967 0.975655
968 0.975669
969 0.975679
970 0.975698
971 0.975707
972 0.975721
973 0.975724
974 0.975736
975 0.975746
976 0.975751
977 0.975755
978 0.975766
979 0.975773
980 0.975778
981 0.975789
982 0.975804
983 0.975808
984 0.975811
985 0.975816
986 0.975825
987 0.975836
988 0.975842
989 0.975853
990 0.975856
991 0.975865
992 0.975869
993 0.975874
994 0.975884
995 0.975886
996 0.975903
997 0.975906
998 0.975913
999 0.975924
1000 0.975931
1001 0.975933
1002 0.975937
1003 0.975945
1004 0.975945
1005 0.975963
1006 0.975972
1007 0.975982
1008 0.97599
1009 0.976002
1010 0.976004
1011 0.976017
1012 0.976029
1013 0.976032
1014 0.976047
1015 0.976059
1016 0.976065
1017 0.976073
1018 0.976081
1019 0.976088
1020 0.976095
1021 0.976106
1022 0.976116
1023 0.976127
1024 0.976134
1025 0.976148
1026 0.976161
1027 0.976162
1028 0.976171
1029 0.976181
1030 0.976186
1031 0.976205
1032 0.976207
1033 0.976216
1034 0.976226
1035 0.976226
1036 0.976231
1037 0.976244
1038 0.97625
1039 0.976254
1040 0.976258
1041 0.976268
1042 0.976273
1043 0.976284
1044 0.976289
1045 0.976296
1046 0.976299
1047 0.976303
1048 0.976309
1049 0.976314
1050 0.976314
1051 0.976318
1052 0.97632
1053 0.976333
1054 0.976335
1055 0.976335
1056 0.976342
1057 0.976346
1058 0.976354
1059 0.976361
1060 0.976366
1061 0.976366
1062 0.97637
1063 0.976373
1064 0.976373
1065 0.976378
1066 0.976381
1067 0.976382
1068 0.976384
1069 0.976393
1070 0.976396
1071 0.976401
1072 0.976404
1073 0.976413
1074 0.976418
1075 0.976438
1076 0.976441
1077 0.976452
1078 0.976455
1079 0.976466
1080 0.976466
1081 0.976474
1082 0.976478
1083 0.976478
1084 0.976483
1085 0.97649
1086 0.976494
1087 0.976501
1088 0.976512
1089 0.976521
1090 0.976526
1091 0.976534
1092 0.976538
1093 0.976542
1094 0.976548
1095 0.976557
1096 0.976559
1097 0.976561
1098 0.976573
1099 0.97658
1100 0.976587
1101 0.976593
1102 0.976596
1103 0.976596
1104 0.9766
1105 0.976603
1106 0.976613
1107 0.976615
1108 0.976625
1109 0.976631
1110 0.976635
1111 0.97664
1112 0.97664
1113 0.976652
1114 0.976655
1115 0.976657
1116 0.976661
1117 0.976682
1118 0.976693
1119 0.976702
1120 0.976704
1121 0.976716
1122 0.976716
1123 0.97672
1124 0.976728
1125 0.976738
1126 0.976739
1127 0.976742
1128 0.976742
1129 0.976745
1130 0.976752
1131 0.976757
1132 0.976758
1133 0.97676
1134 0.976765
1135 0.976782
1136 0.976786
1137 0.976787
1138 0.97679
1139 0.976798
1140 0.9768
1141 0.976816
1142 0.976823
1143 0.976826
1144 0.976826
1145 0.97683
1146 0.976833
1147 0.976846
1148 0.976855
1149 0.976859
1150 0.976862
1151 0.976863
1152 0.976866
1153 0.976872
1154 0.976879
1155 0.976886
1156 0.976898
1157 0.976898
1158 0.976905
1159 0.976912
1160 0.976918
1161 0.97692
1162 0.976929
1163 0.976936
1164 0.976944
1165 0.976947
1166 0.976947
1167 0.976957
1168 0.97697
1169 0.976972
1170 0.976985
1171 0.976991
1172 0.976999
1173 0.977
1174 0.977
1175 0.977005
1176 0.977013
1177 0.977014
1178 0.977024
1179 0.977028
1180 0.977035
1181 0.977039
1182 0.977047
1183 0.977052
1184 0.977055
1185 0.97706
1186 0.977064
1187 0.97707
1188 0.977077
1189 0.977081
1190 0.977081
1191 0.977084
1192 0.977098
1193 0.977101
1194 0.977101
1195 0.977103
1196 0.977106
1197 0.977109
1198 0.977115
1199 0.977123
1200 0.977123
1201 0.977136
1202 0.977146
1203 0.977149
1204 0.977156
1205 0.977156
1206 0.977159
1207 0.97717
1208 0.977174
1209 0.977186
1210 0.977188
1211 0.977196
1212 0.977207
1213 0.97722
1214 0.977231
1215 0.977239
1216 0.977242
1217 0.977242
1218 0.977255
1219 0.977259
1220 0.977269
1221 0.977276
1222 0.977277
1223 0.977282
1224 0.977289
1225 0.977291
1226 0.9773
1227 0.977305
1228 0.977312
1229 0.977318
1230 0.977322
1231 0.977331
1232 0.977344
1233 0.977351
1234 0.977357
1235 0.977369
1236 0.977371
1237 0.977376
1238 0.977381
1239 0.977391
1240 0.977391
1241 0.977397
1242 0.977409
1243 0.977414
1244 0.977424
1245 0.977429
1246 0.977433
1247 0.977438
1248 0.97744
1249 0.97745
1250 0.977454
1251 0.977457
1252 0.977462
1253 0.97748
1254 0.977482
1255 0.977482
1256 0.977484
1257 0.977494
1258 0.977494
1259 0.977506
1260 0.977511
1261 0.977515
1262 0.977517
1263 0.977522
1264 0.977526
1265 0.977535
1266 0.977535
1267 0.977535
1268 0.97754
1269 0.977544
1270 0.977552
1271 0.977556
1272 0.97756
1273 0.97756
1274 0.977566
1275 0.977568
1276 0.977568
1277 0.977576
1278 0.977579
1279 0.977582
1280 0.977587
1281 0.977596
1282 0.977607
1283 0.977612
1284 0.977616
1285 0.977619
1286 0.977621
1287 0.977622
1288 0.977624
1289 0.977625
1290 0.977625
1291 0.977625
1292 0.977635
1293 0.977639
1294 0.977642
1295 0.977647
1296 0.97765
1297 0.97766
1298 0.977666
1299 0.977667
1300 0.977671
1301 0.977674
1302 0.977678
1303 0.977689
1304 0.977691
1305 0.977691
1306 0.977692
1307 0.977708
1308 0.977712
1309 0.977717
1310 0.977723
1311 0.977723
1312 0.977726
1313 0.977737
1314 0.977741
1315 0.977748
1316 0.977751
1317 0.97776
1318 0.97776
1319 0.977768
1320 0.977772
1321 0.977776
1322 0.977777
1323 0.977779
1324 0.977779
1325 0.977782
1326 0.977785
1327 0.977788
1328 0.977797
1329 0.977797
1330 0.977801
1331 0.977806
1332 0.977811
1333 0.977818
1334 0.977821
1335 0.977821
1336 0.977829
1337 0.977838
1338 0.977838
1339 0.977844
1340 0.977848
1341 0.977851
1342 0.977851
1343 0.977854
1344 0.977858
1345 0.977862
1346 0.977865
1347 0.977872
1348 0.977876
1349 0.977877
1350 0.977883
1351 0.977893
1352 0.977895
1353 0.977904
1354 0.977909
1355 0.977914
1356 0.977914
1357 0.977925
1358 0.977935
1359 0.977938
1360 0.977941
1361 0.977947
1362 0.977958
1363 0.977959
1364 0.977969
1365 0.977969
1366 0.977969
1367 0.977969
1368 0.977969
1369 0.977969
1370 0.977977
1371 0.977981
1372 0.977997
1373 0.978005
1374 0.978015
1375 0.978017
1376 0.978021
1377 0.978024
1378 0.97803
1379 0.978035
1380 0.978035
1381 0.978044
1382 0.97805
1383 0.978054
1384 0.978064
1385 0.978064
1386 0.978068
1387 0.978068
1388 0.97808
1389 0.978085
1390 0.978088
1391 0.978094
1392 0.978105
1393 0.978105
1394 0.978105
1395 0.978109
1396 0.978113
1397 0.978119
1398 0.978124
1399 0.978124
1400 0.978132
1401 0.978136
1402 0.978136
1403 0.978139
1404 0.978145
1405 0.978154
1406 0.97816
1407 0.978164
1408 0.978166
1409 0.978166
1410 0.97818
1411 0.978186
1412 0.978188
1413 0.978193
1414 0.978196
1415 0.978198
1416 0.978204
1417 0.978211
1418 0.978213
1419 0.978215
1420 0.978226
1421 0.978228
1422 0.978231
1423 0.978233
1424 0.978244
1425 0.978244
1426 0.978252
1427 0.978262
1428 0.978264
1429 0.978264
1430 0.978267
1431 0.978271
1432 0.978274
1433 0.978278
1434 0.978283
1435 0.978284
1436 0.978285
1437 0.978291
1438 0.978291
1439 0.978296
1440 0.978297
1441 0.978297
1442 0.978299
1443 0.978299
1444 0.978309
1445 0.978313
1446 0.978316
1447 0.978322
1448 0.978329
1449 0.978329
1450 0.978329
1451 0.978329
1452 0.97834
1453 0.97834
1454 0.978344
1455 0.978349
1456 0.978349
1457 0.978351
1458 0.978354
1459 0.97836
1460 0.978365
1461 0.978367
1462 0.978367
1463 0.978368
1464 0.978374
1465 0.978382
1466 0.978382
1467 0.978385
1468 0.978385
1469 0.978389
1470 0.978394
1471 0.978396
1472 0.978404
1473 0.978408
1474 0.978419
1475 0.978423
1476 0.978423
1477 0.978425
1478 0.978425
1479 0.978425
1480 0.978432
1481 0.978436
1482 0.978444
1483 0.97845
1484 0.978455
1485 0.978457
1486 0.97846
1487 0.97846
1488 0.978463
1489 0.978465
1490 0.978465
1491 0.978466
1492 0.978466
1493 0.978466
1494 0.978469
1495 0.97847
1496 0.978473
1497 0.978477
1498 0.978483
1499 0.978493
1500 0.978496
1501 0.978496
1502 0.978499
1503 0.978503
1504 0.978511
1505 0.978519
1506 0.978523
1507 0.97853
1508 0.978533
1509 0.978542
1510 0.978542
1511 0.978548
1512 0.978551
1513 0.97856
1514 0.978565
1515 0.978568
1516 0.978568
1517 0.978569
1518 0.978569
1519 0.978572
1520 0.97858
1521 0.978587
1522 0.978592
1523 0.978592
1524 0.978592
1525 0.978595
1526 0.978599
1527 0.978599
1528 0.978599
1529 0.978604
1530 0.978609
1531 0.978609
1532 0.978609
1533 0.97862
1534 0.978626
1535 0.978626
1536 0.978626
1537 0.978626
1538 0.978628
1539 0.978637
1540 0.978641
1541 0.978641
1542 0.978641
1543 0.978641
1544 0.978652
1545 0.978654
1546 0.978658
1547 0.978658
1548 0.978658
1549 0.978666
1550 0.978666
1551 0.978668
1552 0.97867
1553 0.97867
1554 0.978675
1555 0.97868
1556 0.978682
1557 0.978682
1558 0.978685
1559 0.978688
1560 0.978691
1561 0.978696
1562 0.978697
1563 0.978701
1564 0.978706
1565 0.97871
1566 0.978718
1567 0.97872
1568 0.97872
1569 0.978722
1570 0.978722
1571 0.978725
1572 0.978728
1573 0.97873
1574 0.978741
1575 0.978752
1576 0.978752
1577 0.97876
1578 0.97876
1579 0.978763
1580 0.97877
1581 0.978773
1582 0.978773
1583 0.978775
1584 0.978788
1585 0.978788
1586 0.978794
1587 0.978804
1588 0.978809
1589 0.978809
1590 0.978818
1591 0.978822
1592 0.978822
1593 0.978826
1594 0.978831
1595 0.978833
1596 0.978833
1597 0.978833
1598 0.978833
1599 0.978838
1600 0.978838
1601 0.978845
1602 0.978846
1603 0.978851
1604 0.978854
1605 0.978858
1606 0.978858
1607 0.97886
1608 0.978866
1609 0.978868
1610 0.978871
1611 0.978871
1612 0.978876
1613 0.978876
1614 0.978876
1615 0.978876
1616 0.978876
1617 0.978878
1618 0.978881
1619 0.978883
1620 0.978883
1621 0.978888
1622 0.978888
1623 0.978888
1624 0.978895
1625 0.978902
1626 0.978905
1627 0.978907
1628 0.978917
1629 0.978922
1630 0.978929
1631 0.978929
1632 0.97894
1633 0.978942
1634 0.978945
1635 0.978951
1636 0.978964
1637 0.978968
1638 0.978974
1639 0.978974
1640 0.978978
1641 0.978983
1642 0.978983
1643 0.978983
1644 0.978983
1645 0.978991
1646 0.978991
1647 0.978998
1648 0.979002
1649 0.979006
1650 0.979008
1651 0.979008
1652 0.979013
1653 0.979013
1654 0.979013
1655 0.979013
1656 0.979013
1657 0.979028
1658 0.97903
1659 0.97903
1660 0.979032
1661 0.979032
1662 0.979032
1663 0.979035
1664 0.979035
1665 0.979038
1666 0.97904
1667 0.979042
1668 0.979042
1669 0.979049
1670 0.979049
1671 0.979049
1672 0.979049
1673 0.979049
1674 0.979051
1675 0.979054
1676 0.979054
1677 0.979054
1678 0.979054
1679 0.979057
1680 0.979059
1681 0.97906
1682 0.979062
1683 0.979076
1684 0.979077
1685 0.979086
1686 0.979089
1687 0.979095
1688 0.979095
1689 0.979097
1690 0.979101
1691 0.979103
1692 0.979106
1693 0.979109
1694 0.979113
1695 0.979116
1696 0.979116
1697 0.979116
1698 0.97912
1699 0.979123
1700 0.979128
1701 0.979128
1702 0.979132
1703 0.979134
1704 0.979134
1705 0.979134
1706 0.979134
1707 0.979139
1708 0.979139
1709 0.979147
1710 0.979147
1711 0.979149
1712 0.979149
1713 0.979155
1714 0.979158
1715 0.979158
1716 0.979168
1717 0.979174
1718 0.979181
1719 0.979189
1720 0.979189
1721 0.979198
1722 0.9792
1723 0.979202
1724 0.979202
1725 0.979204
1726 0.979204
1727 0.979204
1728 0.979204
1729 0.979204
1730 0.979207
1731 0.979207
1732 0.979211
1733 0.979225
1734 0.979225
1735 0.97923
1736 0.979232
1737 0.979236
1738 0.979236
1739 0.97924
1740 0.97924
1741 0.979242
1742 0.979245
1743 0.979248
1744 0.979257
1745 0.979257
1746 0.979261
1747 0.979261
1748 0.979264
1749 0.979267
1750 0.979267
1751 0.979267
1752 0.979267
1753 0.979271
1754 0.979272
1755 0.979275
1756 0.979278
1757 0.979286
1758 0.979287
1759 0.979288
1760 0.979288
1761 0.979289
1762 0.979297
1763 0.979299
1764 0.979303
1765 0.979303
1766 0.979309
1767 0.979309
1768 0.979309
1769 0.979318
1770 0.979322
1771 0.979325
1772 0.979325
1773 0.979331
1774 0.979331
1775 0.979339
1776 0.979339
1777 0.979339
1778 0.979347
1779 0.979352
1780 0.979355
1781 0.979355
1782 0.979359
1783 0.979362
1784 0.979362
1785 0.979368
1786 0.979368
1787 0.979368
1788 0.979368
1789 0.979371
1790 0.979371
1791 0.979373
1792 0.979376
1793 0.979377
1794 0.979387
1795 0.97939
1796 0.979395
1797 0.979398
1798 0.979402
1799 0.979404
1800 0.979404
1801 0.979406
1802 0.979406
1803 0.979414
1804 0.979417
1805 0.979421
1806 0.979427
1807 0.979427
1808 0.979432
1809 0.97944
1810 0.97944
1811 0.97944
1812 0.979442
1813 0.979442
1814 0.979445
1815 0.979445
1816 0.979448
1817 0.97945
1818 0.979452
1819 0.979452
1820 0.979459
1821 0.979465
1822 0.979465
1823 0.979465
1824 0.979473
1825 0.979473
1826 0.979473
1827 0.979473
1828 0.979473
1829 0.979473
1830 0.979477
1831 0.979487
1832 0.979487
1833 0.979487
1834 0.979487
1835 0.979487
1836 0.979491
1837 0.979494
1838 0.979497
1839 0.979497
1840 0.979511
1841 0.979515
1842 0.979518
1843 0.979525
1844 0.979529
1845 0.979529
1846 0.979536
1847 0.979536
1848 0.979537
1849 0.979537
1850 0.979537
1851 0.979537
1852 0.979537
1853 0.979537
1854 0.979537
1855 0.979537
1856 0.979537
1857 0.979537
1858 0.979537
1859 0.979537
1860 0.979537
1861 0.97954
1862 0.97954
1863 0.979543
1864 0.979548
1865 0.979548
1866 0.979552
1867 0.979554
1868 0.979556
1869 0.979561
1870 0.979565
1871 0.979579
1872 0.979579
1873 0.979579
1874 0.979587
1875 0.979589
1876 0.979591
1877 0.979591
1878 0.979591
1879 0.979593
1880 0.979593
1881 0.979595
1882 0.979598
1883 0.979611
1884 0.979613
1885 0.979614
1886 0.979614
1887 0.979618
1888 0.97962
1889 0.979628
1890 0.979628
1891 0.97963
1892 0.97963
1893 0.979632
1894 0.979632
1895 0.979639
1896 0.979639
1897 0.979641
1898 0.979641
1899 0.979641
1900 0.979641
1901 0.979645
1902 0.979645
1903 0.979647
1904 0.979647
1905 0.97965
1906 0.97965
1907 0.979653
1908 0.979655
1909 0.979655
1910 0.979655
1911 0.979657
1912 0.979657
1913 0.979664
1914 0.97967
1915 0.97967
1916 0.97968
1917 0.979682
1918 0.979685
1919 0.979685
1920 0.979685
1921 0.979685
1922 0.979689
1923 0.97969
1924 0.979693
1925 0.979693
1926 0.979696
1927 0.979696
1928 0.979696
1929 0.979699
1930 0.979704
1931 0.979704
1932 0.979704
1933 0.979709
1934 0.979711
1935 0.979723
1936 0.979726
1937 0.979726
1938 0.97973
1939 0.979734
1940 0.979735
1941 0.97974
1942 0.979743
1943 0.979745
1944 0.979746
1945 0.979756
1946 0.979756
1947 0.979758
1948 0.97976
1949 0.979763
1950 0.979765
1951 0.979766
1952 0.979773
1953 0.979773
1954 0.979773
1955 0.979773
1956 0.979773
1957 0.979777
1958 0.979783
1959 0.979785
1960 0.979785
1961 0.979788
1962 0.979788
1963 0.97979
1964 0.979792
1965 0.979795
1966 0.979798
1967 0.979798
1968 0.979798
1969 0.9798
1970 0.9798
1971 0.979801
1972 0.979807
1973 0.979807
1974 0.979807
1975 0.979807
1976 0.979807
1977 0.979807
1978 0.979807
1979 0.979809
1980 0.979809
1981 0.979811
1982 0.979815
1983 0.979815
1984 0.979815
1985 0.979815
1986 0.979815
1987 0.979815
1988 0.979819
1989 0.979821
1990 0.979824
1991 0.979826
1992 0.979831
1993 0.979837
1994 0.97984
1995 0.979844
1996 0.979846
1997 0.979846
1998 0.979849
1999 0.979852
2000 0.979853
2001 0.979855
2002 0.979857
2003 0.979858
2004 0.979861
2005 0.979861
2006 0.979861
2007 0.979861
2008 0.979861
2009 0.979864
2010 0.979864
2011 0.979864
2012 0.979868
2013 0.979868
2014 0.979868
2015 0.979875
2016 0.979875
2017 0.979875
2018 0.979881
2019 0.979882
2020 0.979882
2021 0.979882
2022 0.979882
2023 0.979884
2024 0.979888
2025 0.979888
2026 0.97989
2027 0.979895
2028 0.979895
2029 0.979895
2030 0.979898
2031 0.979904
2032 0.979908
2033 0.979908
2034 0.979908
2035 0.979908
2036 0.979912
2037 0.979915
2038 0.979915
2039 0.979916
2040 0.979917
2041 0.979922
2042 0.979924
2043 0.979927
2044 0.97993
2045 0.979936
2046 0.979939
2047 0.979942
2048 0.979945
2049 0.979945
2050 0.979945
2051 0.979945
2052 0.979954
2053 0.979954
2054 0.979954
2055 0.979954
2056 0.979954
2057 0.979954
2058 0.979954
2059 0.979954
2060 0.979954
2061 0.979954
2062 0.979954
2063 0.979956
2064 0.979958
2065 0.979958
2066 0.979958
2067 0.97996
2068 0.979963
2069 0.979963
2070 0.979969
2071 0.979969
2072 0.979971
2073 0.979976
2074 0.979976
2075 0.979983
2076 0.979983
2077 0.979986
2078 0.979989
2079 0.979989
2080 0.979989
2081 0.979995
2082 0.979996
2083 0.980001
2084 0.980009
2085 0.980009
2086 0.980009
2087 0.980009
2088 0.980009
2089 0.980009
2090 0.980014
2091 0.980014
2092 0.980014
2093 0.980019
2094 0.980021
2095 0.980022
2096 0.980022
2097 0.980022
2098 0.980028
2099 0.980028
2100 0.980036
2101 0.980036
2102 0.980043
2103 0.980047
2104 0.980047
2105 0.980047
2106 0.980047
2107 0.980047
2108 0.980047
2109 0.980047
2110 0.980058
2111 0.980069
2112 0.980076
2113 0.980083
2114 0.980094
2115 0.980101
2116 0.980101
2117 0.980104
2118 0.980112
2119 0.980116
2120 0.980125
2121 0.980127
2122 0.980129
2123 0.980136
2124 0.980136
2125 0.980137
2126 0.980137
2127 0.980137
2128 0.980141
2129 0.980142
2130 0.980142
2131 0.980142
2132 0.980142
2133 0.980144
2134 0.980146
2135 0.980146
2136 0.980148
2137 0.980151
2138 0.980151
2139 0.980151
2140 0.980151
2141 0.980154
2142 0.980154
2143 0.980154
2144 0.980154
2145 0.980154
2146 0.980158
2147 0.980161
2148 0.980162
2149 0.980162
2150 0.980162
2151 0.980164
2152 0.980166
2153 0.980166
2154 0.980166
2155 0.980166
2156 0.980168
2157 0.980168
2158 0.980168
2159 0.980168
2160 0.98017
2161 0.98017
2162 0.980172
2163 0.980181
2164 0.980183
2165 0.980183
2166 0.980183
2167 0.980184
2168 0.980189
2169 0.980189
2170 0.980189
2171 0.980189
2172 0.980194
2173 0.980194
2174 0.980198
2175 0.980202
2176 0.980202
2177 0.980206
2178 0.980206
2179 0.980206
2180 0.980206
2181 0.980213
2182 0.980213
2183 0.980214
2184 0.980225
2185 0.980225
2186 0.980225
2187 0.980225
2188 0.980229
2189 0.980232
2190 0.980232
2191 0.980236
2192 0.980236
2193 0.980236
2194 0.980236
2195 0.980241
2196 0.980241
2197 0.980244
2198 0.980244
2199 0.980249
2200 0.980249
2201 0.98025
2202 0.980253
2203 0.980253
2204 0.980253
2205 0.980255
2206 0.980256
2207 0.980259
2208 0.980259
2209 0.980259
2210 0.980259
2211 0.980259
2212 0.980263
2213 0.980263
2214 0.980268
2215 0.980272
2216 0.980272
2217 0.980274
2218 0.980274
2219 0.980279
2220 0.980279
2221 0.980284
2222 0.980284
2223 0.980284
2224 0.980286
2225 0.980286
2226 0.98029
2227 0.980293
2228 0.980293
2229 0.980298
2230 0.980298
2231 0.980298
2232 0.980298
2233 0.980298
2234 0.980298
2235 0.980298
2236 0.980298
2237 0.980301
2238 0.980304
2239 0.980304
2240 0.980308
2241 0.98031
2242 0.980311
2243 0.980311
2244 0.980311
2245 0.980313
2246 0.980314
2247 0.980314
2248 0.980324
2249 0.980328
2250 0.980328
2251 0.980331
2252 0.980331
2253 0.980331
2254 0.980335
2255 0.98034
2256 0.98034
2257 0.98034
2258 0.98034
2259 0.98034
2260 0.98034
2261 0.980346
2262 0.980346
2263 0.980346
2264 0.980346
2265 0.980349
2266 0.980349
2267 0.980353
2268 0.980353
2269 0.980358
2270 0.980358
2271 0.98036
2272 0.98036
2273 0.980363
2274 0.980364
2275 0.980364
2276 0.980364
2277 0.980364
2278 0.980372
2279 0.980376
2280 0.980376
2281 0.980379
2282 0.980385
2283 0.980388
2284 0.980393
2285 0.980397
2286 0.980398
2287 0.980403
2288 0.980405
2289 0.980405
2290 0.980411
2291 0.980411
2292 0.980411
2293 0.980414
2294 0.980414
2295 0.980418
2296 0.980418
2297 0.980418
2298 0.980421
2299 0.980421
2300 0.980421
2301 0.980421
2302 0.980426
2303 0.980432
2304 0.980441
2305 0.980441
2306 0.980444
2307 0.980444
2308 0.980445
2309 0.980454
2310 0.980458
2311 0.980458
2312 0.980458
2313 0.980458
2314 0.980463
2315 0.980463
2316 0.980464
2317 0.980466
2318 0.980473
2319 0.980474
2320 0.980474
2321 0.980479
2322 0.98048
2323 0.980484
2324 0.980484
2325 0.980488
2326 0.980492
2327 0.980492
2328 0.980493
2329 0.980494
2330 0.980494
2331 0.980496
2332 0.980501
2333 0.980505
2334 0.980509
2335 0.980509
2336 0.980509
2337 0.980509
2338 0.980509
2339 0.980509
2340 0.980509
2341 0.98051
2342 0.980513
2343 0.980526
2344 0.980534
2345 0.980534
2346 0.980538
2347 0.980538
2348 0.980538
2349 0.980542
2350 0.980545
2351 0.980549
2352 0.980552
2353 0.980552
2354 0.980552
2355 0.980552
2356 0.980552
2357 0.980556
2358 0.980561
2359 0.980563
2360 0.980565
2361 0.980565
2362 0.980565
2363 0.980565
2364 0.980565
2365 0.980568
2366 0.980568
2367 0.980568
2368 0.980568
2369 0.980568
2370 0.980568
2371 0.980568
2372 0.980568
2373 0.980571
2374 0.980571
2375 0.980571
2376 0.980571
2377 0.980571
2378 0.980571
2379 0.980571
2380 0.980571
2381 0.980571
2382 0.980571
2383 0.980574
2384 0.980574
2385 0.980574
2386 0.980574
2387 0.980574
2388 0.980574
2389 0.980574
2390 0.980576
2391 0.980576
2392 0.980576
2393 0.980579
2394 0.980579
2395 0.980579
2396 0.980579
2397 0.980586
2398 0.980586
2399 0.980588
2400 0.980588
2401 0.980588
2402 0.980592
2403 0.980592
2404 0.980596
2405 0.980601
2406 0.980601
2407 0.980601
2408 0.980601
2409 0.980602
2410 0.980602
2411 0.980602
2412 0.980602
2413 0.980602
2414 0.980602
2415 0.980605
2416 0.980606
2417 0.980608
2418 0.980611
2419 0.980614
2420 0.980614
2421 0.980615
2422 0.980615
2423 0.980615
2424 0.980615
2425 0.980615
2426 0.980617
2427 0.980618
2428 0.980622
2429 0.980624
2430 0.980624
2431 0.980628
2432 0.980631
2433 0.980631
2434 0.980635
2435 0.980636
2436 0.980636
2437 0.980636
2438 0.980636
2439 0.980636
2440 0.980636
2441 0.980638
2442 0.980638
2443 0.980638
2444 0.980638
2445 0.980638
2446 0.980638
2447 0.980638
2448 0.980638
2449 0.980638
2450 0.98065
2451 0.98065
2452 0.980655
2453 0.980657
2454 0.98066
2455 0.98066
2456 0.98066
2457 0.980661
2458 0.980661
2459 0.980661
2460 0.980661
2461 0.980666
2462 0.980667
2463 0.980667
2464 0.980667
2465 0.980667
2466 0.980669
2467 0.980669
2468 0.980671
2469 0.980671
2470 0.980676
2471 0.980676
2472 0.980676
2473 0.980676
2474 0.980676
2475 0.980676
2476 0.980677
2477 0.980677
2478 0.980677
2479 0.980677
2480 0.980681
2481 0.980683
2482 0.980683
2483 0.980683
2484 0.980683
2485 0.980683
2486 0.980685
2487 0.980689
2488 0.980689
2489 0.980689
2490 0.980689
2491 0.980689
2492 0.980689
2493 0.980692
2494 0.980692
2495 0.980692
2496 0.980692
2497 0.980694
2498 0.980694
2499 0.980699
2500 0.980699
2501 0.980703
2502 0.980703
2503 0.980703
2504 0.980703
2505 0.980703
2506 0.980703
2507 0.980703
2508 0.980709
2509 0.980709
2510 0.980709
2511 0.980709
2512 0.980712
2513 0.980712
2514 0.980717
2515 0.98072
2516 0.980724
2517 0.980728
2518 0.980729
2519 0.980729
2520 0.980733
2521 0.980733
2522 0.980739
2523 0.98074
2524 0.980743
2525 0.980743
2526 0.980747
2527 0.980747
2528 0.980747
2529 0.980748
2530 0.980749
2531 0.980749
2532 0.980751
2533 0.980751
2534 0.980754
2535 0.980754
2536 0.980754
2537 0.980762
2538 0.980762
2539 0.980763
2540 0.980769
2541 0.980769
2542 0.980771
2543 0.980774
2544 0.980774
2545 0.980774
2546 0.980778
2547 0.980781
2548 0.980781
2549 0.980783
2550 0.980792
2551 0.980797
2552 0.980797
2553 0.980799
2554 0.980799
2555 0.980799
2556 0.980802
2557 0.980802
2558 0.980802
2559 0.980802
2560 0.980802
2561 0.980805
2562 0.980805
2563 0.980805
2564 0.980805
2565 0.980808
2566 0.980808
2567 0.980808
2568 0.980808
2569 0.980808
2570 0.98081
2571 0.98081
2572 0.98081
2573 0.98081
2574 0.98081
2575 0.980812
2576 0.980813
2577 0.980818
2578 0.980818
2579 0.980818
2580 0.980821
2581 0.980824
2582 0.980824
2583 0.980826
2584 0.980828
2585 0.980829
2586 0.980829
2587 0.980829
2588 0.980832
2589 0.980832
2590 0.980835
2591 0.980835
2592 0.980835
2593 0.980842
2594 0.980842
2595 0.980843
2596 0.980843
2597 0.980843
2598 0.980846
2599 0.980846
2600 0.980847
2601 0.980847
2602 0.98085
2603 0.980857
2604 0.980857
2605 0.980857
2606 0.980858
2607 0.980858
2608 0.980858
2609 0.98086
2610 0.980861
2611 0.980861
2612 0.980865
2613 0.980865
2614 0.980865
2615 0.980865
2616 0.980868
2617 0.980869
2618 0.980873
2619 0.980878
2620 0.980878
2621 0.980881
2622 0.980881
2623 0.980881
2624 0.980881
2625 0.980882
2626 0.980882
2627 0.980887
2628 0.980887
2629 0.980889
2630 0.980889
2631 0.980889
2632 0.980889
2633 0.980889
2634 0.980891
2635 0.980891
2636 0.980891
2637 0.980893
2638 0.980894
2639 0.980894
2640 0.980897
2641 0.9809
2642 0.980903
2643 0.980907
2644 0.980907
2645 0.980908
2646 0.980911
2647 0.980911
2648 0.980911
2649 0.980911
2650 0.980914
2651 0.980914
2652 0.980914
2653 0.980914
2654 0.980919
2655 0.980921
2656 0.980923
2657 0.980925
2658 0.980925
2659 0.980925
2660 0.980925
2661 0.980925
2662 0.980925
2663 0.980925
2664 0.980928
2665 0.980928
2666 0.980928
2667 0.980931
2668 0.980936
2669 0.980936
2670 0.980936
2671 0.980936
2672 0.980936
2673 0.980936
2674 0.980936
2675 0.980936
2676 0.980937
2677 0.980937
2678 0.980939
2679 0.980939
2680 0.980939
2681 0.980943
2682 0.980948
2683 0.980949
2684 0.980957
2685 0.980957
2686 0.980957
2687 0.980957
2688 0.980961
2689 0.980963
2690 0.980963
2691 0.980963
2692 0.980963
2693 0.980963
2694 0.980963
2695 0.980963
2696 0.980963
2697 0.980968
2698 0.980972
2699 0.980972
2700 0.980972
2701 0.980972
2702 0.980972
2703 0.980972
2704 0.980972
2705 0.980972
2706 0.980981
2707 0.980981
2708 0.980983
2709 0.980983
2710 0.980983
2711 0.980983
2712 0.980985
2713 0.980985
2714 0.980985
2715 0.980987
2716 0.980987
2717 0.980987
2718 0.980988
2719 0.980988
2720 0.980989
2721 0.980989
2722 0.98099
2723 0.98099
2724 0.980991
2725 0.980991
2726 0.980991
2727 0.980991
2728 0.980993
2729 0.980998
2730 0.980998
2731 0.981007
2732 0.981007
2733 0.981007
2734 0.981012
2735 0.981016
2736 0.981017
2737 0.98102
2738 0.98102
2739 0.981024
2740 0.981024
2741 0.981024
2742 0.981025
2743 0.981025
2744 0.98103
2745 0.98103
2746 0.981032
2747 0.981035
2748 0.981037
2749 0.981037
2750 0.981038
2751 0.981041
2752 0.981045
2753 0.981046
2754 0.981046
2755 0.981049
2756 0.981049
2757 0.981049
2758 0.981049
2759 0.981052
2760 0.981052
2761 0.981052
2762 0.981056
2763 0.981056
2764 0.98106
2765 0.98106
2766 0.98106
2767 0.98106
2768 0.98106
2769 0.98106
2770 0.98106
2771 0.98106
2772 0.981062
2773 0.981063
2774 0.981063
2775 0.981065
2776 0.981065
2777 0.981067
2778 0.981067
2779 0.981067
2780 0.981068
2781 0.98107
2782 0.981077
2783 0.981077
2784 0.981077
2785 0.98108
2786 0.981088
2787 0.981088
2788 0.981088
2789 0.98109
2790 0.981093
2791 0.981094
2792 0.981094
2793 0.981098
2794 0.981103
2795 0.981104
2796 0.981104
2797 0.981104
2798 0.981104
2799 0.981104
2800 0.981106
2801 0.981108
2802 0.981109
2803 0.981111
2804 0.981111
2805 0.981111
2806 0.981111
2807 0.981115
2808 0.981115
2809 0.981115
2810 0.981115
2811 0.981115
2812 0.981118
2813 0.981118
2814 0.981121
2815 0.981123
2816 0.981129
2817 0.981131
2818 0.981131
2819 0.981133
2820 0.981133
2821 0.981138
2822 0.981138
2823 0.981141
2824 0.981141
2825 0.981141
2826 0.981141
2827 0.981141
2828 0.981141
2829 0.981141
2830 0.981144
2831 0.981144
2832 0.981144
2833 0.981144
2834 0.981144
2835 0.981146
2836 0.981146
2837 0.981146
2838 0.981146
2839 0.981146
2840 0.981146
2841 0.98115
2842 0.98115
2843 0.981152
2844 0.981152
2845 0.981152
2846 0.981152
2847 0.981152
2848 0.981155
2849 0.981155
2850 0.981155
2851 0.981155
2852 0.981155
2853 0.981157
2854 0.981158
2855 0.98116
2856 0.98116
2857 0.98116
2858 0.98116
2859 0.981164
2860 0.981164
2861 0.981165
2862 0.981165
2863 0.981167
2864 0.981167
2865 0.981171
2866 0.981171
2867 0.981173
2868 0.981173
2869 0.981173
2870 0.981173
2871 0.981173
2872 0.981173
2873 0.981173
2874 0.981177
2875 0.981179
2876 0.981184
2877 0.981184
2878 0.981184
2879 0.981184
2880 0.981187
2881 0.981187
2882 0.981188
2883 0.981188
2884 0.981188
2885 0.981188
2886 0.981188
2887 0.981188
2888 0.981188
2889 0.981188
2890 0.981188
2891 0.98119
2892 0.981195
2893 0.981195
2894 0.981196
2895 0.981196
2896 0.981196
2897 0.981196
2898 0.981198
2899 0.981198
2900 0.981201
2901 0.981201
2902 0.981202
2903 0.981202
2904 0.981205
2905 0.981205
2906 0.981205
2907 0.981207
2908 0.981211
2909 0.981211
2910 0.981213
2911 0.981216
2912 0.981216
2913 0.981219
2914 0.981219
2915 0.981224
2916 0.981224
2917 0.981224
2918 0.981224
2919 0.981224
2920 0.981226
2921 0.981227
2922 0.98123
2923 0.981232
2924 0.981232
2925 0.981236
2926 0.981236
2927 0.981236
2928 0.981236
2929 0.981239
2930 0.981239
2931 0.981239
2932 0.981239
2933 0.981243
2934 0.981243
2935 0.981243
2936 0.981246
2937 0.981246
2938 0.981246
2939 0.981246
2940 0.981247
2941 0.981247
2942 0.981247
2943 0.981247
2944 0.981247
2945 0.981247
2946 0.98125
2947 0.981255
2948 0.981257
2949 0.981257
2950 0.981257
2951 0.981257
2952 0.981259
2953 0.981259
2954 0.981259
2955 0.981259
2956 0.981259
2957 0.981259
2958 0.981259
2959 0.981259
2960 0.98126
2961 0.98126
2962 0.98126
2963 0.981263
2964 0.981263
2965 0.981265
2966 0.981265
2967 0.981266
2968 0.981266
2969 0.981266
2970 0.981266
2971 0.981266
2972 0.981266
2973 0.981266
2974 0.981266
2975 0.981266
2976 0.981266
2977 0.981266
2978 0.981266
2979 0.981266
2980 0.981266
2981 0.981269
2982 0.981271
2983 0.981271
2984 0.981271
2985 0.981271
2986 0.981271
2987 0.981273
2988 0.981276
2989 0.981276
2990 0.98128
2991 0.98128
2992 0.98128
2993 0.98128
2994 0.98128
2995 0.981283
2996 0.981283
2997 0.981283
2998 0.981283
2999 0.981283
3000 0.981283
3001 0.981283
3002 0.981283
3003 0.981283
3004 0.981283
3005 0.981285
3006 0.981285
3007 0.981285
3008 0.981285
3009 0.981285
3010 0.981285
3011 0.981288
3012 0.981289
3013 0.981289
3014 0.981293
3015 0.981297
3016 0.981297
3017 0.9813
3018 0.981302
3019 0.981304
3020 0.98131
3021 0.98131
3022 0.98131
3023 0.98131
3024 0.981311
3025 0.981323
3026 0.981325
3027 0.981325
3028 0.981325
3029 0.981325
3030 0.981325
3031 0.981325
3032 0.981327
3033 0.981327
3034 0.981335
3035 0.981343
3036 0.981349
3037 0.981349
3038 0.981349
3039 0.981356
3040 0.981359
3041 0.981361
3042 0.981361
3043 0.981369
3044 0.981373
3045 0.981373
3046 0.981373
3047 0.981373
3048 0.981378
3049 0.981379
3050 0.981379
3051 0.981379
3052 0.981379
3053 0.981379
3054 0.981385
3055 0.981385
3056 0.981385
3057 0.981385
3058 0.981385
3059 0.981385
3060 0.981385
3061 0.981385
3062 0.981385
3063 0.98139
3064 0.981392
3065 0.981398
3066 0.981401
3067 0.981401
3068 0.981401
3069 0.981404
3070 0.981404
3071 0.981405
3072 0.981405
3073 0.981405
3074 0.981405
3075 0.981405
3076 0.981408
3077 0.981408
3078 0.981413
3079 0.981413
3080 0.981415
3081 0.981419
3082 0.981419
3083 0.981419
3084 0.98142
3085 0.981422
3086 0.981426
3087 0.981426
3088 0.981426
3089 0.981429
3090 0.981429
3091 0.981433
3092 0.981433
3093 0.981436
3094 0.981436
3095 0.981436
3096 0.981439
3097 0.981439
3098 0.98144
3099 0.981447
3100 0.981447
3101 0.98145
3102 0.981452
3103 0.981452
3104 0.981452
3105 0.981452
3106 0.981454
3107 0.981458
3108 0.981458
3109 0.981461
3110 0.981461
3111 0.981463
3112 0.981466
3113 0.981466
3114 0.981468
3115 0.981469
3116 0.981471
3117 0.981475
3118 0.981479
3119 0.981481
3120 0.981481
3121 0.981484
3122 0.981484
3123 0.981484
3124 0.981486
3125 0.981486
3126 0.981486
3127 0.981486
3128 0.981486
3129 0.981486
3130 0.981486
3131 0.981486
3132 0.981486
3133 0.98149
3134 0.981492
3135 0.981496
3136 0.981499
3137 0.981499
3138 0.981499
3139 0.981499
3140 0.981499
3141 0.981504
3142 0.981504
3143 0.981508
3144 0.981508
3145 0.981508
3146 0.981512
3147 0.981516
3148 0.981516
3149 0.981516
3150 0.981516
3151 0.981516
3152 0.981519
3153 0.981519
3154 0.981519
3155 0.981521
3156 0.981522
3157 0.981524
3158 0.981524
3159 0.981524
3160 0.981524
3161 0.981524
3162 0.981524
3163 0.981524
3164 0.981524
3165 0.981524
3166 0.981527
3167 0.981527
3168 0.981527
3169 0.981527
3170 0.981527
3171 0.981527
3172 0.981527
3173 0.981527
3174 0.981527
3175 0.981527
3176 0.981527
3177 0.981532
3178 0.981535
3179 0.981535
3180 0.98154
3181 0.98154
3182 0.98154
3183 0.98154
3184 0.981542
3185 0.981542
3186 0.981544
3187 0.981544
3188 0.981544
3189 0.981546
3190 0.981549
3191 0.981551
3192 0.981555
3193 0.981555
3194 0.981555
3195 0.981559
3196 0.981564
3197 0.981564
3198 0.981564
3199 0.981564
3200 0.981564
3201 0.981564
3202 0.981564
3203 0.981564
3204 0.981572
3205 0.981574
3206 0.981574
3207 0.981574
3208 0.98158
3209 0.981586
3210 0.981588
3211 0.98159
3212 0.981595
3213 0.981599
3214 0.981602
3215 0.981602
3216 0.981602
3217 0.981602
3218 0.981602
3219 0.981602
3220 0.981602
3221 0.981602
3222 0.981604
3223 0.981604
3224 0.981609
3225 0.981612
3226 0.981613
3227 0.981615
3228 0.981615
3229 0.981615
3230 0.981615
3231 0.981621
3232 0.981621
3233 0.981622
3234 0.981627
3235 0.981627
3236 0.981632
3237 0.981632
3238 0.981635
3239 0.981638
3240 0.981638
3241 0.981646
3242 0.981646
3243 0.981646
3244 0.981649
3245 0.981651
3246 0.981656
3247 0.981656
3248 0.981656
3249 0.981659
3250 0.981661
3251 0.981663
3252 0.981663
3253 0.981663
3254 0.981663
3255 0.981663
3256 0.981663
3257 0.981663
3258 0.981663
3259 0.981663
3260 0.981663
3261 0.981663
3262 0.981663
3263 0.981663
3264 0.981663
3265 0.981669
3266 0.981669
3267 0.981676
3268 0.981676
3269 0.981676
3270 0.981676
3271 0.981676
3272 0.981676
3273 0.981678
3274 0.981678
3275 0.981681
3276 0.981681
3277 0.981681
3278 0.981682
3279 0.981684
3280 0.981684
3281 0.981684
3282 0.98169
3283 0.981693
3284 0.981699
3285 0.981699
3286 0.981699
3287 0.981702
3288 0.981705
3289 0.98171
3290 0.98171
3291 0.98171
3292 0.98171
3293 0.98171
3294 0.981712
3295 0.981712
3296 0.981714
3297 0.981714
3298 0.981715
3299 0.981717
3300 0.981717
3301 0.981717
3302 0.981717
3303 0.981717
3304 0.981717
3305 0.981717
3306 0.981717
3307 0.981717
3308 0.981721
3309 0.981721
3310 0.981721
3311 0.981721
3312 0.981721
3313 0.981721
3314 0.981723
3315 0.981723
3316 0.981723
3317 0.981725
3318 0.981725
3319 0.981728
3320 0.981732
3321 0.981734
3322 0.981734
3323 0.981734
3324 0.98174
3325 0.98174
3326 0.981741
3327 0.981751
3328 0.981753
3329 0.981753
3330 0.981753
3331 0.981757
3332 0.981757
3333 0.981757
3334 0.981757
3335 0.98176
3336 0.981764
3337 0.981764
3338 0.981764
3339 0.981765
3340 0.981765
3341 0.981769
3342 0.981773
3343 0.981773
3344 0.981774
3345 0.981776
3346 0.981776
3347 0.981776
3348 0.981776
3349 0.981776
3350 0.981776
3351 0.981776
3352 0.981776
3353 0.981779
3354 0.981779
3355 0.981782
3356 0.981786
3357 0.981786
3358 0.981788
3359 0.981791
3360 0.981791
3361 0.981791
3362 0.981791
3363 0.981791
3364 0.981791
3365 0.981791
3366 0.981794
3367 0.981797
3368 0.981799
3369 0.981799
3370 0.981801
3371 0.981806
3372 0.981806
3373 0.981813
3374 0.981813
3375 0.981813
3376 0.981813
3377 0.981818
3378 0.981818
3379 0.981818
3380 0.981818
3381 0.981819
3382 0.981819
3383 0.981824
3384 0.981824
3385 0.981824
3386 0.981824
3387 0.981824
3388 0.981827
3389 0.981827
3390 0.98183
3391 0.981832
3392 0.981832
3393 0.981832
3394 0.981838
3395 0.98184
3396 0.981847
3397 0.981847
3398 0.981847
3399 0.981847
3400 0.981847
3401 0.98185
3402 0.98185
3403 0.98185
3404 0.981853
3405 0.981853
3406 0.981853
3407 0.981855
3408 0.981855
3409 0.981855
3410 0.981855
3411 0.981855
3412 0.98186
3413 0.981864
3414 0.981866
3415 0.981866
3416 0.981866
3417 0.981866
3418 0.981866
3419 0.981866
3420 0.981866
3421 0.981866
3422 0.981866
3423 0.981869
3424 0.981869
3425 0.981873
3426 0.981876
3427 0.981876
3428 0.981878
3429 0.981884
3430 0.981886
3431 0.981886
3432 0.981886
3433 0.981886
3434 0.98189
3435 0.98189
3436 0.98189
3437 0.981893
3438 0.981893
3439 0.981893
3440 0.981893
3441 0.981893
3442 0.981893
3443 0.981893
3444 0.981895
3445 0.981898
3446 0.981898
3447 0.9819
3448 0.981905
3449 0.981905
3450 0.981905
3451 0.981905
3452 0.981912
3453 0.981912
3454 0.981912
3455 0.981912
3456 0.981912
3457 0.981912
3458 0.981912
3459 0.981912
3460 0.981913
3461 0.981913
3462 0.981915
3463 0.981917
3464 0.981921
3465 0.981921
3466 0.981924
3467 0.981924
3468 0.981924
3469 0.981929
3470 0.981931
3471 0.981931
3472 0.981935
3473 0.981938
3474 0.981941
3475 0.981941
3476 0.981943
3477 0.981943
3478 0.981943
3479 0.981946
3480 0.981946
3481 0.981946
3482 0.981948
3483 0.981948
3484 0.981948
3485 0.981948
3486 0.98195
3487 0.981953
3488 0.981953
3489 0.981957
3490 0.981957
3491 0.981957
3492 0.981957
3493 0.981957
3494 0.981957
3495 0.981959
3496 0.981959
3497 0.981962
3498 0.981962
3499 0.981962
3500 0.981962
3501 0.981962
3502 0.981962
3503 0.981962
3504 0.981966
3505 0.981966
3506 0.981969
3507 0.981971
3508 0.981973
3509 0.981977
3510 0.981977
3511 0.981977
3512 0.981977
3513 0.981977
3514 0.981978
3515 0.981978
3516 0.981978
3517 0.981978
3518 0.981978
3519 0.981978
3520 0.981978
3521 0.981981
3522 0.981984
3523 0.981987
3524 0.981987
3525 0.981989
3526 0.981992
3527 0.981992
3528 0.981992
3529 0.981992
3530 0.981992
3531 0.981992
3532 0.981992
3533 0.981992
3534 0.982001
3535 0.982001
3536 0.982001
3537 0.982001
3538 0.982001
3539 0.982001
3540 0.982001
3541 0.982001
3542 0.982004
3543 0.982004
3544 0.982004
3545 0.982006
3546 0.982009
3547 0.982009
3548 0.982009
3549 0.982012
3550 0.982014
3551 0.982018
3552 0.982018
3553 0.982018
3554 0.982018
3555 0.982018
3556 0.982018
3557 0.982018
3558 0.982022
3559 0.982026
3560 0.982026
3561 0.982026
3562 0.982026
3563 0.982026
3564 0.982031
3565 0.982031
3566 0.982031
3567 0.982031
3568 0.982031
3569 0.982031
3570 0.982031
3571 0.982031
3572 0.982031
3573 0.982031
3574 0.982031
3575 0.982035
3576 0.982043
3577 0.982043
3578 0.982043
3579 0.982043
3580 0.982043
3581 0.982043
3582 0.982045
3583 0.982045
3584 0.982048
3585 0.982048
3586 0.98205
3587 0.98205
3588 0.982052
3589 0.982052
3590 0.982055
3591 0.982055
3592 0.982055
3593 0.982055
3594 0.982055
3595 0.982057
3596 0.982059
3597 0.982061
3598 0.982066
3599 0.982066


==> plots/data/dataOriginalRCPSP-MDDNO.dat <==
0 0.333571
1 0.561334
2 0.613581
3 0.648791
4 0.669035
5 0.684673
6 0.694044
7 0.702084
8 0.707957
9 0.713608
10 0.718824
11 0.722907
12 0.726674
13 0.730131
14 0.732591
15 0.735225
16 0.737279
17 0.739107
18 0.741438
19 0.743798
20 0.745653
21 0.747282
22 0.749108
23 0.750919
24 0.752948
25 0.754485
26 0.755962
27 0.757301
28 0.758507
29 0.760071
30 0.761568
31 0.762928
32 0.764055
33 0.765416
34 0.76661
35 0.767415
36 0.768166
37 0.769401
38 0.770316
39 0.77124
40 0.772031
41 0.77275
42 0.773741
43 0.774767
44 0.775614
45 0.776573
46 0.777363
47 0.778193
48 0.778981
49 0.779618
50 0.780364
51 0.780976
52 0.781755
53 0.782396
54 0.783112
55 0.783759
56 0.784467
57 0.785209
58 0.785883
59 0.786554
60 0.787203
61 0.787974
62 0.788633
63 0.789412
64 0.790142
65 0.790711
66 0.791269
67 0.791918
68 0.792591
69 0.793167
70 0.793759
71 0.794375
72 0.794933
73 0.795488
74 0.796102
75 0.796883
76 0.797598
77 0.798203
78 0.798911
79 0.799461
80 0.800095
81 0.800784
82 0.801452
83 0.802061
84 0.802608
85 0.803163
86 0.803814
87 0.804358
88 0.804881
89 0.805375
90 0.805939
91 0.806458
92 0.806949
93 0.807432
94 0.80793
95 0.80849
96 0.808913
97 0.809385
98 0.809807
99 0.810257
100 0.810682
101 0.811183
102 0.811719
103 0.812167
104 0.812657
105 0.813122
106 0.813555
107 0.814032
108 0.814465
109 0.814848
110 0.815295
111 0.81579
112 0.816278
113 0.81667
114 0.817112
115 0.81748
116 0.817851
117 0.81826
118 0.818673
119 0.819064
120 0.819485
121 0.819832
122 0.820228
123 0.820605
124 0.820934
125 0.821389
126 0.821746
127 0.822067
128 0.822464
129 0.822815
130 0.823156
131 0.823456
132 0.823816
133 0.824251
134 0.824595
135 0.824935
136 0.825284
137 0.825654
138 0.826079
139 0.826482
140 0.826852
141 0.827277
142 0.827632
143 0.827992
144 0.828351
145 0.828745
146 0.829165
147 0.829506
148 0.82991
149 0.830284
150 0.830657
151 0.830984
152 0.831364
153 0.831767
154 0.832154
155 0.832522
156 0.832895
157 0.83322
158 0.833565
159 0.833904
160 0.834279
161 0.834624
162 0.83496
163 0.835305
164 0.835657
165 0.836004
166 0.836358
167 0.836741
168 0.837088
169 0.837478
170 0.837816
171 0.838151
172 0.838471
173 0.838788
174 0.839152
175 0.839588
176 0.839916
177 0.840248
178 0.840576
179 0.840901
180 0.841291
181 0.841629
182 0.842
183 0.842333
184 0.842659
185 0.84295
186 0.843297
187 0.843617
188 0.843927
189 0.844284
190 0.844646
191 0.844981
192 0.845289
193 0.845627
194 0.845977
195 0.846271
196 0.846593
197 0.846936
198 0.847269
199 0.847579
200 0.847922
201 0.848256
202 0.848599
203 0.848897
204 0.849188
205 0.849482
206 0.849808
207 0.850112
208 0.850397
209 0.850666
210 0.850961
211 0.851231
212 0.851496
213 0.851745
214 0.851976
215 0.85229
216 0.852556
217 0.852849
218 0.853134
219 0.85341
220 0.853707
221 0.854018
222 0.85446
223 0.854756
224 0.855017
225 0.855264
226 0.855516
227 0.855768
228 0.856036
229 0.856313
230 0.856542
231 0.856791
232 0.857069
233 0.857309
234 0.857569
235 0.857804
236 0.858079
237 0.858321
238 0.858547
239 0.858796
240 0.85906
241 0.859382
242 0.859626
243 0.859878
244 0.860191
245 0.860459
246 0.860729
247 0.860985
248 0.861207
249 0.861462
250 0.861733
251 0.862019
252 0.862298
253 0.86254
254 0.862761
255 0.862998
256 0.863259
257 0.863492
258 0.863759
259 0.864037
260 0.864282
261 0.864534
262 0.864796
263 0.865048
264 0.865266
265 0.86552
266 0.865774
267 0.866035
268 0.866316
269 0.866589
270 0.866781
271 0.867038
272 0.867269
273 0.867516
274 0.867731
275 0.867988
276 0.868224
277 0.868477
278 0.868689
279 0.868925
280 0.869153
281 0.869375
282 0.869595
283 0.86988
284 0.870137
285 0.870377
286 0.870632
287 0.870875
288 0.871095
289 0.871335
290 0.871559
291 0.871819
292 0.872066
293 0.87227
294 0.872473
295 0.872692
296 0.87287
297 0.873127
298 0.873365
299 0.873549
300 0.873755
301 0.873974
302 0.874253
303 0.874482
304 0.874708
305 0.874968
306 0.875188
307 0.875405
308 0.87559
309 0.875818
310 0.876017
311 0.876255
312 0.87647
313 0.876748
314 0.876985
315 0.877203
316 0.877446
317 0.877668
318 0.877852
319 0.878067
320 0.878332
321 0.878524
322 0.878709
323 0.878932
324 0.879116
325 0.879303
326 0.879478
327 0.879657
328 0.879825
329 0.88001
330 0.880207
331 0.880386
332 0.880562
333 0.880747
334 0.88094
335 0.881133
336 0.881294
337 0.881478
338 0.881681
339 0.881865
340 0.88203
341 0.882219
342 0.88237
343 0.882538
344 0.882725
345 0.882877
346 0.883085
347 0.883249
348 0.883434
349 0.883606
350 0.883778
351 0.88395
352 0.884093
353 0.884265
354 0.884422
355 0.884597
356 0.884738
357 0.884933
358 0.885086
359 0.88526
360 0.885416
361 0.885602
362 0.88578
363 0.885964
364 0.886131
365 0.886305
366 0.886486
367 0.886622
368 0.886822
369 0.886989
370 0.887139
371 0.887305
372 0.887465
373 0.887667
374 0.887854
375 0.888005
376 0.888151
377 0.888311
378 0.888475
379 0.888648
380 0.888777
381 0.888919
382 0.889101
383 0.889241
384 0.889394
385 0.889551
386 0.889721
387 0.889873
388 0.890021
389 0.89016
390 0.890323
391 0.890463
392 0.890578
393 0.890745
394 0.890907
395 0.891042
396 0.891171
397 0.891305
398 0.891471
399 0.891635
400 0.891803
401 0.89195
402 0.892093
403 0.892242
404 0.892404
405 0.89253
406 0.892688
407 0.892817
408 0.892945
409 0.893082
410 0.89321
411 0.893374
412 0.893516
413 0.893657
414 0.893792
415 0.893933
416 0.894059
417 0.894198
418 0.894351
419 0.89448
420 0.894633
421 0.894771
422 0.89489
423 0.89501
424 0.895168
425 0.895305
426 0.895463
427 0.895601
428 0.89575
429 0.895921
430 0.896066
431 0.896167
432 0.896342
433 0.896473
434 0.896613
435 0.896734
436 0.896893
437 0.897018
438 0.897113
439 0.897229
440 0.897352
441 0.897471
442 0.897582
443 0.897721
444 0.897847
445 0.897971
446 0.898146
447 0.898236
448 0.898354
449 0.898483
450 0.898613
451 0.898711
452 0.898829
453 0.898964
454 0.899124
455 0.899216
456 0.899339
457 0.899459
458 0.899563
459 0.899664
460 0.899801
461 0.89992
462 0.900097
463 0.900189
464 0.9003
465 0.900438
466 0.90059
467 0.900703
468 0.900846
469 0.900943
470 0.901103
471 0.901213
472 0.901317
473 0.901475
474 0.901613
475 0.901731
476 0.901857
477 0.901943
478 0.902104
479 0.902239
480 0.90236
481 0.902438
482 0.902552
483 0.902692
484 0.902788
485 0.902932
486 0.903035
487 0.903167
488 0.903257
489 0.903358
490 0.903484
491 0.903588
492 0.903704
493 0.903812
494 0.903892
495 0.904013
496 0.904144
497 0.904251
498 0.90435
499 0.904453
500 0.904567
501 0.904707
502 0.904799
503 0.904901
504 0.90499
505 0.905101
506 0.905181
507 0.905404
508 0.905507
509 0.905644
510 0.905757
511 0.905854
512 0.905967
513 0.90607
514 0.906157
515 0.906259
516 0.906348
517 0.906445
518 0.906575
519 0.906678
520 0.906758
521 0.906874
522 0.906995
523 0.907157
524 0.907253
525 0.907357
526 0.907437
527 0.907542
528 0.907693
529 0.907802
530 0.907881
531 0.907988
532 0.908117
533 0.908222
534 0.908324
535 0.90844
536 0.908555
537 0.908643
538 0.908743
539 0.908884
540 0.908975
541 0.909077
542 0.909174
543 0.909274
544 0.909367
545 0.909458
546 0.909579
547 0.909659
548 0.909826
549 0.909914
550 0.910025
551 0.91013
552 0.910214
553 0.91033
554 0.910435
555 0.910553
556 0.910702
557 0.910794
558 0.910885
559 0.910966
560 0.911084
561 0.911193
562 0.911298
563 0.911421
564 0.911518
565 0.911641
566 0.911724
567 0.91182
568 0.911929
569 0.91203
570 0.912106
571 0.912217
572 0.912302
573 0.912394
574 0.912492
575 0.91259
576 0.912697
577 0.912786
578 0.912898
579 0.912988
580 0.913077
581 0.913177
582 0.913259
583 0.91335
584 0.91343
585 0.913508
586 0.913628
587 0.913746
588 0.913824
589 0.913912
590 0.914
591 0.914066
592 0.91415
593 0.914216
594 0.914376
595 0.914434
596 0.914512
597 0.914608
598 0.914686
599 0.914778
600 0.914842
601 0.914928
602 0.915031
603 0.915135
604 0.915198
605 0.915312
606 0.915422
607 0.915508
608 0.915595
609 0.915677
610 0.915753
611 0.915796
612 0.915886
613 0.915949
614 0.916033
615 0.916105
616 0.916203
617 0.916278
618 0.91635
619 0.916462
620 0.916535
621 0.916598
622 0.916679
623 0.916752
624 0.916839
625 0.91692
626 0.916994
627 0.917077
628 0.91716
629 0.917237
630 0.917318
631 0.917392
632 0.917448
633 0.917575
634 0.917677
635 0.917745
636 0.917851
637 0.917938
638 0.918021
639 0.918095
640 0.91817
641 0.918228
642 0.918324
643 0.9184
644 0.918473
645 0.918567
646 0.918627
647 0.918704
648 0.918768
649 0.918849
650 0.918943
651 0.919017
652 0.91911
653 0.919175
654 0.919244
655 0.91932
656 0.9194
657 0.91946
658 0.919527
659 0.919593
660 0.919688
661 0.919786
662 0.919855
663 0.91991
664 0.919989
665 0.920085
666 0.920169
667 0.920261
668 0.920346
669 0.920411
670 0.920492
671 0.920584
672 0.920644
673 0.920723
674 0.920803
675 0.920878
676 0.92094
677 0.921026
678 0.921088
679 0.921165
680 0.921224
681 0.921307
682 0.92138
683 0.921458
684 0.921524
685 0.921575
686 0.92166
687 0.921745
688 0.921813
689 0.921866
690 0.921943
691 0.922031
692 0.922086
693 0.92216
694 0.922237
695 0.922309
696 0.922384
697 0.922451
698 0.922505
699 0.922558
700 0.922637
701 0.922722
702 0.922783
703 0.922841
704 0.922928
705 0.923006
706 0.923042
707 0.923136
708 0.923183
709 0.923268
710 0.923341
711 0.923407
712 0.923481
713 0.923559
714 0.923617
715 0.923693
716 0.923765
717 0.923858
718 0.923916
719 0.923981
720 0.924037
721 0.924074
722 0.924131
723 0.924195
724 0.924287
725 0.924331
726 0.924403
727 0.924478
728 0.924531
729 0.924594
730 0.92466
731 0.924752
732 0.924794
733 0.924853
734 0.924909
735 0.92502
736 0.925077
737 0.925161
738 0.925219
739 0.925285
740 0.925327
741 0.925386
742 0.925448
743 0.925534
744 0.925602
745 0.925644
746 0.925722
747 0.92578
748 0.925835
749 0.925922
750 0.925972
751 0.926015
752 0.926088
753 0.926162
754 0.926225
755 0.92627
756 0.926332
757 0.926399
758 0.926468
759 0.926533
760 0.926597
761 0.926671
762 0.926743
763 0.926796
764 0.926869
765 0.926927
766 0.92699
767 0.927041
768 0.927084
769 0.927149
770 0.927212
771 0.927269
772 0.927334
773 0.927392
774 0.927453
775 0.927528
776 0.927605
777 0.927648
778 0.927714
779 0.927771
780 0.927814
781 0.927902
782 0.927949
783 0.927984
784 0.928047
785 0.928084
786 0.928136
787 0.92818
788 0.928245
789 0.928301
790 0.928358
791 0.928421
792 0.928483
793 0.928535
794 0.92858
795 0.928644
796 0.928716
797 0.928763
798 0.928833
799 0.928901
800 0.928967
801 0.929014
802 0.929063
803 0.929133
804 0.929187
805 0.929236
806 0.929301
807 0.929357
808 0.929417
809 0.92948
810 0.929522
811 0.929588
812 0.929646
813 0.929686
814 0.929737
815 0.929807
816 0.929857
817 0.929911
818 0.929964
819 0.930014
820 0.930061
821 0.930105
822 0.930171
823 0.930221
824 0.930272
825 0.930325
826 0.930369
827 0.930417
828 0.930478
829 0.930531
830 0.930572
831 0.930639
832 0.930694
833 0.930759
834 0.930804
835 0.930854
836 0.930898
837 0.930954
838 0.931013
839 0.931059
840 0.931127
841 0.931181
842 0.931259
843 0.931295
844 0.931347
845 0.931384
846 0.931438
847 0.931474
848 0.931532
849 0.93162
850 0.931696
851 0.931733
852 0.931788
853 0.931825
854 0.931876
855 0.931935
856 0.931987
857 0.932048
858 0.932092
859 0.932167
860 0.932223
861 0.932308
862 0.932344
863 0.932373
864 0.93242
865 0.932463
866 0.932522
867 0.93257
868 0.932611
869 0.932657
870 0.932719
871 0.932774
872 0.932857
873 0.932894
874 0.932926
875 0.932993
876 0.933041
877 0.933103
878 0.933144
879 0.933181
880 0.933242
881 0.933283
882 0.933334
883 0.933383
884 0.933443
885 0.933492
886 0.933527
887 0.933602
888 0.933657
889 0.933688
890 0.93376
891 0.933791
892 0.933861
893 0.933922
894 0.933967
895 0.93402
896 0.934086
897 0.934132
898 0.934175
899 0.934231
900 0.934278
901 0.934333
902 0.934387
903 0.934421
904 0.934469
905 0.934514
906 0.93457
907 0.934616
908 0.934657
909 0.934721
910 0.934754
911 0.934809
912 0.934842
913 0.934906
914 0.934953
915 0.935001
916 0.93506
917 0.935093
918 0.935143
919 0.935188
920 0.935237
921 0.935274
922 0.935332
923 0.935377
924 0.935439
925 0.935485
926 0.935532
927 0.935571
928 0.93563
929 0.935668
930 0.935735
931 0.935808
932 0.935856
933 0.935914
934 0.935955
935 0.93601
936 0.936078
937 0.936131
938 0.936189
939 0.936223
940 0.93628
941 0.936351
942 0.936394
943 0.936488
944 0.936584
945 0.936623
946 0.936665
947 0.936695
948 0.936764
949 0.936809
950 0.936855
951 0.936895
952 0.936944
953 0.937026
954 0.937068
955 0.937106
956 0.937139
957 0.937181
958 0.937236
959 0.937272
960 0.937314
961 0.93736
962 0.937409
963 0.937471
964 0.937516
965 0.937576
966 0.937621
967 0.937675
968 0.937718
969 0.937763
970 0.937797
971 0.937845
972 0.937906
973 0.93797
974 0.938027
975 0.938072
976 0.938118
977 0.938155
978 0.938212
979 0.938274
980 0.938309
981 0.938345
982 0.938374
983 0.938416
984 0.938462
985 0.938509
986 0.93856
987 0.938601
988 0.938646
989 0.938698
990 0.93874
991 0.93878
992 0.938815
993 0.938883
994 0.938928
995 0.938983
996 0.939019
997 0.939061
998 0.939103
999 0.939149
1000 0.939197
1001 0.939235
1002 0.939281
1003 0.939336
1004 0.939376
1005 0.939427
1006 0.939481
1007 0.939525
1008 0.939559
1009 0.939619
1010 0.93966
1011 0.939716
1012 0.939751
1013 0.93978
1014 0.939839
1015 0.939906
1016 0.939962
1017 0.939987
1018 0.940039
1019 0.940079
1020 0.940107
1021 0.940146
1022 0.940186
1023 0.940213
1024 0.940284
1025 0.940312
1026 0.940351
1027 0.940397
1028 0.94045
1029 0.940492
1030 0.94054
1031 0.94057
1032 0.940626
1033 0.940677
1034 0.940722
1035 0.940752
1036 0.94079
1037 0.940839
1038 0.940882
1039 0.940939
1040 0.940971
1041 0.941014
1042 0.941068
1043 0.941126
1044 0.941175
1045 0.941221
1046 0.941269
1047 0.941315
1048 0.941349
1049 0.941391
1050 0.941429
1051 0.941464
1052 0.941508
1053 0.941554
1054 0.941588
1055 0.941633
1056 0.941681
1057 0.941705
1058 0.941761
1059 0.941789
1060 0.941832
1061 0.941869
1062 0.941959
1063 0.941983
1064 0.942031
1065 0.942073
1066 0.942105
1067 0.942132
1068 0.942193
1069 0.942219
1070 0.942279
1071 0.94232
1072 0.94235
1073 0.942381
1074 0.942411
1075 0.942452
1076 0.942489
1077 0.942531
1078 0.942552
1079 0.942604
1080 0.942645
1081 0.942671
1082 0.942709
1083 0.942746
1084 0.942803
1085 0.942842
1086 0.942876
1087 0.942913
1088 0.942964
1089 0.943006
1090 0.943035
1091 0.943063
1092 0.943104
1093 0.943141
1094 0.943191
1095 0.943241
1096 0.943276
1097 0.943298
1098 0.943331
1099 0.943374
1100 0.943421
1101 0.943464
1102 0.943495
1103 0.943519
1104 0.943558
1105 0.943587
1106 0.943629
1107 0.943664
1108 0.943707
1109 0.943743
1110 0.943776
1111 0.943821
1112 0.943867
1113 0.943896
1114 0.943931
1115 0.943973
1116 0.944012
1117 0.944048
1118 0.944075
1119 0.944108
1120 0.944147
1121 0.944222
1122 0.944262
1123 0.944285
1124 0.94432
1125 0.944371
1126 0.944401
1127 0.944432
1128 0.944472
1129 0.944505
1130 0.944532
1131 0.944567
1132 0.94461
1133 0.944649
1134 0.944686
1135 0.944721
1136 0.944772
1137 0.944797
1138 0.94484
1139 0.944884
1140 0.94491
1141 0.944945
1142 0.944974
1143 0.945034
1144 0.945069
1145 0.945092
1146 0.945142
1147 0.945184
1148 0.945228
1149 0.945264
1150 0.9453
1151 0.945343
1152 0.945377
1153 0.945413
1154 0.945448
1155 0.945473
1156 0.945513
1157 0.945545
1158 0.945588
1159 0.945622
1160 0.945645
1161 0.945674
1162 0.945714
1163 0.945757
1164 0.945792
1165 0.945822
1166 0.945865
1167 0.945895
1168 0.945919
1169 0.945959
1170 0.945992
1171 0.946029
1172 0.946062
1173 0.946085
1174 0.946142
1175 0.946192
1176 0.946229
1177 0.946262
1178 0.946294
1179 0.946349
1180 0.946377
1181 0.946401
1182 0.946435
1183 0.946483
1184 0.946528
1185 0.946563
1186 0.946591
1187 0.946616
1188 0.946652
1189 0.9467
1190 0.946747
1191 0.946769
1192 0.946818
1193 0.946836
1194 0.946876
1195 0.946915
1196 0.946952
1197 0.947009
1198 0.947041
1199 0.947062
1200 0.947097
1201 0.947143
1202 0.947186
1203 0.947211
1204 0.947252
1205 0.947276
1206 0.947316
1207 0.947366
1208 0.947401
1209 0.947431
1210 0.947472
1211 0.947499
1212 0.947544
1213 0.947563
1214 0.947604
1215 0.947635
1216 0.947678
1217 0.947716
1218 0.94777
1219 0.947797
1220 0.947836
1221 0.947865
1222 0.947925
1223 0.947956
1224 0.947982
1225 0.948034
1226 0.948073
1227 0.948094
1228 0.94812
1229 0.948154
1230 0.94819
1231 0.948223
1232 0.94825
1233 0.948277
1234 0.948315
1235 0.94836
1236 0.948389
1237 0.948413
1238 0.948451
1239 0.948482
1240 0.948502
1241 0.948531
1242 0.948556
1243 0.948601
1244 0.948637
1245 0.948659
1246 0.948697
1247 0.948723
1248 0.948749
1249 0.948788
1250 0.948818
1251 0.948849
1252 0.948873
1253 0.948912
1254 0.948944
1255 0.948972
1256 0.949013
1257 0.949033
1258 0.949066
1259 0.949094
1260 0.94913
1261 0.949161
1262 0.949208
1263 0.949244
1264 0.949269
1265 0.949282
1266 0.949316
1267 0.94935
1268 0.94939
1269 0.949414
1270 0.949458
1271 0.949504
1272 0.949533
1273 0.949564
1274 0.949593
1275 0.949631
1276 0.949661
1277 0.9497
1278 0.949731
1279 0.949757
1280 0.949807
1281 0.949835
1282 0.94987
1283 0.94991
1284 0.949927
1285 0.949953
1286 0.949997
1287 0.950034
1288 0.950097
1289 0.95012
1290 0.95014
1291 0.950165
1292 0.950206
1293 0.950238
1294 0.95027
1295 0.950283
1296 0.950324
1297 0.950348
1298 0.95039
1299 0.950426
1300 0.95045
1301 0.950501
1302 0.950528
1303 0.950553
1304 0.950587
1305 0.950621
1306 0.95067
1307 0.950685
1308 0.950745
1309 0.950774
1310 0.950794
1311 0.950869
1312 0.950896
1313 0.950928
1314 0.950976
1315 0.951013
1316 0.951054
1317 0.951107
1318 0.951155
1319 0.951184
1320 0.951212
1321 0.951249
1322 0.95128
1323 0.951311
1324 0.951355
1325 0.95138
1326 0.951399
1327 0.951425
1328 0.951479
1329 0.951525
1330 0.951564
1331 0.95159
1332 0.951616
1333 0.951638
1334 0.951673
1335 0.951715
1336 0.951744
1337 0.951758
1338 0.951791
1339 0.951816
1340 0.951852
1341 0.951888
1342 0.951921
1343 0.951942
1344 0.951974
1345 0.952019
1346 0.952049
1347 0.952081
1348 0.952113
1349 0.952142
1350 0.952176
1351 0.952197
1352 0.952232
1353 0.95226
1354 0.95229
1355 0.952327
1356 0.952358
1357 0.952388
1358 0.952413
1359 0.952455
1360 0.952489
1361 0.952579
1362 0.952601
1363 0.952629
1364 0.95265
1365 0.952693
1366 0.952733
1367 0.952763
1368 0.952791
1369 0.952804
1370 0.952823
1371 0.952865
1372 0.952886
1373 0.952927
1374 0.952945
1375 0.952979
1376 0.953015
1377 0.953039
1378 0.953065
1379 0.953125
1380 0.953182
1381 0.953211
1382 0.953254
1383 0.953274
1384 0.953299
1385 0.953372
1386 0.953395
1387 0.953424
1388 0.953447
1389 0.953469
1390 0.953496
1391 0.953509
1392 0.953546
1393 0.953584
1394 0.953617
1395 0.95364
1396 0.953659
1397 0.953687
1398 0.953729
1399 0.953773
1400 0.953787
1401 0.953823
1402 0.953848
1403 0.953886
1404 0.953915
1405 0.953942
1406 0.95396
1407 0.953972
1408 0.954031
1409 0.954087
1410 0.954113
1411 0.954144
1412 0.954167
1413 0.954188
1414 0.954221
1415 0.954246
1416 0.954275
1417 0.954308
1418 0.954335
1419 0.954366
1420 0.954396
1421 0.954421
1422 0.954442
1423 0.954475
1424 0.954526
1425 0.954563
1426 0.954592
1427 0.954613
1428 0.954629
1429 0.954671
1430 0.954688
1431 0.954729
1432 0.954746
1433 0.95477
1434 0.954787
1435 0.954825
1436 0.95485
1437 0.954875
1438 0.954905
1439 0.954935
1440 0.954958
1441 0.955
1442 0.955061
1443 0.955074
1444 0.955087
1445 0.955104
1446 0.955139
1447 0.955158
1448 0.955188
1449 0.955211
1450 0.955231
1451 0.955245
1452 0.955272
1453 0.955296
1454 0.955316
1455 0.955336
1456 0.955354
1457 0.955374
1458 0.955398
1459 0.955425
1460 0.955464
1461 0.955484
1462 0.955506
1463 0.955536
1464 0.955561
1465 0.955579
1466 0.955605
1467 0.955622
1468 0.955657
1469 0.955677
1470 0.955707
1471 0.955737
1472 0.955762
1473 0.95578
1474 0.955801
1475 0.955843
1476 0.955868
1477 0.955891
1478 0.955911
1479 0.95593
1480 0.955963
1481 0.955983
1482 0.956
1483 0.956029
1484 0.956056
1485 0.956077
1486 0.956109
1487 0.956128
1488 0.956144
1489 0.956161
1490 0.956191
1491 0.956226
1492 0.956251
1493 0.956266
1494 0.956294
1495 0.95631
1496 0.956352
1497 0.956381
1498 0.956405
1499 0.956432
1500 0.956454
1501 0.956479
1502 0.956498
1503 0.956521
1504 0.956545
1505 0.956575
1506 0.956587
1507 0.956611
1508 0.956639
1509 0.956654
1510 0.956691
1511 0.956706
1512 0.956725
1513 0.956753
1514 0.956778
1515 0.956803
1516 0.956816
1517 0.956856
1518 0.956865
1519 0.956889
1520 0.956933
1521 0.956954
1522 0.95697
1523 0.956989
1524 0.957029
1525 0.957068
1526 0.957086
1527 0.957109
1528 0.957122
1529 0.957156
1530 0.957184
1531 0.957213
1532 0.957239
1533 0.957255
1534 0.957287
1535 0.957299
1536 0.957311
1537 0.957348
1538 0.95737
1539 0.957401
1540 0.95741
1541 0.957426
1542 0.957445
1543 0.957472
1544 0.957493
1545 0.957513
1546 0.957525
1547 0.957528
1548 0.957559
1549 0.957589
1550 0.957619
1551 0.95764
1552 0.957653
1553 0.957671
1554 0.957722
1555 0.957738
1556 0.957761
1557 0.957776
1558 0.957797
1559 0.957825
1560 0.95784
1561 0.95786
1562 0.957884
1563 0.95791
1564 0.957919
1565 0.957935
1566 0.957959
1567 0.957975
1568 0.957999
1569 0.958018
1570 0.958043
1571 0.958065
1572 0.958086
1573 0.958104
1574 0.958118
1575 0.958138
1576 0.958151
1577 0.958163
1578 0.958178
1579 0.958209
1580 0.958225
1581 0.958242
1582 0.958253
1583 0.958284
1584 0.958297
1585 0.958318
1586 0.958324
1587 0.958348
1588 0.958364
1589 0.958385
1590 0.958398
1591 0.958415
1592 0.958436
1593 0.958464
1594 0.958476
1595 0.958495
1596 0.958521
1597 0.958536
1598 0.958552
1599 0.958567
1600 0.958595
1601 0.958606
1602 0.958624
1603 0.958644
1604 0.958678
1605 0.958697
1606 0.958711
1607 0.958743
1608 0.958772
1609 0.958801
1610 0.958823
1611 0.958835
1612 0.958855
1613 0.958878
1614 0.958914
1615 0.958932
1616 0.958951
1617 0.958964
1618 0.958985
1619 0.959004
1620 0.959019
1621 0.959051
1622 0.959071
1623 0.959091
1624 0.959106
1625 0.95912
1626 0.959139
1627 0.959156
1628 0.959183
1629 0.959198
1630 0.959223
1631 0.959244
1632 0.959254
1633 0.959266
1634 0.959281
1635 0.959311
1636 0.959337
1637 0.959346
1638 0.959363
1639 0.959382
1640 0.959396
1641 0.959417
1642 0.959444
1643 0.959458
1644 0.959478
1645 0.959494
1646 0.959523
1647 0.95954
1648 0.959563
1649 0.959584
1650 0.959598
1651 0.959609
1652 0.959632
1653 0.959653
1654 0.959683
1655 0.959696
1656 0.959719
1657 0.959728
1658 0.959749
1659 0.959782
1660 0.959801
1661 0.959816
1662 0.959825
1663 0.959855
1664 0.959881
1665 0.9599
1666 0.959922
1667 0.959941
1668 0.959962
1669 0.959973
1670 0.960008
1671 0.960022
1672 0.960034
1673 0.960055
1674 0.960071
1675 0.960089
1676 0.960116
1677 0.960148
1678 0.960169
1679 0.960179
1680 0.960199
1681 0.960213
1682 0.960233
1683 0.960278
1684 0.960301
1685 0.960318
1686 0.96034
1687 0.96035
1688 0.960371
1689 0.960393
1690 0.960405
1691 0.960426
1692 0.960446
1693 0.960462
1694 0.960485
1695 0.960499
1696 0.960511
1697 0.960534
1698 0.960579
1699 0.960591
1700 0.960603
1701 0.960625
1702 0.960644
1703 0.960665
1704 0.960677
1705 0.960693
1706 0.960709
1707 0.960732
1708 0.960741
1709 0.960755
1710 0.960763
1711 0.960779
1712 0.960812
1713 0.960834
1714 0.960844
1715 0.960848
1716 0.960857
1717 0.960874
1718 0.9609
1719 0.960914
1720 0.960927
1721 0.960939
1722 0.96095
1723 0.960958
1724 0.960987
1725 0.961004
1726 0.961016
1727 0.961028
1728 0.961047
1729 0.961074
1730 0.961087
1731 0.961098
1732 0.961109
1733 0.961119
1734 0.961142
1735 0.961161
1736 0.961172
1737 0.961186
1738 0.9612
1739 0.961212
1740 0.961222
1741 0.961235
1742 0.961249
1743 0.961269
1744 0.961281
1745 0.961292
1746 0.961309
1747 0.961324
1748 0.961383
1749 0.9614
1750 0.961415
1751 0.961452
1752 0.961466
1753 0.961476
1754 0.961485
1755 0.961509
1756 0.961525
1757 0.961539
1758 0.961551
1759 0.961571
1760 0.961577
1761 0.961597
1762 0.961615
1763 0.961627
1764 0.961651
1765 0.961662
1766 0.961683
1767 0.961702
1768 0.961726
1769 0.961739
1770 0.961767
1771 0.961775
1772 0.961806
1773 0.961823
1774 0.96184
1775 0.961849
1776 0.96187
1777 0.96188
1778 0.961895
1779 0.961906
1780 0.961918
1781 0.961937
1782 0.961963
1783 0.961976
1784 0.961995
1785 0.962012
1786 0.962031
1787 0.962042
1788 0.962059
1789 0.962074
1790 0.962097
1791 0.96211
1792 0.96212
1793 0.962142
1794 0.962156
1795 0.962177
1796 0.962195
1797 0.962205
1798 0.962222
1799 0.96224
1800 0.962265
1801 0.962271
1802 0.962285
1803 0.962298
1804 0.962317
1805 0.962335
1806 0.962345
1807 0.962367
1808 0.962381
1809 0.96241
1810 0.962425
1811 0.962444
1812 0.96246
1813 0.962471
1814 0.962488
1815 0.962505
1816 0.962515
1817 0.962525
1818 0.962532
1819 0.962539
1820 0.962566
1821 0.96258
1822 0.962594
1823 0.962609
1824 0.962618
1825 0.962627
1826 0.962647
1827 0.962669
1828 0.962676
1829 0.962692
1830 0.962712
1831 0.962717
1832 0.96275
1833 0.962755
1834 0.962771
1835 0.962791
1836 0.962804
1837 0.962832
1838 0.962841
1839 0.962861
1840 0.962874
1841 0.962893
1842 0.96291
1843 0.962922
1844 0.96294
1845 0.962957
1846 0.962965
1847 0.962982
1848 0.963008
1849 0.963018
1850 0.963058
1851 0.963075
1852 0.963084
1853 0.963094
1854 0.963104
1855 0.963126
1856 0.963131
1857 0.963165
1858 0.963179
1859 0.963188
1860 0.963213
1861 0.963239
1862 0.963251
1863 0.96327
1864 0.963287
1865 0.963297
1866 0.963324
1867 0.963341
1868 0.963351
1869 0.963376
1870 0.963399
1871 0.963416
1872 0.963437
1873 0.963451
1874 0.963464
1875 0.963491
1876 0.963503
1877 0.963519
1878 0.96353
1879 0.963559
1880 0.963568
1881 0.963576
1882 0.963603
1883 0.963629
1884 0.963638
1885 0.963648
1886 0.963659
1887 0.963674
1888 0.963695
1889 0.963713
1890 0.963732
1891 0.963742
1892 0.963767
1893 0.963807
1894 0.963813
1895 0.96382
1896 0.963845
1897 0.963872
1898 0.963886
1899 0.963896
1900 0.96391
1901 0.963925
1902 0.963942
1903 0.963957
1904 0.963987
1905 0.964005
1906 0.964025
1907 0.964053
1908 0.96406
1909 0.964068
1910 0.964084
1911 0.964096
1912 0.964123
1913 0.964136
1914 0.96415
1915 0.964176
1916 0.964187
1917 0.964205
1918 0.964226
1919 0.964238
1920 0.964266
1921 0.964273
1922 0.964288
1923 0.964301
1924 0.964324
1925 0.964336
1926 0.964366
1927 0.964393
1928 0.964402
1929 0.964422
1930 0.964434
1931 0.964442
1932 0.964456
1933 0.964473
1934 0.964497
1935 0.964511
1936 0.964529
1937 0.964549
1938 0.964563
1939 0.964579
1940 0.964591
1941 0.964602
1942 0.964611
1943 0.964618
1944 0.964631
1945 0.964648
1946 0.964671
1947 0.964678
1948 0.964696
1949 0.964705
1950 0.964715
1951 0.964726
1952 0.964743
1953 0.964759
1954 0.964771
1955 0.96478
1956 0.964784
1957 0.964803
1958 0.964818
1959 0.964834
1960 0.964843
1961 0.964848
1962 0.964877
1963 0.964899
1964 0.964909
1965 0.964928
1966 0.96494
1967 0.964949
1968 0.964969
1969 0.964983
1970 0.965011
1971 0.965016
1972 0.96503
1973 0.96505
1974 0.965067
1975 0.965084
1976 0.965093
1977 0.965103
1978 0.965128
1979 0.965139
1980 0.965156
1981 0.965175
1982 0.965196
1983 0.965209
1984 0.965217
1985 0.96523
1986 0.965243
1987 0.965259
1988 0.965271
1989 0.965285
1990 0.965294
1991 0.965303
1992 0.965323
1993 0.96534
1994 0.965361
1995 0.96537
1996 0.965383
1997 0.965403
1998 0.965422
1999 0.965429
2000 0.96544
2001 0.965453
2002 0.965468
2003 0.965485
2004 0.965497
2005 0.965506
2006 0.965519
2007 0.965539
2008 0.965556
2009 0.965563
2010 0.965572
2011 0.965586
2012 0.965603
2013 0.965625
2014 0.965641
2015 0.965654
2016 0.965671
2017 0.965679
2018 0.965687
2019 0.965703
2020 0.965712
2021 0.965725
2022 0.965742
2023 0.965753
2024 0.965771
2025 0.96582
2026 0.965827
2027 0.965835
2028 0.96584
2029 0.965855
2030 0.96588
2031 0.965901
2032 0.965916
2033 0.965924
2034 0.965938
2035 0.965957
2036 0.965981
2037 0.965999
2038 0.966014
2039 0.966029
2040 0.96605
2041 0.966068
2042 0.966075
2043 0.966092
2044 0.966103
2045 0.966122
2046 0.966132
2047 0.966143
2048 0.966152
2049 0.966166
2050 0.966192
2051 0.966203
2052 0.96621
2053 0.96622
2054 0.966233
2055 0.966258
2056 0.966274
2057 0.966286
2058 0.966296
2059 0.966314
2060 0.966331
2061 0.966335
2062 0.966347
2063 0.966374
2064 0.966395
2065 0.966406
2066 0.966415
2067 0.966423
2068 0.966435
2069 0.966447
2070 0.966478
2071 0.966493
2072 0.966502
2073 0.966522
2074 0.966537
2075 0.966553
2076 0.96657
2077 0.96659
2078 0.966603
2079 0.966625
2080 0.966642
2081 0.966651
2082 0.966659
2083 0.966675
2084 0.966714
2085 0.966727
2086 0.966734
2087 0.966752
2088 0.966766
2089 0.96678
2090 0.966793
2091 0.966809
2092 0.966822
2093 0.966833
2094 0.96687
2095 0.966873
2096 0.96688
2097 0.9669
2098 0.966907
2099 0.966941
2100 0.96695
2101 0.966963
2102 0.966977
2103 0.966995
2104 0.967008
2105 0.967028
2106 0.967044
2107 0.967056
2108 0.967062
2109 0.967071
2110 0.96709
2111 0.967099
2112 0.967116
2113 0.967135
2114 0.967148
2115 0.967159
2116 0.967172
2117 0.967182
2118 0.967195
2119 0.96722
2120 0.967254
2121 0.967263
2122 0.967293
2123 0.967301
2124 0.967311
2125 0.967327
2126 0.967341
2127 0.967351
2128 0.967368
2129 0.967375
2130 0.967386
2131 0.967392
2132 0.967405
2133 0.967424
2134 0.967439
2135 0.967455
2136 0.967464
2137 0.967473
2138 0.96748
2139 0.967488
2140 0.967502
2141 0.967532
2142 0.967548
2143 0.967556
2144 0.967562
2145 0.967579
2146 0.967598
2147 0.967604
2148 0.967621
2149 0.967634
2150 0.96764
2151 0.96765
2152 0.967669
2153 0.967692
2154 0.967702
2155 0.967718
2156 0.96773
2157 0.967746
2158 0.967753
2159 0.967768
2160 0.967797
2161 0.967802
2162 0.967824
2163 0.967845
2164 0.967854
2165 0.967875
2166 0.967878
2167 0.967889
2168 0.967899
2169 0.967904
2170 0.967906
2171 0.967925
2172 0.96794
2173 0.967952
2174 0.96796
2175 0.967991
2176 0.968002
2177 0.96802
2178 0.968034
2179 0.968039
2180 0.96805
2181 0.968072
2182 0.968089
2183 0.968097
2184 0.968104
2185 0.968117
2186 0.968137
2187 0.968162
2188 0.968171
2189 0.968172
2190 0.968182
2191 0.968198
2192 0.968208
2193 0.968215
2194 0.968226
2195 0.968234
2196 0.968245
2197 0.968256
2198 0.968274
2199 0.96828
2200 0.968291
2201 0.968318
2202 0.96834
2203 0.96835
2204 0.96836
2205 0.968372
2206 0.968382
2207 0.968399
2208 0.968408
2209 0.968434
2210 0.968441
2211 0.968462
2212 0.968473
2213 0.968484
2214 0.968498
2215 0.968504
2216 0.968518
2217 0.968525
2218 0.968533
2219 0.968549
2220 0.968574
2221 0.968586
2222 0.968592
2223 0.968599
2224 0.96861
2225 0.968631
2226 0.968642
2227 0.968651
2228 0.968663
2229 0.968684
2230 0.9687
2231 0.968716
2232 0.968733
2233 0.968756
2234 0.968772
2235 0.968781
2236 0.968791
2237 0.968797
2238 0.968817
2239 0.968826
2240 0.968843
2241 0.968858
2242 0.96887
2243 0.96888
2244 0.968896
2245 0.968908
2246 0.968912
2247 0.968916
2248 0.968928
2249 0.968933
2250 0.968943
2251 0.968958
2252 0.968969
2253 0.968972
2254 0.968987
2255 0.968995
2256 0.969005
2257 0.969008
2258 0.969017
2259 0.969031
2260 0.969049
2261 0.969062
2262 0.969067
2263 0.969069
2264 0.969079
2265 0.969084
2266 0.969094
2267 0.969108
2268 0.969125
2269 0.969143
2270 0.969146
2271 0.969155
2272 0.969161
2273 0.969173
2274 0.969177
2275 0.969188
2276 0.969196
2277 0.969198
2278 0.969222
2279 0.969224
2280 0.969227
2281 0.969233
2282 0.969238
2283 0.969257
2284 0.969266
2285 0.96928
2286 0.969285
2287 0.969293
2288 0.969297
2289 0.969312
2290 0.969325
2291 0.969334
2292 0.96935
2293 0.969354
2294 0.969359
2295 0.969369
2296 0.969384
2297 0.969395
2298 0.969411
2299 0.969425
2300 0.969439
2301 0.969449
2302 0.969453
2303 0.969465
2304 0.969474
2305 0.969484
2306 0.969487
2307 0.969496
2308 0.969504
2309 0.96951
2310 0.969519
2311 0.969531
2312 0.96955
2313 0.969554
2314 0.969561
2315 0.96957
2316 0.969589
2317 0.969593
2318 0.969607
2319 0.96962
2320 0.969628
2321 0.969631
2322 0.969646
2323 0.969651
2324 0.969667
2325 0.969673
2326 0.969686
2327 0.969689
2328 0.9697
2329 0.969712
2330 0.96972
2331 0.969729
2332 0.969736
2333 0.969741
2334 0.969748
2335 0.969757
2336 0.969759
2337 0.969772
2338 0.969788
2339 0.969804
2340 0.96981
2341 0.969815
2342 0.969825
2343 0.969827
2344 0.969839
2345 0.969858
2346 0.969863
2347 0.969877
2348 0.969893
2349 0.969904
2350 0.969916
2351 0.96992
2352 0.969929
2353 0.969939
2354 0.969951
2355 0.96996
2356 0.969965
2357 0.969972
2358 0.969994
2359 0.970002
2360 0.970009
2361 0.970019
2362 0.970032
2363 0.970037
2364 0.970057
2365 0.970067
2366 0.970075
2367 0.970083
2368 0.970085
2369 0.970097
2370 0.970133
2371 0.97014
2372 0.970146
2373 0.970153
2374 0.970164
2375 0.970175
2376 0.970176
2377 0.970194
2378 0.970199
2379 0.970216
2380 0.970227
2381 0.970241
2382 0.970247
2383 0.970249
2384 0.970252
2385 0.970266
2386 0.970282
2387 0.970301
2388 0.970307
2389 0.970312
2390 0.970318
2391 0.970331
2392 0.97034
2393 0.970354
2394 0.970358
2395 0.970367
2396 0.97038
2397 0.970382
2398 0.970391
2399 0.97041
2400 0.970422
2401 0.970435
2402 0.970442
2403 0.97045
2404 0.970458
2405 0.970466
2406 0.970473
2407 0.970479
2408 0.97049
2409 0.970511
2410 0.970523
2411 0.970528
2412 0.970546
2413 0.970559
2414 0.970573
2415 0.970581
2416 0.970588
2417 0.970591
2418 0.9706
2419 0.970611
2420 0.970614
2421 0.970629
2422 0.970641
2423 0.970652
2424 0.97066
2425 0.97067
2426 0.970686
2427 0.970703
2428 0.97071
2429 0.970716
2430 0.97073
2431 0.970736
2432 0.970745
2433 0.970749
2434 0.970753
2435 0.970766
2436 0.97077
2437 0.97078
2438 0.970794
2439 0.970802
2440 0.970803
2441 0.970814
2442 0.970827
2443 0.970835
2444 0.970842
2445 0.970846
2446 0.970852
2447 0.970856
2448 0.970865
2449 0.970876
2450 0.970896
2451 0.970904
2452 0.970909
2453 0.970921
2454 0.970923
2455 0.970927
2456 0.970953
2457 0.970954
2458 0.97097
2459 0.970981
2460 0.970989
2461 0.970995
2462 0.971003
2463 0.971004
2464 0.971016
2465 0.971024
2466 0.97103
2467 0.971038
2468 0.971049
2469 0.971054
2470 0.971058
2471 0.971067
2472 0.97108
2473 0.971089
2474 0.971093
2475 0.971095
2476 0.971109
2477 0.971111
2478 0.971118
2479 0.971126
2480 0.971136
2481 0.971144
2482 0.971153
2483 0.971157
2484 0.971168
2485 0.971177
2486 0.971178
2487 0.971184
2488 0.971194
2489 0.971205
2490 0.971213
2491 0.971222
2492 0.971235
2493 0.971238
2494 0.971239
2495 0.971249
2496 0.971257
2497 0.971261
2498 0.971266
2499 0.971294
2500 0.971305
2501 0.971312
2502 0.971319
2503 0.971327
2504 0.971338
2505 0.971348
2506 0.971353
2507 0.971359
2508 0.97137
2509 0.971374
2510 0.971382
2511 0.971396
2512 0.971403
2513 0.97141
2514 0.971425
2515 0.971428
2516 0.971441
2517 0.971449
2518 0.971465
2519 0.971478
2520 0.971497
2521 0.971507
2522 0.97152
2523 0.971523
2524 0.971525
2525 0.971532
2526 0.971539
2527 0.971553
2528 0.971558
2529 0.971562
2530 0.971578
2531 0.971582
2532 0.971592
2533 0.971596
2534 0.971603
2535 0.971614
2536 0.971624
2537 0.971629
2538 0.971635
2539 0.971637
2540 0.971643
2541 0.971656
2542 0.971671
2543 0.971682
2544 0.971687
2545 0.971687
2546 0.971691
2547 0.971697
2548 0.971701
2549 0.971713
2550 0.97172
2551 0.971723
2552 0.97173
2553 0.971737
2554 0.971747
2555 0.971756
2556 0.971763
2557 0.971778
2558 0.971787
2559 0.971796
2560 0.971797
2561 0.971797
2562 0.971802
2563 0.971815
2564 0.971817
2565 0.971822
2566 0.971846
2567 0.971854
2568 0.971856
2569 0.971857
2570 0.971864
2571 0.971872
2572 0.971876
2573 0.971881
2574 0.971892
2575 0.971895
2576 0.971897
2577 0.971909
2578 0.971916
2579 0.971926
2580 0.971935
2581 0.971936
2582 0.971944
2583 0.971947
2584 0.971955
2585 0.971961
2586 0.971997
2587 0.97201
2588 0.972017
2589 0.972023
2590 0.972037
2591 0.972041
2592 0.972043
2593 0.972058
2594 0.972061
2595 0.972068
2596 0.972077
2597 0.972081
2598 0.972084
2599 0.972094
2600 0.972097
2601 0.972106
2602 0.972109
2603 0.972117
2604 0.972123
2605 0.972131
2606 0.972136
2607 0.972138
2608 0.972146
2609 0.972153
2610 0.972162
2611 0.972171
2612 0.972177
2613 0.972188
2614 0.972191
2615 0.9722
2616 0.972212
2617 0.972216
2618 0.972221
2619 0.972224
2620 0.972233
2621 0.972233
2622 0.972246
2623 0.972248
2624 0.972263
2625 0.972279
2626 0.972286
2627 0.972295
2628 0.972305
2629 0.972312
2630 0.972318
2631 0.972324
2632 0.972334
2633 0.972334
2634 0.972347
2635 0.972355
2636 0.972362
2637 0.972368
2638 0.972379
2639 0.972379
2640 0.972391
2641 0.972392
2642 0.972401
2643 0.972407
2644 0.972418
2645 0.972425
2646 0.972434
2647 0.972439
2648 0.972444
2649 0.972449
2650 0.972456
2651 0.972461
2652 0.972468
2653 0.972478
2654 0.972488
2655 0.972489
2656 0.972493
2657 0.972497
2658 0.972511
2659 0.972517
2660 0.972524
2661 0.972528
2662 0.972529
2663 0.972536
2664 0.972545
2665 0.972549
2666 0.972562
2667 0.972568
2668 0.972575
2669 0.972581
2670 0.972583
2671 0.972585
2672 0.972586
2673 0.972592
2674 0.972601
2675 0.972605
2676 0.972608
2677 0.972611
2678 0.972618
2679 0.972624
2680 0.972631
2681 0.972644
2682 0.972644
2683 0.972654
2684 0.972667
2685 0.972677
2686 0.972679
2687 0.972681
2688 0.972683
2689 0.972695
2690 0.972695
2691 0.9727
2692 0.972708
2693 0.972722
2694 0.972727
2695 0.972733
2696 0.972739
2697 0.972748
2698 0.97275
2699 0.97276
2700 0.972764
2701 0.972769
2702 0.972775
2703 0.972783
2704 0.972791
2705 0.972802
2706 0.972812
2707 0.972818
2708 0.972823
2709 0.972828
2710 0.972833
2711 0.972836
2712 0.972849
2713 0.97285
2714 0.972858
2715 0.972876
2716 0.972879
2717 0.972884
2718 0.972884
2719 0.972892
2720 0.972911
2721 0.972915
2722 0.972925
2723 0.97293
2724 0.972932
2725 0.97294
2726 0.972942
2727 0.972954
2728 0.972958
2729 0.97297
2730 0.972972
2731 0.972975
2732 0.972982
2733 0.97299
2734 0.972991
2735 0.973
2736 0.973004
2737 0.973006
2738 0.973015
2739 0.973025
2740 0.97303
2741 0.973034
2742 0.973038
2743 0.973048
2744 0.973051
2745 0.973057
2746 0.97306
2747 0.973069
2748 0.973071
2749 0.973072
2750 0.973079
2751 0.973083
2752 0.973093
2753 0.973099
2754 0.973108
2755 0.973118
2756 0.973122
2757 0.973122
2758 0.973125
2759 0.973128
2760 0.97314
2761 0.973149
2762 0.97316
2763 0.973165
2764 0.973182
2765 0.973192
2766 0.973193
2767 0.973205
2768 0.973211
2769 0.973221
2770 0.973226
2771 0.973229
2772 0.973242
2773 0.973252
2774 0.973257
2775 0.973264
2776 0.97327
2777 0.973276
2778 0.973277
2779 0.973281
2780 0.973284
2781 0.973287
2782 0.973296
2783 0.973301
2784 0.973309
2785 0.973315
2786 0.973319
2787 0.97332
2788 0.973322
2789 0.973326
2790 0.973327
2791 0.97333
2792 0.97334
2793 0.973353
2794 0.973362
2795 0.973366
2796 0.973378
2797 0.973381
2798 0.973387
2799 0.973394
2800 0.973394
2801 0.973398
2802 0.973409
2803 0.973412
2804 0.973419
2805 0.973429
2806 0.973436
2807 0.973437
2808 0.973437
2809 0.973439
2810 0.97344
2811 0.973445
2812 0.973466
2813 0.973471
2814 0.973476
2815 0.97348
2816 0.973487
2817 0.973499
2818 0.973501
2819 0.973507
2820 0.973516
2821 0.973524
2822 0.97353
2823 0.973533
2824 0.973537
2825 0.973541
2826 0.973549
2827 0.97355
2828 0.973561
2829 0.973572
2830 0.973579
2831 0.973589
2832 0.973601
2833 0.973602
2834 0.973612
2835 0.973614
2836 0.973636
2837 0.973638
2838 0.973641
2839 0.973642
2840 0.973643
2841 0.973646
2842 0.973654
2843 0.973659
2844 0.973667
2845 0.973674
2846 0.97368
2847 0.973687
2848 0.973687
2849 0.973689
2850 0.973691
2851 0.973703
2852 0.97371
2853 0.973716
2854 0.97372
2855 0.973722
2856 0.97373
2857 0.973742
2858 0.973746
2859 0.973753
2860 0.973759
2861 0.973763
2862 0.973777
2863 0.973777
2864 0.973781
2865 0.973785
2866 0.973789
2867 0.973792
2868 0.973793
2869 0.973801
2870 0.973809
2871 0.973811
2872 0.973817
2873 0.973823
2874 0.97383
2875 0.973838
2876 0.973843
2877 0.973847
2878 0.973853
2879 0.973859
2880 0.973863
2881 0.973865
2882 0.973879
2883 0.973883
2884 0.973892
2885 0.973893
2886 0.973902
2887 0.973906
2888 0.973906
2889 0.973912
2890 0.973914
2891 0.973917
2892 0.973934
2893 0.973946
2894 0.973951
2895 0.973955
2896 0.973964
2897 0.97397
2898 0.973975
2899 0.973982
2900 0.973982
2901 0.973993
2902 0.973994
2903 0.973998
2904 0.974
2905 0.974007
2906 0.974016
2907 0.974026
2908 0.974029
2909 0.974036
2910 0.974041
2911 0.974047
2912 0.97405
2913 0.974054
2914 0.974059
2915 0.974062
2916 0.974066
2917 0.97407
2918 0.974078
2919 0.974095
2920 0.9741
2921 0.974106
2922 0.974109
2923 0.974114
2924 0.974114
2925 0.974118
2926 0.974122
2927 0.974133
2928 0.974136
2929 0.974144
2930 0.974145
2931 0.974148
2932 0.974152
2933 0.974154
2934 0.974154
2935 0.974158
2936 0.974165
2937 0.974171
2938 0.974171
2939 0.974179
2940 0.97418
2941 0.974181
2942 0.97419
2943 0.974195
2944 0.974203
2945 0.974204
2946 0.974206
2947 0.974222
2948 0.974222
2949 0.974225
2950 0.974231
2951 0.974233
2952 0.974247
2953 0.974252
2954 0.974258
2955 0.974262
2956 0.974264
2957 0.974276
2958 0.974282
2959 0.974283
2960 0.974295
2961 0.974295
2962 0.974298
2963 0.974301
2964 0.974306
2965 0.974315
2966 0.97432
2967 0.974337
2968 0.97435
2969 0.974357
2970 0.974357
2971 0.974357
2972 0.974357
2973 0.974362
2974 0.974366
2975 0.974372
2976 0.974376
2977 0.974384
2978 0.974384
2979 0.974386
2980 0.974389
2981 0.974396
2982 0.974397
2983 0.9744
2984 0.974403
2985 0.974404
2986 0.974408
2987 0.974409
2988 0.974412
2989 0.974421
2990 0.974429
2991 0.974434
2992 0.974437
2993 0.974441
2994 0.974442
2995 0.974446
2996 0.97445
2997 0.974451
2998 0.974455
2999 0.974457
3000 0.974462
3001 0.974484
3002 0.974488
3003 0.974494
3004 0.974501
3005 0.974504
3006 0.974508
3007 0.974519
3008 0.974527
3009 0.974529
3010 0.97453
3011 0.974534
3012 0.974543
3013 0.974544
3014 0.974545
3015 0.974551
3016 0.974551
3017 0.974551
3018 0.974561
3019 0.974567
3020 0.974575
3021 0.974583
3022 0.974585
3023 0.974589
3024 0.974597
3025 0.9746
3026 0.974602
3027 0.974605
3028 0.974605
3029 0.974607
3030 0.974608
3031 0.974618
3032 0.974626
3033 0.974628
3034 0.974632
3035 0.974632
3036 0.974639
3037 0.974649
3038 0.974653
3039 0.974658
3040 0.974669
3041 0.97467
3042 0.974675
3043 0.974678
3044 0.974683
3045 0.974689
3046 0.974694
3047 0.974696
3048 0.974707
3049 0.974711
3050 0.974715
3051 0.974715
3052 0.974716
3053 0.974719
3054 0.974722
3055 0.974722
3056 0.974728
3057 0.974738
3058 0.974743
3059 0.974752
3060 0.974753
3061 0.974753
3062 0.974755
3063 0.974764
3064 0.974777
3065 0.974785
3066 0.974788
3067 0.97479
3068 0.974795
3069 0.974795
3070 0.974796
3071 0.974797
3072 0.97481
3073 0.974812
3074 0.974816
3075 0.974817
3076 0.974819
3077 0.974819
3078 0.974821
3079 0.974823
3080 0.974826
3081 0.974835
3082 0.974838
3083 0.974841
3084 0.974842
3085 0.974843
3086 0.974851
3087 0.974857
3088 0.97486
3089 0.974865
3090 0.974872
3091 0.974892
3092 0.974899
3093 0.974901
3094 0.974906
3095 0.974908
3096 0.974915
3097 0.974916
3098 0.97492
3099 0.974931
3100 0.974942
3101 0.974946
3102 0.974946
3103 0.974956
3104 0.974956
3105 0.974957
3106 0.974958
3107 0.974961
3108 0.974966
3109 0.974968
3110 0.97498
3111 0.974985
3112 0.974988
3113 0.974991
3114 0.975001
3115 0.975002
3116 0.975006
3117 0.975008
3118 0.975015
3119 0.975018
3120 0.975021
3121 0.975023
3122 0.975025
3123 0.975031
3124 0.975032
3125 0.975038
3126 0.975043
3127 0.975047
3128 0.97505
3129 0.975056
3130 0.975061
3131 0.975065
3132 0.975066
3133 0.975076
3134 0.975078
3135 0.97508
3136 0.975082
3137 0.975084
3138 0.975085
3139 0.975095
3140 0.975098
3141 0.975107
3142 0.975111
3143 0.975121
3144 0.975128
3145 0.975129
3146 0.975134
3147 0.975139
3148 0.975145
3149 0.975146
3150 0.975146
3151 0.975151
3152 0.975152
3153 0.975152
3154 0.975156
3155 0.975159
3156 0.97516
3157 0.975165
3158 0.975184
3159 0.97519
3160 0.975193
3161 0.975193
3162 0.975193
3163 0.975198
3164 0.975198
3165 0.975204
3166 0.975206
3167 0.975208
3168 0.975213
3169 0.975216
3170 0.975218
3171 0.975219
3172 0.975222
3173 0.975223
3174 0.975223
3175 0.975227
3176 0.975232
3177 0.975244
3178 0.975248
3179 0.975256
3180 0.975258
3181 0.97526
3182 0.975264
3183 0.97527
3184 0.975275
3185 0.975278
3186 0.97528
3187 0.975286
3188 0.975289
3189 0.975291
3190 0.975293
3191 0.975295
3192 0.975298
3193 0.975303
3194 0.975308
3195 0.975316
3196 0.975322
3197 0.975325
3198 0.975325
3199 0.975334
3200 0.975337
3201 0.975346
3202 0.975355
3203 0.975356
3204 0.97536
3205 0.97536
3206 0.975362
3207 0.975364
3208 0.975369
3209 0.975371
3210 0.975381
3211 0.975384
3212 0.975384
3213 0.975386
3214 0.975388
3215 0.975393
3216 0.975394
3217 0.975401
3218 0.975407
3219 0.97541
3220 0.97541
3221 0.975419
3222 0.975423
3223 0.975423
3224 0.975429
3225 0.975433
3226 0.975437
3227 0.975437
3228 0.975437
3229 0.975437
3230 0.97544
3231 0.975444
3232 0.975447
3233 0.975448
3234 0.975453
3235 0.975458
3236 0.975468
3237 0.975469
3238 0.975474
3239 0.975476
3240 0.975478
3241 0.975478
3242 0.975482
3243 0.975482
3244 0.975489
3245 0.975502
3246 0.975506
3247 0.975516
3248 0.975529
3249 0.975534
3250 0.975534
3251 0.975536
3252 0.97554
3253 0.975545
3254 0.975547
3255 0.975562
3256 0.975562
3257 0.975566
3258 0.97557
3259 0.975578
3260 0.975583
3261 0.975583
3262 0.975586
3263 0.975589
3264 0.975603
3265 0.975605
3266 0.975607
3267 0.975608
3268 0.975615
3269 0.975615
3270 0.97562
3271 0.975626
3272 0.975631
3273 0.975645
3274 0.975649
3275 0.975654
3276 0.975656
3277 0.975658
3278 0.975664
3279 0.975668
3280 0.975668
3281 0.97567
3282 0.975679
3283 0.975679
3284 0.975682
3285 0.975686
3286 0.975688
3287 0.975693
3288 0.975694
3289 0.975699
3290 0.9757
3291 0.975705
3292 0.975707
3293 0.975713
3294 0.975716
3295 0.975717
3296 0.975721
3297 0.97573
3298 0.975734
3299 0.975734
3300 0.975746
3301 0.975749
3302 0.975751
3303 0.975757
3304 0.975761
3305 0.975762
3306 0.975762
3307 0.975763
3308 0.975766
3309 0.975769
3310 0.975771
3311 0.975772
3312 0.975778
3313 0.975779
3314 0.975779
3315 0.97578
3316 0.975782
3317 0.975785
3318 0.975792
3319 0.975803
3320 0.975803
3321 0.975803
3322 0.975807
3323 0.975808
3324 0.975809
3325 0.975811
3326 0.975823
3327 0.975829
3328 0.97583
3329 0.975835
3330 0.975838
3331 0.975841
3332 0.975843
3333 0.975843
3334 0.975847
3335 0.97585
3336 0.975857
3337 0.975857
3338 0.97586
3339 0.975866
3340 0.975871
3341 0.975875
3342 0.97588
3343 0.975883
3344 0.975887
3345 0.975896
3346 0.975901
3347 0.975909
3348 0.975909
3349 0.975909
3350 0.975913
3351 0.97592
3352 0.975922
3353 0.975924
3354 0.975928
3355 0.975928
3356 0.975928
3357 0.975933
3358 0.975938
3359 0.975938
3360 0.97595
3361 0.975956
3362 0.975956
3363 0.97596
3364 0.975966
3365 0.975966
3366 0.975967
3367 0.975968
3368 0.975972
3369 0.975977
3370 0.975978
3371 0.975979
3372 0.97598
3373 0.975983
3374 0.975994
3375 0.976001
3376 0.976005
3377 0.976005
3378 0.976008
3379 0.976012
3380 0.976015
3381 0.976017
3382 0.976019
3383 0.976022
3384 0.976031
3385 0.976034
3386 0.976034
3387 0.976037
3388 0.976037
3389 0.976044
3390 0.976049
3391 0.976059
3392 0.976063
3393 0.976066
3394 0.976071
3395 0.976072
3396 0.976075
3397 0.976075
3398 0.976081
3399 0.976083
3400 0.976086
3401 0.976088
3402 0.976092
3403 0.976092
3404 0.976094
3405 0.976094
3406 0.976096
3407 0.976099
3408 0.976103
3409 0.97611
3410 0.97611
3411 0.976111
3412 0.976111
3413 0.976123
3414 0.976128
3415 0.976136
3416 0.976136
3417 0.97614
3418 0.976151
3419 0.976152
3420 0.976152
3421 0.976153
3422 0.976155
3423 0.976155
3424 0.976158
3425 0.976161
3426 0.976165
3427 0.976173
3428 0.976174
3429 0.976179
3430 0.976183
3431 0.976183
3432 0.976184
3433 0.976186
3434 0.976187
3435 0.976187
3436 0.976195
3437 0.976201
3438 0.976204
3439 0.97621
3440 0.976224
3441 0.976224
3442 0.976228
3443 0.976229
3444 0.97623
3445 0.97623
3446 0.976239
3447 0.976245
3448 0.976246
3449 0.976249
3450 0.976249
3451 0.976256
3452 0.976261
3453 0.976265
3454 0.97627
3455 0.976278
3456 0.976285
3457 0.976292
3458 0.976293
3459 0.976294
3460 0.976297
3461 0.976306
3462 0.976313
3463 0.976319
3464 0.976321
3465 0.976331
3466 0.976335
3467 0.97634
3468 0.97634
3469 0.976342
3470 0.976352
3471 0.976352
3472 0.976352
3473 0.976363
3474 0.976374
3475 0.976377
3476 0.976382
3477 0.976388
3478 0.976388
3479 0.976388
3480 0.976388
3481 0.976391
3482 0.976391
3483 0.976392
3484 0.976401
3485 0.976408
3486 0.976413
3487 0.976415
3488 0.976421
3489 0.976422
3490 0.976422
3491 0.976425
3492 0.976428
3493 0.976431
3494 0.976436
3495 0.976437
3496 0.976451
3497 0.976465
3498 0.976465
3499 0.976469
3500 0.976469
3501 0.976475
3502 0.976483
3503 0.976483
3504 0.976489
3505 0.976489
3506 0.976491
3507 0.976494
3508 0.976498
3509 0.976499
3510 0.976499
3511 0.976508
3512 0.976512
3513 0.976512
3514 0.976523
3515 0.976531
3516 0.976532
3517 0.976537
3518 0.976537
3519 0.976539
3520 0.976546
3521 0.976549
3522 0.976556
3523 0.976562
3524 0.976562
3525 0.976569
3526 0.976569
3527 0.976575
3528 0.976575
3529 0.976578
3530 0.97658
3531 0.976583
3532 0.976587
3533 0.976595
3534 0.976595
3535 0.976597
3536 0.976597
3537 0.976597
3538 0.976608
3539 0.976623
3540 0.976623
3541 0.976623
3542 0.976626
3543 0.976626
3544 0.976627
3545 0.976631
3546 0.976632
3547 0.976638
3548 0.976643
3549 0.976646
3550 0.976646
3551 0.976646
3552 0.97665
3553 0.976652
3554 0.976652
3555 0.976656
3556 0.97666
3557 0.976668
3558 0.976672
3559 0.976677
3560 0.976679
3561 0.976681
3562 0.976681
3563 0.976681
3564 0.976683
3565 0.976692
3566 0.9767
3567 0.9767
3568 0.976702
3569 0.976707
3570 0.976707
3571 0.976708
3572 0.976714
3573 0.976714
3574 0.976714
3575 0.976718
3576 0.976734
3577 0.976735
3578 0.976738
3579 0.97674
3580 0.976743
3581 0.976743
3582 0.976744
3583 0.97675
3584 0.976751
3585 0.976759
3586 0.976759
3587 0.976765
3588 0.976765
3589 0.976769
3590 0.976772
3591 0.976772
3592 0.976774
3593 0.976781
3594 0.976782
3595 0.976791
3596 0.976791
3597 0.976794
3598 0.976803
3599 0.976806


==> plots/data/dataOriginalRCPSP-Sup.dat <==
0 0.274241
1 0.489893
2 0.56717
3 0.598793
4 0.623013
5 0.648137
6 0.66392
7 0.679038
8 0.688106
9 0.698502
10 0.707803
11 0.714761
12 0.722441
13 0.729167
14 0.733277
15 0.736431
16 0.739976
17 0.744898
18 0.747032
19 0.7493
20 0.75307
21 0.756284
22 0.758127
23 0.760926
24 0.763004
25 0.765328
26 0.767598
27 0.770549
28 0.771257
29 0.774144
30 0.776419
31 0.778096
32 0.779382
33 0.780798
34 0.782089
35 0.783508
36 0.785311
37 0.786629
38 0.787763
39 0.789407
40 0.791023
41 0.792115
42 0.792737
43 0.793466
44 0.794867
45 0.796569
46 0.79861
47 0.800068
48 0.801754
49 0.802645
50 0.803729
51 0.804311
52 0.805617
53 0.806408
54 0.807526
55 0.808284
56 0.809435
57 0.810408
58 0.811124
59 0.811901
60 0.812656
61 0.813336
62 0.813983
63 0.814698
64 0.816231
65 0.817549
66 0.818453
67 0.819091
68 0.81985
69 0.820387
70 0.821612
71 0.822243
72 0.822993
73 0.823502
74 0.824165
75 0.825117
76 0.826004
77 0.827045
78 0.827851
79 0.828394
80 0.829041
81 0.829651
82 0.830289
83 0.830734
84 0.831467
85 0.832076
86 0.832732
87 0.833549
88 0.833978
89 0.834405
90 0.835014
91 0.835681
92 0.836542
93 0.837256
94 0.837693
95 0.838337
96 0.838857
97 0.839515
98 0.839941
99 0.840479
100 0.840887
101 0.841392
102 0.841866
103 0.842402
104 0.843292
105 0.843631
106 0.84412
107 0.844542
108 0.845355
109 0.845759
110 0.846366
111 0.846807
112 0.847552
113 0.848228
114 0.848676
115 0.849224
116 0.849703
117 0.850246
118 0.85056
119 0.851028
120 0.851377
121 0.851897
122 0.852435
123 0.852889
124 0.853204
125 0.85375
126 0.854235
127 0.854589
128 0.854933
129 0.855332
130 0.85568
131 0.855981
132 0.856351
133 0.856771
134 0.85712
135 0.857474
136 0.857794
137 0.858127
138 0.858637
139 0.858907
140 0.859673
141 0.860173
142 0.860559
143 0.86105
144 0.861441
145 0.861782
146 0.862214
147 0.8625
148 0.86279
149 0.863214
150 0.863597
151 0.864016
152 0.864333
153 0.864644
154 0.86491
155 0.865331
156 0.865768
157 0.866221
158 0.866544
159 0.86683
160 0.867133
161 0.867682
162 0.867943
163 0.868406
164 0.868693
165 0.869072
166 0.869683
167 0.870006
168 0.870358
169 0.8707
170 0.870939
171 0.871309
172 0.871676
173 0.871895
174 0.872094
175 0.872277
176 0.872597
177 0.872801
178 0.873031
179 0.873364
180 0.873608
181 0.87382
182 0.874283
183 0.874761
184 0.874961
185 0.87518
186 0.875554
187 0.875814
188 0.876102
189 0.876326
190 0.876564
191 0.876805
192 0.876993
193 0.877389
194 0.877659
195 0.877823
196 0.878154
197 0.878376
198 0.878603
199 0.878805
200 0.879022
201 0.879259
202 0.879545
203 0.879724
204 0.87991
205 0.880184
206 0.880364
207 0.880541
208 0.880708
209 0.880935
210 0.881199
211 0.88143
212 0.881613
213 0.881833
214 0.882039
215 0.882299
216 0.882512
217 0.882692
218 0.88297
219 0.883136
220 0.883563
221 0.88378
222 0.883937
223 0.884166
224 0.884357
225 0.884639
226 0.884851
227 0.885149
228 0.885299
229 0.885611
230 0.885791
231 0.885964
232 0.88616
233 0.886462
234 0.886724
235 0.886881
236 0.887046
237 0.887225
238 0.887394
239 0.887593
240 0.887799
241 0.887976
242 0.888224
243 0.888535
244 0.888689
245 0.888879
246 0.889053
247 0.889215
248 0.889427
249 0.889579
250 0.889726
251 0.889874
252 0.890024
253 0.890226
254 0.890397
255 0.89062
256 0.890747
257 0.890945
258 0.891161
259 0.89137
260 0.891484
261 0.891639
262 0.891906
263 0.892065
264 0.892381
265 0.892548
266 0.892721
267 0.892951
268 0.893103
269 0.893247
270 0.893455
271 0.893741
272 0.893925
273 0.894054
274 0.894184
275 0.894432
276 0.894615
277 0.894771
278 0.894932
279 0.895076
280 0.895258
281 0.895369
282 0.895585
283 0.895763
284 0.895972
285 0.896115
286 0.896301
287 0.896474
288 0.896635
289 0.896784
290 0.896937
291 0.897059
292 0.897207
293 0.897378
294 0.89753
295 0.897758
296 0.897908
297 0.89805
298 0.898165
299 0.898327
300 0.89854
301 0.898692
302 0.898842
303 0.899107
304 0.899356
305 0.899507
306 0.899656
307 0.899793
308 0.899956
309 0.900084
310 0.900236
311 0.900394
312 0.900534
313 0.900912
314 0.90107
315 0.901202
316 0.901344
317 0.901522
318 0.901641
319 0.901795
320 0.901939
321 0.90205
322 0.902223
323 0.90235
324 0.902524
325 0.902637
326 0.902798
327 0.902971
328 0.903123
329 0.903267
330 0.903389
331 0.903508
332 0.90363
333 0.903783
334 0.903912
335 0.90402
336 0.9042
337 0.904297
338 0.904483
339 0.90475
340 0.904897
341 0.90505
342 0.905173
343 0.905342
344 0.905578
345 0.905702
346 0.90582
347 0.905928
348 0.906103
349 0.906258
350 0.906419
351 0.906533
352 0.906637
353 0.90681
354 0.90696
355 0.90709
356 0.907222
357 0.907362
358 0.907516
359 0.907637
360 0.907753
361 0.907872
362 0.908002
363 0.908185
364 0.908314
365 0.908419
366 0.908567
367 0.9087
368 0.908843
369 0.908935
370 0.909032
371 0.909201
372 0.909388
373 0.909482
374 0.909616
375 0.909733
376 0.909911
377 0.910037
378 0.910206
379 0.910343
380 0.910456
381 0.910577
382 0.910745
383 0.910944
384 0.91109
385 0.91124
386 0.911378
387 0.911486
388 0.911608
389 0.911727
390 0.911849
391 0.912021
392 0.912129
393 0.91223
394 0.912352
395 0.912524
396 0.912678
397 0.912806
398 0.912917
399 0.913036
400 0.913139
401 0.913258
402 0.913383
403 0.913471
404 0.913601
405 0.913723
406 0.913875
407 0.913998
408 0.914101
409 0.914233
410 0.914347
411 0.914491
412 0.914617
413 0.914693
414 0.914773
415 0.914882
416 0.914991
417 0.915172
418 0.915306
419 0.915406
420 0.915573
421 0.915676
422 0.915759
423 0.915858
424 0.915996
425 0.916104
426 0.916244
427 0.916342
428 0.916482
429 0.916676
430 0.916773
431 0.916908
432 0.917006
433 0.917135
434 0.917245
435 0.917342
436 0.917454
437 0.917573
438 0.917677
439 0.917796
440 0.917886
441 0.917994
442 0.918119
443 0.91823
444 0.918328
445 0.918436
446 0.918522
447 0.918693
448 0.91879
449 0.918891
450 0.91899
451 0.919104
452 0.919215
453 0.919328
454 0.919428
455 0.919513
456 0.91961
457 0.919726
458 0.919797
459 0.919964
460 0.920097
461 0.92022
462 0.920294
463 0.920391
464 0.920492
465 0.920571
466 0.920661
467 0.920788
468 0.920897
469 0.921003
470 0.921102
471 0.921208
472 0.921297
473 0.921397
474 0.921514
475 0.921707
476 0.921796
477 0.92188
478 0.921991
479 0.922084
480 0.922185
481 0.922281
482 0.922521
483 0.922611
484 0.922677
485 0.922767
486 0.922864
487 0.922946
488 0.923035
489 0.923131
490 0.923244
491 0.923347
492 0.923465
493 0.923554
494 0.923681
495 0.92378
496 0.923869
497 0.923957
498 0.924046
499 0.924116
500 0.924251
501 0.924321
502 0.924406
503 0.924699
504 0.924797
505 0.924994
506 0.925088
507 0.92518
508 0.925273
509 0.925352
510 0.925452
511 0.925552
512 0.925663
513 0.925759
514 0.925825
515 0.92598
516 0.926072
517 0.926193
518 0.926261
519 0.926478
520 0.926659
521 0.926745
522 0.926857
523 0.926961
524 0.927016
525 0.927089
526 0.927176
527 0.927285
528 0.927377
529 0.927463
530 0.927553
531 0.927719
532 0.927825
533 0.927933
534 0.928013
535 0.92808
536 0.928179
537 0.928289
538 0.928384
539 0.928507
540 0.92859
541 0.928668
542 0.928754
543 0.928815
544 0.928899
545 0.928973
546 0.929045
547 0.929128
548 0.929198
549 0.929269
550 0.929357
551 0.929431
552 0.929508
553 0.929831
554 0.929929
555 0.930006
556 0.930079
557 0.930149
558 0.930456
559 0.930556
560 0.930643
561 0.930725
562 0.930844
563 0.930925
564 0.930991
565 0.931087
566 0.931165
567 0.931257
568 0.931303
569 0.931368
570 0.931492
571 0.93156
572 0.931663
573 0.931746
574 0.93182
575 0.931889
576 0.932035
577 0.932129
578 0.932195
579 0.93227
580 0.932376
581 0.932465
582 0.932536
583 0.932601
584 0.932695
585 0.932773
586 0.932829
587 0.93288
588 0.93294
589 0.933011
590 0.933115
591 0.933198
592 0.93327
593 0.933321
594 0.933382
595 0.933448
596 0.933527
597 0.933597
598 0.933657
599 0.933709
600 0.93376
601 0.933815
602 0.93389
603 0.93395
604 0.934109
605 0.934163
606 0.934214
607 0.934295
608 0.93436
609 0.934424
610 0.93449
611 0.934566
612 0.934635
613 0.93471
614 0.93479
615 0.934866
616 0.934919
617 0.935023
618 0.935092
619 0.935146
620 0.935207
621 0.935276
622 0.935352
623 0.935527
624 0.935592
625 0.93566
626 0.935798
627 0.935868
628 0.935921
629 0.935973
630 0.936042
631 0.936117
632 0.936173
633 0.936246
634 0.936305
635 0.93637
636 0.93645
637 0.936494
638 0.936588
639 0.936658
640 0.93672
641 0.936768
642 0.93687
643 0.93693
644 0.937005
645 0.937059
646 0.937101
647 0.937176
648 0.937262
649 0.937303
650 0.937408
651 0.937465
652 0.937514
653 0.937578
654 0.93763
655 0.937681
656 0.937753
657 0.937807
658 0.937908
659 0.93796
660 0.938022
661 0.93809
662 0.93816
663 0.938216
664 0.938274
665 0.938318
666 0.938382
667 0.938455
668 0.938505
669 0.938559
670 0.938615
671 0.938662
672 0.938725
673 0.93878
674 0.938844
675 0.9389
676 0.938967
677 0.93901
678 0.939068
679 0.939127
680 0.939189
681 0.939241
682 0.939333
683 0.939391
684 0.939431
685 0.939511
686 0.939595
687 0.939648
688 0.939697
689 0.939742
690 0.939797
691 0.939847
692 0.939917
693 0.939978
694 0.940033
695 0.940086
696 0.940159
697 0.940227
698 0.940293
699 0.940356
700 0.940424
701 0.940501
702 0.94059
703 0.94064
704 0.940711
705 0.940767
706 0.940824
707 0.94089
708 0.940946
709 0.940994
710 0.941061
711 0.941128
712 0.94117
713 0.941228
714 0.941272
715 0.941328
716 0.941377
717 0.941448
718 0.941497
719 0.941604
720 0.941667
721 0.941714
722 0.941764
723 0.941812
724 0.941881
725 0.941937
726 0.941986
727 0.942032
728 0.942096
729 0.94217
730 0.942227
731 0.942276
732 0.942331
733 0.942374
734 0.942417
735 0.942461
736 0.942507
737 0.942559
738 0.942613
739 0.942659
740 0.942715
741 0.942781
742 0.942823
743 0.942857
744 0.942915
745 0.942979
746 0.943028
747 0.943081
748 0.943118
749 0.943195
750 0.943254
751 0.943319
752 0.943368
753 0.943407
754 0.943486
755 0.943528
756 0.943568
757 0.943638
758 0.943699
759 0.943751
760 0.943794
761 0.943854
762 0.943888
763 0.943964
764 0.944014
765 0.944075
766 0.94413
767 0.944202
768 0.9443
769 0.94438
770 0.944429
771 0.944484
772 0.944526
773 0.944621
774 0.944716
775 0.944754
776 0.944785
777 0.944816
778 0.944889
779 0.94493
780 0.945066
781 0.945122
782 0.945166
783 0.945202
784 0.945248
785 0.945321
786 0.945378
787 0.945428
788 0.945477
789 0.945523
790 0.945575
791 0.945615
792 0.945658
793 0.945707
794 0.945765
795 0.945816
796 0.945851
797 0.945898
798 0.945948
799 0.946011
800 0.946075
801 0.946122
802 0.946161
803 0.946218
804 0.946272
805 0.946316
806 0.946345
807 0.946383
808 0.946513
809 0.946557
810 0.946603
811 0.946657
812 0.946706
813 0.946759
814 0.946817
815 0.946855
816 0.946898
817 0.946928
818 0.947038
819 0.94708
820 0.947127
821 0.947187
822 0.947237
823 0.947302
824 0.947393
825 0.947434
826 0.947463
827 0.947497
828 0.947555
829 0.947599
830 0.947648
831 0.947712
832 0.947755
833 0.947805
834 0.947849
835 0.947903
836 0.947948
837 0.947991
838 0.948027
839 0.948082
840 0.948139
841 0.948207
842 0.948247
843 0.948288
844 0.948319
845 0.948398
846 0.948449
847 0.948496
848 0.94854
849 0.948574
850 0.94862
851 0.948653
852 0.948698
853 0.948765
854 0.948831
855 0.948879
856 0.948914
857 0.948976
858 0.949021
859 0.949075
860 0.949113
861 0.94915
862 0.949196
863 0.949255
864 0.949292
865 0.949328
866 0.949381
867 0.949433
868 0.949483
869 0.949553
870 0.949622
871 0.949696
872 0.949735
873 0.94977
874 0.949832
875 0.949881
876 0.949925
877 0.949962
878 0.950002
879 0.950067
880 0.950115
881 0.950156
882 0.950208
883 0.950259
884 0.950301
885 0.950368
886 0.950432
887 0.950464
888 0.950509
889 0.950566
890 0.950624
891 0.950652
892 0.950697
893 0.950722
894 0.95078
895 0.950828
896 0.950851
897 0.950881
898 0.950923
899 0.950963
900 0.951006
901 0.951035
902 0.951068
903 0.951109
904 0.95116
905 0.951202
906 0.951274
907 0.951327
908 0.951397
909 0.951437
910 0.951528
911 0.951563
912 0.95161
913 0.951645
914 0.95169
915 0.951722
916 0.951758
917 0.951801
918 0.951844
919 0.951892
920 0.951952
921 0.951986
922 0.952027
923 0.95206
924 0.952092
925 0.952128
926 0.952165
927 0.952216
928 0.952274
929 0.95232
930 0.952359
931 0.952412
932 0.952448
933 0.952489
934 0.952517
935 0.952567
936 0.952621
937 0.952677
938 0.952718
939 0.952753
940 0.952795
941 0.952875
942 0.952917
943 0.952964
944 0.953012
945 0.953048
946 0.95309
947 0.953125
948 0.953161
949 0.953206
950 0.953234
951 0.953274
952 0.953307
953 0.953367
954 0.953434
955 0.953493
956 0.953545
957 0.953559
958 0.953597
959 0.953643
960 0.953696
961 0.953745
962 0.953789
963 0.953834
964 0.953864
965 0.953898
966 0.953932
967 0.953959
968 0.954006
969 0.954072
970 0.954116
971 0.95416
972 0.954197
973 0.954242
974 0.954272
975 0.954314
976 0.954347
977 0.954402
978 0.954436
979 0.95447
980 0.954556
981 0.9546
982 0.954642
983 0.954679
984 0.954717
985 0.954752
986 0.954803
987 0.954836
988 0.954872
989 0.954907
990 0.954947
991 0.954966
992 0.955037
993 0.955084
994 0.955125
995 0.955213
996 0.955256
997 0.955289
998 0.955325
999 0.955352
1000 0.955385
1001 0.955424
1002 0.955467
1003 0.955507
1004 0.955545
1005 0.955584
1006 0.955639
1007 0.95567
1008 0.955698
1009 0.955732
1010 0.955757
1011 0.955808
1012 0.955839
1013 0.95587
1014 0.955902
1015 0.955945
1016 0.955994
1017 0.956033
1018 0.956078
1019 0.956125
1020 0.956146
1021 0.956199
1022 0.956242
1023 0.956268
1024 0.956305
1025 0.956341
1026 0.956447
1027 0.956486
1028 0.956519
1029 0.956551
1030 0.956622
1031 0.956654
1032 0.956679
1033 0.956722
1034 0.956739
1035 0.956782
1036 0.956844
1037 0.956885
1038 0.956903
1039 0.956934
1040 0.95698
1041 0.957017
1042 0.957039
1043 0.957076
1044 0.957131
1045 0.957165
1046 0.957206
1047 0.957231
1048 0.957264
1049 0.957286
1050 0.957331
1051 0.957355
1052 0.95738
1053 0.95745
1054 0.957503
1055 0.957546
1056 0.957575
1057 0.957621
1058 0.957664
1059 0.957693
1060 0.957721
1061 0.957751
1062 0.957767
1063 0.957828
1064 0.957871
1065 0.957922
1066 0.957948
1067 0.957985
1068 0.958019
1069 0.958046
1070 0.958078
1071 0.95811
1072 0.958132
1073 0.958166
1074 0.958219
1075 0.95825
1076 0.958338
1077 0.958377
1078 0.958403
1079 0.958442
1080 0.958481
1081 0.958534
1082 0.958566
1083 0.958596
1084 0.958626
1085 0.958668
1086 0.958686
1087 0.958713
1088 0.958752
1089 0.958795
1090 0.95884
1091 0.958926
1092 0.958954
1093 0.958984
1094 0.959056
1095 0.959095
1096 0.959151
1097 0.959198
1098 0.959235
1099 0.959272
1100 0.9593
1101 0.959331
1102 0.959373
1103 0.959402
1104 0.959443
1105 0.959465
1106 0.959491
1107 0.959532
1108 0.95957
1109 0.959599
1110 0.959644
1111 0.959677
1112 0.959707
1113 0.959736
1114 0.959766
1115 0.959796
1116 0.959832
1117 0.959867
1118 0.959912
1119 0.959941
1120 0.959976
1121 0.959991
1122 0.960019
1123 0.960089
1124 0.960126
1125 0.960145
1126 0.960185
1127 0.960218
1128 0.960255
1129 0.960293
1130 0.960405
1131 0.960448
1132 0.960478
1133 0.960507
1134 0.960551
1135 0.960585
1136 0.960618
1137 0.960672
1138 0.960735
1139 0.960751
1140 0.96078
1141 0.960822
1142 0.960853
1143 0.9609
1144 0.960954
1145 0.960973
1146 0.961002
1147 0.96104
1148 0.961067
1149 0.961092
1150 0.961142
1151 0.961177
1152 0.961217
1153 0.961273
1154 0.961298
1155 0.961342
1156 0.961369
1157 0.961403
1158 0.961438
1159 0.961476
1160 0.961516
1161 0.961548
1162 0.961593
1163 0.961615
1164 0.961633
1165 0.961661
1166 0.961682
1167 0.961724
1168 0.961766
1169 0.961778
1170 0.961795
1171 0.961832
1172 0.96185
1173 0.961885
1174 0.961915
1175 0.961952
1176 0.961965
1177 0.962001
1178 0.962024
1179 0.962052
1180 0.962086
1181 0.9621
1182 0.96213
1183 0.962145
1184 0.962186
1185 0.962211
1186 0.96223
1187 0.962247
1188 0.962279
1189 0.962301
1190 0.962336
1191 0.962403
1192 0.96242
1193 0.962452
1194 0.962476
1195 0.962495
1196 0.962528
1197 0.962551
1198 0.962579
1199 0.9626
1200 0.962633
1201 0.962654
1202 0.962681
1203 0.962715
1204 0.962745
1205 0.96278
1206 0.96282
1207 0.96286
1208 0.962915
1209 0.96294
1210 0.962976
1211 0.963004
1212 0.963034
1213 0.963058
1214 0.963079
1215 0.963118
1216 0.963167
1217 0.963206
1218 0.963222
1219 0.963241
1220 0.963274
1221 0.963298
1222 0.963357
1223 0.963395
1224 0.963429
1225 0.963453
1226 0.963495
1227 0.96351
1228 0.963552
1229 0.963583
1230 0.963616
1231 0.963635
1232 0.96366
1233 0.963679
1234 0.963698
1235 0.963734
1236 0.963758
1237 0.963778
1238 0.963789
1239 0.963822
1240 0.963845
1241 0.963881
1242 0.963911
1243 0.96393
1244 0.963963
1245 0.963991
1246 0.964021
1247 0.964049
1248 0.964072
1249 0.964101
1250 0.964126
1251 0.964149
1252 0.964183
1253 0.964212
1254 0.964238
1255 0.964272
1256 0.964285
1257 0.964314
1258 0.964333
1259 0.964356
1260 0.964393
1261 0.964425
1262 0.964443
1263 0.964457
1264 0.964484
1265 0.964514
1266 0.964532
1267 0.964561
1268 0.964585
1269 0.964638
1270 0.964654
1271 0.96468
1272 0.964745
1273 0.964785
1274 0.96483
1275 0.964852
1276 0.964872
1277 0.964895
1278 0.964922
1279 0.964957
1280 0.964973
1281 0.964989
1282 0.96502
1283 0.965039
1284 0.965066
1285 0.965086
1286 0.965119
1287 0.965134
1288 0.965155
1289 0.965177
1290 0.965207
1291 0.965232
1292 0.965258
1293 0.965287
1294 0.965307
1295 0.965337
1296 0.965366
1297 0.96538
1298 0.96541
1299 0.965429
1300 0.965451
1301 0.965488
1302 0.96553
1303 0.965555
1304 0.965586
1305 0.965606
1306 0.965629
1307 0.965644
1308 0.965678
1309 0.965696
1310 0.965734
1311 0.965781
1312 0.965794
1313 0.965822
1314 0.965835
1315 0.965865
1316 0.965887
1317 0.965923
1318 0.965962
1319 0.965985
1320 0.965991
1321 0.966011
1322 0.966026
1323 0.966047
1324 0.966071
1325 0.966093
1326 0.966111
1327 0.966138
1328 0.966174
1329 0.966204
1330 0.966228
1331 0.966243
1332 0.966267
1333 0.96629
1334 0.966309
1335 0.966334
1336 0.96636
1337 0.966379
1338 0.966395
1339 0.9664
1340 0.966441
1341 0.966462
1342 0.96649
1343 0.966509
1344 0.966548
1345 0.96657
1346 0.966593
1347 0.966629
1348 0.966642
1349 0.966666
1350 0.966681
1351 0.966701
1352 0.966726
1353 0.966753
1354 0.96678
1355 0.966821
1356 0.966844
1357 0.966867
1358 0.966894
1359 0.966916
1360 0.966939
1361 0.966958
1362 0.967002
1363 0.967025
1364 0.967057
1365 0.967071
1366 0.967086
1367 0.967106
1368 0.967133
1369 0.967178
1370 0.967188
1371 0.967228
1372 0.967248
1373 0.967275
1374 0.967301
1375 0.967326
1376 0.96735
1377 0.967375
1378 0.967398
1379 0.967427
1380 0.967451
1381 0.967461
1382 0.967484
1383 0.967504
1384 0.967518
1385 0.967537
1386 0.967569
1387 0.967594
1388 0.96761
1389 0.967647
1390 0.967662
1391 0.96769
1392 0.967711
1393 0.967755
1394 0.967784
1395 0.967806
1396 0.967824
1397 0.967841
1398 0.967857
1399 0.9679
1400 0.967928
1401 0.967948
1402 0.967984
1403 0.96803
1404 0.968061
1405 0.96809
1406 0.968118
1407 0.968136
1408 0.968166
1409 0.968193
1410 0.968204
1411 0.96824
1412 0.968251
1413 0.968284
1414 0.968315
1415 0.968323
1416 0.968349
1417 0.968368
1418 0.968404
1419 0.96842
1420 0.968452
1421 0.968497
1422 0.968508
1423 0.968529
1424 0.968541
1425 0.968565
1426 0.968598
1427 0.968633
1428 0.968652
1429 0.96867
1430 0.968689
1431 0.968708
1432 0.968726
1433 0.968768
1434 0.968811
1435 0.968839
1436 0.968853
1437 0.968876
1438 0.968898
1439 0.968921
1440 0.968952
1441 0.968978
1442 0.969007
1443 0.969018
1444 0.969027
1445 0.969051
1446 0.969071
1447 0.969088
1448 0.969121
1449 0.969149
1450 0.969178
1451 0.969201
1452 0.969225
1453 0.969256
1454 0.969274
1455 0.969297
1456 0.969308
1457 0.969351
1458 0.969365
1459 0.969392
1460 0.969406
1461 0.96942
1462 0.969449
1463 0.969485
1464 0.969514
1465 0.969538
1466 0.969552
1467 0.96958
1468 0.969598
1469 0.969644
1470 0.969662
1471 0.969687
1472 0.969713
1473 0.969734
1474 0.969761
1475 0.969779
1476 0.969806
1477 0.969827
1478 0.969847
1479 0.969882
1480 0.969911
1481 0.96994
1482 0.96997
1483 0.969983
1484 0.970007
1485 0.970029
1486 0.970047
1487 0.970077
1488 0.970103
1489 0.970121
1490 0.970153
1491 0.970185
1492 0.970201
1493 0.970224
1494 0.970243
1495 0.970261
1496 0.970295
1497 0.97033
1498 0.97035
1499 0.970373
1500 0.970397
1501 0.970405
1502 0.970426
1503 0.970454
1504 0.970475
1505 0.970493
1506 0.970521
1507 0.970552
1508 0.970693
1509 0.970708
1510 0.970731
1511 0.970762
1512 0.970779
1513 0.9708
1514 0.970834
1515 0.970842
1516 0.970862
1517 0.970912
1518 0.970937
1519 0.970972
1520 0.97099
1521 0.971006
1522 0.971041
1523 0.971062
1524 0.971079
1525 0.971098
1526 0.971117
1527 0.97113
1528 0.971144
1529 0.971167
1530 0.971196
1531 0.971217
1532 0.971246
1533 0.971268
1534 0.971287
1535 0.971305
1536 0.971321
1537 0.971346
1538 0.971373
1539 0.971382
1540 0.971411
1541 0.971421
1542 0.971447
1543 0.971469
1544 0.971506
1545 0.971519
1546 0.971544
1547 0.971554
1548 0.971582
1549 0.971609
1550 0.971624
1551 0.971644
1552 0.971657
1553 0.971688
1554 0.971723
1555 0.971749
1556 0.971781
1557 0.971794
1558 0.971811
1559 0.971838
1560 0.971857
1561 0.971879
1562 0.971913
1563 0.971929
1564 0.971965
1565 0.97199
1566 0.972011
1567 0.972038
1568 0.972058
1569 0.972078
1570 0.972088
1571 0.972107
1572 0.972134
1573 0.972156
1574 0.972163
1575 0.972194
1576 0.972224
1577 0.972235
1578 0.972263
1579 0.972288
1580 0.972305
1581 0.972319
1582 0.972337
1583 0.972367
1584 0.972381
1585 0.972394
1586 0.972413
1587 0.972442
1588 0.972463
1589 0.972501
1590 0.972521
1591 0.972562
1592 0.972589
1593 0.972603
1594 0.972627
1595 0.972692
1596 0.972714
1597 0.972734
1598 0.972751
1599 0.972772
1600 0.97278
1601 0.972804
1602 0.972824
1603 0.972837
1604 0.972869
1605 0.972884
1606 0.972907
1607 0.972932
1608 0.972938
1609 0.972978
1610 0.972997
1611 0.973019
1612 0.973035
1613 0.973057
1614 0.973094
1615 0.973112
1616 0.97313
1617 0.973154
1618 0.973193
1619 0.973212
1620 0.973223
1621 0.973239
1622 0.973248
1623 0.973293
1624 0.97332
1625 0.973332
1626 0.973356
1627 0.973374
1628 0.973388
1629 0.973413
1630 0.973422
1631 0.97343
1632 0.97345
1633 0.973461
1634 0.973494
1635 0.973511
1636 0.973535
1637 0.973553
1638 0.97357
1639 0.973589
1640 0.973602
1641 0.973623
1642 0.973641
1643 0.973663
1644 0.973673
1645 0.973695
1646 0.973707
1647 0.973724
1648 0.973738
1649 0.973757
1650 0.973777
1651 0.973788
1652 0.97381
1653 0.973835
1654 0.973849
1655 0.973872
1656 0.97388
1657 0.973918
1658 0.973932
1659 0.973949
1660 0.973988
1661 0.973997
1662 0.974017
1663 0.97405
1664 0.974055
1665 0.974092
1666 0.97412
1667 0.974129
1668 0.974143
1669 0.974163
1670 0.97419
1671 0.974194
1672 0.974209
1673 0.974226
1674 0.974252
1675 0.974264
1676 0.974288
1677 0.974313
1678 0.974322
1679 0.97434
1680 0.974353
1681 0.974378
1682 0.974397
1683 0.974413
1684 0.974425
1685 0.974443
1686 0.97447
1687 0.974475
1688 0.974486
1689 0.974518
1690 0.974531
1691 0.974541
1692 0.974556
1693 0.974576
1694 0.974596
1695 0.974603
1696 0.974613
1697 0.974634
1698 0.974643
1699 0.974658
1700 0.97468
1701 0.974695
1702 0.974722
1703 0.974731
1704 0.974746
1705 0.97476
1706 0.97477
1707 0.974781
1708 0.974803
1709 0.974814
1710 0.974832
1711 0.974855
1712 0.974876
1713 0.974889
1714 0.974905
1715 0.974925
1716 0.974932
1717 0.974937
1718 0.974959
1719 0.974973
1720 0.975008
1721 0.975022
1722 0.975042
1723 0.975055
1724 0.975067
1725 0.975091
1726 0.97511
1727 0.975114
1728 0.975136
1729 0.975153
1730 0.975165
1731 0.975178
1732 0.975198
1733 0.975208
1734 0.97522
1735 0.975245
1736 0.975264
1737 0.975278
1738 0.975306
1739 0.975308
1740 0.975324
1741 0.975335
1742 0.975342
1743 0.975359
1744 0.975377
1745 0.975402
1746 0.975421
1747 0.975438
1748 0.975453
1749 0.975485
1750 0.975506
1751 0.975519
1752 0.975529
1753 0.975542
1754 0.975557
1755 0.975579
1756 0.975591
1757 0.975608
1758 0.975616
1759 0.975624
1760 0.975643
1761 0.975652
1762 0.975663
1763 0.97568
1764 0.975691
1765 0.975704
1766 0.975718
1767 0.975732
1768 0.975745
1769 0.975755
1770 0.975769
1771 0.975781
1772 0.975786
1773 0.975805
1774 0.97582
1775 0.97583
1776 0.975844
1777 0.975859
1778 0.975867
1779 0.975889
1780 0.975914
1781 0.975919
1782 0.975928
1783 0.975936
1784 0.975956
1785 0.975967
1786 0.975988
1787 0.975996
1788 0.975999
1789 0.97601
1790 0.976017
1791 0.976032
1792 0.976057
1793 0.976076
1794 0.976087
1795 0.976097
1796 0.976104
1797 0.976123
1798 0.976132
1799 0.976146
1800 0.976159
1801 0.976175
1802 0.976183
1803 0.976188
1804 0.976197
1805 0.976209
1806 0.976234
1807 0.97624
1808 0.976255
1809 0.976266
1810 0.976276
1811 0.976279
1812 0.976297
1813 0.976323
1814 0.97633
1815 0.976336
1816 0.976352
1817 0.976364
1818 0.976385
1819 0.976392
1820 0.976416
1821 0.976425
1822 0.97643
1823 0.976445
1824 0.976447
1825 0.976463
1826 0.976477
1827 0.976493
1828 0.976503
1829 0.976522
1830 0.97653
1831 0.976538
1832 0.976552
1833 0.976562
1834 0.976582
1835 0.976595
1836 0.976604
1837 0.97662
1838 0.976632
1839 0.976636
1840 0.976641
1841 0.976653
1842 0.976656
1843 0.976671
1844 0.97669
1845 0.9767
1846 0.976719
1847 0.976737
1848 0.976746
1849 0.976762
1850 0.976767
1851 0.976776
1852 0.976784
1853 0.976806
1854 0.976813
1855 0.976823
1856 0.976829
1857 0.976841
1858 0.976844
1859 0.976857
1860 0.976862
1861 0.976887
1862 0.976897
1863 0.976907
1864 0.976911
1865 0.97693
1866 0.976939
1867 0.976947
1868 0.976955
1869 0.976974
1870 0.976983
1871 0.976986
1872 0.976995
1873 0.977005
1874 0.977012
1875 0.977031
1876 0.977045
1877 0.977052
1878 0.977066
1879 0.977082
1880 0.977088
1881 0.977098
1882 0.977101
1883 0.977108
1884 0.977113
1885 0.977121
1886 0.977138
1887 0.977147
1888 0.977163
1889 0.977181
1890 0.977188
1891 0.977189
1892 0.977202
1893 0.977224
1894 0.977233
1895 0.977248
1896 0.97726
1897 0.977266
1898 0.977279
1899 0.977296
1900 0.977302
1901 0.977316
1902 0.977325
1903 0.977336
1904 0.977343
1905 0.977356
1906 0.977366
1907 0.977369
1908 0.97739
1909 0.977397
1910 0.977413
1911 0.977423
1912 0.977436
1913 0.977439
1914 0.977452
1915 0.977456
1916 0.977465
1917 0.977476
1918 0.97749
1919 0.977497
1920 0.977511
1921 0.977519
1922 0.977529
1923 0.977535
1924 0.977544
1925 0.977553
1926 0.977564
1927 0.977566
1928 0.977585
1929 0.977595
1930 0.977606
1931 0.977612
1932 0.977617
1933 0.97762
1934 0.977634
1935 0.977649
1936 0.977658
1937 0.977667
1938 0.977672
1939 0.977691
1940 0.977698
1941 0.977698
1942 0.977706
1943 0.97772
1944 0.977722
1945 0.977726
1946 0.977731
1947 0.977735
1948 0.977753
1949 0.977756
1950 0.977769
1951 0.977772
1952 0.977786
1953 0.977797
1954 0.977806
1955 0.977809
1956 0.977819
1957 0.977823
1958 0.977827
1959 0.977832
1960 0.97784
1961 0.977872
1962 0.977899
1963 0.977902
1964 0.977911
1965 0.977918
1966 0.977931
1967 0.977943
1968 0.977946
1969 0.977953
1970 0.977967
1971 0.977978
1972 0.977988
1973 0.977998
1974 0.978002
1975 0.978009
1976 0.978014
1977 0.97802
1978 0.978023
1979 0.978023
1980 0.978038
1981 0.978049
1982 0.978076
1983 0.978078
1984 0.978089
1985 0.978105
1986 0.978108
1987 0.978122
1988 0.978135
1989 0.978137
1990 0.978148
1991 0.978157
1992 0.97817
1993 0.978172
1994 0.978184
1995 0.978187
1996 0.978193
1997 0.978201
1998 0.978217
1999 0.978218
2000 0.978232
2001 0.978249
2002 0.978256
2003 0.978267
2004 0.978279
2005 0.978285
2006 0.978291
2007 0.978293
2008 0.9783
2009 0.97831
2010 0.978321
2011 0.978328
2012 0.978335
2013 0.978346
2014 0.97835
2015 0.97837
2016 0.978379
2017 0.978383
2018 0.978383
2019 0.978383
2020 0.978385
2021 0.978403
2022 0.978416
2023 0.978421
2024 0.978431
2025 0.978435
2026 0.978447
2027 0.978453
2028 0.978456
2029 0.978463
2030 0.978465
2031 0.97847
2032 0.978474
2033 0.978477
2034 0.978487
2035 0.978498
2036 0.978505
2037 0.978507
2038 0.978513
2039 0.978517
2040 0.978521
2041 0.978529
2042 0.978536
2043 0.978544
2044 0.97855
2045 0.978556
2046 0.978563
2047 0.978567
2048 0.978583
2049 0.978587
2050 0.978589
2051 0.978596
2052 0.978601
2053 0.978614
2054 0.978622
2055 0.978624
2056 0.978628
2057 0.978633
2058 0.978637
2059 0.978637
2060 0.978647
2061 0.978652
2062 0.978662
2063 0.978672
2064 0.978677
2065 0.97868
2066 0.978684
2067 0.978694
2068 0.978703
2069 0.978708
2070 0.978718
2071 0.97872
2072 0.97873
2073 0.978732
2074 0.978747
2075 0.978757
2076 0.978763
2077 0.978766
2078 0.978771
2079 0.978786
2080 0.978792
2081 0.978795
2082 0.978808
2083 0.978811
2084 0.978827
2085 0.978832
2086 0.978835
2087 0.978848
2088 0.97885
2089 0.978861
2090 0.978872
2091 0.978874
2092 0.978883
2093 0.978896
2094 0.978902
2095 0.978918
2096 0.978921
2097 0.978922
2098 0.978932
2099 0.978945
2100 0.97895
2101 0.978956
2102 0.978967
2103 0.978967
2104 0.97897
2105 0.978981
2106 0.978985
2107 0.978993
2108 0.979
2109 0.979012
2110 0.97902
2111 0.979035
2112 0.979041
2113 0.979054
2114 0.979057
2115 0.979064
2116 0.97907
2117 0.979076
2118 0.979081
2119 0.979086
2120 0.979093
2121 0.979095
2122 0.9791
2123 0.979105
2124 0.979111
2125 0.979114
2126 0.979132
2127 0.979147
2128 0.979151
2129 0.979155
2130 0.979158
2131 0.979161
2132 0.97917
2133 0.979184
2134 0.979184
2135 0.979191
2136 0.979203
2137 0.979206
2138 0.979206
2139 0.979216
2140 0.979223
2141 0.979224
2142 0.979234
2143 0.979239
2144 0.979246
2145 0.979255
2146 0.979259
2147 0.979263
2148 0.979266
2149 0.979271
2150 0.979277
2151 0.979282
2152 0.979289
2153 0.979295
2154 0.979301
2155 0.97931
2156 0.979318
2157 0.979323
2158 0.979334
2159 0.979347
2160 0.979356
2161 0.979364
2162 0.97937
2163 0.979379
2164 0.97938
2165 0.979387
2166 0.979393
2167 0.979407
2168 0.979417
2169 0.97942
2170 0.979432
2171 0.979432
2172 0.979437
2173 0.979453
2174 0.979459
2175 0.979467
2176 0.979476
2177 0.979481
2178 0.979481
2179 0.979491
2180 0.979498
2181 0.979498
2182 0.9795
2183 0.979519
2184 0.979534
2185 0.979543
2186 0.979549
2187 0.979552
2188 0.979564
2189 0.979566
2190 0.979569
2191 0.979569
2192 0.979584
2193 0.979591
2194 0.979597
2195 0.979602
2196 0.979611
2197 0.97962
2198 0.97963
2199 0.979639
2200 0.979641
2201 0.979645
2202 0.979651
2203 0.97966
2204 0.979663
2205 0.979669
2206 0.979672
2207 0.979679
2208 0.979689
2209 0.979695
2210 0.979701
2211 0.979705
2212 0.979708
2213 0.979713
2214 0.979722
2215 0.979722
2216 0.979734
2217 0.979748
2218 0.97975
2219 0.979756
2220 0.979767
2221 0.979769
2222 0.979776
2223 0.979777
2224 0.97978
2225 0.979786
2226 0.97979
2227 0.979792
2228 0.979797
2229 0.979802
2230 0.979809
2231 0.979811
2232 0.979811
2233 0.979821
2234 0.979822
2235 0.979827
2236 0.979831
2237 0.979835
2238 0.979841
2239 0.979912
2240 0.979914
2241 0.979929
2242 0.979938
2243 0.979941
2244 0.979951
2245 0.979957
2246 0.97996
2247 0.979973
2248 0.979981
2249 0.979994
2250 0.979994
2251 0.98
2252 0.980002
2253 0.980021
2254 0.980023
2255 0.980029
2256 0.980036
2257 0.980041
2258 0.980046
2259 0.980046
2260 0.980048
2261 0.980053
2262 0.980065
2263 0.980069
2264 0.980072
2265 0.980074
2266 0.980082
2267 0.980085
2268 0.980089
2269 0.980089
2270 0.980094
2271 0.980094
2272 0.980098
2273 0.980098
2274 0.980111
2275 0.980115
2276 0.980131
2277 0.980133
2278 0.980133
2279 0.980135
2280 0.980137
2281 0.980164
2282 0.980174
2283 0.980184
2284 0.980195
2285 0.980196
2286 0.980199
2287 0.980212
2288 0.980217
2289 0.980219
2290 0.980222
2291 0.980226
2292 0.980228
2293 0.980228
2294 0.980233
2295 0.98024
2296 0.980248
2297 0.980251
2298 0.980258
2299 0.980262
2300 0.980273
2301 0.980274
2302 0.980278
2303 0.980287
2304 0.980295
2305 0.9803
2306 0.980306
2307 0.98031
2308 0.980313
2309 0.980329
2310 0.980329
2311 0.980329
2312 0.98033
2313 0.980336
2314 0.980341
2315 0.980343
2316 0.980347
2317 0.980352
2318 0.980353
2319 0.980356
2320 0.980359
2321 0.980369
2322 0.98037
2323 0.980374
2324 0.980376
2325 0.980384
2326 0.98039
2327 0.980402
2328 0.980407
2329 0.980412
2330 0.980413
2331 0.980417
2332 0.980419
2333 0.980427
2334 0.980427
2335 0.980432
2336 0.980436
2337 0.980448
2338 0.980457
2339 0.980468
2340 0.980474
2341 0.98048
2342 0.98048
2343 0.980483
2344 0.980489
2345 0.980491
2346 0.980494
2347 0.980498
2348 0.9805
2349 0.980501
2350 0.980503
2351 0.98051
2352 0.980512
2353 0.980518
2354 0.980518
2355 0.980521
2356 0.98053
2357 0.98053
2358 0.980532
2359 0.980543
2360 0.980545
2361 0.980545
2362 0.98055
2363 0.98055
2364 0.98055
2365 0.980556
2366 0.980558
2367 0.980568
2368 0.980572
2369 0.98058
2370 0.980581
2371 0.980583
2372 0.980586
2373 0.980586
2374 0.980593
2375 0.980599
2376 0.980609
2377 0.980618
2378 0.980626
2379 0.980635
2380 0.980642
2381 0.980645
2382 0.980648
2383 0.980654
2384 0.980657
2385 0.980657
2386 0.980657
2387 0.98066
2388 0.980667
2389 0.980674
2390 0.980676
2391 0.980685
2392 0.980688
2393 0.980692
2394 0.980697
2395 0.980697
2396 0.980703
2397 0.980712
2398 0.980715
2399 0.980715
2400 0.980716
2401 0.980724
2402 0.980725
2403 0.980728
2404 0.980738
2405 0.98075
2406 0.980759
2407 0.980762
2408 0.980769
2409 0.980773
2410 0.980773
2411 0.980777
2412 0.980779
2413 0.980783
2414 0.980793
2415 0.980796
2416 0.9808
2417 0.980804
2418 0.980808
2419 0.980808
2420 0.980813
2421 0.980817
2422 0.980821
2423 0.980827
2424 0.98083
2425 0.980836
2426 0.980841
2427 0.980848
2428 0.980859
2429 0.980861
2430 0.980863
2431 0.980868
2432 0.980868
2433 0.980871
2434 0.980884
2435 0.980888
2436 0.980891
2437 0.980899
2438 0.980899
2439 0.980904
2440 0.980907
2441 0.980913
2442 0.980913
2443 0.980924
2444 0.98095
2445 0.98095
2446 0.980961
2447 0.980961
2448 0.980969
2449 0.980972
2450 0.980973
2451 0.980982
2452 0.980984
2453 0.980989
2454 0.980998
2455 0.981
2456 0.981006
2457 0.981013
2458 0.981015
2459 0.981023
2460 0.981025
2461 0.981027
2462 0.981039
2463 0.981041
2464 0.981043
2465 0.981044
2466 0.981046
2467 0.981054
2468 0.981059
2469 0.981059
2470 0.98106
2471 0.981066
2472 0.981067
2473 0.981071
2474 0.981076
2475 0.981076
2476 0.981085
2477 0.981089
2478 0.981095
2479 0.981098
2480 0.981106
2481 0.981108
2482 0.981109
2483 0.981117
2484 0.981124
2485 0.981124
2486 0.981127
2487 0.981146
2488 0.981149
2489 0.981152
2490 0.981162
2491 0.981169
2492 0.981171
2493 0.981175
2494 0.981184
2495 0.981186
2496 0.981198
2497 0.981201
2498 0.981205
2499 0.981209
2500 0.981213
2501 0.981219
2502 0.981219
2503 0.98122
2504 0.981227
2505 0.981231
2506 0.981236
2507 0.981239
2508 0.98124
2509 0.981248
2510 0.981248
2511 0.981248
2512 0.981249
2513 0.981249
2514 0.981251
2515 0.981253
2516 0.981259
2517 0.981265
2518 0.981268
2519 0.981272
2520 0.981274
2521 0.981277
2522 0.981278
2523 0.981278
2524 0.981282
2525 0.981286
2526 0.981286
2527 0.981287
2528 0.981287
2529 0.981295
2530 0.981295
2531 0.981297
2532 0.9813
2533 0.981304
2534 0.981307
2535 0.981309
2536 0.981311
2537 0.981311
2538 0.981313
2539 0.981316
2540 0.981319
2541 0.981326
2542 0.981329
2543 0.981334
2544 0.981336
2545 0.981336
2546 0.981339
2547 0.981346
2548 0.981356
2549 0.981356
2550 0.981356
2551 0.981359
2552 0.981359
2553 0.981361
2554 0.981361
2555 0.981363
2556 0.981371
2557 0.981373
2558 0.981376
2559 0.981385
2560 0.981395
2561 0.981404
2562 0.981404
2563 0.981408
2564 0.981412
2565 0.981413
2566 0.981414
2567 0.981414
2568 0.981416
2569 0.981418
2570 0.981421
2571 0.98143
2572 0.98143
2573 0.98143
2574 0.981434
2575 0.981442
2576 0.981442
2577 0.981443
2578 0.981445
2579 0.981446
2580 0.98145
2581 0.981453
2582 0.981453
2583 0.981455
2584 0.98146
2585 0.981462
2586 0.981464
2587 0.98147
2588 0.981477
2589 0.981484
2590 0.981488
2591 0.981493
2592 0.981493
2593 0.981499
2594 0.981502
2595 0.981507
2596 0.981507
2597 0.98151
2598 0.981513
2599 0.981518
2600 0.981524
2601 0.981529
2602 0.981532
2603 0.981538
2604 0.981548
2605 0.981554
2606 0.981564
2607 0.981564
2608 0.981564
2609 0.981569
2610 0.981571
2611 0.98158
2612 0.981581
2613 0.981583
2614 0.981587
2615 0.981593
2616 0.981599
2617 0.981601
2618 0.981607
2619 0.981613
2620 0.981617
2621 0.981617
2622 0.981621
2623 0.981622
2624 0.981622
2625 0.981622
2626 0.981625
2627 0.981625
2628 0.981627
2629 0.981634
2630 0.981639
2631 0.981645
2632 0.981648
2633 0.981651
2634 0.981655
2635 0.981655
2636 0.981655
2637 0.981657
2638 0.981657
2639 0.981657
2640 0.98166
2641 0.981662
2642 0.981667
2643 0.981672
2644 0.981672
2645 0.981677
2646 0.98168
2647 0.981684
2648 0.981684
2649 0.981686
2650 0.981696
2651 0.981702
2652 0.981702
2653 0.981707
2654 0.981708
2655 0.98171
2656 0.98171
2657 0.981712
2658 0.981714
2659 0.981717
2660 0.981719
2661 0.981719
2662 0.981721
2663 0.981726
2664 0.981726
2665 0.98173
2666 0.981732
2667 0.981732
2668 0.981736
2669 0.981739
2670 0.981742
2671 0.981752
2672 0.981757
2673 0.981757
2674 0.98176
2675 0.98177
2676 0.981772
2677 0.981772
2678 0.981774
2679 0.98178
2680 0.981782
2681 0.981789
2682 0.981795
2683 0.981798
2684 0.981798
2685 0.981801
2686 0.981803
2687 0.981805
2688 0.981809
2689 0.981809
2690 0.981812
2691 0.981816
2692 0.981821
2693 0.981821
2694 0.981824
2695 0.981827
2696 0.98183
2697 0.981832
2698 0.981832
2699 0.981832
2700 0.981834
2701 0.981839
2702 0.981839
2703 0.981839
2704 0.98184
2705 0.981851
2706 0.981854
2707 0.981854
2708 0.98186
2709 0.98186
2710 0.981863
2711 0.981863
2712 0.981863
2713 0.981863
2714 0.981863
2715 0.981867
2716 0.981869
2717 0.981869
2718 0.981878
2719 0.981881
2720 0.981887
2721 0.981891
2722 0.981894
2723 0.981894
2724 0.981905
2725 0.981907
2726 0.981915
2727 0.981915
2728 0.981915
2729 0.981915
2730 0.981927
2731 0.981938
2732 0.981941
2733 0.98195
2734 0.981951
2735 0.981951
2736 0.981951
2737 0.981956
2738 0.981961
2739 0.981964
2740 0.981964
2741 0.981967
2742 0.981967
2743 0.981974
2744 0.981986
2745 0.981991
2746 0.981997
2747 0.982001
2748 0.982006
2749 0.982006
2750 0.982014
2751 0.982014
2752 0.982016
2753 0.982021
2754 0.982023
2755 0.982026
2756 0.98203
2757 0.982031
2758 0.982034
2759 0.982039
2760 0.982046
2761 0.982047
2762 0.982051
2763 0.982051
2764 0.982055
2765 0.982055
2766 0.98206
2767 0.982062
2768 0.982064
2769 0.982066
2770 0.982066
2771 0.982073
2772 0.982073
2773 0.982082
2774 0.982082
2775 0.982082
2776 0.982083
2777 0.982089
2778 0.982091
2779 0.982096
2780 0.982098
2781 0.982098
2782 0.982099
2783 0.982099
2784 0.982106
2785 0.982106
2786 0.982106
2787 0.982106
2788 0.982106
2789 0.98211
2790 0.982111
2791 0.982116
2792 0.982116
2793 0.982117
2794 0.982122
2795 0.982122
2796 0.982122
2797 0.982127
2798 0.982132
2799 0.982132
2800 0.982137
2801 0.982137
2802 0.982137
2803 0.982144
2804 0.982144
2805 0.982145
2806 0.98215
2807 0.982163
2808 0.982163
2809 0.982163
2810 0.982166
2811 0.982169
2812 0.982171
2813 0.982179
2814 0.982181
2815 0.982181
2816 0.982185
2817 0.982199
2818 0.982199
2819 0.982199
2820 0.982205
2821 0.982205
2822 0.982213
2823 0.982213
2824 0.98222
2825 0.98222
2826 0.982227
2827 0.982229
2828 0.982232
2829 0.982232
2830 0.982233
2831 0.982238
2832 0.982241
2833 0.982246
2834 0.982246
2835 0.982246
2836 0.982247
2837 0.982247
2838 0.982252
2839 0.982254
2840 0.982262
2841 0.982262
2842 0.982267
2843 0.982267
2844 0.982267
2845 0.982273
2846 0.982281
2847 0.982283
2848 0.982283
2849 0.982285
2850 0.982291
2851 0.982291
2852 0.982291
2853 0.982291
2854 0.982295
2855 0.982297
2856 0.9823
2857 0.982304
2858 0.982309
2859 0.982311
2860 0.982311
2861 0.982311
2862 0.982311
2863 0.982316
2864 0.982321
2865 0.982327
2866 0.982329
2867 0.982329
2868 0.982329
2869 0.982329
2870 0.982329
2871 0.982333
2872 0.982333
2873 0.982334
2874 0.982342
2875 0.982342
2876 0.982346
2877 0.982347
2878 0.98235
2879 0.98235
2880 0.98235
2881 0.982353
2882 0.982357
2883 0.982359
2884 0.982367
2885 0.982367
2886 0.982374
2887 0.982374
2888 0.982374
2889 0.982379
2890 0.982379
2891 0.982379
2892 0.982379
2893 0.982384
2894 0.982384
2895 0.982384
2896 0.982387
2897 0.982389
2898 0.982392
2899 0.982393
2900 0.982393
2901 0.982393
2902 0.982395
2903 0.982395
2904 0.982395
2905 0.982398
2906 0.982398
2907 0.982401
2908 0.982401
2909 0.982403
2910 0.982403
2911 0.982406
2912 0.982406
2913 0.982406
2914 0.982408
2915 0.982408
2916 0.982408
2917 0.982408
2918 0.98241
2919 0.982413
2920 0.98242
2921 0.982434
2922 0.982436
2923 0.982436
2924 0.982436
2925 0.982436
2926 0.982436
2927 0.982444
2928 0.982444
2929 0.982447
2930 0.982449
2931 0.982449
2932 0.982449
2933 0.982455
2934 0.982458
2935 0.982463
2936 0.982463
2937 0.982468
2938 0.982471
2939 0.982471
2940 0.982474
2941 0.982479
2942 0.982483
2943 0.982486
2944 0.982488
2945 0.982488
2946 0.982495
2947 0.982495
2948 0.982497
2949 0.982502
2950 0.982505
2951 0.982505
2952 0.982505
2953 0.982505
2954 0.982505
2955 0.982505
2956 0.982505
2957 0.982508
2958 0.982515
2959 0.982521
2960 0.982528
2961 0.98253
2962 0.98253
2963 0.982532
2964 0.982532
2965 0.982532
2966 0.982537
2967 0.982537
2968 0.982542
2969 0.982542
2970 0.982542
2971 0.982546
2972 0.982546
2973 0.982552
2974 0.982558
2975 0.982558
2976 0.982561
2977 0.982564
2978 0.982564
2979 0.982568
2980 0.982571
2981 0.982578
2982 0.98258
2983 0.982584
2984 0.982591
2985 0.982591
2986 0.982598
2987 0.982605
2988 0.982607
2989 0.98261
2990 0.98261
2991 0.982613
2992 0.982615
2993 0.982615
2994 0.982616
2995 0.982619
2996 0.982619
2997 0.982619
2998 0.982621
2999 0.982625
3000 0.982627
3001 0.982628
3002 0.982632
3003 0.982633
3004 0.982636
3005 0.982638
3006 0.982638
3007 0.982638
3008 0.982638
3009 0.982638
3010 0.98264
3011 0.98264
3012 0.982642
3013 0.982644
3014 0.982647
3015 0.982647
3016 0.982653
3017 0.982653
3018 0.982654
3019 0.982654
3020 0.982656
3021 0.982658
3022 0.98266
3023 0.98266
3024 0.982661
3025 0.982671
3026 0.982677
3027 0.982679
3028 0.982683
3029 0.982683
3030 0.982683
3031 0.982683
3032 0.982683
3033 0.982687
3034 0.982687
3035 0.982691
3036 0.9827
3037 0.9827
3038 0.9827
3039 0.982705
3040 0.982705
3041 0.982705
3042 0.982705
3043 0.982705
3044 0.982705
3045 0.982709
3046 0.982709
3047 0.982711
3048 0.982711
3049 0.982713
3050 0.982719
3051 0.982724
3052 0.982726
3053 0.982726
3054 0.98273
3055 0.98273
3056 0.982734
3057 0.982734
3058 0.982738
3059 0.982739
3060 0.982742
3061 0.982745
3062 0.982745
3063 0.982745
3064 0.982755
3065 0.982758
3066 0.982758
3067 0.982768
3068 0.982768
3069 0.982776
3070 0.982781
3071 0.982789
3072 0.982791
3073 0.982791
3074 0.982791
3075 0.982791
3076 0.982791
3077 0.982791
3078 0.982791
3079 0.982793
3080 0.982793
3081 0.982794
3082 0.982799
3083 0.982799
3084 0.982799
3085 0.982804
3086 0.982804
3087 0.982804
3088 0.982804
3089 0.982804
3090 0.982806
3091 0.982812
3092 0.982814
3093 0.982814
3094 0.982818
3095 0.982818
3096 0.982818
3097 0.982818
3098 0.982824
3099 0.982826
3100 0.982826
3101 0.982826
3102 0.98283
3103 0.982833
3104 0.982835
3105 0.982836
3106 0.982836
3107 0.982836
3108 0.982836
3109 0.98284
3110 0.98284
3111 0.982842
3112 0.982846
3113 0.982846
3114 0.982848
3115 0.982848
3116 0.982848
3117 0.982856
3118 0.982856
3119 0.982858
3120 0.982858
3121 0.982858
3122 0.982858
3123 0.982858
3124 0.98286
3125 0.98286
3126 0.982862
3127 0.982862
3128 0.982862
3129 0.982862
3130 0.982862
3131 0.982864
3132 0.982867
3133 0.982872
3134 0.982872
3135 0.982873
3136 0.982875
3137 0.982875
3138 0.982877
3139 0.982877
3140 0.982881
3141 0.982884
3142 0.982884
3143 0.982886
3144 0.982888
3145 0.982892
3146 0.982892
3147 0.982893
3148 0.982893
3149 0.982893
3150 0.982901
3151 0.982901
3152 0.982907
3153 0.982908
3154 0.982912
3155 0.982915
3156 0.982916
3157 0.982916
3158 0.982918
3159 0.982919
3160 0.982919
3161 0.982919
3162 0.982919
3163 0.982919
3164 0.982919
3165 0.982919
3166 0.982921
3167 0.982926
3168 0.98293
3169 0.98293
3170 0.982935
3171 0.982935
3172 0.982935
3173 0.982935
3174 0.982935
3175 0.98294
3176 0.982944
3177 0.982944
3178 0.982947
3179 0.982951
3180 0.982956
3181 0.982956
3182 0.982956
3183 0.982956
3184 0.982959
3185 0.982959
3186 0.982961
3187 0.982961
3188 0.982961
3189 0.982961
3190 0.982961
3191 0.982961
3192 0.982963
3193 0.982963
3194 0.982963
3195 0.982963
3196 0.982964
3197 0.982964
3198 0.982964
3199 0.982967
3200 0.982968
3201 0.982972
3202 0.982975
3203 0.982977
3204 0.982977
3205 0.982977
3206 0.982977
3207 0.982977
3208 0.982977
3209 0.982977
3210 0.982977
3211 0.982979
3212 0.982979
3213 0.982983
3214 0.982983
3215 0.982983
3216 0.982983
3217 0.982983
3218 0.982983
3219 0.982984
3220 0.982984
3221 0.982984
3222 0.982989
3223 0.982989
3224 0.982989
3225 0.982989
3226 0.982989
3227 0.982992
3228 0.982996
3229 0.982999
3230 0.982999
3231 0.982999
3232 0.983002
3233 0.983002
3234 0.983003
3235 0.983003
3236 0.983003
3237 0.983005
3238 0.983005
3239 0.983008
3240 0.983008
3241 0.983008
3242 0.983008
3243 0.983008
3244 0.983008
3245 0.983008
3246 0.983024
3247 0.983024
3248 0.98303
3249 0.983032
3250 0.983038
3251 0.983038
3252 0.983038
3253 0.983044
3254 0.983046
3255 0.983046
3256 0.983046
3257 0.983046
3258 0.983047
3259 0.983055
3260 0.983055
3261 0.983055
3262 0.983062
3263 0.983062
3264 0.983062
3265 0.983064
3266 0.983064
3267 0.983066
3268 0.983066
3269 0.983066
3270 0.983066
3271 0.983069
3272 0.983069
3273 0.983071
3274 0.983071
3275 0.983073
3276 0.983077
3277 0.983077
3278 0.983083
3279 0.983083
3280 0.983086
3281 0.983088
3282 0.983088
3283 0.983088
3284 0.983089
3285 0.983089
3286 0.983091
3287 0.983091
3288 0.983091
3289 0.983095
3290 0.983095
3291 0.983096
3292 0.983099
3293 0.983102
3294 0.983102
3295 0.983102
3296 0.983104
3297 0.983106
3298 0.983109
3299 0.983111
3300 0.983112
3301 0.983112
3302 0.983112
3303 0.983116
3304 0.983116
3305 0.983116
3306 0.983116
3307 0.983116
3308 0.983116
3309 0.983119
3310 0.983119
3311 0.983123
3312 0.983123
3313 0.983125
3314 0.983125
3315 0.983127
3316 0.983129
3317 0.983129
3318 0.983129
3319 0.983129
3320 0.983129
3321 0.983129
3322 0.983135
3323 0.983135
3324 0.983135
3325 0.983135
3326 0.983135
3327 0.983135
3328 0.983135
3329 0.983138
3330 0.983138
3331 0.983139
3332 0.983139
3333 0.983143
3334 0.983143
3335 0.983143
3336 0.983143
3337 0.983143
3338 0.983143
3339 0.983143
3340 0.983143
3341 0.983143
3342 0.983147
3343 0.983147
3344 0.983153
3345 0.983153
3346 0.983153
3347 0.983153
3348 0.983153
3349 0.983153
3350 0.983153
3351 0.983157
3352 0.983157
3353 0.983157
3354 0.983157
3355 0.983157
3356 0.983157
3357 0.98316
3358 0.98316
3359 0.98316
3360 0.98316
3361 0.983161
3362 0.983163
3363 0.983165
3364 0.983168
3365 0.983168
3366 0.98317
3367 0.983179
3368 0.983179
3369 0.983181
3370 0.983184
3371 0.983184
3372 0.983184
3373 0.983184
3374 0.983186
3375 0.983186
3376 0.983186
3377 0.983186
3378 0.983188
3379 0.983188
3380 0.983191
3381 0.983193
3382 0.983193
3383 0.983198
3384 0.983198
3385 0.983206
3386 0.983206
3387 0.983206
3388 0.983206
3389 0.983206
3390 0.983206
3391 0.983211
3392 0.983214
3393 0.983214
3394 0.983214
3395 0.983217
3396 0.983217
3397 0.983217
3398 0.983217
3399 0.983217
3400 0.983219
3401 0.98322
3402 0.983225
3403 0.983228
3404 0.983228
3405 0.983228
3406 0.983228
3407 0.983228
3408 0.983228
3409 0.983228
3410 0.983228
3411 0.983228
3412 0.983228
3413 0.98323
3414 0.98323
3415 0.98323
3416 0.983235
3417 0.983235
3418 0.983235
3419 0.983235
3420 0.983235
3421 0.98324
3422 0.983244
3423 0.983244
3424 0.983244
3425 0.983244
3426 0.983244
3427 0.983244
3428 0.983246
3429 0.983249
3430 0.983254
3431 0.983254
3432 0.983254
3433 0.983258
3434 0.983258
3435 0.98326
3436 0.98326
3437 0.98326
3438 0.983267
3439 0.983269
3440 0.983269
3441 0.983269
3442 0.983269
3443 0.98327
3444 0.98327
3445 0.98327
3446 0.983273
3447 0.983273
3448 0.983278
3449 0.983285
3450 0.983285
3451 0.983285
3452 0.983286
3453 0.983286
3454 0.983286
3455 0.983287
3456 0.983287
3457 0.983287
3458 0.983289
3459 0.983289
3460 0.98329
3461 0.983292
3462 0.983292
3463 0.983292
3464 0.983292
3465 0.983296
3466 0.983299
3467 0.983299
3468 0.983299
3469 0.983301
3470 0.983301
3471 0.983305
3472 0.983316
3473 0.983316
3474 0.983316
3475 0.983319
3476 0.983319
3477 0.983321
3478 0.983324
3479 0.983324
3480 0.983324
3481 0.983328
3482 0.983328
3483 0.983329
3484 0.983339
3485 0.983339
3486 0.983339
3487 0.983341
3488 0.983341
3489 0.983341
3490 0.983342
3491 0.983342
3492 0.983344
3493 0.983344
3494 0.983344
3495 0.983346
3496 0.98335
3497 0.983358
3498 0.983361
3499 0.983362
3500 0.983362
3501 0.983362
3502 0.983362
3503 0.983362
3504 0.983362
3505 0.983366
3506 0.98337
3507 0.983373
3508 0.983373
3509 0.983373
3510 0.983373
3511 0.983373
3512 0.983373
3513 0.983375
3514 0.983375
3515 0.983375
3516 0.983375
3517 0.983375
3518 0.983379
3519 0.983379
3520 0.983379
3521 0.983379
3522 0.983379
3523 0.983379
3524 0.983381
3525 0.983384
3526 0.983384
3527 0.983388
3528 0.983388
3529 0.98339
3530 0.983394
3531 0.983396
3532 0.983403
3533 0.983403
3534 0.983403
3535 0.983403
3536 0.983403
3537 0.983403
3538 0.983403
3539 0.983403
3540 0.983404
3541 0.983404
3542 0.983406
3543 0.983406
3544 0.983406
3545 0.983406
3546 0.983408
3547 0.983408
3548 0.983408
3549 0.983408
3550 0.983411
3551 0.983411
3552 0.983421
3553 0.983426
3554 0.983426
3555 0.983435
3556 0.983437
3557 0.983437
3558 0.983437
3559 0.983437
3560 0.983437
3561 0.983437
3562 0.98344
3563 0.98344
3564 0.98344
3565 0.98344
3566 0.98344
3567 0.983445
3568 0.98345
3569 0.98345
3570 0.98345
3571 0.98345
3572 0.983454
3573 0.983459
3574 0.983459
3575 0.983459
3576 0.983459
3577 0.983461
3578 0.983465
3579 0.983465
3580 0.983471
3581 0.983474
3582 0.983477
3583 0.983477
3584 0.983479
3585 0.983479
3586 0.983479
3587 0.983479
3588 0.983479
3589 0.983479
3590 0.983479
3591 0.983479
3592 0.983481
3593 0.983483
3594 0.983483
3595 0.983483
3596 0.983483
3597 0.983485
3598 0.983489
3599 0.983489


==> plots/data/dataOriginalRCPSP-SupCN.dat <==
0 0.340148
1 0.58219
2 0.645194
3 0.668415
4 0.683224
5 0.693508
6 0.702588
7 0.709232
8 0.714071
9 0.719229
10 0.723622
11 0.727591
12 0.73022
13 0.732761
14 0.735189
15 0.737173
16 0.73999
17 0.742944
18 0.74514
19 0.747249
20 0.749031
21 0.75035
22 0.751936
23 0.752897
24 0.753836
25 0.754853
26 0.755995
27 0.757222
28 0.758046
29 0.758725
30 0.75949
31 0.760103
32 0.760746
33 0.761482
34 0.762209
35 0.762922
36 0.763588
37 0.764237
38 0.764998
39 0.765641
40 0.766441
41 0.767045
42 0.767893
43 0.768528
44 0.769227
45 0.769943
46 0.77063
47 0.771308
48 0.771993
49 0.772697
50 0.773326
51 0.773957
52 0.774615
53 0.775195
54 0.775905
55 0.776503
56 0.777164
57 0.777813
58 0.77837
59 0.778933
60 0.77952
61 0.780077
62 0.780635
63 0.781279
64 0.781826
65 0.782436
66 0.782945
67 0.783511
68 0.784084
69 0.784582
70 0.785154
71 0.785662
72 0.78613
73 0.786713
74 0.787227
75 0.787771
76 0.788272
77 0.788988
78 0.789443
79 0.790008
80 0.790475
81 0.790988
82 0.791531
83 0.792018
84 0.792523
85 0.792934
86 0.793413
87 0.793892
88 0.794385
89 0.794914
90 0.795375
91 0.795866
92 0.796423
93 0.796871
94 0.79731
95 0.797755
96 0.798259
97 0.798672
98 0.799093
99 0.799517
100 0.799941
101 0.800366
102 0.800792
103 0.801272
104 0.801681
105 0.802121
106 0.802547
107 0.802956
108 0.803361
109 0.803784
110 0.804185
111 0.804557
112 0.80498
113 0.805355
114 0.805731
115 0.806153
116 0.806549
117 0.806972
118 0.80738
119 0.80776
120 0.808157
121 0.808633
122 0.808955
123 0.809404
124 0.809769
125 0.81011
126 0.810493
127 0.810924
128 0.811244
129 0.811651
130 0.812027
131 0.812365
132 0.812772
133 0.813137
134 0.813455
135 0.813846
136 0.81417
137 0.814577
138 0.814965
139 0.815346
140 0.815688
141 0.816073
142 0.816421
143 0.816753
144 0.81709
145 0.817436
146 0.817748
147 0.818071
148 0.818413
149 0.818762
150 0.819089
151 0.819385
152 0.819759
153 0.820087
154 0.82038
155 0.820709
156 0.821015
157 0.821321
158 0.821695
159 0.822035
160 0.822381
161 0.822768
162 0.823105
163 0.8235
164 0.824003
165 0.824326
166 0.824671
167 0.825028
168 0.82538
169 0.82574
170 0.826062
171 0.826379
172 0.826764
173 0.827064
174 0.82741
175 0.827733
176 0.828056
177 0.828441
178 0.828762
179 0.829036
180 0.829315
181 0.829661
182 0.829959
183 0.830244
184 0.830564
185 0.830852
186 0.831159
187 0.831424
188 0.831777
189 0.832059
190 0.832364
191 0.832623
192 0.832936
193 0.833233
194 0.833526
195 0.833841
196 0.834121
197 0.834403
198 0.834667
199 0.834939
200 0.835247
201 0.835562
202 0.835855
203 0.836149
204 0.83642
205 0.83676
206 0.837
207 0.837308
208 0.837539
209 0.837848
210 0.838119
211 0.838382
212 0.838665
213 0.838921
214 0.839155
215 0.839396
216 0.839735
217 0.83997
218 0.840252
219 0.840479
220 0.840752
221 0.840961
222 0.841197
223 0.841413
224 0.841725
225 0.841938
226 0.842148
227 0.842371
228 0.842617
229 0.842827
230 0.843067
231 0.843292
232 0.843536
233 0.843749
234 0.843973
235 0.844199
236 0.844423
237 0.844599
238 0.844841
239 0.845035
240 0.84523
241 0.845455
242 0.845649
243 0.845852
244 0.846039
245 0.84625
246 0.846482
247 0.846649
248 0.846876
249 0.847055
250 0.847265
251 0.847452
252 0.847637
253 0.847803
254 0.848014
255 0.84818
256 0.848367
257 0.848553
258 0.848777
259 0.848936
260 0.849154
261 0.849366
262 0.849592
263 0.849782
264 0.849958
265 0.85014
266 0.850322
267 0.850481
268 0.850675
269 0.850881
270 0.851068
271 0.851219
272 0.85138
273 0.85158
274 0.851752
275 0.851909
276 0.85207
277 0.852266
278 0.852449
279 0.852631
280 0.852792
281 0.852977
282 0.853155
283 0.853329
284 0.853491
285 0.853636
286 0.853814
287 0.85396
288 0.854172
289 0.854329
290 0.854496
291 0.854634
292 0.854843
293 0.855006
294 0.85523
295 0.855391
296 0.855545
297 0.855706
298 0.855862
299 0.856026
300 0.856266
301 0.856413
302 0.85658
303 0.856761
304 0.856942
305 0.857114
306 0.857272
307 0.857435
308 0.857605
309 0.857749
310 0.857928
311 0.858121
312 0.85831
313 0.858461
314 0.858621
315 0.858824
316 0.859021
317 0.859165
318 0.859348
319 0.859499
320 0.859633
321 0.859812
322 0.85997
323 0.860149
324 0.860329
325 0.860477
326 0.860654
327 0.860826
328 0.860985
329 0.86113
330 0.861325
331 0.861458
332 0.861616
333 0.861752
334 0.861923
335 0.862066
336 0.86222
337 0.862361
338 0.862524
339 0.862691
340 0.862852
341 0.863024
342 0.863163
343 0.863291
344 0.863409
345 0.863562
346 0.863699
347 0.863844
348 0.863995
349 0.864148
350 0.86429
351 0.864426
352 0.864602
353 0.864734
354 0.864897
355 0.865037
356 0.865196
357 0.865341
358 0.865501
359 0.865617
360 0.865776
361 0.865914
362 0.866091
363 0.866202
364 0.866357
365 0.866513
366 0.866653
367 0.866809
368 0.866944
369 0.867077
370 0.867225
371 0.867402
372 0.867536
373 0.867704
374 0.867828
375 0.86798
376 0.868101
377 0.868248
378 0.868403
379 0.868548
380 0.868653
381 0.868778
382 0.868924
383 0.869088
384 0.869191
385 0.869362
386 0.869502
387 0.869635
388 0.869753
389 0.869903
390 0.87003
391 0.870186
392 0.870326
393 0.870443
394 0.870584
395 0.870767
396 0.87086
397 0.871005
398 0.871138
399 0.871323
400 0.871439
401 0.871572
402 0.871738
403 0.871847
404 0.871984
405 0.872136
406 0.872338
407 0.872441
408 0.872583
409 0.872727
410 0.872865
411 0.872995
412 0.873115
413 0.873285
414 0.873448
415 0.87357
416 0.873719
417 0.873845
418 0.874001
419 0.874151
420 0.874297
421 0.87442
422 0.874571
423 0.874691
424 0.874867
425 0.875001
426 0.875142
427 0.87532
428 0.875464
429 0.875642
430 0.875808
431 0.87593
432 0.876074
433 0.876227
434 0.876385
435 0.876513
436 0.876669
437 0.876827
438 0.876977
439 0.877108
440 0.877216
441 0.877347
442 0.877468
443 0.877601
444 0.877736
445 0.877877
446 0.878004
447 0.878168
448 0.878346
449 0.878481
450 0.87862
451 0.87877
452 0.878878
453 0.879048
454 0.879175
455 0.879321
456 0.87946
457 0.879599
458 0.879736
459 0.879866
460 0.879986
461 0.880126
462 0.880271
463 0.880395
464 0.880536
465 0.880647
466 0.880811
467 0.880949
468 0.881087
469 0.881213
470 0.881339
471 0.881461
472 0.881573
473 0.881698
474 0.881825
475 0.881933
476 0.882047
477 0.882178
478 0.882278
479 0.882403
480 0.882498
481 0.882631
482 0.882743
483 0.882886
484 0.883002
485 0.883102
486 0.883251
487 0.883376
488 0.883522
489 0.88363
490 0.883718
491 0.883839
492 0.883972
493 0.884091
494 0.884215
495 0.884328
496 0.884458
497 0.884555
498 0.884664
499 0.884773
500 0.884874
501 0.885005
502 0.885114
503 0.885218
504 0.885336
505 0.885458
506 0.885557
507 0.88566
508 0.885762
509 0.885931
510 0.88608
511 0.886204
512 0.886305
513 0.886413
514 0.886517
515 0.886616
516 0.886706
517 0.886807
518 0.886921
519 0.887048
520 0.887138
521 0.887253
522 0.887378
523 0.887487
524 0.887661
525 0.887781
526 0.887882
527 0.887999
528 0.888147
529 0.888242
530 0.888331
531 0.888429
532 0.888548
533 0.888652
534 0.888763
535 0.888885
536 0.889015
537 0.889102
538 0.8892
539 0.889313
540 0.889432
541 0.889543
542 0.889641
543 0.889787
544 0.889906
545 0.89001
546 0.890113
547 0.890243
548 0.890378
549 0.890472
550 0.890588
551 0.890688
552 0.89079
553 0.890879
554 0.89099
555 0.891088
556 0.891234
557 0.891389
558 0.891481
559 0.891588
560 0.891741
561 0.891869
562 0.891989
563 0.892093
564 0.892222
565 0.892344
566 0.892442
567 0.892535
568 0.892677
569 0.892802
570 0.892888
571 0.892998
572 0.89314
573 0.893231
574 0.893324
575 0.893457
576 0.893575
577 0.89372
578 0.893835
579 0.893985
580 0.894071
581 0.894229
582 0.894344
583 0.894437
584 0.894616
585 0.894745
586 0.894849
587 0.894956
588 0.895059
589 0.895177
590 0.895279
591 0.895371
592 0.895524
593 0.895606
594 0.895713
595 0.895817
596 0.895923
597 0.89602
598 0.896167
599 0.896292
600 0.896445
601 0.896548
602 0.896669
603 0.896838
604 0.896987
605 0.897106
606 0.897212
607 0.897319
608 0.897437
609 0.89754
610 0.897695
611 0.897782
612 0.897894
613 0.898029
614 0.898138
615 0.898237
616 0.898374
617 0.898479
618 0.898573
619 0.898657
620 0.8988
621 0.89889
622 0.898995
623 0.89909
624 0.899276
625 0.89937
626 0.899489
627 0.899593
628 0.899709
629 0.899829
630 0.899947
631 0.900053
632 0.900171
633 0.900299
634 0.900418
635 0.900527
636 0.900632
637 0.900755
638 0.90086
639 0.900983
640 0.901138
641 0.901251
642 0.901345
643 0.901461
644 0.901606
645 0.901711
646 0.901819
647 0.901924
648 0.902034
649 0.902136
650 0.902243
651 0.902323
652 0.902445
653 0.902538
654 0.902649
655 0.902756
656 0.902851
657 0.902942
658 0.903072
659 0.903161
660 0.903266
661 0.903366
662 0.903458
663 0.903575
664 0.903673
665 0.903789
666 0.903917
667 0.904091
668 0.90418
669 0.904291
670 0.904397
671 0.904493
672 0.904579
673 0.904676
674 0.904792
675 0.90488
676 0.904963
677 0.905043
678 0.905141
679 0.90524
680 0.905347
681 0.905428
682 0.905554
683 0.905645
684 0.905731
685 0.905813
686 0.905941
687 0.906032
688 0.906132
689 0.90622
690 0.906303
691 0.906382
692 0.906497
693 0.906567
694 0.90666
695 0.906737
696 0.90683
697 0.90689
698 0.907006
699 0.907098
700 0.907242
701 0.907316
702 0.907395
703 0.907489
704 0.907568
705 0.907691
706 0.907834
707 0.907936
708 0.908005
709 0.908104
710 0.908191
711 0.908288
712 0.908361
713 0.908452
714 0.908541
715 0.908619
716 0.908687
717 0.908796
718 0.908882
719 0.908949
720 0.909016
721 0.90911
722 0.909194
723 0.909286
724 0.909379
725 0.909461
726 0.909532
727 0.909646
728 0.909713
729 0.909843
730 0.909915
731 0.909999
732 0.910098
733 0.910176
734 0.910266
735 0.910348
736 0.910409
737 0.910513
738 0.910604
739 0.910684
740 0.910762
741 0.910852
742 0.910926
743 0.911036
744 0.911132
745 0.91121
746 0.911292
747 0.911381
748 0.91147
749 0.911553
750 0.911628
751 0.911708
752 0.911788
753 0.911855
754 0.91194
755 0.912016
756 0.91209
757 0.912169
758 0.912266
759 0.912346
760 0.91243
761 0.912517
762 0.912594
763 0.912669
764 0.912753
765 0.912835
766 0.91291
767 0.912995
768 0.913071
769 0.913154
770 0.913243
771 0.913324
772 0.913402
773 0.913492
774 0.913599
775 0.913659
776 0.913728
777 0.913812
778 0.913895
779 0.913972
780 0.914076
781 0.914138
782 0.91421
783 0.914272
784 0.914354
785 0.914441
786 0.914522
787 0.914599
788 0.914675
789 0.914743
790 0.91482
791 0.914878
792 0.915003
793 0.915054
794 0.915134
795 0.915229
796 0.915317
797 0.915391
798 0.915468
799 0.915544
800 0.915636
801 0.915713
802 0.915808
803 0.915877
804 0.915959
805 0.916034
806 0.916119
807 0.916193
808 0.91629
809 0.916372
810 0.916441
811 0.916512
812 0.916609
813 0.916681
814 0.916747
815 0.916825
816 0.916897
817 0.916966
818 0.917053
819 0.917129
820 0.917228
821 0.917298
822 0.917356
823 0.917439
824 0.91751
825 0.917609
826 0.917683
827 0.917753
828 0.917819
829 0.917897
830 0.917962
831 0.918046
832 0.918132
833 0.918207
834 0.918273
835 0.918326
836 0.918404
837 0.918491
838 0.918555
839 0.918621
840 0.918688
841 0.91876
842 0.918817
843 0.918869
844 0.91895
845 0.91903
846 0.919097
847 0.91916
848 0.919253
849 0.91933
850 0.919391
851 0.91946
852 0.919543
853 0.919628
854 0.919704
855 0.91978
856 0.919851
857 0.919927
858 0.919981
859 0.920052
860 0.920101
861 0.920175
862 0.920243
863 0.92031
864 0.920393
865 0.920465
866 0.920526
867 0.920592
868 0.920695
869 0.920747
870 0.920842
871 0.920904
872 0.920976
873 0.921046
874 0.921123
875 0.92118
876 0.921271
877 0.921315
878 0.921399
879 0.921455
880 0.921552
881 0.921597
882 0.921689
883 0.921767
884 0.921835
885 0.921895
886 0.921979
887 0.922042
888 0.922088
889 0.922143
890 0.922219
891 0.922285
892 0.922342
893 0.922432
894 0.922505
895 0.922568
896 0.922624
897 0.922685
898 0.922746
899 0.922899
900 0.922973
901 0.923047
902 0.923113
903 0.923199
904 0.923251
905 0.923291
906 0.923373
907 0.923436
908 0.923509
909 0.923563
910 0.923623
911 0.923684
912 0.923737
913 0.923818
914 0.923886
915 0.923954
916 0.924003
917 0.924076
918 0.92412
919 0.924177
920 0.924253
921 0.924335
922 0.924384
923 0.924442
924 0.924529
925 0.924624
926 0.924672
927 0.924748
928 0.924814
929 0.924881
930 0.924949
931 0.925036
932 0.925113
933 0.925172
934 0.92522
935 0.925301
936 0.925364
937 0.925419
938 0.92548
939 0.925563
940 0.925621
941 0.925678
942 0.925737
943 0.925804
944 0.925863
945 0.925946
946 0.925997
947 0.926065
948 0.926147
949 0.926202
950 0.926261
951 0.926342
952 0.926399
953 0.926473
954 0.926539
955 0.926635
956 0.926711
957 0.926779
958 0.926818
959 0.926896
960 0.926971
961 0.927032
962 0.927082
963 0.927179
964 0.927229
965 0.927287
966 0.92735
967 0.927458
968 0.92752
969 0.927572
970 0.927637
971 0.92769
972 0.927757
973 0.927814
974 0.927902
975 0.927954
976 0.928018
977 0.928089
978 0.928168
979 0.928205
980 0.928279
981 0.928354
982 0.928417
983 0.928489
984 0.928546
985 0.9286
986 0.928675
987 0.928737
988 0.928793
989 0.928848
990 0.928895
991 0.928981
992 0.929037
993 0.929098
994 0.929152
995 0.929204
996 0.929257
997 0.929321
998 0.929374
999 0.929438
1000 0.929492
1001 0.929535
1002 0.929598
1003 0.929698
1004 0.929748
1005 0.929797
1006 0.929852
1007 0.929913
1008 0.929971
1009 0.930028
1010 0.930087
1011 0.930167
1012 0.930231
1013 0.93027
1014 0.930335
1015 0.930385
1016 0.930442
1017 0.930514
1018 0.930588
1019 0.930636
1020 0.930704
1021 0.930767
1022 0.930822
1023 0.930873
1024 0.930925
1025 0.931008
1026 0.93106
1027 0.931108
1028 0.931165
1029 0.931236
1030 0.931304
1031 0.931391
1032 0.931447
1033 0.931502
1034 0.931575
1035 0.931622
1036 0.931671
1037 0.931725
1038 0.931786
1039 0.931839
1040 0.9319
1041 0.931976
1042 0.93207
1043 0.932129
1044 0.932218
1045 0.932274
1046 0.932342
1047 0.932412
1048 0.932468
1049 0.932513
1050 0.932568
1051 0.932613
1052 0.932667
1053 0.932732
1054 0.932789
1055 0.932833
1056 0.932877
1057 0.932941
1058 0.932985
1059 0.933056
1060 0.933104
1061 0.933152
1062 0.933184
1063 0.933217
1064 0.933286
1065 0.933348
1066 0.933399
1067 0.933455
1068 0.933512
1069 0.933567
1070 0.933612
1071 0.933677
1072 0.933746
1073 0.933792
1074 0.933846
1075 0.933887
1076 0.933951
1077 0.933989
1078 0.934053
1079 0.934098
1080 0.934152
1081 0.934202
1082 0.934247
1083 0.934315
1084 0.934366
1085 0.934421
1086 0.934464
1087 0.934511
1088 0.934553
1089 0.934607
1090 0.934653
1091 0.934702
1092 0.934735
1093 0.934799
1094 0.93488
1095 0.934954
1096 0.935002
1097 0.935056
1098 0.935117
1099 0.935166
1100 0.935206
1101 0.935251
1102 0.93531
1103 0.935366
1104 0.935424
1105 0.935473
1106 0.935525
1107 0.935582
1108 0.935644
1109 0.935691
1110 0.935743
1111 0.935804
1112 0.935873
1113 0.935908
1114 0.935968
1115 0.93602
1116 0.936073
1117 0.936118
1118 0.936177
1119 0.93623
1120 0.936267
1121 0.936317
1122 0.936372
1123 0.936425
1124 0.936463
1125 0.936525
1126 0.936571
1127 0.936612
1128 0.936651
1129 0.936731
1130 0.93678
1131 0.936824
1132 0.936867
1133 0.936933
1134 0.93697
1135 0.937013
1136 0.937063
1137 0.937127
1138 0.937165
1139 0.937207
1140 0.93726
1141 0.937301
1142 0.937395
1143 0.937428
1144 0.937472
1145 0.937518
1146 0.937566
1147 0.937598
1148 0.937662
1149 0.937745
1150 0.937776
1151 0.937824
1152 0.937878
1153 0.937928
1154 0.937969
1155 0.938038
1156 0.938085
1157 0.938136
1158 0.938192
1159 0.938245
1160 0.938301
1161 0.938346
1162 0.93839
1163 0.938453
1164 0.938506
1165 0.938551
1166 0.938604
1167 0.938663
1168 0.938705
1169 0.938746
1170 0.938817
1171 0.938861
1172 0.938914
1173 0.938944
1174 0.939006
1175 0.939048
1176 0.939086
1177 0.93915
1178 0.939196
1179 0.939223
1180 0.939273
1181 0.939314
1182 0.939373
1183 0.939405
1184 0.93945
1185 0.939489
1186 0.939538
1187 0.939568
1188 0.939631
1189 0.939677
1190 0.93972
1191 0.939773
1192 0.93981
1193 0.939859
1194 0.939896
1195 0.939939
1196 0.94
1197 0.940062
1198 0.940101
1199 0.940136
1200 0.940181
1201 0.94025
1202 0.940281
1203 0.940325
1204 0.940356
1205 0.940403
1206 0.940437
1207 0.940468
1208 0.940527
1209 0.940564
1210 0.940593
1211 0.940638
1212 0.940682
1213 0.940717
1214 0.94076
1215 0.940801
1216 0.940847
1217 0.940881
1218 0.940949
1219 0.940993
1220 0.941067
1221 0.941099
1222 0.941131
1223 0.941185
1224 0.941217
1225 0.941273
1226 0.941327
1227 0.941368
1228 0.941404
1229 0.941465
1230 0.941515
1231 0.941566
1232 0.941597
1233 0.941656
1234 0.941687
1235 0.941731
1236 0.941761
1237 0.94182
1238 0.941854
1239 0.941902
1240 0.941941
1241 0.941996
1242 0.942028
1243 0.94207
1244 0.94211
1245 0.942155
1246 0.942194
1247 0.94223
1248 0.942262
1249 0.9423
1250 0.942344
1251 0.942393
1252 0.942437
1253 0.942495
1254 0.942524
1255 0.942564
1256 0.942619
1257 0.942672
1258 0.942731
1259 0.942787
1260 0.942827
1261 0.942861
1262 0.942901
1263 0.94294
1264 0.942975
1265 0.943013
1266 0.943074
1267 0.943106
1268 0.943129
1269 0.943183
1270 0.943233
1271 0.943281
1272 0.943311
1273 0.943368
1274 0.943414
1275 0.943458
1276 0.943495
1277 0.943539
1278 0.943572
1279 0.943623
1280 0.943665
1281 0.943717
1282 0.943749
1283 0.943782
1284 0.943822
1285 0.943859
1286 0.943886
1287 0.94394
1288 0.943981
1289 0.944023
1290 0.944043
1291 0.944086
1292 0.944126
1293 0.944167
1294 0.944191
1295 0.944239
1296 0.944301
1297 0.944326
1298 0.944374
1299 0.944421
1300 0.944469
1301 0.944495
1302 0.944555
1303 0.944588
1304 0.944632
1305 0.944669
1306 0.944699
1307 0.944729
1308 0.944771
1309 0.944808
1310 0.94485
1311 0.944887
1312 0.944921
1313 0.944956
1314 0.945002
1315 0.945037
1316 0.94507
1317 0.945106
1318 0.94514
1319 0.945164
1320 0.945207
1321 0.945248
1322 0.945286
1323 0.945324
1324 0.945354
1325 0.945389
1326 0.945439
1327 0.945476
1328 0.945524
1329 0.945568
1330 0.945597
1331 0.945633
1332 0.945668
1333 0.945702
1334 0.94575
1335 0.945807
1336 0.945837
1337 0.945866
1338 0.945915
1339 0.945942
1340 0.945997
1341 0.946031
1342 0.946069
1343 0.946117
1344 0.946157
1345 0.946195
1346 0.946231
1347 0.946266
1348 0.946312
1349 0.946338
1350 0.946364
1351 0.946404
1352 0.946435
1353 0.94649
1354 0.946528
1355 0.946585
1356 0.946617
1357 0.946645
1358 0.946681
1359 0.946723
1360 0.946769
1361 0.946801
1362 0.94683
1363 0.94688
1364 0.946916
1365 0.946941
1366 0.946989
1367 0.947036
1368 0.947071
1369 0.947116
1370 0.947149
1371 0.947186
1372 0.947229
1373 0.947309
1374 0.947325
1375 0.947365
1376 0.947395
1377 0.947438
1378 0.947485
1379 0.947514
1380 0.947555
1381 0.947589
1382 0.947639
1383 0.947674
1384 0.947715
1385 0.947756
1386 0.947788
1387 0.947822
1388 0.94788
1389 0.947913
1390 0.947945
1391 0.947979
1392 0.948033
1393 0.94807
1394 0.948122
1395 0.948157
1396 0.948205
1397 0.948246
1398 0.948278
1399 0.948332
1400 0.948362
1401 0.948406
1402 0.948446
1403 0.948488
1404 0.948509
1405 0.948542
1406 0.948586
1407 0.948621
1408 0.948658
1409 0.948682
1410 0.948721
1411 0.94875
1412 0.948787
1413 0.948817
1414 0.948903
1415 0.948936
1416 0.948966
1417 0.949
1418 0.949033
1419 0.949073
1420 0.9491
1421 0.949134
1422 0.949164
1423 0.949201
1424 0.949226
1425 0.949255
1426 0.949294
1427 0.949335
1428 0.949366
1429 0.949397
1430 0.949439
1431 0.949474
1432 0.949516
1433 0.949545
1434 0.94959
1435 0.949632
1436 0.949663
1437 0.949682
1438 0.949724
1439 0.949761
1440 0.949816
1441 0.949836
1442 0.949864
1443 0.949905
1444 0.949962
1445 0.950006
1446 0.950036
1447 0.95006
1448 0.950077
1449 0.950121
1450 0.950155
1451 0.950193
1452 0.950225
1453 0.950273
1454 0.950296
1455 0.950324
1456 0.950368
1457 0.950401
1458 0.950429
1459 0.950468
1460 0.950499
1461 0.95052
1462 0.950548
1463 0.950608
1464 0.950661
1465 0.950681
1466 0.950715
1467 0.950748
1468 0.950791
1469 0.950819
1470 0.950863
1471 0.95089
1472 0.950943
1473 0.950973
1474 0.95102
1475 0.951059
1476 0.951096
1477 0.951118
1478 0.951146
1479 0.95118
1480 0.95122
1481 0.951248
1482 0.95128
1483 0.951311
1484 0.951347
1485 0.951391
1486 0.951419
1487 0.95146
1488 0.951483
1489 0.951527
1490 0.951554
1491 0.951589
1492 0.951633
1493 0.951704
1494 0.951743
1495 0.951762
1496 0.951805
1497 0.951876
1498 0.951908
1499 0.951935
1500 0.951962
1501 0.951997
1502 0.952029
1503 0.952056
1504 0.952103
1505 0.95213
1506 0.952168
1507 0.9522
1508 0.95223
1509 0.952264
1510 0.952301
1511 0.95234
1512 0.952384
1513 0.952431
1514 0.952463
1515 0.95248
1516 0.952505
1517 0.952558
1518 0.952602
1519 0.952638
1520 0.952667
1521 0.952718
1522 0.952755
1523 0.95279
1524 0.952825
1525 0.952862
1526 0.952898
1527 0.952919
1528 0.952956
1529 0.952987
1530 0.953035
1531 0.953055
1532 0.953098
1533 0.953123
1534 0.953158
1535 0.953192
1536 0.953229
1537 0.953258
1538 0.953287
1539 0.953313
1540 0.953349
1541 0.953392
1542 0.953433
1543 0.953463
1544 0.9535
1545 0.953527
1546 0.953563
1547 0.953592
1548 0.953633
1549 0.953667
1550 0.953695
1551 0.953716
1552 0.953763
1553 0.953792
1554 0.953824
1555 0.953866
1556 0.95391
1557 0.953934
1558 0.953973
1559 0.954009
1560 0.954045
1561 0.954073
1562 0.954097
1563 0.954122
1564 0.954168
1565 0.954204
1566 0.954241
1567 0.954262
1568 0.954304
1569 0.95433
1570 0.954372
1571 0.954397
1572 0.954435
1573 0.95447
1574 0.954505
1575 0.954527
1576 0.954567
1577 0.95459
1578 0.954617
1579 0.954643
1580 0.954691
1581 0.954729
1582 0.954764
1583 0.954787
1584 0.954814
1585 0.954858
1586 0.954887
1587 0.954917
1588 0.95496
1589 0.954999
1590 0.955017
1591 0.955085
1592 0.955125
1593 0.955155
1594 0.955192
1595 0.955216
1596 0.955247
1597 0.955285
1598 0.95531
1599 0.95534
1600 0.955392
1601 0.955424
1602 0.95545
1603 0.95548
1604 0.955517
1605 0.955559
1606 0.95559
1607 0.955615
1608 0.955641
1609 0.955672
1610 0.955722
1611 0.955744
1612 0.955769
1613 0.955795
1614 0.955823
1615 0.955854
1616 0.95589
1617 0.955917
1618 0.955951
1619 0.955988
1620 0.956012
1621 0.956047
1622 0.956079
1623 0.956123
1624 0.956145
1625 0.956197
1626 0.956232
1627 0.956257
1628 0.956279
1629 0.956312
1630 0.956366
1631 0.956409
1632 0.956446
1633 0.956488
1634 0.956527
1635 0.956551
1636 0.956602
1637 0.956646
1638 0.95667
1639 0.956693
1640 0.956738
1641 0.956784
1642 0.956812
1643 0.956843
1644 0.956877
1645 0.956912
1646 0.956962
1647 0.956992
1648 0.957018
1649 0.957058
1650 0.957091
1651 0.957117
1652 0.957152
1653 0.957191
1654 0.957221
1655 0.957247
1656 0.95727
1657 0.957302
1658 0.957334
1659 0.957363
1660 0.957403
1661 0.957433
1662 0.957466
1663 0.95749
1664 0.957511
1665 0.957551
1666 0.957608
1667 0.957645
1668 0.957673
1669 0.957707
1670 0.957733
1671 0.957768
1672 0.957802
1673 0.957836
1674 0.957872
1675 0.957898
1676 0.957917
1677 0.957954
1678 0.957989
1679 0.958022
1680 0.958045
1681 0.958088
1682 0.958105
1683 0.958132
1684 0.958166
1685 0.958202
1686 0.958234
1687 0.958271
1688 0.958307
1689 0.958343
1690 0.958372
1691 0.958393
1692 0.958432
1693 0.958462
1694 0.958487
1695 0.958526
1696 0.95856
1697 0.958594
1698 0.958655
1699 0.958672
1700 0.958716
1701 0.958747
1702 0.958776
1703 0.958798
1704 0.958852
1705 0.958875
1706 0.958913
1707 0.958944
1708 0.958983
1709 0.959018
1710 0.959046
1711 0.959104
1712 0.959134
1713 0.959168
1714 0.959195
1715 0.959215
1716 0.959249
1717 0.959288
1718 0.95932
1719 0.959351
1720 0.959371
1721 0.959416
1722 0.95944
1723 0.959468
1724 0.959493
1725 0.95955
1726 0.959584
1727 0.959613
1728 0.959626
1729 0.959683
1730 0.959734
1731 0.959753
1732 0.959775
1733 0.959819
1734 0.959845
1735 0.959863
1736 0.959892
1737 0.959942
1738 0.959966
1739 0.96
1740 0.960013
1741 0.960045
1742 0.960079
1743 0.960117
1744 0.960143
1745 0.960175
1746 0.960209
1747 0.960229
1748 0.960252
1749 0.960277
1750 0.960317
1751 0.960343
1752 0.960375
1753 0.9604
1754 0.960429
1755 0.960449
1756 0.960491
1757 0.960532
1758 0.960556
1759 0.960583
1760 0.960606
1761 0.960631
1762 0.960672
1763 0.96072
1764 0.960755
1765 0.960774
1766 0.960803
1767 0.960818
1768 0.960857
1769 0.960883
1770 0.960915
1771 0.960967
1772 0.960985
1773 0.961018
1774 0.961039
1775 0.961068
1776 0.961086
1777 0.96112
1778 0.961143
1779 0.961175
1780 0.961199
1781 0.961229
1782 0.961254
1783 0.96128
1784 0.961304
1785 0.961333
1786 0.961355
1787 0.961369
1788 0.961401
1789 0.961435
1790 0.961454
1791 0.961479
1792 0.961508
1793 0.961533
1794 0.961551
1795 0.961582
1796 0.961618
1797 0.961662
1798 0.961692
1799 0.961733
1800 0.961756
1801 0.961775
1802 0.961802
1803 0.961838
1804 0.961866
1805 0.961897
1806 0.961918
1807 0.96197
1808 0.961995
1809 0.962027
1810 0.962042
1811 0.962069
1812 0.9621
1813 0.96213
1814 0.962149
1815 0.962175
1816 0.962206
1817 0.962219
1818 0.962246
1819 0.962276
1820 0.962306
1821 0.96233
1822 0.962348
1823 0.962374
1824 0.962398
1825 0.962463
1826 0.962478
1827 0.962514
1828 0.962552
1829 0.962568
1830 0.962583
1831 0.962617
1832 0.962635
1833 0.962673
1834 0.962696
1835 0.962722
1836 0.962746
1837 0.962773
1838 0.962791
1839 0.962818
1840 0.962845
1841 0.962874
1842 0.963023
1843 0.963055
1844 0.963067
1845 0.9631
1846 0.963122
1847 0.963145
1848 0.963172
1849 0.96321
1850 0.963241
1851 0.963257
1852 0.963287
1853 0.963322
1854 0.96335
1855 0.963378
1856 0.963405
1857 0.963443
1858 0.963467
1859 0.963488
1860 0.963515
1861 0.963549
1862 0.963581
1863 0.9636
1864 0.963627
1865 0.963659
1866 0.963696
1867 0.963734
1868 0.963764
1869 0.963794
1870 0.963824
1871 0.963844
1872 0.963871
1873 0.963891
1874 0.963917
1875 0.963952
1876 0.963979
1877 0.96401
1878 0.964033
1879 0.964062
1880 0.964092
1881 0.964113
1882 0.96414
1883 0.964173
1884 0.964198
1885 0.964231
1886 0.96426
1887 0.964276
1888 0.964317
1889 0.964347
1890 0.964371
1891 0.964393
1892 0.964441
1893 0.964471
1894 0.964484
1895 0.964512
1896 0.964545
1897 0.964581
1898 0.964607
1899 0.964635
1900 0.964658
1901 0.964699
1902 0.96473
1903 0.964749
1904 0.964773
1905 0.964806
1906 0.964826
1907 0.964856
1908 0.964888
1909 0.964912
1910 0.964929
1911 0.964958
1912 0.964984
1913 0.965008
1914 0.965033
1915 0.96506
1916 0.965086
1917 0.965112
1918 0.965133
1919 0.965162
1920 0.965184
1921 0.965224
1922 0.965252
1923 0.965268
1924 0.965287
1925 0.965317
1926 0.965338
1927 0.965397
1928 0.965418
1929 0.965448
1930 0.965463
1931 0.965482
1932 0.965509
1933 0.965535
1934 0.96556
1935 0.965579
1936 0.965599
1937 0.965635
1938 0.96566
1939 0.965681
1940 0.965711
1941 0.965745
1942 0.965771
1943 0.965782
1944 0.965821
1945 0.965839
1946 0.965863
1947 0.965886
1948 0.965928
1949 0.965955
1950 0.965988
1951 0.966006
1952 0.966036
1953 0.96607
1954 0.966091
1955 0.966116
1956 0.96615
1957 0.966172
1958 0.9662
1959 0.966226
1960 0.966245
1961 0.966265
1962 0.966298
1963 0.966313
1964 0.966334
1965 0.966357
1966 0.966377
1967 0.966405
1968 0.966428
1969 0.966449
1970 0.96647
1971 0.966492
1972 0.966514
1973 0.966535
1974 0.966559
1975 0.966589
1976 0.966606
1977 0.96663
1978 0.966652
1979 0.966671
1980 0.966719
1981 0.966743
1982 0.966757
1983 0.96679
1984 0.966818
1985 0.966831
1986 0.966851
1987 0.966895
1988 0.966916
1989 0.96694
1990 0.966966
1991 0.96699
1992 0.967014
1993 0.967037
1994 0.96706
1995 0.967079
1996 0.967115
1997 0.967142
1998 0.967159
1999 0.967181
2000 0.967203
2001 0.967222
2002 0.967255
2003 0.967291
2004 0.967318
2005 0.967365
2006 0.967386
2007 0.96741
2008 0.967441
2009 0.967471
2010 0.967509
2011 0.967532
2012 0.967556
2013 0.967577
2014 0.967602
2015 0.967621
2016 0.967643
2017 0.967674
2018 0.967697
2019 0.967719
2020 0.967749
2021 0.96778
2022 0.967801
2023 0.967823
2024 0.967845
2025 0.967881
2026 0.967908
2027 0.967935
2028 0.967956
2029 0.967985
2030 0.968012
2031 0.968041
2032 0.968072
2033 0.9681
2034 0.968108
2035 0.968145
2036 0.968163
2037 0.9682
2038 0.968225
2039 0.968253
2040 0.968271
2041 0.968309
2042 0.968332
2043 0.968358
2044 0.968385
2045 0.968408
2046 0.96842
2047 0.968446
2048 0.968483
2049 0.968495
2050 0.968526
2051 0.96856
2052 0.968573
2053 0.968601
2054 0.968636
2055 0.968655
2056 0.968682
2057 0.968704
2058 0.96875
2059 0.968768
2060 0.968808
2061 0.968835
2062 0.968864
2063 0.968879
2064 0.968918
2065 0.96895
2066 0.968989
2067 0.969005
2068 0.96904
2069 0.969058
2070 0.969085
2071 0.969119
2072 0.969147
2073 0.969169
2074 0.969195
2075 0.969219
2076 0.969237
2077 0.969263
2078 0.969319
2079 0.969335
2080 0.969362
2081 0.969386
2082 0.969403
2083 0.969435
2084 0.969471
2085 0.969495
2086 0.969514
2087 0.969537
2088 0.969567
2089 0.969595
2090 0.969625
2091 0.969649
2092 0.969677
2093 0.9697
2094 0.969726
2095 0.969758
2096 0.969805
2097 0.969824
2098 0.969854
2099 0.969877
2100 0.969901
2101 0.969931
2102 0.969968
2103 0.970007
2104 0.970028
2105 0.970048
2106 0.970071
2107 0.970096
2108 0.970159
2109 0.970183
2110 0.970213
2111 0.970231
2112 0.970259
2113 0.970291
2114 0.970327
2115 0.97035
2116 0.970381
2117 0.970408
2118 0.970426
2119 0.970452
2120 0.970485
2121 0.970519
2122 0.970552
2123 0.970576
2124 0.970602
2125 0.970652
2126 0.970669
2127 0.970694
2128 0.970725
2129 0.970745
2130 0.970767
2131 0.970796
2132 0.970829
2133 0.970852
2134 0.970884
2135 0.970911
2136 0.970931
2137 0.970951
2138 0.97097
2139 0.971017
2140 0.971042
2141 0.971075
2142 0.971092
2143 0.971109
2144 0.971126
2145 0.971146
2146 0.97117
2147 0.971236
2148 0.97128
2149 0.9713
2150 0.97133
2151 0.971341
2152 0.971382
2153 0.971412
2154 0.971439
2155 0.971465
2156 0.971498
2157 0.971509
2158 0.971546
2159 0.971565
2160 0.971617
2161 0.971648
2162 0.971682
2163 0.971699
2164 0.971727
2165 0.971751
2166 0.971803
2167 0.971834
2168 0.971864
2169 0.971886
2170 0.971908
2171 0.971926
2172 0.971959
2173 0.971992
2174 0.972008
2175 0.972054
2176 0.972071
2177 0.972099
2178 0.972118
2179 0.972146
2180 0.97216
2181 0.972193
2182 0.972218
2183 0.972245
2184 0.972265
2185 0.972302
2186 0.972323
2187 0.972341
2188 0.97237
2189 0.972388
2190 0.97241
2191 0.972422
2192 0.972453
2193 0.97248
2194 0.9725
2195 0.972533
2196 0.972564
2197 0.972575
2198 0.972599
2199 0.972629
2200 0.97266
2201 0.972702
2202 0.972725
2203 0.972744
2204 0.972758
2205 0.972788
2206 0.972814
2207 0.972837
2208 0.972863
2209 0.97289
2210 0.972904
2211 0.972932
2212 0.97296
2213 0.972994
2214 0.973026
2215 0.973045
2216 0.973076
2217 0.973128
2218 0.97315
2219 0.973176
2220 0.973202
2221 0.973218
2222 0.973247
2223 0.973275
2224 0.97331
2225 0.973331
2226 0.973348
2227 0.97338
2228 0.973398
2229 0.973452
2230 0.973478
2231 0.973511
2232 0.973531
2233 0.973562
2234 0.973571
2235 0.973604
2236 0.973623
2237 0.97366
2238 0.973693
2239 0.973729
2240 0.97375
2241 0.973796
2242 0.973807
2243 0.973844
2244 0.973887
2245 0.973913
2246 0.973935
2247 0.97397
2248 0.974001
2249 0.974023
2250 0.97405
2251 0.974071
2252 0.974115
2253 0.974137
2254 0.974156
2255 0.974182
2256 0.974204
2257 0.974226
2258 0.974247
2259 0.974273
2260 0.97429
2261 0.974313
2262 0.974379
2263 0.974404
2264 0.974434
2265 0.974454
2266 0.974477
2267 0.974506
2268 0.974545
2269 0.97457
2270 0.974601
2271 0.974611
2272 0.974627
2273 0.974649
2274 0.974675
2275 0.974689
2276 0.974717
2277 0.974741
2278 0.974752
2279 0.974774
2280 0.974797
2281 0.974817
2282 0.974838
2283 0.974852
2284 0.974874
2285 0.974897
2286 0.974917
2287 0.974949
2288 0.974974
2289 0.97499
2290 0.975005
2291 0.975031
2292 0.975054
2293 0.975081
2294 0.9751
2295 0.975122
2296 0.975137
2297 0.975156
2298 0.975175
2299 0.975193
2300 0.975217
2301 0.975242
2302 0.975257
2303 0.97528
2304 0.9753
2305 0.975332
2306 0.975359
2307 0.975374
2308 0.975392
2309 0.975409
2310 0.975428
2311 0.975452
2312 0.975481
2313 0.975493
2314 0.975517
2315 0.975537
2316 0.975558
2317 0.97559
2318 0.975621
2319 0.975634
2320 0.975648
2321 0.975677
2322 0.975693
2323 0.975731
2324 0.975766
2325 0.975784
2326 0.975802
2327 0.975817
2328 0.975832
2329 0.975851
2330 0.97589
2331 0.975911
2332 0.975926
2333 0.97594
2334 0.975951
2335 0.975971
2336 0.976003
2337 0.976027
2338 0.976033
2339 0.976053
2340 0.976066
2341 0.976083
2342 0.976111
2343 0.97613
2344 0.976154
2345 0.976172
2346 0.976191
2347 0.976208
2348 0.976227
2349 0.976247
2350 0.976261
2351 0.976286
2352 0.976309
2353 0.976323
2354 0.976338
2355 0.976357
2356 0.976382
2357 0.97641
2358 0.976423
2359 0.976449
2360 0.976466
2361 0.976482
2362 0.9765
2363 0.976524
2364 0.976545
2365 0.976563
2366 0.97658
2367 0.976593
2368 0.976614
2369 0.976641
2370 0.976657
2371 0.976671
2372 0.976696
2373 0.976713
2374 0.976728
2375 0.976761
2376 0.976775
2377 0.976817
2378 0.976837
2379 0.976855
2380 0.976875
2381 0.9769
2382 0.976928
2383 0.976949
2384 0.976963
2385 0.976978
2386 0.977003
2387 0.977023
2388 0.977052
2389 0.97706
2390 0.977079
2391 0.977086
2392 0.977101
2393 0.977114
2394 0.977155
2395 0.97718
2396 0.977202
2397 0.977216
2398 0.977225
2399 0.97724
2400 0.977265
2401 0.977279
2402 0.977296
2403 0.977314
2404 0.977329
2405 0.977337
2406 0.977351
2407 0.977375
2408 0.977391
2409 0.977399
2410 0.977416
2411 0.977432
2412 0.977449
2413 0.977478
2414 0.977493
2415 0.977513
2416 0.977527
2417 0.977542
2418 0.977553
2419 0.977566
2420 0.977594
2421 0.977617
2422 0.97763
2423 0.977677
2424 0.977691
2425 0.97771
2426 0.977728
2427 0.97775
2428 0.977769
2429 0.977786
2430 0.977834
2431 0.977852
2432 0.977861
2433 0.977878
2434 0.977908
2435 0.977929
2436 0.977941
2437 0.977956
2438 0.977998
2439 0.978016
2440 0.97803
2441 0.97805
2442 0.978077
2443 0.978096
2444 0.978108
2445 0.97812
2446 0.978138
2447 0.978166
2448 0.978183
2449 0.978205
2450 0.978218
2451 0.978229
2452 0.97825
2453 0.978264
2454 0.978284
2455 0.978303
2456 0.978336
2457 0.97835
2458 0.978358
2459 0.978385
2460 0.978406
2461 0.97843
2462 0.978448
2463 0.978462
2464 0.978478
2465 0.978487
2466 0.978508
2467 0.978526
2468 0.978547
2469 0.978569
2470 0.978582
2471 0.978585
2472 0.9786
2473 0.978617
2474 0.978639
2475 0.978656
2476 0.978664
2477 0.978675
2478 0.978695
2479 0.978714
2480 0.978736
2481 0.978753
2482 0.978773
2483 0.978792
2484 0.978815
2485 0.978848
2486 0.978862
2487 0.978889
2488 0.978908
2489 0.978921
2490 0.978939
2491 0.978954
2492 0.978971
2493 0.979032
2494 0.979061
2495 0.979073
2496 0.979097
2497 0.979115
2498 0.979128
2499 0.979145
2500 0.97917
2501 0.979184
2502 0.979219
2503 0.979234
2504 0.979255
2505 0.979278
2506 0.979299
2507 0.97932
2508 0.979345
2509 0.979348
2510 0.979366
2511 0.979382
2512 0.979408
2513 0.979431
2514 0.979445
2515 0.979462
2516 0.97948
2517 0.979493
2518 0.979511
2519 0.979534
2520 0.979552
2521 0.979566
2522 0.979582
2523 0.979596
2524 0.979606
2525 0.979627
2526 0.979632
2527 0.97969
2528 0.97971
2529 0.979724
2530 0.979742
2531 0.979759
2532 0.97977
2533 0.979779
2534 0.979802
2535 0.979826
2536 0.979851
2537 0.97987
2538 0.979879
2539 0.97989
2540 0.979921
2541 0.979943
2542 0.979983
2543 0.980002
2544 0.980016
2545 0.980026
2546 0.980057
2547 0.980072
2548 0.980096
2549 0.980117
2550 0.980124
2551 0.980143
2552 0.980157
2553 0.980164
2554 0.980176
2555 0.980207
2556 0.980215
2557 0.980239
2558 0.980256
2559 0.980268
2560 0.980274
2561 0.98029
2562 0.980316
2563 0.980327
2564 0.980347
2565 0.980355
2566 0.980367
2567 0.980399
2568 0.98041
2569 0.98043
2570 0.980444
2571 0.980463
2572 0.980475
2573 0.980483
2574 0.980498
2575 0.980515
2576 0.980529
2577 0.980537
2578 0.980553
2579 0.980563
2580 0.980581
2581 0.980597
2582 0.980616
2583 0.980633
2584 0.98064
2585 0.980651
2586 0.980663
2587 0.980679
2588 0.9807
2589 0.980718
2590 0.980746
2591 0.980756
2592 0.980772
2593 0.980784
2594 0.980798
2595 0.980808
2596 0.980824
2597 0.980837
2598 0.980865
2599 0.980876
2600 0.980884
2601 0.980898
2602 0.980912
2603 0.980931
2604 0.980941
2605 0.980971
2606 0.980983
2607 0.980995
2608 0.981003
2609 0.981014
2610 0.981032
2611 0.981044
2612 0.981067
2613 0.981081
2614 0.981086
2615 0.981096
2616 0.981114
2617 0.981126
2618 0.981142
2619 0.981154
2620 0.981173
2621 0.98118
2622 0.981199
2623 0.981217
2624 0.981236
2625 0.981255
2626 0.981262
2627 0.981275
2628 0.981293
2629 0.981328
2630 0.981348
2631 0.981375
2632 0.981386
2633 0.981388
2634 0.981404
2635 0.981411
2636 0.981436
2637 0.981456
2638 0.98147
2639 0.981486
2640 0.981494
2641 0.981505
2642 0.981513
2643 0.981533
2644 0.981553
2645 0.981569
2646 0.98159
2647 0.981599
2648 0.981607
2649 0.981616
2650 0.981632
2651 0.981651
2652 0.981657
2653 0.981665
2654 0.981669
2655 0.981683
2656 0.981696
2657 0.981705
2658 0.981719
2659 0.981753
2660 0.981757
2661 0.981762
2662 0.981779
2663 0.981802
2664 0.981812
2665 0.981826
2666 0.981847
2667 0.981849
2668 0.981861
2669 0.981875
2670 0.98188
2671 0.981885
2672 0.981906
2673 0.981938
2674 0.981951
2675 0.981961
2676 0.981983
2677 0.981989
2678 0.982004
2679 0.982009
2680 0.982025
2681 0.982038
2682 0.982043
2683 0.98207
2684 0.982082
2685 0.982095
2686 0.982105
2687 0.982121
2688 0.982125
2689 0.982137
2690 0.982152
2691 0.982161
2692 0.982171
2693 0.982188
2694 0.982203
2695 0.98222
2696 0.982236
2697 0.982249
2698 0.982261
2699 0.98227
2700 0.982283
2701 0.982292
2702 0.9823
2703 0.982312
2704 0.982329
2705 0.982342
2706 0.982355
2707 0.982371
2708 0.982379
2709 0.982396
2710 0.982408
2711 0.982423
2712 0.982432
2713 0.982439
2714 0.98245
2715 0.982459
2716 0.982474
2717 0.982489
2718 0.982504
2719 0.982509
2720 0.982516
2721 0.982527
2722 0.982543
2723 0.982563
2724 0.982568
2725 0.982578
2726 0.982587
2727 0.982602
2728 0.982622
2729 0.982629
2730 0.982646
2731 0.982658
2732 0.982671
2733 0.982688
2734 0.982705
2735 0.982718
2736 0.982728
2737 0.98274
2738 0.982746
2739 0.982753
2740 0.982775
2741 0.982789
2742 0.982802
2743 0.982824
2744 0.982831
2745 0.982834
2746 0.982841
2747 0.982868
2748 0.982877
2749 0.982892
2750 0.98292
2751 0.982922
2752 0.982934
2753 0.982956
2754 0.982973
2755 0.982989
2756 0.982998
2757 0.983006
2758 0.983009
2759 0.983021
2760 0.98303
2761 0.983031
2762 0.983079
2763 0.983097
2764 0.983102
2765 0.98311
2766 0.983123
2767 0.983127
2768 0.983138
2769 0.983155
2770 0.983169
2771 0.983173
2772 0.983181
2773 0.983191
2774 0.9832
2775 0.983212
2776 0.983229
2777 0.98324
2778 0.983262
2779 0.983267
2780 0.983278
2781 0.983287
2782 0.983301
2783 0.983312
2784 0.983315
2785 0.983329
2786 0.983338
2787 0.983351
2788 0.983365
2789 0.983377
2790 0.983391
2791 0.983396
2792 0.983411
2793 0.983417
2794 0.983427
2795 0.983439
2796 0.983447
2797 0.983454
2798 0.983474
2799 0.983476
2800 0.983484
2801 0.983488
2802 0.983518
2803 0.983522
2804 0.983536
2805 0.983548
2806 0.983548
2807 0.983555
2808 0.983563
2809 0.983587
2810 0.983591
2811 0.983604
2812 0.983611
2813 0.983616
2814 0.983626
2815 0.983634
2816 0.983639
2817 0.983652
2818 0.98367
2819 0.983686
2820 0.983695
2821 0.983704
2822 0.983716
2823 0.983723
2824 0.983747
2825 0.983759
2826 0.983765
2827 0.983778
2828 0.983784
2829 0.983793
2830 0.983804
2831 0.983819
2832 0.983826
2833 0.98384
2834 0.983849
2835 0.983861
2836 0.983877
2837 0.983881
2838 0.983891
2839 0.983908
2840 0.983919
2841 0.983938
2842 0.983942
2843 0.983953
2844 0.983963
2845 0.983968
2846 0.983984
2847 0.983991
2848 0.984003
2849 0.98401
2850 0.984021
2851 0.984027
2852 0.984033
2853 0.984043
2854 0.98405
2855 0.984061
2856 0.984068
2857 0.984078
2858 0.984091
2859 0.984107
2860 0.984111
2861 0.98413
2862 0.984136
2863 0.984147
2864 0.984159
2865 0.984161
2866 0.98417
2867 0.984178
2868 0.98419
2869 0.984194
2870 0.984203
2871 0.984209
2872 0.984218
2873 0.984229
2874 0.984238
2875 0.984254
2876 0.984266
2877 0.984273
2878 0.98428
2879 0.984283
2880 0.984297
2881 0.984306
2882 0.984326
2883 0.984339
2884 0.98435
2885 0.984358
2886 0.984367
2887 0.984378
2888 0.984389
2889 0.984393
2890 0.984406
2891 0.984411
2892 0.98442
2893 0.984425
2894 0.984438
2895 0.98445
2896 0.984454
2897 0.984466
2898 0.984469
2899 0.984471
2900 0.984487
2901 0.984495
2902 0.984514
2903 0.984516
2904 0.984525
2905 0.984534
2906 0.984539
2907 0.984553
2908 0.984564
2909 0.984572
2910 0.984575
2911 0.984584
2912 0.984595
2913 0.984614
2914 0.984623
2915 0.984634
2916 0.984644
2917 0.984649
2918 0.984662
2919 0.984671
2920 0.98468
2921 0.984698
2922 0.984701
2923 0.98471
2924 0.98472
2925 0.984722
2926 0.984729
2927 0.98474
2928 0.984758
2929 0.984764
2930 0.98477
2931 0.984771
2932 0.984781
2933 0.984786
2934 0.9848
2935 0.984807
2936 0.984812
2937 0.984822
2938 0.984832
2939 0.984837
2940 0.98485
2941 0.984856
2942 0.984875
2943 0.984883
2944 0.984891
2945 0.984895
2946 0.984901
2947 0.984907
2948 0.984909
2949 0.984918
2950 0.984926
2951 0.984942
2952 0.984947
2953 0.984953
2954 0.984962
2955 0.984969
2956 0.984975
2957 0.984975
2958 0.984988
2959 0.984996
2960 0.985017
2961 0.985021
2962 0.98503
2963 0.985037
2964 0.985046
2965 0.985052
2966 0.985064
2967 0.985075
2968 0.985078
2969 0.985084
2970 0.98509
2971 0.985099
2972 0.985103
2973 0.985114
2974 0.985126
2975 0.985126
2976 0.985135
2977 0.985145
2978 0.985154
2979 0.98516
2980 0.98517
2981 0.985177
2982 0.985182
2983 0.985189
2984 0.985195
2985 0.985203
2986 0.98521
2987 0.985225
2988 0.985228
2989 0.985232
2990 0.985243
2991 0.985246
2992 0.985255
2993 0.985264
2994 0.985269
2995 0.985276
2996 0.985278
2997 0.985287
2998 0.985297
2999 0.985303
3000 0.985312
3001 0.985323
3002 0.98533
3003 0.985338
3004 0.985348
3005 0.985356
3006 0.985364
3007 0.985371
3008 0.985384
3009 0.985386
3010 0.985399
3011 0.985401
3012 0.985405
3013 0.985416
3014 0.985418
3015 0.985426
3016 0.985429
3017 0.985434
3018 0.985438
3019 0.985444
3020 0.985454
3021 0.985457
3022 0.985462
3023 0.985468
3024 0.98548
3025 0.98549
3026 0.985497
3027 0.9855
3028 0.985505
3029 0.985511
3030 0.985518
3031 0.985531
3032 0.985536
3033 0.985545
3034 0.985555
3035 0.985559
3036 0.985565
3037 0.985573
3038 0.98558
3039 0.985582
3040 0.985595
3041 0.985605
3042 0.985618
3043 0.985628
3044 0.985642
3045 0.985646
3046 0.985652
3047 0.985659
3048 0.985667
3049 0.985671
3050 0.98568
3051 0.985689
3052 0.985695
3053 0.985712
3054 0.985717
3055 0.985723
3056 0.985729
3057 0.985735
3058 0.98574
3059 0.98574
3060 0.985751
3061 0.985759
3062 0.985766
3063 0.985779
3064 0.985787
3065 0.985787
3066 0.985787
3067 0.985795
3068 0.985808
3069 0.985821
3070 0.985827
3071 0.985832
3072 0.985832
3073 0.985834
3074 0.985845
3075 0.985855
3076 0.985868
3077 0.985869
3078 0.985874
3079 0.98588
3080 0.98588
3081 0.985897
3082 0.985913
3083 0.985917
3084 0.98592
3085 0.985927
3086 0.985927
3087 0.985933
3088 0.985943
3089 0.985957
3090 0.98596
3091 0.985964
3092 0.985969
3093 0.985969
3094 0.985978
3095 0.985982
3096 0.985994
3097 0.985994
3098 0.986
3099 0.986004
3100 0.986015
3101 0.986018
3102 0.986032
3103 0.98604
3104 0.986042
3105 0.986049
3106 0.986053
3107 0.986066
3108 0.986071
3109 0.986079
3110 0.986087
3111 0.986087
3112 0.98609
3113 0.986102
3114 0.986106
3115 0.986115
3116 0.986119
3117 0.986121
3118 0.986128
3119 0.986128
3120 0.986136
3121 0.986137
3122 0.986154
3123 0.986158
3124 0.986158
3125 0.986164
3126 0.986175
3127 0.986187
3128 0.986194
3129 0.986194
3130 0.986198
3131 0.986202
3132 0.986205
3133 0.986208
3134 0.986212
3135 0.986225
3136 0.986233
3137 0.986237
3138 0.986238
3139 0.986244
3140 0.986244
3141 0.986256
3142 0.986258
3143 0.986258
3144 0.986262
3145 0.986262
3146 0.986272
3147 0.986275
3148 0.986284
3149 0.986292
3150 0.986295
3151 0.986301
3152 0.986304
3153 0.986308
3154 0.986308
3155 0.986312
3156 0.986318
3157 0.986326
3158 0.98633
3159 0.986339
3160 0.986342
3161 0.986342
3162 0.986348
3163 0.986352
3164 0.986362
3165 0.986372
3166 0.986375
3167 0.986378
3168 0.986379
3169 0.986383
3170 0.986383
3171 0.986386
3172 0.986392
3173 0.986398
3174 0.986401
3175 0.986406
3176 0.98641
3177 0.98641
3178 0.986418
3179 0.986431
3180 0.986439
3181 0.986439
3182 0.98644
3183 0.986448
3184 0.986458
3185 0.986466
3186 0.986474
3187 0.986478
3188 0.986483
3189 0.986485
3190 0.986486
3191 0.986486
3192 0.986498
3193 0.986506
3194 0.986513
3195 0.986516
3196 0.98652
3197 0.986521
3198 0.986524
3199 0.986532
3200 0.986535
3201 0.986543
3202 0.986543
3203 0.986543
3204 0.986547
3205 0.986548
3206 0.986553
3207 0.986556
3208 0.986558
3209 0.986558
3210 0.986563
3211 0.986563
3212 0.986571
3213 0.986579
3214 0.986579
3215 0.986581
3216 0.986581
3217 0.986581
3218 0.986581
3219 0.986585
3220 0.986592
3221 0.986592
3222 0.986595
3223 0.986597
3224 0.986603
3225 0.986603
3226 0.986605
3227 0.986614
3228 0.986623
3229 0.986626
3230 0.986627
3231 0.986627
3232 0.986633
3233 0.986635
3234 0.986644
3235 0.986649
3236 0.986657
3237 0.986659
3238 0.986663
3239 0.986663
3240 0.986671
3241 0.98668
3242 0.98668
3243 0.98668
3244 0.98668
3245 0.986695
3246 0.986697
3247 0.986704
3248 0.986709
3249 0.986709
3250 0.986711
3251 0.986711
3252 0.986725
3253 0.986725
3254 0.986735
3255 0.986738
3256 0.986738
3257 0.98674
3258 0.98674
3259 0.986742
3260 0.986742
3261 0.986748
3262 0.986752
3263 0.986752
3264 0.986753
3265 0.986755
3266 0.986758
3267 0.98676
3268 0.98677
3269 0.986774
3270 0.986781
3271 0.986789
3272 0.986791
3273 0.986812
3274 0.986814
3275 0.986825
3276 0.98683
3277 0.986832
3278 0.986832
3279 0.986833
3280 0.986833
3281 0.986835
3282 0.986842
3283 0.986846
3284 0.986848
3285 0.98685
3286 0.98685
3287 0.986851
3288 0.986855
3289 0.98686
3290 0.98686
3291 0.986863
3292 0.986867
3293 0.986871
3294 0.986876
3295 0.986882
3296 0.98689
3297 0.98689
3298 0.98689
3299 0.98689
3300 0.98689
3301 0.986891
3302 0.986891
3303 0.9869
3304 0.986904
3305 0.986904
3306 0.986906
3307 0.986908
3308 0.986908
3309 0.986914
3310 0.986914
3311 0.986917
3312 0.986923
3313 0.986923
3314 0.986923
3315 0.986923
3316 0.986924
3317 0.986926
3318 0.98693
3319 0.986937
3320 0.98694
3321 0.986949
3322 0.986949
3323 0.986949
3324 0.98695
3325 0.986952
3326 0.98696
3327 0.98696
3328 0.986964
3329 0.986964
3330 0.986969
3331 0.986978
3332 0.986984
3333 0.986984
3334 0.986984
3335 0.986988
3336 0.986988
3337 0.986995
3338 0.986997
3339 0.987001
3340 0.987003
3341 0.987003
3342 0.987003
3343 0.987003
3344 0.987005
3345 0.987009
3346 0.987013
3347 0.987022
3348 0.987026
3349 0.987026
3350 0.98703
3351 0.98703
3352 0.987034
3353 0.987047
3354 0.987054
3355 0.987058
3356 0.987058
3357 0.987066
3358 0.987068
3359 0.987071
3360 0.987072
3361 0.987079
3362 0.987082
3363 0.987082
3364 0.987085
3365 0.987087
3366 0.987089
3367 0.987093
3368 0.987109
3369 0.987111
3370 0.987119
3371 0.987121
3372 0.987125
3373 0.987129
3374 0.987129
3375 0.987132
3376 0.987134
3377 0.987144
3378 0.987147
3379 0.987147
3380 0.98715
3381 0.98715
3382 0.987155
3383 0.987156
3384 0.987158
3385 0.987167
3386 0.987167
3387 0.987171
3388 0.987171
3389 0.987171
3390 0.987172
3391 0.987177
3392 0.987177
3393 0.987177
3394 0.987177
3395 0.98718
3396 0.98718
3397 0.987181
3398 0.987184
3399 0.987187
3400 0.987187
3401 0.987187
3402 0.987189
3403 0.987194
3404 0.987197
3405 0.987199
3406 0.987207
3407 0.98721
3408 0.98721
3409 0.987219
3410 0.987219
3411 0.987226
3412 0.987227
3413 0.987237
3414 0.987237
3415 0.987237
3416 0.987237
3417 0.987237
3418 0.987248
3419 0.987248
3420 0.987261
3421 0.987266
3422 0.987266
3423 0.987266
3424 0.987266
3425 0.987272
3426 0.987272
3427 0.987273
3428 0.987278
3429 0.987278
3430 0.987278
3431 0.98728
3432 0.98728
3433 0.987281
3434 0.987283
3435 0.987287
3436 0.987287
3437 0.987287
3438 0.987294
3439 0.987294
3440 0.987299
3441 0.987299
3442 0.987303
3443 0.987306
3444 0.987306
3445 0.987309
3446 0.987309
3447 0.987311
3448 0.987313
3449 0.987314
3450 0.987319
3451 0.987321
3452 0.987328
3453 0.987329
3454 0.987332
3455 0.98734
3456 0.98734
3457 0.987346
3458 0.987346
3459 0.987353
3460 0.987353
3461 0.987353
3462 0.987356
3463 0.987356
3464 0.987361
3465 0.987364
3466 0.987364
3467 0.987364
3468 0.987364
3469 0.987364
3470 0.987364
3471 0.987368
3472 0.98737
3473 0.98737
3474 0.98737
3475 0.987373
3476 0.987373
3477 0.987375
3478 0.98738
3479 0.987394
3480 0.987394
3481 0.987394
3482 0.987396
3483 0.987396
3484 0.987396
3485 0.987396
3486 0.987401
3487 0.987401
3488 0.987404
3489 0.987412
3490 0.987412
3491 0.987414
3492 0.987414
3493 0.987419
3494 0.987425
3495 0.987425
3496 0.987429
3497 0.987433
3498 0.987436
3499 0.987436
3500 0.987436
3501 0.987444
3502 0.987449
3503 0.987454
3504 0.987458
3505 0.987458
3506 0.987458
3507 0.987458
3508 0.987465
3509 0.987468
3510 0.98747
3511 0.987474
3512 0.987476
3513 0.987476
3514 0.987479
3515 0.987483
3516 0.987485
3517 0.987485
3518 0.987485
3519 0.987485
3520 0.987485
3521 0.987488
3522 0.987488
3523 0.987492
3524 0.987498
3525 0.987506
3526 0.987509
3527 0.987513
3528 0.987513
3529 0.987515
3530 0.987519
3531 0.987524
3532 0.987525
3533 0.987525
3534 0.987528
3535 0.987528
3536 0.987528
3537 0.987528
3538 0.987536
3539 0.987536
3540 0.987536
3541 0.987536
3542 0.987536
3543 0.987536
3544 0.987536
3545 0.98754
3546 0.987542
3547 0.987542
3548 0.987548
3549 0.987551
3550 0.987558
3551 0.987558
3552 0.987558
3553 0.987565
3554 0.987573
3555 0.987573
3556 0.987573
3557 0.987573
3558 0.987578
3559 0.987578
3560 0.987582
3561 0.987588
3562 0.987589
3563 0.987589
3564 0.987596
3565 0.987596
3566 0.987596
3567 0.987598
3568 0.987612
3569 0.987616
3570 0.987616
3571 0.987616
3572 0.987616
3573 0.987616
3574 0.987616
3575 0.987622
3576 0.987624
3577 0.987626
3578 0.98763
3579 0.987635
3580 0.987635
3581 0.98764
3582 0.987645
3583 0.987647
3584 0.987648
3585 0.98765
3586 0.98765
3587 0.98765
3588 0.98765
3589 0.98765
3590 0.987654
3591 0.987656
3592 0.987656
3593 0.987656
3594 0.987656
3595 0.987659
3596 0.987666
3597 0.98767
3598 0.987679
3599 0.987679


==> plots/data/dataRCPSP-Adder.dat <==
0 0.499428
1 0.668759
2 0.725773
3 0.768772
4 0.796622
5 0.816321
6 0.834417
7 0.848189
8 0.859327
9 0.868428
10 0.877148
11 0.884672
12 0.889669
13 0.896788
14 0.901181
15 0.905061
16 0.908642
17 0.913388
18 0.916776
19 0.920624
20 0.923415
21 0.926439
22 0.928913
23 0.9313
24 0.932733
25 0.935292
26 0.936766
27 0.938087
28 0.939498
29 0.940427
30 0.941732
31 0.943345
32 0.944804
33 0.945831
34 0.946677
35 0.947454
36 0.948855
37 0.949644
38 0.950286
39 0.951413
40 0.952315
41 0.953064
42 0.953731
43 0.954425
44 0.955275
45 0.956231
46 0.956809
47 0.957526
48 0.958021
49 0.958576
50 0.959108
51 0.959526
52 0.959938
53 0.960458
54 0.96113
55 0.961559
56 0.961824
57 0.962179
58 0.96267
59 0.96293
60 0.96334
61 0.963536
62 0.963987
63 0.964204
64 0.964531
65 0.964809
66 0.965049
67 0.965392
68 0.965688
69 0.965918
70 0.966314
71 0.966625
72 0.966909
73 0.967195
74 0.967375
75 0.967822
76 0.96807
77 0.968231
78 0.968555
79 0.968746
80 0.968977
81 0.969166
82 0.969388
83 0.969512
84 0.9698
85 0.970078
86 0.970234
87 0.970352
88 0.970559
89 0.970729
90 0.970979
91 0.971105
92 0.971289
93 0.971458
94 0.971732
95 0.971879
96 0.972034
97 0.972169
98 0.97243
99 0.972558
100 0.972822
101 0.973124
102 0.973408
103 0.973582
104 0.973726
105 0.973948
106 0.974326
107 0.97441
108 0.97457
109 0.97475
110 0.974916
111 0.975003
112 0.975202
113 0.97546
114 0.975545
115 0.975734
116 0.975822
117 0.975895
118 0.975977
119 0.976144
120 0.976333
121 0.976456
122 0.976617
123 0.976704
124 0.976781
125 0.976861
126 0.976939
127 0.977029
128 0.977091
129 0.977128
130 0.977177
131 0.977245
132 0.977318
133 0.977447
134 0.97752
135 0.977657
136 0.977753
137 0.977807
138 0.977854
139 0.977956
140 0.978075
141 0.97813
142 0.97818
143 0.978274
144 0.97831
145 0.978377
146 0.978417
147 0.978475
148 0.978513
149 0.978593
150 0.978679
151 0.978821
152 0.978962
153 0.978983
154 0.979047
155 0.979144
156 0.97919
157 0.979349
158 0.979412
159 0.979485
160 0.979514
161 0.979578
162 0.97961
163 0.979701
164 0.979733
165 0.97979
166 0.979844
167 0.979988
168 0.980039
169 0.980087
170 0.980131
171 0.980162
172 0.980209
173 0.980253
174 0.980303
175 0.980333
176 0.980419
177 0.980477
178 0.980527
179 0.980694
180 0.980734
181 0.980812
182 0.980848
183 0.980912
184 0.980952
185 0.981005
186 0.981046
187 0.981073
188 0.981161
189 0.981197
190 0.981231
191 0.981293
192 0.981334
193 0.981396
194 0.981411
195 0.981477
196 0.981578
197 0.981613
198 0.981632
199 0.981682
200 0.981761
201 0.981784
202 0.981846
203 0.981873
204 0.981932
205 0.981965
206 0.982069
207 0.98212
208 0.982159
209 0.982182
210 0.982283
211 0.982368
212 0.982496
213 0.982504
214 0.982688
215 0.982712
216 0.982884
217 0.982957
218 0.982993
219 0.98302
220 0.983042
221 0.98311
222 0.983131
223 0.983155
224 0.983189
225 0.983234
226 0.983327
227 0.983364
228 0.983447
229 0.983468
230 0.983515
231 0.983579
232 0.983603
233 0.983618
234 0.983622
235 0.983662
236 0.983695
237 0.983715
238 0.983778
239 0.983881
240 0.983913
241 0.983982
242 0.983995
243 0.984033
244 0.984073
245 0.98411
246 0.984193
247 0.984211
248 0.984257
249 0.984272
250 0.98434
251 0.984357
252 0.984379
253 0.984409
254 0.984461
255 0.984478
256 0.984522
257 0.984556
258 0.984571
259 0.984589
260 0.984628
261 0.984653
262 0.98469
263 0.984705
264 0.984726
265 0.984729
266 0.984759
267 0.984764
268 0.984781
269 0.984806
270 0.984816
271 0.984868
272 0.984898
273 0.984931
274 0.985022
275 0.985057
276 0.985092
277 0.985113
278 0.985141
279 0.985159
280 0.985173
281 0.985232
282 0.985258
283 0.985283
284 0.985295
285 0.985304
286 0.985363
287 0.98538
288 0.985403
289 0.985422
290 0.985454
291 0.985466
292 0.985486
293 0.985501
294 0.985514
295 0.985546
296 0.985547
297 0.985551
298 0.985583
299 0.9856
300 0.985636
301 0.985678
302 0.985688
303 0.985773
304 0.985804
305 0.985855
306 0.985868
307 0.985899
308 0.985923
309 0.985937
310 0.985947
311 0.985967
312 0.985981
313 0.985998
314 0.98602
315 0.986042
316 0.986091
317 0.986114
318 0.98613
319 0.986158
320 0.986264
321 0.986303
322 0.986328
323 0.98634
324 0.986381
325 0.986406
326 0.986419
327 0.986437
328 0.986449
329 0.986469
330 0.986484
331 0.986493
332 0.986585
333 0.986593
334 0.986635
335 0.986667
336 0.986714
337 0.986723
338 0.986732
339 0.986754
340 0.986757
341 0.986783
342 0.986789
343 0.986868
344 0.986884
345 0.986897
346 0.986899
347 0.986924
348 0.986955
349 0.986965
350 0.987006
351 0.987009
352 0.987019
353 0.987036
354 0.987047
355 0.987059
356 0.987074
357 0.987092
358 0.987104
359 0.987135
360 0.987148
361 0.987159
362 0.987199
363 0.98721
364 0.987233
365 0.987243
366 0.987244
367 0.987317
368 0.987321
369 0.987341
370 0.987353
371 0.987393
372 0.987407
373 0.987424
374 0.987429
375 0.98745
376 0.987471
377 0.987505
378 0.98751
379 0.987546
380 0.987578
381 0.987587
382 0.987602
383 0.987619
384 0.98763
385 0.987634
386 0.987644
387 0.987658
388 0.987661
389 0.987666
390 0.987691
391 0.987704
392 0.987704
393 0.987733
394 0.987739
395 0.987758
396 0.987763
397 0.987763
398 0.987765
399 0.98777
400 0.987774
401 0.987788
402 0.987798
403 0.987814
404 0.987829
405 0.987849
406 0.987875
407 0.987879
408 0.987892
409 0.987901
410 0.987901
411 0.987907
412 0.98791
413 0.987922
414 0.987931
415 0.987937
416 0.987945
417 0.987968
418 0.987974
419 0.987994
420 0.988
421 0.988004
422 0.988012
423 0.988015
424 0.988027
425 0.988041
426 0.988045
427 0.988051
428 0.988067
429 0.988073
430 0.988083
431 0.988088
432 0.988096
433 0.988104
434 0.988109
435 0.988119
436 0.988146
437 0.98816
438 0.988175
439 0.988176
440 0.98818
441 0.988182
442 0.988184
443 0.988184
444 0.988229
445 0.988235
446 0.988263
447 0.988272
448 0.988285
449 0.988294
450 0.988298
451 0.988301
452 0.988314
453 0.98832
454 0.988327
455 0.988333
456 0.988336
457 0.988344
458 0.988349
459 0.988377
460 0.988378
461 0.988401
462 0.988422
463 0.988432
464 0.988446
465 0.988466
466 0.988484
467 0.988484
468 0.988496
469 0.98851
470 0.988567
471 0.988574
472 0.988595
473 0.98861
474 0.988623
475 0.988629
476 0.988629
477 0.98864
478 0.988642
479 0.988653
480 0.988673
481 0.988679
482 0.988692
483 0.988705
484 0.988713
485 0.988729
486 0.988738
487 0.988741
488 0.988749
489 0.988757
490 0.988767
491 0.988793
492 0.988815
493 0.988904
494 0.988904
495 0.988921
496 0.988923
497 0.988958
498 0.988963
499 0.988986
500 0.988987
501 0.988997
502 0.989004
503 0.989004
504 0.989011
505 0.989016
506 0.989016
507 0.989017
508 0.989017
509 0.989018
510 0.989037
511 0.989056
512 0.989069
513 0.989103
514 0.989103
515 0.989129
516 0.989133
517 0.989138
518 0.989164
519 0.989168
520 0.989174
521 0.989174
522 0.989182
523 0.989188
524 0.989193
525 0.989199
526 0.989205
527 0.989268
528 0.989276
529 0.989283
530 0.989286
531 0.989295
532 0.989298
533 0.989305
534 0.989311
535 0.989352
536 0.989376
537 0.989395
538 0.989403
539 0.989408
540 0.989425
541 0.989442
542 0.989459
543 0.989467
544 0.98948
545 0.989501
546 0.989509
547 0.98953
548 0.989542
549 0.989555
550 0.989559
551 0.989566
552 0.989571
553 0.989578
554 0.989578
555 0.989585
556 0.989605
557 0.989608
558 0.989615
559 0.989633
560 0.989635
561 0.989647
562 0.989648
563 0.989657
564 0.989669
565 0.989683
566 0.989683
567 0.989689
568 0.9897
569 0.989713
570 0.989732
571 0.989741
572 0.989754
573 0.989761
574 0.989762
575 0.989771
576 0.989784
577 0.989813
578 0.989817
579 0.989826
580 0.989831
581 0.989834
582 0.98985
583 0.989858
584 0.989863
585 0.98987
586 0.989874
587 0.989876
588 0.989889
589 0.98989
590 0.989897
591 0.989902
592 0.989906
593 0.989928
594 0.989938
595 0.989946
596 0.989951
597 0.989956
598 0.989969
599 0.989977
600 0.989996
601 0.989998
602 0.990007
603 0.990015
604 0.990018
605 0.990022
606 0.990027
607 0.990029
608 0.990042
609 0.99005
610 0.990055
611 0.99006
612 0.990064
613 0.990066
614 0.990075
615 0.990088
616 0.990105
617 0.990132
618 0.990135
619 0.990142
620 0.990144
621 0.99015
622 0.990157
623 0.990171
624 0.990189
625 0.990196
626 0.990205
627 0.990214
628 0.990225
629 0.990233
630 0.990238
631 0.990241
632 0.990245
633 0.990252
634 0.990253
635 0.99026
636 0.990266
637 0.990277
638 0.990281
639 0.990285
640 0.990286
641 0.990286
642 0.990289
643 0.990295
644 0.990296
645 0.990298
646 0.990303
647 0.990308
648 0.990315
649 0.990315
650 0.990326
651 0.990373
652 0.990375
653 0.99039
654 0.990395
655 0.990398
656 0.990398
657 0.990404
658 0.990407
659 0.990411
660 0.990413
661 0.990429
662 0.99043
663 0.990431
664 0.990434
665 0.990438
666 0.990454
667 0.990454
668 0.990462
669 0.990474
670 0.990487
671 0.990496
672 0.990505
673 0.990511
674 0.990535
675 0.990549
676 0.990552
677 0.99056
678 0.990563
679 0.990584
680 0.990588
681 0.990602
682 0.990604
683 0.99061
684 0.990613
685 0.990618
686 0.990619
687 0.99062
688 0.990622
689 0.99064
690 0.990642
691 0.990647
692 0.990669
693 0.990678
694 0.990681
695 0.990689
696 0.99069
697 0.990694
698 0.990699
699 0.990706
700 0.990718
701 0.990722
702 0.990728
703 0.990732
704 0.990737
705 0.99077
706 0.990773
707 0.990782
708 0.990783
709 0.990788
710 0.990798
711 0.99081
712 0.990842
713 0.990842
714 0.990849
715 0.99087
716 0.990874
717 0.990879
718 0.990894
719 0.9909
720 0.990917
721 0.990922
722 0.990927
723 0.990927
724 0.99094
725 0.990944
726 0.990944
727 0.990945
728 0.990952
729 0.990962
730 0.990964
731 0.990967
732 0.990967
733 0.99097
734 0.990982
735 0.990986
736 0.99099
737 0.990994
738 0.990995
739 0.991013
740 0.991025
741 0.99103
742 0.991034
743 0.991039
744 0.991043
745 0.991044
746 0.991051
747 0.991051
748 0.991051
749 0.991055
750 0.991058
751 0.99107
752 0.991074
753 0.991076
754 0.991084
755 0.991093
756 0.991097
757 0.991098
758 0.991103
759 0.991112
760 0.991114
761 0.991121
762 0.991131
763 0.991138
764 0.991143
765 0.991146
766 0.991152
767 0.991162
768 0.991168
769 0.991169
770 0.991173
771 0.991181
772 0.991182
773 0.991186
774 0.9912
775 0.991204
776 0.991218
777 0.99126
778 0.991264
779 0.991269
780 0.991271
781 0.991273
782 0.991274
783 0.991283
784 0.991288
785 0.991291
786 0.991292
787 0.991293
788 0.991293
789 0.991295
790 0.991305
791 0.991315
792 0.991317
793 0.991319
794 0.991321
795 0.991323
796 0.991325
797 0.991326
798 0.991327
799 0.991333
800 0.991333
801 0.991335
802 0.991338
803 0.991338
804 0.991344
805 0.991344
806 0.991344
807 0.991347
808 0.991348
809 0.991358
810 0.991363
811 0.991369
812 0.99137
813 0.99138
814 0.991382
815 0.991386
816 0.991389
817 0.991398
818 0.991403
819 0.991406
820 0.991414
821 0.991426
822 0.991466
823 0.99147
824 0.991474
825 0.991479
826 0.991481
827 0.991485
828 0.991486
829 0.99149
830 0.99149
831 0.991504
832 0.991504
833 0.991516
834 0.991519
835 0.991526
836 0.991535
837 0.991537
838 0.991542
839 0.991544
840 0.991552
841 0.991552
842 0.991553
843 0.991561
844 0.991569
845 0.991574
846 0.991576
847 0.991579
848 0.991582
849 0.991586
850 0.991587
851 0.991596
852 0.991601
853 0.991602
854 0.991607
855 0.991607
856 0.991607
857 0.991618
858 0.991623
859 0.991625
860 0.991628
861 0.991632
862 0.991634
863 0.991634
864 0.991641
865 0.991644
866 0.991644
867 0.991644
868 0.991644
869 0.991648
870 0.99165
871 0.991659
872 0.991669
873 0.991682
874 0.991701
875 0.991702
876 0.991705
877 0.991708
878 0.991709
879 0.991709
880 0.991716
881 0.991718
882 0.991721
883 0.991725
884 0.991725
885 0.991725
886 0.991726
887 0.991726
888 0.991728
889 0.991732
890 0.991734
891 0.991734
892 0.991739
893 0.991745
894 0.991749
895 0.991752
896 0.991755
897 0.991761
898 0.991763
899 0.991772
900 0.991781
901 0.991789
902 0.991789
903 0.991799
904 0.991799
905 0.991811
906 0.991812
907 0.99182
908 0.991842
909 0.991846
910 0.991851
911 0.991851
912 0.991854
913 0.991863
914 0.991865
915 0.99187
916 0.991871
917 0.991872
918 0.991874
919 0.99189
920 0.991891
921 0.991892
922 0.991897
923 0.991898
924 0.9919
925 0.991902
926 0.991902
927 0.991906
928 0.99191
929 0.991911
930 0.991911
931 0.991911
932 0.991911
933 0.991918
934 0.991918
935 0.991927
936 0.991927
937 0.991935
938 0.991939
939 0.991947
940 0.991948
941 0.991948
942 0.991948
943 0.99195
944 0.991951
945 0.991951
946 0.991951
947 0.991952
948 0.991956
949 0.991958
950 0.991958
951 0.99196
952 0.991964
953 0.991971
954 0.991971
955 0.991974
956 0.991982
957 0.991982
958 0.991982
959 0.991986
960 0.991993
961 0.991995
962 0.991995
963 0.992001
964 0.992002
965 0.992003
966 0.992003
967 0.992006
968 0.992009
969 0.992012
970 0.992015
971 0.992019
972 0.99202
973 0.992024
974 0.992025
975 0.992029
976 0.99203
977 0.992033
978 0.992035
979 0.99205
980 0.99205
981 0.99205
982 0.992053
983 0.992057
984 0.99206
985 0.992061
986 0.992063
987 0.992065
988 0.992065
989 0.992065
990 0.992066
991 0.992069
992 0.992073
993 0.992075
994 0.992077
995 0.992081
996 0.992087
997 0.992087
998 0.992087
999 0.992099
1000 0.9921
1001 0.992103
1002 0.992103
1003 0.992103
1004 0.992106
1005 0.992108
1006 0.99211
1007 0.992114
1008 0.992115
1009 0.99212
1010 0.992121
1011 0.992123
1012 0.992127
1013 0.992129
1014 0.992134
1015 0.992134
1016 0.992136
1017 0.992136
1018 0.992137
1019 0.99214
1020 0.99214
1021 0.992142
1022 0.992145
1023 0.992146
1024 0.992146
1025 0.992148
1026 0.992148
1027 0.992148
1028 0.99215
1029 0.99215
1030 0.992151
1031 0.992154
1032 0.992154
1033 0.992154
1034 0.992159
1035 0.992159
1036 0.992163
1037 0.992168
1038 0.992172
1039 0.992172
1040 0.992175
1041 0.992182
1042 0.992194
1043 0.992197
1044 0.992197
1045 0.992197
1046 0.992198
1047 0.992202
1048 0.992202
1049 0.992203
1050 0.992204
1051 0.992211
1052 0.992212
1053 0.992213
1054 0.992216
1055 0.992216
1056 0.992218
1057 0.992218
1058 0.992222
1059 0.992222
1060 0.992229
1061 0.992229
1062 0.992233
1063 0.992233
1064 0.992233
1065 0.992233
1066 0.992245
1067 0.992246
1068 0.992247
1069 0.992254
1070 0.992273
1071 0.992274
1072 0.992278
1073 0.992279
1074 0.99228
1075 0.992284
1076 0.992288
1077 0.992291
1078 0.992302
1079 0.992302
1080 0.992305
1081 0.992306
1082 0.992307
1083 0.992309
1084 0.992312
1085 0.992315
1086 0.992316
1087 0.992316
1088 0.992329
1089 0.992332
1090 0.992333
1091 0.992349
1092 0.992351
1093 0.992354
1094 0.992354
1095 0.992356
1096 0.99237
1097 0.992373
1098 0.992388
1099 0.992405
1100 0.992405
1101 0.992408
1102 0.992409
1103 0.992415
1104 0.992416
1105 0.992416
1106 0.992422
1107 0.992424
1108 0.992434
1109 0.992436
1110 0.992437
1111 0.992437
1112 0.992441
1113 0.992443
1114 0.992447
1115 0.992447
1116 0.992448
1117 0.992451
1118 0.992452
1119 0.992454
1120 0.99246
1121 0.992461
1122 0.992463
1123 0.992466
1124 0.992466
1125 0.992467
1126 0.992469
1127 0.992471
1128 0.992485
1129 0.992486
1130 0.992489
1131 0.992494
1132 0.992494
1133 0.992495
1134 0.992501
1135 0.992504
1136 0.992506
1137 0.992506
1138 0.992509
1139 0.992509
1140 0.992512
1141 0.992513
1142 0.992523
1143 0.992525
1144 0.992531
1145 0.992532
1146 0.992532
1147 0.992533
1148 0.992533
1149 0.992533
1150 0.99254
1151 0.99254
1152 0.992545
1153 0.992547
1154 0.992555
1155 0.992555
1156 0.992557
1157 0.992558
1158 0.992559
1159 0.992561
1160 0.992575
1161 0.992582
1162 0.992584
1163 0.992586
1164 0.992589
1165 0.992591
1166 0.9926
1167 0.992603
1168 0.992603
1169 0.992604
1170 0.992607
1171 0.992609
1172 0.992609
1173 0.992667
1174 0.992671
1175 0.992675
1176 0.992679
1177 0.99268
1178 0.992689
1179 0.992691
1180 0.992691
1181 0.992693
1182 0.992694
1183 0.992694
1184 0.992697
1185 0.992697
1186 0.992697
1187 0.992698
1188 0.99271
1189 0.99271
1190 0.992712
1191 0.992715
1192 0.992716
1193 0.992717
1194 0.992721
1195 0.992725
1196 0.992727
1197 0.992727
1198 0.992733
1199 0.992733
1200 0.992734
1201 0.992734
1202 0.992737
1203 0.992738
1204 0.992739
1205 0.992742
1206 0.992744
1207 0.992744
1208 0.992745
1209 0.992745
1210 0.992747
1211 0.99275
1212 0.992753
1213 0.992755
1214 0.992757
1215 0.992761
1216 0.992762
1217 0.992762
1218 0.992777
1219 0.992777
1220 0.992779
1221 0.992779
1222 0.992781
1223 0.992784
1224 0.992785
1225 0.992786
1226 0.992788
1227 0.992789
1228 0.992791
1229 0.992791
1230 0.992794
1231 0.992796
1232 0.992797
1233 0.992809
1234 0.992809
1235 0.992812
1236 0.992812
1237 0.992815
1238 0.992816
1239 0.992816
1240 0.992816
1241 0.992816
1242 0.992816
1243 0.992816
1244 0.992818
1245 0.992818
1246 0.99282
1247 0.99282
1248 0.992821
1249 0.992821
1250 0.992822
1251 0.992822
1252 0.992822
1253 0.992829
1254 0.99283
1255 0.992851
1256 0.992851
1257 0.992851
1258 0.992867
1259 0.992869
1260 0.992869
1261 0.992872
1262 0.992874
1263 0.992877
1264 0.99288
1265 0.99288
1266 0.99288
1267 0.992883
1268 0.992884
1269 0.992886
1270 0.992894
1271 0.992895
1272 0.992896
1273 0.992896
1274 0.992903
1275 0.992903
1276 0.992903
1277 0.992906
1278 0.992913
1279 0.992916
1280 0.992916
1281 0.99294
1282 0.99294
1283 0.992941
1284 0.992942
1285 0.992947
1286 0.992948
1287 0.992948
1288 0.99295
1289 0.992951
1290 0.992953
1291 0.992959
1292 0.992959
1293 0.992962
1294 0.992964
1295 0.992967
1296 0.992967
1297 0.992967
1298 0.992967
1299 0.992968
1300 0.992968
1301 0.992968
1302 0.992969
1303 0.992971
1304 0.992972
1305 0.992978
1306 0.992981
1307 0.992982
1308 0.992984
1309 0.992984
1310 0.992985
1311 0.992986
1312 0.992987
1313 0.993003
1314 0.993011
1315 0.993014
1316 0.993019
1317 0.993021
1318 0.993022
1319 0.993025
1320 0.993032
1321 0.993032
1322 0.993034
1323 0.993035
1324 0.993035
1325 0.993035
1326 0.993041
1327 0.993043
1328 0.993043
1329 0.993046
1330 0.993048
1331 0.993049
1332 0.99305
1333 0.993052
1334 0.993055
1335 0.993055
1336 0.993056
1337 0.993058
1338 0.993058
1339 0.993062
1340 0.993062
1341 0.993064
1342 0.993064
1343 0.993066
1344 0.993066
1345 0.993067
1346 0.993069
1347 0.993069
1348 0.99307
1349 0.993073
1350 0.993077
1351 0.993086
1352 0.993098
1353 0.993102
1354 0.993104
1355 0.993111
1356 0.993112
1357 0.993114
1358 0.993122
1359 0.993122
1360 0.993122
1361 0.993123
1362 0.993127
1363 0.993138
1364 0.993138
1365 0.993139
1366 0.993139
1367 0.993143
1368 0.993144
1369 0.993144
1370 0.993144
1371 0.993144
1372 0.99315
1373 0.99315
1374 0.99315
1375 0.99315
1376 0.993151
1377 0.993151
1378 0.993152
1379 0.993154
1380 0.993158
1381 0.993158
1382 0.993159
1383 0.993161
1384 0.993161
1385 0.993161
1386 0.993161
1387 0.993161
1388 0.993165
1389 0.993165
1390 0.993169
1391 0.993177
1392 0.993207
1393 0.993222
1394 0.993225
1395 0.993226
1396 0.993228
1397 0.993228
1398 0.993229
1399 0.993229
1400 0.993238
1401 0.99324
1402 0.993241
1403 0.993241
1404 0.993242
1405 0.993242
1406 0.993242
1407 0.993242
1408 0.993253
1409 0.993254
1410 0.993257
1411 0.993259
1412 0.993259
1413 0.993264
1414 0.993265
1415 0.993268
1416 0.99327
1417 0.993273
1418 0.993274
1419 0.993274
1420 0.993276
1421 0.993277
1422 0.993277
1423 0.993281
1424 0.993284
1425 0.993286
1426 0.993286
1427 0.993287
1428 0.993291
1429 0.993293
1430 0.993294
1431 0.993295
1432 0.993295
1433 0.993296
1434 0.993297
1435 0.993302
1436 0.993302
1437 0.993302
1438 0.993303
1439 0.993303
1440 0.993305
1441 0.993305
1442 0.993306
1443 0.993306
1444 0.993307
1445 0.993316
1446 0.993317
1447 0.993317
1448 0.993318
1449 0.993318
1450 0.993319
1451 0.993319
1452 0.993319
1453 0.993319
1454 0.993321
1455 0.993321
1456 0.993321
1457 0.993322
1458 0.993324
1459 0.993324
1460 0.993325
1461 0.993325
1462 0.993325
1463 0.993329
1464 0.993331
1465 0.993332
1466 0.993337
1467 0.993338
1468 0.993339
1469 0.993339
1470 0.993349
1471 0.993352
1472 0.993354
1473 0.993354
1474 0.993355
1475 0.993357
1476 0.993359
1477 0.993362
1478 0.993378
1479 0.993379
1480 0.993381
1481 0.993386
1482 0.993386
1483 0.993386
1484 0.99339
1485 0.993391
1486 0.993391
1487 0.993392
1488 0.993392
1489 0.993395
1490 0.993396
1491 0.993401
1492 0.993403
1493 0.993403
1494 0.993403
1495 0.993405
1496 0.993406
1497 0.993408
1498 0.993418
1499 0.99342
1500 0.993426
1501 0.993429
1502 0.99343
1503 0.99343
1504 0.99343
1505 0.993436
1506 0.993439
1507 0.99344
1508 0.99344
1509 0.993444
1510 0.993448
1511 0.99345
1512 0.993455
1513 0.993471
1514 0.993472
1515 0.993473
1516 0.993475
1517 0.993477
1518 0.993477
1519 0.993479
1520 0.993479
1521 0.993484
1522 0.993487
1523 0.993489
1524 0.993501
1525 0.993503
1526 0.993503
1527 0.993503
1528 0.993506
1529 0.993506
1530 0.993507
1531 0.993507
1532 0.993509
1533 0.993509
1534 0.993525
1535 0.993527
1536 0.993531
1537 0.993531
1538 0.993533
1539 0.993533
1540 0.993534
1541 0.993539
1542 0.993539
1543 0.993539
1544 0.993539
1545 0.993541
1546 0.993541
1547 0.993554
1548 0.993554
1549 0.993554
1550 0.993555
1551 0.993557
1552 0.99356
1553 0.99356
1554 0.993561
1555 0.993561
1556 0.993562
1557 0.993564
1558 0.993564
1559 0.993566
1560 0.993567
1561 0.993569
1562 0.99357
1563 0.993575
1564 0.993577
1565 0.993578
1566 0.993578
1567 0.993579
1568 0.993581
1569 0.993581
1570 0.993581
1571 0.993583
1572 0.993585
1573 0.993585
1574 0.993585
1575 0.993585
1576 0.993588
1577 0.993589
1578 0.993593
1579 0.9936
1580 0.993603
1581 0.993603
1582 0.993603
1583 0.993608
1584 0.99361
1585 0.993611
1586 0.993613
1587 0.993615
1588 0.993616
1589 0.993628
1590 0.993629
1591 0.993634
1592 0.993637
1593 0.99364
1594 0.993647
1595 0.993647
1596 0.993647
1597 0.993649
1598 0.993656
1599 0.993657
1600 0.993662
1601 0.993662
1602 0.993662
1603 0.99367
1604 0.993671
1605 0.993674
1606 0.993675
1607 0.993682
1608 0.993686
1609 0.993694
1610 0.993695
1611 0.993695
1612 0.993695
1613 0.993695
1614 0.993696
1615 0.993696
1616 0.993696
1617 0.993702
1618 0.993704
1619 0.993704
1620 0.993707
1621 0.993707
1622 0.993707
1623 0.993707
1624 0.993711
1625 0.993711
1626 0.993712
1627 0.993712
1628 0.993715
1629 0.993715
1630 0.993718
1631 0.993718
1632 0.993723
1633 0.993724
1634 0.993724
1635 0.993724
1636 0.993725
1637 0.993728
1638 0.993728
1639 0.993728
1640 0.993731
1641 0.993731
1642 0.993731
1643 0.993733
1644 0.993735
1645 0.993735
1646 0.993737
1647 0.993737
1648 0.993737
1649 0.993737
1650 0.993737
1651 0.993739
1652 0.993751
1653 0.993751
1654 0.993751
1655 0.993751
1656 0.993753
1657 0.993753
1658 0.993756
1659 0.99376
1660 0.993761
1661 0.993764
1662 0.993765
1663 0.993767
1664 0.993768
1665 0.993768
1666 0.993772
1667 0.993773
1668 0.993775
1669 0.993783
1670 0.993784
1671 0.993785
1672 0.993785
1673 0.993785
1674 0.993785
1675 0.993785
1676 0.993789
1677 0.993792
1678 0.993795
1679 0.993795
1680 0.993795
1681 0.993795
1682 0.993799
1683 0.993801
1684 0.993801
1685 0.993801
1686 0.993803
1687 0.993803
1688 0.993805
1689 0.993805
1690 0.993805
1691 0.993805
1692 0.993806
1693 0.993828
1694 0.99383
1695 0.993836
1696 0.993836
1697 0.993837
1698 0.993838
1699 0.993838
1700 0.993838
1701 0.993858
1702 0.993858
1703 0.993858
1704 0.99386
1705 0.99386
1706 0.99386
1707 0.99386
1708 0.99386
1709 0.99386
1710 0.993862
1711 0.993862
1712 0.993864
1713 0.993865
1714 0.993865
1715 0.993866
1716 0.993866
1717 0.993866
1718 0.993868
1719 0.99387
1720 0.99387
1721 0.993871
1722 0.993871
1723 0.993881
1724 0.993881
1725 0.993881
1726 0.993886
1727 0.993886
1728 0.993894
1729 0.993894
1730 0.993897
1731 0.993898
1732 0.993904
1733 0.993905
1734 0.993905
1735 0.993905
1736 0.993906
1737 0.993925
1738 0.993926
1739 0.993928
1740 0.993928
1741 0.993929
1742 0.993929
1743 0.993929
1744 0.993929
1745 0.993929
1746 0.993931
1747 0.993931
1748 0.993931
1749 0.993932
1750 0.993935
1751 0.993935
1752 0.993935
1753 0.993935
1754 0.993945
1755 0.993948
1756 0.993948
1757 0.993955
1758 0.993956
1759 0.993956
1760 0.993957
1761 0.993962
1762 0.993966
1763 0.993968
1764 0.993968
1765 0.993968
1766 0.993968
1767 0.993968
1768 0.993969
1769 0.99397
1770 0.993975
1771 0.993975
1772 0.993975
1773 0.993975
1774 0.993976
1775 0.993977
1776 0.993992
1777 0.993995
1778 0.993995
1779 0.993995
1780 0.994001
1781 0.994001
1782 0.994001
1783 0.994001
1784 0.994002
1785 0.994002
1786 0.994003
1787 0.994006
1788 0.994006
1789 0.994006
1790 0.994006
1791 0.994006
1792 0.994008
1793 0.99401
1794 0.99401
1795 0.99401
1796 0.99401
1797 0.99401
1798 0.994011
1799 0.994011
1800 0.994013
1801 0.994025
1802 0.994026
1803 0.994029
1804 0.994056
1805 0.994066
1806 0.994066
1807 0.994066
1808 0.994068
1809 0.994073
1810 0.994073
1811 0.994074
1812 0.994074
1813 0.994074
1814 0.994075
1815 0.994076
1816 0.994081
1817 0.994082
1818 0.994083
1819 0.994084
1820 0.994085
1821 0.994123
1822 0.994124
1823 0.994124
1824 0.994124
1825 0.994129
1826 0.994132
1827 0.994132
1828 0.994135
1829 0.994135
1830 0.994138
1831 0.994139
1832 0.994141
1833 0.994141
1834 0.994141
1835 0.994141
1836 0.994141
1837 0.994143
1838 0.994143
1839 0.994143
1840 0.994143
1841 0.99415
1842 0.994151
1843 0.994152
1844 0.994156
1845 0.994157
1846 0.994159
1847 0.994161
1848 0.994171
1849 0.994174
1850 0.994176
1851 0.994178
1852 0.994178
1853 0.99418
1854 0.994183
1855 0.994189
1856 0.994193
1857 0.9942
1858 0.9942
1859 0.994201
1860 0.994202
1861 0.994202
1862 0.994202
1863 0.994202
1864 0.994202
1865 0.994203
1866 0.994204
1867 0.994205
1868 0.994208
1869 0.994208
1870 0.994208
1871 0.994208
1872 0.994211
1873 0.994211
1874 0.994218
1875 0.994218
1876 0.994218
1877 0.994218
1878 0.99422
1879 0.994223
1880 0.994225
1881 0.994225
1882 0.994225
1883 0.994226
1884 0.994231
1885 0.994232
1886 0.994232
1887 0.994234
1888 0.994234
1889 0.994234
1890 0.994234
1891 0.994237
1892 0.994238
1893 0.994241
1894 0.994241
1895 0.994245
1896 0.994245
1897 0.994245
1898 0.994246
1899 0.994248
1900 0.994248
1901 0.99425
1902 0.99425
1903 0.99425
1904 0.99425
1905 0.99425
1906 0.994251
1907 0.994252
1908 0.994262
1909 0.994263
1910 0.994264
1911 0.994268
1912 0.994268
1913 0.994271
1914 0.994271
1915 0.994274
1916 0.994274
1917 0.994274
1918 0.994274
1919 0.994275
1920 0.99428
1921 0.994281
1922 0.994281
1923 0.994282
1924 0.994286
1925 0.994286
1926 0.994286
1927 0.994287
1928 0.994288
1929 0.994288
1930 0.994288
1931 0.994305
1932 0.994305
1933 0.994305
1934 0.994306
1935 0.994306
1936 0.994306
1937 0.99431
1938 0.99431
1939 0.994318
1940 0.994321
1941 0.994321
1942 0.994325
1943 0.994327
1944 0.994332
1945 0.994332
1946 0.994332
1947 0.994333
1948 0.994333
1949 0.994333
1950 0.994333
1951 0.994336
1952 0.994337
1953 0.994337
1954 0.994338
1955 0.994338
1956 0.994338
1957 0.994338
1958 0.99434
1959 0.99434
1960 0.994341
1961 0.994341
1962 0.994341
1963 0.994342
1964 0.994342
1965 0.994342
1966 0.994342
1967 0.994354
1968 0.994354
1969 0.994354
1970 0.994357
1971 0.994358
1972 0.994358
1973 0.994358
1974 0.994359
1975 0.994359
1976 0.994359
1977 0.994364
1978 0.994364
1979 0.994367
1980 0.994367
1981 0.994372
1982 0.994382
1983 0.994382
1984 0.994382
1985 0.994382
1986 0.994382
1987 0.994385
1988 0.994385
1989 0.994385
1990 0.994387
1991 0.99439
1992 0.99439
1993 0.99439
1994 0.99439
1995 0.994393
1996 0.994393
1997 0.994403
1998 0.994404
1999 0.994404
2000 0.994404
2001 0.994407
2002 0.994407
2003 0.994407
2004 0.994408
2005 0.99441
2006 0.994413
2007 0.994413
2008 0.994416
2009 0.994416
2010 0.994419
2011 0.994423
2012 0.994423
2013 0.994423
2014 0.994426
2015 0.994426
2016 0.994428
2017 0.994432
2018 0.994432
2019 0.994432
2020 0.994444
2021 0.994444
2022 0.994444
2023 0.994449
2024 0.994449
2025 0.994449
2026 0.994449
2027 0.994449
2028 0.994452
2029 0.994453
2030 0.994454
2031 0.994454
2032 0.994454
2033 0.994454
2034 0.994455
2035 0.994458
2036 0.99446
2037 0.994463
2038 0.994467
2039 0.994467
2040 0.994468
2041 0.994468
2042 0.994468
2043 0.994472
2044 0.994472
2045 0.994472
2046 0.994472
2047 0.994472
2048 0.994475
2049 0.994484
2050 0.994484
2051 0.994485
2052 0.994485
2053 0.994486
2054 0.994487
2055 0.994487
2056 0.994487
2057 0.994487
2058 0.994487
2059 0.994489
2060 0.994489
2061 0.99449
2062 0.99449
2063 0.99449
2064 0.99449
2065 0.99449
2066 0.99449
2067 0.994492
2068 0.994492
2069 0.994494
2070 0.994496
2071 0.994498
2072 0.994498
2073 0.994501
2074 0.994503
2075 0.994505
2076 0.994509
2077 0.994509
2078 0.99451
2079 0.99451
2080 0.994511
2081 0.994511
2082 0.994515
2083 0.994516
2084 0.994516
2085 0.994516
2086 0.994516
2087 0.994517
2088 0.994517
2089 0.994517
2090 0.994517
2091 0.994517
2092 0.994517
2093 0.994517
2094 0.994518
2095 0.994518
2096 0.994521
2097 0.994522
2098 0.994523
2099 0.994523
2100 0.994527
2101 0.994527
2102 0.994528
2103 0.99453
2104 0.99453
2105 0.994531
2106 0.994531
2107 0.994531
2108 0.994534
2109 0.994548
2110 0.994564
2111 0.994564
2112 0.994567
2113 0.994568
2114 0.994568
2115 0.994568
2116 0.994572
2117 0.994574
2118 0.994574
2119 0.994574
2120 0.994574
2121 0.994574
2122 0.994575
2123 0.994579
2124 0.994581
2125 0.994581
2126 0.994581
2127 0.994583
2128 0.994587
2129 0.994588
2130 0.994589
2131 0.99459
2132 0.99459
2133 0.994597
2134 0.9946
2135 0.994602
2136 0.994602
2137 0.994602
2138 0.994603
2139 0.994604
2140 0.994604
2141 0.994606
2142 0.994606
2143 0.994606
2144 0.994612
2145 0.994612
2146 0.994613
2147 0.994613
2148 0.994614
2149 0.994614
2150 0.994615
2151 0.994615
2152 0.994615
2153 0.994615
2154 0.994615
2155 0.994615
2156 0.994615
2157 0.994615
2158 0.994615
2159 0.994615
2160 0.99462
2161 0.994624
2162 0.994624
2163 0.994627
2164 0.994628
2165 0.99463
2166 0.994632
2167 0.994632
2168 0.994632
2169 0.994632
2170 0.994632
2171 0.994634
2172 0.994635
2173 0.994635
2174 0.994635
2175 0.994636
2176 0.994636
2177 0.994637
2178 0.994637
2179 0.994638
2180 0.994638
2181 0.994638
2182 0.99464
2183 0.994644
2184 0.994647
2185 0.994647
2186 0.994647
2187 0.994648
2188 0.99465
2189 0.99465
2190 0.99465
2191 0.99465
2192 0.99465
2193 0.994651
2194 0.994653
2195 0.994653
2196 0.994653
2197 0.994654
2198 0.994655
2199 0.994655
2200 0.994655
2201 0.994656
2202 0.994658
2203 0.994659
2204 0.994659
2205 0.994659
2206 0.99466
2207 0.99466
2208 0.99466
2209 0.99466
2210 0.994664
2211 0.994664
2212 0.994664
2213 0.994664
2214 0.994666
2215 0.994681
2216 0.994681
2217 0.994684
2218 0.994684
2219 0.994684
2220 0.994684
2221 0.994684
2222 0.994684
2223 0.994684
2224 0.994684
2225 0.994684
2226 0.994686
2227 0.99469
2228 0.99469
2229 0.994691
2230 0.994692
2231 0.994692
2232 0.994692
2233 0.994692
2234 0.994692
2235 0.994692
2236 0.994693
2237 0.994694
2238 0.994694
2239 0.994695
2240 0.994697
2241 0.994697
2242 0.994697
2243 0.994697
2244 0.994697
2245 0.994697
2246 0.994697
2247 0.994697
2248 0.994697
2249 0.994697
2250 0.994697
2251 0.994697
2252 0.994697
2253 0.994697
2254 0.994697
2255 0.9947
2256 0.9947
2257 0.9947
2258 0.9947
2259 0.994701
2260 0.994725
2261 0.994725
2262 0.994726
2263 0.994726
2264 0.994726
2265 0.994726
2266 0.994726
2267 0.994726
2268 0.994729
2269 0.994732
2270 0.994733
2271 0.994738
2272 0.994738
2273 0.994739
2274 0.994739
2275 0.99474
2276 0.99474
2277 0.994741
2278 0.994741
2279 0.994743
2280 0.994743
2281 0.994744
2282 0.994749
2283 0.994749
2284 0.994751
2285 0.994751
2286 0.994751
2287 0.994751
2288 0.994751
2289 0.994751
2290 0.994751
2291 0.994751
2292 0.994751
2293 0.994758
2294 0.994758
2295 0.994758
2296 0.994759
2297 0.994759
2298 0.994759
2299 0.994759
2300 0.994759
2301 0.994759
2302 0.994761
2303 0.994761
2304 0.994761
2305 0.994761
2306 0.994762
2307 0.994765
2308 0.994765
2309 0.99477
2310 0.99477
2311 0.99477
2312 0.994771
2313 0.994772
2314 0.994772
2315 0.994772
2316 0.994772
2317 0.994772
2318 0.994772
2319 0.994773
2320 0.994776
2321 0.994776
2322 0.994779
2323 0.994781
2324 0.994781
2325 0.994781
2326 0.994781
2327 0.994782
2328 0.994782
2329 0.994782
2330 0.994782
2331 0.994783
2332 0.994784
2333 0.994784
2334 0.994784
2335 0.994787
2336 0.994788
2337 0.994789
2338 0.994789
2339 0.994789
2340 0.99479
2341 0.99479
2342 0.994791
2343 0.994791
2344 0.994805
2345 0.994805
2346 0.994809
2347 0.99481
2348 0.99481
2349 0.994811
2350 0.994811
2351 0.994812
2352 0.994812
2353 0.994813
2354 0.994813
2355 0.994813
2356 0.994817
2357 0.994817
2358 0.99482
2359 0.99482
2360 0.99482
2361 0.994821
2362 0.994824
2363 0.994824
2364 0.994824
2365 0.994824
2366 0.994824
2367 0.994824
2368 0.994824
2369 0.994825
2370 0.994827
2371 0.994827
2372 0.994827
2373 0.994827
2374 0.994832
2375 0.994832
2376 0.994835
2377 0.994835
2378 0.994835
2379 0.994835
2380 0.994835
2381 0.994835
2382 0.994835
2383 0.994835
2384 0.994835
2385 0.994838
2386 0.994839
2387 0.99484
2388 0.994841
2389 0.994841
2390 0.994843
2391 0.994843
2392 0.994844
2393 0.994844
2394 0.994844
2395 0.994844
2396 0.994844
2397 0.994844
2398 0.994844
2399 0.994844
2400 0.994847
2401 0.994848
2402 0.994849
2403 0.994849
2404 0.994849
2405 0.994849
2406 0.994849
2407 0.994849
2408 0.994849
2409 0.994849
2410 0.99485
2411 0.994851
2412 0.994851
2413 0.994851
2414 0.994858
2415 0.994858
2416 0.994861
2417 0.994863
2418 0.994863
2419 0.994863
2420 0.994863
2421 0.994863
2422 0.994863
2423 0.994865
2424 0.994867
2425 0.994867
2426 0.994867
2427 0.994867
2428 0.994867
2429 0.994867
2430 0.994867
2431 0.994867
2432 0.994867
2433 0.994867
2434 0.994868
2435 0.994869
2436 0.994869
2437 0.994869
2438 0.99487
2439 0.99487
2440 0.99487
2441 0.99487
2442 0.994871
2443 0.994875
2444 0.994875
2445 0.994875
2446 0.994876
2447 0.994876
2448 0.994876
2449 0.994879
2450 0.994879
2451 0.994879
2452 0.994879
2453 0.994884
2454 0.994885
2455 0.994885
2456 0.994886
2457 0.994887
2458 0.994889
2459 0.994889
2460 0.994889
2461 0.99489
2462 0.994891
2463 0.994891
2464 0.994892
2465 0.994893
2466 0.994893
2467 0.994893
2468 0.994894
2469 0.994899
2470 0.9949
2471 0.994902
2472 0.994902
2473 0.994903
2474 0.994903
2475 0.994903
2476 0.994903
2477 0.994903
2478 0.994903
2479 0.99491
2480 0.99491
2481 0.994911
2482 0.994911
2483 0.994913
2484 0.994915
2485 0.994916
2486 0.994916
2487 0.994916
2488 0.994918
2489 0.994919
2490 0.994929
2491 0.994929
2492 0.994931
2493 0.994932
2494 0.994932
2495 0.994934
2496 0.994936
2497 0.994936
2498 0.994936
2499 0.994938
2500 0.99494
2501 0.994942
2502 0.994942
2503 0.994942
2504 0.994942
2505 0.994942
2506 0.994942
2507 0.994943
2508 0.994943
2509 0.994943
2510 0.994945
2511 0.994945
2512 0.994945
2513 0.994945
2514 0.994947
2515 0.994948
2516 0.994948
2517 0.994948
2518 0.994949
2519 0.994953
2520 0.994953
2521 0.994953
2522 0.994953
2523 0.994954
2524 0.994954
2525 0.994956
2526 0.994962
2527 0.994963
2528 0.994964
2529 0.994964
2530 0.994964
2531 0.994964
2532 0.994965
2533 0.994965
2534 0.994965
2535 0.994965
2536 0.994968
2537 0.99497
2538 0.994971
2539 0.994976
2540 0.994976
2541 0.994976
2542 0.994976
2543 0.994976
2544 0.994976
2545 0.994976
2546 0.994976
2547 0.994976
2548 0.994976
2549 0.994976
2550 0.994976
2551 0.994976
2552 0.994976
2553 0.994976
2554 0.994976
2555 0.994978
2556 0.994978
2557 0.994978
2558 0.994978
2559 0.994978
2560 0.994978
2561 0.994978
2562 0.994978
2563 0.994979
2564 0.994981
2565 0.994981
2566 0.994981
2567 0.994981
2568 0.994985
2569 0.994987
2570 0.994989
2571 0.994989
2572 0.994989
2573 0.994992
2574 0.994992
2575 0.994992
2576 0.994999
2577 0.994999
2578 0.994999
2579 0.995
2580 0.995
2581 0.995002
2582 0.995003
2583 0.995003
2584 0.995004
2585 0.995004
2586 0.995004
2587 0.995004
2588 0.995004
2589 0.995008
2590 0.995008
2591 0.995008
2592 0.995008
2593 0.995008
2594 0.995008
2595 0.99501
2596 0.99501
2597 0.995011
2598 0.995015
2599 0.995015
2600 0.995018
2601 0.995019
2602 0.995022
2603 0.995022
2604 0.995022
2605 0.995022
2606 0.995022
2607 0.995025
2608 0.995026
2609 0.995026
2610 0.995026
2611 0.995028
2612 0.995028
2613 0.99503
2614 0.99503
2615 0.99503
2616 0.99503
2617 0.995033
2618 0.995035
2619 0.995035
2620 0.995038
2621 0.995038
2622 0.995038
2623 0.995038
2624 0.995042
2625 0.995042
2626 0.995042
2627 0.995042
2628 0.995042
2629 0.995043
2630 0.995045
2631 0.995045
2632 0.995046
2633 0.995046
2634 0.995047
2635 0.995047
2636 0.995047
2637 0.995048
2638 0.995048
2639 0.99505
2640 0.99505
2641 0.99505
2642 0.99505
2643 0.99505
2644 0.99505
2645 0.995053
2646 0.995053
2647 0.995054
2648 0.995057
2649 0.995057
2650 0.995057
2651 0.995057
2652 0.99506
2653 0.99506
2654 0.995063
2655 0.995063
2656 0.995063
2657 0.995063
2658 0.995067
2659 0.995067
2660 0.995067
2661 0.995068
2662 0.995068
2663 0.995069
2664 0.995069
2665 0.995069
2666 0.995069
2667 0.99507
2668 0.99507
2669 0.995071
2670 0.995072
2671 0.995073
2672 0.995073
2673 0.995075
2674 0.995075
2675 0.995075
2676 0.995075
2677 0.995077
2678 0.995087
2679 0.995087
2680 0.995087
2681 0.995087
2682 0.995087
2683 0.995087
2684 0.995087
2685 0.995088
2686 0.995089
2687 0.995089
2688 0.995089
2689 0.995089
2690 0.995091
2691 0.995094
2692 0.995094
2693 0.995094
2694 0.995096
2695 0.995096
2696 0.995096
2697 0.995096
2698 0.995096
2699 0.995096
2700 0.995096
2701 0.995096
2702 0.995096
2703 0.995096
2704 0.995099
2705 0.995102
2706 0.995102
2707 0.995102
2708 0.995103
2709 0.995106
2710 0.995108
2711 0.995108
2712 0.995108
2713 0.995108
2714 0.995108
2715 0.995113
2716 0.995114
2717 0.995114
2718 0.995114
2719 0.995114
2720 0.995114
2721 0.995114
2722 0.995114
2723 0.995114
2724 0.995115
2725 0.995118
2726 0.995118
2727 0.995119
2728 0.995119
2729 0.995119
2730 0.995119
2731 0.995119
2732 0.995119
2733 0.995119
2734 0.995119
2735 0.995119
2736 0.995119
2737 0.995121
2738 0.995121
2739 0.995121
2740 0.995121
2741 0.995121
2742 0.995121
2743 0.995121
2744 0.995122
2745 0.995122
2746 0.995122
2747 0.995122
2748 0.995122
2749 0.995123
2750 0.995123
2751 0.995133
2752 0.995133
2753 0.995135
2754 0.995135
2755 0.995136
2756 0.995136
2757 0.995138
2758 0.995138
2759 0.995138
2760 0.995141
2761 0.995141
2762 0.995152
2763 0.995154
2764 0.995154
2765 0.995155
2766 0.995155
2767 0.995155
2768 0.995155
2769 0.995156
2770 0.995157
2771 0.995157
2772 0.995157
2773 0.995159
2774 0.995159
2775 0.995164
2776 0.995169
2777 0.99517
2778 0.995174
2779 0.995174
2780 0.995174
2781 0.995174
2782 0.995174
2783 0.995174
2784 0.995174
2785 0.995178
2786 0.995178
2787 0.995178
2788 0.995178
2789 0.995178
2790 0.995178
2791 0.995184
2792 0.995184
2793 0.995191
2794 0.995191
2795 0.995191
2796 0.995194
2797 0.995194
2798 0.995194
2799 0.995195
2800 0.995195
2801 0.995195
2802 0.995195
2803 0.995195
2804 0.995196
2805 0.995196
2806 0.995198
2807 0.995198
2808 0.99521
2809 0.995217
2810 0.995218
2811 0.995218
2812 0.995222
2813 0.995222
2814 0.995222
2815 0.995228
2816 0.995228
2817 0.995229
2818 0.995234
2819 0.995235
2820 0.995236
2821 0.995236
2822 0.995236
2823 0.995238
2824 0.995238
2825 0.995238
2826 0.995238
2827 0.995238
2828 0.995238
2829 0.995238
2830 0.995238
2831 0.995238
2832 0.995238
2833 0.995239
2834 0.995239
2835 0.995239
2836 0.995239
2837 0.995239
2838 0.995242
2839 0.995242
2840 0.995242
2841 0.995242
2842 0.995242
2843 0.995242
2844 0.995244
2845 0.995244
2846 0.995244
2847 0.995244
2848 0.995244
2849 0.995244
2850 0.995245
2851 0.995259
2852 0.995259
2853 0.995259
2854 0.995259
2855 0.995259
2856 0.995259
2857 0.995259
2858 0.99526
2859 0.99526
2860 0.99526
2861 0.99526
2862 0.995262
2863 0.995265
2864 0.995265
2865 0.995265
2866 0.995265
2867 0.995265
2868 0.995265
2869 0.995265
2870 0.995265
2871 0.995267
2872 0.995267
2873 0.995269
2874 0.995269
2875 0.995269
2876 0.995269
2877 0.995269
2878 0.995269
2879 0.995269
2880 0.995269
2881 0.995269
2882 0.995269
2883 0.995269
2884 0.995274
2885 0.995274
2886 0.995274
2887 0.995274
2888 0.995274
2889 0.995274
2890 0.995276
2891 0.995276
2892 0.995276
2893 0.995278
2894 0.995278
2895 0.995278
2896 0.995278
2897 0.995278
2898 0.995278
2899 0.995278
2900 0.995279
2901 0.995279
2902 0.99528
2903 0.995281
2904 0.995281
2905 0.995281
2906 0.995281
2907 0.995281
2908 0.995281
2909 0.995283
2910 0.995284
2911 0.995284
2912 0.99529
2913 0.99529
2914 0.99529
2915 0.99529
2916 0.995291
2917 0.995297
2918 0.995297
2919 0.995298
2920 0.995298
2921 0.995298
2922 0.995298
2923 0.995298
2924 0.995298
2925 0.995298
2926 0.995298
2927 0.995298
2928 0.995302
2929 0.995302
2930 0.995302
2931 0.995302
2932 0.995302
2933 0.995302
2934 0.995304
2935 0.995305
2936 0.995305
2937 0.99531
2938 0.99531
2939 0.99531
2940 0.99531
2941 0.99531
2942 0.99531
2943 0.99531
2944 0.99531
2945 0.99531
2946 0.99531
2947 0.99531
2948 0.995319
2949 0.995319
2950 0.995319
2951 0.995319
2952 0.995319
2953 0.995319
2954 0.995321
2955 0.995321
2956 0.995324
2957 0.995324
2958 0.995324
2959 0.995326
2960 0.995326
2961 0.995326
2962 0.995326
2963 0.995326
2964 0.995326
2965 0.995326
2966 0.995326
2967 0.995326
2968 0.995326
2969 0.995326
2970 0.995326
2971 0.995326
2972 0.995327
2973 0.995329
2974 0.995329
2975 0.995329
2976 0.995329
2977 0.995329
2978 0.995329
2979 0.995335
2980 0.995335
2981 0.995335
2982 0.995336
2983 0.995336
2984 0.995338
2985 0.995338
2986 0.995338
2987 0.995338
2988 0.995338
2989 0.995338
2990 0.995339
2991 0.995341
2992 0.995341
2993 0.995345
2994 0.995345
2995 0.995345
2996 0.995345
2997 0.995345
2998 0.995345
2999 0.995345
3000 0.995345
3001 0.995345
3002 0.995345
3003 0.995345
3004 0.995345
3005 0.995345
3006 0.995345
3007 0.995345
3008 0.995345
3009 0.995345
3010 0.995345
3011 0.995345
3012 0.995345
3013 0.995345
3014 0.995345
3015 0.995345
3016 0.995345
3017 0.995345
3018 0.995345
3019 0.995345
3020 0.995345
3021 0.995347
3022 0.995347
3023 0.995347
3024 0.995347
3025 0.995347
3026 0.995347
3027 0.995347
3028 0.995347
3029 0.995347
3030 0.995347
3031 0.995347
3032 0.995347
3033 0.995347
3034 0.995347
3035 0.995347
3036 0.995347
3037 0.995347
3038 0.995347
3039 0.995347
3040 0.995347
3041 0.995347
3042 0.995347
3043 0.995347
3044 0.995347
3045 0.995347
3046 0.995347
3047 0.995347
3048 0.995347
3049 0.995347
3050 0.995347
3051 0.995347
3052 0.995347
3053 0.995347
3054 0.995347
3055 0.995347
3056 0.995348
3057 0.995349
3058 0.995349
3059 0.995352
3060 0.995352
3061 0.995352
3062 0.995352
3063 0.995352
3064 0.995354
3065 0.995354
3066 0.995354
3067 0.995354
3068 0.995354
3069 0.995356
3070 0.995356
3071 0.995356
3072 0.995356
3073 0.995356
3074 0.995356
3075 0.995356
3076 0.995356
3077 0.995358
3078 0.995358
3079 0.995358
3080 0.995358
3081 0.99536
3082 0.99536
3083 0.99536
3084 0.99536
3085 0.99536
3086 0.99536
3087 0.99536
3088 0.99536
3089 0.99536
3090 0.995361
3091 0.995361
3092 0.995361
3093 0.995361
3094 0.995362
3095 0.995362
3096 0.995363
3097 0.995363
3098 0.995364
3099 0.995364
3100 0.995364
3101 0.995364
3102 0.995365
3103 0.995365
3104 0.995365
3105 0.995365
3106 0.995365
3107 0.995365
3108 0.995365
3109 0.995365
3110 0.995365
3111 0.995365
3112 0.995365
3113 0.995365
3114 0.995365
3115 0.995365
3116 0.995368
3117 0.995368
3118 0.995368
3119 0.995368
3120 0.995368
3121 0.995368
3122 0.995372
3123 0.995372
3124 0.995372
3125 0.995372
3126 0.995372
3127 0.995372
3128 0.995372
3129 0.995372
3130 0.995372
3131 0.995372
3132 0.995372
3133 0.995372
3134 0.995372
3135 0.995372
3136 0.995372
3137 0.995372
3138 0.995373
3139 0.995375
3140 0.995375
3141 0.995375
3142 0.995375
3143 0.995375
3144 0.995375
3145 0.995375
3146 0.995375
3147 0.995375
3148 0.995375
3149 0.995375
3150 0.995375
3151 0.995375
3152 0.995375
3153 0.995375
3154 0.995375
3155 0.995375
3156 0.995375
3157 0.995375
3158 0.995375
3159 0.995378
3160 0.995378
3161 0.995378
3162 0.995378
3163 0.995378
3164 0.995378
3165 0.995378
3166 0.995379
3167 0.995379
3168 0.995379
3169 0.995379
3170 0.995379
3171 0.995379
3172 0.995379
3173 0.995379
3174 0.995383
3175 0.995383
3176 0.995383
3177 0.995383
3178 0.995383
3179 0.995383
3180 0.995383
3181 0.995386
3182 0.995386
3183 0.995386
3184 0.995386
3185 0.995388
3186 0.995388
3187 0.995388
3188 0.995389
3189 0.995389
3190 0.995395
3191 0.995395
3192 0.995395
3193 0.995395
3194 0.995395
3195 0.995398
3196 0.995398
3197 0.995398
3198 0.9954
3199 0.9954
3200 0.9954
3201 0.9954
3202 0.995402
3203 0.995405
3204 0.995405
3205 0.995405
3206 0.995405
3207 0.995405
3208 0.995405
3209 0.995405
3210 0.995405
3211 0.995406
3212 0.995406
3213 0.995406
3214 0.995406
3215 0.995406
3216 0.995406
3217 0.995406
3218 0.995409
3219 0.995409
3220 0.995409
3221 0.995409
3222 0.995409
3223 0.99541
3224 0.99541
3225 0.99541
3226 0.995443
3227 0.995443
3228 0.995443
3229 0.995443
3230 0.995443
3231 0.995443
3232 0.995443
3233 0.995445
3234 0.995445
3235 0.995445
3236 0.995445
3237 0.995445
3238 0.995445
3239 0.995445
3240 0.995445
3241 0.995445
3242 0.995445
3243 0.995445
3244 0.995445
3245 0.995445
3246 0.995447
3247 0.995447
3248 0.995447
3249 0.995447
3250 0.995447
3251 0.995447
3252 0.995447
3253 0.995447
3254 0.995449
3255 0.995453
3256 0.995453
3257 0.995453
3258 0.995453
3259 0.995453
3260 0.995453
3261 0.995453
3262 0.995453
3263 0.995454
3264 0.995454
3265 0.995454
3266 0.995454
3267 0.995454
3268 0.995457
3269 0.995457
3270 0.995457
3271 0.995457
3272 0.995457
3273 0.995458
3274 0.995458
3275 0.995458
3276 0.995458
3277 0.995462
3278 0.995462
3279 0.995462
3280 0.995462
3281 0.995462
3282 0.995462
3283 0.995462
3284 0.995462
3285 0.995465
3286 0.995465
3287 0.995465
3288 0.995466
3289 0.995467
3290 0.995467
3291 0.995467
3292 0.995467
3293 0.995467
3294 0.995467
3295 0.995467
3296 0.995467
3297 0.995467
3298 0.995467
3299 0.995467
3300 0.995467
3301 0.995467
3302 0.995467
3303 0.995467
3304 0.995467
3305 0.995467
3306 0.995468
3307 0.995468
3308 0.995468
3309 0.995468
3310 0.995468
3311 0.995468
3312 0.995468
3313 0.995468
3314 0.995468
3315 0.995469
3316 0.995469
3317 0.995469
3318 0.995469
3319 0.995469
3320 0.995472
3321 0.995472
3322 0.995472
3323 0.995472
3324 0.995472
3325 0.995472
3326 0.995475
3327 0.995475
3328 0.995475
3329 0.995475
3330 0.99548
3331 0.995485
3332 0.995485
3333 0.995485
3334 0.995485
3335 0.995485
3336 0.995485
3337 0.995486
3338 0.995486
3339 0.995486
3340 0.995486
3341 0.995486
3342 0.995487
3343 0.995487
3344 0.995487
3345 0.995487
3346 0.995487
3347 0.995487
3348 0.995487
3349 0.995487
3350 0.995487
3351 0.995487
3352 0.995487
3353 0.995487
3354 0.995487
3355 0.995487
3356 0.995487
3357 0.995487
3358 0.995488
3359 0.995488
3360 0.995488
3361 0.995488
3362 0.995488
3363 0.995488
3364 0.995491
3365 0.995492
3366 0.995492
3367 0.995492
3368 0.995492
3369 0.995492
3370 0.995492
3371 0.995494
3372 0.995494
3373 0.995494
3374 0.995495
3375 0.995496
3376 0.995496
3377 0.9955
3378 0.995501
3379 0.995501
3380 0.995502
3381 0.995503
3382 0.995503
3383 0.995503
3384 0.995503
3385 0.995503
3386 0.995503
3387 0.995503
3388 0.995504
3389 0.995505
3390 0.995505
3391 0.995505
3392 0.995505
3393 0.995505
3394 0.995505
3395 0.995505
3396 0.995505
3397 0.995505
3398 0.995505
3399 0.995505
3400 0.995505
3401 0.995509
3402 0.99551
3403 0.99551
3404 0.99551
3405 0.995511
3406 0.995513
3407 0.995513
3408 0.995513
3409 0.995513
3410 0.995513
3411 0.995514
3412 0.995514
3413 0.995514
3414 0.995514
3415 0.995519
3416 0.995522
3417 0.995523
3418 0.995523
3419 0.995528
3420 0.995528
3421 0.995528
3422 0.995528
3423 0.995528
3424 0.995531
3425 0.995531
3426 0.995533
3427 0.995533
3428 0.995533
3429 0.995534
3430 0.995534
3431 0.995534
3432 0.995534
3433 0.995534
3434 0.995534
3435 0.995534
3436 0.995534
3437 0.995534
3438 0.995534
3439 0.995535
3440 0.995535
3441 0.995535
3442 0.995537
3443 0.995537
3444 0.995537
3445 0.995537
3446 0.995537
3447 0.995537
3448 0.995537
3449 0.995538
3450 0.995538
3451 0.995538
3452 0.995538
3453 0.995558
3454 0.99556
3455 0.99556
3456 0.99556
3457 0.99556
3458 0.995564
3459 0.995564
3460 0.995564
3461 0.995565
3462 0.995565
3463 0.995565
3464 0.99557
3465 0.995571
3466 0.995571
3467 0.995571
3468 0.995571
3469 0.995571
3470 0.995571
3471 0.995571
3472 0.995571
3473 0.995573
3474 0.995576
3475 0.995576
3476 0.995586
3477 0.995586
3478 0.995586
3479 0.995586
3480 0.995588
3481 0.995588
3482 0.995588
3483 0.995588
3484 0.995588
3485 0.995588
3486 0.995588
3487 0.995588
3488 0.995589
3489 0.995589
3490 0.99559
3491 0.99559
3492 0.99559
3493 0.995591
3494 0.995591
3495 0.995591
3496 0.995591
3497 0.995591
3498 0.995591
3499 0.995591
3500 0.995593
3501 0.995595
3502 0.995595
3503 0.995595
3504 0.995595
3505 0.995595
3506 0.995595
3507 0.995595
3508 0.995595
3509 0.995595
3510 0.995596
3511 0.995596
3512 0.995598
3513 0.995598
3514 0.995598
3515 0.995598
3516 0.995598
3517 0.995603
3518 0.995605
3519 0.995605
3520 0.995606
3521 0.995606
3522 0.995606
3523 0.995614
3524 0.995614
3525 0.995614
3526 0.995614
3527 0.995614
3528 0.995614
3529 0.995614
3530 0.995614
3531 0.995614
3532 0.995614
3533 0.995614
3534 0.995614
3535 0.995614
3536 0.995621
3537 0.995623
3538 0.995623
3539 0.995623
3540 0.995623
3541 0.995623
3542 0.995623
3543 0.995623
3544 0.995623
3545 0.995623
3546 0.995623
3547 0.995625
3548 0.995625
3549 0.995625
3550 0.995625
3551 0.995627
3552 0.995627
3553 0.995627
3554 0.995627
3555 0.995628
3556 0.995628
3557 0.99563
3558 0.99563
3559 0.99563
3560 0.99563
3561 0.995631
3562 0.995632
3563 0.995634
3564 0.995634
3565 0.995634
3566 0.995634
3567 0.995634
3568 0.995634
3569 0.995634
3570 0.995635
3571 0.995635
3572 0.995639
3573 0.995639
3574 0.995639
3575 0.995639
3576 0.995641
3577 0.995643
3578 0.995643
3579 0.995643
3580 0.995644
3581 0.995644
3582 0.995644
3583 0.995644
3584 0.995644
3585 0.995644
3586 0.995646
3587 0.995646
3588 0.995646
3589 0.995647
3590 0.995647
3591 0.995647
3592 0.995647
3593 0.995647
3594 0.995647
3595 0.99565
3596 0.995651
3597 0.995651
3598 0.995652
3599 0.995652


==> plots/data/dataRCPSP-BDD.dat <==
0 0.49538
1 0.624552
2 0.657727
3 0.681931
4 0.69905
5 0.712416
6 0.724064
7 0.734042
8 0.743124
9 0.751993
10 0.758668
11 0.764403
12 0.769486
13 0.775046
14 0.779464
15 0.783952
16 0.788075
17 0.791993
18 0.79539
19 0.798507
20 0.801521
21 0.805085
22 0.807716
23 0.81019
24 0.812956
25 0.814956
26 0.817363
27 0.819602
28 0.821354
29 0.823342
30 0.824968
31 0.826721
32 0.828427
33 0.830148
34 0.831772
35 0.832808
36 0.834048
37 0.835228
38 0.837234
39 0.838552
40 0.839758
41 0.84104
42 0.842511
43 0.843724
44 0.845017
45 0.846411
46 0.847251
47 0.848416
48 0.849977
49 0.851041
50 0.852078
51 0.852829
52 0.853599
53 0.854134
54 0.855039
55 0.855617
56 0.856511
57 0.85722
58 0.857875
59 0.858643
60 0.859171
61 0.85983
62 0.860595
63 0.861526
64 0.862476
65 0.863108
66 0.864011
67 0.864575
68 0.86521
69 0.865792
70 0.866474
71 0.867397
72 0.868219
73 0.868877
74 0.869643
75 0.870278
76 0.870948
77 0.87196
78 0.872638
79 0.873064
80 0.873806
81 0.874248
82 0.875251
83 0.875753
84 0.876158
85 0.876521
86 0.877147
87 0.877523
88 0.878283
89 0.878792
90 0.879299
91 0.879745
92 0.880231
93 0.880508
94 0.881061
95 0.881459
96 0.882014
97 0.882506
98 0.883062
99 0.883561
100 0.883977
101 0.884436
102 0.884912
103 0.885461
104 0.885793
105 0.886168
106 0.886516
107 0.886983
108 0.887352
109 0.88774
110 0.888009
111 0.888374
112 0.888879
113 0.889159
114 0.889627
115 0.89005
116 0.890373
117 0.890829
118 0.891161
119 0.891375
120 0.89185
121 0.892273
122 0.892568
123 0.892877
124 0.893146
125 0.893383
126 0.893639
127 0.894084
128 0.894319
129 0.894632
130 0.894934
131 0.895087
132 0.895463
133 0.895783
134 0.896038
135 0.896381
136 0.896664
137 0.896969
138 0.89718
139 0.89741
140 0.89774
141 0.897997
142 0.898341
143 0.898635
144 0.898937
145 0.89927
146 0.899463
147 0.899798
148 0.900098
149 0.900348
150 0.900586
151 0.900885
152 0.90122
153 0.901427
154 0.90168
155 0.901871
156 0.902369
157 0.902639
158 0.902801
159 0.903123
160 0.903437
161 0.903655
162 0.904022
163 0.90414
164 0.904359
165 0.90461
166 0.904798
167 0.904884
168 0.90511
169 0.905287
170 0.905615
171 0.905853
172 0.906095
173 0.906241
174 0.906504
175 0.906687
176 0.906937
177 0.907171
178 0.907382
179 0.907609
180 0.907843
181 0.908021
182 0.908231
183 0.908438
184 0.908697
185 0.908842
186 0.909189
187 0.909487
188 0.909643
189 0.909858
190 0.910051
191 0.910206
192 0.910515
193 0.910759
194 0.910898
195 0.911031
196 0.911363
197 0.911584
198 0.911856
199 0.912096
200 0.912351
201 0.912516
202 0.912698
203 0.912902
204 0.913225
205 0.913433
206 0.913634
207 0.913779
208 0.913884
209 0.914078
210 0.91425
211 0.914387
212 0.914557
213 0.914651
214 0.914869
215 0.915073
216 0.915198
217 0.915505
218 0.915707
219 0.915927
220 0.916179
221 0.916305
222 0.916447
223 0.916676
224 0.916825
225 0.917009
226 0.917249
227 0.917504
228 0.917671
229 0.917818
230 0.91793
231 0.91806
232 0.918342
233 0.918502
234 0.918641
235 0.918803
236 0.919029
237 0.919168
238 0.919296
239 0.919415
240 0.919678
241 0.919892
242 0.920056
243 0.920262
244 0.920375
245 0.920675
246 0.920831
247 0.920961
248 0.921146
249 0.921266
250 0.921334
251 0.921498
252 0.92164
253 0.92174
254 0.921917
255 0.922057
256 0.922188
257 0.922302
258 0.922433
259 0.922614
260 0.922754
261 0.922893
262 0.923034
263 0.923131
264 0.923531
265 0.923737
266 0.924072
267 0.924248
268 0.924421
269 0.924472
270 0.924626
271 0.924741
272 0.924888
273 0.924955
274 0.925074
275 0.925171
276 0.925303
277 0.925388
278 0.925421
279 0.925496
280 0.925625
281 0.925709
282 0.925873
283 0.926008
284 0.926258
285 0.926338
286 0.926422
287 0.926625
288 0.926681
289 0.926879
290 0.927027
291 0.927131
292 0.92727
293 0.927433
294 0.927573
295 0.927703
296 0.927844
297 0.927949
298 0.92804
299 0.928131
300 0.928252
301 0.928489
302 0.928577
303 0.928779
304 0.928898
305 0.929097
306 0.929209
307 0.929265
308 0.929337
309 0.929394
310 0.929458
311 0.929506
312 0.929626
313 0.929725
314 0.929757
315 0.929793
316 0.929975
317 0.930089
318 0.930202
319 0.930285
320 0.930333
321 0.930454
322 0.930555
323 0.93067
324 0.930811
325 0.93086
326 0.930928
327 0.931004
328 0.931095
329 0.931195
330 0.931305
331 0.931354
332 0.931388
333 0.931544
334 0.931608
335 0.931716
336 0.931809
337 0.931876
338 0.931976
339 0.932052
340 0.932196
341 0.932308
342 0.932389
343 0.932439
344 0.932488
345 0.932557
346 0.93262
347 0.932706
348 0.932763
349 0.932875
350 0.932957
351 0.933004
352 0.933115
353 0.933357
354 0.933464
355 0.93352
356 0.933608
357 0.933698
358 0.933798
359 0.933846
360 0.933907
361 0.934006
362 0.934154
363 0.934215
364 0.934293
365 0.934366
366 0.934396
367 0.934439
368 0.934515
369 0.934613
370 0.934683
371 0.934778
372 0.934836
373 0.934896
374 0.934959
375 0.935027
376 0.935113
377 0.935185
378 0.935231
379 0.935277
380 0.935324
381 0.935366
382 0.935425
383 0.935476
384 0.935579
385 0.935615
386 0.935686
387 0.935795
388 0.935866
389 0.935962
390 0.936042
391 0.936094
392 0.936137
393 0.936205
394 0.936229
395 0.936304
396 0.936376
397 0.936482
398 0.936537
399 0.936606
400 0.936683
401 0.936753
402 0.936789
403 0.936903
404 0.937022
405 0.9371
406 0.937171
407 0.937254
408 0.937276
409 0.93735
410 0.937454
411 0.937501
412 0.937563
413 0.937607
414 0.937644
415 0.937711
416 0.937769
417 0.937812
418 0.937859
419 0.938048
420 0.938154
421 0.938248
422 0.938291
423 0.93839
424 0.938439
425 0.938478
426 0.938544
427 0.938596
428 0.938652
429 0.93869
430 0.938753
431 0.938799
432 0.93888
433 0.9389
434 0.938932
435 0.938994
436 0.939115
437 0.939181
438 0.939268
439 0.939321
440 0.939354
441 0.939421
442 0.939506
443 0.939536
444 0.939563
445 0.93965
446 0.939699
447 0.939755
448 0.939806
449 0.939853
450 0.939887
451 0.939932
452 0.940005
453 0.940063
454 0.940128
455 0.940251
456 0.940268
457 0.940289
458 0.940351
459 0.940392
460 0.940406
461 0.940428
462 0.94047
463 0.940537
464 0.940608
465 0.940645
466 0.940725
467 0.940776
468 0.940846
469 0.940894
470 0.940948
471 0.941002
472 0.941062
473 0.941121
474 0.941256
475 0.941313
476 0.941409
477 0.941536
478 0.941566
479 0.941599
480 0.941637
481 0.941681
482 0.941733
483 0.941774
484 0.941816
485 0.941887
486 0.941919
487 0.941978
488 0.942065
489 0.942092
490 0.942236
491 0.942284
492 0.94236
493 0.942384
494 0.942409
495 0.942454
496 0.942556
497 0.942646
498 0.942695
499 0.942743
500 0.942759
501 0.942823
502 0.942842
503 0.942882
504 0.942939
505 0.943039
506 0.943093
507 0.943172
508 0.943251
509 0.943367
510 0.943385
511 0.943432
512 0.943464
513 0.943507
514 0.94353
515 0.943597
516 0.943659
517 0.943682
518 0.943776
519 0.943824
520 0.943853
521 0.943883
522 0.943904
523 0.943944
524 0.943977
525 0.944028
526 0.94407
527 0.944145
528 0.944212
529 0.944271
530 0.944354
531 0.944412
532 0.944486
533 0.94458
534 0.944639
535 0.944669
536 0.944765
537 0.944791
538 0.944902
539 0.944975
540 0.945051
541 0.945129
542 0.945184
543 0.945196
544 0.945237
545 0.945262
546 0.945314
547 0.945352
548 0.945396
549 0.945437
550 0.945481
551 0.945523
552 0.945551
553 0.945636
554 0.94566
555 0.945707
556 0.945763
557 0.94578
558 0.945813
559 0.94585
560 0.945882
561 0.945912
562 0.945936
563 0.945954
564 0.94601
565 0.946051
566 0.946071
567 0.946114
568 0.94613
569 0.946142
570 0.946154
571 0.946195
572 0.946229
573 0.94628
574 0.946293
575 0.946361
576 0.946431
577 0.946486
578 0.946544
579 0.946598
580 0.946639
581 0.946683
582 0.946777
583 0.946805
584 0.946817
585 0.946846
586 0.946861
587 0.946893
588 0.94695
589 0.946974
590 0.947027
591 0.947061
592 0.947096
593 0.947136
594 0.947187
595 0.947235
596 0.94726
597 0.947282
598 0.947341
599 0.947383
600 0.947436
601 0.947483
602 0.947497
603 0.947546
604 0.947572
605 0.947616
606 0.947664
607 0.947725
608 0.947745
609 0.947816
610 0.947894
611 0.947922
612 0.948015
613 0.948037
614 0.94814
615 0.948161
616 0.948176
617 0.948258
618 0.94828
619 0.948345
620 0.948374
621 0.94839
622 0.948415
623 0.948432
624 0.948522
625 0.948561
626 0.948581
627 0.948612
628 0.948662
629 0.948702
630 0.948762
631 0.948773
632 0.948791
633 0.948834
634 0.948853
635 0.948882
636 0.948918
637 0.948958
638 0.948962
639 0.949007
640 0.949026
641 0.949074
642 0.949098
643 0.949177
644 0.9492
645 0.94927
646 0.949304
647 0.949363
648 0.949418
649 0.949451
650 0.949492
651 0.94953
652 0.949588
653 0.94964
654 0.949734
655 0.949784
656 0.949828
657 0.949839
658 0.949891
659 0.949917
660 0.949942
661 0.949969
662 0.950004
663 0.950048
664 0.95008
665 0.950146
666 0.950181
667 0.950213
668 0.950236
669 0.950259
670 0.950309
671 0.950342
672 0.950355
673 0.95046
674 0.950484
675 0.950558
676 0.950596
677 0.950652
678 0.950677
679 0.950698
680 0.950724
681 0.950742
682 0.950789
683 0.950809
684 0.950834
685 0.950846
686 0.950909
687 0.950937
688 0.950949
689 0.951001
690 0.951022
691 0.95104
692 0.95107
693 0.951088
694 0.951119
695 0.951176
696 0.951221
697 0.951256
698 0.951278
699 0.951289
700 0.951308
701 0.951339
702 0.951352
703 0.951382
704 0.951389
705 0.951451
706 0.951465
707 0.951483
708 0.951493
709 0.95152
710 0.951626
711 0.951649
712 0.951713
713 0.951724
714 0.951735
715 0.951774
716 0.951788
717 0.951807
718 0.95184
719 0.951861
720 0.951908
721 0.951932
722 0.951974
723 0.95201
724 0.952062
725 0.952092
726 0.952166
727 0.952189
728 0.952197
729 0.952211
730 0.952226
731 0.952242
732 0.952256
733 0.952266
734 0.952276
735 0.952284
736 0.952307
737 0.952319
738 0.95233
739 0.952377
740 0.952415
741 0.952427
742 0.952457
743 0.952466
744 0.952525
745 0.952552
746 0.952602
747 0.952647
748 0.95268
749 0.952704
750 0.952729
751 0.952771
752 0.952822
753 0.952848
754 0.952892
755 0.952982
756 0.953036
757 0.953055
758 0.953085
759 0.953092
760 0.953115
761 0.953137
762 0.953145
763 0.953163
764 0.953181
765 0.95321
766 0.953219
767 0.953248
768 0.953276
769 0.953306
770 0.95336
771 0.953384
772 0.953394
773 0.953427
774 0.953458
775 0.953478
776 0.953559
777 0.953632
778 0.95367
779 0.953681
780 0.953697
781 0.953716
782 0.95374
783 0.953778
784 0.953788
785 0.953817
786 0.953833
787 0.953848
788 0.953883
789 0.953903
790 0.95393
791 0.953954
792 0.953973
793 0.953987
794 0.954005
795 0.954021
796 0.954048
797 0.954058
798 0.954068
799 0.954105
800 0.954137
801 0.954175
802 0.954219
803 0.954256
804 0.954266
805 0.954288
806 0.954317
807 0.954336
808 0.954372
809 0.954389
810 0.954404
811 0.954441
812 0.954489
813 0.954524
814 0.954529
815 0.954562
816 0.954587
817 0.95459
818 0.954618
819 0.954675
820 0.954691
821 0.954703
822 0.954716
823 0.954735
824 0.954773
825 0.954802
826 0.954835
827 0.954872
828 0.954911
829 0.95493
830 0.954951
831 0.954986
832 0.954995
833 0.955007
834 0.955032
835 0.955054
836 0.955058
837 0.955094
838 0.955104
839 0.955136
840 0.955164
841 0.955174
842 0.955192
843 0.955231
844 0.955261
845 0.955294
846 0.955312
847 0.955336
848 0.955365
849 0.955391
850 0.955456
851 0.955474
852 0.955484
853 0.955507
854 0.95551
855 0.955565
856 0.955572
857 0.955598
858 0.955646
859 0.955665
860 0.955676
861 0.955756
862 0.955771
863 0.955772
864 0.955791
865 0.955795
866 0.955806
867 0.955846
868 0.955866
869 0.955886
870 0.955894
871 0.955907
872 0.955915
873 0.955944
874 0.955955
875 0.956037
876 0.956059
877 0.956071
878 0.956096
879 0.956127
880 0.956134
881 0.956149
882 0.956185
883 0.956218
884 0.95624
885 0.956246
886 0.956301
887 0.95631
888 0.956329
889 0.956346
890 0.956364
891 0.956374
892 0.956398
893 0.95641
894 0.956518
895 0.956544
896 0.956562
897 0.956574
898 0.956599
899 0.956616
900 0.956631
901 0.956678
902 0.956697
903 0.956725
904 0.95674
905 0.956749
906 0.956766
907 0.9568
908 0.956815
909 0.956857
910 0.956875
911 0.956899
912 0.956902
913 0.956928
914 0.956962
915 0.956996
916 0.957
917 0.957013
918 0.957026
919 0.95703
920 0.957037
921 0.957095
922 0.957117
923 0.957158
924 0.957168
925 0.957171
926 0.957197
927 0.957198
928 0.957216
929 0.95724
930 0.957252
931 0.957261
932 0.957267
933 0.957296
934 0.95732
935 0.957339
936 0.957346
937 0.957395
938 0.957405
939 0.957405
940 0.957439
941 0.957451
942 0.95747
943 0.957512
944 0.957538
945 0.957548
946 0.957554
947 0.957566
948 0.957591
949 0.957599
950 0.957625
951 0.957668
952 0.957691
953 0.957711
954 0.957746
955 0.957766
956 0.957781
957 0.957803
958 0.95783
959 0.957838
960 0.957841
961 0.957864
962 0.957872
963 0.957885
964 0.957905
965 0.957936
966 0.95796
967 0.957979
968 0.958001
969 0.958053
970 0.958104
971 0.958146
972 0.958185
973 0.958193
974 0.958211
975 0.95822
976 0.958263
977 0.958292
978 0.958333
979 0.958344
980 0.958372
981 0.958397
982 0.958421
983 0.958433
984 0.958439
985 0.958467
986 0.958492
987 0.95851
988 0.958519
989 0.958527
990 0.958549
991 0.958565
992 0.958585
993 0.958603
994 0.958608
995 0.958615
996 0.958637
997 0.958647
998 0.958664
999 0.958675
1000 0.958697
1001 0.958705
1002 0.958715
1003 0.958735
1004 0.958754
1005 0.958759
1006 0.958764
1007 0.958774
1008 0.958818
1009 0.958827
1010 0.958831
1011 0.958835
1012 0.958835
1013 0.958851
1014 0.958885
1015 0.958925
1016 0.958942
1017 0.958957
1018 0.958967
1019 0.958972
1020 0.958991
1021 0.959009
1022 0.959011
1023 0.959058
1024 0.959069
1025 0.959081
1026 0.959107
1027 0.959191
1028 0.959209
1029 0.959224
1030 0.959243
1031 0.959261
1032 0.959279
1033 0.959301
1034 0.959316
1035 0.959409
1036 0.959418
1037 0.959427
1038 0.959456
1039 0.95947
1040 0.959499
1041 0.959499
1042 0.959518
1043 0.959543
1044 0.959548
1045 0.959559
1046 0.959587
1047 0.959592
1048 0.959596
1049 0.959601
1050 0.95964
1051 0.959646
1052 0.959677
1053 0.959685
1054 0.95969
1055 0.959709
1056 0.959727
1057 0.959735
1058 0.959744
1059 0.95977
1060 0.959777
1061 0.959827
1062 0.959833
1063 0.959844
1064 0.959853
1065 0.959858
1066 0.959866
1067 0.959869
1068 0.959878
1069 0.960037
1070 0.960055
1071 0.960076
1072 0.960082
1073 0.960104
1074 0.960112
1075 0.960216
1076 0.960251
1077 0.960313
1078 0.960333
1079 0.960344
1080 0.960354
1081 0.960382
1082 0.960399
1083 0.960407
1084 0.960426
1085 0.960441
1086 0.960457
1087 0.960458
1088 0.960484
1089 0.96049
1090 0.960497
1091 0.960522
1092 0.960535
1093 0.960547
1094 0.960562
1095 0.960579
1096 0.960622
1097 0.960626
1098 0.96064
1099 0.960688
1100 0.960692
1101 0.960727
1102 0.960733
1103 0.960756
1104 0.960763
1105 0.960796
1106 0.960822
1107 0.960825
1108 0.960843
1109 0.960874
1110 0.960874
1111 0.960893
1112 0.96093
1113 0.960945
1114 0.960968
1115 0.96098
1116 0.961025
1117 0.961038
1118 0.961064
1119 0.961089
1120 0.961103
1121 0.961113
1122 0.961116
1123 0.961134
1124 0.961134
1125 0.961144
1126 0.96117
1127 0.961173
1128 0.961182
1129 0.961192
1130 0.961195
1131 0.96121
1132 0.961227
1133 0.961257
1134 0.961267
1135 0.961277
1136 0.961303
1137 0.961319
1138 0.961333
1139 0.961376
1140 0.96139
1141 0.961412
1142 0.961424
1143 0.961459
1144 0.961498
1145 0.9615
1146 0.961534
1147 0.961555
1148 0.961578
1149 0.9616
1150 0.961629
1151 0.961669
1152 0.961669
1153 0.961686
1154 0.961736
1155 0.961771
1156 0.961779
1157 0.961788
1158 0.961795
1159 0.961808
1160 0.961837
1161 0.961844
1162 0.96186
1163 0.961909
1164 0.961924
1165 0.961935
1166 0.961966
1167 0.961974
1168 0.961988
1169 0.962012
1170 0.962013
1171 0.962023
1172 0.962031
1173 0.962045
1174 0.962057
1175 0.962075
1176 0.962079
1177 0.962097
1178 0.9621
1179 0.962112
1180 0.96212
1181 0.962124
1182 0.962131
1183 0.962148
1184 0.96217
1185 0.962185
1186 0.962197
1187 0.962202
1188 0.962218
1189 0.962238
1190 0.962252
1191 0.962256
1192 0.962265
1193 0.96228
1194 0.962306
1195 0.962364
1196 0.962365
1197 0.962374
1198 0.962389
1199 0.962395
1200 0.962407
1201 0.96242
1202 0.96244
1203 0.962445
1204 0.962458
1205 0.96248
1206 0.9625
1207 0.962519
1208 0.962558
1209 0.962565
1210 0.96259
1211 0.962613
1212 0.962623
1213 0.962639
1214 0.962652
1215 0.962659
1216 0.962681
1217 0.962694
1218 0.962701
1219 0.962719
1220 0.962731
1221 0.962767
1222 0.96278
1223 0.962795
1224 0.9628
1225 0.962805
1226 0.962808
1227 0.962827
1228 0.962838
1229 0.96285
1230 0.962861
1231 0.96288
1232 0.962886
1233 0.962888
1234 0.962891
1235 0.962895
1236 0.962908
1237 0.962937
1238 0.962957
1239 0.962992
1240 0.963005
1241 0.963014
1242 0.963024
1243 0.963038
1244 0.963044
1245 0.963049
1246 0.963055
1247 0.963062
1248 0.963062
1249 0.963086
1250 0.96309
1251 0.963119
1252 0.963133
1253 0.963153
1254 0.963207
1255 0.963223
1256 0.963242
1257 0.96325
1258 0.963262
1259 0.963265
1260 0.963278
1261 0.963294
1262 0.963302
1263 0.963305
1264 0.963317
1265 0.963324
1266 0.963343
1267 0.963347
1268 0.963349
1269 0.963361
1270 0.963369
1271 0.963378
1272 0.963393
1273 0.963424
1274 0.963424
1275 0.963426
1276 0.963433
1277 0.963454
1278 0.963479
1279 0.963492
1280 0.963504
1281 0.963522
1282 0.963532
1283 0.963554
1284 0.963565
1285 0.96359
1286 0.963607
1287 0.963642
1288 0.963655
1289 0.963671
1290 0.963682
1291 0.963699
1292 0.963704
1293 0.963737
1294 0.963753
1295 0.963754
1296 0.963776
1297 0.963786
1298 0.963801
1299 0.963806
1300 0.963815
1301 0.963818
1302 0.963822
1303 0.963823
1304 0.963832
1305 0.96385
1306 0.963892
1307 0.963893
1308 0.963893
1309 0.963917
1310 0.963918
1311 0.963931
1312 0.963944
1313 0.963958
1314 0.963963
1315 0.963978
1316 0.963986
1317 0.964025
1318 0.964031
1319 0.964037
1320 0.96405
1321 0.964067
1322 0.964072
1323 0.964093
1324 0.964096
1325 0.964098
1326 0.964101
1327 0.964124
1328 0.964131
1329 0.964148
1330 0.964159
1331 0.964175
1332 0.964178
1333 0.96418
1334 0.964199
1335 0.964206
1336 0.964219
1337 0.964236
1338 0.964251
1339 0.964292
1340 0.964318
1341 0.964326
1342 0.964343
1343 0.964357
1344 0.96439
1345 0.964392
1346 0.964412
1347 0.964418
1348 0.964427
1349 0.964442
1350 0.964449
1351 0.964478
1352 0.964491
1353 0.964528
1354 0.964535
1355 0.964539
1356 0.96455
1357 0.964558
1358 0.96457
1359 0.96457
1360 0.964576
1361 0.964577
1362 0.964587
1363 0.964594
1364 0.964617
1365 0.964635
1366 0.964651
1367 0.964658
1368 0.964663
1369 0.964681
1370 0.964684
1371 0.964692
1372 0.964695
1373 0.964697
1374 0.964704
1375 0.964704
1376 0.964733
1377 0.964736
1378 0.964743
1379 0.964745
1380 0.964754
1381 0.964757
1382 0.964781
1383 0.9648
1384 0.964819
1385 0.964833
1386 0.964851
1387 0.964854
1388 0.964867
1389 0.964882
1390 0.964889
1391 0.964894
1392 0.964921
1393 0.964935
1394 0.964947
1395 0.964951
1396 0.964987
1397 0.965006
1398 0.965012
1399 0.965022
1400 0.965032
1401 0.965053
1402 0.965066
1403 0.965074
1404 0.965076
1405 0.965099
1406 0.965107
1407 0.96512
1408 0.965127
1409 0.96513
1410 0.96515
1411 0.96517
1412 0.965178
1413 0.965185
1414 0.96519
1415 0.965201
1416 0.965209
1417 0.965233
1418 0.965238
1419 0.965243
1420 0.965251
1421 0.965268
1422 0.965272
1423 0.965272
1424 0.965277
1425 0.965297
1426 0.965303
1427 0.965305
1428 0.965311
1429 0.965318
1430 0.965325
1431 0.965345
1432 0.965348
1433 0.965363
1434 0.965366
1435 0.965382
1436 0.965392
1437 0.965401
1438 0.965441
1439 0.965447
1440 0.965456
1441 0.965469
1442 0.965478
1443 0.96549
1444 0.965498
1445 0.9655
1446 0.965505
1447 0.965508
1448 0.965521
1449 0.965524
1450 0.965538
1451 0.965543
1452 0.965547
1453 0.965563
1454 0.965569
1455 0.965575
1456 0.965578
1457 0.965585
1458 0.965587
1459 0.965587
1460 0.96559
1461 0.965617
1462 0.965621
1463 0.965639
1464 0.965643
1465 0.965653
1466 0.96567
1467 0.965691
1468 0.965694
1469 0.965707
1470 0.965731
1471 0.965736
1472 0.965758
1473 0.965768
1474 0.965773
1475 0.965783
1476 0.965791
1477 0.965797
1478 0.965806
1479 0.965808
1480 0.965831
1481 0.965836
1482 0.965848
1483 0.965849
1484 0.965849
1485 0.965858
1486 0.965868
1487 0.965871
1488 0.96588
1489 0.965892
1490 0.965902
1491 0.965908
1492 0.965927
1493 0.965949
1494 0.965953
1495 0.965966
1496 0.965973
1497 0.965982
1498 0.965998
1499 0.966004
1500 0.96601
1501 0.966013
1502 0.966017
1503 0.966022
1504 0.966027
1505 0.966039
1506 0.966051
1507 0.966051
1508 0.966075
1509 0.966079
1510 0.966084
1511 0.966101
1512 0.966104
1513 0.966109
1514 0.966125
1515 0.966127
1516 0.966148
1517 0.966158
1518 0.966166
1519 0.966173
1520 0.966175
1521 0.96618
1522 0.966185
1523 0.966191
1524 0.966192
1525 0.966201
1526 0.966202
1527 0.966217
1528 0.966217
1529 0.966222
1530 0.966223
1531 0.966231
1532 0.966237
1533 0.966262
1534 0.966277
1535 0.96628
1536 0.966292
1537 0.966301
1538 0.966318
1539 0.966329
1540 0.96633
1541 0.966343
1542 0.966347
1543 0.966364
1544 0.966369
1545 0.966395
1546 0.966402
1547 0.966418
1548 0.966429
1549 0.966429
1550 0.966458
1551 0.966462
1552 0.966467
1553 0.96647
1554 0.966473
1555 0.966475
1556 0.966479
1557 0.966494
1558 0.966515
1559 0.966515
1560 0.966515
1561 0.966533
1562 0.966539
1563 0.966549
1564 0.966587
1565 0.966599
1566 0.966613
1567 0.966614
1568 0.966623
1569 0.966627
1570 0.96663
1571 0.966632
1572 0.966635
1573 0.966638
1574 0.96664
1575 0.966646
1576 0.966651
1577 0.966652
1578 0.966664
1579 0.966664
1580 0.966665
1581 0.966669
1582 0.966673
1583 0.966675
1584 0.966675
1585 0.96668
1586 0.966686
1587 0.966687
1588 0.966717
1589 0.966718
1590 0.966727
1591 0.96673
1592 0.966739
1593 0.966744
1594 0.966749
1595 0.966756
1596 0.96676
1597 0.966765
1598 0.966774
1599 0.966783
1600 0.966784
1601 0.966788
1602 0.966796
1603 0.966798
1604 0.96681
1605 0.966818
1606 0.966821
1607 0.966826
1608 0.966838
1609 0.966841
1610 0.966875
1611 0.966882
1612 0.966909
1613 0.966912
1614 0.966919
1615 0.966921
1616 0.966931
1617 0.966937
1618 0.966973
1619 0.966986
1620 0.966992
1621 0.967004
1622 0.967034
1623 0.967034
1624 0.967035
1625 0.967044
1626 0.967067
1627 0.967075
1628 0.967083
1629 0.967085
1630 0.967089
1631 0.967111
1632 0.967121
1633 0.967128
1634 0.967152
1635 0.967152
1636 0.967153
1637 0.967165
1638 0.967199
1639 0.967204
1640 0.967208
1641 0.967214
1642 0.967223
1643 0.967243
1644 0.967245
1645 0.967268
1646 0.967272
1647 0.967288
1648 0.967291
1649 0.967296
1650 0.967304
1651 0.967309
1652 0.96731
1653 0.967311
1654 0.967329
1655 0.96734
1656 0.967341
1657 0.967345
1658 0.967353
1659 0.967357
1660 0.967368
1661 0.967373
1662 0.96738
1663 0.967384
1664 0.96739
1665 0.967391
1666 0.967403
1667 0.967407
1668 0.967417
1669 0.967418
1670 0.967432
1671 0.967435
1672 0.967442
1673 0.967457
1674 0.967457
1675 0.967457
1676 0.967458
1677 0.967469
1678 0.967472
1679 0.967475
1680 0.967485
1681 0.967501
1682 0.967502
1683 0.967514
1684 0.96753
1685 0.967579
1686 0.967617
1687 0.967619
1688 0.967635
1689 0.967644
1690 0.967655
1691 0.967656
1692 0.96767
1693 0.96769
1694 0.967695
1695 0.967723
1696 0.967729
1697 0.967744
1698 0.967754
1699 0.967777
1700 0.967792
1701 0.967792
1702 0.967794
1703 0.967796
1704 0.967808
1705 0.967822
1706 0.967838
1707 0.967843
1708 0.967849
1709 0.967851
1710 0.967855
1711 0.967859
1712 0.967865
1713 0.96787
1714 0.967876
1715 0.967876
1716 0.967888
1717 0.96789
1718 0.967897
1719 0.967901
1720 0.967905
1721 0.96791
1722 0.967912
1723 0.967922
1724 0.967923
1725 0.967931
1726 0.967931
1727 0.967947
1728 0.967952
1729 0.967967
1730 0.967972
1731 0.967972
1732 0.967976
1733 0.967978
1734 0.967978
1735 0.967992
1736 0.967998
1737 0.968
1738 0.968023
1739 0.968024
1740 0.968026
1741 0.968026
1742 0.968043
1743 0.968044
1744 0.968045
1745 0.968053
1746 0.968055
1747 0.968059
1748 0.968071
1749 0.968084
1750 0.968095
1751 0.9681
1752 0.968104
1753 0.968117
1754 0.968118
1755 0.968136
1756 0.968141
1757 0.968141
1758 0.968141
1759 0.968141
1760 0.968163
1761 0.968184
1762 0.968185
1763 0.96819
1764 0.968191
1765 0.968197
1766 0.968208
1767 0.968208
1768 0.96821
1769 0.968214
1770 0.968214
1771 0.968217
1772 0.968238
1773 0.968245
1774 0.968276
1775 0.968281
1776 0.968282
1777 0.968292
1778 0.968292
1779 0.968303
1780 0.968314
1781 0.968314
1782 0.968317
1783 0.968319
1784 0.968329
1785 0.96834
1786 0.968355
1787 0.968363
1788 0.968369
1789 0.968394
1790 0.968394
1791 0.968432
1792 0.968433
1793 0.968444
1794 0.96845
1795 0.968454
1796 0.968468
1797 0.968483
1798 0.968484
1799 0.968493
1800 0.968499
1801 0.9685
1802 0.968508
1803 0.968509
1804 0.968526
1805 0.968529
1806 0.968533
1807 0.968538
1808 0.968538
1809 0.968539
1810 0.968544
1811 0.968547
1812 0.96856
1813 0.968563
1814 0.968567
1815 0.96857
1816 0.968571
1817 0.968574
1818 0.968576
1819 0.968587
1820 0.968587
1821 0.968593
1822 0.968593
1823 0.968595
1824 0.968598
1825 0.968599
1826 0.968601
1827 0.968601
1828 0.968623
1829 0.968625
1830 0.968635
1831 0.968671
1832 0.968676
1833 0.968681
1834 0.968682
1835 0.968726
1836 0.96873
1837 0.96873
1838 0.96873
1839 0.968732
1840 0.968734
1841 0.968737
1842 0.96878
1843 0.968783
1844 0.968831
1845 0.968842
1846 0.968846
1847 0.968848
1848 0.968858
1849 0.968869
1850 0.968871
1851 0.96888
1852 0.968891
1853 0.968895
1854 0.968898
1855 0.968898
1856 0.968898
1857 0.968915
1858 0.968915
1859 0.968918
1860 0.968921
1861 0.96893
1862 0.968936
1863 0.96895
1864 0.96895
1865 0.96895
1866 0.968964
1867 0.968995
1868 0.968999
1869 0.969013
1870 0.969017
1871 0.969018
1872 0.969023
1873 0.969035
1874 0.969038
1875 0.96904
1876 0.969057
1877 0.96908
1878 0.969095
1879 0.969101
1880 0.969113
1881 0.969115
1882 0.96912
1883 0.969128
1884 0.969132
1885 0.969139
1886 0.969149
1887 0.969162
1888 0.969169
1889 0.969176
1890 0.969182
1891 0.969211
1892 0.969211
1893 0.969211
1894 0.969211
1895 0.969217
1896 0.969217
1897 0.96923
1898 0.969245
1899 0.96925
1900 0.96926
1901 0.969261
1902 0.969261
1903 0.969271
1904 0.969274
1905 0.969274
1906 0.969277
1907 0.969282
1908 0.969287
1909 0.969287
1910 0.969303
1911 0.969313
1912 0.969325
1913 0.969327
1914 0.969353
1915 0.969354
1916 0.969354
1917 0.969355
1918 0.969383
1919 0.969386
1920 0.969388
1921 0.969401
1922 0.969401
1923 0.969405
1924 0.969405
1925 0.969421
1926 0.969421
1927 0.969423
1928 0.969438
1929 0.969442
1930 0.96945
1931 0.969466
1932 0.96947
1933 0.96947
1934 0.969483
1935 0.969484
1936 0.969485
1937 0.969486
1938 0.969489
1939 0.96949
1940 0.969495
1941 0.969505
1942 0.969516
1943 0.969517
1944 0.969528
1945 0.969557
1946 0.969558
1947 0.969566
1948 0.96958
1949 0.969588
1950 0.969591
1951 0.969594
1952 0.969597
1953 0.969601
1954 0.969628
1955 0.969632
1956 0.969633
1957 0.969682
1958 0.969688
1959 0.969701
1960 0.969711
1961 0.969712
1962 0.969721
1963 0.969729
1964 0.969733
1965 0.969739
1966 0.96975
1967 0.96975
1968 0.96975
1969 0.969756
1970 0.969761
1971 0.96977
1972 0.96977
1973 0.969786
1974 0.969786
1975 0.969788
1976 0.96979
1977 0.969806
1978 0.969809
1979 0.969816
1980 0.969818
1981 0.969819
1982 0.969832
1983 0.969833
1984 0.969836
1985 0.969854
1986 0.969856
1987 0.96987
1988 0.96987
1989 0.969887
1990 0.969897
1991 0.969901
1992 0.969909
1993 0.969915
1994 0.969922
1995 0.969929
1996 0.969961
1997 0.969968
1998 0.970003
1999 0.970003
2000 0.970012
2001 0.970016
2002 0.970025
2003 0.970037
2004 0.97004
2005 0.970049
2006 0.970055
2007 0.970056
2008 0.970067
2009 0.97008
2010 0.970084
2011 0.970089
2012 0.970091
2013 0.970097
2014 0.970098
2015 0.970102
2016 0.970102
2017 0.970104
2018 0.970107
2019 0.970116
2020 0.970141
2021 0.970161
2022 0.970165
2023 0.970167
2024 0.970168
2025 0.970169
2026 0.970172
2027 0.970179
2028 0.97018
2029 0.97018
2030 0.97018
2031 0.970201
2032 0.970211
2033 0.970214
2034 0.970233
2035 0.970243
2036 0.970254
2037 0.970257
2038 0.970261
2039 0.970262
2040 0.970268
2041 0.970298
2042 0.970311
2043 0.970312
2044 0.970315
2045 0.97032
2046 0.970325
2047 0.970325
2048 0.970327
2049 0.970344
2050 0.970366
2051 0.970376
2052 0.970378
2053 0.970384
2054 0.970388
2055 0.97039
2056 0.970409
2057 0.970427
2058 0.970431
2059 0.97044
2060 0.970442
2061 0.970442
2062 0.97047
2063 0.970472
2064 0.970473
2065 0.970479
2066 0.970495
2067 0.970504
2068 0.970504
2069 0.970505
2070 0.970508
2071 0.97051
2072 0.970529
2073 0.970531
2074 0.970554
2075 0.970556
2076 0.970583
2077 0.970587
2078 0.970587
2079 0.970595
2080 0.970606
2081 0.970612
2082 0.970619
2083 0.970621
2084 0.970626
2085 0.970627
2086 0.97063
2087 0.970645
2088 0.970663
2089 0.970667
2090 0.970698
2091 0.970698
2092 0.9707
2093 0.970715
2094 0.970735
2095 0.970741
2096 0.970742
2097 0.970755
2098 0.970766
2099 0.97077
2100 0.970772
2101 0.970784
2102 0.970788
2103 0.970789
2104 0.970804
2105 0.970805
2106 0.970812
2107 0.970821
2108 0.97086
2109 0.970866
2110 0.97087
2111 0.97088
2112 0.970882
2113 0.970893
2114 0.970896
2115 0.970898
2116 0.970902
2117 0.970911
2118 0.970923
2119 0.97094
2120 0.970957
2121 0.970965
2122 0.970974
2123 0.970984
2124 0.970989
2125 0.970995
2126 0.971006
2127 0.971051
2128 0.971051
2129 0.971056
2130 0.971067
2131 0.971069
2132 0.971076
2133 0.971078
2134 0.97108
2135 0.971084
2136 0.971087
2137 0.971089
2138 0.971089
2139 0.971099
2140 0.971103
2141 0.971107
2142 0.971109
2143 0.971119
2144 0.971142
2145 0.971146
2146 0.971147
2147 0.971152
2148 0.971152
2149 0.971159
2150 0.971159
2151 0.971171
2152 0.971171
2153 0.971177
2154 0.971182
2155 0.971187
2156 0.971187
2157 0.971187
2158 0.971194
2159 0.971195
2160 0.9712
2161 0.971204
2162 0.971209
2163 0.971213
2164 0.971218
2165 0.971226
2166 0.971231
2167 0.971241
2168 0.971245
2169 0.971253
2170 0.971262
2171 0.971263
2172 0.971285
2173 0.971293
2174 0.971293
2175 0.971294
2176 0.971296
2177 0.971297
2178 0.971301
2179 0.971305
2180 0.971308
2181 0.971315
2182 0.971319
2183 0.971328
2184 0.97134
2185 0.971344
2186 0.971345
2187 0.971349
2188 0.971359
2189 0.971362
2190 0.971365
2191 0.971376
2192 0.971382
2193 0.971384
2194 0.971386
2195 0.971392
2196 0.971394
2197 0.971402
2198 0.971409
2199 0.971415
2200 0.971428
2201 0.971437
2202 0.971445
2203 0.971445
2204 0.971445
2205 0.97145
2206 0.971454
2207 0.971462
2208 0.971465
2209 0.971469
2210 0.971471
2211 0.971474
2212 0.971479
2213 0.971479
2214 0.97148
2215 0.9715
2216 0.971502
2217 0.971505
2218 0.971505
2219 0.971533
2220 0.971543
2221 0.971547
2222 0.971548
2223 0.971551
2224 0.971554
2225 0.971557
2226 0.971557
2227 0.971576
2228 0.971577
2229 0.971577
2230 0.971577
2231 0.971598
2232 0.971603
2233 0.971624
2234 0.971625
2235 0.971631
2236 0.971631
2237 0.971653
2238 0.971656
2239 0.971657
2240 0.971659
2241 0.971662
2242 0.971667
2243 0.97167
2244 0.971671
2245 0.971677
2246 0.971678
2247 0.971689
2248 0.971692
2249 0.971693
2250 0.971706
2251 0.971715
2252 0.971724
2253 0.971724
2254 0.971734
2255 0.971736
2256 0.971737
2257 0.971741
2258 0.971741
2259 0.971748
2260 0.971748
2261 0.971762
2262 0.971772
2263 0.971792
2264 0.971799
2265 0.971799
2266 0.971809
2267 0.971814
2268 0.971817
2269 0.971824
2270 0.971824
2271 0.971828
2272 0.971829
2273 0.971833
2274 0.971835
2275 0.97184
2276 0.971849
2277 0.971862
2278 0.971864
2279 0.971865
2280 0.971869
2281 0.97187
2282 0.971885
2283 0.971887
2284 0.971909
2285 0.971909
2286 0.97191
2287 0.97191
2288 0.971921
2289 0.971925
2290 0.971946
2291 0.971951
2292 0.971954
2293 0.971994
2294 0.972029
2295 0.972039
2296 0.972043
2297 0.972044
2298 0.972044
2299 0.972048
2300 0.972048
2301 0.972051
2302 0.972052
2303 0.972061
2304 0.972065
2305 0.972072
2306 0.972078
2307 0.972078
2308 0.972086
2309 0.972093
2310 0.972093
2311 0.972093
2312 0.972094
2313 0.972095
2314 0.972096
2315 0.972097
2316 0.972102
2317 0.972104
2318 0.972119
2319 0.97212
2320 0.972128
2321 0.972128
2322 0.972131
2323 0.972131
2324 0.972131
2325 0.972135
2326 0.972139
2327 0.972152
2328 0.972166
2329 0.972166
2330 0.972166
2331 0.972166
2332 0.972168
2333 0.972175
2334 0.972181
2335 0.972181
2336 0.972181
2337 0.972182
2338 0.972182
2339 0.972195
2340 0.972205
2341 0.972205
2342 0.972218
2343 0.972218
2344 0.972227
2345 0.972228
2346 0.972298
2347 0.9723
2348 0.972309
2349 0.972309
2350 0.972313
2351 0.97232
2352 0.97232
2353 0.972327
2354 0.972327
2355 0.97233
2356 0.97233
2357 0.97233
2358 0.972333
2359 0.972341
2360 0.972345
2361 0.972345
2362 0.972356
2363 0.972363
2364 0.97238
2365 0.972396
2366 0.972398
2367 0.972399
2368 0.972401
2369 0.972402
2370 0.972403
2371 0.972408
2372 0.972415
2373 0.972428
2374 0.972429
2375 0.972431
2376 0.972434
2377 0.972437
2378 0.972439
2379 0.972445
2380 0.972448
2381 0.97245
2382 0.972455
2383 0.97246
2384 0.972484
2385 0.972488
2386 0.972492
2387 0.972492
2388 0.972504
2389 0.972509
2390 0.972513
2391 0.972514
2392 0.972516
2393 0.97253
2394 0.972536
2395 0.972536
2396 0.972536
2397 0.972538
2398 0.97254
2399 0.972541
2400 0.972547
2401 0.972549
2402 0.972549
2403 0.972556
2404 0.972561
2405 0.972573
2406 0.972573
2407 0.972574
2408 0.972578
2409 0.97258
2410 0.972589
2411 0.97259
2412 0.97259
2413 0.97259
2414 0.97259
2415 0.9726
2416 0.972606
2417 0.972634
2418 0.972634
2419 0.972639
2420 0.97264
2421 0.972645
2422 0.972647
2423 0.97267
2424 0.972678
2425 0.972683
2426 0.972687
2427 0.972688
2428 0.972695
2429 0.972696
2430 0.972696
2431 0.972697
2432 0.972706
2433 0.972719
2434 0.972719
2435 0.972727
2436 0.972727
2437 0.972735
2438 0.972736
2439 0.972747
2440 0.972747
2441 0.972778
2442 0.972778
2443 0.972778
2444 0.972785
2445 0.972788
2446 0.972806
2447 0.972807
2448 0.97281
2449 0.97281
2450 0.972812
2451 0.972835
2452 0.972839
2453 0.972839
2454 0.972839
2455 0.97288
2456 0.97288
2457 0.972885
2458 0.9729
2459 0.972905
2460 0.972907
2461 0.972916
2462 0.972916
2463 0.972919
2464 0.972929
2465 0.972934
2466 0.972939
2467 0.972939
2468 0.97294
2469 0.972954
2470 0.972956
2471 0.97296
2472 0.972968
2473 0.972969
2474 0.972981
2475 0.972989
2476 0.972992
2477 0.972997
2478 0.972997
2479 0.973
2480 0.973003
2481 0.973004
2482 0.973004
2483 0.97301
2484 0.97301
2485 0.973014
2486 0.973015
2487 0.973024
2488 0.973026
2489 0.97303
2490 0.973038
2491 0.973048
2492 0.973048
2493 0.973058
2494 0.973065
2495 0.973073
2496 0.973074
2497 0.973078
2498 0.973078
2499 0.973084
2500 0.973089
2501 0.973107
2502 0.973122
2503 0.973122
2504 0.973128
2505 0.973131
2506 0.973133
2507 0.973135
2508 0.973135
2509 0.973137
2510 0.973139
2511 0.973142
2512 0.973147
2513 0.973153
2514 0.973155
2515 0.973161
2516 0.973171
2517 0.973174
2518 0.973178
2519 0.973178
2520 0.973191
2521 0.973198
2522 0.973201
2523 0.973201
2524 0.973202
2525 0.973214
2526 0.973214
2527 0.973218
2528 0.973219
2529 0.973223
2530 0.973224
2531 0.973224
2532 0.973242
2533 0.973244
2534 0.973249
2535 0.97325
2536 0.97325
2537 0.973252
2538 0.973252
2539 0.973253
2540 0.973255
2541 0.973264
2542 0.973286
2543 0.973286
2544 0.973293
2545 0.973294
2546 0.973307
2547 0.973324
2548 0.973325
2549 0.97334
2550 0.973343
2551 0.973343
2552 0.973378
2553 0.973385
2554 0.973398
2555 0.973401
2556 0.973429
2557 0.97343
2558 0.973433
2559 0.973444
2560 0.973444
2561 0.973446
2562 0.973448
2563 0.973449
2564 0.973466
2565 0.97347
2566 0.973476
2567 0.973477
2568 0.973479
2569 0.973479
2570 0.973483
2571 0.973483
2572 0.973483
2573 0.973486
2574 0.973486
2575 0.973488
2576 0.973492
2577 0.973492
2578 0.973495
2579 0.973495
2580 0.973496
2581 0.973496
2582 0.973498
2583 0.973501
2584 0.973503
2585 0.97351
2586 0.973517
2587 0.973519
2588 0.973523
2589 0.97353
2590 0.973534
2591 0.973537
2592 0.973537
2593 0.973543
2594 0.973543
2595 0.973545
2596 0.973545
2597 0.973548
2598 0.97356
2599 0.973565
2600 0.973566
2601 0.97357
2602 0.973574
2603 0.973575
2604 0.97359
2605 0.97359
2606 0.97359
2607 0.973599
2608 0.973601
2609 0.973605
2610 0.973608
2611 0.973614
2612 0.973618
2613 0.973635
2614 0.973635
2615 0.97364
2616 0.973657
2617 0.973683
2618 0.973687
2619 0.973692
2620 0.973693
2621 0.973703
2622 0.973725
2623 0.973726
2624 0.973727
2625 0.973727
2626 0.973728
2627 0.973749
2628 0.973759
2629 0.97376
2630 0.973774
2631 0.973778
2632 0.973786
2633 0.973795
2634 0.973851
2635 0.973854
2636 0.973854
2637 0.973855
2638 0.973855
2639 0.973859
2640 0.97386
2641 0.973862
2642 0.973866
2643 0.973866
2644 0.973871
2645 0.973879
2646 0.973879
2647 0.973889
2648 0.973894
2649 0.973898
2650 0.973901
2651 0.973901
2652 0.973902
2653 0.973911
2654 0.973916
2655 0.973924
2656 0.973924
2657 0.973935
2658 0.973938
2659 0.973942
2660 0.973942
2661 0.973946
2662 0.973947
2663 0.973964
2664 0.973966
2665 0.973967
2666 0.973982
2667 0.974014
2668 0.974018
2669 0.974021
2670 0.97403
2671 0.97403
2672 0.974035
2673 0.974046
2674 0.974046
2675 0.974056
2676 0.974058
2677 0.97407
2678 0.97407
2679 0.974072
2680 0.974086
2681 0.974094
2682 0.974094
2683 0.974098
2684 0.974103
2685 0.974109
2686 0.974124
2687 0.974134
2688 0.974149
2689 0.974149
2690 0.974151
2691 0.974151
2692 0.974161
2693 0.974179
2694 0.974182
2695 0.974182
2696 0.974186
2697 0.974189
2698 0.974189
2699 0.97419
2700 0.974194
2701 0.974194
2702 0.974195
2703 0.974195
2704 0.974195
2705 0.974195
2706 0.974196
2707 0.974197
2708 0.974201
2709 0.974205
2710 0.974207
2711 0.974209
2712 0.974209
2713 0.974218
2714 0.974219
2715 0.97422
2716 0.97422
2717 0.974222
2718 0.974222
2719 0.974228
2720 0.97423
2721 0.97423
2722 0.974232
2723 0.974232
2724 0.974242
2725 0.974242
2726 0.974243
2727 0.974244
2728 0.974249
2729 0.974264
2730 0.974266
2731 0.974267
2732 0.974267
2733 0.974267
2734 0.974267
2735 0.974277
2736 0.974287
2737 0.974287
2738 0.974289
2739 0.97429
2740 0.974292
2741 0.974294
2742 0.974296
2743 0.974297
2744 0.974298
2745 0.974304
2746 0.974313
2747 0.974313
2748 0.974316
2749 0.974316
2750 0.974316
2751 0.974317
2752 0.974331
2753 0.974334
2754 0.974341
2755 0.974341
2756 0.974341
2757 0.974345
2758 0.974347
2759 0.974355
2760 0.974358
2761 0.974368
2762 0.974369
2763 0.974373
2764 0.974381
2765 0.974384
2766 0.974389
2767 0.974389
2768 0.974393
2769 0.974421
2770 0.974423
2771 0.974428
2772 0.97443
2773 0.974438
2774 0.974444
2775 0.974444
2776 0.974449
2777 0.974451
2778 0.974461
2779 0.974466
2780 0.974466
2781 0.974466
2782 0.974469
2783 0.974469
2784 0.974481
2785 0.974482
2786 0.97449
2787 0.974496
2788 0.974497
2789 0.974497
2790 0.974497
2791 0.974501
2792 0.974503
2793 0.974506
2794 0.974508
2795 0.974511
2796 0.974511
2797 0.974522
2798 0.974524
2799 0.974524
2800 0.974527
2801 0.974528
2802 0.974528
2803 0.974551
2804 0.974557
2805 0.974557
2806 0.974559
2807 0.974563
2808 0.974564
2809 0.974575
2810 0.974592
2811 0.974607
2812 0.97461
2813 0.974616
2814 0.974616
2815 0.974618
2816 0.974621
2817 0.974636
2818 0.97465
2819 0.97466
2820 0.974661
2821 0.974662
2822 0.974667
2823 0.97467
2824 0.974671
2825 0.974672
2826 0.974684
2827 0.974684
2828 0.974684
2829 0.974685
2830 0.974685
2831 0.974689
2832 0.97469
2833 0.97469
2834 0.974695
2835 0.974695
2836 0.974707
2837 0.974708
2838 0.974708
2839 0.974711
2840 0.974711
2841 0.974718
2842 0.974736
2843 0.974736
2844 0.974736
2845 0.974736
2846 0.974745
2847 0.974746
2848 0.974746
2849 0.974746
2850 0.974747
2851 0.97475
2852 0.97475
2853 0.974754
2854 0.974755
2855 0.974757
2856 0.974757
2857 0.974761
2858 0.974761
2859 0.974765
2860 0.974766
2861 0.974766
2862 0.974767
2863 0.974769
2864 0.974772
2865 0.974772
2866 0.974775
2867 0.974792
2868 0.974792
2869 0.974795
2870 0.974801
2871 0.974821
2872 0.974822
2873 0.974864
2874 0.974864
2875 0.974865
2876 0.974871
2877 0.974876
2878 0.974878
2879 0.974882
2880 0.974891
2881 0.974891
2882 0.974891
2883 0.974892
2884 0.974897
2885 0.97491
2886 0.97491
2887 0.974911
2888 0.974911
2889 0.974911
2890 0.974921
2891 0.974931
2892 0.974931
2893 0.974934
2894 0.974936
2895 0.974945
2896 0.974946
2897 0.974952
2898 0.974953
2899 0.974953
2900 0.974955
2901 0.974955
2902 0.974958
2903 0.974958
2904 0.97496
2905 0.974968
2906 0.974969
2907 0.974998
2908 0.975001
2909 0.975028
2910 0.975031
2911 0.975031
2912 0.975032
2913 0.975035
2914 0.975035
2915 0.975037
2916 0.975038
2917 0.975041
2918 0.975041
2919 0.975045
2920 0.975045
2921 0.975049
2922 0.975049
2923 0.975051
2924 0.975054
2925 0.975064
2926 0.975064
2927 0.975067
2928 0.97508
2929 0.975086
2930 0.975086
2931 0.975086
2932 0.975095
2933 0.975095
2934 0.975095
2935 0.975097
2936 0.975101
2937 0.975105
2938 0.975114
2939 0.975118
2940 0.975118
2941 0.975121
2942 0.975139
2943 0.975145
2944 0.975145
2945 0.975146
2946 0.975146
2947 0.975148
2948 0.975154
2949 0.975158
2950 0.97516
2951 0.975172
2952 0.975181
2953 0.975185
2954 0.975185
2955 0.975185
2956 0.975186
2957 0.975186
2958 0.975188
2959 0.97519
2960 0.975192
2961 0.975194
2962 0.975194
2963 0.975194
2964 0.975197
2965 0.9752
2966 0.975214
2967 0.975219
2968 0.975223
2969 0.975229
2970 0.975231
2971 0.975231
2972 0.975233
2973 0.975234
2974 0.975237
2975 0.975237
2976 0.975237
2977 0.975237
2978 0.975242
2979 0.975243
2980 0.975262
2981 0.975264
2982 0.975265
2983 0.975269
2984 0.975277
2985 0.975277
2986 0.975278
2987 0.975285
2988 0.975285
2989 0.975293
2990 0.975297
2991 0.975297
2992 0.975301
2993 0.975305
2994 0.975305
2995 0.975307
2996 0.975311
2997 0.975311
2998 0.97533
2999 0.975331
3000 0.975331
3001 0.975332
3002 0.975332
3003 0.975338
3004 0.97534
3005 0.975347
3006 0.975357
3007 0.97536
3008 0.97536
3009 0.975364
3010 0.975364
3011 0.975364
3012 0.975372
3013 0.975372
3014 0.975374
3015 0.975375
3016 0.975384
3017 0.975384
3018 0.975386
3019 0.97539
3020 0.975395
3021 0.975397
3022 0.975399
3023 0.975402
3024 0.975402
3025 0.975402
3026 0.975402
3027 0.97541
3028 0.975421
3029 0.975428
3030 0.975435
3031 0.975439
3032 0.975439
3033 0.975447
3034 0.975451
3035 0.975454
3036 0.975457
3037 0.975464
3038 0.975481
3039 0.975481
3040 0.975484
3041 0.975486
3042 0.975491
3043 0.975494
3044 0.975498
3045 0.9755
3046 0.975502
3047 0.975502
3048 0.97552
3049 0.975521
3050 0.975521
3051 0.975527
3052 0.975529
3053 0.975534
3054 0.975535
3055 0.975537
3056 0.975537
3057 0.975537
3058 0.975538
3059 0.975542
3060 0.975547
3061 0.97555
3062 0.975555
3063 0.975556
3064 0.975561
3065 0.975564
3066 0.975568
3067 0.975572
3068 0.975574
3069 0.975589
3070 0.97559
3071 0.97559
3072 0.975594
3073 0.975596
3074 0.975596
3075 0.9756
3076 0.975611
3077 0.975612
3078 0.975613
3079 0.975625
3080 0.975626
3081 0.975632
3082 0.975639
3083 0.975642
3084 0.975643
3085 0.975644
3086 0.975644
3087 0.975649
3088 0.975649
3089 0.975649
3090 0.97566
3091 0.975667
3092 0.975674
3093 0.975677
3094 0.975681
3095 0.975681
3096 0.975681
3097 0.975681
3098 0.975708
3099 0.975715
3100 0.975717
3101 0.975718
3102 0.97573
3103 0.97573
3104 0.975737
3105 0.975737
3106 0.975743
3107 0.975745
3108 0.975745
3109 0.975747
3110 0.975747
3111 0.975747
3112 0.975749
3113 0.975756
3114 0.975759
3115 0.97576
3116 0.975764
3117 0.975764
3118 0.975764
3119 0.975764
3120 0.975768
3121 0.97577
3122 0.975771
3123 0.975772
3124 0.975772
3125 0.975772
3126 0.975773
3127 0.975786
3128 0.975789
3129 0.975789
3130 0.975789
3131 0.975793
3132 0.975796
3133 0.975818
3134 0.975823
3135 0.975823
3136 0.975831
3137 0.975831
3138 0.975831
3139 0.975831
3140 0.975835
3141 0.975838
3142 0.975839
3143 0.975839
3144 0.975844
3145 0.975845
3146 0.975846
3147 0.97585
3148 0.975853
3149 0.97586
3150 0.975863
3151 0.975868
3152 0.97587
3153 0.975871
3154 0.975875
3155 0.975877
3156 0.975883
3157 0.975886
3158 0.975886
3159 0.975886
3160 0.975888
3161 0.975889
3162 0.975892
3163 0.975893
3164 0.975893
3165 0.975893
3166 0.975894
3167 0.975894
3168 0.975894
3169 0.975894
3170 0.975894
3171 0.975904
3172 0.975905
3173 0.975905
3174 0.975906
3175 0.975908
3176 0.975909
3177 0.975911
3178 0.975911
3179 0.975925
3180 0.975936
3181 0.975936
3182 0.97594
3183 0.975941
3184 0.975943
3185 0.97595
3186 0.975954
3187 0.975961
3188 0.975961
3189 0.975966
3190 0.975966
3191 0.975966
3192 0.975968
3193 0.975977
3194 0.975994
3195 0.975995
3196 0.975996
3197 0.976001
3198 0.976002
3199 0.976002
3200 0.976003
3201 0.976006
3202 0.976006
3203 0.976006
3204 0.976007
3205 0.976007
3206 0.976012
3207 0.976012
3208 0.976016
3209 0.976016
3210 0.976016
3211 0.976016
3212 0.976016
3213 0.976016
3214 0.976017
3215 0.976017
3216 0.97602
3217 0.97602
3218 0.97602
3219 0.976021
3220 0.976021
3221 0.976021
3222 0.976023
3223 0.976027
3224 0.976033
3225 0.976052
3226 0.976052
3227 0.97606
3228 0.976065
3229 0.976066
3230 0.976066
3231 0.976068
3232 0.976073
3233 0.976082
3234 0.976082
3235 0.97609
3236 0.97609
3237 0.976096
3238 0.976098
3239 0.976107
3240 0.976108
3241 0.976113
3242 0.976121
3243 0.976123
3244 0.976128
3245 0.976133
3246 0.976133
3247 0.976136
3248 0.976141
3249 0.976143
3250 0.976145
3251 0.976149
3252 0.976149
3253 0.976149
3254 0.976153
3255 0.976153
3256 0.976155
3257 0.976158
3258 0.97616
3259 0.976161
3260 0.976161
3261 0.976161
3262 0.976162
3263 0.976163
3264 0.976165
3265 0.97617
3266 0.97617
3267 0.97617
3268 0.976176
3269 0.976176
3270 0.976178
3271 0.97618
3272 0.97618
3273 0.976183
3274 0.976185
3275 0.976186
3276 0.976191
3277 0.976191
3278 0.976196
3279 0.976197
3280 0.976197
3281 0.976211
3282 0.976212
3283 0.976212
3284 0.976213
3285 0.976213
3286 0.976213
3287 0.976242
3288 0.976254
3289 0.976256
3290 0.976256
3291 0.976256
3292 0.976256
3293 0.976258
3294 0.976259
3295 0.976259
3296 0.976259
3297 0.976267
3298 0.976267
3299 0.976268
3300 0.976272
3301 0.976278
3302 0.976282
3303 0.976284
3304 0.976285
3305 0.976285
3306 0.976287
3307 0.976289
3308 0.976289
3309 0.97629
3310 0.97629
3311 0.976295
3312 0.976297
3313 0.976298
3314 0.976299
3315 0.976303
3316 0.976303
3317 0.976303
3318 0.976308
3319 0.976309
3320 0.976316
3321 0.976317
3322 0.976319
3323 0.976319
3324 0.97632
3325 0.97632
3326 0.97632
3327 0.976321
3328 0.976321
3329 0.976325
3330 0.976325
3331 0.976325
3332 0.976325
3333 0.976328
3334 0.976358
3335 0.976358
3336 0.976358
3337 0.976359
3338 0.97636
3339 0.97636
3340 0.976362
3341 0.976372
3342 0.976376
3343 0.976376
3344 0.976376
3345 0.976378
3346 0.976382
3347 0.976384
3348 0.976386
3349 0.976386
3350 0.976396
3351 0.976396
3352 0.976425
3353 0.976425
3354 0.976426
3355 0.97643
3356 0.976433
3357 0.976436
3358 0.976439
3359 0.976439
3360 0.976439
3361 0.976439
3362 0.97644
3363 0.976444
3364 0.976447
3365 0.976447
3366 0.976456
3367 0.976456
3368 0.97646
3369 0.97646
3370 0.976462
3371 0.976462
3372 0.976462
3373 0.976467
3374 0.976471
3375 0.976471
3376 0.976475
3377 0.976479
3378 0.97648
3379 0.97648
3380 0.976481
3381 0.976484
3382 0.976499
3383 0.976508
3384 0.976508
3385 0.976512
3386 0.976512
3387 0.976512
3388 0.976515
3389 0.976516
3390 0.97652
3391 0.976522
3392 0.976527
3393 0.976529
3394 0.976529
3395 0.976533
3396 0.976534
3397 0.976536
3398 0.976539
3399 0.976539
3400 0.976548
3401 0.976548
3402 0.976548
3403 0.976548
3404 0.97655
3405 0.97655
3406 0.97655
3407 0.97655
3408 0.97655
3409 0.976556
3410 0.976556
3411 0.976559
3412 0.976566
3413 0.976567
3414 0.976568
3415 0.976569
3416 0.976571
3417 0.976572
3418 0.976574
3419 0.976574
3420 0.976587
3421 0.97659
3422 0.976593
3423 0.976597
3424 0.976597
3425 0.976597
3426 0.976597
3427 0.976607
3428 0.976607
3429 0.976607
3430 0.976611
3431 0.976614
3432 0.976614
3433 0.976617
3434 0.976619
3435 0.976624
3436 0.976624
3437 0.976624
3438 0.976627
3439 0.976628
3440 0.97663
3441 0.976631
3442 0.976633
3443 0.976634
3444 0.976636
3445 0.976637
3446 0.976637
3447 0.976638
3448 0.976642
3449 0.976642
3450 0.976644
3451 0.976644
3452 0.976646
3453 0.976646
3454 0.976655
3455 0.976659
3456 0.976661
3457 0.976665
3458 0.976675
3459 0.976686
3460 0.976693
3461 0.976698
3462 0.9767
3463 0.976701
3464 0.976705
3465 0.976725
3466 0.976726
3467 0.976726
3468 0.976728
3469 0.976728
3470 0.976731
3471 0.976737
3472 0.976737
3473 0.976737
3474 0.976738
3475 0.976743
3476 0.976743
3477 0.976746
3478 0.976753
3479 0.976756
3480 0.976757
3481 0.976757
3482 0.976757
3483 0.976758
3484 0.976759
3485 0.976763
3486 0.976767
3487 0.976768
3488 0.976768
3489 0.976768
3490 0.976768
3491 0.976771
3492 0.976771
3493 0.976772
3494 0.976774
3495 0.97678
3496 0.97678
3497 0.97678
3498 0.976785
3499 0.976797
3500 0.976797
3501 0.976802
3502 0.976802
3503 0.976802
3504 0.976822
3505 0.976824
3506 0.976834
3507 0.976841
3508 0.976841
3509 0.976841
3510 0.976844
3511 0.976846
3512 0.976846
3513 0.976846
3514 0.976847
3515 0.976855
3516 0.976858
3517 0.97686
3518 0.976864
3519 0.976868
3520 0.97687
3521 0.976894
3522 0.976894
3523 0.976894
3524 0.976894
3525 0.976896
3526 0.976896
3527 0.976896
3528 0.976897
3529 0.97691
3530 0.976915
3531 0.976916
3532 0.976916
3533 0.976923
3534 0.976929
3535 0.976929
3536 0.976932
3537 0.976935
3538 0.976943
3539 0.976963
3540 0.976969
3541 0.976971
3542 0.976971
3543 0.976972
3544 0.976975
3545 0.976975
3546 0.976983
3547 0.976989
3548 0.976993
3549 0.976998
3550 0.977002
3551 0.977004
3552 0.97701
3553 0.97701
3554 0.977014
3555 0.977019
3556 0.977019
3557 0.977021
3558 0.977021
3559 0.977021
3560 0.977024
3561 0.97703
3562 0.977033
3563 0.977033
3564 0.977039
3565 0.977039
3566 0.977039
3567 0.977043
3568 0.977045
3569 0.977047
3570 0.97705
3571 0.977057
3572 0.977057
3573 0.977059
3574 0.977061
3575 0.977063
3576 0.977068
3577 0.977068
3578 0.977068
3579 0.977068
3580 0.977069
3581 0.977096
3582 0.977099
3583 0.977099
3584 0.977099
3585 0.977099
3586 0.977103
3587 0.977103
3588 0.977108
3589 0.977108
3590 0.977113
3591 0.977114
3592 0.977116
3593 0.977118
3594 0.977119
3595 0.97712
3596 0.97712
3597 0.97712
3598 0.97712
3599 0.977127


==> plots/data/dataRCPSP-BDDDec.dat <==
0 0.447557
1 0.712503
2 0.779474
3 0.816995
4 0.844452
5 0.863219
6 0.878457
7 0.88934
8 0.897867
9 0.904214
10 0.910239
11 0.915108
12 0.919154
13 0.922701
14 0.926001
15 0.928649
16 0.931346
17 0.933911
18 0.936109
19 0.938298
20 0.939903
21 0.941753
22 0.943207
23 0.944674
24 0.94584
25 0.946973
26 0.947996
27 0.949277
28 0.95037
29 0.951786
30 0.95251
31 0.953276
32 0.954281
33 0.95512
34 0.955864
35 0.956461
36 0.957277
37 0.958127
38 0.958684
39 0.959243
40 0.959824
41 0.960592
42 0.961052
43 0.961482
44 0.961941
45 0.962468
46 0.962751
47 0.963116
48 0.963358
49 0.963686
50 0.964038
51 0.964351
52 0.964708
53 0.964931
54 0.965185
55 0.965502
56 0.965849
57 0.966147
58 0.966454
59 0.966707
60 0.966969
61 0.967256
62 0.967707
63 0.967964
64 0.968143
65 0.968384
66 0.968656
67 0.968826
68 0.969129
69 0.96939
70 0.969493
71 0.969699
72 0.969872
73 0.970116
74 0.970428
75 0.970619
76 0.97084
77 0.971022
78 0.971222
79 0.971411
80 0.971645
81 0.97186
82 0.97199
83 0.972168
84 0.972353
85 0.972481
86 0.972638
87 0.972742
88 0.972868
89 0.972963
90 0.973201
91 0.973342
92 0.973518
93 0.973654
94 0.973729
95 0.973925
96 0.974084
97 0.974205
98 0.974392
99 0.974499
100 0.974588
101 0.97473
102 0.97485
103 0.974983
104 0.975109
105 0.975233
106 0.97542
107 0.975591
108 0.975679
109 0.975814
110 0.975925
111 0.975972
112 0.976085
113 0.976243
114 0.976302
115 0.976414
116 0.976447
117 0.976529
118 0.976575
119 0.976661
120 0.976756
121 0.976799
122 0.976877
123 0.976954
124 0.977085
125 0.977165
126 0.977243
127 0.977343
128 0.977382
129 0.977488
130 0.977579
131 0.977681
132 0.977759
133 0.977864
134 0.977985
135 0.978093
136 0.978225
137 0.978292
138 0.978371
139 0.97848
140 0.978547
141 0.978614
142 0.978667
143 0.978734
144 0.978881
145 0.978958
146 0.979015
147 0.979077
148 0.979117
149 0.979197
150 0.979251
151 0.979345
152 0.979468
153 0.979519
154 0.979595
155 0.979704
156 0.979753
157 0.979816
158 0.979911
159 0.979959
160 0.980009
161 0.980072
162 0.980124
163 0.980168
164 0.980232
165 0.980284
166 0.980333
167 0.980411
168 0.980466
169 0.980534
170 0.980628
171 0.980723
172 0.980757
173 0.980854
174 0.980929
175 0.980974
176 0.981018
177 0.98107
178 0.981135
179 0.981209
180 0.981261
181 0.981299
182 0.981325
183 0.981388
184 0.98143
185 0.981453
186 0.981552
187 0.981603
188 0.981629
189 0.981658
190 0.981687
191 0.981719
192 0.981751
193 0.981775
194 0.981806
195 0.981847
196 0.981907
197 0.981981
198 0.982004
199 0.982081
200 0.982138
201 0.982164
202 0.982198
203 0.982232
204 0.982265
205 0.982283
206 0.982323
207 0.982383
208 0.982429
209 0.982466
210 0.982521
211 0.982539
212 0.982573
213 0.982589
214 0.982612
215 0.982626
216 0.982691
217 0.982733
218 0.982764
219 0.982808
220 0.982837
221 0.982866
222 0.982896
223 0.982915
224 0.982977
225 0.983014
226 0.983033
227 0.983059
228 0.983084
229 0.983117
230 0.983132
231 0.983163
232 0.983207
233 0.983218
234 0.98324
235 0.983262
236 0.983293
237 0.983324
238 0.983333
239 0.983348
240 0.983369
241 0.98339
242 0.983441
243 0.983498
244 0.983517
245 0.983523
246 0.983534
247 0.983563
248 0.983587
249 0.983609
250 0.983663
251 0.983676
252 0.983708
253 0.983731
254 0.983759
255 0.983782
256 0.9838
257 0.983842
258 0.983864
259 0.983881
260 0.983895
261 0.983954
262 0.983965
263 0.98399
264 0.984023
265 0.984056
266 0.984065
267 0.984085
268 0.984126
269 0.984155
270 0.984177
271 0.984181
272 0.984186
273 0.984211
274 0.984237
275 0.984249
276 0.984262
277 0.984277
278 0.984294
279 0.9843
280 0.984319
281 0.984358
282 0.984409
283 0.984429
284 0.98444
285 0.984467
286 0.984517
287 0.984561
288 0.984571
289 0.984582
290 0.984594
291 0.984601
292 0.984616
293 0.984644
294 0.984656
295 0.984672
296 0.984682
297 0.98469
298 0.984713
299 0.98474
300 0.984772
301 0.984795
302 0.984803
303 0.984823
304 0.984832
305 0.984842
306 0.984857
307 0.984879
308 0.984887
309 0.984904
310 0.984916
311 0.984928
312 0.98494
313 0.98496
314 0.984979
315 0.985003
316 0.985046
317 0.985083
318 0.985088
319 0.985096
320 0.985104
321 0.98511
322 0.985127
323 0.985146
324 0.985177
325 0.985182
326 0.985189
327 0.985203
328 0.985215
329 0.985239
330 0.985266
331 0.985282
332 0.985289
333 0.985307
334 0.985332
335 0.985344
336 0.985361
337 0.98538
338 0.985391
339 0.985404
340 0.985407
341 0.985437
342 0.98548
343 0.985495
344 0.985516
345 0.985546
346 0.985561
347 0.985583
348 0.985589
349 0.98562
350 0.98563
351 0.985638
352 0.985657
353 0.985688
354 0.98571
355 0.985736
356 0.985743
357 0.985756
358 0.985774
359 0.985786
360 0.985795
361 0.985799
362 0.985816
363 0.985845
364 0.985849
365 0.985887
366 0.985905
367 0.985913
368 0.985938
369 0.985948
370 0.98596
371 0.986012
372 0.986016
373 0.986033
374 0.986043
375 0.986044
376 0.986055
377 0.986077
378 0.986089
379 0.986108
380 0.986122
381 0.986153
382 0.986158
383 0.986167
384 0.986172
385 0.986212
386 0.986229
387 0.986244
388 0.986273
389 0.986289
390 0.986296
391 0.9863
392 0.98631
393 0.986323
394 0.986339
395 0.986352
396 0.986371
397 0.986383
398 0.986387
399 0.986412
400 0.986425
401 0.986444
402 0.986456
403 0.986463
404 0.986487
405 0.986492
406 0.986499
407 0.986512
408 0.986524
409 0.986543
410 0.986555
411 0.986565
412 0.986573
413 0.986591
414 0.986603
415 0.986611
416 0.986625
417 0.986642
418 0.986657
419 0.986674
420 0.986687
421 0.986715
422 0.986741
423 0.986751
424 0.98676
425 0.986767
426 0.986775
427 0.986783
428 0.986795
429 0.9868
430 0.986805
431 0.986818
432 0.986832
433 0.986837
434 0.986848
435 0.986856
436 0.986873
437 0.986893
438 0.986899
439 0.986905
440 0.986918
441 0.986924
442 0.986932
443 0.986942
444 0.986955
445 0.98696
446 0.986977
447 0.986997
448 0.987003
449 0.987023
450 0.98703
451 0.987046
452 0.987053
453 0.987062
454 0.987067
455 0.987094
456 0.987101
457 0.987122
458 0.987145
459 0.987184
460 0.987194
461 0.987198
462 0.987209
463 0.987216
464 0.987222
465 0.987243
466 0.987264
467 0.987271
468 0.98728
469 0.98728
470 0.987284
471 0.987302
472 0.987313
473 0.987318
474 0.987321
475 0.987326
476 0.987343
477 0.98735
478 0.98735
479 0.987359
480 0.987365
481 0.987371
482 0.987373
483 0.987377
484 0.987391
485 0.987395
486 0.987408
487 0.98741
488 0.987419
489 0.987423
490 0.987433
491 0.987471
492 0.987477
493 0.987501
494 0.987506
495 0.987512
496 0.98752
497 0.987529
498 0.987535
499 0.98754
500 0.987543
501 0.987552
502 0.987562
503 0.987576
504 0.987579
505 0.987595
506 0.987609
507 0.987631
508 0.987658
509 0.987669
510 0.987675
511 0.98768
512 0.987687
513 0.987693
514 0.987698
515 0.987702
516 0.987714
517 0.987725
518 0.987733
519 0.987748
520 0.987762
521 0.987766
522 0.987778
523 0.987786
524 0.987795
525 0.987814
526 0.987825
527 0.98783
528 0.987832
529 0.987836
530 0.987844
531 0.987847
532 0.98786
533 0.987883
534 0.987891
535 0.987896
536 0.987923
537 0.987925
538 0.987928
539 0.987941
540 0.987944
541 0.987969
542 0.987972
543 0.987977
544 0.987988
545 0.98799
546 0.987991
547 0.987998
548 0.988017
549 0.988018
550 0.988037
551 0.988041
552 0.988044
553 0.988046
554 0.988051
555 0.988055
556 0.988061
557 0.988064
558 0.988064
559 0.988068
560 0.988077
561 0.988083
562 0.98809
563 0.988097
564 0.9881
565 0.9881
566 0.988111
567 0.988112
568 0.988125
569 0.988131
570 0.988139
571 0.988141
572 0.988153
573 0.988158
574 0.988163
575 0.988172
576 0.988175
577 0.988182
578 0.988185
579 0.98819
580 0.988195
581 0.988201
582 0.988201
583 0.988218
584 0.988218
585 0.988235
586 0.988242
587 0.988259
588 0.988266
589 0.988276
590 0.988281
591 0.988294
592 0.988302
593 0.988305
594 0.988312
595 0.988331
596 0.988335
597 0.988341
598 0.988355
599 0.988363
600 0.988365
601 0.988365
602 0.988369
603 0.988377
604 0.988381
605 0.988399
606 0.988407
607 0.98841
608 0.98841
609 0.988414
610 0.988415
611 0.98842
612 0.98842
613 0.988426
614 0.988431
615 0.988434
616 0.988438
617 0.988462
618 0.988466
619 0.988467
620 0.988481
621 0.988482
622 0.988484
623 0.988487
624 0.988512
625 0.988515
626 0.988544
627 0.988547
628 0.988551
629 0.988559
630 0.988565
631 0.988568
632 0.988571
633 0.988573
634 0.988575
635 0.988578
636 0.988588
637 0.988588
638 0.988592
639 0.988594
640 0.988595
641 0.988596
642 0.988601
643 0.988604
644 0.988612
645 0.988619
646 0.988638
647 0.988639
648 0.988655
649 0.988662
650 0.988666
651 0.988676
652 0.988682
653 0.988686
654 0.988689
655 0.988695
656 0.988697
657 0.988699
658 0.988703
659 0.98872
660 0.988722
661 0.988725
662 0.988728
663 0.988741
664 0.988741
665 0.988747
666 0.988748
667 0.988749
668 0.988753
669 0.988756
670 0.988766
671 0.988774
672 0.988777
673 0.98878
674 0.988783
675 0.988784
676 0.988785
677 0.988795
678 0.988796
679 0.988804
680 0.988809
681 0.988821
682 0.988828
683 0.988835
684 0.988846
685 0.988854
686 0.988875
687 0.988877
688 0.988884
689 0.988888
690 0.988893
691 0.988896
692 0.9889
693 0.988901
694 0.988904
695 0.988911
696 0.988918
697 0.988923
698 0.988925
699 0.988926
700 0.988931
701 0.988936
702 0.988951
703 0.988959
704 0.988974
705 0.988981
706 0.988985
707 0.988994
708 0.989
709 0.989004
710 0.989012
711 0.989015
712 0.989021
713 0.989026
714 0.989031
715 0.989051
716 0.989056
717 0.989058
718 0.989062
719 0.989065
720 0.989069
721 0.989071
722 0.989075
723 0.989081
724 0.989081
725 0.989095
726 0.9891
727 0.989105
728 0.989109
729 0.989111
730 0.989112
731 0.989116
732 0.989118
733 0.989126
734 0.989131
735 0.989135
736 0.989142
737 0.989146
738 0.989152
739 0.989152
740 0.989162
741 0.989167
742 0.989169
743 0.989176
744 0.989176
745 0.989177
746 0.989179
747 0.989182
748 0.989182
749 0.989185
750 0.989191
751 0.989208
752 0.98921
753 0.989215
754 0.989219
755 0.989228
756 0.98923
757 0.989235
758 0.989235
759 0.989236
760 0.989243
761 0.989243
762 0.989254
763 0.989257
764 0.989261
765 0.989266
766 0.989272
767 0.989272
768 0.989278
769 0.989284
770 0.989292
771 0.989294
772 0.989309
773 0.989311
774 0.989316
775 0.989328
776 0.989339
777 0.989345
778 0.989347
779 0.989362
780 0.989374
781 0.989379
782 0.989386
783 0.989387
784 0.989396
785 0.989402
786 0.989412
787 0.989418
788 0.98942
789 0.989423
790 0.989427
791 0.989434
792 0.989445
793 0.989448
794 0.989449
795 0.989451
796 0.989452
797 0.989454
798 0.989457
799 0.989461
800 0.989465
801 0.989478
802 0.989481
803 0.989485
804 0.989486
805 0.989488
806 0.989502
807 0.989507
808 0.989511
809 0.989517
810 0.989523
811 0.989528
812 0.989542
813 0.989546
814 0.989548
815 0.989552
816 0.989556
817 0.989558
818 0.989561
819 0.989567
820 0.989567
821 0.989571
822 0.989573
823 0.989577
824 0.98958
825 0.989594
826 0.989595
827 0.989597
828 0.989604
829 0.989605
830 0.989605
831 0.989607
832 0.989611
833 0.989618
834 0.989631
835 0.989636
836 0.989636
837 0.989637
838 0.989638
839 0.989638
840 0.989643
841 0.989647
842 0.98965
843 0.989653
844 0.989653
845 0.989656
846 0.989675
847 0.989678
848 0.98968
849 0.98968
850 0.989682
851 0.989688
852 0.989691
853 0.989693
854 0.989702
855 0.989705
856 0.989707
857 0.989709
858 0.989719
859 0.989721
860 0.989726
861 0.98973
862 0.989735
863 0.989743
864 0.989744
865 0.989756
866 0.989763
867 0.989765
868 0.989768
869 0.98977
870 0.989771
871 0.989771
872 0.989773
873 0.989773
874 0.989782
875 0.989789
876 0.989791
877 0.989793
878 0.989795
879 0.989798
880 0.989799
881 0.989801
882 0.989806
883 0.989812
884 0.989813
885 0.989823
886 0.989826
887 0.98983
888 0.989835
889 0.989836
890 0.989849
891 0.989851
892 0.989855
893 0.989855
894 0.989858
895 0.989858
896 0.989858
897 0.989858
898 0.98986
899 0.989867
900 0.989871
901 0.989873
902 0.989879
903 0.989881
904 0.989882
905 0.989887
906 0.98989
907 0.989897
908 0.989902
909 0.989905
910 0.989907
911 0.989907
912 0.989914
913 0.989915
914 0.989916
915 0.98992
916 0.989924
917 0.989936
918 0.989946
919 0.98995
920 0.989955
921 0.989957
922 0.989958
923 0.989962
924 0.989963
925 0.98997
926 0.989975
927 0.989977
928 0.989981
929 0.989989
930 0.98999
931 0.98999
932 0.989994
933 0.989995
934 0.989999
935 0.990003
936 0.99001
937 0.990019
938 0.990021
939 0.990026
940 0.990027
941 0.990028
942 0.990032
943 0.990032
944 0.990034
945 0.990037
946 0.990041
947 0.990044
948 0.990044
949 0.990047
950 0.990051
951 0.990058
952 0.99006
953 0.99006
954 0.99006
955 0.990066
956 0.990067
957 0.990067
958 0.990074
959 0.990084
960 0.990085
961 0.990088
962 0.990091
963 0.990091
964 0.990095
965 0.990099
966 0.990106
967 0.990115
968 0.990117
969 0.990129
970 0.990129
971 0.990134
972 0.990136
973 0.990139
974 0.990147
975 0.990152
976 0.990153
977 0.990159
978 0.990162
979 0.990165
980 0.990167
981 0.990172
982 0.990178
983 0.99018
984 0.990183
985 0.990185
986 0.990187
987 0.990189
988 0.99019
989 0.99019
990 0.99019
991 0.990196
992 0.990201
993 0.990205
994 0.990205
995 0.990205
996 0.99021
997 0.990211
998 0.990212
999 0.990212
1000 0.990213
1001 0.990218
1002 0.990219
1003 0.990219
1004 0.990222
1005 0.990229
1006 0.990233
1007 0.990236
1008 0.990239
1009 0.990242
1010 0.99025
1011 0.990254
1012 0.990255
1013 0.990256
1014 0.990256
1015 0.990258
1016 0.990261
1017 0.990266
1018 0.990275
1019 0.990277
1020 0.99028
1021 0.990282
1022 0.990291
1023 0.990292
1024 0.990294
1025 0.990298
1026 0.990301
1027 0.990303
1028 0.990303
1029 0.990307
1030 0.990313
1031 0.990317
1032 0.990317
1033 0.99032
1034 0.990323
1035 0.990332
1036 0.990337
1037 0.990342
1038 0.990347
1039 0.990349
1040 0.99035
1041 0.99035
1042 0.990353
1043 0.990355
1044 0.990355
1045 0.990357
1046 0.990357
1047 0.990358
1048 0.99036
1049 0.990374
1050 0.990375
1051 0.990376
1052 0.990377
1053 0.990377
1054 0.990379
1055 0.990379
1056 0.990385
1057 0.990385
1058 0.990392
1059 0.990397
1060 0.990398
1061 0.990405
1062 0.990409
1063 0.990414
1064 0.990417
1065 0.990426
1066 0.99043
1067 0.99043
1068 0.99043
1069 0.990433
1070 0.990443
1071 0.990446
1072 0.990447
1073 0.990447
1074 0.99045
1075 0.990451
1076 0.990454
1077 0.990455
1078 0.990462
1079 0.990462
1080 0.990465
1081 0.99047
1082 0.990475
1083 0.990478
1084 0.990487
1085 0.990491
1086 0.990492
1087 0.990502
1088 0.990504
1089 0.990507
1090 0.990509
1091 0.990513
1092 0.990517
1093 0.990518
1094 0.990522
1095 0.990528
1096 0.99053
1097 0.990533
1098 0.990538
1099 0.99054
1100 0.990541
1101 0.990543
1102 0.990562
1103 0.990565
1104 0.990572
1105 0.990579
1106 0.990583
1107 0.990583
1108 0.990583
1109 0.990583
1110 0.990591
1111 0.990597
1112 0.990598
1113 0.990601
1114 0.990601
1115 0.99061
1116 0.99061
1117 0.990628
1118 0.990628
1119 0.99063
1120 0.990635
1121 0.990636
1122 0.990641
1123 0.990649
1124 0.990657
1125 0.990658
1126 0.990661
1127 0.990667
1128 0.990675
1129 0.990676
1130 0.990678
1131 0.99068
1132 0.990683
1133 0.990684
1134 0.990684
1135 0.990684
1136 0.99069
1137 0.990692
1138 0.9907
1139 0.990711
1140 0.990719
1141 0.990723
1142 0.99073
1143 0.99073
1144 0.990732
1145 0.990732
1146 0.990734
1147 0.990738
1148 0.990744
1149 0.990744
1150 0.990747
1151 0.990748
1152 0.990751
1153 0.990751
1154 0.990755
1155 0.990758
1156 0.99076
1157 0.990762
1158 0.990764
1159 0.990764
1160 0.990765
1161 0.990765
1162 0.990783
1163 0.990785
1164 0.990792
1165 0.990792
1166 0.990792
1167 0.990792
1168 0.990799
1169 0.990805
1170 0.990813
1171 0.990822
1172 0.990825
1173 0.990825
1174 0.990825
1175 0.990826
1176 0.990826
1177 0.99083
1178 0.99083
1179 0.990834
1180 0.990835
1181 0.990836
1182 0.990838
1183 0.990847
1184 0.990851
1185 0.990852
1186 0.990854
1187 0.990854
1188 0.990858
1189 0.990862
1190 0.990863
1191 0.990865
1192 0.990865
1193 0.99087
1194 0.990872
1195 0.990872
1196 0.990876
1197 0.990878
1198 0.990878
1199 0.990879
1200 0.990883
1201 0.990886
1202 0.990886
1203 0.99089
1204 0.99089
1205 0.99089
1206 0.990891
1207 0.990893
1208 0.990897
1209 0.990899
1210 0.990901
1211 0.990901
1212 0.990912
1213 0.990921
1214 0.990922
1215 0.990927
1216 0.990933
1217 0.990934
1218 0.990942
1219 0.990948
1220 0.990949
1221 0.990965
1222 0.990966
1223 0.990968
1224 0.990971
1225 0.990972
1226 0.990973
1227 0.990982
1228 0.990988
1229 0.990991
1230 0.990994
1231 0.990994
1232 0.990997
1233 0.990998
1234 0.991012
1235 0.991014
1236 0.991016
1237 0.991023
1238 0.991026
1239 0.991026
1240 0.991029
1241 0.991036
1242 0.991036
1243 0.991036
1244 0.991047
1245 0.991052
1246 0.991054
1247 0.991055
1248 0.991059
1249 0.99106
1250 0.991062
1251 0.991063
1252 0.991064
1253 0.991076
1254 0.991078
1255 0.991082
1256 0.991084
1257 0.991094
1258 0.991097
1259 0.991097
1260 0.9911
1261 0.991106
1262 0.991107
1263 0.991109
1264 0.99111
1265 0.99111
1266 0.991112
1267 0.991114
1268 0.991114
1269 0.991125
1270 0.991125
1271 0.99113
1272 0.991134
1273 0.991138
1274 0.99114
1275 0.991143
1276 0.991143
1277 0.991148
1278 0.991149
1279 0.991153
1280 0.991155
1281 0.991155
1282 0.991156
1283 0.991157
1284 0.991165
1285 0.991165
1286 0.991168
1287 0.991172
1288 0.991175
1289 0.991178
1290 0.99118
1291 0.991185
1292 0.991185
1293 0.991187
1294 0.99119
1295 0.991196
1296 0.991207
1297 0.991207
1298 0.991207
1299 0.991207
1300 0.99121
1301 0.991213
1302 0.991213
1303 0.991213
1304 0.991213
1305 0.991213
1306 0.991216
1307 0.991216
1308 0.991216
1309 0.991218
1310 0.99124
1311 0.99124
1312 0.991242
1313 0.991244
1314 0.991248
1315 0.991249
1316 0.991249
1317 0.991249
1318 0.991249
1319 0.991252
1320 0.991253
1321 0.991257
1322 0.991258
1323 0.991261
1324 0.991264
1325 0.991264
1326 0.991267
1327 0.991275
1328 0.991277
1329 0.991278
1330 0.991279
1331 0.99128
1332 0.991285
1333 0.99129
1334 0.991292
1335 0.991292
1336 0.991304
1337 0.991304
1338 0.991308
1339 0.991308
1340 0.991308
1341 0.991309
1342 0.99131
1343 0.991316
1344 0.991321
1345 0.99133
1346 0.99133
1347 0.991337
1348 0.991337
1349 0.991337
1350 0.991337
1351 0.991338
1352 0.991341
1353 0.991343
1354 0.991347
1355 0.991347
1356 0.991349
1357 0.991352
1358 0.991352
1359 0.991352
1360 0.991355
1361 0.991355
1362 0.991355
1363 0.991355
1364 0.991355
1365 0.991355
1366 0.991357
1367 0.991357
1368 0.991357
1369 0.99136
1370 0.991362
1371 0.991368
1372 0.99137
1373 0.991373
1374 0.991376
1375 0.991377
1376 0.991387
1377 0.991389
1378 0.991392
1379 0.991395
1380 0.991399
1381 0.991399
1382 0.9914
1383 0.991403
1384 0.991408
1385 0.991408
1386 0.991415
1387 0.991419
1388 0.991419
1389 0.991423
1390 0.991424
1391 0.991426
1392 0.991428
1393 0.991429
1394 0.991429
1395 0.991429
1396 0.991432
1397 0.991433
1398 0.991433
1399 0.991443
1400 0.991443
1401 0.991449
1402 0.991455
1403 0.991461
1404 0.991463
1405 0.991466
1406 0.991467
1407 0.991468
1408 0.99147
1409 0.99147
1410 0.99147
1411 0.99147
1412 0.991471
1413 0.991472
1414 0.991473
1415 0.991478
1416 0.99148
1417 0.99148
1418 0.991485
1419 0.991485
1420 0.991485
1421 0.991488
1422 0.991488
1423 0.991492
1424 0.991498
1425 0.991498
1426 0.9915
1427 0.9915
1428 0.991502
1429 0.99151
1430 0.991511
1431 0.991511
1432 0.991512
1433 0.991515
1434 0.991517
1435 0.991517
1436 0.991517
1437 0.991518
1438 0.99152
1439 0.99152
1440 0.99152
1441 0.991522
1442 0.991524
1443 0.991525
1444 0.991527
1445 0.991527
1446 0.991528
1447 0.991528
1448 0.991528
1449 0.991541
1450 0.991541
1451 0.991545
1452 0.991545
1453 0.991547
1454 0.991548
1455 0.99155
1456 0.99155
1457 0.99155
1458 0.991552
1459 0.991553
1460 0.991553
1461 0.991555
1462 0.99156
1463 0.991562
1464 0.991562
1465 0.991567
1466 0.991567
1467 0.991567
1468 0.991573
1469 0.991581
1470 0.991581
1471 0.991581
1472 0.991585
1473 0.991586
1474 0.991587
1475 0.991587
1476 0.991597
1477 0.991597
1478 0.991597
1479 0.9916
1480 0.991604
1481 0.991604
1482 0.991604
1483 0.991604
1484 0.991604
1485 0.991604
1486 0.991608
1487 0.991608
1488 0.991608
1489 0.99161
1490 0.991615
1491 0.991615
1492 0.991619
1493 0.991621
1494 0.991626
1495 0.991627
1496 0.991627
1497 0.991627
1498 0.991641
1499 0.991641
1500 0.991642
1501 0.991643
1502 0.991646
1503 0.991647
1504 0.991649
1505 0.991654
1506 0.991654
1507 0.991656
1508 0.991657
1509 0.991664
1510 0.991665
1511 0.991667
1512 0.99167
1513 0.99167
1514 0.991673
1515 0.991673
1516 0.991676
1517 0.991678
1518 0.991678
1519 0.99168
1520 0.991681
1521 0.991683
1522 0.991684
1523 0.991689
1524 0.99169
1525 0.991697
1526 0.991697
1527 0.991701
1528 0.991704
1529 0.991715
1530 0.991715
1531 0.991715
1532 0.991715
1533 0.991717
1534 0.991717
1535 0.991717
1536 0.991719
1537 0.991723
1538 0.991725
1539 0.991725
1540 0.991725
1541 0.991725
1542 0.991725
1543 0.991725
1544 0.991727
1545 0.991731
1546 0.991731
1547 0.991733
1548 0.991737
1549 0.99174
1550 0.991743
1551 0.991743
1552 0.991745
1553 0.991746
1554 0.991747
1555 0.991753
1556 0.991754
1557 0.991758
1558 0.991759
1559 0.991761
1560 0.991761
1561 0.991764
1562 0.991765
1563 0.991767
1564 0.991768
1565 0.991768
1566 0.991771
1567 0.991771
1568 0.991772
1569 0.991775
1570 0.991775
1571 0.991778
1572 0.991778
1573 0.991778
1574 0.991779
1575 0.991782
1576 0.991786
1577 0.991786
1578 0.991786
1579 0.991786
1580 0.991787
1581 0.991792
1582 0.991792
1583 0.991794
1584 0.991794
1585 0.991794
1586 0.991797
1587 0.991797
1588 0.991803
1589 0.991803
1590 0.991803
1591 0.99181
1592 0.991814
1593 0.991814
1594 0.991814
1595 0.991814
1596 0.991819
1597 0.991819
1598 0.991819
1599 0.991821
1600 0.991825
1601 0.991825
1602 0.991826
1603 0.991828
1604 0.991829
1605 0.991832
1606 0.991834
1607 0.991837
1608 0.991847
1609 0.991854
1610 0.991857
1611 0.991857
1612 0.991859
1613 0.99186
1614 0.991868
1615 0.991871
1616 0.991871
1617 0.991872
1618 0.991874
1619 0.991874
1620 0.99188
1621 0.991881
1622 0.991881
1623 0.991881
1624 0.991881
1625 0.991883
1626 0.991884
1627 0.991885
1628 0.991888
1629 0.991888
1630 0.991888
1631 0.991891
1632 0.991893
1633 0.991894
1634 0.991895
1635 0.991895
1636 0.991895
1637 0.991897
1638 0.991899
1639 0.991902
1640 0.991902
1641 0.991902
1642 0.991902
1643 0.991902
1644 0.991906
1645 0.991908
1646 0.991909
1647 0.991909
1648 0.991911
1649 0.991911
1650 0.991911
1651 0.991917
1652 0.991921
1653 0.991921
1654 0.991921
1655 0.991922
1656 0.991924
1657 0.991926
1658 0.991928
1659 0.991929
1660 0.99193
1661 0.99193
1662 0.991932
1663 0.991932
1664 0.991932
1665 0.991933
1666 0.991933
1667 0.991935
1668 0.991935
1669 0.991937
1670 0.991937
1671 0.991937
1672 0.991941
1673 0.991943
1674 0.991944
1675 0.991946
1676 0.991947
1677 0.991949
1678 0.991949
1679 0.991949
1680 0.991949
1681 0.991949
1682 0.991949
1683 0.99195
1684 0.991956
1685 0.991956
1686 0.991956
1687 0.991956
1688 0.991956
1689 0.991959
1690 0.991964
1691 0.991964
1692 0.991975
1693 0.991978
1694 0.991979
1695 0.991982
1696 0.991983
1697 0.991988
1698 0.991988
1699 0.991988
1700 0.991988
1701 0.991988
1702 0.991988
1703 0.991988
1704 0.991988
1705 0.991988
1706 0.992
1707 0.992
1708 0.992
1709 0.992
1710 0.992
1711 0.992002
1712 0.992004
1713 0.992005
1714 0.992006
1715 0.992006
1716 0.992006
1717 0.992014
1718 0.992016
1719 0.992018
1720 0.992018
1721 0.992018
1722 0.992021
1723 0.992029
1724 0.992033
1725 0.992033
1726 0.992033
1727 0.992036
1728 0.99204
1729 0.992042
1730 0.992042
1731 0.992042
1732 0.992045
1733 0.992045
1734 0.992047
1735 0.992047
1736 0.992051
1737 0.992053
1738 0.992053
1739 0.992053
1740 0.992059
1741 0.992059
1742 0.992059
1743 0.992059
1744 0.992059
1745 0.992059
1746 0.992059
1747 0.992059
1748 0.992059
1749 0.992062
1750 0.992062
1751 0.992062
1752 0.992062
1753 0.992062
1754 0.992062
1755 0.992067
1756 0.992067
1757 0.992067
1758 0.992067
1759 0.992067
1760 0.992067
1761 0.992068
1762 0.992071
1763 0.992077
1764 0.992077
1765 0.992079
1766 0.992081
1767 0.992081
1768 0.992082
1769 0.992083
1770 0.992088
1771 0.992088
1772 0.992091
1773 0.992091
1774 0.992092
1775 0.992092
1776 0.992093
1777 0.992095
1778 0.992102
1779 0.992103
1780 0.992103
1781 0.992104
1782 0.992104
1783 0.992107
1784 0.992108
1785 0.992108
1786 0.992108
1787 0.992108
1788 0.992108
1789 0.99211
1790 0.992112
1791 0.992113
1792 0.992114
1793 0.992115
1794 0.992115
1795 0.992117
1796 0.992119
1797 0.992121
1798 0.992121
1799 0.992122
1800 0.992123
1801 0.992123
1802 0.992123
1803 0.992123
1804 0.992124
1805 0.992127
1806 0.992131
1807 0.992131
1808 0.992131
1809 0.992131
1810 0.992131
1811 0.992132
1812 0.992136
1813 0.992136
1814 0.992136
1815 0.992136
1816 0.992138
1817 0.992138
1818 0.99214
1819 0.992142
1820 0.992142
1821 0.992143
1822 0.992143
1823 0.992144
1824 0.992144
1825 0.992145
1826 0.992146
1827 0.992148
1828 0.992149
1829 0.99215
1830 0.992153
1831 0.992155
1832 0.992155
1833 0.992156
1834 0.992157
1835 0.992157
1836 0.992157
1837 0.992157
1838 0.992157
1839 0.992157
1840 0.992158
1841 0.992158
1842 0.99216
1843 0.99216
1844 0.992161
1845 0.992161
1846 0.992162
1847 0.992167
1848 0.992167
1849 0.992167
1850 0.992172
1851 0.992172
1852 0.992172
1853 0.992172
1854 0.992177
1855 0.992177
1856 0.992177
1857 0.992178
1858 0.992178
1859 0.992178
1860 0.992178
1861 0.992181
1862 0.992182
1863 0.992182
1864 0.992182
1865 0.992184
1866 0.992184
1867 0.992187
1868 0.99219
1869 0.99219
1870 0.99219
1871 0.99219
1872 0.99219
1873 0.99219
1874 0.99219
1875 0.992194
1876 0.992196
1877 0.992196
1878 0.992196
1879 0.992196
1880 0.992196
1881 0.992198
1882 0.992202
1883 0.99221
1884 0.992213
1885 0.992213
1886 0.992216
1887 0.992217
1888 0.992221
1889 0.992221
1890 0.992228
1891 0.992228
1892 0.992231
1893 0.992232
1894 0.992234
1895 0.992237
1896 0.992238
1897 0.992239
1898 0.992239
1899 0.992248
1900 0.99225
1901 0.992256
1902 0.992256
1903 0.992256
1904 0.992257
1905 0.992259
1906 0.992265
1907 0.992267
1908 0.992267
1909 0.992267
1910 0.992267
1911 0.992269
1912 0.992271
1913 0.992273
1914 0.992276
1915 0.992278
1916 0.992279
1917 0.99228
1918 0.992281
1919 0.992281
1920 0.992282
1921 0.992282
1922 0.992282
1923 0.992284
1924 0.992285
1925 0.992285
1926 0.992285
1927 0.992285
1928 0.992286
1929 0.992286
1930 0.992286
1931 0.992286
1932 0.992287
1933 0.992287
1934 0.992287
1935 0.992287
1936 0.992294
1937 0.992294
1938 0.992294
1939 0.992299
1940 0.992299
1941 0.9923
1942 0.992307
1943 0.992308
1944 0.992308
1945 0.992317
1946 0.992317
1947 0.992318
1948 0.992319
1949 0.992319
1950 0.992321
1951 0.992322
1952 0.992322
1953 0.992324
1954 0.992324
1955 0.992325
1956 0.992328
1957 0.992328
1958 0.992331
1959 0.992331
1960 0.992332
1961 0.992332
1962 0.992334
1963 0.992334
1964 0.992334
1965 0.992334
1966 0.992335
1967 0.992335
1968 0.992336
1969 0.992336
1970 0.992337
1971 0.992339
1972 0.992342
1973 0.992342
1974 0.992342
1975 0.992343
1976 0.992343
1977 0.992343
1978 0.992346
1979 0.992347
1980 0.992347
1981 0.992347
1982 0.992348
1983 0.992348
1984 0.992348
1985 0.992348
1986 0.99235
1987 0.99235
1988 0.992352
1989 0.992352
1990 0.992352
1991 0.992352
1992 0.992353
1993 0.992353
1994 0.992353
1995 0.992353
1996 0.992353
1997 0.992353
1998 0.992356
1999 0.992356
2000 0.992357
2001 0.992357
2002 0.992357
2003 0.99236
2004 0.99236
2005 0.992361
2006 0.992361
2007 0.992362
2008 0.992363
2009 0.992363
2010 0.992365
2011 0.992365
2012 0.992366
2013 0.992366
2014 0.992366
2015 0.992366
2016 0.992366
2017 0.992368
2018 0.992369
2019 0.992371
2020 0.992373
2021 0.992375
2022 0.992375
2023 0.992377
2024 0.992377
2025 0.992378
2026 0.992378
2027 0.992378
2028 0.992378
2029 0.992378
2030 0.99238
2031 0.992383
2032 0.992383
2033 0.992383
2034 0.992383
2035 0.992383
2036 0.992387
2037 0.992389
2038 0.992389
2039 0.992391
2040 0.992393
2041 0.992395
2042 0.992395
2043 0.992395
2044 0.992395
2045 0.992395
2046 0.992395
2047 0.992395
2048 0.992398
2049 0.9924
2050 0.992403
2051 0.992404
2052 0.992406
2053 0.992406
2054 0.992408
2055 0.99241
2056 0.992413
2057 0.992414
2058 0.992414
2059 0.992414
2060 0.992414
2061 0.992414
2062 0.992416
2063 0.992416
2064 0.992417
2065 0.99242
2066 0.992422
2067 0.992423
2068 0.992423
2069 0.992423
2070 0.992425
2071 0.992428
2072 0.992428
2073 0.992433
2074 0.992433
2075 0.992434
2076 0.992434
2077 0.992437
2078 0.992437
2079 0.992438
2080 0.992438
2081 0.992439
2082 0.992441
2083 0.992441
2084 0.992443
2085 0.992443
2086 0.992448
2087 0.99245
2088 0.99245
2089 0.992452
2090 0.992452
2091 0.992452
2092 0.992453
2093 0.992453
2094 0.992453
2095 0.992455
2096 0.992455
2097 0.992455
2098 0.992457
2099 0.992457
2100 0.992458
2101 0.992459
2102 0.992463
2103 0.992463
2104 0.992465
2105 0.992465
2106 0.992469
2107 0.992469
2108 0.992471
2109 0.992472
2110 0.992476
2111 0.992476
2112 0.992476
2113 0.992476
2114 0.992477
2115 0.99248
2116 0.992481
2117 0.992481
2118 0.992484
2119 0.992485
2120 0.992488
2121 0.992491
2122 0.992492
2123 0.992492
2124 0.992492
2125 0.992492
2126 0.992493
2127 0.992493
2128 0.992494
2129 0.992494
2130 0.992496
2131 0.992497
2132 0.992497
2133 0.992502
2134 0.992502
2135 0.992503
2136 0.992503
2137 0.992507
2138 0.992508
2139 0.992511
2140 0.992511
2141 0.992511
2142 0.992512
2143 0.992512
2144 0.992512
2145 0.992512
2146 0.992512
2147 0.992516
2148 0.992516
2149 0.992516
2150 0.992517
2151 0.992518
2152 0.992519
2153 0.992522
2154 0.992525
2155 0.992529
2156 0.99253
2157 0.992533
2158 0.992533
2159 0.992534
2160 0.992535
2161 0.992535
2162 0.992535
2163 0.992537
2164 0.992539
2165 0.992539
2166 0.992539
2167 0.992541
2168 0.992541
2169 0.992541
2170 0.992541
2171 0.992542
2172 0.992545
2173 0.992548
2174 0.992552
2175 0.992552
2176 0.992552
2177 0.992553
2178 0.992555
2179 0.992558
2180 0.992559
2181 0.992559
2182 0.992563
2183 0.992565
2184 0.992567
2185 0.992567
2186 0.992567
2187 0.992569
2188 0.992569
2189 0.99257
2190 0.99257
2191 0.99257
2192 0.99257
2193 0.99257
2194 0.992572
2195 0.992574
2196 0.992576
2197 0.992576
2198 0.992576
2199 0.992576
2200 0.992576
2201 0.992576
2202 0.992577
2203 0.992579
2204 0.992579
2205 0.99258
2206 0.992581
2207 0.992582
2208 0.992582
2209 0.992586
2210 0.992588
2211 0.992588
2212 0.992588
2213 0.992589
2214 0.99259
2215 0.99259
2216 0.99259
2217 0.99259
2218 0.992592
2219 0.992592
2220 0.992594
2221 0.992594
2222 0.992594
2223 0.992595
2224 0.992595
2225 0.992595
2226 0.992595
2227 0.992596
2228 0.992598
2229 0.992608
2230 0.992608
2231 0.99261
2232 0.99261
2233 0.992615
2234 0.992615
2235 0.992615
2236 0.992615
2237 0.992615
2238 0.992617
2239 0.992617
2240 0.99262
2241 0.992621
2242 0.992621
2243 0.992628
2244 0.992628
2245 0.992628
2246 0.992629
2247 0.992629
2248 0.99263
2249 0.99263
2250 0.99263
2251 0.992632
2252 0.992632
2253 0.992637
2254 0.99264
2255 0.99264
2256 0.992642
2257 0.992643
2258 0.992647
2259 0.992651
2260 0.99266
2261 0.99266
2262 0.99266
2263 0.992661
2264 0.992678
2265 0.992678
2266 0.992679
2267 0.99268
2268 0.992685
2269 0.992685
2270 0.992685
2271 0.992685
2272 0.992687
2273 0.992688
2274 0.992688
2275 0.992688
2276 0.992688
2277 0.99269
2278 0.992693
2279 0.992696
2280 0.992709
2281 0.992712
2282 0.992712
2283 0.992712
2284 0.992714
2285 0.992715
2286 0.992715
2287 0.992716
2288 0.992718
2289 0.992718
2290 0.99272
2291 0.99272
2292 0.992721
2293 0.992724
2294 0.992724
2295 0.992725
2296 0.992725
2297 0.992725
2298 0.992725
2299 0.992725
2300 0.992725
2301 0.992725
2302 0.992732
2303 0.992733
2304 0.992734
2305 0.992734
2306 0.992737
2307 0.992738
2308 0.992738
2309 0.992738
2310 0.992738
2311 0.99274
2312 0.99274
2313 0.992751
2314 0.992752
2315 0.992755
2316 0.992755
2317 0.992756
2318 0.992756
2319 0.992756
2320 0.992756
2321 0.992759
2322 0.99276
2323 0.992768
2324 0.992768
2325 0.992772
2326 0.992775
2327 0.992775
2328 0.992776
2329 0.992778
2330 0.992778
2331 0.992782
2332 0.992784
2333 0.992785
2334 0.992787
2335 0.992787
2336 0.992789
2337 0.992789
2338 0.992791
2339 0.992791
2340 0.992791
2341 0.992794
2342 0.992797
2343 0.992797
2344 0.992798
2345 0.992802
2346 0.992802
2347 0.992808
2348 0.99281
2349 0.99281
2350 0.99281
2351 0.99281
2352 0.992813
2353 0.992815
2354 0.992817
2355 0.992819
2356 0.99282
2357 0.99282
2358 0.992822
2359 0.992824
2360 0.992824
2361 0.992824
2362 0.992824
2363 0.992827
2364 0.992827
2365 0.992831
2366 0.992831
2367 0.992831
2368 0.992831
2369 0.992831
2370 0.992831
2371 0.992832
2372 0.992832
2373 0.992834
2374 0.992834
2375 0.992835
2376 0.992835
2377 0.992835
2378 0.992835
2379 0.992835
2380 0.992835
2381 0.992837
2382 0.992837
2383 0.992838
2384 0.992839
2385 0.992839
2386 0.992839
2387 0.992839
2388 0.992839
2389 0.992839
2390 0.992843
2391 0.992844
2392 0.992846
2393 0.992847
2394 0.992847
2395 0.992847
2396 0.99285
2397 0.99285
2398 0.99285
2399 0.99285
2400 0.99285
2401 0.992859
2402 0.99286
2403 0.99286
2404 0.99286
2405 0.99286
2406 0.99286
2407 0.99286
2408 0.99286
2409 0.99286
2410 0.99286
2411 0.99286
2412 0.99286
2413 0.99286
2414 0.99286
2415 0.992862
2416 0.992862
2417 0.992862
2418 0.992864
2419 0.992864
2420 0.992867
2421 0.992867
2422 0.992871
2423 0.992871
2424 0.992871
2425 0.992872
2426 0.992872
2427 0.992873
2428 0.992879
2429 0.992881
2430 0.992881
2431 0.992881
2432 0.992882
2433 0.992885
2434 0.992885
2435 0.992887
2436 0.992889
2437 0.992889
2438 0.992889
2439 0.992889
2440 0.99289
2441 0.992892
2442 0.992893
2443 0.992899
2444 0.992899
2445 0.9929
2446 0.9929
2447 0.9929
2448 0.9929
2449 0.9929
2450 0.9929
2451 0.9929
2452 0.9929
2453 0.992902
2454 0.992903
2455 0.992904
2456 0.992904
2457 0.992904
2458 0.992904
2459 0.992904
2460 0.992904
2461 0.992904
2462 0.992904
2463 0.992904
2464 0.992906
2465 0.992906
2466 0.992907
2467 0.992908
2468 0.992908
2469 0.992909
2470 0.992909
2471 0.992911
2472 0.992911
2473 0.992911
2474 0.992911
2475 0.992913
2476 0.992915
2477 0.992915
2478 0.992915
2479 0.992915
2480 0.992915
2481 0.992915
2482 0.992916
2483 0.992916
2484 0.992917
2485 0.992917
2486 0.992919
2487 0.992936
2488 0.992938
2489 0.992938
2490 0.992939
2491 0.99294
2492 0.992941
2493 0.992943
2494 0.992943
2495 0.992943
2496 0.992945
2497 0.992945
2498 0.992945
2499 0.992959
2500 0.992962
2501 0.992962
2502 0.992974
2503 0.992974
2504 0.992975
2505 0.992975
2506 0.992978
2507 0.992982
2508 0.992984
2509 0.992984
2510 0.992985
2511 0.992989
2512 0.992992
2513 0.992993
2514 0.992995
2515 0.992995
2516 0.992995
2517 0.992999
2518 0.993003
2519 0.993004
2520 0.993004
2521 0.993004
2522 0.993005
2523 0.993005
2524 0.993005
2525 0.993005
2526 0.993005
2527 0.993008
2528 0.993008
2529 0.993008
2530 0.993009
2531 0.993009
2532 0.993011
2533 0.993013
2534 0.993015
2535 0.99302
2536 0.993022
2537 0.993023
2538 0.993025
2539 0.993025
2540 0.993027
2541 0.993027
2542 0.99303
2543 0.99303
2544 0.993035
2545 0.993038
2546 0.993038
2547 0.99304
2548 0.993045
2549 0.993045
2550 0.993045
2551 0.993046
2552 0.993047
2553 0.993047
2554 0.993051
2555 0.993051
2556 0.993051
2557 0.993051
2558 0.993053
2559 0.993053
2560 0.993053
2561 0.993053
2562 0.993053
2563 0.993054
2564 0.993058
2565 0.993062
2566 0.993062
2567 0.993062
2568 0.993062
2569 0.993063
2570 0.993063
2571 0.993063
2572 0.993064
2573 0.993064
2574 0.993064
2575 0.993064
2576 0.993064
2577 0.993064
2578 0.993064
2579 0.993064
2580 0.993064
2581 0.993064
2582 0.993064
2583 0.993064
2584 0.993065
2585 0.993068
2586 0.993068
2587 0.993068
2588 0.993068
2589 0.99307
2590 0.99307
2591 0.99307
2592 0.99307
2593 0.99307
2594 0.993072
2595 0.993073
2596 0.993075
2597 0.993076
2598 0.993076
2599 0.993076
2600 0.993078
2601 0.993078
2602 0.993078
2603 0.993078
2604 0.993078
2605 0.993078
2606 0.993078
2607 0.993078
2608 0.993078
2609 0.993079
2610 0.993079
2611 0.993079
2612 0.993079
2613 0.993081
2614 0.993083
2615 0.993086
2616 0.993086
2617 0.993089
2618 0.993091
2619 0.993091
2620 0.993091
2621 0.993091
2622 0.993093
2623 0.993093
2624 0.993093
2625 0.993093
2626 0.993093
2627 0.993095
2628 0.993095
2629 0.993096
2630 0.993098
2631 0.993098
2632 0.993098
2633 0.993098
2634 0.993101
2635 0.993101
2636 0.993101
2637 0.993101
2638 0.993102
2639 0.993102
2640 0.993104
2641 0.993104
2642 0.993106
2643 0.993106
2644 0.993106
2645 0.993109
2646 0.993112
2647 0.993112
2648 0.993112
2649 0.993115
2650 0.993116
2651 0.993118
2652 0.993118
2653 0.993118
2654 0.993126
2655 0.993126
2656 0.993128
2657 0.993128
2658 0.993128
2659 0.993128
2660 0.993131
2661 0.993134
2662 0.993134
2663 0.993134
2664 0.993134
2665 0.993134
2666 0.993134
2667 0.993134
2668 0.993134
2669 0.993134
2670 0.993134
2671 0.993134
2672 0.993134
2673 0.993137
2674 0.993137
2675 0.993137
2676 0.993137
2677 0.993139
2678 0.993142
2679 0.993142
2680 0.993142
2681 0.993142
2682 0.993142
2683 0.993142
2684 0.993142
2685 0.993142
2686 0.993144
2687 0.993144
2688 0.993146
2689 0.993146
2690 0.993146
2691 0.993146
2692 0.993147
2693 0.993147
2694 0.993147
2695 0.993147
2696 0.993147
2697 0.993147
2698 0.993147
2699 0.993151
2700 0.993152
2701 0.993154
2702 0.993155
2703 0.993155
2704 0.993155
2705 0.993155
2706 0.993155
2707 0.993157
2708 0.993157
2709 0.993157
2710 0.993161
2711 0.993161
2712 0.993162
2713 0.993162
2714 0.993164
2715 0.993164
2716 0.993165
2717 0.993172
2718 0.993172
2719 0.993172
2720 0.993173
2721 0.993173
2722 0.993176
2723 0.993177
2724 0.993177
2725 0.993178
2726 0.993178
2727 0.993178
2728 0.993178
2729 0.993178
2730 0.99318
2731 0.99318
2732 0.99318
2733 0.99318
2734 0.993183
2735 0.993183
2736 0.993184
2737 0.993188
2738 0.993188
2739 0.99319
2740 0.99319
2741 0.993191
2742 0.993191
2743 0.993191
2744 0.993192
2745 0.993192
2746 0.993194
2747 0.993194
2748 0.993194
2749 0.993194
2750 0.993194
2751 0.993194
2752 0.993194
2753 0.993194
2754 0.993194
2755 0.993196
2756 0.993196
2757 0.993196
2758 0.993196
2759 0.993199
2760 0.993199
2761 0.993199
2762 0.993204
2763 0.993204
2764 0.993204
2765 0.993205
2766 0.993206
2767 0.993206
2768 0.993207
2769 0.993207
2770 0.993209
2771 0.993209
2772 0.993211
2773 0.993211
2774 0.993211
2775 0.993211
2776 0.993211
2777 0.993213
2778 0.993215
2779 0.993215
2780 0.993215
2781 0.993215
2782 0.993215
2783 0.993215
2784 0.993215
2785 0.993219
2786 0.993223
2787 0.993225
2788 0.993225
2789 0.993225
2790 0.993227
2791 0.993227
2792 0.993228
2793 0.993228
2794 0.993228
2795 0.993228
2796 0.993228
2797 0.993228
2798 0.993229
2799 0.993229
2800 0.993229
2801 0.993229
2802 0.993229
2803 0.993229
2804 0.993229
2805 0.993229
2806 0.993229
2807 0.99323
2808 0.99323
2809 0.99323
2810 0.99323
2811 0.99323
2812 0.99323
2813 0.99323
2814 0.99323
2815 0.993231
2816 0.993231
2817 0.993231
2818 0.993231
2819 0.993233
2820 0.993233
2821 0.993233
2822 0.993233
2823 0.993233
2824 0.993233
2825 0.993233
2826 0.993233
2827 0.993235
2828 0.993235
2829 0.993236
2830 0.993236
2831 0.993236
2832 0.993236
2833 0.993236
2834 0.993237
2835 0.993239
2836 0.993239
2837 0.99324
2838 0.99324
2839 0.993242
2840 0.993242
2841 0.993248
2842 0.99325
2843 0.99325
2844 0.993251
2845 0.993251
2846 0.993251
2847 0.993251
2848 0.993251
2849 0.993254
2850 0.993254
2851 0.993255
2852 0.993255
2853 0.993257
2854 0.993259
2855 0.993259
2856 0.993259
2857 0.993259
2858 0.993259
2859 0.993263
2860 0.993264
2861 0.993265
2862 0.993265
2863 0.993265
2864 0.993268
2865 0.993268
2866 0.993268
2867 0.993268
2868 0.993268
2869 0.993269
2870 0.993269
2871 0.993273
2872 0.993276
2873 0.993276
2874 0.993277
2875 0.993277
2876 0.993277
2877 0.993277
2878 0.993277
2879 0.993277
2880 0.993277
2881 0.993277
2882 0.993277
2883 0.993277
2884 0.993279
2885 0.993279
2886 0.993279
2887 0.993282
2888 0.993282
2889 0.993282
2890 0.993282
2891 0.993282
2892 0.993282
2893 0.993284
2894 0.993288
2895 0.993288
2896 0.993288
2897 0.993288
2898 0.993288
2899 0.993288
2900 0.993288
2901 0.993288
2902 0.993288
2903 0.993288
2904 0.993288
2905 0.993288
2906 0.993288
2907 0.993291
2908 0.993291
2909 0.993291
2910 0.993291
2911 0.993294
2912 0.993294
2913 0.993294
2914 0.993294
2915 0.993294
2916 0.993294
2917 0.993294
2918 0.993294
2919 0.993294
2920 0.993296
2921 0.993297
2922 0.993298
2923 0.993298
2924 0.993298
2925 0.993298
2926 0.993298
2927 0.993298
2928 0.993298
2929 0.993298
2930 0.993298
2931 0.993299
2932 0.993304
2933 0.993304
2934 0.993305
2935 0.993305
2936 0.993305
2937 0.993305
2938 0.993306
2939 0.993306
2940 0.993306
2941 0.993308
2942 0.993308
2943 0.993308
2944 0.993308
2945 0.99331
2946 0.993313
2947 0.993313
2948 0.993313
2949 0.993316
2950 0.993317
2951 0.993318
2952 0.993318
2953 0.993318
2954 0.993318
2955 0.993319
2956 0.99332
2957 0.99332
2958 0.99332
2959 0.993321
2960 0.993322
2961 0.993324
2962 0.993325
2963 0.993329
2964 0.993329
2965 0.993331
2966 0.993331
2967 0.993331
2968 0.993333
2969 0.993333
2970 0.993333
2971 0.993333
2972 0.993333
2973 0.993333
2974 0.993333
2975 0.993334
2976 0.993334
2977 0.993334
2978 0.993335
2979 0.993335
2980 0.993338
2981 0.993338
2982 0.993338
2983 0.993338
2984 0.993339
2985 0.993339
2986 0.99334
2987 0.99334
2988 0.99334
2989 0.99334
2990 0.993341
2991 0.993341
2992 0.993342
2993 0.993342
2994 0.993342
2995 0.993343
2996 0.993343
2997 0.993343
2998 0.993343
2999 0.993346
3000 0.993347
3001 0.993348
3002 0.993348
3003 0.993351
3004 0.993355
3005 0.993355
3006 0.993356
3007 0.993357
3008 0.99336
3009 0.99336
3010 0.99336
3011 0.993363
3012 0.993364
3013 0.993364
3014 0.993365
3015 0.993365
3016 0.993366
3017 0.993368
3018 0.993368
3019 0.993368
3020 0.993371
3021 0.993371
3022 0.993371
3023 0.993371
3024 0.993371
3025 0.993371
3026 0.993371
3027 0.993371
3028 0.993371
3029 0.993371
3030 0.993372
3031 0.993372
3032 0.993372
3033 0.993372
3034 0.993373
3035 0.993375
3036 0.993375
3037 0.993377
3038 0.993377
3039 0.993377
3040 0.993377
3041 0.993377
3042 0.993379
3043 0.993379
3044 0.993379
3045 0.993379
3046 0.993379
3047 0.993379
3048 0.993379
3049 0.993379
3050 0.993379
3051 0.993379
3052 0.99338
3053 0.99338
3054 0.993381
3055 0.993384
3056 0.993384
3057 0.993385
3058 0.993388
3059 0.993388
3060 0.99339
3061 0.993401
3062 0.993401
3063 0.993402
3064 0.993403
3065 0.993403
3066 0.993403
3067 0.993403
3068 0.993405
3069 0.993407
3070 0.993409
3071 0.993411
3072 0.993415
3073 0.993415
3074 0.993415
3075 0.993415
3076 0.993415
3077 0.993416
3078 0.993419
3079 0.993419
3080 0.993419
3081 0.993419
3082 0.99342
3083 0.99342
3084 0.993421
3085 0.993421
3086 0.993425
3087 0.993428
3088 0.993429
3089 0.993429
3090 0.993431
3091 0.993431
3092 0.993436
3093 0.993439
3094 0.99344
3095 0.99344
3096 0.99344
3097 0.993442
3098 0.993442
3099 0.993442
3100 0.993442
3101 0.993448
3102 0.993451
3103 0.993451
3104 0.993453
3105 0.993453
3106 0.993453
3107 0.993453
3108 0.993453
3109 0.993453
3110 0.993453
3111 0.993453
3112 0.993453
3113 0.993453
3114 0.993453
3115 0.993453
3116 0.993453
3117 0.993453
3118 0.993453
3119 0.993453
3120 0.993453
3121 0.993453
3122 0.993454
3123 0.993454
3124 0.993454
3125 0.993454
3126 0.993454
3127 0.993454
3128 0.993454
3129 0.993454
3130 0.993454
3131 0.993454
3132 0.993454
3133 0.993457
3134 0.993477
3135 0.993479
3136 0.993479
3137 0.993479
3138 0.993479
3139 0.99348
3140 0.99348
3141 0.993482
3142 0.993482
3143 0.993485
3144 0.993485
3145 0.993492
3146 0.993492
3147 0.993497
3148 0.993497
3149 0.993497
3150 0.993499
3151 0.993499
3152 0.993499
3153 0.9935
3154 0.9935
3155 0.9935
3156 0.9935
3157 0.993502
3158 0.993502
3159 0.993509
3160 0.993509
3161 0.993509
3162 0.993509
3163 0.993509
3164 0.993509
3165 0.99351
3166 0.99351
3167 0.993512
3168 0.993512
3169 0.993514
3170 0.993514
3171 0.993514
3172 0.993516
3173 0.993521
3174 0.993521
3175 0.993521
3176 0.993521
3177 0.993521
3178 0.993521
3179 0.993525
3180 0.993525
3181 0.993532
3182 0.993532
3183 0.993534
3184 0.993534
3185 0.993534
3186 0.993536
3187 0.993536
3188 0.993537
3189 0.993543
3190 0.993548
3191 0.993548
3192 0.993548
3193 0.993552
3194 0.993553
3195 0.993553
3196 0.993553
3197 0.993553
3198 0.993554
3199 0.993557
3200 0.99357
3201 0.993575
3202 0.993575
3203 0.993576
3204 0.993576
3205 0.993577
3206 0.993578
3207 0.993578
3208 0.993581
3209 0.993581
3210 0.993582
3211 0.993582
3212 0.993582
3213 0.993584
3214 0.993584
3215 0.993593
3216 0.993593
3217 0.993594
3218 0.993595
3219 0.993595
3220 0.993599
3221 0.9936
3222 0.993603
3223 0.993603
3224 0.993603
3225 0.993603
3226 0.993604
3227 0.993605
3228 0.993606
3229 0.993606
3230 0.993606
3231 0.993607
3232 0.993607
3233 0.99361
3234 0.993611
3235 0.993611
3236 0.993611
3237 0.993612
3238 0.993612
3239 0.993612
3240 0.993612
3241 0.993612
3242 0.993614
3243 0.993616
3244 0.993616
3245 0.993618
3246 0.993619
3247 0.993619
3248 0.993619
3249 0.993627
3250 0.993627
3251 0.993627
3252 0.993627
3253 0.993627
3254 0.993627
3255 0.993627
3256 0.993627
3257 0.993627
3258 0.993628
3259 0.993628
3260 0.993629
3261 0.993629
3262 0.993629
3263 0.993629
3264 0.993629
3265 0.99363
3266 0.993631
3267 0.993631
3268 0.993632
3269 0.993632
3270 0.993632
3271 0.993632
3272 0.993633
3273 0.993633
3274 0.993633
3275 0.993633
3276 0.993633
3277 0.993633
3278 0.993636
3279 0.99364
3280 0.99364
3281 0.99364
3282 0.993642
3283 0.993645
3284 0.993645
3285 0.993651
3286 0.993651
3287 0.993651
3288 0.993651
3289 0.993651
3290 0.993652
3291 0.993653
3292 0.993655
3293 0.993655
3294 0.993655
3295 0.993657
3296 0.993657
3297 0.993657
3298 0.993659
3299 0.993659
3300 0.993663
3301 0.993663
3302 0.993663
3303 0.993663
3304 0.993663
3305 0.993663
3306 0.993663
3307 0.993663
3308 0.993663
3309 0.993663
3310 0.993663
3311 0.993663
3312 0.993666
3313 0.993666
3314 0.993666
3315 0.993668
3316 0.993668
3317 0.993668
3318 0.993669
3319 0.993669
3320 0.993669
3321 0.99367
3322 0.99367
3323 0.993671
3324 0.993674
3325 0.993674
3326 0.993674
3327 0.993674
3328 0.993674
3329 0.993674
3330 0.993681
3331 0.993681
3332 0.993681
3333 0.993681
3334 0.993681
3335 0.993681
3336 0.993682
3337 0.993682
3338 0.993682
3339 0.993682
3340 0.993682
3341 0.993682
3342 0.993682
3343 0.993682
3344 0.993682
3345 0.993682
3346 0.993682
3347 0.993682
3348 0.993684
3349 0.993684
3350 0.993684
3351 0.993687
3352 0.993687
3353 0.993687
3354 0.993687
3355 0.993689
3356 0.993689
3357 0.99369
3358 0.993691
3359 0.993691
3360 0.993691
3361 0.993692
3362 0.993692
3363 0.993702
3364 0.993703
3365 0.993703
3366 0.993703
3367 0.993703
3368 0.993703
3369 0.993703
3370 0.993703
3371 0.993703
3372 0.993707
3373 0.993707
3374 0.993708
3375 0.993708
3376 0.993708
3377 0.99371
3378 0.99371
3379 0.99371
3380 0.993711
3381 0.993715
3382 0.993715
3383 0.99372
3384 0.99372
3385 0.99372
3386 0.99372
3387 0.99372
3388 0.99372
3389 0.99372
3390 0.993724
3391 0.993728
3392 0.993728
3393 0.993729
3394 0.993731
3395 0.993731
3396 0.993731
3397 0.993731
3398 0.993731
3399 0.993731
3400 0.993731
3401 0.993731
3402 0.993731
3403 0.993731
3404 0.993732
3405 0.993732
3406 0.993732
3407 0.993732
3408 0.993732
3409 0.993732
3410 0.993732
3411 0.993732
3412 0.993733
3413 0.993738
3414 0.99374
3415 0.99374
3416 0.993742
3417 0.993742
3418 0.993744
3419 0.993744
3420 0.993744
3421 0.993744
3422 0.993744
3423 0.993747
3424 0.993751
3425 0.993751
3426 0.993752
3427 0.993752
3428 0.993752
3429 0.993752
3430 0.993752
3431 0.993762
3432 0.993762
3433 0.993762
3434 0.993762
3435 0.993762
3436 0.993764
3437 0.993764
3438 0.993766
3439 0.993775
3440 0.993778
3441 0.993783
3442 0.993783
3443 0.993783
3444 0.993783
3445 0.993783
3446 0.993783
3447 0.993783
3448 0.993783
3449 0.993783
3450 0.993784
3451 0.993786
3452 0.993786
3453 0.993786
3454 0.993786
3455 0.993786
3456 0.993786
3457 0.993786
3458 0.993786
3459 0.993786
3460 0.993788
3461 0.993788
3462 0.993788
3463 0.993789
3464 0.993789
3465 0.993789
3466 0.993789
3467 0.993789
3468 0.993789
3469 0.993791
3470 0.993791
3471 0.993793
3472 0.993793
3473 0.993793
3474 0.993795
3475 0.993795
3476 0.993795
3477 0.993796
3478 0.993796
3479 0.993796
3480 0.993798
3481 0.993799
3482 0.993801
3483 0.993801
3484 0.993806
3485 0.993806
3486 0.993806
3487 0.993806
3488 0.993806
3489 0.993807
3490 0.993807
3491 0.993807
3492 0.993808
3493 0.99381
3494 0.99381
3495 0.99381
3496 0.99381
3497 0.99381
3498 0.99381
3499 0.99381
3500 0.99381
3501 0.99381
3502 0.99381
3503 0.99381
3504 0.993812
3505 0.993812
3506 0.993812
3507 0.993812
3508 0.993812
3509 0.993813
3510 0.993813
3511 0.993814
3512 0.993814
3513 0.993814
3514 0.993815
3515 0.993815
3516 0.993815
3517 0.993815
3518 0.993817
3519 0.993817
3520 0.993819
3521 0.993819
3522 0.993819
3523 0.993819
3524 0.993822
3525 0.993822
3526 0.993825
3527 0.993825
3528 0.993825
3529 0.993826
3530 0.993826
3531 0.993833
3532 0.993833
3533 0.993834
3534 0.993839
3535 0.993845
3536 0.993846
3537 0.993849
3538 0.993852
3539 0.993854
3540 0.993854
3541 0.993854
3542 0.993854
3543 0.993854
3544 0.993856
3545 0.993856
3546 0.993856
3547 0.993856
3548 0.993857
3549 0.99386
3550 0.993865
3551 0.993866
3552 0.993866
3553 0.993866
3554 0.993869
3555 0.993869
3556 0.993869
3557 0.993869
3558 0.993869
3559 0.993869
3560 0.993869
3561 0.993869
3562 0.99387
3563 0.99387
3564 0.993871
3565 0.993871
3566 0.993874
3567 0.993874
3568 0.993874
3569 0.993874
3570 0.993874
3571 0.993874
3572 0.993874
3573 0.993875
3574 0.993876
3575 0.993878
3576 0.993878
3577 0.99388
3578 0.99388
3579 0.993883
3580 0.993884
3581 0.993884
3582 0.993884
3583 0.993884
3584 0.993884
3585 0.993884
3586 0.993887
3587 0.993887
3588 0.993888
3589 0.993888
3590 0.993888
3591 0.993888
3592 0.993888
3593 0.993889
3594 0.993889
3595 0.993889
3596 0.993889
3597 0.993889
3598 0.993889
3599 0.993889


==> plots/data/dataRCPSP-Gurobi.dat <==
0 0
1 0.0376027
2 0.34992
3 0.494094
4 0.533715
5 0.567904
6 0.586063
7 0.592141
8 0.593635
9 0.596637
10 0.597729
11 0.597729
12 0.597729
13 0.597729
14 0.597729
15 0.597729
16 0.597729
17 0.597729
18 0.597729
19 0.597729
20 0.597729
21 0.597729
22 0.597729
23 0.59773
24 0.599349
25 0.599372
26 0.599405
27 0.60031
28 0.60031
29 0.600354
30 0.600354
31 0.601317
32 0.601564
33 0.602117
34 0.602352
35 0.602719
36 0.60292
37 0.603648
38 0.604267
39 0.604328
40 0.60565
41 0.606119
42 0.608173
43 0.608429
44 0.609141
45 0.610105
46 0.610807
47 0.611145
48 0.611199
49 0.611577
50 0.612365
51 0.613413
52 0.613712
53 0.615228
54 0.616117
55 0.616414
56 0.617164
57 0.617207
58 0.617746
59 0.618024
60 0.618197
61 0.618363
62 0.618533
63 0.618597
64 0.618767
65 0.619434
66 0.619682
67 0.620026
68 0.620067
69 0.620073
70 0.620116
71 0.620998
72 0.621089
73 0.62176
74 0.621815
75 0.621815
76 0.622413
77 0.622669
78 0.622673
79 0.623692
80 0.624364
81 0.624482
82 0.625171
83 0.625171
84 0.625171
85 0.625196
86 0.625196
87 0.625621
88 0.625621
89 0.625624
90 0.625769
91 0.625908
92 0.626334
93 0.626529
94 0.627165
95 0.627165
96 0.627514
97 0.627603
98 0.627604
99 0.627765
100 0.628091
101 0.628098
102 0.628454
103 0.628519
104 0.628627
105 0.628646
106 0.629117
107 0.62912
108 0.629325
109 0.629466
110 0.6296
111 0.629602
112 0.629956
113 0.630141
114 0.630308
115 0.630483
116 0.630987
117 0.63101
118 0.631171
119 0.631219
120 0.632067
121 0.632146
122 0.632153
123 0.632309
124 0.632309
125 0.632369
126 0.632369
127 0.632455
128 0.633021
129 0.633021
130 0.633113
131 0.633151
132 0.633192
133 0.633192
134 0.633197
135 0.633203
136 0.63327
137 0.633989
138 0.634075
139 0.634153
140 0.634264
141 0.634304
142 0.634304
143 0.634348
144 0.634824
145 0.634921
146 0.634926
147 0.634996
148 0.635166
149 0.635195
150 0.635195
151 0.635195
152 0.635277
153 0.635284
154 0.635429
155 0.635484
156 0.635499
157 0.635523
158 0.635523
159 0.635523
160 0.635582
161 0.635693
162 0.635771
163 0.635965
164 0.636585
165 0.636609
166 0.636638
167 0.636638
168 0.636638
169 0.636705
170 0.63672
171 0.63672
172 0.636749
173 0.63715
174 0.637276
175 0.637378
176 0.637397
177 0.637463
178 0.637811
179 0.63803
180 0.638217
181 0.638247
182 0.638247
183 0.638302
184 0.638527
185 0.638849
186 0.639028
187 0.639031
188 0.639039
189 0.639388
190 0.639388
191 0.639907
192 0.63992
193 0.63992
194 0.63992
195 0.640022
196 0.640031
197 0.64009
198 0.640136
199 0.640138
200 0.640189
201 0.640399
202 0.640406
203 0.640515
204 0.640563
205 0.640676
206 0.640701
207 0.640704
208 0.640706
209 0.640776
210 0.640785
211 0.640787
212 0.641354
213 0.641358
214 0.641392
215 0.641392
216 0.641432
217 0.641434
218 0.641452
219 0.641455
220 0.641455
221 0.641455
222 0.641455
223 0.641505
224 0.641652
225 0.641652
226 0.641652
227 0.641893
228 0.641909
229 0.642066
230 0.642108
231 0.642111
232 0.642234
233 0.64234
234 0.642343
235 0.642686
236 0.642686
237 0.642686
238 0.642722
239 0.643052
240 0.64311
241 0.64311
242 0.643146
243 0.643254
244 0.643254
245 0.643507
246 0.643515
247 0.643586
248 0.643586
249 0.643675
250 0.643675
251 0.64423
252 0.64423
253 0.64424
254 0.644244
255 0.644431
256 0.644431
257 0.644436
258 0.644477
259 0.644542
260 0.644542
261 0.644542
262 0.644542
263 0.644571
264 0.644575
265 0.644575
266 0.644575
267 0.644575
268 0.644591
269 0.644591
270 0.644937
271 0.644937
272 0.644937
273 0.644941
274 0.644941
275 0.644941
276 0.645067
277 0.645067
278 0.645093
279 0.645105
280 0.645312
281 0.645312
282 0.645312
283 0.645332
284 0.645332
285 0.645365
286 0.645397
287 0.645556
288 0.645693
289 0.645693
290 0.645714
291 0.645714
292 0.645714
293 0.645728
294 0.646265
295 0.646265
296 0.646269
297 0.646279
298 0.646286
299 0.646569
300 0.646569
301 0.646574
302 0.646574
303 0.646574
304 0.646574
305 0.646796
306 0.646986
307 0.646986
308 0.646986
309 0.647123
310 0.647673
311 0.647689
312 0.647689
313 0.647689
314 0.647698
315 0.647798
316 0.647852
317 0.64809
318 0.64809
319 0.64809
320 0.64809
321 0.648597
322 0.648797
323 0.648797
324 0.648797
325 0.648997
326 0.649259
327 0.649327
328 0.649337
329 0.649378
330 0.649378
331 0.649634
332 0.64967
333 0.649674
334 0.649905
335 0.650525
336 0.650533
337 0.650672
338 0.650689
339 0.650689
340 0.650731
341 0.650731
342 0.650862
343 0.650897
344 0.650901
345 0.650901
346 0.651195
347 0.651205
348 0.651205
349 0.651392
350 0.651415
351 0.651415
352 0.651415
353 0.651415
354 0.651427
355 0.651436
356 0.651576
357 0.651576
358 0.651584
359 0.651584
360 0.651815
361 0.651922
362 0.651922
363 0.652065
364 0.652065
365 0.652065
366 0.652065
367 0.652065
368 0.652144
369 0.652145
370 0.652205
371 0.652205
372 0.652205
373 0.652223
374 0.652235
375 0.652341
376 0.652341
377 0.652341
378 0.652346
379 0.652346
380 0.652349
381 0.652349
382 0.652349
383 0.652366
384 0.652369
385 0.652372
386 0.652372
387 0.652372
388 0.652372
389 0.652372
390 0.652471
391 0.652474
392 0.652474
393 0.652474
394 0.653105
395 0.653105
396 0.653271
397 0.653271
398 0.653271
399 0.653271
400 0.653275
401 0.653977
402 0.653977
403 0.653977
404 0.653977
405 0.654434
406 0.654441
407 0.654441
408 0.654441
409 0.654441
410 0.654452
411 0.654514
412 0.654514
413 0.654625
414 0.654625
415 0.654633
416 0.654633
417 0.654633
418 0.654633
419 0.654633
420 0.655211
421 0.655217
422 0.655217
423 0.655217
424 0.655217
425 0.655291
426 0.655291
427 0.655291
428 0.655291
429 0.655291
430 0.655468
431 0.655486
432 0.655486
433 0.655486
434 0.655497
435 0.655497
436 0.655497
437 0.655964
438 0.655971
439 0.655971
440 0.655971
441 0.655971
442 0.655974
443 0.655974
444 0.655977
445 0.656
446 0.656031
447 0.656031
448 0.656031
449 0.656031
450 0.656036
451 0.656062
452 0.656137
453 0.656143
454 0.656217
455 0.656346
456 0.656354
457 0.656357
458 0.656364
459 0.656378
460 0.656378
461 0.656878
462 0.656881
463 0.656881
464 0.657195
465 0.65737
466 0.65737
467 0.657625
468 0.657729
469 0.657729
470 0.657729
471 0.658005
472 0.658152
473 0.658157
474 0.658157
475 0.658157
476 0.658324
477 0.658324
478 0.658324
479 0.658387
480 0.658392
481 0.658406
482 0.658406
483 0.658406
484 0.658406
485 0.658406
486 0.658409
487 0.658413
488 0.658413
489 0.658413
490 0.658417
491 0.658417
492 0.658417
493 0.658417
494 0.658431
495 0.658431
496 0.658431
497 0.658595
498 0.658595
499 0.658595
500 0.658595
501 0.658606
502 0.658606
503 0.658606
504 0.658606
505 0.658606
506 0.658606
507 0.658606
508 0.658606
509 0.659
510 0.659
511 0.659
512 0.659
513 0.659
514 0.659011
515 0.659014
516 0.659014
517 0.659077
518 0.659077
519 0.659077
520 0.659077
521 0.659077
522 0.659171
523 0.659171
524 0.659171
525 0.659273
526 0.659337
527 0.659337
528 0.659337
529 0.659337
530 0.659337
531 0.659337
532 0.659338
533 0.659338
534 0.659338
535 0.659344
536 0.659345
537 0.659348
538 0.659348
539 0.659348
540 0.659583
541 0.659583
542 0.659608
543 0.659641
544 0.65965
545 0.65965
546 0.65982
547 0.659824
548 0.659824
549 0.659824
550 0.659824
551 0.659824
552 0.659824
553 0.659824
554 0.660031
555 0.660031
556 0.66012
557 0.66012
558 0.66012
559 0.660125
560 0.660147
561 0.660147
562 0.660147
563 0.660147
564 0.660147
565 0.660147
566 0.660187
567 0.660187
568 0.660278
569 0.660278
570 0.660278
571 0.66029
572 0.66029
573 0.66029
574 0.66029
575 0.660366
576 0.660399
577 0.660399
578 0.660399
579 0.660399
580 0.660433
581 0.660439
582 0.660439
583 0.660568
584 0.660568
585 0.660568
586 0.660568
587 0.660655
588 0.660663
589 0.660679
590 0.660679
591 0.660679
592 0.660679
593 0.660728
594 0.660728
595 0.660728
596 0.660859
597 0.660859
598 0.660859
599 0.660859
600 0.661085
601 0.661115
602 0.661115
603 0.661115
604 0.661115
605 0.661115
606 0.661312
607 0.661312
608 0.661316
609 0.661328
610 0.661328
611 0.661328
612 0.661328
613 0.661328
614 0.661328
615 0.661328
616 0.661328
617 0.661328
618 0.661334
619 0.661334
620 0.661334
621 0.661334
622 0.661439
623 0.661439
624 0.66145
625 0.66145
626 0.661731
627 0.661731
628 0.661875
629 0.661875
630 0.661875
631 0.661875
632 0.66188
633 0.66188
634 0.662577
635 0.662577
636 0.662577
637 0.662577
638 0.662577
639 0.662577
640 0.6626
641 0.6626
642 0.662662
643 0.662662
644 0.662662
645 0.662677
646 0.662677
647 0.662677
648 0.662677
649 0.662677
650 0.662677
651 0.662677
652 0.662677
653 0.662677
654 0.662691
655 0.662691
656 0.662691
657 0.663135
658 0.663295
659 0.663295
660 0.663334
661 0.663334
662 0.663334
663 0.663334
664 0.663334
665 0.663334
666 0.663335
667 0.663335
668 0.663335
669 0.663335
670 0.663351
671 0.663351
672 0.663351
673 0.663351
674 0.663352
675 0.663352
676 0.663352
677 0.663352
678 0.663352
679 0.663389
680 0.663462
681 0.663462
682 0.663603
683 0.663715
684 0.663717
685 0.663717
686 0.663717
687 0.663717
688 0.663717
689 0.663717
690 0.663732
691 0.663996
692 0.663996
693 0.663996
694 0.663996
695 0.663996
696 0.663996
697 0.664013
698 0.664013
699 0.664013
700 0.664013
701 0.664013
702 0.664016
703 0.664016
704 0.664033
705 0.664033
706 0.664033
707 0.664033
708 0.664063
709 0.664063
710 0.664063
711 0.664063
712 0.664487
713 0.664649
714 0.664649
715 0.664649
716 0.664658
717 0.664669
718 0.664669
719 0.664669
720 0.664672
721 0.664672
722 0.664675
723 0.664684
724 0.664689
725 0.664689
726 0.664689
727 0.664689
728 0.664689
729 0.664717
730 0.664717
731 0.664717
732 0.664717
733 0.664717
734 0.664717
735 0.664717
736 0.664727
737 0.664727
738 0.664727
739 0.664727
740 0.664734
741 0.664734
742 0.664756
743 0.664756
744 0.664758
745 0.664758
746 0.664758
747 0.664783
748 0.664783
749 0.664935
750 0.665066
751 0.665066
752 0.665066
753 0.665066
754 0.665066
755 0.665066
756 0.665066
757 0.665066
758 0.665066
759 0.665422
760 0.665425
761 0.665474
762 0.665474
763 0.665474
764 0.665474
765 0.665905
766 0.665905
767 0.665905
768 0.665905
769 0.665905
770 0.665905
771 0.665905
772 0.665905
773 0.665905
774 0.665905
775 0.665958
776 0.665958
777 0.665958
778 0.665999
779 0.665999
780 0.666103
781 0.666162
782 0.666162
783 0.666418
784 0.666435
785 0.666438
786 0.666659
787 0.666659
788 0.666659
789 0.666659
790 0.666659
791 0.666747
792 0.666747
793 0.666974
794 0.666974
795 0.666974
796 0.666974
797 0.666974
798 0.666974
799 0.667268
800 0.667268
801 0.667268
802 0.667274
803 0.667274
804 0.667274
805 0.667331
806 0.667576
807 0.667576
808 0.667593
809 0.667596
810 0.667646
811 0.667808
812 0.667985
813 0.667985
814 0.668283
815 0.668283
816 0.668283
817 0.668297
818 0.668353
819 0.668353
820 0.668353
821 0.668399
822 0.668604
823 0.668604
824 0.668604
825 0.668604
826 0.668604
827 0.668604
828 0.668701
829 0.668709
830 0.668709
831 0.668709
832 0.668709
833 0.668709
834 0.668709
835 0.668709
836 0.668709
837 0.668709
838 0.668725
839 0.668725
840 0.668775
841 0.668775
842 0.668775
843 0.668775
844 0.668861
845 0.668861
846 0.668879
847 0.668879
848 0.668879
849 0.668879
850 0.668879
851 0.668887
852 0.668887
853 0.668887
854 0.669215
855 0.669219
856 0.669219
857 0.669219
858 0.6693
859 0.6693
860 0.6693
861 0.6693
862 0.669477
863 0.669541
864 0.669541
865 0.669559
866 0.669559
867 0.669559
868 0.669559
869 0.669571
870 0.669589
871 0.669649
872 0.669649
873 0.669726
874 0.669726
875 0.669726
876 0.669728
877 0.67012
878 0.67012
879 0.67012
880 0.67012
881 0.67012
882 0.670149
883 0.670149
884 0.670149
885 0.670377
886 0.670377
887 0.670493
888 0.670493
889 0.670493
890 0.670493
891 0.670497
892 0.670497
893 0.670497
894 0.670497
895 0.670497
896 0.670543
897 0.670543
898 0.670543
899 0.670543
900 0.670543
901 0.670543
902 0.670546
903 0.670546
904 0.670546
905 0.670575
906 0.670588
907 0.670588
908 0.670596
909 0.670596
910 0.670596
911 0.670599
912 0.670599
913 0.6712
914 0.6712
915 0.6712
916 0.671376
917 0.671376
918 0.671376
919 0.671418
920 0.671418
921 0.671418
922 0.671418
923 0.671418
924 0.671418
925 0.671418
926 0.671487
927 0.671487
928 0.671487
929 0.671716
930 0.671722
931 0.671728
932 0.671728
933 0.67173
934 0.67173
935 0.67173
936 0.67173
937 0.67173
938 0.671994
939 0.671994
940 0.671998
941 0.67201
942 0.672387
943 0.672511
944 0.672724
945 0.672774
946 0.672774
947 0.672774
948 0.672868
949 0.672868
950 0.672876
951 0.67288
952 0.672988
953 0.673128
954 0.673862
955 0.674155
956 0.674207
957 0.674208
958 0.674208
959 0.674208
960 0.674208
961 0.674208
962 0.674208
963 0.674208
964 0.674208
965 0.674213
966 0.674213
967 0.674213
968 0.674213
969 0.674213
970 0.674213
971 0.674213
972 0.674213
973 0.674273
974 0.674273
975 0.674371
976 0.674371
977 0.674371
978 0.674552
979 0.674659
980 0.674659
981 0.674659
982 0.6749
983 0.6749
984 0.6749
985 0.674906
986 0.674906
987 0.674906
988 0.675143
989 0.675143
990 0.675165
991 0.675165
992 0.675165
993 0.675165
994 0.675165
995 0.675165
996 0.67517
997 0.67517
998 0.67517
999 0.67517
1000 0.675314
1001 0.675314
1002 0.675314
1003 0.675364
1004 0.675364
1005 0.675366
1006 0.675372
1007 0.675372
1008 0.675372
1009 0.675372
1010 0.675432
1011 0.675486
1012 0.67554
1013 0.67554
1014 0.67554
1015 0.675543
1016 0.675543
1017 0.675543
1018 0.675543
1019 0.675543
1020 0.675543
1021 0.675543
1022 0.675543
1023 0.675543
1024 0.675545
1025 0.675545
1026 0.675545
1027 0.675545
1028 0.675545
1029 0.675545
1030 0.675832
1031 0.675832
1032 0.675995
1033 0.675995
1034 0.675995
1035 0.675995
1036 0.675995
1037 0.675995
1038 0.675995
1039 0.676001
1040 0.676156
1041 0.676176
1042 0.676176
1043 0.676263
1044 0.676278
1045 0.676278
1046 0.676278
1047 0.676278
1048 0.676278
1049 0.676278
1050 0.676278
1051 0.676278
1052 0.676278
1053 0.676278
1054 0.676278
1055 0.676278
1056 0.676278
1057 0.676341
1058 0.676341
1059 0.676341
1060 0.676341
1061 0.676419
1062 0.676419
1063 0.676505
1064 0.676569
1065 0.676569
1066 0.676569
1067 0.676574
1068 0.676579
1069 0.676579
1070 0.676579
1071 0.676581
1072 0.676585
1073 0.676585
1074 0.676585
1075 0.676585
1076 0.676585
1077 0.676585
1078 0.676587
1079 0.676587
1080 0.676587
1081 0.676817
1082 0.676817
1083 0.676817
1084 0.676817
1085 0.676817
1086 0.676817
1087 0.677112
1088 0.677112
1089 0.677112
1090 0.677112
1091 0.677114
1092 0.677114
1093 0.677163
1094 0.677163
1095 0.677254
1096 0.677254
1097 0.677423
1098 0.677423
1099 0.677427
1100 0.677427
1101 0.677427
1102 0.677427
1103 0.677571
1104 0.677586
1105 0.677586
1106 0.677663
1107 0.677663
1108 0.677663
1109 0.677663
1110 0.677663
1111 0.677663
1112 0.677663
1113 0.677663
1114 0.677668
1115 0.677668
1116 0.677668
1117 0.677668
1118 0.677668
1119 0.677668
1120 0.67774
1121 0.677929
1122 0.677929
1123 0.677929
1124 0.677933
1125 0.677941
1126 0.677941
1127 0.677941
1128 0.678146
1129 0.678146
1130 0.67817
1131 0.67817
1132 0.67817
1133 0.67817
1134 0.678173
1135 0.678252
1136 0.678252
1137 0.678252
1138 0.678252
1139 0.678252
1140 0.678252
1141 0.678252
1142 0.678252
1143 0.678771
1144 0.678855
1145 0.678855
1146 0.678855
1147 0.678855
1148 0.678882
1149 0.678882
1150 0.678882
1151 0.678882
1152 0.679075
1153 0.679075
1154 0.679075
1155 0.67944
1156 0.67944
1157 0.67944
1158 0.679507
1159 0.679507
1160 0.679745
1161 0.679813
1162 0.679813
1163 0.679813
1164 0.679813
1165 0.679813
1166 0.679813
1167 0.679813
1168 0.679813
1169 0.679813
1170 0.679866
1171 0.6799
1172 0.6799
1173 0.6799
1174 0.680007
1175 0.680007
1176 0.680149
1177 0.680149
1178 0.680149
1179 0.680149
1180 0.680149
1181 0.680149
1182 0.680149
1183 0.680149
1184 0.680149
1185 0.680149
1186 0.680149
1187 0.680149
1188 0.680149
1189 0.680149
1190 0.680149
1191 0.68015
1192 0.68015
1193 0.68015
1194 0.680203
1195 0.680203
1196 0.680293
1197 0.680301
1198 0.680435
1199 0.680435
1200 0.680435
1201 0.680476
1202 0.680476
1203 0.680476
1204 0.680476
1205 0.680476
1206 0.680476
1207 0.680517
1208 0.68054
1209 0.68054
1210 0.68054
1211 0.680721
1212 0.680721
1213 0.680721
1214 0.680721
1215 0.680721
1216 0.680721
1217 0.68076
1218 0.68076
1219 0.680866
1220 0.681092
1221 0.681092
1222 0.681092
1223 0.681173
1224 0.681173
1225 0.681173
1226 0.681173
1227 0.681227
1228 0.681596
1229 0.681596
1230 0.681597
1231 0.681597
1232 0.681597
1233 0.681598
1234 0.681598
1235 0.681598
1236 0.681781
1237 0.681781
1238 0.681781
1239 0.681781
1240 0.682214
1241 0.682214
1242 0.682214
1243 0.682305
1244 0.682305
1245 0.682305
1246 0.682305
1247 0.682305
1248 0.682305
1249 0.682305
1250 0.682305
1251 0.682305
1252 0.682305
1253 0.682305
1254 0.682305
1255 0.682305
1256 0.682332
1257 0.682506
1258 0.682506
1259 0.682506
1260 0.682506
1261 0.682506
1262 0.682506
1263 0.682506
1264 0.682506
1265 0.682506
1266 0.682506
1267 0.682506
1268 0.682554
1269 0.68256
1270 0.682684
1271 0.682684
1272 0.682862
1273 0.682862
1274 0.682862
1275 0.682944
1276 0.682944
1277 0.682944
1278 0.682944
1279 0.682944
1280 0.682944
1281 0.683191
1282 0.683265
1283 0.683265
1284 0.683265
1285 0.683305
1286 0.68331
1287 0.68331
1288 0.68331
1289 0.68331
1290 0.68331
1291 0.683314
1292 0.683314
1293 0.683314
1294 0.683314
1295 0.683314
1296 0.683329
1297 0.683329
1298 0.683329
1299 0.683329
1300 0.683329
1301 0.683329
1302 0.683329
1303 0.683329
1304 0.683329
1305 0.683329
1306 0.683329
1307 0.683329
1308 0.683355
1309 0.683355
1310 0.683355
1311 0.683355
1312 0.683355
1313 0.683355
1314 0.683361
1315 0.683361
1316 0.683361
1317 0.683361
1318 0.683361
1319 0.683361
1320 0.683361
1321 0.683361
1322 0.683361
1323 0.683361
1324 0.683361
1325 0.683364
1326 0.683466
1327 0.683466
1328 0.683669
1329 0.683737
1330 0.683737
1331 0.683737
1332 0.683763
1333 0.683763
1334 0.683766
1335 0.683766
1336 0.683766
1337 0.683766
1338 0.683886
1339 0.683991
1340 0.683991
1341 0.683991
1342 0.684328
1343 0.684328
1344 0.684328
1345 0.684328
1346 0.684328
1347 0.684328
1348 0.684328
1349 0.684328
1350 0.684328
1351 0.684328
1352 0.684328
1353 0.684328
1354 0.684328
1355 0.684333
1356 0.684333
1357 0.684354
1358 0.684354
1359 0.684354
1360 0.684354
1361 0.684472
1362 0.684716
1363 0.684716
1364 0.684716
1365 0.684722
1366 0.684845
1367 0.684845
1368 0.684845
1369 0.684845
1370 0.685086
1371 0.685086
1372 0.685086
1373 0.685141
1374 0.685141
1375 0.685229
1376 0.685229
1377 0.685229
1378 0.685229
1379 0.685229
1380 0.685229
1381 0.685229
1382 0.685229
1383 0.685229
1384 0.685229
1385 0.685229
1386 0.685233
1387 0.685256
1388 0.685302
1389 0.685581
1390 0.686044
1391 0.686044
1392 0.686044
1393 0.686044
1394 0.686044
1395 0.686044
1396 0.686044
1397 0.686044
1398 0.686044
1399 0.686511
1400 0.686514
1401 0.68653
1402 0.68653
1403 0.68653
1404 0.68653
1405 0.68653
1406 0.68653
1407 0.68653
1408 0.68653
1409 0.68653
1410 0.68653
1411 0.686643
1412 0.686646
1413 0.686646
1414 0.686646
1415 0.686646
1416 0.686686
1417 0.686689
1418 0.686689
1419 0.686689
1420 0.686689
1421 0.686689
1422 0.686689
1423 0.686689
1424 0.686863
1425 0.686863
1426 0.686918
1427 0.686918
1428 0.686918
1429 0.686918
1430 0.686918
1431 0.687004
1432 0.687006
1433 0.687006
1434 0.687006
1435 0.687251
1436 0.687251
1437 0.687268
1438 0.687268
1439 0.687291
1440 0.687291
1441 0.687291
1442 0.687291
1443 0.687291
1444 0.687291
1445 0.687291
1446 0.687291
1447 0.687291
1448 0.687291
1449 0.687291
1450 0.687291
1451 0.687338
1452 0.687347
1453 0.687347
1454 0.687347
1455 0.687347
1456 0.687368
1457 0.687368
1458 0.687368
1459 0.687694
1460 0.687694
1461 0.687694
1462 0.687694
1463 0.687694
1464 0.687694
1465 0.687694
1466 0.687698
1467 0.687698
1468 0.687698
1469 0.68787
1470 0.68787
1471 0.68787
1472 0.68787
1473 0.687873
1474 0.687873
1475 0.687873
1476 0.687876
1477 0.687876
1478 0.687876
1479 0.687876
1480 0.687876
1481 0.687876
1482 0.688123
1483 0.688123
1484 0.688123
1485 0.688371
1486 0.688371
1487 0.688392
1488 0.688392
1489 0.688392
1490 0.688392
1491 0.688392
1492 0.688542
1493 0.688542
1494 0.688542
1495 0.688542
1496 0.688542
1497 0.688542
1498 0.688542
1499 0.688542
1500 0.688542
1501 0.688542
1502 0.688544
1503 0.688544
1504 0.688553
1505 0.688553
1506 0.688553
1507 0.688553
1508 0.688594
1509 0.688594
1510 0.688594
1511 0.688594
1512 0.688594
1513 0.688706
1514 0.688706
1515 0.688715
1516 0.688715
1517 0.688715
1518 0.688715
1519 0.688715
1520 0.688715
1521 0.688715
1522 0.688715
1523 0.688715
1524 0.688715
1525 0.688715
1526 0.688715
1527 0.688715
1528 0.688715
1529 0.688715
1530 0.688719
1531 0.688719
1532 0.688719
1533 0.688719
1534 0.688719
1535 0.688719
1536 0.688819
1537 0.688823
1538 0.688824
1539 0.688824
1540 0.688824
1541 0.688824
1542 0.688824
1543 0.688834
1544 0.688834
1545 0.688834
1546 0.688855
1547 0.688855
1548 0.688855
1549 0.688855
1550 0.688855
1551 0.688855
1552 0.688855
1553 0.688855
1554 0.688855
1555 0.688855
1556 0.688855
1557 0.688855
1558 0.688855
1559 0.688855
1560 0.688855
1561 0.688855
1562 0.689027
1563 0.689095
1564 0.6891
1565 0.689544
1566 0.689544
1567 0.689566
1568 0.689566
1569 0.689566
1570 0.689566
1571 0.689743
1572 0.689743
1573 0.689743
1574 0.689743
1575 0.689743
1576 0.689743
1577 0.689743
1578 0.689743
1579 0.689743
1580 0.689743
1581 0.689884
1582 0.689884
1583 0.689884
1584 0.689919
1585 0.689919
1586 0.689919
1587 0.69014
1588 0.69014
1589 0.69014
1590 0.69014
1591 0.69014
1592 0.690144
1593 0.690144
1594 0.690144
1595 0.690144
1596 0.690171
1597 0.690171
1598 0.690171
1599 0.690171
1600 0.690251
1601 0.690251
1602 0.690251
1603 0.690254
1604 0.690258
1605 0.690258
1606 0.690294
1607 0.690294
1608 0.690294
1609 0.690294
1610 0.690294
1611 0.690294
1612 0.690365
1613 0.690365
1614 0.690365
1615 0.690365
1616 0.690543
1617 0.690543
1618 0.690543
1619 0.690573
1620 0.690573
1621 0.690573
1622 0.690573
1623 0.690573
1624 0.690573
1625 0.690573
1626 0.690573
1627 0.690573
1628 0.690573
1629 0.690573
1630 0.690573
1631 0.690573
1632 0.690573
1633 0.690573
1634 0.691271
1635 0.691271
1636 0.691276
1637 0.691384
1638 0.691384
1639 0.691384
1640 0.691384
1641 0.691384
1642 0.691384
1643 0.691384
1644 0.691384
1645 0.691384
1646 0.691471
1647 0.691471
1648 0.691471
1649 0.691471
1650 0.691471
1651 0.691471
1652 0.691471
1653 0.691471
1654 0.691471
1655 0.691471
1656 0.69151
1657 0.69151
1658 0.691514
1659 0.691514
1660 0.691564
1661 0.691564
1662 0.691564
1663 0.691564
1664 0.691567
1665 0.691567
1666 0.691575
1667 0.691575
1668 0.691575
1669 0.691575
1670 0.691575
1671 0.691575
1672 0.691575
1673 0.691575
1674 0.691575
1675 0.691575
1676 0.691575
1677 0.691575
1678 0.691757
1679 0.691757
1680 0.691774
1681 0.691774
1682 0.691797
1683 0.691797
1684 0.691817
1685 0.691819
1686 0.691819
1687 0.691837
1688 0.691837
1689 0.691837
1690 0.691837
1691 0.691837
1692 0.691837
1693 0.691837
1694 0.691837
1695 0.691838
1696 0.691838
1697 0.691838
1698 0.691838
1699 0.691838
1700 0.691838
1701 0.691838
1702 0.691838
1703 0.691838
1704 0.691838
1705 0.691838
1706 0.691838
1707 0.691838
1708 0.691997
1709 0.692014
1710 0.69205
1711 0.69205
1712 0.692056
1713 0.692056
1714 0.692056
1715 0.692056
1716 0.692056
1717 0.692056
1718 0.692056
1719 0.692056
1720 0.692132
1721 0.692132
1722 0.692132
1723 0.692132
1724 0.692132
1725 0.692132
1726 0.692453
1727 0.692453
1728 0.692641
1729 0.692641
1730 0.692641
1731 0.692641
1732 0.692641
1733 0.692641
1734 0.692641
1735 0.692641
1736 0.692641
1737 0.692641
1738 0.692641
1739 0.692641
1740 0.692641
1741 0.692641
1742 0.692641
1743 0.692746
1744 0.692746
1745 0.693148
1746 0.693148
1747 0.693148
1748 0.693148
1749 0.693148
1750 0.693148
1751 0.693148
1752 0.693148
1753 0.693148
1754 0.693148
1755 0.693173
1756 0.693228
1757 0.693228
1758 0.693356
1759 0.693356
1760 0.693356
1761 0.693525
1762 0.693525
1763 0.693525
1764 0.693525
1765 0.693525
1766 0.693619
1767 0.693619
1768 0.693619
1769 0.693625
1770 0.693651
1771 0.693651
1772 0.693651
1773 0.693651
1774 0.693651
1775 0.693651
1776 0.693651
1777 0.693651
1778 0.693651
1779 0.693651
1780 0.693651
1781 0.693651
1782 0.693657
1783 0.693657
1784 0.693657
1785 0.693657
1786 0.693657
1787 0.693657
1788 0.693657
1789 0.693657
1790 0.693657
1791 0.693657
1792 0.693982
1793 0.693982
1794 0.693985
1795 0.693985
1796 0.693985
1797 0.693985
1798 0.693985
1799 0.693985
1800 0.693985
1801 0.693985
1802 0.694303
1803 0.694303
1804 0.694527
1805 0.694527
1806 0.694527
1807 0.694527
1808 0.694527
1809 0.694552
1810 0.694708
1811 0.694708
1812 0.694708
1813 0.694708
1814 0.69486
1815 0.69486
1816 0.69486
1817 0.69486
1818 0.69486
1819 0.69486
1820 0.694865
1821 0.694865
1822 0.694865
1823 0.694865
1824 0.694865
1825 0.694885
1826 0.694989
1827 0.695248
1828 0.695248
1829 0.695248
1830 0.695248
1831 0.695248
1832 0.695248
1833 0.695248
1834 0.695248
1835 0.695253
1836 0.695253
1837 0.695253
1838 0.695253
1839 0.695342
1840 0.695364
1841 0.695364
1842 0.695665
1843 0.695681
1844 0.695717
1845 0.695717
1846 0.695717
1847 0.695726
1848 0.695726
1849 0.695726
1850 0.695815
1851 0.695981
1852 0.695981
1853 0.695981
1854 0.695981
1855 0.695981
1856 0.695981
1857 0.695981
1858 0.695981
1859 0.695981
1860 0.695981
1861 0.695985
1862 0.695985
1863 0.695985
1864 0.695985
1865 0.695989
1866 0.695989
1867 0.695989
1868 0.695989
1869 0.695989
1870 0.695989
1871 0.696003
1872 0.696003
1873 0.696003
1874 0.696003
1875 0.696003
1876 0.696003
1877 0.696003
1878 0.696003
1879 0.696003
1880 0.696003
1881 0.696003
1882 0.696003
1883 0.696003
1884 0.696003
1885 0.696003
1886 0.696003
1887 0.696003
1888 0.696003
1889 0.696126
1890 0.696126
1891 0.696147
1892 0.696147
1893 0.696301
1894 0.696335
1895 0.696398
1896 0.696398
1897 0.696415
1898 0.696415
1899 0.696415
1900 0.696415
1901 0.696415
1902 0.696415
1903 0.696415
1904 0.696509
1905 0.696509
1906 0.696509
1907 0.696509
1908 0.696509
1909 0.696509
1910 0.696509
1911 0.696509
1912 0.696509
1913 0.696509
1914 0.696509
1915 0.696509
1916 0.696672
1917 0.696672
1918 0.696672
1919 0.696672
1920 0.696672
1921 0.696672
1922 0.696672
1923 0.696672
1924 0.696672
1925 0.696672
1926 0.696672
1927 0.696672
1928 0.696672
1929 0.697078
1930 0.697078
1931 0.697078
1932 0.697078
1933 0.697078
1934 0.697078
1935 0.697078
1936 0.697078
1937 0.697078
1938 0.697078
1939 0.697078
1940 0.697078
1941 0.697078
1942 0.697078
1943 0.697078
1944 0.697096
1945 0.697096
1946 0.697096
1947 0.697096
1948 0.697104
1949 0.697104
1950 0.697189
1951 0.697189
1952 0.697189
1953 0.697189
1954 0.697189
1955 0.697189
1956 0.697189
1957 0.697189
1958 0.697287
1959 0.697305
1960 0.697531
1961 0.697531
1962 0.697531
1963 0.697535
1964 0.697623
1965 0.697623
1966 0.697623
1967 0.697623
1968 0.697623
1969 0.697625
1970 0.697625
1971 0.697625
1972 0.697625
1973 0.697625
1974 0.697625
1975 0.697625
1976 0.697625
1977 0.697761
1978 0.697761
1979 0.697763
1980 0.697763
1981 0.697834
1982 0.697834
1983 0.698136
1984 0.698136
1985 0.698136
1986 0.698136
1987 0.698136
1988 0.698136
1989 0.698136
1990 0.698212
1991 0.698212
1992 0.698212
1993 0.698212
1994 0.698212
1995 0.698262
1996 0.698262
1997 0.698262
1998 0.698262
1999 0.698459
2000 0.698459
2001 0.698459
2002 0.698459
2003 0.698459
2004 0.698459
2005 0.698459
2006 0.698459
2007 0.698459
2008 0.698459
2009 0.698459
2010 0.698459
2011 0.698505
2012 0.698505
2013 0.698505
2014 0.698505
2015 0.698505
2016 0.698505
2017 0.698505
2018 0.698594
2019 0.698654
2020 0.698727
2021 0.698727
2022 0.698727
2023 0.698727
2024 0.698727
2025 0.698729
2026 0.698732
2027 0.698732
2028 0.698732
2029 0.698732
2030 0.698735
2031 0.698735
2032 0.698735
2033 0.698735
2034 0.698735
2035 0.698764
2036 0.698764
2037 0.698764
2038 0.698764
2039 0.698782
2040 0.69879
2041 0.69879
2042 0.69879
2043 0.69879
2044 0.69879
2045 0.69879
2046 0.69879
2047 0.69879
2048 0.69879
2049 0.69879
2050 0.699046
2051 0.699046
2052 0.699046
2053 0.699046
2054 0.699046
2055 0.699046
2056 0.699046
2057 0.699046
2058 0.699046
2059 0.699055
2060 0.699055
2061 0.699375
2062 0.699375
2063 0.699445
2064 0.699445
2065 0.699445
2066 0.699445
2067 0.699445
2068 0.699445
2069 0.699445
2070 0.699445
2071 0.699457
2072 0.699457
2073 0.699457
2074 0.699457
2075 0.699618
2076 0.699618
2077 0.699618
2078 0.699778
2079 0.699827
2080 0.699921
2081 0.699921
2082 0.699932
2083 0.699932
2084 0.699932
2085 0.699932
2086 0.699932
2087 0.699988
2088 0.699988
2089 0.699988
2090 0.699988
2091 0.700027
2092 0.700027
2093 0.700027
2094 0.700051
2095 0.700051
2096 0.700051
2097 0.70009
2098 0.70009
2099 0.70009
2100 0.70009
2101 0.70009
2102 0.70009
2103 0.70009
2104 0.70009
2105 0.70009
2106 0.70009
2107 0.70009
2108 0.70009
2109 0.700093
2110 0.700093
2111 0.700093
2112 0.700093
2113 0.700093
2114 0.700093
2115 0.700093
2116 0.700097
2117 0.700097
2118 0.700097
2119 0.700097
2120 0.700101
2121 0.700129
2122 0.70013
2123 0.70013
2124 0.70013
2125 0.70013
2126 0.70013
2127 0.70013
2128 0.70013
2129 0.70013
2130 0.70013
2131 0.70013
2132 0.70013
2133 0.70013
2134 0.700134
2135 0.700134
2136 0.700134
2137 0.700134
2138 0.700135
2139 0.700135
2140 0.700135
2141 0.700135
2142 0.700135
2143 0.700135
2144 0.700135
2145 0.700169
2146 0.700169
2147 0.700169
2148 0.700169
2149 0.700169
2150 0.700169
2151 0.700169
2152 0.700213
2153 0.700231
2154 0.700231
2155 0.700231
2156 0.700318
2157 0.700318
2158 0.700456
2159 0.700456
2160 0.700504
2161 0.700504
2162 0.700504
2163 0.700504
2164 0.700504
2165 0.700504
2166 0.700504
2167 0.700504
2168 0.700507
2169 0.700519
2170 0.700519
2171 0.700519
2172 0.700526
2173 0.700997
2174 0.700997
2175 0.700997
2176 0.700997
2177 0.700997
2178 0.700997
2179 0.700997
2180 0.700997
2181 0.700997
2182 0.700997
2183 0.700997
2184 0.700997
2185 0.700999
2186 0.701012
2187 0.701012
2188 0.701012
2189 0.701012
2190 0.701012
2191 0.701012
2192 0.701012
2193 0.701012
2194 0.701012
2195 0.701012
2196 0.701016
2197 0.70102
2198 0.70102
2199 0.70102
2200 0.70103
2201 0.70103
2202 0.70103
2203 0.70103
2204 0.70103
2205 0.701042
2206 0.701042
2207 0.701043
2208 0.701141
2209 0.701141
2210 0.701141
2211 0.701141
2212 0.701141
2213 0.701141
2214 0.701141
2215 0.701141
2216 0.701141
2217 0.701181
2218 0.701181
2219 0.701181
2220 0.701181
2221 0.701181
2222 0.701181
2223 0.701181
2224 0.701181
2225 0.701384
2226 0.701475
2227 0.701625
2228 0.701625
2229 0.701625
2230 0.701655
2231 0.701655
2232 0.701655
2233 0.701657
2234 0.701692
2235 0.701692
2236 0.701705
2237 0.701705
2238 0.701705
2239 0.701705
2240 0.701705
2241 0.701705
2242 0.701705
2243 0.701705
2244 0.701705
2245 0.701705
2246 0.701705
2247 0.701705
2248 0.701747
2249 0.701747
2250 0.701841
2251 0.701878
2252 0.701878
2253 0.701902
2254 0.701902
2255 0.701904
2256 0.701904
2257 0.701904
2258 0.701904
2259 0.701907
2260 0.701907
2261 0.701907
2262 0.701907
2263 0.701947
2264 0.701947
2265 0.701947
2266 0.701947
2267 0.701953
2268 0.701953
2269 0.701953
2270 0.701953
2271 0.701953
2272 0.701963
2273 0.701963
2274 0.701963
2275 0.701963
2276 0.701963
2277 0.701963
2278 0.701967
2279 0.701967
2280 0.701967
2281 0.701967
2282 0.701973
2283 0.701973
2284 0.701973
2285 0.701973
2286 0.701973
2287 0.701973
2288 0.701973
2289 0.701973
2290 0.701973
2291 0.701973
2292 0.701983
2293 0.701983
2294 0.701983
2295 0.701983
2296 0.701983
2297 0.701983
2298 0.701986
2299 0.701986
2300 0.701986
2301 0.701996
2302 0.701996
2303 0.701996
2304 0.701996
2305 0.702013
2306 0.702013
2307 0.702013
2308 0.702013
2309 0.702013
2310 0.702013
2311 0.702013
2312 0.702013
2313 0.702013
2314 0.702013
2315 0.702013
2316 0.702013
2317 0.702084
2318 0.702084
2319 0.702084
2320 0.702122
2321 0.702252
2322 0.702252
2323 0.702541
2324 0.702541
2325 0.702541
2326 0.702541
2327 0.702541
2328 0.702541
2329 0.702541
2330 0.702541
2331 0.702541
2332 0.702541
2333 0.702717
2334 0.702717
2335 0.702717
2336 0.702783
2337 0.702783
2338 0.702783
2339 0.702783
2340 0.702783
2341 0.702783
2342 0.702972
2343 0.702972
2344 0.703094
2345 0.703094
2346 0.703094
2347 0.703094
2348 0.703094
2349 0.703094
2350 0.703094
2351 0.703094
2352 0.703121
2353 0.703121
2354 0.703121
2355 0.703121
2356 0.703121
2357 0.703121
2358 0.703121
2359 0.703123
2360 0.703123
2361 0.703123
2362 0.703123
2363 0.703123
2364 0.703123
2365 0.703123
2366 0.703123
2367 0.703123
2368 0.703123
2369 0.703123
2370 0.703448
2371 0.703448
2372 0.703448
2373 0.703448
2374 0.703448
2375 0.703448
2376 0.703448
2377 0.703448
2378 0.703448
2379 0.703448
2380 0.703448
2381 0.703448
2382 0.703448
2383 0.703448
2384 0.703739
2385 0.703739
2386 0.703739
2387 0.703739
2388 0.703844
2389 0.703844
2390 0.703844
2391 0.703844
2392 0.703844
2393 0.703844
2394 0.703844
2395 0.703844
2396 0.703844
2397 0.703844
2398 0.703844
2399 0.703844
2400 0.703844
2401 0.703844
2402 0.703844
2403 0.703844
2404 0.703864
2405 0.703864
2406 0.703864
2407 0.703864
2408 0.703864
2409 0.703864
2410 0.703864
2411 0.703864
2412 0.703864
2413 0.703864
2414 0.703864
2415 0.703864
2416 0.704197
2417 0.704197
2418 0.704357
2419 0.704357
2420 0.704454
2421 0.704454
2422 0.704493
2423 0.704493
2424 0.70471
2425 0.704969
2426 0.704969
2427 0.704969
2428 0.704969
2429 0.704969
2430 0.704973
2431 0.705103
2432 0.705103
2433 0.705103
2434 0.705108
2435 0.705108
2436 0.705108
2437 0.705108
2438 0.705108
2439 0.705108
2440 0.705108
2441 0.705108
2442 0.705108
2443 0.705108
2444 0.70517
2445 0.70517
2446 0.70517
2447 0.70517
2448 0.70517
2449 0.70517
2450 0.70517
2451 0.70517
2452 0.705395
2453 0.705395
2454 0.705395
2455 0.705395
2456 0.705395
2457 0.705594
2458 0.705596
2459 0.705596
2460 0.705596
2461 0.705596
2462 0.705632
2463 0.705698
2464 0.705698
2465 0.705698
2466 0.705698
2467 0.705698
2468 0.705698
2469 0.705698
2470 0.705698
2471 0.705698
2472 0.705789
2473 0.705789
2474 0.706162
2475 0.706162
2476 0.706162
2477 0.706166
2478 0.706166
2479 0.706166
2480 0.706166
2481 0.706166
2482 0.706546
2483 0.706546
2484 0.706622
2485 0.706626
2486 0.706626
2487 0.70664
2488 0.70664
2489 0.70664
2490 0.70664
2491 0.70664
2492 0.706642
2493 0.70665
2494 0.70665
2495 0.706733
2496 0.706733
2497 0.706746
2498 0.706746
2499 0.706746
2500 0.706746
2501 0.706746
2502 0.706746
2503 0.706879
2504 0.706887
2505 0.70689
2506 0.706904
2507 0.706904
2508 0.706904
2509 0.706904
2510 0.706904
2511 0.70694
2512 0.707051
2513 0.707051
2514 0.707053
2515 0.707502
2516 0.707502
2517 0.707502
2518 0.707502
2519 0.707535
2520 0.707535
2521 0.707535
2522 0.707535
2523 0.707535
2524 0.707535
2525 0.707535
2526 0.707535
2527 0.707535
2528 0.707535
2529 0.707535
2530 0.707535
2531 0.707535
2532 0.707535
2533 0.707668
2534 0.707668
2535 0.707668
2536 0.707668
2537 0.707865
2538 0.707865
2539 0.707988
2540 0.708081
2541 0.708215
2542 0.708315
2543 0.708315
2544 0.708315
2545 0.708315
2546 0.708315
2547 0.708315
2548 0.70864
2549 0.70864
2550 0.70864
2551 0.70864
2552 0.70864
2553 0.70864
2554 0.70864
2555 0.70864
2556 0.70864
2557 0.70864
2558 0.70864
2559 0.70864
2560 0.70864
2561 0.708747
2562 0.708747
2563 0.708747
2564 0.708747
2565 0.708747
2566 0.708747
2567 0.708747
2568 0.708747
2569 0.708911
2570 0.708911
2571 0.708911
2572 0.708911
2573 0.708911
2574 0.708911
2575 0.708911
2576 0.708911
2577 0.708911
2578 0.708911
2579 0.708916
2580 0.708916
2581 0.708916
2582 0.708916
2583 0.708916
2584 0.708959
2585 0.708959
2586 0.708959
2587 0.708959
2588 0.708959
2589 0.708959
2590 0.708959
2591 0.708959
2592 0.708959
2593 0.708959
2594 0.708959
2595 0.708959
2596 0.708959
2597 0.708964
2598 0.708998
2599 0.708998
2600 0.708998
2601 0.708998
2602 0.708998
2603 0.708998
2604 0.708998
2605 0.708998
2606 0.709178
2607 0.709178
2608 0.709178
2609 0.709466
2610 0.709466
2611 0.709484
2612 0.709484
2613 0.709484
2614 0.709484
2615 0.709484
2616 0.709484
2617 0.709484
2618 0.709484
2619 0.709484
2620 0.709484
2621 0.709484
2622 0.709484
2623 0.709484
2624 0.709484
2625 0.709484
2626 0.709521
2627 0.709521
2628 0.709521
2629 0.709521
2630 0.709521
2631 0.709521
2632 0.709539
2633 0.709539
2634 0.709539
2635 0.709539
2636 0.709539
2637 0.709539
2638 0.709539
2639 0.70955
2640 0.70955
2641 0.70955
2642 0.70955
2643 0.709632
2644 0.709632
2645 0.709639
2646 0.709673
2647 0.709673
2648 0.709673
2649 0.709673
2650 0.709673
2651 0.709673
2652 0.709673
2653 0.709673
2654 0.709673
2655 0.709682
2656 0.709682
2657 0.709692
2658 0.709692
2659 0.709692
2660 0.709692
2661 0.709879
2662 0.709879
2663 0.709879
2664 0.709879
2665 0.709879
2666 0.709922
2667 0.709922
2668 0.709922
2669 0.709922
2670 0.709922
2671 0.709922
2672 0.709922
2673 0.709928
2674 0.709928
2675 0.709928
2676 0.709949
2677 0.709953
2678 0.709953
2679 0.709953
2680 0.709953
2681 0.709953
2682 0.709953
2683 0.709953
2684 0.709953
2685 0.709953
2686 0.709953
2687 0.709953
2688 0.709953
2689 0.709953
2690 0.709993
2691 0.709993
2692 0.710023
2693 0.710023
2694 0.710028
2695 0.710028
2696 0.710028
2697 0.71003
2698 0.71003
2699 0.71003
2700 0.71003
2701 0.71003
2702 0.71003
2703 0.710034
2704 0.710034
2705 0.710034
2706 0.710151
2707 0.710151
2708 0.710151
2709 0.710151
2710 0.710753
2711 0.710753
2712 0.710753
2713 0.710753
2714 0.710753
2715 0.711049
2716 0.711049
2717 0.711049
2718 0.711049
2719 0.711049
2720 0.711049
2721 0.711089
2722 0.711089
2723 0.711089
2724 0.711177
2725 0.711177
2726 0.711277
2727 0.711277
2728 0.711317
2729 0.711317
2730 0.711317
2731 0.711465
2732 0.711465
2733 0.711465
2734 0.71157
2735 0.71157
2736 0.71157
2737 0.71157
2738 0.71157
2739 0.71157
2740 0.711572
2741 0.711572
2742 0.711572
2743 0.711572
2744 0.711572
2745 0.711572
2746 0.711572
2747 0.711578
2748 0.711578
2749 0.711578
2750 0.711578
2751 0.711578
2752 0.711578
2753 0.711578
2754 0.711578
2755 0.711578
2756 0.711578
2757 0.711578
2758 0.711578
2759 0.711578
2760 0.711652
2761 0.711656
2762 0.711728
2763 0.711728
2764 0.711728
2765 0.712177
2766 0.712177
2767 0.712177
2768 0.712177
2769 0.712177
2770 0.71224
2771 0.71224
2772 0.71224
2773 0.71224
2774 0.71224
2775 0.71224
2776 0.71224
2777 0.712244
2778 0.712244
2779 0.712244
2780 0.712531
2781 0.712531
2782 0.712538
2783 0.712538
2784 0.712765
2785 0.712765
2786 0.712765
2787 0.712769
2788 0.712769
2789 0.712769
2790 0.712769
2791 0.712769
2792 0.712769
2793 0.712769
2794 0.712769
2795 0.712769
2796 0.712769
2797 0.712769
2798 0.712769
2799 0.712769
2800 0.712776
2801 0.712776
2802 0.712776
2803 0.712776
2804 0.712776
2805 0.712776
2806 0.712776
2807 0.712776
2808 0.712776
2809 0.712776
2810 0.712776
2811 0.712776
2812 0.712776
2813 0.712776
2814 0.712776
2815 0.712776
2816 0.712776
2817 0.712776
2818 0.712776
2819 0.712776
2820 0.712884
2821 0.712884
2822 0.712884
2823 0.712884
2824 0.712884
2825 0.712891
2826 0.712891
2827 0.712891
2828 0.712891
2829 0.712891
2830 0.712915
2831 0.712915
2832 0.712915
2833 0.712915
2834 0.712915
2835 0.712915
2836 0.712915
2837 0.713196
2838 0.713196
2839 0.713196
2840 0.71352
2841 0.71352
2842 0.71352
2843 0.71352
2844 0.71352
2845 0.71352
2846 0.71352
2847 0.71352
2848 0.71352
2849 0.713529
2850 0.713681
2851 0.713681
2852 0.713681
2853 0.713681
2854 0.713681
2855 0.713681
2856 0.713681
2857 0.713681
2858 0.713681
2859 0.713681
2860 0.713681
2861 0.713681
2862 0.713681
2863 0.713681
2864 0.714308
2865 0.714308
2866 0.714322
2867 0.714322
2868 0.714322
2869 0.714322
2870 0.714322
2871 0.714535
2872 0.714535
2873 0.714535
2874 0.714535
2875 0.714535
2876 0.714546
2877 0.714546
2878 0.714546
2879 0.714546
2880 0.714584
2881 0.714584
2882 0.714584
2883 0.714584
2884 0.714762
2885 0.714762
2886 0.714762
2887 0.714762
2888 0.714762
2889 0.714762
2890 0.714832
2891 0.714832
2892 0.714839
2893 0.714839
2894 0.714839
2895 0.715126
2896 0.715126
2897 0.715126
2898 0.715126
2899 0.715186
2900 0.715202
2901 0.715202
2902 0.715202
2903 0.715206
2904 0.715215
2905 0.715215
2906 0.715215
2907 0.715215
2908 0.715215
2909 0.715215
2910 0.715215
2911 0.715218
2912 0.715218
2913 0.715227
2914 0.715227
2915 0.715227
2916 0.715227
2917 0.715238
2918 0.715238
2919 0.715238
2920 0.715238
2921 0.715238
2922 0.715238
2923 0.715238
2924 0.715238
2925 0.715238
2926 0.715238
2927 0.715238
2928 0.715238
2929 0.715238
2930 0.715238
2931 0.715238
2932 0.715238
2933 0.715238
2934 0.715238
2935 0.715238
2936 0.715666
2937 0.715666
2938 0.715666
2939 0.715666
2940 0.715666
2941 0.716023
2942 0.716027
2943 0.716027
2944 0.716027
2945 0.716027
2946 0.716027
2947 0.716038
2948 0.716038
2949 0.716042
2950 0.716042
2951 0.716042
2952 0.716061
2953 0.716061
2954 0.71608
2955 0.71608
2956 0.71608
2957 0.71608
2958 0.71608
2959 0.716119
2960 0.716119
2961 0.716119
2962 0.716119
2963 0.716119
2964 0.716119
2965 0.716119
2966 0.716119
2967 0.716119
2968 0.716119
2969 0.716119
2970 0.716119
2971 0.716119
2972 0.716254
2973 0.716254
2974 0.716254
2975 0.716254
2976 0.716254
2977 0.716254
2978 0.716254
2979 0.716257
2980 0.716257
2981 0.716257
2982 0.716257
2983 0.716257
2984 0.716257
2985 0.716257
2986 0.716257
2987 0.716259
2988 0.716259
2989 0.716259
2990 0.716259
2991 0.716259
2992 0.716259
2993 0.716259
2994 0.716259
2995 0.716259
2996 0.716259
2997 0.716259
2998 0.716414
2999 0.716414
3000 0.716414
3001 0.716414
3002 0.716414
3003 0.716414
3004 0.716423
3005 0.716423
3006 0.716423
3007 0.716423
3008 0.716423
3009 0.716435
3010 0.716435
3011 0.716435
3012 0.716435
3013 0.716435
3014 0.716435
3015 0.716435
3016 0.716435
3017 0.716435
3018 0.716435
3019 0.716435
3020 0.716435
3021 0.716435
3022 0.716435
3023 0.716589
3024 0.716589
3025 0.716589
3026 0.716589
3027 0.716589
3028 0.716589
3029 0.716589
3030 0.716589
3031 0.716617
3032 0.716617
3033 0.716617
3034 0.716617
3035 0.716617
3036 0.716617
3037 0.716617
3038 0.716617
3039 0.716631
3040 0.716631
3041 0.716631
3042 0.716631
3043 0.716631
3044 0.716631
3045 0.716631
3046 0.716631
3047 0.716631
3048 0.716631
3049 0.716631
3050 0.716631
3051 0.716631
3052 0.716819
3053 0.716819
3054 0.716819
3055 0.716819
3056 0.716819
3057 0.716819
3058 0.716831
3059 0.716831
3060 0.716831
3061 0.716831
3062 0.716847
3063 0.716847
3064 0.716847
3065 0.716847
3066 0.716847
3067 0.716847
3068 0.716847
3069 0.716847
3070 0.716847
3071 0.716847
3072 0.716847
3073 0.717076
3074 0.717076
3075 0.717076
3076 0.717076
3077 0.717076
3078 0.717076
3079 0.717076
3080 0.717076
3081 0.717076
3082 0.717076
3083 0.717386
3084 0.717386
3085 0.717386
3086 0.717386
3087 0.717386
3088 0.717386
3089 0.717386
3090 0.717386
3091 0.717386
3092 0.717386
3093 0.717386
3094 0.717386
3095 0.717386
3096 0.717386
3097 0.717386
3098 0.717392
3099 0.717709
3100 0.717709
3101 0.717709
3102 0.717716
3103 0.717716
3104 0.717716
3105 0.717735
3106 0.717735
3107 0.717735
3108 0.717735
3109 0.717735
3110 0.717735
3111 0.717735
3112 0.717735
3113 0.717735
3114 0.717888
3115 0.717888
3116 0.717905
3117 0.717905
3118 0.717905
3119 0.717905
3120 0.717905
3121 0.717905
3122 0.717905
3123 0.717905
3124 0.717907
3125 0.717927
3126 0.717927
3127 0.717927
3128 0.717927
3129 0.717927
3130 0.717927
3131 0.717927
3132 0.717927
3133 0.717927
3134 0.717927
3135 0.718041
3136 0.718041
3137 0.718041
3138 0.718041
3139 0.718044
3140 0.718044
3141 0.718044
3142 0.718044
3143 0.718044
3144 0.718044
3145 0.718044
3146 0.718044
3147 0.718044
3148 0.718044
3149 0.718094
3150 0.718094
3151 0.718094
3152 0.718094
3153 0.718094
3154 0.718094
3155 0.718094
3156 0.718094
3157 0.718094
3158 0.718094
3159 0.718094
3160 0.718094
3161 0.718094
3162 0.718094
3163 0.718094
3164 0.718094
3165 0.718094
3166 0.718094
3167 0.718203
3168 0.718233
3169 0.718233
3170 0.718233
3171 0.718233
3172 0.718233
3173 0.718233
3174 0.718233
3175 0.718233
3176 0.718233
3177 0.718233
3178 0.718233
3179 0.718233
3180 0.718246
3181 0.718246
3182 0.718246
3183 0.718246
3184 0.718246
3185 0.718246
3186 0.718246
3187 0.718246
3188 0.718246
3189 0.718246
3190 0.718246
3191 0.718246
3192 0.718246
3193 0.718246
3194 0.718246
3195 0.718246
3196 0.718246
3197 0.718246
3198 0.718246
3199 0.718246
3200 0.718246
3201 0.718246
3202 0.718246
3203 0.718246
3204 0.718246
3205 0.718246
3206 0.718246
3207 0.718246
3208 0.718246
3209 0.718246
3210 0.718246
3211 0.718246
3212 0.718246
3213 0.718246
3214 0.718246
3215 0.718246
3216 0.718246
3217 0.718246
3218 0.718246
3219 0.718246
3220 0.718246
3221 0.718246
3222 0.718246
3223 0.718246
3224 0.718246
3225 0.718275
3226 0.718275
3227 0.718275
3228 0.718275
3229 0.718275
3230 0.718275
3231 0.718275
3232 0.718627
3233 0.718627
3234 0.718627
3235 0.718627
3236 0.718627
3237 0.718627
3238 0.718627
3239 0.718627
3240 0.718627
3241 0.718627
3242 0.718627
3243 0.718627
3244 0.718627
3245 0.718627
3246 0.718627
3247 0.718627
3248 0.718627
3249 0.718633
3250 0.718633
3251 0.718633
3252 0.718633
3253 0.718633
3254 0.718633
3255 0.718633
3256 0.718633
3257 0.718633
3258 0.718633
3259 0.718633
3260 0.718633
3261 0.718633
3262 0.718633
3263 0.718633
3264 0.718633
3265 0.718633
3266 0.718642
3267 0.718642
3268 0.718795
3269 0.718795
3270 0.718816
3271 0.718816
3272 0.718816
3273 0.718816
3274 0.718816
3275 0.718816
3276 0.718816
3277 0.718816
3278 0.718816
3279 0.718816
3280 0.718816
3281 0.718816
3282 0.718816
3283 0.718816
3284 0.718816
3285 0.718816
3286 0.718816
3287 0.718874
3288 0.718913
3289 0.718913
3290 0.718913
3291 0.718913
3292 0.718913
3293 0.718913
3294 0.718913
3295 0.718913
3296 0.718913
3297 0.718913
3298 0.718913
3299 0.718913
3300 0.718913
3301 0.718913
3302 0.718913
3303 0.718913
3304 0.718913
3305 0.718913
3306 0.718931
3307 0.718931
3308 0.719095
3309 0.719095
3310 0.719095
3311 0.719095
3312 0.719095
3313 0.719095
3314 0.719095
3315 0.719095
3316 0.719095
3317 0.719095
3318 0.719095
3319 0.719095
3320 0.719098
3321 0.719098
3322 0.719098
3323 0.719098
3324 0.719098
3325 0.719098
3326 0.719098
3327 0.719098
3328 0.719098
3329 0.719098
3330 0.719153
3331 0.719153
3332 0.719318
3333 0.719318
3334 0.719318
3335 0.719318
3336 0.719318
3337 0.719318
3338 0.719318
3339 0.719633
3340 0.719638
3341 0.719638
3342 0.719638
3343 0.71968
3344 0.71968
3345 0.71968
3346 0.71968
3347 0.71968
3348 0.71968
3349 0.719703
3350 0.719703
3351 0.719703
3352 0.719703
3353 0.719703
3354 0.719703
3355 0.719703
3356 0.719708
3357 0.719708
3358 0.719708
3359 0.719708
3360 0.719708
3361 0.719708
3362 0.719708
3363 0.719708
3364 0.719708
3365 0.719708
3366 0.719708
3367 0.719708
3368 0.719708
3369 0.719708
3370 0.719708
3371 0.719708
3372 0.719708
3373 0.719708
3374 0.719708
3375 0.719708
3376 0.719708
3377 0.71971
3378 0.71971
3379 0.71971
3380 0.71971
3381 0.71971
3382 0.71971
3383 0.719987
3384 0.719987
3385 0.719987
3386 0.719987
3387 0.719987
3388 0.719987
3389 0.719987
3390 0.719987
3391 0.719987
3392 0.719987
3393 0.719996
3394 0.719996
3395 0.719996
3396 0.719996
3397 0.720109
3398 0.720115
3399 0.720115
3400 0.720115
3401 0.720115
3402 0.720115
3403 0.720115
3404 0.720115
3405 0.720138
3406 0.720138
3407 0.720138
3408 0.720228
3409 0.720228
3410 0.720228
3411 0.720228
3412 0.720228
3413 0.720228
3414 0.720234
3415 0.720234
3416 0.720234
3417 0.720234
3418 0.720272
3419 0.72034
3420 0.72034
3421 0.72034
3422 0.72034
3423 0.72034
3424 0.72034
3425 0.72034
3426 0.72034
3427 0.72034
3428 0.72034
3429 0.72034
3430 0.72034
3431 0.72034
3432 0.72034
3433 0.720474
3434 0.720474
3435 0.720474
3436 0.720474
3437 0.720474
3438 0.720474
3439 0.720474
3440 0.720474
3441 0.720474
3442 0.720474
3443 0.720474
3444 0.720474
3445 0.720474
3446 0.720474
3447 0.720474
3448 0.720474
3449 0.720474
3450 0.720474
3451 0.720523
3452 0.720523
3453 0.720523
3454 0.720523
3455 0.720523
3456 0.720523
3457 0.720523
3458 0.720523
3459 0.720523
3460 0.720523
3461 0.720523
3462 0.720523
3463 0.720526
3464 0.720526
3465 0.720526
3466 0.720526
3467 0.720526
3468 0.720526
3469 0.720549
3470 0.720549
3471 0.720549
3472 0.720549
3473 0.720549
3474 0.720549
3475 0.720549
3476 0.720549
3477 0.720549
3478 0.720549
3479 0.720549
3480 0.720549
3481 0.720549
3482 0.720557
3483 0.720557
3484 0.720557
3485 0.720557
3486 0.720557
3487 0.720557
3488 0.720557
3489 0.720557
3490 0.720557
3491 0.720557
3492 0.720557
3493 0.720557
3494 0.720557
3495 0.720557
3496 0.720557
3497 0.720607
3498 0.720607
3499 0.720607
3500 0.720607
3501 0.720607
3502 0.720607
3503 0.720607
3504 0.720607
3505 0.720607
3506 0.720626
3507 0.720626
3508 0.720626
3509 0.720629
3510 0.720629
3511 0.720629
3512 0.720786
3513 0.720789
3514 0.720789
3515 0.72087
3516 0.72087
3517 0.72087
3518 0.720882
3519 0.720882
3520 0.720882
3521 0.720882
3522 0.720882
3523 0.720882
3524 0.720882
3525 0.721034
3526 0.721064
3527 0.721072
3528 0.721072
3529 0.721072
3530 0.721072
3531 0.721072
3532 0.721072
3533 0.721072
3534 0.721074
3535 0.721074
3536 0.721074
3537 0.721074
3538 0.721074
3539 0.721074
3540 0.721152
3541 0.721152
3542 0.721152
3543 0.721152
3544 0.721152
3545 0.721152
3546 0.721152
3547 0.721152
3548 0.721152
3549 0.721159
3550 0.721164
3551 0.721164
3552 0.721164
3553 0.721164
3554 0.721164
3555 0.721164
3556 0.721164
3557 0.721164
3558 0.721277
3559 0.721277
3560 0.721277
3561 0.721277
3562 0.721277
3563 0.721277
3564 0.721277
3565 0.72128
3566 0.72128
3567 0.72128
3568 0.72128
3569 0.72128
3570 0.72128
3571 0.72128
3572 0.72128
3573 0.721322
3574 0.721322
3575 0.721322
3576 0.721322
3577 0.721322
3578 0.721322
3579 0.721322
3580 0.721322
3581 0.721322
3582 0.721322
3583 0.721322
3584 0.721322
3585 0.721322
3586 0.721351
3587 0.721351
3588 0.721351
3589 0.721351
3590 0.721351
3591 0.721351
3592 0.721351
3593 0.721351
3594 0.72138
3595 0.72138
3596 0.72138
3597 0.72138
3598 0.72138
3599 0.72138


==> plots/data/dataRCPSP-LCG.dat <==
0 0.669302
1 0.776195
2 0.800307
3 0.818177
4 0.83337
5 0.84669
6 0.858735
7 0.86864
8 0.877348
9 0.886423
10 0.893428
11 0.899423
12 0.905271
13 0.910497
14 0.914802
15 0.919435
16 0.923459
17 0.926522
18 0.930068
19 0.93356
20 0.936392
21 0.939717
22 0.942596
23 0.944806
24 0.947164
25 0.949481
26 0.951543
27 0.953738
28 0.955698
29 0.95716
30 0.958476
31 0.960067
32 0.961633
33 0.963147
34 0.964557
35 0.966119
36 0.967319
37 0.968317
38 0.969215
39 0.970119
40 0.971052
41 0.971737
42 0.972473
43 0.973169
44 0.973873
45 0.974635
46 0.975164
47 0.975735
48 0.976242
49 0.97669
50 0.977078
51 0.977573
52 0.978061
53 0.978675
54 0.979176
55 0.979567
56 0.979883
57 0.980234
58 0.980559
59 0.980913
60 0.981303
61 0.981722
62 0.982154
63 0.982411
64 0.982622
65 0.983026
66 0.983341
67 0.983676
68 0.983877
69 0.984296
70 0.984566
71 0.98476
72 0.984971
73 0.985104
74 0.985311
75 0.985604
76 0.985898
77 0.986126
78 0.986326
79 0.986468
80 0.986589
81 0.986687
82 0.986753
83 0.986823
84 0.986956
85 0.987041
86 0.987175
87 0.987235
88 0.987326
89 0.987437
90 0.987536
91 0.987637
92 0.987776
93 0.987852
94 0.987908
95 0.987965
96 0.988051
97 0.98813
98 0.988198
99 0.988315
100 0.988376
101 0.988477
102 0.98853
103 0.988597
104 0.988678
105 0.988728
106 0.988762
107 0.988797
108 0.988874
109 0.988954
110 0.989009
111 0.989054
112 0.989143
113 0.989185
114 0.989246
115 0.989289
116 0.989308
117 0.989334
118 0.989345
119 0.989366
120 0.9894
121 0.989422
122 0.989465
123 0.989499
124 0.989551
125 0.989588
126 0.989623
127 0.989654
128 0.989705
129 0.989785
130 0.989837
131 0.989909
132 0.989952
133 0.989989
134 0.990029
135 0.990053
136 0.990083
137 0.99011
138 0.990147
139 0.990181
140 0.990206
141 0.990246
142 0.990262
143 0.990279
144 0.990325
145 0.990363
146 0.990383
147 0.99042
148 0.990449
149 0.990502
150 0.990535
151 0.990549
152 0.990584
153 0.990604
154 0.990623
155 0.990665
156 0.990705
157 0.99074
158 0.990759
159 0.990784
160 0.990801
161 0.990815
162 0.990844
163 0.990876
164 0.990894
165 0.990917
166 0.990935
167 0.990962
168 0.990987
169 0.991007
170 0.991013
171 0.991042
172 0.991056
173 0.991061
174 0.991086
175 0.991095
176 0.991112
177 0.99114
178 0.991166
179 0.991185
180 0.991201
181 0.991214
182 0.99123
183 0.99125
184 0.991275
185 0.991285
186 0.991315
187 0.991329
188 0.991339
189 0.991348
190 0.99136
191 0.991379
192 0.991393
193 0.991407
194 0.991416
195 0.991448
196 0.991461
197 0.991472
198 0.991496
199 0.991527
200 0.99154
201 0.991557
202 0.991571
203 0.991579
204 0.9916
205 0.99162
206 0.991628
207 0.991636
208 0.991666
209 0.991701
210 0.991703
211 0.991725
212 0.991745
213 0.99176
214 0.991777
215 0.991792
216 0.991808
217 0.991821
218 0.991841
219 0.99185
220 0.99186
221 0.991885
222 0.991906
223 0.991931
224 0.991952
225 0.991964
226 0.991991
227 0.991991
228 0.992001
229 0.992008
230 0.992025
231 0.992032
232 0.99204
233 0.992083
234 0.992095
235 0.992118
236 0.992134
237 0.992154
238 0.992176
239 0.992207
240 0.992232
241 0.992247
242 0.992255
243 0.992275
244 0.992281
245 0.992287
246 0.992298
247 0.992301
248 0.992304
249 0.992307
250 0.992313
251 0.992323
252 0.992328
253 0.992347
254 0.992351
255 0.992359
256 0.992386
257 0.992392
258 0.992397
259 0.992408
260 0.992418
261 0.992427
262 0.99245
263 0.992463
264 0.992468
265 0.992484
266 0.992493
267 0.992505
268 0.992523
269 0.992524
270 0.992533
271 0.992543
272 0.992554
273 0.992572
274 0.992592
275 0.99262
276 0.992629
277 0.992641
278 0.992661
279 0.992689
280 0.992706
281 0.992714
282 0.992721
283 0.992729
284 0.992734
285 0.992744
286 0.992752
287 0.99276
288 0.992765
289 0.99277
290 0.992784
291 0.99279
292 0.992799
293 0.992809
294 0.99282
295 0.992835
296 0.992857
297 0.992866
298 0.99287
299 0.992883
300 0.9929
301 0.992911
302 0.992916
303 0.992937
304 0.992939
305 0.992951
306 0.99296
307 0.992964
308 0.992971
309 0.992974
310 0.992983
311 0.992987
312 0.992997
313 0.992999
314 0.993014
315 0.993031
316 0.993035
317 0.993052
318 0.993062
319 0.993068
320 0.993077
321 0.993093
322 0.993103
323 0.993112
324 0.993117
325 0.993123
326 0.993135
327 0.993142
328 0.993157
329 0.993194
330 0.993199
331 0.993203
332 0.993213
333 0.993214
334 0.993217
335 0.993224
336 0.993232
337 0.99324
338 0.993249
339 0.993251
340 0.993265
341 0.993269
342 0.993278
343 0.993281
344 0.993291
345 0.993298
346 0.993306
347 0.993306
348 0.993311
349 0.993316
350 0.993321
351 0.993325
352 0.993326
353 0.993329
354 0.993342
355 0.993352
356 0.99336
357 0.993365
358 0.993374
359 0.993385
360 0.993392
361 0.993403
362 0.993411
363 0.993413
364 0.99342
365 0.993422
366 0.993424
367 0.993434
368 0.993442
369 0.99346
370 0.993473
371 0.993486
372 0.993493
373 0.993496
374 0.993498
375 0.993501
376 0.993501
377 0.993512
378 0.993517
379 0.993523
380 0.993528
381 0.99353
382 0.993531
383 0.993539
384 0.99355
385 0.993553
386 0.993559
387 0.993567
388 0.993567
389 0.99357
390 0.993572
391 0.993574
392 0.993579
393 0.993583
394 0.993586
395 0.993592
396 0.993595
397 0.993602
398 0.993608
399 0.993622
400 0.993624
401 0.993633
402 0.99364
403 0.993645
404 0.993651
405 0.993651
406 0.99367
407 0.993682
408 0.993682
409 0.993685
410 0.993686
411 0.99369
412 0.993704
413 0.993709
414 0.993711
415 0.993717
416 0.993721
417 0.993736
418 0.993738
419 0.993748
420 0.993761
421 0.993767
422 0.993773
423 0.993779
424 0.993792
425 0.993793
426 0.993796
427 0.993813
428 0.993814
429 0.993817
430 0.99382
431 0.993824
432 0.993826
433 0.99383
434 0.993832
435 0.993834
436 0.993834
437 0.993837
438 0.99384
439 0.993841
440 0.993845
441 0.993845
442 0.993848
443 0.993858
444 0.993858
445 0.993867
446 0.993876
447 0.993876
448 0.993884
449 0.993889
450 0.99389
451 0.993891
452 0.993894
453 0.993897
454 0.993899
455 0.993908
456 0.993914
457 0.993914
458 0.993914
459 0.993914
460 0.993914
461 0.993931
462 0.993938
463 0.993938
464 0.993939
465 0.993941
466 0.993946
467 0.993947
468 0.993952
469 0.993954
470 0.993954
471 0.993957
472 0.993959
473 0.993966
474 0.993966
475 0.993967
476 0.993969
477 0.99398
478 0.993987
479 0.993994
480 0.993996
481 0.993999
482 0.994003
483 0.994004
484 0.994006
485 0.994013
486 0.994013
487 0.994013
488 0.994018
489 0.994021
490 0.994023
491 0.994023
492 0.994025
493 0.994025
494 0.994028
495 0.994032
496 0.994037
497 0.994038
498 0.994051
499 0.994059
500 0.994064
501 0.994067
502 0.99407
503 0.99407
504 0.994078
505 0.994078
506 0.994078
507 0.994078
508 0.994078
509 0.994078
510 0.994095
511 0.994098
512 0.994099
513 0.994099
514 0.994124
515 0.994132
516 0.99414
517 0.99414
518 0.994144
519 0.994144
520 0.994151
521 0.994153
522 0.994156
523 0.994159
524 0.994163
525 0.994165
526 0.994166
527 0.99417
528 0.99417
529 0.994175
530 0.994177
531 0.99418
532 0.99419
533 0.99419
534 0.994195
535 0.994199
536 0.994208
537 0.994231
538 0.994233
539 0.994238
540 0.994241
541 0.994248
542 0.994248
543 0.994249
544 0.994253
545 0.994254
546 0.994255
547 0.994259
548 0.994259
549 0.994259
550 0.994266
551 0.994266
552 0.994266
553 0.994266
554 0.994269
555 0.994272
556 0.994273
557 0.994275
558 0.994281
559 0.99429
560 0.99429
561 0.994297
562 0.994299
563 0.994299
564 0.994302
565 0.994308
566 0.994309
567 0.994311
568 0.994314
569 0.994317
570 0.994321
571 0.994331
572 0.994332
573 0.994334
574 0.99434
575 0.99434
576 0.994344
577 0.994345
578 0.994349
579 0.994354
580 0.994354
581 0.994354
582 0.994354
583 0.994365
584 0.994371
585 0.994373
586 0.994376
587 0.994378
588 0.994381
589 0.994387
590 0.994393
591 0.994395
592 0.994397
593 0.994401
594 0.994409
595 0.994415
596 0.994419
597 0.994426
598 0.994428
599 0.994431
600 0.994441
601 0.994444
602 0.994446
603 0.99445
604 0.99445
605 0.99445
606 0.994456
607 0.994469
608 0.994471
609 0.994475
610 0.994476
611 0.994478
612 0.994479
613 0.994484
614 0.994484
615 0.994489
616 0.994489
617 0.994491
618 0.994495
619 0.994498
620 0.994505
621 0.99451
622 0.994514
623 0.99452
624 0.994524
625 0.994526
626 0.994529
627 0.994531
628 0.994535
629 0.994539
630 0.994547
631 0.994549
632 0.994552
633 0.994556
634 0.994558
635 0.994558
636 0.994561
637 0.994564
638 0.994572
639 0.994577
640 0.994577
641 0.99458
642 0.99458
643 0.994581
644 0.994585
645 0.994586
646 0.994589
647 0.994594
648 0.994599
649 0.994603
650 0.994603
651 0.994605
652 0.994613
653 0.994617
654 0.994619
655 0.994628
656 0.994628
657 0.994632
658 0.994637
659 0.994638
660 0.994638
661 0.99464
662 0.994647
663 0.994647
664 0.994651
665 0.994651
666 0.994654
667 0.994654
668 0.994663
669 0.994667
670 0.99467
671 0.994672
672 0.994679
673 0.99468
674 0.994684
675 0.994689
676 0.994693
677 0.994694
678 0.994703
679 0.994703
680 0.994707
681 0.994707
682 0.994708
683 0.994714
684 0.994717
685 0.994717
686 0.994726
687 0.994728
688 0.99473
689 0.994734
690 0.994734
691 0.994738
692 0.994738
693 0.994739
694 0.994742
695 0.994756
696 0.99476
697 0.99476
698 0.994761
699 0.99477
700 0.994772
701 0.994776
702 0.99478
703 0.994783
704 0.994786
705 0.994788
706 0.994788
707 0.994791
708 0.994794
709 0.994797
710 0.994802
711 0.994803
712 0.994805
713 0.994812
714 0.994821
715 0.994826
716 0.99483
717 0.994832
718 0.994833
719 0.994833
720 0.994836
721 0.994839
722 0.994841
723 0.994842
724 0.994845
725 0.99485
726 0.99485
727 0.994854
728 0.994854
729 0.994855
730 0.994856
731 0.994859
732 0.994859
733 0.994859
734 0.994864
735 0.994864
736 0.994867
737 0.994872
738 0.994874
739 0.994878
740 0.994882
741 0.994886
742 0.994887
743 0.99489
744 0.99489
745 0.994893
746 0.994898
747 0.994904
748 0.994904
749 0.994908
750 0.994914
751 0.994917
752 0.994925
753 0.994925
754 0.994925
755 0.99493
756 0.994934
757 0.994936
758 0.99494
759 0.994947
760 0.99495
761 0.99495
762 0.994959
763 0.994962
764 0.994962
765 0.994964
766 0.994967
767 0.994967
768 0.994967
769 0.994967
770 0.994968
771 0.994972
772 0.994979
773 0.994981
774 0.994987
775 0.994987
776 0.994987
777 0.994993
778 0.994996
779 0.994996
780 0.994998
781 0.994998
782 0.995
783 0.995004
784 0.995005
785 0.995006
786 0.995006
787 0.995008
788 0.995009
789 0.995012
790 0.995012
791 0.995012
792 0.995018
793 0.995019
794 0.995019
795 0.995019
796 0.99502
797 0.995022
798 0.995022
799 0.995022
800 0.995022
801 0.995022
802 0.995023
803 0.995023
804 0.995023
805 0.99503
806 0.995044
807 0.995049
808 0.995049
809 0.995052
810 0.995059
811 0.995063
812 0.995063
813 0.995063
814 0.995063
815 0.995066
816 0.995067
817 0.99507
818 0.99507
819 0.99507
820 0.995072
821 0.995074
822 0.995077
823 0.995077
824 0.995078
825 0.99508
826 0.995083
827 0.995086
828 0.995087
829 0.995087
830 0.995088
831 0.995097
832 0.995103
833 0.995105
834 0.995105
835 0.995105
836 0.995109
837 0.995109
838 0.995109
839 0.995112
840 0.995124
841 0.995128
842 0.99513
843 0.995137
844 0.995137
845 0.995137
846 0.995138
847 0.99514
848 0.995141
849 0.995145
850 0.99515
851 0.99515
852 0.995152
853 0.995156
854 0.995158
855 0.995161
856 0.995161
857 0.995162
858 0.995165
859 0.995166
860 0.995168
861 0.995168
862 0.995174
863 0.995176
864 0.995178
865 0.995178
866 0.995179
867 0.995186
868 0.995187
869 0.995189
870 0.99519
871 0.99519
872 0.99519
873 0.995193
874 0.995195
875 0.995197
876 0.995198
877 0.995206
878 0.995207
879 0.995212
880 0.995217
881 0.995217
882 0.995217
883 0.995222
884 0.995231
885 0.995231
886 0.995232
887 0.995232
888 0.995234
889 0.995238
890 0.995238
891 0.995239
892 0.995241
893 0.995244
894 0.995247
895 0.995247
896 0.99525
897 0.995252
898 0.995255
899 0.99526
900 0.99526
901 0.99526
902 0.995261
903 0.995262
904 0.995263
905 0.995265
906 0.995265
907 0.995265
908 0.995265
909 0.995265
910 0.995268
911 0.995268
912 0.99527
913 0.995272
914 0.995272
915 0.995279
916 0.995279
917 0.995279
918 0.995285
919 0.995285
920 0.995285
921 0.99529
922 0.99529
923 0.99529
924 0.995292
925 0.995294
926 0.995294
927 0.9953
928 0.995301
929 0.995301
930 0.995301
931 0.995301
932 0.995308
933 0.995308
934 0.995308
935 0.995308
936 0.995309
937 0.995309
938 0.995319
939 0.995321
940 0.995325
941 0.995327
942 0.995329
943 0.99533
944 0.99533
945 0.995331
946 0.995331
947 0.995333
948 0.995333
949 0.995337
950 0.995337
951 0.995338
952 0.995342
953 0.995342
954 0.995344
955 0.995347
956 0.995349
957 0.99535
958 0.99535
959 0.99535
960 0.995352
961 0.995352
962 0.995352
963 0.995359
964 0.995361
965 0.995361
966 0.995361
967 0.995363
968 0.995367
969 0.995368
970 0.995369
971 0.995371
972 0.995373
973 0.99538
974 0.995384
975 0.99539
976 0.995395
977 0.995395
978 0.995395
979 0.995395
980 0.995395
981 0.995395
982 0.995395
983 0.995395
984 0.995395
985 0.995395
986 0.995397
987 0.995399
988 0.9954
989 0.995401
990 0.995401
991 0.995406
992 0.995408
993 0.995422
994 0.995422
995 0.995422
996 0.995424
997 0.995425
998 0.995427
999 0.99543
1000 0.99543
1001 0.99543
1002 0.995434
1003 0.995437
1004 0.995438
1005 0.995438
1006 0.995438
1007 0.995445
1008 0.995447
1009 0.995455
1010 0.995455
1011 0.995455
1012 0.995455
1013 0.995455
1014 0.995457
1015 0.995457
1016 0.995463
1017 0.995463
1018 0.995463
1019 0.995467
1020 0.995471
1021 0.995477
1022 0.995477
1023 0.995477
1024 0.995477
1025 0.995479
1026 0.995479
1027 0.995484
1028 0.995484
1029 0.995484
1030 0.995484
1031 0.995484
1032 0.9955
1033 0.995503
1034 0.995503
1035 0.995504
1036 0.995504
1037 0.995505
1038 0.995506
1039 0.995506
1040 0.995507
1041 0.995507
1042 0.995507
1043 0.995507
1044 0.995507
1045 0.995513
1046 0.995516
1047 0.995516
1048 0.995519
1049 0.995519
1050 0.995519
1051 0.99552
1052 0.99552
1053 0.99552
1054 0.99552
1055 0.995522
1056 0.995523
1057 0.995527
1058 0.995527
1059 0.995528
1060 0.995533
1061 0.995533
1062 0.995533
1063 0.995538
1064 0.995543
1065 0.995543
1066 0.995543
1067 0.995543
1068 0.995543
1069 0.995545
1070 0.995545
1071 0.995545
1072 0.995547
1073 0.995549
1074 0.995549
1075 0.995549
1076 0.995549
1077 0.995551
1078 0.995551
1079 0.995552
1080 0.995553
1081 0.995553
1082 0.995562
1083 0.995562
1084 0.995562
1085 0.995562
1086 0.995564
1087 0.995564
1088 0.995566
1089 0.995569
1090 0.995575
1091 0.995575
1092 0.995575
1093 0.995575
1094 0.995577
1095 0.995577
1096 0.99558
1097 0.995581
1098 0.995581
1099 0.995584
1100 0.995584
1101 0.995587
1102 0.995587
1103 0.995589
1104 0.995589
1105 0.995589
1106 0.995592
1107 0.995592
1108 0.995592
1109 0.995593
1110 0.995593
1111 0.995594
1112 0.995594
1113 0.995594
1114 0.995594
1115 0.995594
1116 0.995594
1117 0.995599
1118 0.995599
1119 0.995601
1120 0.995601
1121 0.995602
1122 0.995602
1123 0.995607
1124 0.995607
1125 0.995607
1126 0.995607
1127 0.995612
1128 0.995612
1129 0.995613
1130 0.995614
1131 0.995614
1132 0.995614
1133 0.995617
1134 0.995619
1135 0.99562
1136 0.99562
1137 0.995622
1138 0.995622
1139 0.995624
1140 0.995624
1141 0.995624
1142 0.995624
1143 0.995624
1144 0.995624
1145 0.995629
1146 0.995629
1147 0.995629
1148 0.995629
1149 0.995634
1150 0.995634
1151 0.995634
1152 0.995634
1153 0.995634
1154 0.995638
1155 0.995639
1156 0.995641
1157 0.995641
1158 0.995641
1159 0.995641
1160 0.995641
1161 0.995641
1162 0.995641
1163 0.995641
1164 0.995642
1165 0.995644
1166 0.995644
1167 0.995644
1168 0.995644
1169 0.995644
1170 0.995644
1171 0.995644
1172 0.995644
1173 0.995646
1174 0.995646
1175 0.995646
1176 0.995648
1177 0.995648
1178 0.995648
1179 0.995648
1180 0.995649
1181 0.995649
1182 0.995649
1183 0.99565
1184 0.99565
1185 0.99565
1186 0.99565
1187 0.99565
1188 0.99565
1189 0.99565
1190 0.995653
1191 0.995653
1192 0.995654
1193 0.995654
1194 0.995654
1195 0.995654
1196 0.995654
1197 0.995654
1198 0.995656
1199 0.995656
1200 0.995656
1201 0.995658
1202 0.995659
1203 0.995659
1204 0.995659
1205 0.995659
1206 0.995659
1207 0.995659
1208 0.995659
1209 0.995659
1210 0.995659
1211 0.995661
1212 0.995669
1213 0.99567
1214 0.99567
1215 0.995672
1216 0.995672
1217 0.995672
1218 0.995672
1219 0.995673
1220 0.995673
1221 0.995676
1222 0.995676
1223 0.995676
1224 0.995676
1225 0.99568
1226 0.995684
1227 0.995684
1228 0.995684
1229 0.995686
1230 0.995686
1231 0.995686
1232 0.995688
1233 0.995688
1234 0.995688
1235 0.995688
1236 0.995688
1237 0.99569
1238 0.995691
1239 0.995691
1240 0.995694
1241 0.995694
1242 0.995695
1243 0.995695
1244 0.995695
1245 0.995695
1246 0.995695
1247 0.995698
1248 0.995699
1249 0.995705
1250 0.995705
1251 0.995705
1252 0.995705
1253 0.995706
1254 0.995706
1255 0.995706
1256 0.995706
1257 0.995706
1258 0.995708
1259 0.995708
1260 0.995708
1261 0.995708
1262 0.995708
1263 0.995708
1264 0.995713
1265 0.995716
1266 0.995719
1267 0.995722
1268 0.995724
1269 0.995728
1270 0.99573
1271 0.99573
1272 0.995733
1273 0.995734
1274 0.995737
1275 0.995737
1276 0.995737
1277 0.995737
1278 0.995739
1279 0.995739
1280 0.995742
1281 0.995742
1282 0.995742
1283 0.995742
1284 0.995742
1285 0.995742
1286 0.995743
1287 0.995743
1288 0.995745
1289 0.995745
1290 0.995745
1291 0.995747
1292 0.995754
1293 0.995755
1294 0.99576
1295 0.995761
1296 0.995764
1297 0.995766
1298 0.995769
1299 0.99577
1300 0.99577
1301 0.99577
1302 0.99577
1303 0.99577
1304 0.995771
1305 0.995773
1306 0.995785
1307 0.995785
1308 0.995788
1309 0.99579
1310 0.995791
1311 0.995792
1312 0.995795
1313 0.995799
1314 0.995804
1315 0.995808
1316 0.995808
1317 0.995808
1318 0.995809
1319 0.995809
1320 0.99581
1321 0.99581
1322 0.99581
1323 0.995815
1324 0.995815
1325 0.995816
1326 0.995819
1327 0.995819
1328 0.995819
1329 0.995819
1330 0.995819
1331 0.995819
1332 0.995819
1333 0.99582
1334 0.99582
1335 0.99582
1336 0.99582
1337 0.99582
1338 0.99582
1339 0.99582
1340 0.995822
1341 0.995826
1342 0.995826
1343 0.995826
1344 0.995826
1345 0.995826
1346 0.995826
1347 0.995826
1348 0.995826
1349 0.995826
1350 0.995832
1351 0.995832
1352 0.995832
1353 0.995832
1354 0.995832
1355 0.995832
1356 0.995833
1357 0.995833
1358 0.995834
1359 0.995834
1360 0.995834
1361 0.995834
1362 0.995834
1363 0.995838
1364 0.995838
1365 0.995838
1366 0.995838
1367 0.99584
1368 0.995845
1369 0.995846
1370 0.995846
1371 0.995846
1372 0.995847
1373 0.995847
1374 0.995847
1375 0.995848
1376 0.995848
1377 0.99585
1378 0.995853
1379 0.995854
1380 0.995854
1381 0.995854
1382 0.995854
1383 0.995854
1384 0.995854
1385 0.99586
1386 0.99586
1387 0.995866
1388 0.995867
1389 0.995867
1390 0.995876
1391 0.995878
1392 0.995883
1393 0.99589
1394 0.99589
1395 0.995892
1396 0.995892
1397 0.995894
1398 0.995894
1399 0.995894
1400 0.995895
1401 0.995899
1402 0.995902
1403 0.995902
1404 0.995902
1405 0.995904
1406 0.995904
1407 0.995908
1408 0.99591
1409 0.995911
1410 0.995912
1411 0.995912
1412 0.995912
1413 0.995916
1414 0.995916
1415 0.995916
1416 0.995917
1417 0.995917
1418 0.995917
1419 0.995917
1420 0.995917
1421 0.99592
1422 0.99592
1423 0.99592
1424 0.99592
1425 0.99592
1426 0.995922
1427 0.995922
1428 0.995925
1429 0.995927
1430 0.995927
1431 0.995927
1432 0.995927
1433 0.995927
1434 0.995932
1435 0.995932
1436 0.995932
1437 0.995932
1438 0.995932
1439 0.995932
1440 0.995932
1441 0.995932
1442 0.995932
1443 0.995932
1444 0.995933
1445 0.995933
1446 0.995935
1447 0.995936
1448 0.995936
1449 0.995938
1450 0.995938
1451 0.995938
1452 0.995938
1453 0.995938
1454 0.995938
1455 0.995938
1456 0.995938
1457 0.995939
1458 0.995939
1459 0.995939
1460 0.995939
1461 0.995939
1462 0.995939
1463 0.995939
1464 0.99594
1465 0.99594
1466 0.99594
1467 0.99594
1468 0.995943
1469 0.995947
1470 0.995951
1471 0.99596
1472 0.99596
1473 0.995962
1474 0.995967
1475 0.995968
1476 0.995973
1477 0.995976
1478 0.995976
1479 0.995976
1480 0.995976
1481 0.995976
1482 0.995976
1483 0.995976
1484 0.995976
1485 0.995976
1486 0.995976
1487 0.995976
1488 0.995976
1489 0.995976
1490 0.995976
1491 0.995979
1492 0.995981
1493 0.995981
1494 0.995984
1495 0.995984
1496 0.995985
1497 0.995985
1498 0.995985
1499 0.995985
1500 0.995985
1501 0.995985
1502 0.995985
1503 0.995985
1504 0.995985
1505 0.995986
1506 0.995986
1507 0.995986
1508 0.995986
1509 0.995986
1510 0.995986
1511 0.995986
1512 0.995987
1513 0.995989
1514 0.995989
1515 0.995989
1516 0.995989
1517 0.995991
1518 0.995991
1519 0.995997
1520 0.995999
1521 0.995999
1522 0.995999
1523 0.995999
1524 0.995999
1525 0.996
1526 0.996
1527 0.996
1528 0.996
1529 0.996001
1530 0.996005
1531 0.996008
1532 0.996014
1533 0.996014
1534 0.996014
1535 0.996015
1536 0.996015
1537 0.996015
1538 0.996015
1539 0.996015
1540 0.996017
1541 0.996017
1542 0.996017
1543 0.996018
1544 0.996018
1545 0.996018
1546 0.996018
1547 0.996019
1548 0.996019
1549 0.996019
1550 0.996019
1551 0.996021
1552 0.996022
1553 0.996029
1554 0.996029
1555 0.99603
1556 0.99603
1557 0.99603
1558 0.99603
1559 0.996033
1560 0.996033
1561 0.996033
1562 0.996033
1563 0.996033
1564 0.996033
1565 0.996033
1566 0.996033
1567 0.996033
1568 0.996033
1569 0.996033
1570 0.996033
1571 0.996033
1572 0.996033
1573 0.996034
1574 0.996034
1575 0.996034
1576 0.996034
1577 0.996034
1578 0.996034
1579 0.996034
1580 0.996034
1581 0.996034
1582 0.996034
1583 0.996034
1584 0.996034
1585 0.996034
1586 0.996036
1587 0.996036
1588 0.996036
1589 0.996036
1590 0.996037
1591 0.996037
1592 0.996037
1593 0.996037
1594 0.996037
1595 0.996037
1596 0.996037
1597 0.996037
1598 0.99604
1599 0.99604
1600 0.996044
1601 0.996044
1602 0.996044
1603 0.996044
1604 0.996044
1605 0.996044
1606 0.996046
1607 0.996046
1608 0.996046
1609 0.996046
1610 0.996046
1611 0.996046
1612 0.996046
1613 0.996046
1614 0.996046
1615 0.996046
1616 0.996046
1617 0.996046
1618 0.996048
1619 0.996048
1620 0.996048
1621 0.996048
1622 0.996048
1623 0.996048
1624 0.996048
1625 0.99605
1626 0.99605
1627 0.99605
1628 0.996052
1629 0.996054
1630 0.996054
1631 0.996054
1632 0.996054
1633 0.996056
1634 0.996059
1635 0.996059
1636 0.99606
1637 0.99606
1638 0.996061
1639 0.996061
1640 0.996061
1641 0.996061
1642 0.996061
1643 0.996061
1644 0.996061
1645 0.996061
1646 0.996061
1647 0.996061
1648 0.996061
1649 0.996061
1650 0.996063
1651 0.996063
1652 0.996063
1653 0.996063
1654 0.996063
1655 0.996063
1656 0.996063
1657 0.996063
1658 0.996063
1659 0.996066
1660 0.996066
1661 0.996067
1662 0.99607
1663 0.996072
1664 0.996072
1665 0.996072
1666 0.996072
1667 0.996072
1668 0.996072
1669 0.996072
1670 0.996073
1671 0.996074
1672 0.996077
1673 0.996077
1674 0.996079
1675 0.996079
1676 0.996079
1677 0.996081
1678 0.996084
1679 0.996084
1680 0.996084
1681 0.996084
1682 0.996087
1683 0.996087
1684 0.996087
1685 0.996087
1686 0.996088
1687 0.996088
1688 0.996088
1689 0.996088
1690 0.996088
1691 0.996088
1692 0.996088
1693 0.996088
1694 0.996088
1695 0.996088
1696 0.996089
1697 0.99609
1698 0.996095
1699 0.996095
1700 0.996095
1701 0.996098
1702 0.996098
1703 0.996098
1704 0.996098
1705 0.996098
1706 0.996103
1707 0.996105
1708 0.996109
1709 0.996109
1710 0.996114
1711 0.996114
1712 0.996114
1713 0.996114
1714 0.996114
1715 0.996114
1716 0.996114
1717 0.996114
1718 0.996114
1719 0.996114
1720 0.996114
1721 0.996114
1722 0.996121
1723 0.996121
1724 0.996124
1725 0.996124
1726 0.996124
1727 0.996125
1728 0.996125
1729 0.996125
1730 0.996125
1731 0.99613
1732 0.996132
1733 0.996134
1734 0.996134
1735 0.996134
1736 0.996136
1737 0.996137
1738 0.996138
1739 0.996139
1740 0.996139
1741 0.99614
1742 0.996142
1743 0.996142
1744 0.996142
1745 0.996144
1746 0.996147
1747 0.996147
1748 0.99615
1749 0.996152
1750 0.996156
1751 0.996156
1752 0.996156
1753 0.996156
1754 0.996162
1755 0.996164
1756 0.996166
1757 0.996166
1758 0.996168
1759 0.99617
1760 0.996171
1761 0.996171
1762 0.996171
1763 0.996171
1764 0.996171
1765 0.996171
1766 0.996171
1767 0.996171
1768 0.996171
1769 0.996173
1770 0.996173
1771 0.996173
1772 0.996173
1773 0.996173
1774 0.996173
1775 0.996174
1776 0.996174
1777 0.996175
1778 0.996176
1779 0.996181
1780 0.996181
1781 0.996181
1782 0.996181
1783 0.996183
1784 0.996183
1785 0.996183
1786 0.996183
1787 0.996183
1788 0.996183
1789 0.996183
1790 0.996183
1791 0.996183
1792 0.996186
1793 0.996186
1794 0.996194
1795 0.996195
1796 0.996195
1797 0.996199
1798 0.996199
1799 0.996199
1800 0.996199
1801 0.996199
1802 0.996199
1803 0.9962
1804 0.9962
1805 0.996201
1806 0.996203
1807 0.996204
1808 0.996204
1809 0.996204
1810 0.996204
1811 0.996204
1812 0.996204
1813 0.996205
1814 0.996205
1815 0.996205
1816 0.996205
1817 0.996205
1818 0.996208
1819 0.996208
1820 0.996208
1821 0.996209
1822 0.996209
1823 0.996209
1824 0.996214
1825 0.996216
1826 0.996216
1827 0.996216
1828 0.996216
1829 0.996216
1830 0.996218
1831 0.996218
1832 0.996221
1833 0.996221
1834 0.996222
1835 0.996223
1836 0.996225
1837 0.996225
1838 0.996225
1839 0.996226
1840 0.996228
1841 0.996228
1842 0.99623
1843 0.99623
1844 0.99623
1845 0.99623
1846 0.99623
1847 0.99623
1848 0.996232
1849 0.996232
1850 0.996232
1851 0.996232
1852 0.996235
1853 0.996235
1854 0.996235
1855 0.996235
1856 0.996235
1857 0.996235
1858 0.996235
1859 0.996235
1860 0.996235
1861 0.99624
1862 0.996241
1863 0.996241
1864 0.996242
1865 0.996242
1866 0.996244
1867 0.996246
1868 0.996246
1869 0.996247
1870 0.996249
1871 0.996249
1872 0.996249
1873 0.996249
1874 0.996251
1875 0.996252
1876 0.996253
1877 0.996253
1878 0.996254
1879 0.996254
1880 0.996254
1881 0.996254
1882 0.996255
1883 0.996257
1884 0.996257
1885 0.996257
1886 0.996262
1887 0.996262
1888 0.996265
1889 0.996265
1890 0.996265
1891 0.996265
1892 0.996265
1893 0.996265
1894 0.996265
1895 0.996267
1896 0.996268
1897 0.996269
1898 0.996269
1899 0.996269
1900 0.996269
1901 0.996269
1902 0.996269
1903 0.996269
1904 0.996269
1905 0.996269
1906 0.99627
1907 0.99627
1908 0.99627
1909 0.99627
1910 0.99627
1911 0.99627
1912 0.99627
1913 0.99627
1914 0.996271
1915 0.996273
1916 0.996273
1917 0.996273
1918 0.996274
1919 0.996274
1920 0.996274
1921 0.996274
1922 0.996274
1923 0.996274
1924 0.996274
1925 0.996274
1926 0.996276
1927 0.996277
1928 0.996279
1929 0.99628
1930 0.99628
1931 0.99628
1932 0.99628
1933 0.99628
1934 0.996283
1935 0.996283
1936 0.996283
1937 0.996285
1938 0.996285
1939 0.996285
1940 0.996288
1941 0.996288
1942 0.996288
1943 0.996288
1944 0.996288
1945 0.996288
1946 0.996288
1947 0.996288
1948 0.996288
1949 0.996288
1950 0.996288
1951 0.996288
1952 0.996292
1953 0.996292
1954 0.996292
1955 0.996292
1956 0.996292
1957 0.996292
1958 0.996295
1959 0.996295
1960 0.996295
1961 0.996295
1962 0.996295
1963 0.996295
1964 0.996295
1965 0.996295
1966 0.996302
1967 0.996302
1968 0.996302
1969 0.996302
1970 0.996304
1971 0.996304
1972 0.996304
1973 0.996304
1974 0.996304
1975 0.996304
1976 0.996304
1977 0.996304
1978 0.996304
1979 0.996304
1980 0.996304
1981 0.996304
1982 0.996304
1983 0.996304
1984 0.996304
1985 0.996304
1986 0.996304
1987 0.996304
1988 0.996304
1989 0.996304
1990 0.996304
1991 0.996305
1992 0.996307
1993 0.996309
1994 0.996309
1995 0.996309
1996 0.996309
1997 0.996309
1998 0.996309
1999 0.996309
2000 0.996309
2001 0.996309
2002 0.996309
2003 0.996309
2004 0.996309
2005 0.996309
2006 0.996309
2007 0.996309
2008 0.996309
2009 0.996309
2010 0.996309
2011 0.996309
2012 0.996312
2013 0.996314
2014 0.996314
2015 0.996314
2016 0.996314
2017 0.996314
2018 0.996314
2019 0.996314
2020 0.996314
2021 0.996314
2022 0.996314
2023 0.996314
2024 0.996316
2025 0.996317
2026 0.996317
2027 0.996318
2028 0.996318
2029 0.996318
2030 0.996318
2031 0.996318
2032 0.996322
2033 0.996322
2034 0.996322
2035 0.996322
2036 0.996322
2037 0.996322
2038 0.996322
2039 0.996322
2040 0.996322
2041 0.996322
2042 0.996322
2043 0.996323
2044 0.996323
2045 0.996323
2046 0.996323
2047 0.996324
2048 0.996324
2049 0.996324
2050 0.996328
2051 0.996329
2052 0.996329
2053 0.996329
2054 0.996329
2055 0.996329
2056 0.996329
2057 0.996329
2058 0.996333
2059 0.996334
2060 0.996334
2061 0.996334
2062 0.996336
2063 0.99634
2064 0.99634
2065 0.996341
2066 0.996343
2067 0.996347
2068 0.996347
2069 0.996347
2070 0.996347
2071 0.996347
2072 0.99635
2073 0.99635
2074 0.99635
2075 0.99635
2076 0.99635
2077 0.996355
2078 0.996355
2079 0.996355
2080 0.996355
2081 0.996355
2082 0.996355
2083 0.996355
2084 0.996355
2085 0.996355
2086 0.996355
2087 0.996355
2088 0.996355
2089 0.996355
2090 0.996355
2091 0.996356
2092 0.996356
2093 0.99636
2094 0.99636
2095 0.99636
2096 0.99636
2097 0.99636
2098 0.99636
2099 0.99636
2100 0.996362
2101 0.996362
2102 0.996366
2103 0.99637
2104 0.996371
2105 0.996371
2106 0.996371
2107 0.996371
2108 0.996371
2109 0.996371
2110 0.996373
2111 0.996373
2112 0.996373
2113 0.996375
2114 0.996375
2115 0.996375
2116 0.996375
2117 0.996375
2118 0.996375
2119 0.996375
2120 0.996377
2121 0.996377
2122 0.996378
2123 0.996378
2124 0.996378
2125 0.996378
2126 0.996378
2127 0.996378
2128 0.996378
2129 0.996378
2130 0.99638
2131 0.996383
2132 0.996383
2133 0.996383
2134 0.996383
2135 0.996383
2136 0.996383
2137 0.996383
2138 0.996384
2139 0.996385
2140 0.996385
2141 0.996387
2142 0.996387
2143 0.996387
2144 0.996387
2145 0.996387
2146 0.99639
2147 0.99639
2148 0.99639
2149 0.99639
2150 0.996393
2151 0.996393
2152 0.996396
2153 0.996396
2154 0.996397
2155 0.996399
2156 0.996399
2157 0.996399
2158 0.996403
2159 0.996403
2160 0.996403
2161 0.996403
2162 0.996404
2163 0.996404
2164 0.996404
2165 0.996404
2166 0.996404
2167 0.996404
2168 0.996404
2169 0.996407
2170 0.996407
2171 0.996407
2172 0.996407
2173 0.996407
2174 0.996407
2175 0.996407
2176 0.996407
2177 0.996407
2178 0.996407
2179 0.996407
2180 0.996407
2181 0.996407
2182 0.996407
2183 0.996407
2184 0.996407
2185 0.996407
2186 0.996407
2187 0.996407
2188 0.996407
2189 0.996407
2190 0.996407
2191 0.996407
2192 0.996408
2193 0.996409
2194 0.996409
2195 0.996412
2196 0.996413
2197 0.996413
2198 0.996413
2199 0.996413
2200 0.996413
2201 0.996413
2202 0.996413
2203 0.996413
2204 0.996415
2205 0.996415
2206 0.996415
2207 0.996416
2208 0.996416
2209 0.996419
2210 0.996419
2211 0.996419
2212 0.996419
2213 0.996419
2214 0.996419
2215 0.996419
2216 0.996419
2217 0.996419
2218 0.996425
2219 0.996425
2220 0.996425
2221 0.996425
2222 0.996425
2223 0.996425
2224 0.996425
2225 0.996426
2226 0.996426
2227 0.996426
2228 0.996426
2229 0.996426
2230 0.996429
2231 0.996429
2232 0.996429
2233 0.996429
2234 0.996429
2235 0.996429
2236 0.996429
2237 0.996429
2238 0.996429
2239 0.996429
2240 0.996429
2241 0.996429
2242 0.996431
2243 0.996431
2244 0.996431
2245 0.996431
2246 0.996431
2247 0.996431
2248 0.996434
2249 0.996434
2250 0.996434
2251 0.996434
2252 0.996434
2253 0.996434
2254 0.996434
2255 0.996437
2256 0.996437
2257 0.996437
2258 0.996437
2259 0.996437
2260 0.996437
2261 0.996437
2262 0.996438
2263 0.996438
2264 0.996438
2265 0.996438
2266 0.996438
2267 0.996441
2268 0.996441
2269 0.996443
2270 0.996443
2271 0.996443
2272 0.996443
2273 0.996446
2274 0.996446
2275 0.996446
2276 0.996446
2277 0.996446
2278 0.996446
2279 0.996446
2280 0.996446
2281 0.996446
2282 0.996446
2283 0.996446
2284 0.996446
2285 0.996446
2286 0.996446
2287 0.996446
2288 0.996448
2289 0.996448
2290 0.996451
2291 0.996451
2292 0.996454
2293 0.996454
2294 0.996454
2295 0.996454
2296 0.996454
2297 0.996454
2298 0.996457
2299 0.996457
2300 0.996457
2301 0.996462
2302 0.996462
2303 0.996463
2304 0.996464
2305 0.996464
2306 0.996464
2307 0.996464
2308 0.996464
2309 0.996464
2310 0.996464
2311 0.996464
2312 0.996464
2313 0.996464
2314 0.996464
2315 0.996464
2316 0.996464
2317 0.996464
2318 0.996464
2319 0.996464
2320 0.996467
2321 0.996467
2322 0.996467
2323 0.996471
2324 0.996471
2325 0.996471
2326 0.996471
2327 0.996471
2328 0.996471
2329 0.996471
2330 0.996471
2331 0.996471
2332 0.996471
2333 0.996471
2334 0.996471
2335 0.996471
2336 0.996471
2337 0.996471
2338 0.996471
2339 0.996471
2340 0.996471
2341 0.996471
2342 0.996471
2343 0.996471
2344 0.996471
2345 0.996473
2346 0.996473
2347 0.996473
2348 0.996473
2349 0.996473
2350 0.996475
2351 0.996475
2352 0.996475
2353 0.996478
2354 0.996478
2355 0.996478
2356 0.996482
2357 0.996482
2358 0.996482
2359 0.996483
2360 0.996483
2361 0.996493
2362 0.996493
2363 0.996493
2364 0.996494
2365 0.996494
2366 0.996494
2367 0.996494
2368 0.996494
2369 0.996494
2370 0.996494
2371 0.996497
2372 0.996497
2373 0.9965
2374 0.9965
2375 0.996502
2376 0.996505
2377 0.996505
2378 0.996505
2379 0.996505
2380 0.996505
2381 0.996505
2382 0.996505
2383 0.996505
2384 0.996505
2385 0.996505
2386 0.996505
2387 0.996505
2388 0.996505
2389 0.996505
2390 0.996505
2391 0.996505
2392 0.996505
2393 0.996505
2394 0.996506
2395 0.996506
2396 0.996506
2397 0.996507
2398 0.996508
2399 0.996508
2400 0.996508
2401 0.996508
2402 0.996508
2403 0.996508
2404 0.996508
2405 0.996508
2406 0.996508
2407 0.996511
2408 0.996511
2409 0.996511
2410 0.996512
2411 0.996513
2412 0.996513
2413 0.996513
2414 0.996513
2415 0.996513
2416 0.996513
2417 0.996513
2418 0.996513
2419 0.996513
2420 0.996515
2421 0.996515
2422 0.996515
2423 0.996515
2424 0.996515
2425 0.996515
2426 0.996515
2427 0.996515
2428 0.996515
2429 0.996515
2430 0.996515
2431 0.996515
2432 0.996515
2433 0.996519
2434 0.996522
2435 0.996522
2436 0.996524
2437 0.996526
2438 0.996526
2439 0.996527
2440 0.996527
2441 0.996527
2442 0.996529
2443 0.996529
2444 0.996529
2445 0.99653
2446 0.99653
2447 0.996532
2448 0.996532
2449 0.996532
2450 0.996534
2451 0.996535
2452 0.996535
2453 0.996535
2454 0.996535
2455 0.996535
2456 0.996537
2457 0.996537
2458 0.996537
2459 0.996537
2460 0.996537
2461 0.996537
2462 0.996537
2463 0.996538
2464 0.996538
2465 0.996538
2466 0.996538
2467 0.996538
2468 0.996538
2469 0.996538
2470 0.996538
2471 0.996538
2472 0.996538
2473 0.996538
2474 0.996538
2475 0.996538
2476 0.996538
2477 0.99654
2478 0.99654
2479 0.99654
2480 0.99654
2481 0.99654
2482 0.99654
2483 0.99654
2484 0.99654
2485 0.996542
2486 0.996542
2487 0.996542
2488 0.996542
2489 0.996542
2490 0.996542
2491 0.996542
2492 0.996542
2493 0.996542
2494 0.996542
2495 0.996542
2496 0.996542
2497 0.996542
2498 0.996542
2499 0.996542
2500 0.996542
2501 0.996542
2502 0.996542
2503 0.996542
2504 0.996542
2505 0.996542
2506 0.996542
2507 0.996544
2508 0.996544
2509 0.996544
2510 0.996544
2511 0.996546
2512 0.996546
2513 0.996546
2514 0.996546
2515 0.996546
2516 0.996546
2517 0.996546
2518 0.996546
2519 0.996548
2520 0.996548
2521 0.996548
2522 0.996548
2523 0.996548
2524 0.996548
2525 0.996548
2526 0.996548
2527 0.996549
2528 0.996549
2529 0.99655
2530 0.99655
2531 0.99655
2532 0.99655
2533 0.996553
2534 0.996553
2535 0.996553
2536 0.996553
2537 0.996553
2538 0.996553
2539 0.996556
2540 0.996556
2541 0.996556
2542 0.996556
2543 0.996556
2544 0.996556
2545 0.996556
2546 0.996556
2547 0.996556
2548 0.996556
2549 0.996556
2550 0.996556
2551 0.996556
2552 0.996556
2553 0.996558
2554 0.996558
2555 0.996558
2556 0.996558
2557 0.996558
2558 0.996558
2559 0.996558
2560 0.996558
2561 0.996558
2562 0.996558
2563 0.996559
2564 0.996559
2565 0.996559
2566 0.996559
2567 0.996562
2568 0.996562
2569 0.996562
2570 0.996562
2571 0.996562
2572 0.996562
2573 0.996562
2574 0.996562
2575 0.996562
2576 0.996562
2577 0.996562
2578 0.996562
2579 0.996562
2580 0.996565
2581 0.996565
2582 0.996565
2583 0.996568
2584 0.996568
2585 0.996568
2586 0.996568
2587 0.996568
2588 0.996568
2589 0.996568
2590 0.996568
2591 0.996568
2592 0.996569
2593 0.99657
2594 0.99657
2595 0.996572
2596 0.996572
2597 0.996572
2598 0.996572
2599 0.996572
2600 0.996572
2601 0.996572
2602 0.996574
2603 0.996576
2604 0.996576
2605 0.996576
2606 0.996576
2607 0.996577
2608 0.996577
2609 0.996577
2610 0.996577
2611 0.996577
2612 0.996577
2613 0.996577
2614 0.996577
2615 0.996577
2616 0.996577
2617 0.996577
2618 0.996577
2619 0.996577
2620 0.996577
2621 0.996577
2622 0.996577
2623 0.996577
2624 0.996577
2625 0.99658
2626 0.99658
2627 0.99658
2628 0.99658
2629 0.996583
2630 0.996583
2631 0.996583
2632 0.996586
2633 0.996586
2634 0.996586
2635 0.996586
2636 0.996586
2637 0.996588
2638 0.996589
2639 0.996589
2640 0.996589
2641 0.996589
2642 0.996589
2643 0.996589
2644 0.996589
2645 0.996594
2646 0.996594
2647 0.996594
2648 0.996594
2649 0.996594
2650 0.996594
2651 0.996594
2652 0.996594
2653 0.996594
2654 0.996594
2655 0.996594
2656 0.996594
2657 0.996594
2658 0.996594
2659 0.996594
2660 0.996594
2661 0.996594
2662 0.996594
2663 0.996594
2664 0.996595
2665 0.996595
2666 0.996595
2667 0.996595
2668 0.996595
2669 0.996597
2670 0.996599
2671 0.996599
2672 0.996599
2673 0.996599
2674 0.996599
2675 0.996599
2676 0.996599
2677 0.996601
2678 0.996601
2679 0.996603
2680 0.996607
2681 0.996607
2682 0.996609
2683 0.996613
2684 0.996613
2685 0.996613
2686 0.996613
2687 0.996613
2688 0.996621
2689 0.996628
2690 0.996628
2691 0.99663
2692 0.99663
2693 0.996632
2694 0.996632
2695 0.996632
2696 0.996632
2697 0.996632
2698 0.996632
2699 0.996632
2700 0.996632
2701 0.996632
2702 0.996632
2703 0.996632
2704 0.996632
2705 0.996632
2706 0.996632
2707 0.996633
2708 0.996633
2709 0.996633
2710 0.996633
2711 0.996636
2712 0.996638
2713 0.996638
2714 0.99664
2715 0.99664
2716 0.99664
2717 0.996641
2718 0.996644
2719 0.996644
2720 0.996644
2721 0.996645
2722 0.996645
2723 0.996645
2724 0.996647
2725 0.996647
2726 0.996647
2727 0.996647
2728 0.996647
2729 0.996647
2730 0.996649
2731 0.996649
2732 0.996649
2733 0.996649
2734 0.996649
2735 0.996649
2736 0.996649
2737 0.996651
2738 0.996653
2739 0.996653
2740 0.99666
2741 0.99666
2742 0.99666
2743 0.99666
2744 0.99666
2745 0.99666
2746 0.996662
2747 0.996662
2748 0.996662
2749 0.996667
2750 0.996672
2751 0.996672
2752 0.996673
2753 0.996673
2754 0.996673
2755 0.996673
2756 0.996673
2757 0.996673
2758 0.996673
2759 0.996673
2760 0.996673
2761 0.996675
2762 0.996675
2763 0.996678
2764 0.996678
2765 0.996678
2766 0.996678
2767 0.996678
2768 0.996678
2769 0.996678
2770 0.996678
2771 0.996678
2772 0.996678
2773 0.996678
2774 0.996678
2775 0.996678
2776 0.996678
2777 0.996678
2778 0.996678
2779 0.996679
2780 0.996679
2781 0.996679
2782 0.996679
2783 0.996681
2784 0.996681
2785 0.996681
2786 0.996681
2787 0.996681
2788 0.996681
2789 0.996681
2790 0.996682
2791 0.996682
2792 0.996683
2793 0.996683
2794 0.996683
2795 0.996686
2796 0.996686
2797 0.996686
2798 0.996686
2799 0.996686
2800 0.996688
2801 0.996688
2802 0.996688
2803 0.996688
2804 0.996688
2805 0.996688
2806 0.996689
2807 0.996689
2808 0.996689
2809 0.996691
2810 0.996691
2811 0.996691
2812 0.996692
2813 0.996693
2814 0.996693
2815 0.996693
2816 0.996693
2817 0.996693
2818 0.996693
2819 0.996693
2820 0.996693
2821 0.996693
2822 0.996693
2823 0.996693
2824 0.996693
2825 0.996693
2826 0.996693
2827 0.996693
2828 0.996693
2829 0.996693
2830 0.996695
2831 0.996695
2832 0.996695
2833 0.996698
2834 0.996698
2835 0.996698
2836 0.996698
2837 0.996698
2838 0.996698
2839 0.996698
2840 0.996698
2841 0.996698
2842 0.996698
2843 0.9967
2844 0.9967
2845 0.9967
2846 0.9967
2847 0.9967
2848 0.9967
2849 0.996702
2850 0.996702
2851 0.996702
2852 0.996702
2853 0.996702
2854 0.996702
2855 0.996702
2856 0.996702
2857 0.996704
2858 0.996704
2859 0.996704
2860 0.996704
2861 0.996704
2862 0.996704
2863 0.996704
2864 0.996705
2865 0.996705
2866 0.996705
2867 0.996705
2868 0.996705
2869 0.996705
2870 0.996705
2871 0.996705
2872 0.996705
2873 0.996705
2874 0.996705
2875 0.996705
2876 0.996707
2877 0.996707
2878 0.996707
2879 0.996707
2880 0.996707
2881 0.996707
2882 0.996707
2883 0.996707
2884 0.996707
2885 0.996707
2886 0.996707
2887 0.996707
2888 0.996707
2889 0.996707
2890 0.996707
2891 0.996707
2892 0.996707
2893 0.996707
2894 0.996707
2895 0.996707
2896 0.996707
2897 0.996707
2898 0.996707
2899 0.996707
2900 0.996707
2901 0.996707
2902 0.996707
2903 0.996707
2904 0.996707
2905 0.996707
2906 0.996707
2907 0.996707
2908 0.996707
2909 0.996708
2910 0.99671
2911 0.99671
2912 0.996717
2913 0.996717
2914 0.996717
2915 0.996717
2916 0.996717
2917 0.996717
2918 0.996717
2919 0.996717
2920 0.996717
2921 0.996717
2922 0.99672
2923 0.99672
2924 0.99672
2925 0.99672
2926 0.99672
2927 0.996721
2928 0.996721
2929 0.996721
2930 0.996724
2931 0.996724
2932 0.996724
2933 0.996724
2934 0.996724
2935 0.996724
2936 0.996725
2937 0.996725
2938 0.996725
2939 0.996725
2940 0.996727
2941 0.996727
2942 0.996727
2943 0.996727
2944 0.996727
2945 0.996727
2946 0.996727
2947 0.996729
2948 0.996729
2949 0.996729
2950 0.996729
2951 0.996729
2952 0.996729
2953 0.996729
2954 0.996729
2955 0.996729
2956 0.996729
2957 0.996729
2958 0.996729
2959 0.996729
2960 0.996729
2961 0.996729
2962 0.996729
2963 0.996729
2964 0.996729
2965 0.996729
2966 0.996729
2967 0.996731
2968 0.996731
2969 0.996731
2970 0.996731
2971 0.996731
2972 0.996731
2973 0.996733
2974 0.996733
2975 0.996735
2976 0.996735
2977 0.996735
2978 0.996735
2979 0.996735
2980 0.996738
2981 0.996738
2982 0.996738
2983 0.996738
2984 0.996738
2985 0.996738
2986 0.996738
2987 0.996742
2988 0.996742
2989 0.996746
2990 0.996746
2991 0.996748
2992 0.996749
2993 0.996749
2994 0.996749
2995 0.996749
2996 0.996749
2997 0.996749
2998 0.996749
2999 0.996749
3000 0.996749
3001 0.996749
3002 0.996749
3003 0.996749
3004 0.996749
3005 0.996749
3006 0.996749
3007 0.996749
3008 0.996749
3009 0.996749
3010 0.996751
3011 0.996751
3012 0.996751
3013 0.996751
3014 0.996751
3015 0.996751
3016 0.996755
3017 0.996755
3018 0.996755
3019 0.996755
3020 0.996755
3021 0.996755
3022 0.996755
3023 0.996755
3024 0.996755
3025 0.996755
3026 0.996755
3027 0.996755
3028 0.996755
3029 0.996755
3030 0.996755
3031 0.996755
3032 0.996755
3033 0.996757
3034 0.996758
3035 0.996758
3036 0.996759
3037 0.996759
3038 0.996759
3039 0.996759
3040 0.996759
3041 0.996759
3042 0.996759
3043 0.996759
3044 0.996759
3045 0.996759
3046 0.996759
3047 0.996759
3048 0.996759
3049 0.996759
3050 0.996759
3051 0.996759
3052 0.996759
3053 0.996759
3054 0.996759
3055 0.996759
3056 0.996759
3057 0.99676
3058 0.99676
3059 0.99676
3060 0.99676
3061 0.99676
3062 0.99676
3063 0.99676
3064 0.996761
3065 0.996765
3066 0.996765
3067 0.996765
3068 0.996765
3069 0.996765
3070 0.996765
3071 0.996765
3072 0.996765
3073 0.996768
3074 0.996768
3075 0.996768
3076 0.996768
3077 0.996771
3078 0.996773
3079 0.996773
3080 0.996773
3081 0.996773
3082 0.996773
3083 0.996773
3084 0.996773
3085 0.996773
3086 0.996773
3087 0.996773
3088 0.996773
3089 0.996773
3090 0.996773
3091 0.996773
3092 0.996773
3093 0.996773
3094 0.996773
3095 0.996773
3096 0.996773
3097 0.996773
3098 0.996773
3099 0.996773
3100 0.996773
3101 0.996773
3102 0.996773
3103 0.996773
3104 0.996773
3105 0.996773
3106 0.996773
3107 0.996773
3108 0.996773
3109 0.996773
3110 0.996773
3111 0.996773
3112 0.996773
3113 0.996773
3114 0.996773
3115 0.996773
3116 0.996773
3117 0.996773
3118 0.996773
3119 0.996773
3120 0.996773
3121 0.996773
3122 0.996773
3123 0.996773
3124 0.996773
3125 0.996773
3126 0.996773
3127 0.996775
3128 0.996775
3129 0.996776
3130 0.996776
3131 0.996776
3132 0.996776
3133 0.996779
3134 0.996779
3135 0.996779
3136 0.996783
3137 0.996783
3138 0.996783
3139 0.996783
3140 0.996785
3141 0.996785
3142 0.996785
3143 0.996785
3144 0.996785
3145 0.996785
3146 0.996785
3147 0.996785
3148 0.996785
3149 0.996785
3150 0.996785
3151 0.996785
3152 0.996785
3153 0.996785
3154 0.996785
3155 0.996785
3156 0.996785
3157 0.996787
3158 0.996787
3159 0.996787
3160 0.996787
3161 0.996787
3162 0.996787
3163 0.996787
3164 0.996787
3165 0.996787
3166 0.99679
3167 0.99679
3168 0.99679
3169 0.99679
3170 0.99679
3171 0.99679
3172 0.99679
3173 0.99679
3174 0.99679
3175 0.99679
3176 0.99679
3177 0.99679
3178 0.99679
3179 0.99679
3180 0.99679
3181 0.99679
3182 0.99679
3183 0.99679
3184 0.99679
3185 0.99679
3186 0.99679
3187 0.99679
3188 0.99679
3189 0.99679
3190 0.996791
3191 0.996791
3192 0.996791
3193 0.996791
3194 0.996791
3195 0.996791
3196 0.996791
3197 0.996791
3198 0.996791
3199 0.996791
3200 0.996791
3201 0.996791
3202 0.996791
3203 0.996791
3204 0.996791
3205 0.996791
3206 0.996791
3207 0.996791
3208 0.996792
3209 0.996792
3210 0.996792
3211 0.996792
3212 0.996792
3213 0.996794
3214 0.996794
3215 0.996795
3216 0.996795
3217 0.996795
3218 0.996795
3219 0.996795
3220 0.996795
3221 0.996795
3222 0.996795
3223 0.996795
3224 0.996795
3225 0.996795
3226 0.996795
3227 0.996795
3228 0.996795
3229 0.996795
3230 0.996795
3231 0.996795
3232 0.996795
3233 0.996796
3234 0.996796
3235 0.996796
3236 0.996796
3237 0.996796
3238 0.996796
3239 0.996796
3240 0.996796
3241 0.996796
3242 0.996796
3243 0.996796
3244 0.996796
3245 0.996796
3246 0.996796
3247 0.996796
3248 0.996796
3249 0.996796
3250 0.996796
3251 0.996796
3252 0.996796
3253 0.996798
3254 0.996798
3255 0.996798
3256 0.996798
3257 0.996798
3258 0.996798
3259 0.996798
3260 0.996799
3261 0.996799
3262 0.996799
3263 0.996799
3264 0.996799
3265 0.996799
3266 0.996799
3267 0.996799
3268 0.996799
3269 0.996799
3270 0.996799
3271 0.996799
3272 0.996799
3273 0.996799
3274 0.996799
3275 0.996799
3276 0.996799
3277 0.996799
3278 0.996799
3279 0.996799
3280 0.996799
3281 0.996799
3282 0.996799
3283 0.996799
3284 0.996799
3285 0.996799
3286 0.996799
3287 0.996801
3288 0.996801
3289 0.996801
3290 0.996801
3291 0.996801
3292 0.996801
3293 0.996801
3294 0.996801
3295 0.996802
3296 0.996802
3297 0.996802
3298 0.996805
3299 0.996805
3300 0.996805
3301 0.996805
3302 0.996805
3303 0.996805
3304 0.996805
3305 0.996809
3306 0.996809
3307 0.996814
3308 0.996814
3309 0.996814
3310 0.996814
3311 0.996814
3312 0.996818
3313 0.996818
3314 0.996819
3315 0.996819
3316 0.99682
3317 0.99682
3318 0.996821
3319 0.996821
3320 0.996822
3321 0.996822
3322 0.996822
3323 0.996822
3324 0.996822
3325 0.996822
3326 0.996822
3327 0.996822
3328 0.996822
3329 0.996822
3330 0.996822
3331 0.996822
3332 0.996822
3333 0.996822
3334 0.996822
3335 0.996822
3336 0.996822
3337 0.996822
3338 0.996822
3339 0.996822
3340 0.996829
3341 0.996829
3342 0.996829
3343 0.996829
3344 0.996829
3345 0.996832
3346 0.996832
3347 0.996832
3348 0.996833
3349 0.996835
3350 0.996838
3351 0.996838
3352 0.996838
3353 0.996838
3354 0.996838
3355 0.996838
3356 0.996838
3357 0.996838
3358 0.996838
3359 0.996838
3360 0.996838
3361 0.996838
3362 0.996838
3363 0.996838
3364 0.996838
3365 0.996838
3366 0.996838
3367 0.996838
3368 0.996838
3369 0.996838
3370 0.996838
3371 0.996838
3372 0.996838
3373 0.996838
3374 0.996838
3375 0.996838
3376 0.996838
3377 0.996838
3378 0.996838
3379 0.996838
3380 0.996838
3381 0.996838
3382 0.996839
3383 0.996841
3384 0.996841
3385 0.996841
3386 0.996841
3387 0.996841
3388 0.996841
3389 0.996841
3390 0.996842
3391 0.996842
3392 0.996842
3393 0.996842
3394 0.996842
3395 0.996842
3396 0.996842
3397 0.996842
3398 0.996842
3399 0.996842
3400 0.996842
3401 0.996842
3402 0.996842
3403 0.996842
3404 0.996842
3405 0.996842
3406 0.996842
3407 0.996842
3408 0.996842
3409 0.996842
3410 0.996842
3411 0.996842
3412 0.996842
3413 0.996842
3414 0.996842
3415 0.996842
3416 0.996842
3417 0.996842
3418 0.996842
3419 0.996842
3420 0.996842
3421 0.996842
3422 0.996842
3423 0.996842
3424 0.996843
3425 0.996843
3426 0.996843
3427 0.996843
3428 0.996843
3429 0.996843
3430 0.996843
3431 0.996843
3432 0.996843
3433 0.996845
3434 0.996845
3435 0.996845
3436 0.996845
3437 0.996845
3438 0.996845
3439 0.996845
3440 0.996845
3441 0.996845
3442 0.996845
3443 0.996845
3444 0.996846
3445 0.996846
3446 0.996846
3447 0.996847
3448 0.996847
3449 0.996847
3450 0.996847
3451 0.996847
3452 0.996847
3453 0.996849
3454 0.996849
3455 0.996849
3456 0.996849
3457 0.996849
3458 0.996849
3459 0.996851
3460 0.996852
3461 0.996852
3462 0.996852
3463 0.996852
3464 0.996852
3465 0.996853
3466 0.996857
3467 0.996857
3468 0.996857
3469 0.996857
3470 0.996857
3471 0.996857
3472 0.99686
3473 0.99686
3474 0.99686
3475 0.996861
3476 0.996861
3477 0.996861
3478 0.996861
3479 0.996861
3480 0.996861
3481 0.996861
3482 0.996862
3483 0.996862
3484 0.996862
3485 0.996862
3486 0.996862
3487 0.996862
3488 0.996864
3489 0.996864
3490 0.996864
3491 0.996864
3492 0.996864
3493 0.996864
3494 0.996864
3495 0.996864
3496 0.996864
3497 0.996864
3498 0.996867
3499 0.996869
3500 0.996869
3501 0.996869
3502 0.996869
3503 0.996869
3504 0.996869
3505 0.996869
3506 0.996869
3507 0.996869
3508 0.996869
3509 0.996869
3510 0.996869
3511 0.996869
3512 0.996869
3513 0.996869
3514 0.996869
3515 0.996869
3516 0.996869
3517 0.996869
3518 0.996869
3519 0.996869
3520 0.996869
3521 0.996869
3522 0.996869
3523 0.996869
3524 0.996869
3525 0.996869
3526 0.996869
3527 0.996869
3528 0.996869
3529 0.996869
3530 0.996869
3531 0.996869
3532 0.996869
3533 0.996869
3534 0.996869
3535 0.996869
3536 0.996869
3537 0.996869
3538 0.996869
3539 0.996869
3540 0.996869
3541 0.996869
3542 0.996869
3543 0.996869
3544 0.996869
3545 0.996869
3546 0.996869
3547 0.996869
3548 0.996872
3549 0.996872
3550 0.996872
3551 0.996872
3552 0.996872
3553 0.996872
3554 0.996872
3555 0.996872
3556 0.996872
3557 0.996872
3558 0.996872
3559 0.996872
3560 0.996872
3561 0.996875
3562 0.996875
3563 0.996875
3564 0.996875
3565 0.996877
3566 0.996877
3567 0.996878
3568 0.996878
3569 0.996878
3570 0.996878
3571 0.996878
3572 0.996878
3573 0.996878
3574 0.996878
3575 0.996878
3576 0.996878
3577 0.996878
3578 0.996878
3579 0.996878
3580 0.996878
3581 0.996878
3582 0.996878
3583 0.996878
3584 0.996878
3585 0.996878
3586 0.996878
3587 0.996878
3588 0.996878
3589 0.996878
3590 0.996878
3591 0.996878
3592 0.996878
3593 0.996878
3594 0.996878
3595 0.996878
3596 0.996878
3597 0.996878
3598 0.996878
3599 0.996878


==> plots/data/dataRCPSP-LDM.dat <==
0 0.693732
1 0.778188
2 0.800613
3 0.818719
4 0.833402
5 0.846728
6 0.858923
7 0.868936
8 0.877734
9 0.886271
10 0.893163
11 0.899078
12 0.904435
13 0.909177
14 0.913617
15 0.918356
16 0.922293
17 0.925284
18 0.929308
19 0.932682
20 0.935706
21 0.938695
22 0.941083
23 0.9435
24 0.946291
25 0.94838
26 0.950496
27 0.952357
28 0.954164
29 0.955689
30 0.956975
31 0.958418
32 0.96006
33 0.961581
34 0.962823
35 0.964182
36 0.965399
37 0.966407
38 0.96755
39 0.968622
40 0.969711
41 0.970746
42 0.971545
43 0.972358
44 0.973135
45 0.973835
46 0.974472
47 0.975108
48 0.975741
49 0.976373
50 0.976909
51 0.977519
52 0.978017
53 0.978671
54 0.979058
55 0.979621
56 0.980022
57 0.980452
58 0.980806
59 0.981191
60 0.981515
61 0.981948
62 0.982356
63 0.982655
64 0.982919
65 0.983139
66 0.983447
67 0.983639
68 0.983793
69 0.984002
70 0.98418
71 0.984416
72 0.984657
73 0.984841
74 0.985021
75 0.985141
76 0.98532
77 0.985486
78 0.98568
79 0.985832
80 0.98596
81 0.986092
82 0.986224
83 0.986351
84 0.986437
85 0.986577
86 0.986708
87 0.986777
88 0.986874
89 0.987029
90 0.9871
91 0.987152
92 0.987234
93 0.98736
94 0.987399
95 0.987464
96 0.987533
97 0.987639
98 0.987734
99 0.98779
100 0.987873
101 0.987961
102 0.988023
103 0.988047
104 0.98814
105 0.988183
106 0.988242
107 0.988314
108 0.988396
109 0.988438
110 0.988468
111 0.988492
112 0.988564
113 0.988612
114 0.988669
115 0.988693
116 0.988711
117 0.988758
118 0.988802
119 0.988825
120 0.988859
121 0.988904
122 0.988956
123 0.988988
124 0.989009
125 0.989054
126 0.989082
127 0.989104
128 0.989133
129 0.989156
130 0.989188
131 0.989216
132 0.989242
133 0.989267
134 0.98932
135 0.98934
136 0.989359
137 0.989377
138 0.989426
139 0.989452
140 0.989469
141 0.98954
142 0.989561
143 0.989579
144 0.9896
145 0.989613
146 0.989648
147 0.98966
148 0.989701
149 0.989713
150 0.989729
151 0.98974
152 0.989755
153 0.989776
154 0.989783
155 0.989808
156 0.989846
157 0.989859
158 0.98989
159 0.989899
160 0.989911
161 0.989964
162 0.989986
163 0.989992
164 0.990014
165 0.990029
166 0.990035
167 0.990062
168 0.990079
169 0.990094
170 0.990105
171 0.990113
172 0.99014
173 0.990155
174 0.990174
175 0.990191
176 0.990204
177 0.990241
178 0.990272
179 0.990291
180 0.990309
181 0.99032
182 0.990339
183 0.990345
184 0.990365
185 0.990374
186 0.990383
187 0.99039
188 0.990395
189 0.990399
190 0.990404
191 0.990415
192 0.990425
193 0.990435
194 0.990446
195 0.990451
196 0.990467
197 0.990471
198 0.990491
199 0.990519
200 0.990544
201 0.990567
202 0.990583
203 0.990597
204 0.99064
205 0.99065
206 0.990657
207 0.990687
208 0.990693
209 0.990702
210 0.990734
211 0.990749
212 0.990777
213 0.990831
214 0.990855
215 0.990865
216 0.990877
217 0.990891
218 0.990898
219 0.990907
220 0.990924
221 0.990945
222 0.990968
223 0.990973
224 0.990979
225 0.990995
226 0.991016
227 0.991025
228 0.991035
229 0.99104
230 0.991058
231 0.991086
232 0.991098
233 0.991103
234 0.99112
235 0.991131
236 0.991143
237 0.991148
238 0.99116
239 0.991165
240 0.991187
241 0.991201
242 0.99121
243 0.991216
244 0.991225
245 0.991236
246 0.991245
247 0.991261
248 0.991266
249 0.991274
250 0.991284
251 0.991296
252 0.991327
253 0.991335
254 0.991343
255 0.991351
256 0.991357
257 0.991368
258 0.99137
259 0.991379
260 0.991389
261 0.991392
262 0.99141
263 0.991425
264 0.991434
265 0.991438
266 0.991455
267 0.991463
268 0.991475
269 0.991481
270 0.991483
271 0.991485
272 0.99151
273 0.991518
274 0.991533
275 0.991544
276 0.991554
277 0.991563
278 0.991568
279 0.991572
280 0.991572
281 0.991589
282 0.991611
283 0.991621
284 0.991629
285 0.99164
286 0.99165
287 0.991655
288 0.991656
289 0.991664
290 0.991687
291 0.9917
292 0.991714
293 0.991718
294 0.991739
295 0.991744
296 0.991757
297 0.991768
298 0.991774
299 0.99178
300 0.991785
301 0.991797
302 0.991816
303 0.991842
304 0.991847
305 0.991852
306 0.991872
307 0.991888
308 0.991905
309 0.991919
310 0.991927
311 0.991948
312 0.991981
313 0.991993
314 0.991997
315 0.992001
316 0.992027
317 0.992036
318 0.992044
319 0.992066
320 0.99208
321 0.99209
322 0.992096
323 0.992106
324 0.992114
325 0.992135
326 0.992143
327 0.992148
328 0.992159
329 0.992165
330 0.992172
331 0.992207
332 0.992214
333 0.992229
334 0.992235
335 0.992247
336 0.992248
337 0.992253
338 0.992261
339 0.992271
340 0.992288
341 0.992293
342 0.992298
343 0.992304
344 0.992312
345 0.992323
346 0.992327
347 0.992332
348 0.992352
349 0.992367
350 0.992368
351 0.992382
352 0.992394
353 0.992404
354 0.992412
355 0.992424
356 0.992428
357 0.992439
358 0.992452
359 0.992457
360 0.992468
361 0.992472
362 0.992479
363 0.992488
364 0.992506
365 0.992518
366 0.992533
367 0.992565
368 0.992582
369 0.992592
370 0.992597
371 0.992617
372 0.992634
373 0.992652
374 0.992653
375 0.992658
376 0.992663
377 0.992672
378 0.992676
379 0.992681
380 0.992687
381 0.992687
382 0.992688
383 0.992693
384 0.992695
385 0.992701
386 0.992702
387 0.992706
388 0.992709
389 0.99271
390 0.992725
391 0.992731
392 0.992737
393 0.992739
394 0.992757
395 0.992772
396 0.992781
397 0.992789
398 0.992796
399 0.992808
400 0.992808
401 0.992808
402 0.992811
403 0.992814
404 0.992817
405 0.992818
406 0.992824
407 0.992825
408 0.992837
409 0.992845
410 0.992851
411 0.992851
412 0.99286
413 0.992867
414 0.992868
415 0.992875
416 0.992888
417 0.992895
418 0.9929
419 0.992903
420 0.992911
421 0.99293
422 0.99293
423 0.992942
424 0.992951
425 0.992956
426 0.992966
427 0.992988
428 0.992991
429 0.993001
430 0.993012
431 0.993014
432 0.993014
433 0.993019
434 0.993028
435 0.993046
436 0.993048
437 0.993052
438 0.993057
439 0.993068
440 0.993068
441 0.99307
442 0.993076
443 0.99308
444 0.99308
445 0.993085
446 0.993089
447 0.993097
448 0.993099
449 0.993105
450 0.993111
451 0.993118
452 0.99313
453 0.993134
454 0.993137
455 0.993142
456 0.993147
457 0.993149
458 0.993151
459 0.993165
460 0.993169
461 0.993189
462 0.993193
463 0.9932
464 0.993202
465 0.993202
466 0.993205
467 0.99321
468 0.993215
469 0.993221
470 0.993223
471 0.993225
472 0.993229
473 0.993231
474 0.993231
475 0.993243
476 0.993243
477 0.993243
478 0.993246
479 0.99325
480 0.993252
481 0.993253
482 0.993255
483 0.993259
484 0.993259
485 0.99326
486 0.993266
487 0.99327
488 0.993276
489 0.993277
490 0.993283
491 0.993286
492 0.993287
493 0.993296
494 0.993297
495 0.993299
496 0.993301
497 0.993301
498 0.993305
499 0.993309
500 0.993319
501 0.993319
502 0.993322
503 0.99333
504 0.993342
505 0.993342
506 0.993346
507 0.99335
508 0.993356
509 0.993362
510 0.993367
511 0.993375
512 0.993378
513 0.993382
514 0.993384
515 0.993393
516 0.993404
517 0.993415
518 0.993421
519 0.993425
520 0.993435
521 0.993436
522 0.993442
523 0.993445
524 0.993447
525 0.993449
526 0.993456
527 0.993458
528 0.993459
529 0.993461
530 0.993466
531 0.993472
532 0.993472
533 0.993473
534 0.993476
535 0.993481
536 0.993483
537 0.993488
538 0.993494
539 0.993499
540 0.993508
541 0.993513
542 0.993514
543 0.993515
544 0.993515
545 0.993515
546 0.993515
547 0.993518
548 0.993519
549 0.993523
550 0.993525
551 0.99353
552 0.993533
553 0.993533
554 0.993539
555 0.99354
556 0.993542
557 0.993549
558 0.99355
559 0.993556
560 0.993564
561 0.993564
562 0.993565
563 0.993567
564 0.993574
565 0.993576
566 0.993578
567 0.993585
568 0.993587
569 0.99359
570 0.99359
571 0.993598
572 0.9936
573 0.993602
574 0.993611
575 0.993617
576 0.993619
577 0.993624
578 0.993625
579 0.993628
580 0.99363
581 0.993635
582 0.993636
583 0.993639
584 0.993645
585 0.993651
586 0.993657
587 0.993664
588 0.993667
589 0.993668
590 0.993668
591 0.993669
592 0.993671
593 0.993679
594 0.993682
595 0.993692
596 0.993694
597 0.993701
598 0.993703
599 0.993709
600 0.993716
601 0.993716
602 0.993717
603 0.993718
604 0.993721
605 0.993721
606 0.993721
607 0.993721
608 0.993724
609 0.993724
610 0.993724
611 0.993724
612 0.993726
613 0.993727
614 0.993728
615 0.993728
616 0.99373
617 0.993731
618 0.993734
619 0.993736
620 0.993736
621 0.993737
622 0.993737
623 0.993737
624 0.993749
625 0.993751
626 0.993757
627 0.993759
628 0.993759
629 0.993761
630 0.993761
631 0.993764
632 0.993766
633 0.99377
634 0.993771
635 0.993777
636 0.993777
637 0.993784
638 0.993791
639 0.993793
640 0.993794
641 0.9938
642 0.9938
643 0.993802
644 0.99381
645 0.993811
646 0.993814
647 0.993818
648 0.993822
649 0.993827
650 0.99383
651 0.993831
652 0.993831
653 0.993836
654 0.993838
655 0.993844
656 0.993849
657 0.993849
658 0.993853
659 0.993855
660 0.993855
661 0.993857
662 0.993858
663 0.99386
664 0.993866
665 0.993869
666 0.993869
667 0.99387
668 0.993871
669 0.993872
670 0.993873
671 0.993873
672 0.993877
673 0.993877
674 0.993877
675 0.993878
676 0.993878
677 0.993878
678 0.993879
679 0.993883
680 0.993887
681 0.993887
682 0.993888
683 0.993888
684 0.993892
685 0.993894
686 0.993894
687 0.993894
688 0.993895
689 0.993895
690 0.993895
691 0.993896
692 0.993898
693 0.993899
694 0.993905
695 0.993909
696 0.993909
697 0.993909
698 0.993909
699 0.993911
700 0.99393
701 0.99393
702 0.99393
703 0.99393
704 0.993932
705 0.993935
706 0.993936
707 0.993936
708 0.993939
709 0.993939
710 0.99394
711 0.99394
712 0.993945
713 0.993945
714 0.993945
715 0.993947
716 0.993948
717 0.993952
718 0.993952
719 0.993954
720 0.993954
721 0.993957
722 0.993958
723 0.993958
724 0.993963
725 0.993963
726 0.993966
727 0.993969
728 0.993969
729 0.993973
730 0.993978
731 0.993987
732 0.993989
733 0.993995
734 0.993995
735 0.993999
736 0.994002
737 0.994003
738 0.994022
739 0.99403
740 0.99403
741 0.99403
742 0.994031
743 0.994031
744 0.994034
745 0.994034
746 0.994034
747 0.994049
748 0.994056
749 0.994059
750 0.994061
751 0.994063
752 0.994065
753 0.994067
754 0.994067
755 0.99407
756 0.994072
757 0.994072
758 0.994073
759 0.994078
760 0.994078
761 0.994078
762 0.99408
763 0.99408
764 0.994081
765 0.994082
766 0.994086
767 0.994087
768 0.99409
769 0.99409
770 0.99409
771 0.99409
772 0.99409
773 0.994091
774 0.994091
775 0.994094
776 0.994098
777 0.9941
778 0.994103
779 0.994103
780 0.994103
781 0.994105
782 0.994106
783 0.994106
784 0.994106
785 0.994106
786 0.994109
787 0.994109
788 0.994111
789 0.99412
790 0.99412
791 0.994125
792 0.994128
793 0.99413
794 0.99413
795 0.99413
796 0.994132
797 0.994132
798 0.994133
799 0.994133
800 0.994139
801 0.99414
802 0.994145
803 0.994147
804 0.994149
805 0.994151
806 0.994152
807 0.994153
808 0.994159
809 0.99416
810 0.99416
811 0.99416
812 0.99416
813 0.99416
814 0.994162
815 0.994162
816 0.994162
817 0.994162
818 0.994169
819 0.994172
820 0.994172
821 0.994172
822 0.994172
823 0.994172
824 0.994172
825 0.994172
826 0.994175
827 0.994177
828 0.994178
829 0.994183
830 0.994186
831 0.994187
832 0.994189
833 0.994191
834 0.994197
835 0.994197
836 0.994197
837 0.994197
838 0.994197
839 0.994206
840 0.994206
841 0.994207
842 0.994212
843 0.994216
844 0.994216
845 0.994216
846 0.994216
847 0.994219
848 0.99422
849 0.994224
850 0.994224
851 0.994224
852 0.994224
853 0.994224
854 0.994226
855 0.994226
856 0.994228
857 0.994229
858 0.994231
859 0.994232
860 0.994232
861 0.994232
862 0.994236
863 0.994237
864 0.994239
865 0.994239
866 0.994239
867 0.994239
868 0.99424
869 0.994242
870 0.994242
871 0.994245
872 0.994245
873 0.994246
874 0.994249
875 0.994249
876 0.994249
877 0.994249
878 0.994249
879 0.994249
880 0.994249
881 0.994249
882 0.994255
883 0.994255
884 0.994255
885 0.994255
886 0.994257
887 0.994257
888 0.994257
889 0.994257
890 0.994257
891 0.994259
892 0.99426
893 0.994263
894 0.994263
895 0.994263
896 0.994263
897 0.994265
898 0.994265
899 0.994269
900 0.994272
901 0.994272
902 0.994275
903 0.994276
904 0.994278
905 0.994278
906 0.994278
907 0.994279
908 0.994287
909 0.994287
910 0.994291
911 0.994291
912 0.994292
913 0.994293
914 0.994295
915 0.994297
916 0.994297
917 0.994297
918 0.994298
919 0.994306
920 0.994311
921 0.994313
922 0.994315
923 0.994316
924 0.994317
925 0.994321
926 0.994324
927 0.994324
928 0.994327
929 0.994327
930 0.994331
931 0.994334
932 0.994334
933 0.994336
934 0.99434
935 0.994344
936 0.994347
937 0.994349
938 0.994352
939 0.994358
940 0.994359
941 0.99436
942 0.994361
943 0.994361
944 0.994366
945 0.994366
946 0.994366
947 0.99437
948 0.994372
949 0.994376
950 0.994376
951 0.994376
952 0.994378
953 0.99438
954 0.994382
955 0.994382
956 0.994386
957 0.994387
958 0.994387
959 0.994389
960 0.994389
961 0.994389
962 0.994391
963 0.994391
964 0.994392
965 0.994392
966 0.994392
967 0.994392
968 0.994392
969 0.994392
970 0.994395
971 0.994395
972 0.994395
973 0.994397
974 0.994402
975 0.994403
976 0.994403
977 0.994403
978 0.994403
979 0.994403
980 0.994403
981 0.994403
982 0.994403
983 0.994404
984 0.994404
985 0.994404
986 0.994404
987 0.994404
988 0.994406
989 0.994406
990 0.994406
991 0.994406
992 0.994409
993 0.994409
994 0.994411
995 0.994411
996 0.994411
997 0.994414
998 0.994415
999 0.994418
1000 0.994418
1001 0.994425
1002 0.994425
1003 0.994425
1004 0.994426
1005 0.994428
1006 0.994428
1007 0.994428
1008 0.994428
1009 0.994428
1010 0.994428
1011 0.994428
1012 0.994428
1013 0.99443
1014 0.994432
1015 0.994432
1016 0.994432
1017 0.994432
1018 0.994433
1019 0.994435
1020 0.994438
1021 0.994438
1022 0.994438
1023 0.99444
1024 0.994442
1025 0.994447
1026 0.994453
1027 0.994453
1028 0.994453
1029 0.994453
1030 0.994453
1031 0.994458
1032 0.99446
1033 0.994462
1034 0.994465
1035 0.994465
1036 0.994467
1037 0.994467
1038 0.994467
1039 0.994469
1040 0.994469
1041 0.99447
1042 0.99447
1043 0.994471
1044 0.994471
1045 0.994474
1046 0.994483
1047 0.994483
1048 0.994487
1049 0.994487
1050 0.994487
1051 0.994487
1052 0.994488
1053 0.99449
1054 0.99449
1055 0.99449
1056 0.994492
1057 0.994492
1058 0.994492
1059 0.994497
1060 0.994497
1061 0.994497
1062 0.994497
1063 0.994499
1064 0.994499
1065 0.9945
1066 0.9945
1067 0.994501
1068 0.994501
1069 0.994501
1070 0.994504
1071 0.994504
1072 0.994504
1073 0.994504
1074 0.994504
1075 0.994504
1076 0.994505
1077 0.99451
1078 0.994511
1079 0.994511
1080 0.994511
1081 0.994511
1082 0.994514
1083 0.994516
1084 0.994516
1085 0.994516
1086 0.994516
1087 0.994517
1088 0.994517
1089 0.994517
1090 0.994517
1091 0.994517
1092 0.994517
1093 0.994518
1094 0.994521
1095 0.994521
1096 0.994522
1097 0.994522
1098 0.994522
1099 0.994522
1100 0.994524
1101 0.994524
1102 0.994524
1103 0.994525
1104 0.994525
1105 0.994528
1106 0.994529
1107 0.994529
1108 0.994534
1109 0.994535
1110 0.994536
1111 0.994536
1112 0.994539
1113 0.994539
1114 0.994545
1115 0.994547
1116 0.994552
1117 0.994553
1118 0.994554
1119 0.994555
1120 0.994555
1121 0.994555
1122 0.994555
1123 0.994559
1124 0.99456
1125 0.99456
1126 0.99456
1127 0.99456
1128 0.99456
1129 0.994561
1130 0.994562
1131 0.994564
1132 0.994564
1133 0.994566
1134 0.994571
1135 0.994571
1136 0.994571
1137 0.994571
1138 0.994571
1139 0.994573
1140 0.994573
1141 0.994573
1142 0.994573
1143 0.994573
1144 0.994573
1145 0.994573
1146 0.994574
1147 0.994574
1148 0.994574
1149 0.994574
1150 0.994574
1151 0.994574
1152 0.994578
1153 0.994578
1154 0.994578
1155 0.994578
1156 0.994578
1157 0.994578
1158 0.994578
1159 0.994578
1160 0.994578
1161 0.994578
1162 0.994579
1163 0.994579
1164 0.994579
1165 0.99458
1166 0.99458
1167 0.994581
1168 0.994581
1169 0.994583
1170 0.994584
1171 0.994589
1172 0.99459
1173 0.99459
1174 0.994595
1175 0.994595
1176 0.994596
1177 0.994596
1178 0.994598
1179 0.994598
1180 0.994598
1181 0.9946
1182 0.9946
1183 0.9946
1184 0.994607
1185 0.994607
1186 0.994607
1187 0.994607
1188 0.994607
1189 0.994607
1190 0.99461
1191 0.99461
1192 0.994611
1193 0.994611
1194 0.994611
1195 0.994613
1196 0.994613
1197 0.994613
1198 0.994615
1199 0.994615
1200 0.994617
1201 0.994624
1202 0.994624
1203 0.994624
1204 0.994624
1205 0.994624
1206 0.994625
1207 0.994625
1208 0.994626
1209 0.994626
1210 0.994626
1211 0.994626
1212 0.994626
1213 0.994626
1214 0.994626
1215 0.994626
1216 0.994626
1217 0.994626
1218 0.994626
1219 0.994626
1220 0.994626
1221 0.994626
1222 0.994628
1223 0.994628
1224 0.994628
1225 0.994628
1226 0.994628
1227 0.994628
1228 0.994628
1229 0.994628
1230 0.994628
1231 0.994631
1232 0.994631
1233 0.994632
1234 0.994632
1235 0.994632
1236 0.994632
1237 0.994632
1238 0.994632
1239 0.994632
1240 0.994634
1241 0.994635
1242 0.994635
1243 0.994635
1244 0.994636
1245 0.994636
1246 0.994636
1247 0.994636
1248 0.994638
1249 0.994642
1250 0.994646
1251 0.99465
1252 0.99465
1253 0.994655
1254 0.994655
1255 0.994655
1256 0.994657
1257 0.994657
1258 0.994658
1259 0.994658
1260 0.994658
1261 0.994658
1262 0.99466
1263 0.994661
1264 0.994661
1265 0.994661
1266 0.994664
1267 0.994664
1268 0.994664
1269 0.994664
1270 0.994664
1271 0.994664
1272 0.994664
1273 0.994664
1274 0.994664
1275 0.994666
1276 0.994666
1277 0.994666
1278 0.994666
1279 0.994666
1280 0.994666
1281 0.994666
1282 0.994666
1283 0.994666
1284 0.994666
1285 0.994666
1286 0.994666
1287 0.994667
1288 0.994667
1289 0.994667
1290 0.994667
1291 0.994667
1292 0.994668
1293 0.994668
1294 0.994671
1295 0.994671
1296 0.994671
1297 0.994671
1298 0.994671
1299 0.994676
1300 0.994676
1301 0.994677
1302 0.994677
1303 0.994677
1304 0.99468
1305 0.99468
1306 0.994681
1307 0.994682
1308 0.994682
1309 0.994682
1310 0.994682
1311 0.994682
1312 0.994683
1313 0.994683
1314 0.994683
1315 0.994683
1316 0.994683
1317 0.994683
1318 0.994683
1319 0.994683
1320 0.994684
1321 0.994684
1322 0.994684
1323 0.994687
1324 0.994687
1325 0.99469
1326 0.99469
1327 0.99469
1328 0.994691
1329 0.994691
1330 0.994691
1331 0.994691
1332 0.994691
1333 0.994691
1334 0.994691
1335 0.994695
1336 0.994695
1337 0.994695
1338 0.994698
1339 0.994699
1340 0.994699
1341 0.994699
1342 0.994699
1343 0.994699
1344 0.994699
1345 0.994699
1346 0.994699
1347 0.994699
1348 0.994702
1349 0.994702
1350 0.994702
1351 0.994702
1352 0.994702
1353 0.994702
1354 0.994702
1355 0.994706
1356 0.994706
1357 0.99471
1358 0.99471
1359 0.99471
1360 0.994711
1361 0.994711
1362 0.994711
1363 0.994711
1364 0.994711
1365 0.994711
1366 0.994711
1367 0.994711
1368 0.994711
1369 0.994713
1370 0.994713
1371 0.994714
1372 0.994714
1373 0.994714
1374 0.994714
1375 0.994714
1376 0.994714
1377 0.994715
1378 0.994716
1379 0.994719
1380 0.994719
1381 0.994719
1382 0.994719
1383 0.994719
1384 0.994719
1385 0.994719
1386 0.994721
1387 0.994722
1388 0.994722
1389 0.994725
1390 0.994725
1391 0.994725
1392 0.994725
1393 0.994725
1394 0.994727
1395 0.994727
1396 0.994729
1397 0.994729
1398 0.994729
1399 0.99473
1400 0.99473
1401 0.99473
1402 0.99473
1403 0.994731
1404 0.994731
1405 0.994731
1406 0.994731
1407 0.994731
1408 0.994731
1409 0.994731
1410 0.994731
1411 0.994731
1412 0.994731
1413 0.994731
1414 0.994731
1415 0.994731
1416 0.994731
1417 0.994731
1418 0.994731
1419 0.994731
1420 0.994731
1421 0.994731
1422 0.994731
1423 0.994731
1424 0.994731
1425 0.994731
1426 0.994731
1427 0.994731
1428 0.994731
1429 0.994731
1430 0.994739
1431 0.99474
1432 0.99474
1433 0.99474
1434 0.994741
1435 0.994743
1436 0.994743
1437 0.994746
1438 0.994747
1439 0.99475
1440 0.994751
1441 0.994751
1442 0.994753
1443 0.994753
1444 0.994753
1445 0.994757
1446 0.994759
1447 0.994759
1448 0.994759
1449 0.994761
1450 0.994761
1451 0.994761
1452 0.994761
1453 0.994761
1454 0.994761
1455 0.994761
1456 0.994761
1457 0.994761
1458 0.994761
1459 0.994765
1460 0.994765
1461 0.994766
1462 0.994769
1463 0.99477
1464 0.99477
1465 0.99477
1466 0.99477
1467 0.994771
1468 0.994773
1469 0.994773
1470 0.994773
1471 0.994774
1472 0.994774
1473 0.994774
1474 0.994777
1475 0.994777
1476 0.994777
1477 0.994795
1478 0.994798
1479 0.994798
1480 0.994798
1481 0.994806
1482 0.994806
1483 0.994808
1484 0.994808
1485 0.99481
1486 0.99481
1487 0.99481
1488 0.99481
1489 0.99481
1490 0.99481
1491 0.99481
1492 0.99481
1493 0.99481
1494 0.99481
1495 0.994812
1496 0.994814
1497 0.994814
1498 0.994814
1499 0.994814
1500 0.994814
1501 0.994814
1502 0.994814
1503 0.994814
1504 0.994814
1505 0.994814
1506 0.994814
1507 0.994814
1508 0.994814
1509 0.994814
1510 0.994814
1511 0.994814
1512 0.994814
1513 0.994814
1514 0.994814
1515 0.994814
1516 0.994816
1517 0.994816
1518 0.994818
1519 0.994818
1520 0.994818
1521 0.994818
1522 0.994818
1523 0.994818
1524 0.994818
1525 0.994818
1526 0.994819
1527 0.994819
1528 0.994819
1529 0.994819
1530 0.994819
1531 0.994819
1532 0.994819
1533 0.994819
1534 0.994819
1535 0.994819
1536 0.994823
1537 0.994824
1538 0.994824
1539 0.994829
1540 0.994829
1541 0.994829
1542 0.994829
1543 0.99483
1544 0.99483
1545 0.994831
1546 0.994831
1547 0.994831
1548 0.994831
1549 0.994831
1550 0.994831
1551 0.994832
1552 0.994832
1553 0.994832
1554 0.994832
1555 0.994833
1556 0.994833
1557 0.994834
1558 0.994836
1559 0.994836
1560 0.994836
1561 0.994836
1562 0.994836
1563 0.994836
1564 0.994838
1565 0.994838
1566 0.994839
1567 0.994839
1568 0.994839
1569 0.994839
1570 0.994839
1571 0.99484
1572 0.994842
1573 0.994842
1574 0.994842
1575 0.994842
1576 0.994842
1577 0.994842
1578 0.994842
1579 0.994842
1580 0.994842
1581 0.994842
1582 0.994842
1583 0.994842
1584 0.994842
1585 0.994842
1586 0.994842
1587 0.994842
1588 0.994843
1589 0.994843
1590 0.994843
1591 0.994843
1592 0.994843
1593 0.994845
1594 0.994845
1595 0.994845
1596 0.994845
1597 0.994846
1598 0.994846
1599 0.994846
1600 0.994846
1601 0.994849
1602 0.994849
1603 0.994849
1604 0.994851
1605 0.994851
1606 0.994851
1607 0.994853
1608 0.994853
1609 0.994854
1610 0.994856
1611 0.994856
1612 0.99486
1613 0.99486
1614 0.99486
1615 0.994866
1616 0.994866
1617 0.994866
1618 0.994866
1619 0.994866
1620 0.994866
1621 0.994866
1622 0.994866
1623 0.994866
1624 0.994869
1625 0.994869
1626 0.994869
1627 0.994869
1628 0.994869
1629 0.994869
1630 0.99487
1631 0.99487
1632 0.99487
1633 0.99487
1634 0.99487
1635 0.99487
1636 0.99487
1637 0.99487
1638 0.99487
1639 0.99487
1640 0.99487
1641 0.99487
1642 0.99487
1643 0.99487
1644 0.99487
1645 0.99487
1646 0.99487
1647 0.99487
1648 0.99487
1649 0.994872
1650 0.994872
1651 0.994872
1652 0.994872
1653 0.994872
1654 0.994872
1655 0.994872
1656 0.994872
1657 0.994872
1658 0.994872
1659 0.994872
1660 0.994872
1661 0.994873
1662 0.994873
1663 0.994877
1664 0.994878
1665 0.994878
1666 0.994878
1667 0.994878
1668 0.994879
1669 0.994879
1670 0.994882
1671 0.994882
1672 0.994884
1673 0.994885
1674 0.994885
1675 0.994885
1676 0.994885
1677 0.994885
1678 0.994885
1679 0.994885
1680 0.994887
1681 0.994887
1682 0.994887
1683 0.994888
1684 0.994888
1685 0.994888
1686 0.994888
1687 0.994888
1688 0.994888
1689 0.994891
1690 0.994892
1691 0.994892
1692 0.994892
1693 0.994892
1694 0.994892
1695 0.994892
1696 0.994894
1697 0.994894
1698 0.994894
1699 0.994894
1700 0.994894
1701 0.994894
1702 0.994894
1703 0.994896
1704 0.994896
1705 0.994898
1706 0.994899
1707 0.994899
1708 0.994899
1709 0.994899
1710 0.994899
1711 0.994899
1712 0.994899
1713 0.994899
1714 0.994899
1715 0.994901
1716 0.994902
1717 0.994902
1718 0.994902
1719 0.994902
1720 0.994903
1721 0.994904
1722 0.994904
1723 0.994907
1724 0.994907
1725 0.994907
1726 0.994907
1727 0.994907
1728 0.994907
1729 0.994907
1730 0.994908
1731 0.994908
1732 0.994908
1733 0.994908
1734 0.994908
1735 0.994908
1736 0.994908
1737 0.994908
1738 0.994908
1739 0.994908
1740 0.994908
1741 0.99491
1742 0.99491
1743 0.99491
1744 0.994911
1745 0.994911
1746 0.994911
1747 0.994911
1748 0.994911
1749 0.994911
1750 0.994911
1751 0.994912
1752 0.994912
1753 0.994912
1754 0.994912
1755 0.994915
1756 0.994915
1757 0.994915
1758 0.994915
1759 0.994915
1760 0.994916
1761 0.994916
1762 0.99492
1763 0.99492
1764 0.99492
1765 0.99492
1766 0.99492
1767 0.99492
1768 0.994923
1769 0.994923
1770 0.994923
1771 0.994923
1772 0.994923
1773 0.994925
1774 0.994925
1775 0.994925
1776 0.994925
1777 0.994926
1778 0.994926
1779 0.994926
1780 0.994926
1781 0.994926
1782 0.994927
1783 0.994927
1784 0.994927
1785 0.994927
1786 0.994927
1787 0.994927
1788 0.994928
1789 0.994928
1790 0.994928
1791 0.994928
1792 0.994928
1793 0.994928
1794 0.994928
1795 0.994928
1796 0.994928
1797 0.994928
1798 0.994928
1799 0.994928
1800 0.994929
1801 0.994929
1802 0.994929
1803 0.994929
1804 0.994929
1805 0.994933
1806 0.994933
1807 0.994933
1808 0.994933
1809 0.994934
1810 0.994934
1811 0.994934
1812 0.994936
1813 0.994938
1814 0.994938
1815 0.994938
1816 0.994938
1817 0.994938
1818 0.994938
1819 0.99494
1820 0.994942
1821 0.994942
1822 0.994942
1823 0.994942
1824 0.994942
1825 0.994942
1826 0.994942
1827 0.994942
1828 0.994944
1829 0.99495
1830 0.99495
1831 0.994953
1832 0.994953
1833 0.994957
1834 0.994959
1835 0.994966
1836 0.994967
1837 0.994967
1838 0.99497
1839 0.99497
1840 0.994972
1841 0.994972
1842 0.994974
1843 0.994974
1844 0.994974
1845 0.994974
1846 0.994974
1847 0.994974
1848 0.994976
1849 0.994976
1850 0.994984
1851 0.994984
1852 0.994984
1853 0.994985
1854 0.99499
1855 0.994991
1856 0.994995
1857 0.994995
1858 0.994995
1859 0.994995
1860 0.994995
1861 0.994997
1862 0.994997
1863 0.994997
1864 0.994997
1865 0.994997
1866 0.994998
1867 0.994998
1868 0.994998
1869 0.994998
1870 0.994998
1871 0.994998
1872 0.995001
1873 0.995001
1874 0.995001
1875 0.995003
1876 0.995003
1877 0.995003
1878 0.995003
1879 0.995003
1880 0.995003
1881 0.995003
1882 0.995003
1883 0.995003
1884 0.995003
1885 0.995005
1886 0.995005
1887 0.995005
1888 0.995005
1889 0.995005
1890 0.995006
1891 0.995006
1892 0.995009
1893 0.995009
1894 0.995009
1895 0.995009
1896 0.995009
1897 0.99501
1898 0.99501
1899 0.99501
1900 0.995011
1901 0.995011
1902 0.995011
1903 0.995011
1904 0.995011
1905 0.995011
1906 0.995011
1907 0.995011
1908 0.995011
1909 0.995011
1910 0.995011
1911 0.995011
1912 0.995011
1913 0.995011
1914 0.995012
1915 0.995012
1916 0.995015
1917 0.995017
1918 0.995018
1919 0.99502
1920 0.995022
1921 0.995022
1922 0.995022
1923 0.995022
1924 0.995022
1925 0.995022
1926 0.995022
1927 0.995022
1928 0.995022
1929 0.995022
1930 0.995025
1931 0.995026
1932 0.995027
1933 0.995038
1934 0.995038
1935 0.995038
1936 0.995038
1937 0.995038
1938 0.995042
1939 0.995042
1940 0.995044
1941 0.995044
1942 0.995044
1943 0.995046
1944 0.995055
1945 0.995057
1946 0.995057
1947 0.995062
1948 0.995062
1949 0.995064
1950 0.995069
1951 0.995069
1952 0.99507
1953 0.99507
1954 0.99507
1955 0.99507
1956 0.99507
1957 0.99507
1958 0.99507
1959 0.99507
1960 0.995072
1961 0.995072
1962 0.995073
1963 0.995073
1964 0.995073
1965 0.995077
1966 0.995077
1967 0.995077
1968 0.99508
1969 0.99508
1970 0.99508
1971 0.99508
1972 0.995081
1973 0.995083
1974 0.995083
1975 0.995083
1976 0.995083
1977 0.995086
1978 0.995086
1979 0.995087
1980 0.99509
1981 0.99509
1982 0.99509
1983 0.99509
1984 0.995098
1985 0.9951
1986 0.9951
1987 0.9951
1988 0.9951
1989 0.9951
1990 0.9951
1991 0.9951
1992 0.995101
1993 0.995103
1994 0.995103
1995 0.995103
1996 0.995103
1997 0.995103
1998 0.995106
1999 0.995106
2000 0.995106
2001 0.995106
2002 0.99511
2003 0.99511
2004 0.99511
2005 0.99511
2006 0.995111
2007 0.995112
2008 0.995112
2009 0.995112
2010 0.995112
2011 0.995112
2012 0.995112
2013 0.995114
2014 0.995114
2015 0.995116
2016 0.995116
2017 0.995116
2018 0.995118
2019 0.995118
2020 0.995118
2021 0.995118
2022 0.995118
2023 0.995118
2024 0.995119
2025 0.995119
2026 0.995119
2027 0.995119
2028 0.995121
2029 0.995122
2030 0.995122
2031 0.995122
2032 0.995122
2033 0.995122
2034 0.995123
2035 0.995123
2036 0.995123
2037 0.995123
2038 0.995123
2039 0.995124
2040 0.995124
2041 0.995124
2042 0.995124
2043 0.995124
2044 0.995124
2045 0.995124
2046 0.995126
2047 0.995129
2048 0.995129
2049 0.995129
2050 0.995129
2051 0.995133
2052 0.995133
2053 0.995133
2054 0.995133
2055 0.995134
2056 0.995137
2057 0.995137
2058 0.995143
2059 0.995143
2060 0.995143
2061 0.995143
2062 0.995144
2063 0.995144
2064 0.995144
2065 0.995144
2066 0.995144
2067 0.995144
2068 0.995144
2069 0.995144
2070 0.995144
2071 0.995144
2072 0.995144
2073 0.995144
2074 0.995144
2075 0.995144
2076 0.995144
2077 0.995144
2078 0.995144
2079 0.995144
2080 0.995144
2081 0.995144
2082 0.995144
2083 0.995146
2084 0.99515
2085 0.99515
2086 0.995153
2087 0.995153
2088 0.995153
2089 0.995153
2090 0.995153
2091 0.995153
2092 0.995153
2093 0.995153
2094 0.995153
2095 0.995153
2096 0.995153
2097 0.995153
2098 0.995153
2099 0.995153
2100 0.995154
2101 0.995154
2102 0.995154
2103 0.995154
2104 0.995158
2105 0.99516
2106 0.99516
2107 0.99516
2108 0.995162
2109 0.995162
2110 0.995162
2111 0.995162
2112 0.995163
2113 0.995165
2114 0.995167
2115 0.995167
2116 0.995167
2117 0.995167
2118 0.995167
2119 0.995167
2120 0.995167
2121 0.995169
2122 0.995169
2123 0.99517
2124 0.99517
2125 0.995171
2126 0.995173
2127 0.995173
2128 0.995173
2129 0.995173
2130 0.995173
2131 0.995173
2132 0.995174
2133 0.995178
2134 0.995179
2135 0.995179
2136 0.99518
2137 0.995182
2138 0.995184
2139 0.995184
2140 0.995184
2141 0.995184
2142 0.995184
2143 0.995184
2144 0.995185
2145 0.995185
2146 0.995185
2147 0.995185
2148 0.995185
2149 0.995185
2150 0.995185
2151 0.995191
2152 0.995193
2153 0.995193
2154 0.995193
2155 0.995193
2156 0.995193
2157 0.995195
2158 0.995197
2159 0.995197
2160 0.995197
2161 0.995197
2162 0.995197
2163 0.995197
2164 0.995197
2165 0.995197
2166 0.995197
2167 0.995197
2168 0.995198
2169 0.995198
2170 0.995198
2171 0.995198
2172 0.995198
2173 0.995198
2174 0.995198
2175 0.995199
2176 0.9952
2177 0.9952
2178 0.9952
2179 0.9952
2180 0.9952
2181 0.995202
2182 0.995202
2183 0.995202
2184 0.995202
2185 0.995202
2186 0.995202
2187 0.995202
2188 0.995202
2189 0.995205
2190 0.995205
2191 0.995205
2192 0.995205
2193 0.995205
2194 0.995205
2195 0.995205
2196 0.995207
2197 0.995207
2198 0.995207
2199 0.995207
2200 0.995207
2201 0.995209
2202 0.995213
2203 0.995218
2204 0.995221
2205 0.995222
2206 0.995222
2207 0.995222
2208 0.995222
2209 0.995227
2210 0.995227
2211 0.995227
2212 0.995227
2213 0.995227
2214 0.995228
2215 0.995228
2216 0.995228
2217 0.995228
2218 0.995228
2219 0.995228
2220 0.995228
2221 0.995228
2222 0.995228
2223 0.995228
2224 0.995229
2225 0.995229
2226 0.995229
2227 0.995229
2228 0.99523
2229 0.99523
2230 0.995233
2231 0.995233
2232 0.995233
2233 0.995233
2234 0.995233
2235 0.995233
2236 0.995233
2237 0.995233
2238 0.995234
2239 0.995234
2240 0.995236
2241 0.995236
2242 0.995236
2243 0.995236
2244 0.995236
2245 0.995236
2246 0.995237
2247 0.995237
2248 0.995237
2249 0.995237
2250 0.995239
2251 0.995239
2252 0.99524
2253 0.99524
2254 0.99524
2255 0.99524
2256 0.99524
2257 0.99524
2258 0.99524
2259 0.99524
2260 0.995241
2261 0.995241
2262 0.995241
2263 0.995241
2264 0.995241
2265 0.995241
2266 0.995241
2267 0.995242
2268 0.995242
2269 0.995242
2270 0.995245
2271 0.995245
2272 0.995245
2273 0.995245
2274 0.995245
2275 0.995245
2276 0.995245
2277 0.995245
2278 0.995245
2279 0.995245
2280 0.995245
2281 0.995245
2282 0.995245
2283 0.995245
2284 0.995245
2285 0.995245
2286 0.995245
2287 0.995245
2288 0.995246
2289 0.995246
2290 0.995248
2291 0.995248
2292 0.995251
2293 0.995251
2294 0.995251
2295 0.995251
2296 0.995251
2297 0.995251
2298 0.995251
2299 0.995251
2300 0.995251
2301 0.995251
2302 0.995251
2303 0.995251
2304 0.995251
2305 0.995251
2306 0.995252
2307 0.995252
2308 0.995252
2309 0.995254
2310 0.995257
2311 0.995257
2312 0.995257
2313 0.995257
2314 0.995257
2315 0.995257
2316 0.995257
2317 0.995257
2318 0.995257
2319 0.995257
2320 0.995257
2321 0.995257
2322 0.995257
2323 0.995257
2324 0.995258
2325 0.995258
2326 0.995258
2327 0.995258
2328 0.995258
2329 0.99526
2330 0.99526
2331 0.99526
2332 0.99526
2333 0.99526
2334 0.99526
2335 0.99526
2336 0.99526
2337 0.99526
2338 0.99526
2339 0.99526
2340 0.99526
2341 0.99526
2342 0.99526
2343 0.99526
2344 0.99526
2345 0.99526
2346 0.99526
2347 0.99526
2348 0.99526
2349 0.99526
2350 0.99526
2351 0.99526
2352 0.995263
2353 0.995263
2354 0.995263
2355 0.995263
2356 0.995263
2357 0.995263
2358 0.995263
2359 0.995263
2360 0.995263
2361 0.995263
2362 0.995263
2363 0.995263
2364 0.995263
2365 0.995266
2366 0.995266
2367 0.995266
2368 0.995266
2369 0.995266
2370 0.995267
2371 0.995267
2372 0.995267
2373 0.995269
2374 0.995269
2375 0.995269
2376 0.995269
2377 0.995269
2378 0.995269
2379 0.99527
2380 0.995271
2381 0.995271
2382 0.995271
2383 0.995271
2384 0.995271
2385 0.995271
2386 0.995271
2387 0.995271
2388 0.995271
2389 0.995271
2390 0.995271
2391 0.995271
2392 0.995271
2393 0.995271
2394 0.995271
2395 0.995274
2396 0.995274
2397 0.995274
2398 0.995276
2399 0.995276
2400 0.995276
2401 0.995276
2402 0.995276
2403 0.995276
2404 0.995276
2405 0.995276
2406 0.995276
2407 0.995276
2408 0.995276
2409 0.995276
2410 0.995277
2411 0.995277
2412 0.995277
2413 0.995277
2414 0.995277
2415 0.995277
2416 0.995277
2417 0.995277
2418 0.995278
2419 0.995278
2420 0.995278
2421 0.995278
2422 0.995278
2423 0.99528
2424 0.99528
2425 0.99528
2426 0.99528
2427 0.99528
2428 0.99528
2429 0.99528
2430 0.99528
2431 0.99528
2432 0.99528
2433 0.99528
2434 0.99528
2435 0.99528
2436 0.99528
2437 0.99528
2438 0.99528
2439 0.99528
2440 0.99528
2441 0.995281
2442 0.995281
2443 0.995281
2444 0.995281
2445 0.995281
2446 0.995283
2447 0.995283
2448 0.995283
2449 0.995283
2450 0.995283
2451 0.995283
2452 0.995283
2453 0.995283
2454 0.995284
2455 0.995284
2456 0.995284
2457 0.995286
2458 0.995286
2459 0.995286
2460 0.995286
2461 0.995286
2462 0.995288
2463 0.995288
2464 0.995288
2465 0.995288
2466 0.995288
2467 0.995288
2468 0.995288
2469 0.995289
2470 0.995289
2471 0.995289
2472 0.995289
2473 0.995289
2474 0.995289
2475 0.995289
2476 0.995289
2477 0.995289
2478 0.995289
2479 0.995289
2480 0.995289
2481 0.995289
2482 0.995289
2483 0.995289
2484 0.995289
2485 0.995289
2486 0.995289
2487 0.995289
2488 0.995289
2489 0.995289
2490 0.995289
2491 0.995289
2492 0.995289
2493 0.995289
2494 0.995289
2495 0.995289
2496 0.995289
2497 0.995289
2498 0.995289
2499 0.995289
2500 0.995289
2501 0.995289
2502 0.995289
2503 0.995289
2504 0.995289
2505 0.995289
2506 0.995289
2507 0.995289
2508 0.995289
2509 0.995289
2510 0.995294
2511 0.995294
2512 0.995294
2513 0.995297
2514 0.995297
2515 0.995297
2516 0.995297
2517 0.995297
2518 0.995297
2519 0.995298
2520 0.995298
2521 0.995298
2522 0.995299
2523 0.995299
2524 0.995299
2525 0.995299
2526 0.995299
2527 0.995301
2528 0.995301
2529 0.995301
2530 0.995309
2531 0.995309
2532 0.995309
2533 0.995309
2534 0.995309
2535 0.995309
2536 0.995309
2537 0.995309
2538 0.995309
2539 0.995309
2540 0.99531
2541 0.99531
2542 0.99531
2543 0.99531
2544 0.99531
2545 0.99531
2546 0.99531
2547 0.99531
2548 0.99531
2549 0.99531
2550 0.99531
2551 0.99531
2552 0.99531
2553 0.99531
2554 0.99531
2555 0.995311
2556 0.995311
2557 0.995311
2558 0.995311
2559 0.995311
2560 0.995311
2561 0.995311
2562 0.995311
2563 0.995311
2564 0.995311
2565 0.995311
2566 0.995311
2567 0.995311
2568 0.995311
2569 0.995311
2570 0.995311
2571 0.995311
2572 0.995311
2573 0.995311
2574 0.995313
2575 0.995313
2576 0.995314
2577 0.995314
2578 0.995315
2579 0.995316
2580 0.995319
2581 0.995319
2582 0.995319
2583 0.995321
2584 0.995321
2585 0.995321
2586 0.995322
2587 0.995322
2588 0.995322
2589 0.995324
2590 0.995324
2591 0.995325
2592 0.995325
2593 0.995325
2594 0.995327
2595 0.995327
2596 0.995327
2597 0.995327
2598 0.995327
2599 0.995327
2600 0.995327
2601 0.995327
2602 0.995327
2603 0.995327
2604 0.995328
2605 0.995328
2606 0.995328
2607 0.995328
2608 0.995328
2609 0.995328
2610 0.995328
2611 0.995328
2612 0.995328
2613 0.995328
2614 0.995328
2615 0.995328
2616 0.995328
2617 0.995328
2618 0.995328
2619 0.995328
2620 0.995328
2621 0.995328
2622 0.995328
2623 0.995328
2624 0.995328
2625 0.995328
2626 0.995328
2627 0.995328
2628 0.995328
2629 0.995328
2630 0.995328
2631 0.995328
2632 0.995328
2633 0.995328
2634 0.995328
2635 0.995328
2636 0.99533
2637 0.99533
2638 0.99533
2639 0.99533
2640 0.99533
2641 0.99533
2642 0.99533
2643 0.99533
2644 0.99533
2645 0.99533
2646 0.99533
2647 0.99533
2648 0.99533
2649 0.995331
2650 0.995331
2651 0.995331
2652 0.995331
2653 0.995331
2654 0.995331
2655 0.995335
2656 0.995336
2657 0.995336
2658 0.995336
2659 0.995336
2660 0.995336
2661 0.995336
2662 0.995336
2663 0.995336
2664 0.995339
2665 0.995339
2666 0.995339
2667 0.995339
2668 0.995339
2669 0.995339
2670 0.995339
2671 0.995339
2672 0.995339
2673 0.995339
2674 0.995339
2675 0.995339
2676 0.995339
2677 0.995339
2678 0.995339
2679 0.995339
2680 0.995339
2681 0.995339
2682 0.995339
2683 0.995339
2684 0.99534
2685 0.99534
2686 0.99534
2687 0.995341
2688 0.995342
2689 0.995342
2690 0.995342
2691 0.995342
2692 0.995342
2693 0.995342
2694 0.995342
2695 0.995345
2696 0.995345
2697 0.995345
2698 0.995345
2699 0.995345
2700 0.995345
2701 0.995345
2702 0.995345
2703 0.995345
2704 0.995345
2705 0.995345
2706 0.995346
2707 0.995346
2708 0.995346
2709 0.995346
2710 0.995346
2711 0.995346
2712 0.995346
2713 0.995346
2714 0.995346
2715 0.995346
2716 0.995346
2717 0.995346
2718 0.995346
2719 0.995346
2720 0.995346
2721 0.995346
2722 0.99535
2723 0.99535
2724 0.99535
2725 0.99535
2726 0.99535
2727 0.99535
2728 0.99535
2729 0.99535
2730 0.99535
2731 0.99535
2732 0.99535
2733 0.99535
2734 0.99535
2735 0.99535
2736 0.99535
2737 0.99535
2738 0.99535
2739 0.99535
2740 0.99535
2741 0.99535
2742 0.99535
2743 0.99535
2744 0.99535
2745 0.99535
2746 0.99535
2747 0.99535
2748 0.99535
2749 0.995352
2750 0.995352
2751 0.995353
2752 0.995353
2753 0.995353
2754 0.995353
2755 0.995353
2756 0.995353
2757 0.995353
2758 0.995353
2759 0.995354
2760 0.995357
2761 0.995357
2762 0.995357
2763 0.995357
2764 0.995361
2765 0.995362
2766 0.995362
2767 0.995362
2768 0.995364
2769 0.995364
2770 0.995364
2771 0.995364
2772 0.995364
2773 0.995364
2774 0.995364
2775 0.995364
2776 0.995364
2777 0.995364
2778 0.995364
2779 0.995364
2780 0.995364
2781 0.995364
2782 0.995364
2783 0.995364
2784 0.995364
2785 0.995364
2786 0.995364
2787 0.995364
2788 0.995364
2789 0.995364
2790 0.995364
2791 0.995364
2792 0.995364
2793 0.995364
2794 0.995364
2795 0.995364
2796 0.995364
2797 0.995364
2798 0.995364
2799 0.995364
2800 0.995364
2801 0.995364
2802 0.995364
2803 0.995364
2804 0.995364
2805 0.995365
2806 0.995365
2807 0.995365
2808 0.995365
2809 0.995365
2810 0.995365
2811 0.995365
2812 0.995365
2813 0.995365
2814 0.995365
2815 0.995365
2816 0.995365
2817 0.995366
2818 0.995366
2819 0.995366
2820 0.995367
2821 0.995372
2822 0.995372
2823 0.995372
2824 0.995372
2825 0.995372
2826 0.995372
2827 0.995372
2828 0.995373
2829 0.995373
2830 0.995373
2831 0.995373
2832 0.995373
2833 0.995373
2834 0.995373
2835 0.995373
2836 0.995373
2837 0.995373
2838 0.995373
2839 0.995374
2840 0.995374
2841 0.995374
2842 0.995374
2843 0.995374
2844 0.995376
2845 0.995376
2846 0.995376
2847 0.995376
2848 0.995376
2849 0.995378
2850 0.995378
2851 0.995378
2852 0.995378
2853 0.995378
2854 0.995378
2855 0.995378
2856 0.995378
2857 0.995378
2858 0.995378
2859 0.995378
2860 0.995378
2861 0.995379
2862 0.995379
2863 0.995379
2864 0.995379
2865 0.995379
2866 0.99538
2867 0.99538
2868 0.99538
2869 0.99538
2870 0.99538
2871 0.99538
2872 0.995382
2873 0.995382
2874 0.995383
2875 0.995383
2876 0.995383
2877 0.995383
2878 0.995383
2879 0.995383
2880 0.995383
2881 0.995383
2882 0.995383
2883 0.995385
2884 0.995385
2885 0.995385
2886 0.995385
2887 0.995385
2888 0.995385
2889 0.995387
2890 0.995387
2891 0.995387
2892 0.995387
2893 0.995388
2894 0.995388
2895 0.995388
2896 0.995388
2897 0.995388
2898 0.995388
2899 0.995388
2900 0.995389
2901 0.995389
2902 0.995389
2903 0.995389
2904 0.995389
2905 0.99539
2906 0.99539
2907 0.99539
2908 0.99539
2909 0.99539
2910 0.99539
2911 0.99539
2912 0.995395
2913 0.995395
2914 0.995401
2915 0.995401
2916 0.995401
2917 0.995401
2918 0.995401
2919 0.995402
2920 0.995402
2921 0.995402
2922 0.995402
2923 0.995402
2924 0.995402
2925 0.995402
2926 0.995402
2927 0.995404
2928 0.995404
2929 0.995404
2930 0.995404
2931 0.995405
2932 0.995405
2933 0.995405
2934 0.995405
2935 0.995405
2936 0.995405
2937 0.995405
2938 0.995405
2939 0.995405
2940 0.995405
2941 0.995406
2942 0.995408
2943 0.995408
2944 0.995408
2945 0.995408
2946 0.995408
2947 0.995408
2948 0.995408
2949 0.995408
2950 0.995408
2951 0.995409
2952 0.995409
2953 0.995409
2954 0.995409
2955 0.995409
2956 0.995409
2957 0.995409
2958 0.995409
2959 0.995409
2960 0.995409
2961 0.995409
2962 0.995409
2963 0.995409
2964 0.995409
2965 0.995409
2966 0.99541
2967 0.99541
2968 0.99541
2969 0.99541
2970 0.99541
2971 0.99541
2972 0.99541
2973 0.99541
2974 0.99541
2975 0.99541
2976 0.99541
2977 0.99541
2978 0.99541
2979 0.99541
2980 0.99541
2981 0.99541
2982 0.99541
2983 0.99541
2984 0.99541
2985 0.995411
2986 0.995411
2987 0.995411
2988 0.995411
2989 0.995411
2990 0.995411
2991 0.995411
2992 0.995411
2993 0.995411
2994 0.995411
2995 0.995411
2996 0.995411
2997 0.995411
2998 0.995411
2999 0.995411
3000 0.995411
3001 0.995411
3002 0.995411
3003 0.995411
3004 0.995413
3005 0.995413
3006 0.995413
3007 0.995413
3008 0.995413
3009 0.995413
3010 0.995413
3011 0.995413
3012 0.995413
3013 0.995413
3014 0.995413
3015 0.995413
3016 0.995413
3017 0.995413
3018 0.995416
3019 0.995416
3020 0.995416
3021 0.995416
3022 0.995416
3023 0.995416
3024 0.995416
3025 0.995416
3026 0.995416
3027 0.995416
3028 0.995416
3029 0.995416
3030 0.995416
3031 0.995416
3032 0.995416
3033 0.995416
3034 0.995416
3035 0.995418
3036 0.995418
3037 0.995418
3038 0.995418
3039 0.995418
3040 0.995418
3041 0.995418
3042 0.995419
3043 0.995419
3044 0.995419
3045 0.995419
3046 0.995419
3047 0.995419
3048 0.995419
3049 0.995421
3050 0.995421
3051 0.995421
3052 0.995421
3053 0.995421
3054 0.995421
3055 0.995421
3056 0.995421
3057 0.995421
3058 0.995422
3059 0.995422
3060 0.995422
3061 0.995422
3062 0.995422
3063 0.995422
3064 0.995422
3065 0.995422
3066 0.995422
3067 0.995422
3068 0.995424
3069 0.995424
3070 0.995424
3071 0.995424
3072 0.995424
3073 0.995424
3074 0.995424
3075 0.995424
3076 0.995424
3077 0.995424
3078 0.995427
3079 0.995428
3080 0.995428
3081 0.995428
3082 0.995428
3083 0.995428
3084 0.995428
3085 0.995428
3086 0.995428
3087 0.995432
3088 0.995432
3089 0.995432
3090 0.995432
3091 0.995432
3092 0.995432
3093 0.995432
3094 0.995432
3095 0.995432
3096 0.995432
3097 0.995432
3098 0.995432
3099 0.995432
3100 0.995432
3101 0.995432
3102 0.995432
3103 0.995432
3104 0.995432
3105 0.995432
3106 0.995434
3107 0.995434
3108 0.995434
3109 0.995435
3110 0.995435
3111 0.995435
3112 0.995435
3113 0.995435
3114 0.995435
3115 0.995435
3116 0.995435
3117 0.995435
3118 0.995437
3119 0.995437
3120 0.995437
3121 0.995437
3122 0.995437
3123 0.995437
3124 0.995438
3125 0.995438
3126 0.995438
3127 0.995438
3128 0.995438
3129 0.995438
3130 0.995438
3131 0.995438
3132 0.995438
3133 0.995438
3134 0.995438
3135 0.995438
3136 0.995438
3137 0.995438
3138 0.995438
3139 0.995438
3140 0.995438
3141 0.995438
3142 0.995438
3143 0.995438
3144 0.995438
3145 0.995438
3146 0.995438
3147 0.995438
3148 0.995438
3149 0.995441
3150 0.995441
3151 0.995441
3152 0.995441
3153 0.995441
3154 0.995441
3155 0.995441
3156 0.995441
3157 0.995444
3158 0.995444
3159 0.995444
3160 0.995444
3161 0.995444
3162 0.995444
3163 0.995444
3164 0.995444
3165 0.995444
3166 0.995444
3167 0.995444
3168 0.995444
3169 0.995444
3170 0.995444
3171 0.995444
3172 0.995444
3173 0.995444
3174 0.995444
3175 0.995444
3176 0.995444
3177 0.995444
3178 0.995444
3179 0.995444
3180 0.995444
3181 0.995444
3182 0.995444
3183 0.995444
3184 0.995444
3185 0.995444
3186 0.995444
3187 0.995444
3188 0.995444
3189 0.995445
3190 0.995445
3191 0.995445
3192 0.995445
3193 0.995445
3194 0.995445
3195 0.995445
3196 0.995445
3197 0.995445
3198 0.995445
3199 0.995445
3200 0.995445
3201 0.995445
3202 0.995445
3203 0.995445
3204 0.995445
3205 0.995445
3206 0.995445
3207 0.995445
3208 0.995445
3209 0.995445
3210 0.995445
3211 0.995445
3212 0.995445
3213 0.995445
3214 0.995445
3215 0.995445
3216 0.995445
3217 0.995445
3218 0.995445
3219 0.995445
3220 0.995445
3221 0.995445
3222 0.995445
3223 0.995447
3224 0.995447
3225 0.995447
3226 0.995447
3227 0.995447
3228 0.995447
3229 0.995447
3230 0.995449
3231 0.995449
3232 0.995449
3233 0.995449
3234 0.995449
3235 0.995449
3236 0.99545
3237 0.99545
3238 0.99545
3239 0.99545
3240 0.99545
3241 0.99545
3242 0.99545
3243 0.99545
3244 0.99545
3245 0.99545
3246 0.99545
3247 0.99545
3248 0.99545
3249 0.99545
3250 0.99545
3251 0.99545
3252 0.99545
3253 0.99545
3254 0.99545
3255 0.99545
3256 0.995452
3257 0.995452
3258 0.995452
3259 0.995452
3260 0.995452
3261 0.995453
3262 0.995453
3263 0.995456
3264 0.995456
3265 0.995456
3266 0.995456
3267 0.995456
3268 0.995456
3269 0.995456
3270 0.995457
3271 0.995457
3272 0.995457
3273 0.995457
3274 0.995457
3275 0.995457
3276 0.995458
3277 0.995458
3278 0.995458
3279 0.995458
3280 0.995458
3281 0.995458
3282 0.995458
3283 0.995458
3284 0.995458
3285 0.995458
3286 0.99546
3287 0.99546
3288 0.99546
3289 0.99546
3290 0.995461
3291 0.995461
3292 0.995461
3293 0.995463
3294 0.995463
3295 0.995463
3296 0.995463
3297 0.995463
3298 0.995463
3299 0.995463
3300 0.995463
3301 0.995463
3302 0.995463
3303 0.995463
3304 0.995463
3305 0.995463
3306 0.995463
3307 0.995463
3308 0.995463
3309 0.995463
3310 0.995463
3311 0.995464
3312 0.995464
3313 0.995464
3314 0.995464
3315 0.995464
3316 0.995464
3317 0.995464
3318 0.995464
3319 0.995464
3320 0.995465
3321 0.995466
3322 0.995467
3323 0.995468
3324 0.995468
3325 0.995468
3326 0.995468
3327 0.995468
3328 0.995468
3329 0.995468
3330 0.995468
3331 0.995468
3332 0.995468
3333 0.995468
3334 0.995471
3335 0.995471
3336 0.995471
3337 0.995471
3338 0.995471
3339 0.995471
3340 0.995471
3341 0.995471
3342 0.995471
3343 0.995471
3344 0.995471
3345 0.995471
3346 0.995471
3347 0.995471
3348 0.995471
3349 0.995471
3350 0.995471
3351 0.995471
3352 0.995471
3353 0.995471
3354 0.995471
3355 0.995471
3356 0.995471
3357 0.995474
3358 0.995474
3359 0.995474
3360 0.995474
3361 0.995474
3362 0.995474
3363 0.995475
3364 0.995475
3365 0.995475
3366 0.995475
3367 0.995475
3368 0.995475
3369 0.995475
3370 0.995475
3371 0.995475
3372 0.995475
3373 0.995475
3374 0.995475
3375 0.995475
3376 0.995475
3377 0.995475
3378 0.995475
3379 0.995476
3380 0.995476
3381 0.995476
3382 0.995478
3383 0.995478
3384 0.995478
3385 0.995478
3386 0.995478
3387 0.995478
3388 0.995478
3389 0.995478
3390 0.995478
3391 0.995478
3392 0.995478
3393 0.995478
3394 0.995478
3395 0.995478
3396 0.995478
3397 0.995478
3398 0.995478
3399 0.995481
3400 0.995481
3401 0.995481
3402 0.995481
3403 0.995481
3404 0.995481
3405 0.995483
3406 0.995484
3407 0.995484
3408 0.995484
3409 0.995484
3410 0.995484
3411 0.995484
3412 0.995484
3413 0.995484
3414 0.995484
3415 0.995484
3416 0.995484
3417 0.995484
3418 0.995484
3419 0.995484
3420 0.995484
3421 0.995484
3422 0.995484
3423 0.995484
3424 0.995484
3425 0.995484
3426 0.995484
3427 0.995484
3428 0.995484
3429 0.995484
3430 0.995489
3431 0.995489
3432 0.995489
3433 0.995489
3434 0.995489
3435 0.995489
3436 0.995489
3437 0.995489
3438 0.995489
3439 0.995489
3440 0.995489
3441 0.995489
3442 0.995489
3443 0.995489
3444 0.995492
3445 0.995493
3446 0.995493
3447 0.995493
3448 0.995493
3449 0.995493
3450 0.995493
3451 0.995495
3452 0.995495
3453 0.995495
3454 0.995496
3455 0.995499
3456 0.995499
3457 0.9955
3458 0.9955
3459 0.9955
3460 0.9955
3461 0.9955
3462 0.995502
3463 0.995502
3464 0.995502
3465 0.995502
3466 0.995502
3467 0.995502
3468 0.995504
3469 0.995504
3470 0.995504
3471 0.995505
3472 0.995505
3473 0.995505
3474 0.995507
3475 0.995507
3476 0.995509
3477 0.995509
3478 0.995509
3479 0.995509
3480 0.995509
3481 0.995509
3482 0.995509
3483 0.995509
3484 0.995509
3485 0.995512
3486 0.995513
3487 0.995513
3488 0.995513
3489 0.995513
3490 0.995513
3491 0.995513
3492 0.995514
3493 0.995514
3494 0.995514
3495 0.995514
3496 0.995514
3497 0.995514
3498 0.995514
3499 0.995514
3500 0.995514
3501 0.995514
3502 0.995516
3503 0.995516
3504 0.995516
3505 0.995516
3506 0.995516
3507 0.995516
3508 0.995516
3509 0.995516
3510 0.995516
3511 0.995516
3512 0.995516
3513 0.995516
3514 0.995516
3515 0.995516
3516 0.995519
3517 0.995519
3518 0.995519
3519 0.995519
3520 0.995519
3521 0.995519
3522 0.995519
3523 0.995519
3524 0.995519
3525 0.995519
3526 0.995519
3527 0.995519
3528 0.995519
3529 0.995519
3530 0.995519
3531 0.995519
3532 0.995519
3533 0.995527
3534 0.995527
3535 0.995527
3536 0.995527
3537 0.995527
3538 0.995527
3539 0.995527
3540 0.995527
3541 0.995528
3542 0.995528
3543 0.995528
3544 0.995528
3545 0.995528
3546 0.995529
3547 0.995529
3548 0.995529
3549 0.995529
3550 0.995529
3551 0.995529
3552 0.995529
3553 0.995529
3554 0.995529
3555 0.995529
3556 0.995529
3557 0.995532
3558 0.995532
3559 0.995532
3560 0.995532
3561 0.995532
3562 0.995532
3563 0.995533
3564 0.995533
3565 0.995533
3566 0.995533
3567 0.995533
3568 0.995533
3569 0.995533
3570 0.995533
3571 0.995533
3572 0.995533
3573 0.995533
3574 0.995533
3575 0.995533
3576 0.995533
3577 0.995533
3578 0.995533
3579 0.995533
3580 0.995533
3581 0.995533
3582 0.995533
3583 0.995533
3584 0.995533
3585 0.995533
3586 0.995533
3587 0.995533
3588 0.995533
3589 0.995533
3590 0.995533
3591 0.995533
3592 0.995533
3593 0.995534
3594 0.995534
3595 0.995534
3596 0.995534
3597 0.995534
3598 0.995534
3599 0.995534


==> plots/data/dataRCPSP-LDS.dat <==
0 0.684612
1 0.775176
2 0.79974
3 0.81788
4 0.832946
5 0.846255
6 0.858116
7 0.868595
8 0.877275
9 0.885978
10 0.892791
11 0.898935
12 0.904133
13 0.909145
14 0.913296
15 0.917799
16 0.921811
17 0.924874
18 0.928751
19 0.932165
20 0.935091
21 0.938217
22 0.940424
23 0.94283
24 0.945218
25 0.947445
26 0.949714
27 0.951542
28 0.953313
29 0.954646
30 0.955989
31 0.95743
32 0.958937
33 0.960332
34 0.961693
35 0.962906
36 0.96398
37 0.964986
38 0.96587
39 0.96692
40 0.968032
41 0.968901
42 0.969696
43 0.970531
44 0.97132
45 0.971941
46 0.972526
47 0.973045
48 0.973789
49 0.974431
50 0.974951
51 0.97545
52 0.976191
53 0.97669
54 0.977192
55 0.977773
56 0.978179
57 0.978649
58 0.97897
59 0.979363
60 0.979767
61 0.980227
62 0.980681
63 0.980926
64 0.981102
65 0.981324
66 0.981591
67 0.981833
68 0.982014
69 0.982296
70 0.982479
71 0.982737
72 0.98295
73 0.983145
74 0.983393
75 0.983562
76 0.98378
77 0.984003
78 0.984146
79 0.984275
80 0.984434
81 0.984568
82 0.984695
83 0.984844
84 0.985019
85 0.985109
86 0.985235
87 0.985341
88 0.985466
89 0.985533
90 0.98565
91 0.985718
92 0.985798
93 0.985854
94 0.985921
95 0.985961
96 0.98604
97 0.986142
98 0.986263
99 0.986355
100 0.986443
101 0.986539
102 0.986603
103 0.986688
104 0.986762
105 0.986828
106 0.986913
107 0.986991
108 0.987037
109 0.987105
110 0.987164
111 0.987205
112 0.98726
113 0.987288
114 0.987316
115 0.987369
116 0.987388
117 0.987418
118 0.987439
119 0.987443
120 0.987453
121 0.987498
122 0.987523
123 0.987563
124 0.987604
125 0.987632
126 0.987656
127 0.98768
128 0.987698
129 0.987737
130 0.987752
131 0.987787
132 0.987831
133 0.987894
134 0.987939
135 0.987978
136 0.988004
137 0.988021
138 0.988061
139 0.988088
140 0.988153
141 0.98818
142 0.98821
143 0.988224
144 0.98825
145 0.988285
146 0.98832
147 0.988337
148 0.988356
149 0.988366
150 0.98838
151 0.988412
152 0.988437
153 0.988507
154 0.988556
155 0.988578
156 0.988618
157 0.988646
158 0.988701
159 0.988737
160 0.988749
161 0.98877
162 0.988793
163 0.988814
164 0.988826
165 0.988851
166 0.988866
167 0.988884
168 0.988896
169 0.988908
170 0.988918
171 0.98893
172 0.988961
173 0.988972
174 0.989
175 0.989021
176 0.989047
177 0.989089
178 0.989123
179 0.989143
180 0.989179
181 0.9892
182 0.98922
183 0.989224
184 0.989243
185 0.989264
186 0.989269
187 0.989288
188 0.989291
189 0.989301
190 0.989312
191 0.989326
192 0.989337
193 0.989349
194 0.98936
195 0.989368
196 0.98938
197 0.989395
198 0.989408
199 0.989419
200 0.989451
201 0.989477
202 0.989495
203 0.989509
204 0.989529
205 0.989538
206 0.989554
207 0.989562
208 0.989576
209 0.989587
210 0.989611
211 0.989624
212 0.989649
213 0.989666
214 0.989677
215 0.98969
216 0.989736
217 0.989747
218 0.989755
219 0.989762
220 0.989763
221 0.98978
222 0.98979
223 0.989805
224 0.989819
225 0.989834
226 0.989846
227 0.989869
228 0.989884
229 0.989896
230 0.989926
231 0.989931
232 0.98995
233 0.989969
234 0.989985
235 0.989997
236 0.990014
237 0.990027
238 0.990036
239 0.990052
240 0.990063
241 0.990086
242 0.990094
243 0.990105
244 0.99011
245 0.990123
246 0.990131
247 0.990148
248 0.990171
249 0.990178
250 0.990194
251 0.990231
252 0.990234
253 0.990255
254 0.990275
255 0.990309
256 0.990314
257 0.990334
258 0.990354
259 0.990369
260 0.990372
261 0.990382
262 0.990385
263 0.99039
264 0.990398
265 0.99043
266 0.990433
267 0.99045
268 0.990468
269 0.990476
270 0.990489
271 0.9905
272 0.990512
273 0.990523
274 0.990539
275 0.990547
276 0.990561
277 0.990571
278 0.990594
279 0.990605
280 0.990614
281 0.990616
282 0.990624
283 0.990635
284 0.990651
285 0.990664
286 0.990668
287 0.990682
288 0.990694
289 0.990703
290 0.990711
291 0.990718
292 0.990729
293 0.990741
294 0.990744
295 0.990762
296 0.990778
297 0.99078
298 0.990783
299 0.990789
300 0.9908
301 0.990806
302 0.990818
303 0.990821
304 0.990833
305 0.990858
306 0.990867
307 0.990876
308 0.990889
309 0.990901
310 0.990905
311 0.990916
312 0.990918
313 0.99093
314 0.990935
315 0.990948
316 0.990953
317 0.990965
318 0.990974
319 0.990987
320 0.991003
321 0.991004
322 0.991017
323 0.99102
324 0.991027
325 0.991036
326 0.991043
327 0.991046
328 0.991058
329 0.991062
330 0.99107
331 0.991077
332 0.991083
333 0.991093
334 0.991103
335 0.991104
336 0.991107
337 0.991112
338 0.991117
339 0.991121
340 0.991135
341 0.991144
342 0.991155
343 0.991159
344 0.991176
345 0.991179
346 0.991179
347 0.991181
348 0.991191
349 0.991196
350 0.9912
351 0.991207
352 0.991217
353 0.991224
354 0.991227
355 0.991231
356 0.991237
357 0.991237
358 0.991238
359 0.991239
360 0.991242
361 0.991243
362 0.991246
363 0.991247
364 0.991253
365 0.991258
366 0.991269
367 0.991273
368 0.991278
369 0.991288
370 0.991291
371 0.991295
372 0.991297
373 0.991303
374 0.991314
375 0.991319
376 0.991323
377 0.991333
378 0.991337
379 0.991339
380 0.991341
381 0.991343
382 0.991345
383 0.99135
384 0.991353
385 0.991359
386 0.991362
387 0.991365
388 0.991371
389 0.991385
390 0.991385
391 0.99139
392 0.991393
393 0.991403
394 0.991409
395 0.991422
396 0.99143
397 0.991436
398 0.991438
399 0.991447
400 0.99146
401 0.991466
402 0.991477
403 0.991478
404 0.991484
405 0.991488
406 0.99149
407 0.991497
408 0.991504
409 0.991508
410 0.99152
411 0.99154
412 0.991545
413 0.99155
414 0.991562
415 0.991577
416 0.991585
417 0.991588
418 0.991592
419 0.991592
420 0.991601
421 0.991605
422 0.991609
423 0.991609
424 0.991611
425 0.991616
426 0.991618
427 0.991624
428 0.991627
429 0.991631
430 0.991634
431 0.991635
432 0.991636
433 0.991649
434 0.991657
435 0.991662
436 0.991665
437 0.991667
438 0.99167
439 0.991675
440 0.991681
441 0.991685
442 0.991686
443 0.991688
444 0.991692
445 0.991696
446 0.991696
447 0.991699
448 0.991707
449 0.991707
450 0.991709
451 0.991712
452 0.991712
453 0.991715
454 0.991715
455 0.991715
456 0.991716
457 0.991716
458 0.99172
459 0.99172
460 0.991722
461 0.991722
462 0.991723
463 0.991723
464 0.991729
465 0.991729
466 0.991733
467 0.991734
468 0.991736
469 0.991741
470 0.991743
471 0.991743
472 0.991747
473 0.991752
474 0.991752
475 0.991761
476 0.991761
477 0.991764
478 0.991767
479 0.991767
480 0.991769
481 0.991772
482 0.991779
483 0.991782
484 0.991784
485 0.991786
486 0.991788
487 0.991795
488 0.991797
489 0.991801
490 0.991807
491 0.991808
492 0.991831
493 0.991834
494 0.991835
495 0.991838
496 0.991839
497 0.99184
498 0.991843
499 0.991843
500 0.991845
501 0.991847
502 0.991851
503 0.991852
504 0.991859
505 0.991859
506 0.991859
507 0.991866
508 0.991872
509 0.991878
510 0.99188
511 0.991888
512 0.991893
513 0.991898
514 0.991907
515 0.991908
516 0.991909
517 0.991912
518 0.991912
519 0.99192
520 0.99192
521 0.991923
522 0.991925
523 0.991927
524 0.991927
525 0.991927
526 0.991928
527 0.991933
528 0.991934
529 0.991939
530 0.991939
531 0.991939
532 0.991939
533 0.991939
534 0.991941
535 0.991947
536 0.991947
537 0.99195
538 0.991955
539 0.991956
540 0.991959
541 0.991959
542 0.991961
543 0.991961
544 0.991963
545 0.991963
546 0.991963
547 0.99197
548 0.991972
549 0.991972
550 0.991972
551 0.991972
552 0.991974
553 0.991977
554 0.99198
555 0.991983
556 0.991983
557 0.991983
558 0.991986
559 0.991986
560 0.991986
561 0.991987
562 0.991987
563 0.991991
564 0.992004
565 0.992007
566 0.992007
567 0.992007
568 0.992019
569 0.992023
570 0.992029
571 0.992032
572 0.992032
573 0.992035
574 0.992035
575 0.99204
576 0.992043
577 0.992048
578 0.992048
579 0.992052
580 0.992055
581 0.992055
582 0.992055
583 0.992055
584 0.992059
585 0.992059
586 0.992059
587 0.992059
588 0.992062
589 0.99207
590 0.99207
591 0.99207
592 0.99207
593 0.992071
594 0.992071
595 0.992071
596 0.992072
597 0.992072
598 0.992074
599 0.992077
600 0.99208
601 0.992083
602 0.992083
603 0.992083
604 0.992084
605 0.992085
606 0.992085
607 0.99209
608 0.99209
609 0.992092
610 0.992092
611 0.992094
612 0.992096
613 0.9921
614 0.9921
615 0.992102
616 0.992102
617 0.992102
618 0.992103
619 0.992103
620 0.992104
621 0.992105
622 0.992109
623 0.992113
624 0.992114
625 0.992117
626 0.99212
627 0.992124
628 0.992125
629 0.992128
630 0.992128
631 0.992131
632 0.992131
633 0.992133
634 0.992135
635 0.992136
636 0.992136
637 0.992137
638 0.992137
639 0.992137
640 0.992138
641 0.992139
642 0.992155
643 0.992156
644 0.992156
645 0.992158
646 0.992158
647 0.992159
648 0.99216
649 0.992161
650 0.992165
651 0.992166
652 0.992169
653 0.992175
654 0.992176
655 0.992176
656 0.992176
657 0.992176
658 0.992178
659 0.992178
660 0.992178
661 0.99218
662 0.99218
663 0.99218
664 0.992182
665 0.99219
666 0.992191
667 0.992191
668 0.992192
669 0.992193
670 0.992195
671 0.992197
672 0.9922
673 0.9922
674 0.992205
675 0.992206
676 0.992209
677 0.992212
678 0.992214
679 0.992232
680 0.992234
681 0.992234
682 0.99224
683 0.992246
684 0.992246
685 0.992249
686 0.99225
687 0.992256
688 0.992259
689 0.992265
690 0.99227
691 0.992271
692 0.992273
693 0.992274
694 0.992277
695 0.992285
696 0.992289
697 0.992289
698 0.992289
699 0.992298
700 0.992298
701 0.992303
702 0.992308
703 0.992309
704 0.992312
705 0.992316
706 0.992318
707 0.992323
708 0.992323
709 0.992327
710 0.992327
711 0.992328
712 0.992328
713 0.99233
714 0.99233
715 0.99233
716 0.992331
717 0.992335
718 0.992337
719 0.992337
720 0.992337
721 0.992337
722 0.992337
723 0.992338
724 0.992339
725 0.992341
726 0.992341
727 0.992341
728 0.992341
729 0.992345
730 0.992345
731 0.992345
732 0.992347
733 0.992349
734 0.992349
735 0.992349
736 0.992349
737 0.992351
738 0.992351
739 0.992351
740 0.992351
741 0.992354
742 0.992354
743 0.992356
744 0.992357
745 0.992357
746 0.992359
747 0.992359
748 0.99236
749 0.99236
750 0.99236
751 0.992361
752 0.992366
753 0.992367
754 0.992367
755 0.992367
756 0.992368
757 0.992368
758 0.992368
759 0.992368
760 0.992368
761 0.992368
762 0.99237
763 0.992376
764 0.992376
765 0.992377
766 0.992377
767 0.992383
768 0.992385
769 0.992385
770 0.992385
771 0.992388
772 0.992391
773 0.992391
774 0.992392
775 0.992395
776 0.992396
777 0.992399
778 0.992401
779 0.992401
780 0.992402
781 0.992403
782 0.992405
783 0.992405
784 0.992405
785 0.992405
786 0.992408
787 0.992412
788 0.992415
789 0.992415
790 0.992415
791 0.992421
792 0.992421
793 0.992421
794 0.992423
795 0.992423
796 0.992425
797 0.992426
798 0.992426
799 0.992426
800 0.992426
801 0.992426
802 0.99243
803 0.992431
804 0.992431
805 0.992431
806 0.992432
807 0.992432
808 0.992436
809 0.992436
810 0.992436
811 0.992438
812 0.992438
813 0.992439
814 0.992439
815 0.992442
816 0.992443
817 0.992444
818 0.992445
819 0.992446
820 0.992446
821 0.992446
822 0.992448
823 0.992448
824 0.992451
825 0.992455
826 0.992457
827 0.992457
828 0.99246
829 0.99246
830 0.99246
831 0.99246
832 0.99246
833 0.99246
834 0.99246
835 0.99246
836 0.99246
837 0.99246
838 0.992463
839 0.992463
840 0.992469
841 0.992469
842 0.99247
843 0.99247
844 0.992472
845 0.992474
846 0.992474
847 0.992476
848 0.992477
849 0.992477
850 0.992477
851 0.992477
852 0.992477
853 0.992478
854 0.99248
855 0.99248
856 0.992482
857 0.992482
858 0.992482
859 0.992485
860 0.992485
861 0.992485
862 0.992485
863 0.992485
864 0.992485
865 0.992485
866 0.992485
867 0.992489
868 0.992495
869 0.992497
870 0.992497
871 0.992497
872 0.9925
873 0.992501
874 0.992502
875 0.992506
876 0.992508
877 0.992513
878 0.992513
879 0.992517
880 0.992518
881 0.992518
882 0.992518
883 0.992521
884 0.992521
885 0.992522
886 0.99253
887 0.99253
888 0.99253
889 0.99253
890 0.992533
891 0.992535
892 0.992535
893 0.992536
894 0.992539
895 0.992541
896 0.992541
897 0.992541
898 0.992541
899 0.992541
900 0.992549
901 0.992549
902 0.992551
903 0.992551
904 0.992551
905 0.992553
906 0.992554
907 0.992557
908 0.99256
909 0.99256
910 0.99256
911 0.99256
912 0.992563
913 0.992564
914 0.992568
915 0.992568
916 0.992569
917 0.99257
918 0.99257
919 0.99257
920 0.99257
921 0.99257
922 0.992572
923 0.992573
924 0.992573
925 0.992573
926 0.992573
927 0.992573
928 0.992574
929 0.992574
930 0.992574
931 0.992574
932 0.992574
933 0.992574
934 0.992574
935 0.992577
936 0.992577
937 0.992581
938 0.992586
939 0.992587
940 0.992588
941 0.992588
942 0.992592
943 0.992596
944 0.992598
945 0.9926
946 0.992606
947 0.992606
948 0.992606
949 0.992607
950 0.992607
951 0.992607
952 0.992607
953 0.992607
954 0.992611
955 0.992611
956 0.992611
957 0.992611
958 0.992611
959 0.992614
960 0.99262
961 0.99262
962 0.99262
963 0.99262
964 0.99262
965 0.992621
966 0.992623
967 0.992624
968 0.992626
969 0.992629
970 0.992629
971 0.992631
972 0.992632
973 0.992634
974 0.992636
975 0.992636
976 0.992638
977 0.992639
978 0.992639
979 0.992639
980 0.992642
981 0.992642
982 0.992645
983 0.992645
984 0.992645
985 0.992647
986 0.992647
987 0.992647
988 0.992647
989 0.992649
990 0.992655
991 0.992655
992 0.992655
993 0.992655
994 0.992656
995 0.992656
996 0.992658
997 0.99266
998 0.992661
999 0.992661
1000 0.992661
1001 0.992661
1002 0.992661
1003 0.992666
1004 0.992666
1005 0.992667
1006 0.992667
1007 0.992667
1008 0.992667
1009 0.992667
1010 0.99267
1011 0.992674
1012 0.992674
1013 0.992676
1014 0.992676
1015 0.992676
1016 0.992677
1017 0.992677
1018 0.992677
1019 0.992678
1020 0.99268
1021 0.99268
1022 0.99268
1023 0.99268
1024 0.992683
1025 0.992686
1026 0.992691
1027 0.992692
1028 0.992692
1029 0.992694
1030 0.992694
1031 0.992694
1032 0.992697
1033 0.992701
1034 0.992701
1035 0.992701
1036 0.992701
1037 0.992704
1038 0.992705
1039 0.992706
1040 0.992706
1041 0.992706
1042 0.992706
1043 0.992709
1044 0.992711
1045 0.992711
1046 0.992711
1047 0.992711
1048 0.992711
1049 0.992713
1050 0.992714
1051 0.992716
1052 0.992716
1053 0.992716
1054 0.992716
1055 0.992716
1056 0.992716
1057 0.992721
1058 0.992721
1059 0.992721
1060 0.992724
1061 0.992724
1062 0.992724
1063 0.992727
1064 0.992727
1065 0.992727
1066 0.992727
1067 0.992729
1068 0.992729
1069 0.992729
1070 0.992729
1071 0.992729
1072 0.992729
1073 0.992729
1074 0.992729
1075 0.992729
1076 0.992729
1077 0.992729
1078 0.992729
1079 0.99273
1080 0.992731
1081 0.992735
1082 0.992735
1083 0.992735
1084 0.992735
1085 0.992735
1086 0.992736
1087 0.992738
1088 0.992738
1089 0.992738
1090 0.992738
1091 0.992738
1092 0.992742
1093 0.992742
1094 0.992742
1095 0.992745
1096 0.992745
1097 0.992748
1098 0.992752
1099 0.992754
1100 0.992754
1101 0.992754
1102 0.992754
1103 0.992754
1104 0.992754
1105 0.992754
1106 0.992754
1107 0.992754
1108 0.992754
1109 0.992756
1110 0.992756
1111 0.992756
1112 0.992758
1113 0.992758
1114 0.992758
1115 0.992758
1116 0.992758
1117 0.992758
1118 0.992762
1119 0.992762
1120 0.992765
1121 0.992765
1122 0.992767
1123 0.992767
1124 0.992767
1125 0.992767
1126 0.992771
1127 0.992771
1128 0.992771
1129 0.992772
1130 0.992772
1131 0.992772
1132 0.992772
1133 0.992775
1134 0.992775
1135 0.992775
1136 0.992775
1137 0.992775
1138 0.992778
1139 0.992785
1140 0.992786
1141 0.992786
1142 0.992787
1143 0.992789
1144 0.992789
1145 0.992792
1146 0.992792
1147 0.992794
1148 0.992796
1149 0.992796
1150 0.992796
1151 0.992797
1152 0.992801
1153 0.992801
1154 0.992801
1155 0.992801
1156 0.992805
1157 0.992805
1158 0.992805
1159 0.992805
1160 0.992805
1161 0.992805
1162 0.992805
1163 0.992805
1164 0.992805
1165 0.992805
1166 0.992805
1167 0.992805
1168 0.992805
1169 0.992805
1170 0.992805
1171 0.992805
1172 0.992808
1173 0.992808
1174 0.992808
1175 0.992808
1176 0.992809
1177 0.992809
1178 0.992809
1179 0.992809
1180 0.992812
1181 0.992812
1182 0.992814
1183 0.992816
1184 0.992818
1185 0.99282
1186 0.99282
1187 0.99282
1188 0.99282
1189 0.99282
1190 0.99282
1191 0.99282
1192 0.99282
1193 0.992821
1194 0.992821
1195 0.992821
1196 0.992821
1197 0.992821
1198 0.992821
1199 0.992821
1200 0.992823
1201 0.992823
1202 0.992823
1203 0.992824
1204 0.992824
1205 0.992824
1206 0.992824
1207 0.992824
1208 0.992824
1209 0.992824
1210 0.992824
1211 0.992824
1212 0.992824
1213 0.992824
1214 0.992827
1215 0.992827
1216 0.992827
1217 0.992829
1218 0.992831
1219 0.992831
1220 0.992831
1221 0.992831
1222 0.992831
1223 0.992831
1224 0.992831
1225 0.992831
1226 0.992831
1227 0.992831
1228 0.992831
1229 0.992831
1230 0.992831
1231 0.992831
1232 0.992831
1233 0.992831
1234 0.992831
1235 0.992832
1236 0.992833
1237 0.992833
1238 0.992835
1239 0.992835
1240 0.992835
1241 0.992835
1242 0.992835
1243 0.992835
1244 0.992836
1245 0.992836
1246 0.992836
1247 0.992836
1248 0.992836
1249 0.992836
1250 0.992836
1251 0.992836
1252 0.992837
1253 0.992837
1254 0.992841
1255 0.992846
1256 0.992846
1257 0.992849
1258 0.992849
1259 0.992849
1260 0.992849
1261 0.992849
1262 0.992849
1263 0.992849
1264 0.992849
1265 0.99285
1266 0.99285
1267 0.99285
1268 0.992853
1269 0.992853
1270 0.992853
1271 0.992855
1272 0.992855
1273 0.992858
1274 0.992858
1275 0.992858
1276 0.992858
1277 0.99286
1278 0.992861
1279 0.992861
1280 0.992867
1281 0.992867
1282 0.992867
1283 0.992867
1284 0.992867
1285 0.992867
1286 0.992867
1287 0.992867
1288 0.992867
1289 0.992867
1290 0.992867
1291 0.992867
1292 0.992867
1293 0.992869
1294 0.992869
1295 0.992869
1296 0.992869
1297 0.992869
1298 0.992869
1299 0.992869
1300 0.992872
1301 0.992872
1302 0.992872
1303 0.992872
1304 0.992872
1305 0.992872
1306 0.992872
1307 0.992873
1308 0.992873
1309 0.992873
1310 0.992875
1311 0.992875
1312 0.992875
1313 0.992875
1314 0.992875
1315 0.992877
1316 0.992877
1317 0.992879
1318 0.992879
1319 0.992879
1320 0.992882
1321 0.992882
1322 0.992886
1323 0.992886
1324 0.992886
1325 0.992886
1326 0.992887
1327 0.992887
1328 0.992887
1329 0.992887
1330 0.992887
1331 0.992888
1332 0.992888
1333 0.992888
1334 0.99289
1335 0.99289
1336 0.99289
1337 0.99289
1338 0.99289
1339 0.992893
1340 0.992893
1341 0.992893
1342 0.992893
1343 0.992893
1344 0.992893
1345 0.992893
1346 0.992897
1347 0.992897
1348 0.992897
1349 0.992897
1350 0.992897
1351 0.992897
1352 0.992897
1353 0.992897
1354 0.992897
1355 0.992898
1356 0.992898
1357 0.992898
1358 0.992898
1359 0.992899
1360 0.9929
1361 0.992901
1362 0.992901
1363 0.992901
1364 0.992901
1365 0.992901
1366 0.992902
1367 0.992905
1368 0.992907
1369 0.992907
1370 0.992907
1371 0.992907
1372 0.992908
1373 0.992908
1374 0.992908
1375 0.992908
1376 0.992908
1377 0.992908
1378 0.992908
1379 0.992908
1380 0.99291
1381 0.99291
1382 0.99291
1383 0.992911
1384 0.992911
1385 0.992911
1386 0.992911
1387 0.992911
1388 0.992912
1389 0.992912
1390 0.992912
1391 0.992914
1392 0.992914
1393 0.992915
1394 0.992915
1395 0.992915
1396 0.992917
1397 0.992917
1398 0.992917
1399 0.992917
1400 0.992917
1401 0.992917
1402 0.992917
1403 0.992918
1404 0.992918
1405 0.992918
1406 0.992918
1407 0.992918
1408 0.992918
1409 0.992918
1410 0.992921
1411 0.992921
1412 0.992921
1413 0.992921
1414 0.992921
1415 0.992921
1416 0.992921
1417 0.992922
1418 0.992922
1419 0.992922
1420 0.992922
1421 0.992923
1422 0.992923
1423 0.992923
1424 0.992925
1425 0.99293
1426 0.99293
1427 0.99293
1428 0.992932
1429 0.992932
1430 0.992939
1431 0.992944
1432 0.992944
1433 0.992946
1434 0.992946
1435 0.992949
1436 0.992951
1437 0.992951
1438 0.992951
1439 0.992951
1440 0.992951
1441 0.992953
1442 0.992953
1443 0.992953
1444 0.992953
1445 0.992954
1446 0.992954
1447 0.992954
1448 0.992954
1449 0.992954
1450 0.992954
1451 0.992957
1452 0.992957
1453 0.992957
1454 0.992957
1455 0.992957
1456 0.992958
1457 0.992958
1458 0.992958
1459 0.992962
1460 0.992964
1461 0.992968
1462 0.992973
1463 0.992973
1464 0.992974
1465 0.992977
1466 0.992977
1467 0.992977
1468 0.992977
1469 0.992981
1470 0.992981
1471 0.992981
1472 0.992981
1473 0.992981
1474 0.992981
1475 0.992981
1476 0.992981
1477 0.993
1478 0.993
1479 0.993
1480 0.993
1481 0.993003
1482 0.993006
1483 0.993006
1484 0.993006
1485 0.993008
1486 0.993009
1487 0.993009
1488 0.993009
1489 0.993009
1490 0.993009
1491 0.993009
1492 0.993009
1493 0.993009
1494 0.993009
1495 0.993009
1496 0.993009
1497 0.993009
1498 0.99301
1499 0.99301
1500 0.99301
1501 0.99301
1502 0.993012
1503 0.993012
1504 0.993012
1505 0.993012
1506 0.993012
1507 0.993012
1508 0.993013
1509 0.993013
1510 0.993013
1511 0.993013
1512 0.993013
1513 0.993013
1514 0.993016
1515 0.993016
1516 0.993017
1517 0.993017
1518 0.993017
1519 0.993017
1520 0.993017
1521 0.993018
1522 0.993018
1523 0.993018
1524 0.99302
1525 0.99302
1526 0.99302
1527 0.99302
1528 0.99302
1529 0.99302
1530 0.99302
1531 0.993021
1532 0.993024
1533 0.993024
1534 0.993024
1535 0.993024
1536 0.993024
1537 0.993024
1538 0.993024
1539 0.993024
1540 0.993024
1541 0.993025
1542 0.993025
1543 0.993025
1544 0.993027
1545 0.993027
1546 0.993027
1547 0.993028
1548 0.993028
1549 0.993032
1550 0.993032
1551 0.993032
1552 0.993032
1553 0.993032
1554 0.993032
1555 0.993032
1556 0.993032
1557 0.993032
1558 0.993032
1559 0.993033
1560 0.993033
1561 0.993033
1562 0.993033
1563 0.993033
1564 0.993033
1565 0.993033
1566 0.993033
1567 0.993033
1568 0.993033
1569 0.993033
1570 0.993034
1571 0.993034
1572 0.993038
1573 0.993038
1574 0.993038
1575 0.993038
1576 0.993041
1577 0.993043
1578 0.993043
1579 0.993044
1580 0.993046
1581 0.993046
1582 0.993046
1583 0.993046
1584 0.993046
1585 0.993046
1586 0.993046
1587 0.993047
1588 0.993047
1589 0.993047
1590 0.993047
1591 0.993047
1592 0.993047
1593 0.993052
1594 0.993053
1595 0.993053
1596 0.993053
1597 0.993053
1598 0.993054
1599 0.993054
1600 0.993058
1601 0.993059
1602 0.99306
1603 0.993062
1604 0.993064
1605 0.993065
1606 0.993066
1607 0.993066
1608 0.993066
1609 0.993067
1610 0.993067
1611 0.993067
1612 0.993067
1613 0.993067
1614 0.99307
1615 0.99307
1616 0.993071
1617 0.993071
1618 0.993071
1619 0.993071
1620 0.993072
1621 0.993072
1622 0.993072
1623 0.993073
1624 0.993073
1625 0.993073
1626 0.993073
1627 0.993073
1628 0.993076
1629 0.993076
1630 0.993076
1631 0.993077
1632 0.993077
1633 0.993077
1634 0.993077
1635 0.993077
1636 0.993078
1637 0.99308
1638 0.99308
1639 0.99308
1640 0.99308
1641 0.99308
1642 0.993081
1643 0.993081
1644 0.993081
1645 0.993082
1646 0.993083
1647 0.993083
1648 0.993083
1649 0.993083
1650 0.993083
1651 0.993083
1652 0.993083
1653 0.993083
1654 0.993083
1655 0.993083
1656 0.993083
1657 0.993083
1658 0.993086
1659 0.993086
1660 0.993086
1661 0.993086
1662 0.993086
1663 0.993086
1664 0.993086
1665 0.993089
1666 0.993089
1667 0.993089
1668 0.993089
1669 0.993089
1670 0.993089
1671 0.993089
1672 0.993089
1673 0.993089
1674 0.993089
1675 0.993089
1676 0.993089
1677 0.993089
1678 0.99309
1679 0.99309
1680 0.993093
1681 0.993093
1682 0.993093
1683 0.993093
1684 0.993093
1685 0.993093
1686 0.993093
1687 0.993093
1688 0.993093
1689 0.993093
1690 0.993093
1691 0.993093
1692 0.993094
1693 0.993094
1694 0.993094
1695 0.993094
1696 0.993094
1697 0.993095
1698 0.993095
1699 0.993099
1700 0.993099
1701 0.993102
1702 0.993102
1703 0.993105
1704 0.993106
1705 0.993109
1706 0.993109
1707 0.993114
1708 0.993114
1709 0.993114
1710 0.993114
1711 0.993115
1712 0.993115
1713 0.993115
1714 0.993115
1715 0.993116
1716 0.993119
1717 0.99312
1718 0.993126
1719 0.993133
1720 0.993134
1721 0.993134
1722 0.993137
1723 0.99314
1724 0.993142
1725 0.993145
1726 0.993146
1727 0.993146
1728 0.993146
1729 0.993146
1730 0.993146
1731 0.99315
1732 0.99315
1733 0.993159
1734 0.993159
1735 0.993159
1736 0.993159
1737 0.993162
1738 0.993163
1739 0.993163
1740 0.993166
1741 0.993166
1742 0.993166
1743 0.993166
1744 0.993166
1745 0.993168
1746 0.993168
1747 0.993168
1748 0.99317
1749 0.993172
1750 0.993172
1751 0.993172
1752 0.993172
1753 0.993172
1754 0.993172
1755 0.993172
1756 0.993172
1757 0.993172
1758 0.993173
1759 0.993173
1760 0.993175
1761 0.993175
1762 0.993177
1763 0.993177
1764 0.993177
1765 0.993179
1766 0.993181
1767 0.993181
1768 0.993181
1769 0.993181
1770 0.993181
1771 0.993181
1772 0.993183
1773 0.99319
1774 0.99319
1775 0.993192
1776 0.993192
1777 0.993192
1778 0.993192
1779 0.993192
1780 0.993192
1781 0.993192
1782 0.993194
1783 0.993194
1784 0.993198
1785 0.993198
1786 0.993198
1787 0.993198
1788 0.993198
1789 0.993198
1790 0.993199
1791 0.993199
1792 0.993199
1793 0.993199
1794 0.993199
1795 0.993201
1796 0.993201
1797 0.993201
1798 0.993201
1799 0.993201
1800 0.993203
1801 0.993203
1802 0.993206
1803 0.993208
1804 0.993212
1805 0.993212
1806 0.993214
1807 0.993214
1808 0.993214
1809 0.993216
1810 0.993218
1811 0.993219
1812 0.993219
1813 0.99322
1814 0.993229
1815 0.993229
1816 0.993229
1817 0.993229
1818 0.993233
1819 0.993234
1820 0.993235
1821 0.993238
1822 0.993238
1823 0.99324
1824 0.993249
1825 0.993251
1826 0.993251
1827 0.993256
1828 0.993256
1829 0.993258
1830 0.993258
1831 0.993258
1832 0.993262
1833 0.993263
1834 0.993263
1835 0.993263
1836 0.993263
1837 0.993263
1838 0.993264
1839 0.993267
1840 0.993268
1841 0.993271
1842 0.993271
1843 0.993272
1844 0.993272
1845 0.993274
1846 0.993274
1847 0.993274
1848 0.993274
1849 0.993274
1850 0.993274
1851 0.993274
1852 0.993274
1853 0.993274
1854 0.993274
1855 0.993274
1856 0.993275
1857 0.993275
1858 0.993275
1859 0.993278
1860 0.993278
1861 0.993278
1862 0.993279
1863 0.993281
1864 0.993281
1865 0.993281
1866 0.993281
1867 0.993281
1868 0.993281
1869 0.993281
1870 0.993281
1871 0.993281
1872 0.993283
1873 0.993283
1874 0.993288
1875 0.99329
1876 0.993292
1877 0.993292
1878 0.993295
1879 0.993295
1880 0.993299
1881 0.993299
1882 0.993299
1883 0.993299
1884 0.993299
1885 0.993299
1886 0.993299
1887 0.993299
1888 0.993299
1889 0.993299
1890 0.993299
1891 0.993301
1892 0.993301
1893 0.993301
1894 0.993301
1895 0.993303
1896 0.993303
1897 0.993304
1898 0.993304
1899 0.993305
1900 0.993305
1901 0.993306
1902 0.993306
1903 0.993306
1904 0.993306
1905 0.993306
1906 0.993307
1907 0.993307
1908 0.993309
1909 0.993309
1910 0.993309
1911 0.993309
1912 0.993312
1913 0.993312
1914 0.993313
1915 0.993313
1916 0.993313
1917 0.993313
1918 0.993313
1919 0.993313
1920 0.993313
1921 0.993313
1922 0.993313
1923 0.993313
1924 0.993315
1925 0.993315
1926 0.993315
1927 0.993315
1928 0.993315
1929 0.993315
1930 0.993315
1931 0.993315
1932 0.993315
1933 0.993315
1934 0.993315
1935 0.993315
1936 0.993315
1937 0.993318
1938 0.993318
1939 0.993318
1940 0.993318
1941 0.99332
1942 0.99332
1943 0.99332
1944 0.99332
1945 0.99332
1946 0.99332
1947 0.993321
1948 0.993324
1949 0.993326
1950 0.993326
1951 0.993326
1952 0.993328
1953 0.993328
1954 0.993328
1955 0.993328
1956 0.993328
1957 0.993328
1958 0.993328
1959 0.993328
1960 0.993328
1961 0.993328
1962 0.993328
1963 0.993328
1964 0.993329
1965 0.993329
1966 0.993337
1967 0.993337
1968 0.993338
1969 0.993338
1970 0.99334
1971 0.993342
1972 0.993346
1973 0.993346
1974 0.993346
1975 0.993346
1976 0.993346
1977 0.993346
1978 0.993346
1979 0.993346
1980 0.993346
1981 0.993346
1982 0.99335
1983 0.99335
1984 0.993353
1985 0.993353
1986 0.993353
1987 0.993353
1988 0.993353
1989 0.993355
1990 0.993357
1991 0.993357
1992 0.993357
1993 0.993357
1994 0.993357
1995 0.993357
1996 0.993357
1997 0.993357
1998 0.993357
1999 0.993357
2000 0.993358
2001 0.99336
2002 0.993361
2003 0.993361
2004 0.993361
2005 0.993361
2006 0.993361
2007 0.993363
2008 0.993363
2009 0.993363
2010 0.993363
2011 0.993363
2012 0.993363
2013 0.993363
2014 0.993368
2015 0.993369
2016 0.993369
2017 0.993369
2018 0.993369
2019 0.993369
2020 0.993369
2021 0.993371
2022 0.993371
2023 0.993371
2024 0.993371
2025 0.993371
2026 0.993373
2027 0.993373
2028 0.993373
2029 0.993373
2030 0.993373
2031 0.993375
2032 0.993375
2033 0.993375
2034 0.993375
2035 0.993375
2036 0.993375
2037 0.993375
2038 0.993375
2039 0.993375
2040 0.993375
2041 0.993378
2042 0.993381
2043 0.993384
2044 0.993384
2045 0.993384
2046 0.993384
2047 0.993385
2048 0.993385
2049 0.993385
2050 0.993385
2051 0.993385
2052 0.993385
2053 0.993385
2054 0.993385
2055 0.993385
2056 0.993385
2057 0.993386
2058 0.993386
2059 0.993386
2060 0.993386
2061 0.993387
2062 0.993388
2063 0.993389
2064 0.993389
2065 0.993389
2066 0.993389
2067 0.993389
2068 0.993389
2069 0.99339
2070 0.99339
2071 0.993393
2072 0.993393
2073 0.993393
2074 0.993393
2075 0.993393
2076 0.993393
2077 0.993395
2078 0.993395
2079 0.993395
2080 0.993395
2081 0.993395
2082 0.993395
2083 0.9934
2084 0.993403
2085 0.993404
2086 0.993404
2087 0.993406
2088 0.99341
2089 0.993411
2090 0.993413
2091 0.993413
2092 0.993413
2093 0.993413
2094 0.993414
2095 0.993414
2096 0.993414
2097 0.993414
2098 0.993417
2099 0.993417
2100 0.993417
2101 0.993417
2102 0.993417
2103 0.993419
2104 0.99342
2105 0.99342
2106 0.99342
2107 0.993421
2108 0.993421
2109 0.993422
2110 0.993424
2111 0.993424
2112 0.993424
2113 0.993424
2114 0.993424
2115 0.993425
2116 0.993425
2117 0.993425
2118 0.993425
2119 0.993426
2120 0.993426
2121 0.993426
2122 0.993426
2123 0.993426
2124 0.993426
2125 0.993426
2126 0.993426
2127 0.993426
2128 0.993426
2129 0.993428
2130 0.993428
2131 0.993428
2132 0.993428
2133 0.993429
2134 0.993429
2135 0.993429
2136 0.993429
2137 0.993429
2138 0.993429
2139 0.993429
2140 0.993429
2141 0.993429
2142 0.99343
2143 0.99343
2144 0.99343
2145 0.99343
2146 0.99343
2147 0.99343
2148 0.99343
2149 0.99343
2150 0.99343
2151 0.99343
2152 0.993432
2153 0.993435
2154 0.993435
2155 0.993435
2156 0.993435
2157 0.993435
2158 0.993435
2159 0.993435
2160 0.993435
2161 0.993435
2162 0.993435
2163 0.993435
2164 0.993436
2165 0.993437
2166 0.99344
2167 0.99344
2168 0.99344
2169 0.99344
2170 0.99344
2171 0.993442
2172 0.993443
2173 0.993443
2174 0.993443
2175 0.993445
2176 0.993445
2177 0.993445
2178 0.993445
2179 0.993445
2180 0.993447
2181 0.993447
2182 0.993452
2183 0.993452
2184 0.993452
2185 0.993452
2186 0.993452
2187 0.993452
2188 0.993452
2189 0.993454
2190 0.993456
2191 0.993456
2192 0.993456
2193 0.993456
2194 0.993456
2195 0.993456
2196 0.993456
2197 0.993456
2198 0.993456
2199 0.993456
2200 0.993456
2201 0.993456
2202 0.993457
2203 0.993457
2204 0.993458
2205 0.993458
2206 0.993458
2207 0.993458
2208 0.993458
2209 0.993458
2210 0.993458
2211 0.993459
2212 0.993459
2213 0.99346
2214 0.993463
2215 0.993463
2216 0.993463
2217 0.993465
2218 0.993465
2219 0.993467
2220 0.993467
2221 0.993467
2222 0.993467
2223 0.993467
2224 0.993467
2225 0.993467
2226 0.993467
2227 0.993467
2228 0.993469
2229 0.993469
2230 0.993469
2231 0.99347
2232 0.99347
2233 0.99347
2234 0.99347
2235 0.993472
2236 0.993472
2237 0.993472
2238 0.993474
2239 0.993474
2240 0.993474
2241 0.993474
2242 0.993474
2243 0.993474
2244 0.993474
2245 0.993475
2246 0.993479
2247 0.993479
2248 0.99348
2249 0.993482
2250 0.993482
2251 0.993484
2252 0.993484
2253 0.993484
2254 0.993485
2255 0.993485
2256 0.993487
2257 0.993489
2258 0.993489
2259 0.993489
2260 0.993491
2261 0.993491
2262 0.993491
2263 0.993491
2264 0.993491
2265 0.993491
2266 0.993494
2267 0.993494
2268 0.993494
2269 0.993494
2270 0.993494
2271 0.993494
2272 0.993495
2273 0.993498
2274 0.993499
2275 0.993502
2276 0.993502
2277 0.993505
2278 0.993505
2279 0.993507
2280 0.993507
2281 0.993507
2282 0.993509
2283 0.993509
2284 0.993514
2285 0.993514
2286 0.993514
2287 0.993514
2288 0.993514
2289 0.993514
2290 0.993515
2291 0.993516
2292 0.993516
2293 0.993517
2294 0.99352
2295 0.99352
2296 0.993521
2297 0.993525
2298 0.993525
2299 0.993526
2300 0.993526
2301 0.993526
2302 0.993526
2303 0.993531
2304 0.993531
2305 0.993531
2306 0.993531
2307 0.993531
2308 0.993531
2309 0.993531
2310 0.993531
2311 0.993531
2312 0.993531
2313 0.993532
2314 0.993532
2315 0.993532
2316 0.993532
2317 0.993532
2318 0.993532
2319 0.993532
2320 0.993532
2321 0.993532
2322 0.993534
2323 0.993534
2324 0.993534
2325 0.993534
2326 0.993534
2327 0.993534
2328 0.993537
2329 0.993537
2330 0.993537
2331 0.993537
2332 0.993537
2333 0.993537
2334 0.993537
2335 0.993537
2336 0.993537
2337 0.993537
2338 0.993537
2339 0.993537
2340 0.993537
2341 0.993537
2342 0.993537
2343 0.993537
2344 0.993537
2345 0.993537
2346 0.993537
2347 0.993537
2348 0.993537
2349 0.993537
2350 0.993537
2351 0.993537
2352 0.993537
2353 0.993537
2354 0.993537
2355 0.993537
2356 0.993537
2357 0.993537
2358 0.993537
2359 0.993537
2360 0.993537
2361 0.993537
2362 0.993537
2363 0.993537
2364 0.993537
2365 0.993539
2366 0.993539
2367 0.993539
2368 0.993539
2369 0.993539
2370 0.993539
2371 0.993539
2372 0.993539
2373 0.993539
2374 0.993539
2375 0.993539
2376 0.993539
2377 0.99354
2378 0.99354
2379 0.99354
2380 0.99354
2381 0.993541
2382 0.993541
2383 0.993541
2384 0.993541
2385 0.993541
2386 0.993542
2387 0.993542
2388 0.993542
2389 0.993542
2390 0.993542
2391 0.993544
2392 0.993544
2393 0.993544
2394 0.993544
2395 0.993546
2396 0.993546
2397 0.993549
2398 0.993549
2399 0.993549
2400 0.993549
2401 0.993549
2402 0.993549
2403 0.993549
2404 0.993549
2405 0.993549
2406 0.993549
2407 0.993549
2408 0.993549
2409 0.993549
2410 0.993549
2411 0.993549
2412 0.993549
2413 0.993549
2414 0.993549
2415 0.993549
2416 0.993549
2417 0.993549
2418 0.993549
2419 0.993549
2420 0.993549
2421 0.993549
2422 0.993549
2423 0.993549
2424 0.993549
2425 0.993549
2426 0.993549
2427 0.993549
2428 0.993549
2429 0.993549
2430 0.993549
2431 0.993552
2432 0.993552
2433 0.993552
2434 0.993552
2435 0.993552
2436 0.993552
2437 0.993552
2438 0.993552
2439 0.993552
2440 0.993553
2441 0.993553
2442 0.993553
2443 0.993553
2444 0.993553
2445 0.993553
2446 0.993553
2447 0.993557
2448 0.993557
2449 0.993558
2450 0.993562
2451 0.993562
2452 0.993562
2453 0.993564
2454 0.993564
2455 0.993564
2456 0.993564
2457 0.993564
2458 0.993564
2459 0.993564
2460 0.993564
2461 0.993564
2462 0.993565
2463 0.993566
2464 0.993566
2465 0.993566
2466 0.993571
2467 0.993571
2468 0.993571
2469 0.993571
2470 0.993571
2471 0.993579
2472 0.993579
2473 0.993579
2474 0.993579
2475 0.993579
2476 0.993579
2477 0.993582
2478 0.993582
2479 0.993582
2480 0.993582
2481 0.993582
2482 0.993582
2483 0.993582
2484 0.993583
2485 0.993583
2486 0.993583
2487 0.993584
2488 0.993584
2489 0.993584
2490 0.993584
2491 0.993584
2492 0.993586
2493 0.993588
2494 0.993588
2495 0.993588
2496 0.993588
2497 0.993588
2498 0.993589
2499 0.993589
2500 0.993589
2501 0.993589
2502 0.993589
2503 0.993589
2504 0.993589
2505 0.993589
2506 0.993589
2507 0.993589
2508 0.993589
2509 0.993589
2510 0.993589
2511 0.993589
2512 0.99359
2513 0.99359
2514 0.99359
2515 0.993591
2516 0.993591
2517 0.993591
2518 0.993593
2519 0.993593
2520 0.993593
2521 0.993593
2522 0.993593
2523 0.993593
2524 0.993593
2525 0.993593
2526 0.993593
2527 0.993593
2528 0.993593
2529 0.993593
2530 0.993593
2531 0.993593
2532 0.993595
2533 0.993595
2534 0.993595
2535 0.993595
2536 0.993595
2537 0.993596
2538 0.993596
2539 0.993596
2540 0.993596
2541 0.993597
2542 0.993597
2543 0.993597
2544 0.993598
2545 0.993598
2546 0.993598
2547 0.993598
2548 0.993598
2549 0.993598
2550 0.993598
2551 0.993598
2552 0.993598
2553 0.993599
2554 0.993607
2555 0.993607
2556 0.993607
2557 0.993611
2558 0.993611
2559 0.993611
2560 0.993611
2561 0.993611
2562 0.993611
2563 0.993613
2564 0.993613
2565 0.993613
2566 0.993613
2567 0.993613
2568 0.993613
2569 0.993613
2570 0.993613
2571 0.993613
2572 0.993613
2573 0.993613
2574 0.993613
2575 0.993613
2576 0.993613
2577 0.993613
2578 0.993613
2579 0.993613
2580 0.993619
2581 0.993619
2582 0.993619
2583 0.993619
2584 0.993619
2585 0.993619
2586 0.993619
2587 0.993619
2588 0.993619
2589 0.993619
2590 0.993619
2591 0.993619
2592 0.993619
2593 0.993623
2594 0.993623
2595 0.993623
2596 0.993623
2597 0.993623
2598 0.993623
2599 0.993623
2600 0.993623
2601 0.993623
2602 0.993624
2603 0.993624
2604 0.993624
2605 0.993624
2606 0.993624
2607 0.993624
2608 0.993624
2609 0.993624
2610 0.993624
2611 0.993624
2612 0.993624
2613 0.993624
2614 0.993624
2615 0.993624
2616 0.993624
2617 0.993625
2618 0.993625
2619 0.993625
2620 0.993628
2621 0.993628
2622 0.993628
2623 0.993628
2624 0.993628
2625 0.993628
2626 0.993628
2627 0.993628
2628 0.993628
2629 0.993628
2630 0.993628
2631 0.993628
2632 0.993628
2633 0.993628
2634 0.993628
2635 0.993628
2636 0.993628
2637 0.993628
2638 0.993628
2639 0.993628
2640 0.993628
2641 0.993628
2642 0.993628
2643 0.993628
2644 0.993628
2645 0.993628
2646 0.993628
2647 0.993628
2648 0.993628
2649 0.993629
2650 0.993637
2651 0.993637
2652 0.993638
2653 0.993638
2654 0.993638
2655 0.993638
2656 0.993638
2657 0.993638
2658 0.993641
2659 0.993641
2660 0.993641
2661 0.993641
2662 0.993641
2663 0.993641
2664 0.993641
2665 0.993641
2666 0.993641
2667 0.993641
2668 0.993643
2669 0.993643
2670 0.993643
2671 0.993644
2672 0.993644
2673 0.993644
2674 0.993644
2675 0.993644
2676 0.993644
2677 0.993644
2678 0.993644
2679 0.993644
2680 0.993644
2681 0.993644
2682 0.993644
2683 0.993644
2684 0.993644
2685 0.993644
2686 0.993644
2687 0.993644
2688 0.993644
2689 0.993644
2690 0.993644
2691 0.993644
2692 0.993644
2693 0.993644
2694 0.993644
2695 0.993644
2696 0.993644
2697 0.993644
2698 0.993644
2699 0.993644
2700 0.993644
2701 0.993644
2702 0.993644
2703 0.993644
2704 0.993646
2705 0.993646
2706 0.993646
2707 0.993646
2708 0.993646
2709 0.993646
2710 0.993646
2711 0.993646
2712 0.993646
2713 0.993646
2714 0.993646
2715 0.993646
2716 0.993646
2717 0.993646
2718 0.993648
2719 0.993648
2720 0.993648
2721 0.993648
2722 0.993651
2723 0.993651
2724 0.993651
2725 0.993651
2726 0.993651
2727 0.993651
2728 0.993651
2729 0.993651
2730 0.993651
2731 0.993651
2732 0.993651
2733 0.993651
2734 0.993651
2735 0.993651
2736 0.993651
2737 0.993651
2738 0.993653
2739 0.993653
2740 0.993653
2741 0.993653
2742 0.993653
2743 0.993654
2744 0.993654
2745 0.993654
2746 0.993654
2747 0.993654
2748 0.993654
2749 0.993654
2750 0.993654
2751 0.993654
2752 0.993654
2753 0.993654
2754 0.993654
2755 0.993654
2756 0.993654
2757 0.993654
2758 0.993654
2759 0.993654
2760 0.993654
2761 0.993654
2762 0.993654
2763 0.993654
2764 0.993654
2765 0.993654
2766 0.993654
2767 0.993654
2768 0.993654
2769 0.993655
2770 0.993655
2771 0.993655
2772 0.993655
2773 0.993655
2774 0.993655
2775 0.993655
2776 0.993655
2777 0.993655
2778 0.993655
2779 0.993655
2780 0.993656
2781 0.993656
2782 0.993656
2783 0.993656
2784 0.993656
2785 0.993656
2786 0.993656
2787 0.993658
2788 0.993658
2789 0.993659
2790 0.993659
2791 0.993659
2792 0.993659
2793 0.993659
2794 0.993659
2795 0.993659
2796 0.993659
2797 0.993659
2798 0.993659
2799 0.993659
2800 0.993659
2801 0.993659
2802 0.993659
2803 0.993659
2804 0.993659
2805 0.993659
2806 0.993664
2807 0.993664
2808 0.993664
2809 0.993664
2810 0.993664
2811 0.993664
2812 0.993665
2813 0.993665
2814 0.993666
2815 0.993667
2816 0.993667
2817 0.993667
2818 0.993667
2819 0.993667
2820 0.993667
2821 0.993667
2822 0.993667
2823 0.993667
2824 0.993667
2825 0.993669
2826 0.993669
2827 0.993669
2828 0.993672
2829 0.993672
2830 0.993673
2831 0.993673
2832 0.993673
2833 0.993673
2834 0.993673
2835 0.993673
2836 0.993674
2837 0.993675
2838 0.993675
2839 0.993675
2840 0.993675
2841 0.993675
2842 0.993675
2843 0.993676
2844 0.993676
2845 0.993677
2846 0.993677
2847 0.993677
2848 0.993678
2849 0.993678
2850 0.993678
2851 0.993678
2852 0.993678
2853 0.993678
2854 0.993678
2855 0.993678
2856 0.993678
2857 0.993678
2858 0.993678
2859 0.993678
2860 0.993678
2861 0.993678
2862 0.993678
2863 0.993678
2864 0.993678
2865 0.993678
2866 0.99368
2867 0.99368
2868 0.99368
2869 0.99368
2870 0.99368
2871 0.99368
2872 0.99368
2873 0.99368
2874 0.99368
2875 0.99368
2876 0.99368
2877 0.99368
2878 0.99368
2879 0.99368
2880 0.99368
2881 0.99368
2882 0.99368
2883 0.99368
2884 0.99368
2885 0.99368
2886 0.99368
2887 0.99368
2888 0.99368
2889 0.99368
2890 0.99368
2891 0.99368
2892 0.99368
2893 0.99368
2894 0.99368
2895 0.99368
2896 0.99368
2897 0.99368
2898 0.99368
2899 0.993681
2900 0.993681
2901 0.993682
2902 0.993682
2903 0.993682
2904 0.993682
2905 0.993683
2906 0.993683
2907 0.993683
2908 0.993683
2909 0.993683
2910 0.993683
2911 0.993683
2912 0.993686
2913 0.993686
2914 0.993686
2915 0.993686
2916 0.993686
2917 0.993686
2918 0.993686
2919 0.993686
2920 0.993686
2921 0.993688
2922 0.993688
2923 0.993691
2924 0.993691
2925 0.993691
2926 0.993691
2927 0.993691
2928 0.993691
2929 0.993691
2930 0.993691
2931 0.993691
2932 0.993691
2933 0.993691
2934 0.993691
2935 0.993691
2936 0.993691
2937 0.993691
2938 0.993691
2939 0.993692
2940 0.993692
2941 0.993692
2942 0.993692
2943 0.993692
2944 0.993692
2945 0.993692
2946 0.993692
2947 0.993692
2948 0.993692
2949 0.993692
2950 0.993692
2951 0.993692
2952 0.993692
2953 0.993692
2954 0.993692
2955 0.993692
2956 0.993692
2957 0.993692
2958 0.993692
2959 0.993692
2960 0.993692
2961 0.993692
2962 0.993692
2963 0.993695
2964 0.993695
2965 0.993695
2966 0.993695
2967 0.993695
2968 0.993695
2969 0.993695
2970 0.993695
2971 0.993695
2972 0.993695
2973 0.993695
2974 0.993695
2975 0.993695
2976 0.993699
2977 0.993699
2978 0.993699
2979 0.993699
2980 0.993699
2981 0.993699
2982 0.993699
2983 0.993699
2984 0.993699
2985 0.993699
2986 0.993699
2987 0.993699
2988 0.993699
2989 0.993699
2990 0.993699
2991 0.993699
2992 0.993699
2993 0.993699
2994 0.993699
2995 0.993699
2996 0.993699
2997 0.993699
2998 0.993699
2999 0.993699
3000 0.993699
3001 0.993699
3002 0.993699
3003 0.993699
3004 0.993699
3005 0.993699
3006 0.993699
3007 0.993699
3008 0.993699
3009 0.993699
3010 0.993699
3011 0.993699
3012 0.993699
3013 0.993699
3014 0.993699
3015 0.993699
3016 0.993699
3017 0.993699
3018 0.993699
3019 0.993699
3020 0.993699
3021 0.993699
3022 0.993699
3023 0.993699
3024 0.993699
3025 0.993699
3026 0.993699
3027 0.993699
3028 0.993699
3029 0.993699
3030 0.993699
3031 0.993699
3032 0.993699
3033 0.993699
3034 0.993699
3035 0.993699
3036 0.993699
3037 0.993699
3038 0.993699
3039 0.993699
3040 0.993699
3041 0.993699
3042 0.9937
3043 0.9937
3044 0.9937
3045 0.9937
3046 0.9937
3047 0.9937
3048 0.9937
3049 0.9937
3050 0.9937
3051 0.9937
3052 0.9937
3053 0.9937
3054 0.9937
3055 0.9937
3056 0.9937
3057 0.993702
3058 0.993702
3059 0.993702
3060 0.993702
3061 0.993704
3062 0.993705
3063 0.993705
3064 0.993705
3065 0.993705
3066 0.993705
3067 0.993705
3068 0.993705
3069 0.993709
3070 0.993709
3071 0.993713
3072 0.993713
3073 0.993713
3074 0.993713
3075 0.993713
3076 0.993713
3077 0.993713
3078 0.993713
3079 0.993713
3080 0.993713
3081 0.993713
3082 0.993713
3083 0.993713
3084 0.993713
3085 0.993713
3086 0.993713
3087 0.993713
3088 0.993713
3089 0.993715
3090 0.993715
3091 0.993715
3092 0.993715
3093 0.993715
3094 0.993715
3095 0.993715
3096 0.993715
3097 0.993715
3098 0.993715
3099 0.993715
3100 0.993715
3101 0.993715
3102 0.993715
3103 0.993715
3104 0.993715
3105 0.993715
3106 0.993715
3107 0.993717
3108 0.993717
3109 0.993717
3110 0.993717
3111 0.993717
3112 0.993717
3113 0.993717
3114 0.993717
3115 0.993717
3116 0.993717
3117 0.993717
3118 0.993717
3119 0.993717
3120 0.993717
3121 0.993717
3122 0.993717
3123 0.993717
3124 0.993719
3125 0.993719
3126 0.993719
3127 0.993719
3128 0.993719
3129 0.993719
3130 0.993719
3131 0.993719
3132 0.993719
3133 0.993719
3134 0.993719
3135 0.993719
3136 0.993719
3137 0.993719
3138 0.993719
3139 0.993719
3140 0.993721
3141 0.993721
3142 0.993721
3143 0.993721
3144 0.993721
3145 0.993721
3146 0.993721
3147 0.993721
3148 0.993721
3149 0.993721
3150 0.993721
3151 0.993721
3152 0.993721
3153 0.993721
3154 0.993721
3155 0.993721
3156 0.993722
3157 0.993722
3158 0.993722
3159 0.993722
3160 0.993722
3161 0.993722
3162 0.993722
3163 0.993722
3164 0.993722
3165 0.993722
3166 0.993723
3167 0.993723
3168 0.993723
3169 0.993723
3170 0.993723
3171 0.993723
3172 0.993723
3173 0.993723
3174 0.993723
3175 0.993723
3176 0.993723
3177 0.993723
3178 0.993723
3179 0.993723
3180 0.993723
3181 0.993723
3182 0.993723
3183 0.993723
3184 0.993723
3185 0.993725
3186 0.993725
3187 0.993725
3188 0.993725
3189 0.993725
3190 0.993726
3191 0.993726
3192 0.993726
3193 0.993727
3194 0.99373
3195 0.99373
3196 0.99373
3197 0.99373
3198 0.99373
3199 0.99373
3200 0.99373
3201 0.99373
3202 0.99373
3203 0.99373
3204 0.993734
3205 0.993734
3206 0.993737
3207 0.993737
3208 0.993737
3209 0.993737
3210 0.993737
3211 0.993737
3212 0.993737
3213 0.993737
3214 0.993737
3215 0.993737
3216 0.993737
3217 0.993737
3218 0.993737
3219 0.993737
3220 0.993737
3221 0.993737
3222 0.993737
3223 0.993737
3224 0.993737
3225 0.993737
3226 0.993737
3227 0.993737
3228 0.993737
3229 0.993737
3230 0.993737
3231 0.993739
3232 0.993739
3233 0.993739
3234 0.993739
3235 0.993739
3236 0.993739
3237 0.993739
3238 0.993739
3239 0.993739
3240 0.993739
3241 0.993739
3242 0.993739
3243 0.993739
3244 0.993739
3245 0.993739
3246 0.993739
3247 0.993739
3248 0.993739
3249 0.993739
3250 0.993739
3251 0.993739
3252 0.993739
3253 0.993743
3254 0.993743
3255 0.993743
3256 0.993743
3257 0.993743
3258 0.993743
3259 0.993743
3260 0.993743
3261 0.993743
3262 0.993743
3263 0.993743
3264 0.993743
3265 0.993743
3266 0.993743
3267 0.993744
3268 0.993744
3269 0.993744
3270 0.993745
3271 0.993745
3272 0.993745
3273 0.993745
3274 0.993745
3275 0.993745
3276 0.993746
3277 0.993747
3278 0.993748
3279 0.993748
3280 0.993748
3281 0.993749
3282 0.993749
3283 0.993751
3284 0.993751
3285 0.993751
3286 0.993751
3287 0.993751
3288 0.993751
3289 0.993751
3290 0.993752
3291 0.993752
3292 0.993752
3293 0.993752
3294 0.993753
3295 0.993754
3296 0.993754
3297 0.993754
3298 0.993754
3299 0.993754
3300 0.993754
3301 0.993754
3302 0.993754
3303 0.993754
3304 0.993754
3305 0.993754
3306 0.993754
3307 0.993754
3308 0.993754
3309 0.993754
3310 0.993755
3311 0.993756
3312 0.993756
3313 0.993756
3314 0.993756
3315 0.993756
3316 0.993756
3317 0.993756
3318 0.993756
3319 0.993756
3320 0.993756
3321 0.993756
3322 0.993756
3323 0.993756
3324 0.993756
3325 0.993756
3326 0.993756
3327 0.993757
3328 0.993759
3329 0.993759
3330 0.993759
3331 0.993759
3332 0.993759
3333 0.993759
3334 0.993759
3335 0.993759
3336 0.993759
3337 0.993759
3338 0.993759
3339 0.993762
3340 0.993763
3341 0.993763
3342 0.993763
3343 0.993763
3344 0.993763
3345 0.993763
3346 0.993764
3347 0.993764
3348 0.993764
3349 0.993765
3350 0.993768
3351 0.993768
3352 0.993768
3353 0.993768
3354 0.993768
3355 0.993768
3356 0.993768
3357 0.993768
3358 0.993768
3359 0.993768
3360 0.993768
3361 0.993768
3362 0.993768
3363 0.993768
3364 0.993768
3365 0.993768
3366 0.993768
3367 0.993768
3368 0.993768
3369 0.993768
3370 0.993768
3371 0.993768
3372 0.993768
3373 0.993772
3374 0.993772
3375 0.993772
3376 0.993772
3377 0.993772
3378 0.993772
3379 0.993776
3380 0.993776
3381 0.993776
3382 0.993776
3383 0.993776
3384 0.993776
3385 0.993778
3386 0.993778
3387 0.993778
3388 0.993778
3389 0.993778
3390 0.993778
3391 0.993778
3392 0.993778
3393 0.993778
3394 0.993778
3395 0.993779
3396 0.993779
3397 0.993779
3398 0.993779
3399 0.993779
3400 0.993779
3401 0.993779
3402 0.993779
3403 0.993781
3404 0.993781
3405 0.993781
3406 0.993781
3407 0.993781
3408 0.993781
3409 0.993781
3410 0.993781
3411 0.993781
3412 0.993781
3413 0.993781
3414 0.993781
3415 0.993781
3416 0.993781
3417 0.993781
3418 0.993781
3419 0.993781
3420 0.993781
3421 0.993781
3422 0.993781
3423 0.993781
3424 0.993781
3425 0.993781
3426 0.993781
3427 0.993781
3428 0.993781
3429 0.993781
3430 0.993781
3431 0.993781
3432 0.993781
3433 0.993781
3434 0.993781
3435 0.993781
3436 0.993781
3437 0.993783
3438 0.993785
3439 0.993786
3440 0.993786
3441 0.993786
3442 0.993786
3443 0.993786
3444 0.993786
3445 0.993786
3446 0.993786
3447 0.993786
3448 0.993786
3449 0.993786
3450 0.993786
3451 0.993786
3452 0.993786
3453 0.993786
3454 0.993786
3455 0.993786
3456 0.993786
3457 0.993786
3458 0.993786
3459 0.993786
3460 0.993786
3461 0.993786
3462 0.993786
3463 0.993786
3464 0.993786
3465 0.993786
3466 0.993786
3467 0.993786
3468 0.993786
3469 0.993786
3470 0.993786
3471 0.993786
3472 0.993786
3473 0.993786
3474 0.993786
3475 0.993786
3476 0.993786
3477 0.993786
3478 0.993786
3479 0.993786
3480 0.993786
3481 0.993786
3482 0.993786
3483 0.993786
3484 0.993786
3485 0.993786
3486 0.993786
3487 0.993786
3488 0.993786
3489 0.993786
3490 0.993786
3491 0.993786
3492 0.993786
3493 0.993786
3494 0.993786
3495 0.993786
3496 0.993786
3497 0.993786
3498 0.993786
3499 0.993786
3500 0.993786
3501 0.993789
3502 0.993789
3503 0.993789
3504 0.993789
3505 0.993793
3506 0.993793
3507 0.993793
3508 0.993793
3509 0.993793
3510 0.993793
3511 0.993793
3512 0.993793
3513 0.993793
3514 0.993793
3515 0.993793
3516 0.993793
3517 0.993793
3518 0.993793
3519 0.993793
3520 0.993793
3521 0.993793
3522 0.993793
3523 0.993793
3524 0.993793
3525 0.993794
3526 0.993794
3527 0.993794
3528 0.993794
3529 0.993794
3530 0.993794
3531 0.993794
3532 0.993794
3533 0.993794
3534 0.993794
3535 0.993797
3536 0.993797
3537 0.993797
3538 0.993798
3539 0.993798
3540 0.993801
3541 0.993803
3542 0.993803
3543 0.993803
3544 0.993803
3545 0.993803
3546 0.993803
3547 0.993803
3548 0.993803
3549 0.993803
3550 0.993803
3551 0.993803
3552 0.993807
3553 0.993807
3554 0.993807
3555 0.993809
3556 0.993809
3557 0.993809
3558 0.993809
3559 0.993809
3560 0.993809
3561 0.993809
3562 0.99381
3563 0.99381
3564 0.99381
3565 0.99381
3566 0.99381
3567 0.99381
3568 0.99381
3569 0.99381
3570 0.99381
3571 0.99381
3572 0.99381
3573 0.99381
3574 0.99381
3575 0.99381
3576 0.99381
3577 0.99381
3578 0.993811
3579 0.993811
3580 0.993813
3581 0.993813
3582 0.993813
3583 0.993813
3584 0.993813
3585 0.993813
3586 0.993813
3587 0.993813
3588 0.993813
3589 0.993813
3590 0.993813
3591 0.993813
3592 0.993813
3593 0.993813
3594 0.993813
3595 0.993813
3596 0.993814
3597 0.993814
3598 0.993814
3599 0.993814


==> plots/data/dataRCPSP-MDD.dat <==
0 0.657118
1 0.726218
2 0.727341
3 0.727341
4 0.727341
5 0.727341
6 0.727341
7 0.727341
8 0.727341
9 0.727341
10 0.727341
11 0.727341
12 0.727341
13 0.727366
14 0.727366
15 0.727366
16 0.727384
17 0.727526
18 0.727605
19 0.727762
20 0.727841
21 0.727946
22 0.728001
23 0.72804
24 0.728082
25 0.728161
26 0.728286
27 0.728346
28 0.728636
29 0.728958
30 0.729128
31 0.729447
32 0.729716
33 0.729991
34 0.731103
35 0.731625
36 0.732223
37 0.732705
38 0.733245
39 0.733572
40 0.7342
41 0.734544
42 0.735463
43 0.735762
44 0.736363
45 0.737301
46 0.737767
47 0.738891
48 0.739521
49 0.740291
50 0.741138
51 0.7419
52 0.742651
53 0.74339
54 0.744004
55 0.744888
56 0.745928
57 0.746755
58 0.747393
59 0.748461
60 0.74968
61 0.750646
62 0.751263
63 0.752197
64 0.752868
65 0.754194
66 0.755068
67 0.75586
68 0.756773
69 0.757586
70 0.758642
71 0.759685
72 0.760841
73 0.761971
74 0.762747
75 0.763602
76 0.764501
77 0.765299
78 0.765929
79 0.766575
80 0.767602
81 0.768278
82 0.769715
83 0.770931
84 0.771996
85 0.772968
86 0.773757
87 0.774876
88 0.775919
89 0.776709
90 0.777504
91 0.778338
92 0.779207
93 0.779973
94 0.780932
95 0.781836
96 0.782533
97 0.783314
98 0.78433
99 0.785029
100 0.78594
101 0.787222
102 0.788003
103 0.788899
104 0.789749
105 0.790824
106 0.791982
107 0.792743
108 0.793596
109 0.794255
110 0.795007
111 0.795799
112 0.796717
113 0.797116
114 0.797784
115 0.798695
116 0.799382
117 0.800188
118 0.800793
119 0.801533
120 0.802192
121 0.802724
122 0.803396
123 0.804017
124 0.804711
125 0.8053
126 0.805895
127 0.806596
128 0.807144
129 0.807937
130 0.808757
131 0.809392
132 0.809998
133 0.810543
134 0.811091
135 0.811509
136 0.812268
137 0.812781
138 0.813237
139 0.813677
140 0.814036
141 0.814477
142 0.814895
143 0.815348
144 0.815895
145 0.816461
146 0.817035
147 0.81746
148 0.817935
149 0.818201
150 0.818654
151 0.819119
152 0.819612
153 0.820054
154 0.820518
155 0.820941
156 0.82132
157 0.821818
158 0.822455
159 0.822906
160 0.823299
161 0.823736
162 0.824247
163 0.824759
164 0.825217
165 0.825672
166 0.826022
167 0.826483
168 0.826759
169 0.827101
170 0.827423
171 0.827926
172 0.828143
173 0.828578
174 0.828998
175 0.829329
176 0.829645
177 0.830219
178 0.830699
179 0.83115
180 0.831454
181 0.831722
182 0.832151
183 0.832441
184 0.832872
185 0.833231
186 0.833622
187 0.833979
188 0.834304
189 0.834605
190 0.834921
191 0.83516
192 0.835554
193 0.835748
194 0.83612
195 0.836278
196 0.836577
197 0.836839
198 0.83723
199 0.837612
200 0.83791
201 0.838134
202 0.838424
203 0.838636
204 0.838884
205 0.839084
206 0.839302
207 0.839564
208 0.839786
209 0.840087
210 0.840241
211 0.840491
212 0.840711
213 0.841048
214 0.841169
215 0.84142
216 0.842087
217 0.842384
218 0.842609
219 0.842761
220 0.843039
221 0.843231
222 0.843489
223 0.843656
224 0.843842
225 0.844038
226 0.844149
227 0.844432
228 0.844694
229 0.844818
230 0.845002
231 0.845158
232 0.845347
233 0.845512
234 0.845636
235 0.845949
236 0.846111
237 0.846404
238 0.846536
239 0.846822
240 0.84699
241 0.847303
242 0.847542
243 0.847709
244 0.847926
245 0.848094
246 0.8482
247 0.848462
248 0.848571
249 0.848774
250 0.848995
251 0.849087
252 0.849212
253 0.849457
254 0.849701
255 0.849841
256 0.850049
257 0.850314
258 0.850509
259 0.850865
260 0.851009
261 0.851313
262 0.851422
263 0.851698
264 0.851959
265 0.852127
266 0.852261
267 0.852413
268 0.852612
269 0.852732
270 0.852847
271 0.853284
272 0.853466
273 0.853635
274 0.85383
275 0.854072
276 0.854363
277 0.854541
278 0.85481
279 0.855028
280 0.855238
281 0.855432
282 0.855538
283 0.855681
284 0.855828
285 0.856013
286 0.856212
287 0.856355
288 0.856536
289 0.856664
290 0.856816
291 0.856968
292 0.857027
293 0.857171
294 0.857393
295 0.857577
296 0.857649
297 0.857789
298 0.857909
299 0.858124
300 0.858293
301 0.858434
302 0.858611
303 0.85875
304 0.859246
305 0.859396
306 0.859624
307 0.85982
308 0.860067
309 0.860213
310 0.860297
311 0.860405
312 0.860617
313 0.860714
314 0.860813
315 0.860949
316 0.861103
317 0.861189
318 0.86134
319 0.861547
320 0.861674
321 0.861822
322 0.861967
323 0.862061
324 0.862129
325 0.862258
326 0.862387
327 0.862525
328 0.862615
329 0.862707
330 0.862808
331 0.863023
332 0.863122
333 0.8633
334 0.863384
335 0.863433
336 0.863549
337 0.863722
338 0.863773
339 0.863899
340 0.864005
341 0.864083
342 0.864142
343 0.864214
344 0.864366
345 0.864417
346 0.864459
347 0.864506
348 0.864553
349 0.864595
350 0.864666
351 0.864735
352 0.864891
353 0.86496
354 0.865044
355 0.865156
356 0.865233
357 0.865331
358 0.865462
359 0.86554
360 0.865621
361 0.865697
362 0.865759
363 0.865884
364 0.865924
365 0.86601
366 0.866082
367 0.866127
368 0.866261
369 0.866423
370 0.866605
371 0.866658
372 0.866724
373 0.866828
374 0.866959
375 0.867054
376 0.867115
377 0.867252
378 0.867336
379 0.867435
380 0.867721
381 0.867792
382 0.867908
383 0.868047
384 0.868091
385 0.868155
386 0.868189
387 0.868323
388 0.86846
389 0.868583
390 0.868631
391 0.868719
392 0.868925
393 0.868971
394 0.869104
395 0.86921
396 0.869281
397 0.869354
398 0.869449
399 0.869522
400 0.869565
401 0.869707
402 0.869758
403 0.869867
404 0.869946
405 0.870045
406 0.870073
407 0.870161
408 0.870296
409 0.870367
410 0.870424
411 0.87052
412 0.870599
413 0.870664
414 0.870732
415 0.8708
416 0.870852
417 0.870916
418 0.871076
419 0.87118
420 0.871209
421 0.871351
422 0.871412
423 0.871473
424 0.871492
425 0.871553
426 0.871604
427 0.871657
428 0.87172
429 0.871768
430 0.871817
431 0.871867
432 0.871942
433 0.871979
434 0.872073
435 0.872115
436 0.872188
437 0.872279
438 0.872329
439 0.872413
440 0.872459
441 0.872489
442 0.872533
443 0.87267
444 0.872718
445 0.872877
446 0.872899
447 0.873194
448 0.873264
449 0.873322
450 0.873423
451 0.873485
452 0.873528
453 0.873613
454 0.873693
455 0.873734
456 0.873911
457 0.873999
458 0.87406
459 0.874083
460 0.874149
461 0.874201
462 0.874239
463 0.874312
464 0.874358
465 0.874551
466 0.874583
467 0.874658
468 0.874752
469 0.87489
470 0.874951
471 0.875011
472 0.875204
473 0.875328
474 0.875428
475 0.875468
476 0.875508
477 0.875541
478 0.875578
479 0.875608
480 0.875673
481 0.875701
482 0.87577
483 0.875856
484 0.875965
485 0.875995
486 0.876033
487 0.876092
488 0.876135
489 0.876178
490 0.876273
491 0.876302
492 0.87639
493 0.876439
494 0.876509
495 0.876541
496 0.876579
497 0.876613
498 0.876631
499 0.87674
500 0.876781
501 0.876825
502 0.876853
503 0.876959
504 0.876987
505 0.877026
506 0.877062
507 0.87716
508 0.877258
509 0.877301
510 0.877328
511 0.877441
512 0.877468
513 0.87751
514 0.87757
515 0.877628
516 0.877659
517 0.877675
518 0.877707
519 0.877782
520 0.877809
521 0.87787
522 0.877921
523 0.878
524 0.878044
525 0.87817
526 0.878252
527 0.878271
528 0.878605
529 0.878636
530 0.878666
531 0.878768
532 0.878826
533 0.878873
534 0.878908
535 0.878926
536 0.878994
537 0.879005
538 0.879053
539 0.879082
540 0.879131
541 0.879154
542 0.879195
543 0.879239
544 0.879269
545 0.879288
546 0.879335
547 0.879357
548 0.879399
549 0.87948
550 0.879526
551 0.879685
552 0.87971
553 0.879777
554 0.879816
555 0.879901
556 0.879949
557 0.880006
558 0.880087
559 0.880166
560 0.880196
561 0.880253
562 0.880293
563 0.880317
564 0.880339
565 0.88036
566 0.880375
567 0.880434
568 0.88047
569 0.880557
570 0.880589
571 0.880645
572 0.880654
573 0.880707
574 0.880711
575 0.880765
576 0.880792
577 0.880835
578 0.880854
579 0.880882
580 0.880933
581 0.880971
582 0.881009
583 0.881054
584 0.8811
585 0.881137
586 0.88119
587 0.881207
588 0.881224
589 0.881291
590 0.881308
591 0.881325
592 0.881365
593 0.881409
594 0.881444
595 0.881472
596 0.881556
597 0.88159
598 0.881635
599 0.881667
600 0.881701
601 0.881796
602 0.8819
603 0.881994
604 0.882018
605 0.882037
606 0.88206
607 0.882072
608 0.882086
609 0.882111
610 0.882122
611 0.882183
612 0.882207
613 0.882275
614 0.882301
615 0.88233
616 0.882377
617 0.882396
618 0.882408
619 0.882439
620 0.882464
621 0.88249
622 0.882613
623 0.882633
624 0.882661
625 0.882676
626 0.882701
627 0.882751
628 0.882802
629 0.882814
630 0.882911
631 0.882947
632 0.882963
633 0.88298
634 0.883042
635 0.883054
636 0.8831
637 0.883117
638 0.883145
639 0.883164
640 0.883188
641 0.883196
642 0.883226
643 0.883233
644 0.883302
645 0.883355
646 0.883385
647 0.883393
648 0.883477
649 0.883487
650 0.883492
651 0.883495
652 0.883536
653 0.883547
654 0.883591
655 0.883611
656 0.883636
657 0.883647
658 0.883705
659 0.883791
660 0.88381
661 0.883892
662 0.883929
663 0.883962
664 0.884
665 0.884057
666 0.884085
667 0.884167
668 0.884193
669 0.884405
670 0.884432
671 0.884468
672 0.884491
673 0.884545
674 0.884568
675 0.88459
676 0.884695
677 0.8847
678 0.884735
679 0.884738
680 0.884778
681 0.884819
682 0.884844
683 0.884851
684 0.884902
685 0.884939
686 0.884955
687 0.88499
688 0.885021
689 0.885027
690 0.885075
691 0.885128
692 0.885147
693 0.885236
694 0.885259
695 0.885275
696 0.88529
697 0.885296
698 0.885311
699 0.885331
700 0.885346
701 0.885366
702 0.885394
703 0.885406
704 0.885417
705 0.88544
706 0.885457
707 0.885469
708 0.885473
709 0.885527
710 0.885539
711 0.885577
712 0.885589
713 0.885593
714 0.885606
715 0.885619
716 0.885638
717 0.885657
718 0.885677
719 0.885684
720 0.885712
721 0.885727
722 0.885738
723 0.88575
724 0.88577
725 0.885791
726 0.885814
727 0.885821
728 0.885848
729 0.885853
730 0.885883
731 0.885906
732 0.885911
733 0.885948
734 0.885955
735 0.885974
736 0.88602
737 0.886035
738 0.886059
739 0.886112
740 0.886126
741 0.88614
742 0.886196
743 0.886319
744 0.886332
745 0.886347
746 0.886364
747 0.886381
748 0.886391
749 0.886401
750 0.886416
751 0.886483
752 0.886495
753 0.886506
754 0.886542
755 0.886655
756 0.886669
757 0.886702
758 0.886755
759 0.886775
760 0.886794
761 0.886818
762 0.886841
763 0.886851
764 0.886875
765 0.886893
766 0.886942
767 0.886958
768 0.886985
769 0.886996
770 0.886998
771 0.887058
772 0.887068
773 0.887075
774 0.887081
775 0.887122
776 0.887126
777 0.887127
778 0.887129
779 0.88713
780 0.887139
781 0.887142
782 0.887142
783 0.887188
784 0.887191
785 0.887194
786 0.887242
787 0.887251
788 0.887291
789 0.8873
790 0.887319
791 0.887322
792 0.88733
793 0.887336
794 0.887432
795 0.887452
796 0.887474
797 0.887492
798 0.88755
799 0.887555
800 0.887563
801 0.887566
802 0.887581
803 0.887583
804 0.887594
805 0.887594
806 0.887613
807 0.887616
808 0.887644
809 0.887652
810 0.887667
811 0.88767
812 0.887691
813 0.887703
814 0.887726
815 0.887794
816 0.887801
817 0.887843
818 0.88788
819 0.887903
820 0.887908
821 0.887918
822 0.887958
823 0.887963
824 0.887979
825 0.887986
826 0.888004
827 0.888016
828 0.888022
829 0.88803
830 0.888042
831 0.888093
832 0.888139
833 0.888142
834 0.888149
835 0.888153
836 0.888161
837 0.888169
838 0.888186
839 0.888222
840 0.888262
841 0.888265
842 0.888273
843 0.8883
844 0.888311
845 0.888322
846 0.888331
847 0.888333
848 0.888367
849 0.888371
850 0.888372
851 0.888372
852 0.888378
853 0.888407
854 0.88842
855 0.888426
856 0.888437
857 0.888452
858 0.888504
859 0.888568
860 0.888675
861 0.888686
862 0.888717
863 0.888721
864 0.888758
865 0.88878
866 0.888784
867 0.888788
868 0.888803
869 0.888815
870 0.888825
871 0.888827
872 0.888836
873 0.888841
874 0.888848
875 0.888856
876 0.88886
877 0.888875
878 0.888906
879 0.888915
880 0.888971
881 0.888971
882 0.889012
883 0.889034
884 0.889043
885 0.889043
886 0.889056
887 0.889058
888 0.889076
889 0.889118
890 0.889122
891 0.889149
892 0.88916
893 0.889167
894 0.889179
895 0.889191
896 0.889204
897 0.889208
898 0.889211
899 0.889213
900 0.889231
901 0.889237
902 0.889241
903 0.889242
904 0.88925
905 0.889258
906 0.889259
907 0.88927
908 0.889368
909 0.88938
910 0.889396
911 0.889416
912 0.889423
913 0.889425
914 0.889489
915 0.889496
916 0.889524
917 0.889527
918 0.889528
919 0.889563
920 0.889601
921 0.889607
922 0.889643
923 0.88966
924 0.889664
925 0.889667
926 0.889668
927 0.889701
928 0.88972
929 0.889726
930 0.889728
931 0.889739
932 0.88976
933 0.889775
934 0.889785
935 0.889791
936 0.889793
937 0.889803
938 0.889816
939 0.889848
940 0.889854
941 0.889873
942 0.889887
943 0.889891
944 0.889915
945 0.88993
946 0.890005
947 0.890015
948 0.890018
949 0.89002
950 0.890044
951 0.890051
952 0.890066
953 0.890109
954 0.890117
955 0.890123
956 0.890133
957 0.89014
958 0.890147
959 0.890158
960 0.890168
961 0.890181
962 0.890181
963 0.890184
964 0.890192
965 0.890201
966 0.890226
967 0.890236
968 0.890245
969 0.890262
970 0.890263
971 0.890268
972 0.890339
973 0.890354
974 0.890372
975 0.890376
976 0.890397
977 0.890409
978 0.890423
979 0.890427
980 0.890453
981 0.890469
982 0.890518
983 0.890526
984 0.890535
985 0.890572
986 0.890575
987 0.890581
988 0.890591
989 0.890609
990 0.890623
991 0.890643
992 0.890682
993 0.89069
994 0.890716
995 0.890723
996 0.890728
997 0.890733
998 0.890764
999 0.890766
1000 0.890826
1001 0.890829
1002 0.890886
1003 0.890889
1004 0.890917
1005 0.890923
1006 0.890937
1007 0.890959
1008 0.890961
1009 0.890979
1010 0.890985
1011 0.890998
1012 0.891007
1013 0.891009
1014 0.891011
1015 0.891013
1016 0.89102
1017 0.891042
1018 0.89108
1019 0.891084
1020 0.891095
1021 0.8911
1022 0.89111
1023 0.891118
1024 0.891128
1025 0.891188
1026 0.891193
1027 0.891198
1028 0.891236
1029 0.891242
1030 0.891244
1031 0.891247
1032 0.891248
1033 0.891254
1034 0.891267
1035 0.891282
1036 0.891297
1037 0.891301
1038 0.891317
1039 0.891319
1040 0.891392
1041 0.891395
1042 0.891395
1043 0.891403
1044 0.891413
1045 0.891425
1046 0.891432
1047 0.89144
1048 0.891449
1049 0.89147
1050 0.891478
1051 0.89148
1052 0.891483
1053 0.891484
1054 0.891484
1055 0.891491
1056 0.8915
1057 0.891503
1058 0.891511
1059 0.891511
1060 0.891538
1061 0.891553
1062 0.891558
1063 0.891563
1064 0.891563
1065 0.89157
1066 0.891622
1067 0.891624
1068 0.891625
1069 0.891628
1070 0.891648
1071 0.891653
1072 0.891659
1073 0.891666
1074 0.89167
1075 0.891672
1076 0.891696
1077 0.891698
1078 0.891719
1079 0.89172
1080 0.89173
1081 0.89173
1082 0.891758
1083 0.891786
1084 0.891793
1085 0.891804
1086 0.891805
1087 0.891817
1088 0.891822
1089 0.891826
1090 0.891831
1091 0.891832
1092 0.891834
1093 0.891846
1094 0.891846
1095 0.89185
1096 0.89185
1097 0.891851
1098 0.891852
1099 0.891854
1100 0.891865
1101 0.89187
1102 0.891875
1103 0.891882
1104 0.891895
1105 0.891897
1106 0.891924
1107 0.891936
1108 0.891936
1109 0.89194
1110 0.891942
1111 0.892008
1112 0.892011
1113 0.89203
1114 0.892035
1115 0.892044
1116 0.892046
1117 0.89206
1118 0.892068
1119 0.892076
1120 0.892097
1121 0.892098
1122 0.892099
1123 0.892103
1124 0.892116
1125 0.892117
1126 0.89212
1127 0.892124
1128 0.892137
1129 0.892144
1130 0.892146
1131 0.892157
1132 0.892158
1133 0.89216
1134 0.892181
1135 0.892187
1136 0.892188
1137 0.892237
1138 0.892249
1139 0.892327
1140 0.892331
1141 0.892335
1142 0.89234
1143 0.892349
1144 0.892361
1145 0.89237
1146 0.892378
1147 0.892385
1148 0.892399
1149 0.89241
1150 0.892417
1151 0.892423
1152 0.892424
1153 0.89243
1154 0.892438
1155 0.892442
1156 0.892447
1157 0.892453
1158 0.892454
1159 0.89246
1160 0.892462
1161 0.892463
1162 0.892468
1163 0.89249
1164 0.892503
1165 0.892537
1166 0.892539
1167 0.892541
1168 0.892543
1169 0.892565
1170 0.892565
1171 0.892573
1172 0.892573
1173 0.892573
1174 0.892575
1175 0.892579
1176 0.892579
1177 0.892587
1178 0.892591
1179 0.892594
1180 0.892594
1181 0.892595
1182 0.8926
1183 0.8926
1184 0.892601
1185 0.892609
1186 0.892609
1187 0.892623
1188 0.892643
1189 0.892654
1190 0.892654
1191 0.892676
1192 0.892676
1193 0.892682
1194 0.892682
1195 0.892715
1196 0.892732
1197 0.892743
1198 0.892754
1199 0.892761
1200 0.89277
1201 0.892773
1202 0.892777
1203 0.892785
1204 0.892787
1205 0.892789
1206 0.892789
1207 0.892789
1208 0.892794
1209 0.892804
1210 0.892804
1211 0.892805
1212 0.892807
1213 0.892814
1214 0.892823
1215 0.892825
1216 0.892829
1217 0.892834
1218 0.892834
1219 0.892853
1220 0.892856
1221 0.892878
1222 0.892889
1223 0.892892
1224 0.892913
1225 0.89292
1226 0.892921
1227 0.892922
1228 0.892923
1229 0.892926
1230 0.892931
1231 0.892963
1232 0.892977
1233 0.892986
1234 0.89299
1235 0.892997
1236 0.893016
1237 0.893035
1238 0.893051
1239 0.893055
1240 0.893055
1241 0.893055
1242 0.893061
1243 0.893082
1244 0.893083
1245 0.893085
1246 0.893087
1247 0.893114
1248 0.893114
1249 0.893153
1250 0.893155
1251 0.893162
1252 0.893176
1253 0.893177
1254 0.893179
1255 0.893183
1256 0.893186
1257 0.893189
1258 0.893197
1259 0.893197
1260 0.893202
1261 0.893211
1262 0.893215
1263 0.893218
1264 0.893223
1265 0.893229
1266 0.893245
1267 0.893252
1268 0.89327
1269 0.893273
1270 0.893273
1271 0.893273
1272 0.893286
1273 0.893286
1274 0.893286
1275 0.893291
1276 0.8933
1277 0.8933
1278 0.893301
1279 0.893308
1280 0.893309
1281 0.893309
1282 0.893313
1283 0.893314
1284 0.893314
1285 0.893319
1286 0.893337
1287 0.893337
1288 0.893337
1289 0.893338
1290 0.893342
1291 0.893347
1292 0.893351
1293 0.893353
1294 0.893356
1295 0.893356
1296 0.893366
1297 0.89337
1298 0.893377
1299 0.89338
1300 0.89338
1301 0.893382
1302 0.893382
1303 0.893382
1304 0.893384
1305 0.893384
1306 0.893387
1307 0.893387
1308 0.893394
1309 0.893394
1310 0.893396
1311 0.893401
1312 0.893401
1313 0.893401
1314 0.893407
1315 0.893407
1316 0.893414
1317 0.893414
1318 0.893419
1319 0.893419
1320 0.893425
1321 0.893439
1322 0.893442
1323 0.893442
1324 0.893442
1325 0.893445
1326 0.893455
1327 0.893462
1328 0.893467
1329 0.893471
1330 0.893475
1331 0.89349
1332 0.893497
1333 0.8935
1334 0.8935
1335 0.893507
1336 0.89351
1337 0.893516
1338 0.893519
1339 0.893522
1340 0.893524
1341 0.893524
1342 0.893543
1343 0.893543
1344 0.893543
1345 0.893555
1346 0.893565
1347 0.893573
1348 0.893576
1349 0.893576
1350 0.893585
1351 0.893609
1352 0.893609
1353 0.893616
1354 0.893619
1355 0.893627
1356 0.893638
1357 0.893638
1358 0.893641
1359 0.893716
1360 0.893721
1361 0.893739
1362 0.893739
1363 0.893741
1364 0.893743
1365 0.89375
1366 0.893752
1367 0.893758
1368 0.893761
1369 0.893761
1370 0.893766
1371 0.893766
1372 0.893769
1373 0.893774
1374 0.893779
1375 0.893781
1376 0.893782
1377 0.893788
1378 0.893788
1379 0.893794
1380 0.893796
1381 0.893809
1382 0.89382
1383 0.893897
1384 0.893903
1385 0.893916
1386 0.893928
1387 0.893935
1388 0.893945
1389 0.893963
1390 0.893974
1391 0.893984
1392 0.894005
1393 0.894013
1394 0.894018
1395 0.894048
1396 0.894048
1397 0.894057
1398 0.894062
1399 0.894069
1400 0.894078
1401 0.894084
1402 0.894087
1403 0.894087
1404 0.894087
1405 0.89409
1406 0.89409
1407 0.894101
1408 0.894105
1409 0.894115
1410 0.894115
1411 0.894117
1412 0.894117
1413 0.894133
1414 0.894134
1415 0.894134
1416 0.894134
1417 0.894134
1418 0.89414
1419 0.89414
1420 0.89414
1421 0.894186
1422 0.894186
1423 0.894195
1424 0.894201
1425 0.894203
1426 0.894204
1427 0.894207
1428 0.894207
1429 0.894208
1430 0.894214
1431 0.894214
1432 0.894215
1433 0.894226
1434 0.894227
1435 0.894242
1436 0.894243
1437 0.89425
1438 0.894256
1439 0.894257
1440 0.89426
1441 0.894268
1442 0.894272
1443 0.894296
1444 0.894303
1445 0.894304
1446 0.894308
1447 0.89431
1448 0.894312
1449 0.894314
1450 0.894319
1451 0.89433
1452 0.89435
1453 0.894351
1454 0.894351
1455 0.894351
1456 0.894352
1457 0.894352
1458 0.894352
1459 0.894353
1460 0.894356
1461 0.894361
1462 0.894369
1463 0.894375
1464 0.894377
1465 0.89438
1466 0.894387
1467 0.894391
1468 0.894399
1469 0.894406
1470 0.894437
1471 0.894437
1472 0.894438
1473 0.894441
1474 0.894454
1475 0.894454
1476 0.894455
1477 0.894455
1478 0.894456
1479 0.894459
1480 0.89446
1481 0.89446
1482 0.894461
1483 0.894461
1484 0.894467
1485 0.894471
1486 0.894476
1487 0.894476
1488 0.894487
1489 0.894492
1490 0.894493
1491 0.894497
1492 0.894506
1493 0.894508
1494 0.894508
1495 0.894512
1496 0.894517
1497 0.894519
1498 0.894529
1499 0.89453
1500 0.894531
1501 0.894537
1502 0.894537
1503 0.894542
1504 0.894542
1505 0.894542
1506 0.894542
1507 0.894545
1508 0.894547
1509 0.894547
1510 0.894547
1511 0.894547
1512 0.894547
1513 0.894551
1514 0.894562
1515 0.894566
1516 0.894578
1517 0.894581
1518 0.894581
1519 0.894585
1520 0.894585
1521 0.894588
1522 0.894588
1523 0.894606
1524 0.894612
1525 0.894614
1526 0.894614
1527 0.894615
1528 0.894615
1529 0.894616
1530 0.894616
1531 0.894617
1532 0.894617
1533 0.894618
1534 0.89462
1535 0.89462
1536 0.894624
1537 0.89463
1538 0.894632
1539 0.894638
1540 0.894638
1541 0.894649
1542 0.894651
1543 0.894651
1544 0.894651
1545 0.894654
1546 0.894659
1547 0.894659
1548 0.894659
1549 0.894663
1550 0.894663
1551 0.894664
1552 0.894666
1553 0.894666
1554 0.894667
1555 0.894673
1556 0.894673
1557 0.894676
1558 0.894678
1559 0.894678
1560 0.894682
1561 0.894686
1562 0.894688
1563 0.894688
1564 0.894688
1565 0.894716
1566 0.894716
1567 0.894719
1568 0.894721
1569 0.894725
1570 0.894725
1571 0.894725
1572 0.894725
1573 0.894737
1574 0.89474
1575 0.894747
1576 0.894747
1577 0.894747
1578 0.894747
1579 0.894748
1580 0.894748
1581 0.894748
1582 0.894748
1583 0.894759
1584 0.894761
1585 0.894763
1586 0.894763
1587 0.894767
1588 0.894767
1589 0.894767
1590 0.894767
1591 0.894767
1592 0.894767
1593 0.894767
1594 0.894767
1595 0.894769
1596 0.894769
1597 0.894772
1598 0.894772
1599 0.894772
1600 0.894782
1601 0.894785
1602 0.894785
1603 0.894785
1604 0.894797
1605 0.894797
1606 0.894801
1607 0.894803
1608 0.894805
1609 0.894815
1610 0.894815
1611 0.894815
1612 0.894816
1613 0.894818
1614 0.89482
1615 0.894823
1616 0.894825
1617 0.894827
1618 0.894832
1619 0.894837
1620 0.894837
1621 0.894837
1622 0.894837
1623 0.894837
1624 0.894837
1625 0.894837
1626 0.894837
1627 0.894838
1628 0.894842
1629 0.894842
1630 0.894843
1631 0.894845
1632 0.894845
1633 0.894848
1634 0.89485
1635 0.89485
1636 0.894853
1637 0.894855
1638 0.894899
1639 0.894899
1640 0.8949
1641 0.894906
1642 0.894913
1643 0.894916
1644 0.894925
1645 0.894933
1646 0.894937
1647 0.894937
1648 0.894944
1649 0.894944
1650 0.894946
1651 0.894957
1652 0.894957
1653 0.894958
1654 0.894958
1655 0.894959
1656 0.89496
1657 0.89496
1658 0.89496
1659 0.894968
1660 0.894968
1661 0.89497
1662 0.89497
1663 0.89497
1664 0.894973
1665 0.894975
1666 0.895
1667 0.895002
1668 0.895005
1669 0.895005
1670 0.895005
1671 0.895005
1672 0.895008
1673 0.89501
1674 0.895027
1675 0.895028
1676 0.895031
1677 0.895031
1678 0.895032
1679 0.895032
1680 0.895032
1681 0.895032
1682 0.895068
1683 0.895068
1684 0.895071
1685 0.895071
1686 0.895075
1687 0.895075
1688 0.895078
1689 0.895078
1690 0.89508
1691 0.89508
1692 0.89508
1693 0.895082
1694 0.895083
1695 0.895087
1696 0.895087
1697 0.89509
1698 0.895092
1699 0.8951
1700 0.895102
1701 0.895102
1702 0.895113
1703 0.895119
1704 0.895151
1705 0.895153
1706 0.895155
1707 0.895157
1708 0.895164
1709 0.895164
1710 0.895166
1711 0.895169
1712 0.895169
1713 0.895186
1714 0.895186
1715 0.895204
1716 0.895206
1717 0.895206
1718 0.895207
1719 0.895207
1720 0.895219
1721 0.895223
1722 0.895259
1723 0.895266
1724 0.895293
1725 0.895296
1726 0.895298
1727 0.895299
1728 0.895307
1729 0.895307
1730 0.895307
1731 0.89531
1732 0.895312
1733 0.895312
1734 0.895312
1735 0.895317
1736 0.89532
1737 0.89532
1738 0.89533
1739 0.895333
1740 0.895339
1741 0.895339
1742 0.895343
1743 0.895344
1744 0.895349
1745 0.895349
1746 0.89535
1747 0.895356
1748 0.895363
1749 0.895399
1750 0.895404
1751 0.895404
1752 0.895406
1753 0.895408
1754 0.895408
1755 0.895408
1756 0.89541
1757 0.895412
1758 0.895417
1759 0.895417
1760 0.895443
1761 0.895445
1762 0.895446
1763 0.89545
1764 0.89545
1765 0.895451
1766 0.895451
1767 0.895452
1768 0.895455
1769 0.895456
1770 0.895481
1771 0.895493
1772 0.895493
1773 0.895493
1774 0.895495
1775 0.895497
1776 0.895499
1777 0.895499
1778 0.89551
1779 0.89551
1780 0.895563
1781 0.895581
1782 0.895584
1783 0.895585
1784 0.89562
1785 0.895625
1786 0.895632
1787 0.895634
1788 0.895644
1789 0.895644
1790 0.895655
1791 0.895655
1792 0.895658
1793 0.895661
1794 0.895662
1795 0.895671
1796 0.895671
1797 0.895679
1798 0.895679
1799 0.89569
1800 0.89569
1801 0.89569
1802 0.895691
1803 0.895693
1804 0.89571
1805 0.89571
1806 0.89572
1807 0.895722
1808 0.895735
1809 0.895741
1810 0.895764
1811 0.895764
1812 0.895764
1813 0.895765
1814 0.895771
1815 0.895771
1816 0.895773
1817 0.895789
1818 0.895789
1819 0.895789
1820 0.89579
1821 0.89579
1822 0.895791
1823 0.895798
1824 0.895798
1825 0.895798
1826 0.895806
1827 0.895806
1828 0.895806
1829 0.895806
1830 0.89581
1831 0.895823
1832 0.895834
1833 0.895834
1834 0.895834
1835 0.895836
1836 0.895839
1837 0.895842
1838 0.895842
1839 0.895847
1840 0.895853
1841 0.895853
1842 0.895855
1843 0.895855
1844 0.895857
1845 0.895859
1846 0.895865
1847 0.895882
1848 0.895882
1849 0.895882
1850 0.895883
1851 0.895884
1852 0.895884
1853 0.895886
1854 0.895895
1855 0.895895
1856 0.895895
1857 0.895895
1858 0.895908
1859 0.895913
1860 0.895917
1861 0.895935
1862 0.895935
1863 0.895956
1864 0.895956
1865 0.895958
1866 0.89596
1867 0.895968
1868 0.895968
1869 0.895968
1870 0.895975
1871 0.895976
1872 0.895977
1873 0.895982
1874 0.895982
1875 0.895982
1876 0.895982
1877 0.895982
1878 0.895983
1879 0.895984
1880 0.895987
1881 0.895987
1882 0.895987
1883 0.895987
1884 0.895987
1885 0.895987
1886 0.896001
1887 0.896001
1888 0.896001
1889 0.896043
1890 0.896044
1891 0.896056
1892 0.896056
1893 0.896056
1894 0.896056
1895 0.896059
1896 0.896059
1897 0.896063
1898 0.896063
1899 0.896063
1900 0.896065
1901 0.896073
1902 0.896073
1903 0.896073
1904 0.896073
1905 0.896074
1906 0.896076
1907 0.896077
1908 0.89608
1909 0.896082
1910 0.896085
1911 0.896087
1912 0.89609
1913 0.896101
1914 0.896101
1915 0.896101
1916 0.89611
1917 0.896112
1918 0.896112
1919 0.896112
1920 0.896118
1921 0.89612
1922 0.89612
1923 0.896122
1924 0.896122
1925 0.896122
1926 0.896126
1927 0.896154
1928 0.896154
1929 0.896162
1930 0.896167
1931 0.896167
1932 0.896169
1933 0.89617
1934 0.89617
1935 0.896174
1936 0.896199
1937 0.896199
1938 0.89621
1939 0.89621
1940 0.89621
1941 0.89621
1942 0.896216
1943 0.896219
1944 0.896223
1945 0.896223
1946 0.896223
1947 0.896223
1948 0.896228
1949 0.896228
1950 0.896228
1951 0.896239
1952 0.896243
1953 0.896243
1954 0.896243
1955 0.896243
1956 0.896243
1957 0.896243
1958 0.896246
1959 0.896248
1960 0.896263
1961 0.89627
1962 0.89627
1963 0.896274
1964 0.896278
1965 0.896278
1966 0.896283
1967 0.896283
1968 0.896284
1969 0.896294
1970 0.896299
1971 0.896299
1972 0.896299
1973 0.896301
1974 0.896303
1975 0.896309
1976 0.896322
1977 0.896322
1978 0.896322
1979 0.896335
1980 0.896338
1981 0.896343
1982 0.896343
1983 0.896343
1984 0.896359
1985 0.896362
1986 0.896362
1987 0.896374
1988 0.896374
1989 0.896375
1990 0.896375
1991 0.896396
1992 0.896405
1993 0.896408
1994 0.896408
1995 0.896408
1996 0.896411
1997 0.896415
1998 0.896456
1999 0.896457
2000 0.89646
2001 0.89646
2002 0.89646
2003 0.89646
2004 0.89646
2005 0.896463
2006 0.896466
2007 0.896469
2008 0.896469
2009 0.896469
2010 0.896471
2011 0.896477
2012 0.896479
2013 0.896479
2014 0.896485
2015 0.89649
2016 0.89649
2017 0.89649
2018 0.896491
2019 0.896491
2020 0.896494
2021 0.896494
2022 0.896495
2023 0.896495
2024 0.896495
2025 0.896497
2026 0.8965
2027 0.896501
2028 0.896501
2029 0.89651
2030 0.89651
2031 0.89651
2032 0.896519
2033 0.896523
2034 0.896538
2035 0.896544
2036 0.896563
2037 0.896574
2038 0.89658
2039 0.896587
2040 0.896598
2041 0.896607
2042 0.896611
2043 0.896616
2044 0.896644
2045 0.896647
2046 0.896652
2047 0.896658
2048 0.896663
2049 0.896663
2050 0.896669
2051 0.896677
2052 0.89668
2053 0.896684
2054 0.896684
2055 0.896687
2056 0.896691
2057 0.896691
2058 0.896693
2059 0.896693
2060 0.896705
2061 0.896705
2062 0.896708
2063 0.896713
2064 0.896713
2065 0.896726
2066 0.89673
2067 0.896732
2068 0.89674
2069 0.89674
2070 0.896741
2071 0.896743
2072 0.896746
2073 0.89675
2074 0.89675
2075 0.896756
2076 0.896756
2077 0.896758
2078 0.896758
2079 0.89676
2080 0.89676
2081 0.896772
2082 0.896773
2083 0.896773
2084 0.896774
2085 0.896774
2086 0.896774
2087 0.896791
2088 0.896794
2089 0.896815
2090 0.896817
2091 0.896824
2092 0.896824
2093 0.896825
2094 0.896825
2095 0.89684
2096 0.896842
2097 0.896842
2098 0.896842
2099 0.896842
2100 0.896847
2101 0.896847
2102 0.896847
2103 0.896855
2104 0.896857
2105 0.896858
2106 0.896859
2107 0.896859
2108 0.89686
2109 0.896863
2110 0.896863
2111 0.896863
2112 0.896866
2113 0.896866
2114 0.896868
2115 0.896869
2116 0.896871
2117 0.896871
2118 0.896871
2119 0.896871
2120 0.896873
2121 0.896873
2122 0.896873
2123 0.896873
2124 0.896873
2125 0.896877
2126 0.896879
2127 0.896879
2128 0.896879
2129 0.896879
2130 0.896881
2131 0.896882
2132 0.896885
2133 0.896888
2134 0.896891
2135 0.896893
2136 0.896896
2137 0.896896
2138 0.896901
2139 0.89691
2140 0.896915
2141 0.896915
2142 0.896918
2143 0.896918
2144 0.896918
2145 0.896945
2146 0.896945
2147 0.896947
2148 0.896947
2149 0.896947
2150 0.896953
2151 0.896953
2152 0.896955
2153 0.896958
2154 0.896958
2155 0.896958
2156 0.896958
2157 0.896958
2158 0.896958
2159 0.896959
2160 0.896959
2161 0.896959
2162 0.896959
2163 0.896963
2164 0.896963
2165 0.896965
2166 0.896965
2167 0.896965
2168 0.896965
2169 0.896971
2170 0.896971
2171 0.896971
2172 0.896971
2173 0.896971
2174 0.896973
2175 0.896973
2176 0.896973
2177 0.896973
2178 0.896973
2179 0.896973
2180 0.896973
2181 0.896975
2182 0.896975
2183 0.896975
2184 0.896975
2185 0.896975
2186 0.896978
2187 0.896978
2188 0.896978
2189 0.896984
2190 0.896984
2191 0.896984
2192 0.896987
2193 0.896989
2194 0.896989
2195 0.897003
2196 0.897004
2197 0.897008
2198 0.897009
2199 0.897011
2200 0.897011
2201 0.897011
2202 0.897014
2203 0.897019
2204 0.897019
2205 0.89702
2206 0.897027
2207 0.897027
2208 0.897027
2209 0.897029
2210 0.897029
2211 0.897032
2212 0.897032
2213 0.897052
2214 0.897052
2215 0.897052
2216 0.897053
2217 0.897053
2218 0.897053
2219 0.897071
2220 0.897071
2221 0.897071
2222 0.897072
2223 0.897072
2224 0.897072
2225 0.897072
2226 0.897072
2227 0.897072
2228 0.897075
2229 0.897082
2230 0.897082
2231 0.897082
2232 0.897082
2233 0.897082
2234 0.897082
2235 0.897082
2236 0.897083
2237 0.897083
2238 0.897108
2239 0.897108
2240 0.89711
2241 0.89711
2242 0.897111
2243 0.897112
2244 0.897112
2245 0.897112
2246 0.897112
2247 0.897117
2248 0.897121
2249 0.897121
2250 0.897121
2251 0.897121
2252 0.897123
2253 0.897125
2254 0.897125
2255 0.897125
2256 0.897125
2257 0.897125
2258 0.897125
2259 0.897125
2260 0.897125
2261 0.897127
2262 0.897127
2263 0.897127
2264 0.897132
2265 0.897132
2266 0.897133
2267 0.897133
2268 0.897135
2269 0.897137
2270 0.897137
2271 0.897156
2272 0.897158
2273 0.897161
2274 0.897161
2275 0.897161
2276 0.897161
2277 0.897161
2278 0.897165
2279 0.897165
2280 0.897165
2281 0.897165
2282 0.897167
2283 0.897167
2284 0.897169
2285 0.897173
2286 0.897182
2287 0.897182
2288 0.89719
2289 0.89719
2290 0.897193
2291 0.897193
2292 0.897193
2293 0.897193
2294 0.897193
2295 0.897193
2296 0.897195
2297 0.897195
2298 0.897195
2299 0.8972
2300 0.897202
2301 0.897203
2302 0.897203
2303 0.897203
2304 0.897203
2305 0.897203
2306 0.897206
2307 0.897206
2308 0.897206
2309 0.897206
2310 0.897206
2311 0.897212
2312 0.897212
2313 0.897249
2314 0.897249
2315 0.897249
2316 0.897249
2317 0.897249
2318 0.897252
2319 0.897259
2320 0.897268
2321 0.897268
2322 0.89727
2323 0.89727
2324 0.89727
2325 0.897272
2326 0.897276
2327 0.897276
2328 0.897279
2329 0.897285
2330 0.897292
2331 0.897314
2332 0.897314
2333 0.897314
2334 0.897327
2335 0.897331
2336 0.897334
2337 0.897335
2338 0.897341
2339 0.897347
2340 0.897364
2341 0.897364
2342 0.897364
2343 0.897364
2344 0.897364
2345 0.897368
2346 0.897368
2347 0.897372
2348 0.897372
2349 0.897372
2350 0.897373
2351 0.897375
2352 0.897376
2353 0.897378
2354 0.897378
2355 0.897378
2356 0.897378
2357 0.897384
2358 0.897384
2359 0.897387
2360 0.897399
2361 0.897399
2362 0.897405
2363 0.897405
2364 0.897408
2365 0.897413
2366 0.897413
2367 0.897413
2368 0.89742
2369 0.897421
2370 0.897421
2371 0.897421
2372 0.897421
2373 0.897426
2374 0.897428
2375 0.897429
2376 0.89743
2377 0.897431
2378 0.897431
2379 0.897437
2380 0.897437
2381 0.897437
2382 0.897441
2383 0.897447
2384 0.897449
2385 0.897453
2386 0.89746
2387 0.897463
2388 0.897467
2389 0.897467
2390 0.897473
2391 0.897473
2392 0.897486
2393 0.897486
2394 0.897486
2395 0.89751
2396 0.89751
2397 0.897511
2398 0.897516
2399 0.89752
2400 0.89752
2401 0.89752
2402 0.897522
2403 0.897525
2404 0.897529
2405 0.897529
2406 0.897529
2407 0.897529
2408 0.897529
2409 0.897532
2410 0.897541
2411 0.897544
2412 0.897544
2413 0.897544
2414 0.897544
2415 0.897544
2416 0.897567
2417 0.897567
2418 0.897576
2419 0.897579
2420 0.897584
2421 0.897587
2422 0.897588
2423 0.897588
2424 0.897591
2425 0.897599
2426 0.897599
2427 0.897602
2428 0.897605
2429 0.897605
2430 0.897609
2431 0.897609
2432 0.897609
2433 0.897609
2434 0.89761
2435 0.89761
2436 0.897613
2437 0.897613
2438 0.897617
2439 0.897617
2440 0.897617
2441 0.897619
2442 0.897623
2443 0.897623
2444 0.897624
2445 0.897627
2446 0.897627
2447 0.897627
2448 0.897627
2449 0.897627
2450 0.897628
2451 0.897628
2452 0.897628
2453 0.897631
2454 0.897631
2455 0.897631
2456 0.897631
2457 0.897634
2458 0.897634
2459 0.897634
2460 0.89765
2461 0.897661
2462 0.897663
2463 0.897663
2464 0.897666
2465 0.897666
2466 0.897667
2467 0.897669
2468 0.897669
2469 0.89767
2470 0.897675
2471 0.897675
2472 0.897675
2473 0.897676
2474 0.897676
2475 0.897676
2476 0.897676
2477 0.897677
2478 0.897677
2479 0.897678
2480 0.897678
2481 0.897681
2482 0.897681
2483 0.897702
2484 0.897702
2485 0.897703
2486 0.897706
2487 0.897709
2488 0.897717
2489 0.897717
2490 0.897717
2491 0.897717
2492 0.897717
2493 0.897717
2494 0.897717
2495 0.897723
2496 0.897723
2497 0.897724
2498 0.897724
2499 0.897724
2500 0.897729
2501 0.897733
2502 0.897734
2503 0.897741
2504 0.897744
2505 0.897744
2506 0.897744
2507 0.897751
2508 0.897753
2509 0.897753
2510 0.897753
2511 0.897753
2512 0.897753
2513 0.897753
2514 0.897753
2515 0.897755
2516 0.897756
2517 0.897756
2518 0.897756
2519 0.897756
2520 0.897756
2521 0.897757
2522 0.897757
2523 0.897757
2524 0.897759
2525 0.897759
2526 0.89776
2527 0.897763
2528 0.897767
2529 0.897767
2530 0.897767
2531 0.897772
2532 0.897774
2533 0.897774
2534 0.897774
2535 0.897774
2536 0.897774
2537 0.897777
2538 0.897777
2539 0.897791
2540 0.897791
2541 0.897797
2542 0.897797
2543 0.89782
2544 0.897848
2545 0.89785
2546 0.897853
2547 0.897864
2548 0.897869
2549 0.897869
2550 0.897869
2551 0.897869
2552 0.897869
2553 0.897872
2554 0.897872
2555 0.897872
2556 0.897872
2557 0.897873
2558 0.897873
2559 0.897879
2560 0.897884
2561 0.897884
2562 0.897884
2563 0.897884
2564 0.897884
2565 0.897884
2566 0.897884
2567 0.897889
2568 0.89789
2569 0.897894
2570 0.897897
2571 0.897897
2572 0.897897
2573 0.897897
2574 0.897912
2575 0.897916
2576 0.897916
2577 0.897916
2578 0.897918
2579 0.897918
2580 0.897918
2581 0.897918
2582 0.897918
2583 0.897918
2584 0.897919
2585 0.897919
2586 0.89792
2587 0.897922
2588 0.897925
2589 0.897925
2590 0.897925
2591 0.897926
2592 0.897926
2593 0.897927
2594 0.89793
2595 0.89793
2596 0.897934
2597 0.897934
2598 0.897934
2599 0.897934
2600 0.897934
2601 0.89794
2602 0.89794
2603 0.89794
2604 0.89794
2605 0.89794
2606 0.89794
2607 0.89794
2608 0.89794
2609 0.897943
2610 0.897945
2611 0.89795
2612 0.897951
2613 0.897951
2614 0.897955
2615 0.897959
2616 0.897959
2617 0.897962
2618 0.897966
2619 0.897967
2620 0.89797
2621 0.89797
2622 0.897972
2623 0.897972
2624 0.897972
2625 0.897973
2626 0.897973
2627 0.897973
2628 0.897973
2629 0.897973
2630 0.897973
2631 0.897973
2632 0.897973
2633 0.897976
2634 0.897997
2635 0.898003
2636 0.898005
2637 0.898008
2638 0.898008
2639 0.898008
2640 0.898008
2641 0.898008
2642 0.898008
2643 0.898008
2644 0.898014
2645 0.898014
2646 0.898014
2647 0.898018
2648 0.898018
2649 0.898018
2650 0.898026
2651 0.898026
2652 0.898026
2653 0.898026
2654 0.898027
2655 0.898027
2656 0.898028
2657 0.898028
2658 0.898036
2659 0.898036
2660 0.898036
2661 0.898036
2662 0.898042
2663 0.898042
2664 0.898071
2665 0.898075
2666 0.898077
2667 0.898079
2668 0.898079
2669 0.898079
2670 0.898079
2671 0.898081
2672 0.898081
2673 0.898091
2674 0.898094
2675 0.898095
2676 0.898095
2677 0.898095
2678 0.898099
2679 0.898099
2680 0.898101
2681 0.898108
2682 0.898108
2683 0.898109
2684 0.898109
2685 0.898109
2686 0.898109
2687 0.898109
2688 0.898115
2689 0.898115
2690 0.898115
2691 0.898117
2692 0.898124
2693 0.898124
2694 0.898125
2695 0.898125
2696 0.898127
2697 0.898133
2698 0.898135
2699 0.898135
2700 0.898135
2701 0.898136
2702 0.898166
2703 0.898167
2704 0.89817
2705 0.898171
2706 0.898179
2707 0.898179
2708 0.898179
2709 0.898179
2710 0.898183
2711 0.898183
2712 0.898183
2713 0.898185
2714 0.898187
2715 0.898187
2716 0.898187
2717 0.898197
2718 0.898201
2719 0.898201
2720 0.898201
2721 0.898201
2722 0.898201
2723 0.898201
2724 0.898201
2725 0.898201
2726 0.898202
2727 0.898202
2728 0.898207
2729 0.898207
2730 0.898207
2731 0.89821
2732 0.898211
2733 0.898211
2734 0.898211
2735 0.898211
2736 0.898212
2737 0.898212
2738 0.898212
2739 0.898212
2740 0.898212
2741 0.898217
2742 0.898217
2743 0.898217
2744 0.898217
2745 0.898219
2746 0.898219
2747 0.898219
2748 0.898228
2749 0.898229
2750 0.898229
2751 0.898232
2752 0.898232
2753 0.898232
2754 0.898234
2755 0.898234
2756 0.898234
2757 0.898236
2758 0.898236
2759 0.898236
2760 0.898236
2761 0.898236
2762 0.898239
2763 0.898239
2764 0.898239
2765 0.898243
2766 0.898243
2767 0.898243
2768 0.898244
2769 0.898245
2770 0.898245
2771 0.898245
2772 0.898247
2773 0.898247
2774 0.898251
2775 0.898253
2776 0.898256
2777 0.898256
2778 0.898256
2779 0.898256
2780 0.898256
2781 0.898256
2782 0.89826
2783 0.89826
2784 0.898262
2785 0.898262
2786 0.898262
2787 0.898268
2788 0.898269
2789 0.898269
2790 0.89827
2791 0.89827
2792 0.89827
2793 0.89827
2794 0.89827
2795 0.89827
2796 0.89827
2797 0.89827
2798 0.89827
2799 0.89827
2800 0.898286
2801 0.898286
2802 0.898286
2803 0.898286
2804 0.898286
2805 0.898286
2806 0.898286
2807 0.898286
2808 0.898286
2809 0.898287
2810 0.898287
2811 0.898289
2812 0.898289
2813 0.898289
2814 0.898289
2815 0.898289
2816 0.898289
2817 0.898295
2818 0.898296
2819 0.898298
2820 0.898298
2821 0.898298
2822 0.898298
2823 0.898303
2824 0.898303
2825 0.898307
2826 0.898307
2827 0.898314
2828 0.898317
2829 0.898318
2830 0.898318
2831 0.898318
2832 0.898318
2833 0.898318
2834 0.898321
2835 0.898321
2836 0.898321
2837 0.898321
2838 0.898324
2839 0.898324
2840 0.898324
2841 0.898324
2842 0.898324
2843 0.898324
2844 0.898324
2845 0.898324
2846 0.898324
2847 0.898324
2848 0.898324
2849 0.898324
2850 0.898326
2851 0.898326
2852 0.898326
2853 0.898326
2854 0.898326
2855 0.898326
2856 0.898326
2857 0.898326
2858 0.898326
2859 0.898326
2860 0.89833
2861 0.898334
2862 0.898335
2863 0.898335
2864 0.898339
2865 0.898342
2866 0.898342
2867 0.898344
2868 0.898344
2869 0.898344
2870 0.898344
2871 0.898344
2872 0.898344
2873 0.898344
2874 0.898344
2875 0.898346
2876 0.898347
2877 0.898347
2878 0.898349
2879 0.898355
2880 0.898355
2881 0.898355
2882 0.898364
2883 0.898364
2884 0.898364
2885 0.898366
2886 0.898366
2887 0.898366
2888 0.898368
2889 0.89837
2890 0.89837
2891 0.89837
2892 0.89837
2893 0.89837
2894 0.89837
2895 0.89837
2896 0.89837
2897 0.89837
2898 0.89837
2899 0.898371
2900 0.898371
2901 0.898373
2902 0.898373
2903 0.898376
2904 0.898376
2905 0.898376
2906 0.898376
2907 0.898376
2908 0.898388
2909 0.898388
2910 0.898388
2911 0.898389
2912 0.898389
2913 0.898393
2914 0.898393
2915 0.898395
2916 0.898395
2917 0.898395
2918 0.898397
2919 0.898397
2920 0.898397
2921 0.898399
2922 0.898399
2923 0.898399
2924 0.898399
2925 0.898399
2926 0.898399
2927 0.898399
2928 0.898405
2929 0.898407
2930 0.898418
2931 0.898418
2932 0.898418
2933 0.898419
2934 0.898419
2935 0.898419
2936 0.898419
2937 0.89842
2938 0.89842
2939 0.89842
2940 0.898421
2941 0.898425
2942 0.898425
2943 0.898425
2944 0.898425
2945 0.898433
2946 0.898433
2947 0.898433
2948 0.898433
2949 0.898434
2950 0.898434
2951 0.898434
2952 0.898445
2953 0.898445
2954 0.898445
2955 0.898446
2956 0.898449
2957 0.898449
2958 0.89845
2959 0.89845
2960 0.89845
2961 0.898451
2962 0.898451
2963 0.898497
2964 0.898498
2965 0.898498
2966 0.898498
2967 0.898498
2968 0.898498
2969 0.898498
2970 0.898498
2971 0.8985
2972 0.8985
2973 0.898502
2974 0.898504
2975 0.898504
2976 0.898504
2977 0.898506
2978 0.898506
2979 0.898516
2980 0.898519
2981 0.898519
2982 0.898519
2983 0.898521
2984 0.898526
2985 0.898526
2986 0.898526
2987 0.898526
2988 0.898526
2989 0.898526
2990 0.898526
2991 0.898527
2992 0.898527
2993 0.898532
2994 0.898532
2995 0.898532
2996 0.898532
2997 0.898532
2998 0.898532
2999 0.898532
3000 0.898532
3001 0.898532
3002 0.898532
3003 0.898532
3004 0.898532
3005 0.898532
3006 0.898532
3007 0.898532
3008 0.898532
3009 0.898532
3010 0.898532
3011 0.898532
3012 0.898532
3013 0.898533
3014 0.898533
3015 0.898533
3016 0.898533
3017 0.898533
3018 0.898537
3019 0.898537
3020 0.898539
3021 0.898539
3022 0.898539
3023 0.898539
3024 0.898539
3025 0.898539
3026 0.898539
3027 0.898539
3028 0.898539
3029 0.89854
3030 0.89854
3031 0.898548
3032 0.898548
3033 0.898548
3034 0.898553
3035 0.898553
3036 0.898553
3037 0.898556
3038 0.898559
3039 0.898559
3040 0.898559
3041 0.898561
3042 0.898561
3043 0.898561
3044 0.898563
3045 0.898564
3046 0.898564
3047 0.898564
3048 0.898564
3049 0.898564
3050 0.898564
3051 0.898564
3052 0.898564
3053 0.898565
3054 0.898565
3055 0.898566
3056 0.898568
3057 0.89857
3058 0.898572
3059 0.898572
3060 0.898572
3061 0.898572
3062 0.898572
3063 0.898572
3064 0.898576
3065 0.898576
3066 0.898576
3067 0.898577
3068 0.898577
3069 0.898579
3070 0.898579
3071 0.898579
3072 0.89858
3073 0.89858
3074 0.89858
3075 0.89858
3076 0.89858
3077 0.89858
3078 0.89858
3079 0.89858
3080 0.89858
3081 0.89858
3082 0.898582
3083 0.898582
3084 0.898582
3085 0.898591
3086 0.898591
3087 0.898591
3088 0.898591
3089 0.898591
3090 0.898592
3091 0.898592
3092 0.898592
3093 0.898592
3094 0.898592
3095 0.898592
3096 0.898592
3097 0.898592
3098 0.898594
3099 0.898594
3100 0.898594
3101 0.898595
3102 0.898595
3103 0.898595
3104 0.898595
3105 0.898597
3106 0.8986
3107 0.898603
3108 0.898603
3109 0.898609
3110 0.898609
3111 0.898609
3112 0.898609
3113 0.898609
3114 0.898609
3115 0.898609
3116 0.898609
3117 0.898609
3118 0.898609
3119 0.898613
3120 0.898613
3121 0.898613
3122 0.898613
3123 0.898613
3124 0.898613
3125 0.898613
3126 0.898616
3127 0.898616
3128 0.898616
3129 0.898619
3130 0.898621
3131 0.898621
3132 0.898621
3133 0.898627
3134 0.898627
3135 0.898631
3136 0.898634
3137 0.898634
3138 0.898636
3139 0.898636
3140 0.898646
3141 0.898649
3142 0.898649
3143 0.898649
3144 0.898649
3145 0.898649
3146 0.89865
3147 0.89865
3148 0.89865
3149 0.89865
3150 0.89865
3151 0.898653
3152 0.898655
3153 0.898655
3154 0.898655
3155 0.898655
3156 0.898655
3157 0.898655
3158 0.898655
3159 0.898655
3160 0.898655
3161 0.898655
3162 0.898657
3163 0.898658
3164 0.898658
3165 0.898658
3166 0.898658
3167 0.898658
3168 0.898661
3169 0.898663
3170 0.898663
3171 0.898663
3172 0.898663
3173 0.898665
3174 0.898665
3175 0.898665
3176 0.898665
3177 0.89867
3178 0.898695
3179 0.898696
3180 0.898696
3181 0.898696
3182 0.898696
3183 0.898696
3184 0.898696
3185 0.898696
3186 0.898696
3187 0.898699
3188 0.898707
3189 0.89871
3190 0.898713
3191 0.898713
3192 0.898727
3193 0.898727
3194 0.898727
3195 0.898728
3196 0.898728
3197 0.89873
3198 0.89874
3199 0.898744
3200 0.898747
3201 0.898747
3202 0.898749
3203 0.898751
3204 0.898758
3205 0.898759
3206 0.898759
3207 0.898761
3208 0.898761
3209 0.898761
3210 0.898762
3211 0.898762
3212 0.898762
3213 0.898763
3214 0.898763
3215 0.898763
3216 0.898764
3217 0.898766
3218 0.898771
3219 0.898771
3220 0.898771
3221 0.898771
3222 0.898774
3223 0.898774
3224 0.898774
3225 0.898774
3226 0.898774
3227 0.898774
3228 0.898778
3229 0.898778
3230 0.898779
3231 0.898779
3232 0.898779
3233 0.898779
3234 0.898779
3235 0.898779
3236 0.898781
3237 0.898781
3238 0.898781
3239 0.898786
3240 0.898786
3241 0.898787
3242 0.898787
3243 0.898787
3244 0.89879
3245 0.898792
3246 0.898792
3247 0.898792
3248 0.898793
3249 0.898793
3250 0.898793
3251 0.898793
3252 0.898793
3253 0.898793
3254 0.898793
3255 0.898794
3256 0.898795
3257 0.898795
3258 0.898795
3259 0.898795
3260 0.898795
3261 0.898797
3262 0.898797
3263 0.898797
3264 0.898797
3265 0.898797
3266 0.898801
3267 0.898801
3268 0.898801
3269 0.898804
3270 0.898804
3271 0.898804
3272 0.898809
3273 0.898809
3274 0.898809
3275 0.898809
3276 0.898809
3277 0.898809
3278 0.898809
3279 0.898809
3280 0.898812
3281 0.898812
3282 0.898812
3283 0.898812
3284 0.898812
3285 0.898812
3286 0.898812
3287 0.898812
3288 0.898812
3289 0.898812
3290 0.898812
3291 0.898812
3292 0.898812
3293 0.898813
3294 0.898813
3295 0.898817
3296 0.898817
3297 0.89882
3298 0.89882
3299 0.89882
3300 0.89882
3301 0.89882
3302 0.89882
3303 0.89882
3304 0.89882
3305 0.89882
3306 0.898823
3307 0.898826
3308 0.898828
3309 0.898828
3310 0.898829
3311 0.898829
3312 0.898829
3313 0.898829
3314 0.89883
3315 0.89883
3316 0.89883
3317 0.89883
3318 0.898834
3319 0.898837
3320 0.89884
3321 0.89884
3322 0.898851
3323 0.898851
3324 0.898851
3325 0.898851
3326 0.898851
3327 0.898851
3328 0.898852
3329 0.898852
3330 0.898853
3331 0.898853
3332 0.898853
3333 0.898853
3334 0.898853
3335 0.898853
3336 0.898853
3337 0.898853
3338 0.898856
3339 0.898856
3340 0.898856
3341 0.898865
3342 0.898865
3343 0.898865
3344 0.898876
3345 0.898876
3346 0.898876
3347 0.898878
3348 0.898878
3349 0.898878
3350 0.898878
3351 0.898878
3352 0.898878
3353 0.898878
3354 0.898878
3355 0.898878
3356 0.898878
3357 0.898878
3358 0.898878
3359 0.898878
3360 0.898883
3361 0.898883
3362 0.898886
3363 0.898886
3364 0.898886
3365 0.898886
3366 0.898886
3367 0.898888
3368 0.898888
3369 0.898888
3370 0.898888
3371 0.898888
3372 0.898888
3373 0.898888
3374 0.898891
3375 0.898891
3376 0.898892
3377 0.898892
3378 0.898892
3379 0.898892
3380 0.898892
3381 0.898892
3382 0.898894
3383 0.898894
3384 0.898894
3385 0.898894
3386 0.898897
3387 0.898897
3388 0.898897
3389 0.898897
3390 0.898897
3391 0.898897
3392 0.898897
3393 0.898897
3394 0.898897
3395 0.898897
3396 0.898897
3397 0.898897
3398 0.898897
3399 0.898897
3400 0.898897
3401 0.898897
3402 0.898897
3403 0.898901
3404 0.898903
3405 0.898903
3406 0.898904
3407 0.898904
3408 0.898906
3409 0.898906
3410 0.898911
3411 0.898912
3412 0.898913
3413 0.898913
3414 0.898913
3415 0.898913
3416 0.898913
3417 0.898913
3418 0.898913
3419 0.89893
3420 0.89893
3421 0.898941
3422 0.898941
3423 0.898942
3424 0.898942
3425 0.898942
3426 0.898942
3427 0.898942
3428 0.898942
3429 0.898945
3430 0.898945
3431 0.898945
3432 0.898947
3433 0.898947
3434 0.898947
3435 0.898947
3436 0.898947
3437 0.898947
3438 0.898947
3439 0.898947
3440 0.898947
3441 0.898947
3442 0.898947
3443 0.898947
3444 0.898949
3445 0.898952
3446 0.898952
3447 0.898953
3448 0.898961
3449 0.898961
3450 0.898962
3451 0.898962
3452 0.898962
3453 0.898964
3454 0.898964
3455 0.89897
3456 0.89897
3457 0.89897
3458 0.898974
3459 0.898974
3460 0.898974
3461 0.898975
3462 0.898976
3463 0.898976
3464 0.898979
3465 0.898979
3466 0.898979
3467 0.898981
3468 0.898981
3469 0.898981
3470 0.898981
3471 0.898984
3472 0.898984
3473 0.898984
3474 0.898985
3475 0.898986
3476 0.898988
3477 0.898988
3478 0.898989
3479 0.898989
3480 0.898989
3481 0.898996
3482 0.898996
3483 0.898996
3484 0.898996
3485 0.898996
3486 0.898996
3487 0.899017
3488 0.899022
3489 0.899025
3490 0.899025
3491 0.899028
3492 0.899028
3493 0.899028
3494 0.899028
3495 0.899036
3496 0.89904
3497 0.899049
3498 0.899055
3499 0.899057
3500 0.899057
3501 0.899057
3502 0.899059
3503 0.899059
3504 0.899059
3505 0.899062
3506 0.899062
3507 0.899062
3508 0.899062
3509 0.899065
3510 0.899072
3511 0.899072
3512 0.899078
3513 0.899078
3514 0.899082
3515 0.899082
3516 0.899084
3517 0.899085
3518 0.899085
3519 0.899089
3520 0.899089
3521 0.899089
3522 0.899089
3523 0.899089
3524 0.899089
3525 0.899089
3526 0.899089
3527 0.899089
3528 0.899089
3529 0.899089
3530 0.899089
3531 0.899089
3532 0.899095
3533 0.899095
3534 0.899095
3535 0.899099
3536 0.899099
3537 0.899099
3538 0.899104
3539 0.899104
3540 0.899104
3541 0.899106
3542 0.899106
3543 0.899106
3544 0.899106
3545 0.899107
3546 0.899107
3547 0.899107
3548 0.899107
3549 0.899107
3550 0.899107
3551 0.899111
3552 0.899113
3553 0.899113
3554 0.899113
3555 0.899113
3556 0.899118
3557 0.899118
3558 0.89912
3559 0.899121
3560 0.899123
3561 0.899123
3562 0.899123
3563 0.899123
3564 0.899123
3565 0.899123
3566 0.899123
3567 0.899123
3568 0.899123
3569 0.899123
3570 0.899124
3571 0.899124
3572 0.899124
3573 0.899124
3574 0.899124
3575 0.899127
3576 0.899127
3577 0.899127
3578 0.899127
3579 0.899135
3580 0.899135
3581 0.899138
3582 0.899138
3583 0.899138
3584 0.899138
3585 0.899138
3586 0.899139
3587 0.899142
3588 0.899145
3589 0.899145
3590 0.899149
3591 0.899174
3592 0.899174
3593 0.899174
3594 0.899174
3595 0.899174
3596 0.899174
3597 0.899174
3598 0.899177
3599 0.899179


==> plots/data/dataRCPSP-Sup.dat <==
0 0.634192
1 0.726076
2 0.727341
3 0.727341
4 0.727341
5 0.727341
6 0.727341
7 0.727341
8 0.727341
9 0.727341
10 0.727341
11 0.727341
12 0.727357
13 0.72736
14 0.727387
15 0.727401
16 0.727517
17 0.727535
18 0.727581
19 0.727605
20 0.727858
21 0.728102
22 0.728453
23 0.728849
24 0.729112
25 0.72952
26 0.730376
27 0.730947
28 0.731718
29 0.732559
30 0.733435
31 0.73433
32 0.735263
33 0.736063
34 0.73742
35 0.738834
36 0.739871
37 0.740777
38 0.742011
39 0.742988
40 0.74393
41 0.745229
42 0.746772
43 0.748197
44 0.749734
45 0.750891
46 0.752371
47 0.754008
48 0.755009
49 0.756291
50 0.758057
51 0.759745
52 0.761231
53 0.762595
54 0.764232
55 0.765937
56 0.767383
57 0.76893
58 0.77043
59 0.772189
60 0.774149
61 0.775733
62 0.777233
63 0.778883
64 0.780213
65 0.78161
66 0.782613
67 0.784156
68 0.785651
69 0.787459
70 0.788624
71 0.79017
72 0.791418
73 0.793088
74 0.794485
75 0.795706
76 0.797175
77 0.798315
78 0.799354
79 0.800185
80 0.801677
81 0.802771
82 0.80427
83 0.805518
84 0.806542
85 0.807488
86 0.808398
87 0.809247
88 0.810292
89 0.811138
90 0.812173
91 0.813108
92 0.813897
93 0.814622
94 0.815487
95 0.816288
96 0.817107
97 0.817912
98 0.818589
99 0.819472
100 0.819925
101 0.82058
102 0.821288
103 0.822049
104 0.822731
105 0.823417
106 0.824002
107 0.824472
108 0.825042
109 0.825595
110 0.826281
111 0.826848
112 0.827466
113 0.828086
114 0.828575
115 0.829201
116 0.82968
117 0.830129
118 0.830632
119 0.830975
120 0.831371
121 0.831881
122 0.832219
123 0.832572
124 0.833012
125 0.833286
126 0.833594
127 0.8339
128 0.834306
129 0.834681
130 0.834917
131 0.835264
132 0.835504
133 0.835931
134 0.836276
135 0.836626
136 0.836972
137 0.837315
138 0.837563
139 0.837957
140 0.838304
141 0.83862
142 0.838926
143 0.839243
144 0.83949
145 0.839935
146 0.840265
147 0.840605
148 0.840933
149 0.84128
150 0.841608
151 0.841844
152 0.842156
153 0.842433
154 0.842684
155 0.842935
156 0.843257
157 0.843534
158 0.843871
159 0.844085
160 0.84427
161 0.844515
162 0.844732
163 0.844989
164 0.845258
165 0.84549
166 0.845647
167 0.845867
168 0.845996
169 0.846296
170 0.846607
171 0.846787
172 0.846943
173 0.847168
174 0.84728
175 0.847438
176 0.847636
177 0.847825
178 0.848055
179 0.848339
180 0.84847
181 0.848751
182 0.848899
183 0.849071
184 0.849304
185 0.849503
186 0.849624
187 0.84988
188 0.850063
189 0.850237
190 0.850347
191 0.850436
192 0.850593
193 0.850786
194 0.850865
195 0.850934
196 0.850991
197 0.85114
198 0.851285
199 0.851415
200 0.851493
201 0.851638
202 0.851777
203 0.851888
204 0.852057
205 0.852177
206 0.85226
207 0.852362
208 0.852414
209 0.852514
210 0.852632
211 0.852739
212 0.852965
213 0.853051
214 0.853172
215 0.853257
216 0.853383
217 0.853555
218 0.853643
219 0.853747
220 0.853809
221 0.853915
222 0.854107
223 0.854251
224 0.854377
225 0.854442
226 0.854501
227 0.854604
228 0.854691
229 0.85474
230 0.854832
231 0.85488
232 0.854956
233 0.855028
234 0.855131
235 0.855359
236 0.855432
237 0.855495
238 0.855555
239 0.85566
240 0.855761
241 0.855925
242 0.856025
243 0.856161
244 0.856275
245 0.856329
246 0.856396
247 0.856546
248 0.856636
249 0.856746
250 0.856856
251 0.856905
252 0.856972
253 0.857055
254 0.857151
255 0.857231
256 0.857293
257 0.857385
258 0.857428
259 0.857531
260 0.857597
261 0.857639
262 0.8577
263 0.857784
264 0.857817
265 0.857859
266 0.857936
267 0.858054
268 0.858149
269 0.858206
270 0.858255
271 0.858353
272 0.858603
273 0.858665
274 0.858791
275 0.858898
276 0.858956
277 0.859033
278 0.859117
279 0.859212
280 0.859359
281 0.859422
282 0.85954
283 0.859597
284 0.859693
285 0.859723
286 0.859762
287 0.85984
288 0.859923
289 0.859993
290 0.860096
291 0.860146
292 0.860203
293 0.860266
294 0.860317
295 0.860365
296 0.860416
297 0.860444
298 0.86047
299 0.860504
300 0.860601
301 0.860618
302 0.860768
303 0.860811
304 0.86094
305 0.860989
306 0.861054
307 0.86111
308 0.861196
309 0.861229
310 0.861296
311 0.861342
312 0.861441
313 0.861469
314 0.861527
315 0.861588
316 0.861669
317 0.86171
318 0.861745
319 0.861797
320 0.861849
321 0.861917
322 0.862038
323 0.862097
324 0.862173
325 0.86222
326 0.862284
327 0.862348
328 0.862398
329 0.862522
330 0.862578
331 0.862694
332 0.862744
333 0.862806
334 0.862875
335 0.862931
336 0.863005
337 0.863087
338 0.863139
339 0.863208
340 0.863244
341 0.863338
342 0.863374
343 0.863438
344 0.863481
345 0.863579
346 0.863634
347 0.863668
348 0.863706
349 0.863789
350 0.863872
351 0.863969
352 0.864028
353 0.864064
354 0.864173
355 0.864225
356 0.864281
357 0.864321
358 0.864368
359 0.864446
360 0.864528
361 0.864575
362 0.864618
363 0.864652
364 0.864686
365 0.864785
366 0.864851
367 0.864898
368 0.864948
369 0.864998
370 0.865101
371 0.865144
372 0.865172
373 0.865238
374 0.865275
375 0.865318
376 0.865362
377 0.865406
378 0.865423
379 0.865458
380 0.865508
381 0.865519
382 0.865569
383 0.865584
384 0.865635
385 0.865667
386 0.865711
387 0.865728
388 0.865743
389 0.86576
390 0.865773
391 0.865813
392 0.865828
393 0.865864
394 0.865888
395 0.865944
396 0.865966
397 0.865993
398 0.866023
399 0.866045
400 0.866069
401 0.866103
402 0.866121
403 0.866144
404 0.866165
405 0.866184
406 0.866208
407 0.866234
408 0.866266
409 0.866317
410 0.866328
411 0.866366
412 0.866388
413 0.866422
414 0.866433
415 0.866482
416 0.866505
417 0.866533
418 0.866559
419 0.866584
420 0.86661
421 0.866627
422 0.86667
423 0.866677
424 0.866703
425 0.866715
426 0.866733
427 0.866746
428 0.866752
429 0.866776
430 0.866801
431 0.866817
432 0.866832
433 0.866851
434 0.866862
435 0.866874
436 0.866878
437 0.866917
438 0.866925
439 0.866939
440 0.86695
441 0.866963
442 0.867003
443 0.867021
444 0.867061
445 0.867098
446 0.867115
447 0.867126
448 0.867141
449 0.86715
450 0.867154
451 0.867166
452 0.867182
453 0.867202
454 0.867225
455 0.867228
456 0.867241
457 0.867261
458 0.867281
459 0.867289
460 0.867309
461 0.867329
462 0.867363
463 0.86738
464 0.867407
465 0.867429
466 0.867468
467 0.867486
468 0.867489
469 0.867528
470 0.867534
471 0.867548
472 0.867573
473 0.867575
474 0.867586
475 0.867607
476 0.867631
477 0.867666
478 0.867678
479 0.867686
480 0.867692
481 0.867707
482 0.867729
483 0.867735
484 0.867747
485 0.867762
486 0.867771
487 0.867779
488 0.867783
489 0.867788
490 0.867803
491 0.867819
492 0.86784
493 0.867865
494 0.86788
495 0.867923
496 0.867953
497 0.86796
498 0.867969
499 0.867973
500 0.867995
501 0.867998
502 0.868021
503 0.868024
504 0.868034
505 0.868046
506 0.868087
507 0.868091
508 0.868115
509 0.868121
510 0.868148
511 0.868168
512 0.868179
513 0.868188
514 0.868199
515 0.868212
516 0.868223
517 0.868232
518 0.868249
519 0.868256
520 0.868264
521 0.868295
522 0.868309
523 0.868357
524 0.868382
525 0.86841
526 0.868429
527 0.868442
528 0.868452
529 0.868472
530 0.868481
531 0.86849
532 0.868498
533 0.868553
534 0.868584
535 0.868592
536 0.868602
537 0.868619
538 0.86863
539 0.868636
540 0.868641
541 0.868646
542 0.868664
543 0.868671
544 0.868679
545 0.868686
546 0.868696
547 0.868698
548 0.8687
549 0.86871
550 0.868723
551 0.868735
552 0.868754
553 0.868758
554 0.868766
555 0.868781
556 0.868786
557 0.868786
558 0.868836
559 0.868852
560 0.868858
561 0.868873
562 0.868889
563 0.868945
564 0.868948
565 0.868989
566 0.869003
567 0.869013
568 0.869038
569 0.869043
570 0.869056
571 0.869094
572 0.869111
573 0.869182
574 0.869191
575 0.869201
576 0.869219
577 0.869241
578 0.869246
579 0.869271
580 0.869284
581 0.869302
582 0.869319
583 0.869328
584 0.869373
585 0.869389
586 0.869406
587 0.869412
588 0.869439
589 0.869455
590 0.869509
591 0.869523
592 0.869587
593 0.869598
594 0.869608
595 0.869617
596 0.869628
597 0.86965
598 0.869657
599 0.86968
600 0.869687
601 0.869695
602 0.8697
603 0.869722
604 0.869737
605 0.869771
606 0.869775
607 0.86978
608 0.869782
609 0.869791
610 0.86981
611 0.869813
612 0.869819
613 0.869827
614 0.869862
615 0.869873
616 0.869876
617 0.869881
618 0.869882
619 0.869884
620 0.869884
621 0.869886
622 0.869897
623 0.869897
624 0.869908
625 0.869913
626 0.86992
627 0.86992
628 0.869925
629 0.869929
630 0.869933
631 0.869938
632 0.869946
633 0.869952
634 0.869958
635 0.869969
636 0.869973
637 0.869975
638 0.869997
639 0.870002
640 0.87001
641 0.870018
642 0.870024
643 0.870027
644 0.870033
645 0.870036
646 0.870052
647 0.870052
648 0.87006
649 0.870069
650 0.870091
651 0.870092
652 0.870103
653 0.870146
654 0.870156
655 0.870166
656 0.870171
657 0.870177
658 0.870182
659 0.870192
660 0.870216
661 0.870232
662 0.870236
663 0.870247
664 0.870251
665 0.870259
666 0.870263
667 0.870265
668 0.870276
669 0.870279
670 0.870279
671 0.870279
672 0.870287
673 0.870287
674 0.87029
675 0.870294
676 0.870296
677 0.870304
678 0.870306
679 0.870307
680 0.87032
681 0.870322
682 0.870325
683 0.87033
684 0.870339
685 0.870339
686 0.870347
687 0.870353
688 0.870364
689 0.870366
690 0.870366
691 0.870369
692 0.870378
693 0.870383
694 0.870388
695 0.870405
696 0.870418
697 0.870426
698 0.870457
699 0.870469
700 0.870485
701 0.870496
702 0.870503
703 0.870511
704 0.87054
705 0.870541
706 0.870541
707 0.870546
708 0.87055
709 0.870562
710 0.870571
711 0.870574
712 0.870575
713 0.870578
714 0.870591
715 0.870596
716 0.870598
717 0.870599
718 0.870608
719 0.870611
720 0.870617
721 0.870622
722 0.870629
723 0.870632
724 0.870641
725 0.870647
726 0.870652
727 0.870656
728 0.870664
729 0.870671
730 0.87068
731 0.870683
732 0.870691
733 0.870697
734 0.870699
735 0.870701
736 0.87071
737 0.87071
738 0.870711
739 0.870711
740 0.870714
741 0.87072
742 0.87072
743 0.870727
744 0.870728
745 0.870737
746 0.870738
747 0.870747
748 0.870759
749 0.870762
750 0.870764
751 0.870769
752 0.870771
753 0.870775
754 0.870775
755 0.870778
756 0.870778
757 0.870778
758 0.870781
759 0.870787
760 0.870788
761 0.870791
762 0.870803
763 0.870808
764 0.870816
765 0.870819
766 0.87082
767 0.870825
768 0.870828
769 0.870829
770 0.870829
771 0.870832
772 0.870833
773 0.870834
774 0.870852
775 0.870852
776 0.870862
777 0.870876
778 0.870876
779 0.870876
780 0.870876
781 0.870876
782 0.870882
783 0.870889
784 0.870892
785 0.870901
786 0.870907
787 0.870909
788 0.870909
789 0.870911
790 0.870925
791 0.870925
792 0.870933
793 0.870934
794 0.870941
795 0.870947
796 0.870954
797 0.870956
798 0.87096
799 0.870964
800 0.870968
801 0.870968
802 0.870968
803 0.870968
804 0.870971
805 0.870973
806 0.870974
807 0.870998
808 0.871001
809 0.871003
810 0.871008
811 0.871008
812 0.871008
813 0.871025
814 0.871025
815 0.871029
816 0.871029
817 0.871029
818 0.87105
819 0.871068
820 0.871074
821 0.871076
822 0.871076
823 0.871079
824 0.871085
825 0.871092
826 0.871098
827 0.8711
828 0.871106
829 0.87111
830 0.871122
831 0.871126
832 0.87113
833 0.87114
834 0.871144
835 0.87115
836 0.87115
837 0.871154
838 0.871165
839 0.871166
840 0.87117
841 0.87117
842 0.871198
843 0.871203
844 0.871231
845 0.871232
846 0.871236
847 0.871255
848 0.871263
849 0.871263
850 0.871267
851 0.871267
852 0.871269
853 0.871271
854 0.871272
855 0.871274
856 0.871279
857 0.87128
858 0.871283
859 0.871287
860 0.871287
861 0.871301
862 0.871304
863 0.87131
864 0.871312
865 0.871315
866 0.871317
867 0.871327
868 0.871341
869 0.871344
870 0.871349
871 0.871353
872 0.871363
873 0.871368
874 0.871368
875 0.871368
876 0.871374
877 0.871389
878 0.871395
879 0.871403
880 0.871403
881 0.871403
882 0.871406
883 0.871411
884 0.871415
885 0.871436
886 0.871442
887 0.87146
888 0.871468
889 0.871477
890 0.87148
891 0.871482
892 0.871482
893 0.871484
894 0.871485
895 0.871485
896 0.871487
897 0.871488
898 0.871488
899 0.871488
900 0.871492
901 0.871492
902 0.871494
903 0.871503
904 0.871511
905 0.871511
906 0.871511
907 0.871511
908 0.871512
909 0.871513
910 0.871521
911 0.871522
912 0.871526
913 0.871534
914 0.871537
915 0.871557
916 0.871566
917 0.871575
918 0.871583
919 0.871583
920 0.871585
921 0.87159
922 0.871597
923 0.871602
924 0.871607
925 0.871608
926 0.871616
927 0.871616
928 0.871618
929 0.871619
930 0.871619
931 0.871626
932 0.871628
933 0.871644
934 0.871652
935 0.871654
936 0.871654
937 0.87166
938 0.87166
939 0.871665
940 0.871671
941 0.871695
942 0.871702
943 0.871706
944 0.87171
945 0.871714
946 0.871718
947 0.871719
948 0.871723
949 0.871723
950 0.87173
951 0.871733
952 0.871734
953 0.871734
954 0.871734
955 0.871737
956 0.871737
957 0.871748
958 0.871748
959 0.871749
960 0.871754
961 0.87176
962 0.871761
963 0.871769
964 0.871769
965 0.87177
966 0.87177
967 0.87177
968 0.871778
969 0.871788
970 0.87179
971 0.871791
972 0.871795
973 0.871797
974 0.871801
975 0.871803
976 0.871805
977 0.871808
978 0.871813
979 0.871815
980 0.87182
981 0.871826
982 0.87183
983 0.871838
984 0.871842
985 0.871848
986 0.871851
987 0.871856
988 0.871859
989 0.87186
990 0.87186
991 0.871866
992 0.871868
993 0.871869
994 0.871875
995 0.871875
996 0.871875
997 0.871876
998 0.871883
999 0.871886
1000 0.871891
1001 0.871899
1002 0.871913
1003 0.871918
1004 0.871925
1005 0.871934
1006 0.871938
1007 0.871943
1008 0.871945
1009 0.871948
1010 0.87195
1011 0.871959
1012 0.871959
1013 0.871959
1014 0.87196
1015 0.871962
1016 0.871962
1017 0.871975
1018 0.871977
1019 0.871979
1020 0.871983
1021 0.871986
1022 0.871986
1023 0.871988
1024 0.871994
1025 0.871994
1026 0.871997
1027 0.871998
1028 0.871998
1029 0.871998
1030 0.871998
1031 0.872002
1032 0.872002
1033 0.872002
1034 0.872002
1035 0.872002
1036 0.872005
1037 0.872012
1038 0.872017
1039 0.872019
1040 0.872021
1041 0.872025
1042 0.87208
1043 0.872125
1044 0.872135
1045 0.872135
1046 0.872147
1047 0.87215
1048 0.87217
1049 0.872181
1050 0.872183
1051 0.872188
1052 0.872193
1053 0.872197
1054 0.872198
1055 0.872198
1056 0.872199
1057 0.872201
1058 0.872229
1059 0.872234
1060 0.872239
1061 0.872241
1062 0.872244
1063 0.872248
1064 0.872251
1065 0.872254
1066 0.872256
1067 0.872256
1068 0.872262
1069 0.872262
1070 0.872269
1071 0.872272
1072 0.87229
1073 0.872297
1074 0.872297
1075 0.872301
1076 0.872301
1077 0.872302
1078 0.872305
1079 0.872323
1080 0.872324
1081 0.872348
1082 0.872348
1083 0.87236
1084 0.872364
1085 0.872367
1086 0.872367
1087 0.872371
1088 0.872375
1089 0.872386
1090 0.872386
1091 0.872386
1092 0.872392
1093 0.872399
1094 0.872402
1095 0.87241
1096 0.872414
1097 0.872414
1098 0.872428
1099 0.872429
1100 0.872429
1101 0.872429
1102 0.872433
1103 0.872438
1104 0.872438
1105 0.872438
1106 0.872443
1107 0.872443
1108 0.872443
1109 0.872443
1110 0.872444
1111 0.872444
1112 0.872452
1113 0.872457
1114 0.872464
1115 0.872469
1116 0.872471
1117 0.872471
1118 0.872512
1119 0.872514
1120 0.872515
1121 0.872517
1122 0.872522
1123 0.872527
1124 0.872527
1125 0.872527
1126 0.872527
1127 0.872536
1128 0.872538
1129 0.872541
1130 0.872562
1131 0.872562
1132 0.872562
1133 0.872564
1134 0.872564
1135 0.872564
1136 0.872565
1137 0.872568
1138 0.872568
1139 0.872571
1140 0.872574
1141 0.872574
1142 0.87258
1143 0.872585
1144 0.87259
1145 0.87259
1146 0.87259
1147 0.87259
1148 0.872593
1149 0.872595
1150 0.872597
1151 0.872597
1152 0.872601
1153 0.872601
1154 0.872604
1155 0.872604
1156 0.872604
1157 0.872608
1158 0.872611
1159 0.872613
1160 0.872623
1161 0.872623
1162 0.872623
1163 0.872623
1164 0.872624
1165 0.872628
1166 0.872629
1167 0.872632
1168 0.872632
1169 0.872632
1170 0.872638
1171 0.872643
1172 0.872643
1173 0.872643
1174 0.872646
1175 0.872646
1176 0.872646
1177 0.872653
1178 0.872675
1179 0.872676
1180 0.872691
1181 0.872693
1182 0.872703
1183 0.872704
1184 0.872722
1185 0.872728
1186 0.872728
1187 0.87273
1188 0.87273
1189 0.87273
1190 0.87273
1191 0.872732
1192 0.872739
1193 0.872752
1194 0.872757
1195 0.872761
1196 0.872767
1197 0.872767
1198 0.872769
1199 0.87277
1200 0.87277
1201 0.872776
1202 0.872779
1203 0.872779
1204 0.872795
1205 0.872797
1206 0.872801
1207 0.872807
1208 0.872809
1209 0.872818
1210 0.872818
1211 0.872819
1212 0.87282
1213 0.87282
1214 0.872824
1215 0.872824
1216 0.872824
1217 0.872826
1218 0.872829
1219 0.872829
1220 0.872829
1221 0.872833
1222 0.872833
1223 0.872838
1224 0.872856
1225 0.872861
1226 0.872869
1227 0.872871
1228 0.872877
1229 0.872877
1230 0.872877
1231 0.872877
1232 0.872882
1233 0.872886
1234 0.872886
1235 0.872888
1236 0.872888
1237 0.872891
1238 0.872914
1239 0.872914
1240 0.872932
1241 0.872938
1242 0.87294
1243 0.87294
1244 0.87294
1245 0.87294
1246 0.872941
1247 0.872944
1248 0.872944
1249 0.872949
1250 0.872956
1251 0.872956
1252 0.872956
1253 0.872956
1254 0.872968
1255 0.87297
1256 0.872978
1257 0.872983
1258 0.872989
1259 0.872999
1260 0.872999
1261 0.872999
1262 0.872999
1263 0.873001
1264 0.873001
1265 0.873001
1266 0.873001
1267 0.873001
1268 0.873001
1269 0.873001
1270 0.873001
1271 0.873001
1272 0.873001
1273 0.873002
1274 0.873006
1275 0.87301
1276 0.87302
1277 0.873021
1278 0.873027
1279 0.873027
1280 0.873028
1281 0.873034
1282 0.873035
1283 0.873035
1284 0.873035
1285 0.873035
1286 0.873036
1287 0.87304
1288 0.873042
1289 0.873042
1290 0.873047
1291 0.87305
1292 0.87305
1293 0.873053
1294 0.873062
1295 0.873062
1296 0.873063
1297 0.873072
1298 0.873072
1299 0.873072
1300 0.87308
1301 0.873083
1302 0.873085
1303 0.873085
1304 0.873085
1305 0.873089
1306 0.873092
1307 0.873092
1308 0.873092
1309 0.873092
1310 0.873094
1311 0.873094
1312 0.873098
1313 0.873101
1314 0.873101
1315 0.873119
1316 0.873119
1317 0.87312
1318 0.87312
1319 0.873124
1320 0.873124
1321 0.873125
1322 0.873128
1323 0.873128
1324 0.873134
1325 0.873138
1326 0.873145
1327 0.873145
1328 0.873157
1329 0.87316
1330 0.87316
1331 0.87316
1332 0.87316
1333 0.873161
1334 0.873161
1335 0.873161
1336 0.873175
1337 0.873188
1338 0.873188
1339 0.87319
1340 0.873191
1341 0.873191
1342 0.873191
1343 0.873194
1344 0.873198
1345 0.873201
1346 0.873207
1347 0.873208
1348 0.873208
1349 0.873217
1350 0.87322
1351 0.87322
1352 0.873223
1353 0.873223
1354 0.873223
1355 0.873225
1356 0.873227
1357 0.873229
1358 0.873232
1359 0.873234
1360 0.873238
1361 0.873254
1362 0.873256
1363 0.873259
1364 0.873261
1365 0.873265
1366 0.873265
1367 0.873268
1368 0.87327
1369 0.873275
1370 0.873281
1371 0.873288
1372 0.873299
1373 0.873299
1374 0.873299
1375 0.873303
1376 0.873303
1377 0.873303
1378 0.873309
1379 0.87331
1380 0.873312
1381 0.873317
1382 0.873317
1383 0.873317
1384 0.873317
1385 0.873317
1386 0.873322
1387 0.873322
1388 0.873322
1389 0.873322
1390 0.873322
1391 0.873324
1392 0.873325
1393 0.873335
1394 0.873335
1395 0.87334
1396 0.873344
1397 0.873344
1398 0.873355
1399 0.873358
1400 0.87336
1401 0.873367
1402 0.873369
1403 0.873369
1404 0.87337
1405 0.87337
1406 0.873376
1407 0.873377
1408 0.873378
1409 0.873378
1410 0.873378
1411 0.87338
1412 0.873381
1413 0.873382
1414 0.873382
1415 0.873385
1416 0.873387
1417 0.873387
1418 0.873387
1419 0.873391
1420 0.873392
1421 0.873397
1422 0.873397
1423 0.8734
1424 0.8734
1425 0.873427
1426 0.873435
1427 0.873436
1428 0.873439
1429 0.873439
1430 0.873439
1431 0.873446
1432 0.873446
1433 0.87346
1434 0.873485
1435 0.873485
1436 0.873485
1437 0.873485
1438 0.873487
1439 0.87349
1440 0.873493
1441 0.873494
1442 0.873494
1443 0.873498
1444 0.873498
1445 0.873498
1446 0.873498
1447 0.873498
1448 0.873502
1449 0.873504
1450 0.873504
1451 0.873505
1452 0.873507
1453 0.873507
1454 0.873512
1455 0.873512
1456 0.873516
1457 0.873516
1458 0.873516
1459 0.873516
1460 0.873516
1461 0.873516
1462 0.873519
1463 0.873521
1464 0.873523
1465 0.873527
1466 0.873527
1467 0.873528
1468 0.873528
1469 0.873528
1470 0.873528
1471 0.873528
1472 0.873531
1473 0.873534
1474 0.873534
1475 0.873534
1476 0.873534
1477 0.873536
1478 0.873536
1479 0.873543
1480 0.873543
1481 0.873545
1482 0.873551
1483 0.873552
1484 0.873552
1485 0.873552
1486 0.873553
1487 0.873553
1488 0.873554
1489 0.873555
1490 0.87357
1491 0.873577
1492 0.873586
1493 0.873586
1494 0.873587
1495 0.873587
1496 0.873594
1497 0.873594
1498 0.873594
1499 0.873594
1500 0.873594
1501 0.873595
1502 0.873595
1503 0.873595
1504 0.873598
1505 0.873598
1506 0.873598
1507 0.8736
1508 0.873604
1509 0.873604
1510 0.873607
1511 0.873614
1512 0.873616
1513 0.87363
1514 0.873632
1515 0.873637
1516 0.873637
1517 0.873637
1518 0.873637
1519 0.873637
1520 0.873637
1521 0.87364
1522 0.87364
1523 0.873641
1524 0.873641
1525 0.873644
1526 0.873645
1527 0.873645
1528 0.873654
1529 0.873664
1530 0.873668
1531 0.873668
1532 0.873668
1533 0.873668
1534 0.873669
1535 0.873671
1536 0.873671
1537 0.873671
1538 0.873674
1539 0.873674
1540 0.873674
1541 0.873674
1542 0.873674
1543 0.873674
1544 0.873674
1545 0.873674
1546 0.873677
1547 0.873677
1548 0.873677
1549 0.873677
1550 0.873677
1551 0.873677
1552 0.873677
1553 0.873679
1554 0.873691
1555 0.873701
1556 0.873701
1557 0.873704
1558 0.873704
1559 0.873704
1560 0.873704
1561 0.873706
1562 0.873709
1563 0.873709
1564 0.873718
1565 0.87372
1566 0.873721
1567 0.873721
1568 0.873726
1569 0.873726
1570 0.873726
1571 0.873736
1572 0.873736
1573 0.873739
1574 0.873742
1575 0.873742
1576 0.873743
1577 0.873747
1578 0.873761
1579 0.873761
1580 0.873762
1581 0.873766
1582 0.873766
1583 0.873766
1584 0.873766
1585 0.873768
1586 0.873768
1587 0.873768
1588 0.87377
1589 0.87377
1590 0.873771
1591 0.873772
1592 0.873779
1593 0.873782
1594 0.873782
1595 0.873786
1596 0.873791
1597 0.873793
1598 0.873795
1599 0.873799
1600 0.873799
1601 0.873799
1602 0.873802
1603 0.873822
1604 0.873822
1605 0.873822
1606 0.873822
1607 0.873822
1608 0.873823
1609 0.873823
1610 0.873827
1611 0.873827
1612 0.873827
1613 0.873828
1614 0.87383
1615 0.873838
1616 0.873838
1617 0.873838
1618 0.873843
1619 0.873847
1620 0.873847
1621 0.873848
1622 0.873848
1623 0.873848
1624 0.873848
1625 0.873848
1626 0.873848
1627 0.873848
1628 0.873848
1629 0.873848
1630 0.873849
1631 0.873849
1632 0.873863
1633 0.873864
1634 0.873864
1635 0.873865
1636 0.873875
1637 0.873944
1638 0.873947
1639 0.873989
1640 0.873989
1641 0.873991
1642 0.873993
1643 0.873993
1644 0.873993
1645 0.873993
1646 0.873996
1647 0.873996
1648 0.873996
1649 0.873996
1650 0.873998
1651 0.873999
1652 0.874001
1653 0.874001
1654 0.874001
1655 0.874004
1656 0.874004
1657 0.874004
1658 0.874004
1659 0.874007
1660 0.874007
1661 0.874013
1662 0.874014
1663 0.874014
1664 0.874014
1665 0.874014
1666 0.874014
1667 0.874019
1668 0.874019
1669 0.874019
1670 0.874023
1671 0.874027
1672 0.87403
1673 0.87403
1674 0.87403
1675 0.874031
1676 0.874031
1677 0.874031
1678 0.874033
1679 0.874043
1680 0.874045
1681 0.874045
1682 0.874048
1683 0.874048
1684 0.874048
1685 0.874048
1686 0.874048
1687 0.874055
1688 0.874059
1689 0.874059
1690 0.874063
1691 0.874063
1692 0.874064
1693 0.874064
1694 0.874076
1695 0.874076
1696 0.874076
1697 0.874076
1698 0.87408
1699 0.874081
1700 0.874082
1701 0.874089
1702 0.874089
1703 0.874091
1704 0.874093
1705 0.874093
1706 0.874093
1707 0.874093
1708 0.874093
1709 0.874093
1710 0.874093
1711 0.874093
1712 0.874094
1713 0.874096
1714 0.874097
1715 0.874098
1716 0.874098
1717 0.8741
1718 0.8741
1719 0.8741
1720 0.8741
1721 0.874102
1722 0.874102
1723 0.874102
1724 0.874105
1725 0.874113
1726 0.874122
1727 0.874122
1728 0.874122
1729 0.874122
1730 0.874125
1731 0.874127
1732 0.874128
1733 0.874128
1734 0.87413
1735 0.874131
1736 0.874131
1737 0.874133
1738 0.874137
1739 0.87414
1740 0.87414
1741 0.87414
1742 0.874142
1743 0.874179
1744 0.874179
1745 0.87418
1746 0.87418
1747 0.87418
1748 0.87418
1749 0.87418
1750 0.87418
1751 0.87418
1752 0.87418
1753 0.874182
1754 0.874182
1755 0.874184
1756 0.874184
1757 0.874187
1758 0.874191
1759 0.874196
1760 0.874199
1761 0.874229
1762 0.874229
1763 0.874245
1764 0.874245
1765 0.874247
1766 0.87425
1767 0.874252
1768 0.874259
1769 0.874261
1770 0.874262
1771 0.874262
1772 0.874262
1773 0.874263
1774 0.874263
1775 0.874267
1776 0.874278
1777 0.874278
1778 0.874279
1779 0.874285
1780 0.874285
1781 0.874288
1782 0.874288
1783 0.874288
1784 0.874288
1785 0.874288
1786 0.874291
1787 0.874291
1788 0.874291
1789 0.874291
1790 0.874291
1791 0.874291
1792 0.874293
1793 0.874293
1794 0.874303
1795 0.874303
1796 0.874303
1797 0.874305
1798 0.874305
1799 0.874306
1800 0.874307
1801 0.874307
1802 0.87431
1803 0.874312
1804 0.874312
1805 0.874312
1806 0.874312
1807 0.874316
1808 0.874326
1809 0.874326
1810 0.874329
1811 0.874331
1812 0.874331
1813 0.874334
1814 0.874337
1815 0.874337
1816 0.87434
1817 0.874342
1818 0.874342
1819 0.874347
1820 0.874347
1821 0.874347
1822 0.874347
1823 0.874347
1824 0.874347
1825 0.874361
1826 0.874362
1827 0.874364
1828 0.874364
1829 0.874364
1830 0.874364
1831 0.874367
1832 0.874367
1833 0.874367
1834 0.874367
1835 0.874375
1836 0.874375
1837 0.874378
1838 0.874378
1839 0.874378
1840 0.874381
1841 0.874384
1842 0.874384
1843 0.874384
1844 0.874385
1845 0.874385
1846 0.874385
1847 0.874385
1848 0.874385
1849 0.874388
1850 0.874393
1851 0.874395
1852 0.874395
1853 0.874395
1854 0.874395
1855 0.874395
1856 0.874396
1857 0.874396
1858 0.874397
1859 0.874397
1860 0.874399
1861 0.874399
1862 0.874399
1863 0.874404
1864 0.874408
1865 0.874425
1866 0.874426
1867 0.874427
1868 0.874427
1869 0.874427
1870 0.874438
1871 0.874438
1872 0.874438
1873 0.874439
1874 0.874439
1875 0.874439
1876 0.874439
1877 0.87444
1878 0.874442
1879 0.874444
1880 0.874447
1881 0.874448
1882 0.874457
1883 0.87446
1884 0.87446
1885 0.874462
1886 0.874466
1887 0.874475
1888 0.874477
1889 0.874489
1890 0.874493
1891 0.874493
1892 0.874493
1893 0.874493
1894 0.874494
1895 0.874494
1896 0.874494
1897 0.874494
1898 0.874494
1899 0.874494
1900 0.874497
1901 0.874497
1902 0.874497
1903 0.874497
1904 0.874497
1905 0.874503
1906 0.874505
1907 0.874509
1908 0.874509
1909 0.874509
1910 0.874509
1911 0.87451
1912 0.874511
1913 0.874511
1914 0.874511
1915 0.874511
1916 0.874511
1917 0.874511
1918 0.874511
1919 0.874512
1920 0.874519
1921 0.874519
1922 0.874522
1923 0.874522
1924 0.874522
1925 0.874525
1926 0.874541
1927 0.874541
1928 0.874544
1929 0.874544
1930 0.874544
1931 0.874544
1932 0.874544
1933 0.874544
1934 0.874544
1935 0.874544
1936 0.874545
1937 0.874546
1938 0.874547
1939 0.87455
1940 0.874553
1941 0.874553
1942 0.874555
1943 0.874555
1944 0.874557
1945 0.874561
1946 0.874561
1947 0.874561
1948 0.874561
1949 0.874565
1950 0.874565
1951 0.874565
1952 0.874569
1953 0.874569
1954 0.874569
1955 0.874569
1956 0.874569
1957 0.87457
1958 0.874577
1959 0.874577
1960 0.874577
1961 0.87458
1962 0.874586
1963 0.874587
1964 0.87459
1965 0.874597
1966 0.874597
1967 0.874597
1968 0.874597
1969 0.874602
1970 0.874602
1971 0.874603
1972 0.874605
1973 0.874608
1974 0.874608
1975 0.874608
1976 0.874608
1977 0.87461
1978 0.87461
1979 0.874613
1980 0.874613
1981 0.874617
1982 0.874617
1983 0.87462
1984 0.87462
1985 0.874625
1986 0.874627
1987 0.874627
1988 0.874632
1989 0.874632
1990 0.874632
1991 0.874633
1992 0.874633
1993 0.874641
1994 0.874643
1995 0.874643
1996 0.874648
1997 0.874648
1998 0.874651
1999 0.874656
2000 0.874709
2001 0.874709
2002 0.874709
2003 0.874709
2004 0.874709
2005 0.874709
2006 0.874711
2007 0.874711
2008 0.874724
2009 0.874726
2010 0.874726
2011 0.874731
2012 0.874733
2013 0.874733
2014 0.874733
2015 0.874733
2016 0.874733
2017 0.874733
2018 0.874733
2019 0.874733
2020 0.874733
2021 0.874733
2022 0.874733
2023 0.874733
2024 0.874736
2025 0.874739
2026 0.874742
2027 0.874755
2028 0.87476
2029 0.87476
2030 0.874766
2031 0.874767
2032 0.874768
2033 0.874768
2034 0.874768
2035 0.874768
2036 0.874768
2037 0.874768
2038 0.874768
2039 0.874768
2040 0.874768
2041 0.874771
2042 0.874771
2043 0.874771
2044 0.874771
2045 0.874771
2046 0.874771
2047 0.874771
2048 0.874771
2049 0.874774
2050 0.874774
2051 0.874774
2052 0.874774
2053 0.874775
2054 0.874777
2055 0.874777
2056 0.874777
2057 0.874777
2058 0.87478
2059 0.874782
2060 0.874782
2061 0.874782
2062 0.874782
2063 0.874782
2064 0.874787
2065 0.874788
2066 0.874789
2067 0.874789
2068 0.874789
2069 0.874794
2070 0.874794
2071 0.874794
2072 0.874794
2073 0.874794
2074 0.874798
2075 0.874798
2076 0.874798
2077 0.874801
2078 0.874801
2079 0.874801
2080 0.874801
2081 0.874801
2082 0.874801
2083 0.874806
2084 0.874808
2085 0.874808
2086 0.874811
2087 0.874811
2088 0.874811
2089 0.874812
2090 0.874812
2091 0.874812
2092 0.874812
2093 0.874812
2094 0.874812
2095 0.874812
2096 0.874814
2097 0.874819
2098 0.87482
2099 0.874823
2100 0.874825
2101 0.874825
2102 0.874825
2103 0.874825
2104 0.874825
2105 0.874825
2106 0.874831
2107 0.874831
2108 0.874831
2109 0.874831
2110 0.874831
2111 0.874833
2112 0.874835
2113 0.874837
2114 0.87484
2115 0.87484
2116 0.874841
2117 0.874841
2118 0.874841
2119 0.874854
2120 0.874858
2121 0.874882
2122 0.874884
2123 0.874885
2124 0.874891
2125 0.874895
2126 0.874898
2127 0.874905
2128 0.874908
2129 0.874908
2130 0.874912
2131 0.874913
2132 0.874913
2133 0.874914
2134 0.874914
2135 0.874914
2136 0.874914
2137 0.874916
2138 0.874916
2139 0.874919
2140 0.874919
2141 0.874919
2142 0.874922
2143 0.874922
2144 0.874922
2145 0.874922
2146 0.874922
2147 0.874924
2148 0.874927
2149 0.874927
2150 0.874929
2151 0.87493
2152 0.874931
2153 0.874943
2154 0.874943
2155 0.874943
2156 0.874943
2157 0.874947
2158 0.874947
2159 0.87496
2160 0.87496
2161 0.874961
2162 0.874963
2163 0.874964
2164 0.874964
2165 0.874964
2166 0.874964
2167 0.874964
2168 0.874964
2169 0.874968
2170 0.874983
2171 0.874985
2172 0.874985
2173 0.874985
2174 0.874985
2175 0.874985
2176 0.874986
2177 0.874986
2178 0.874986
2179 0.874986
2180 0.874991
2181 0.874992
2182 0.874992
2183 0.874996
2184 0.874996
2185 0.874996
2186 0.874998
2187 0.875001
2188 0.875001
2189 0.875001
2190 0.875001
2191 0.875001
2192 0.875001
2193 0.875001
2194 0.875001
2195 0.875007
2196 0.875008
2197 0.875009
2198 0.875009
2199 0.875009
2200 0.875009
2201 0.875017
2202 0.875017
2203 0.87502
2204 0.87502
2205 0.87502
2206 0.875021
2207 0.875021
2208 0.875021
2209 0.875026
2210 0.875027
2211 0.875027
2212 0.875027
2213 0.875029
2214 0.875029
2215 0.875029
2216 0.875029
2217 0.875029
2218 0.875029
2219 0.875029
2220 0.875029
2221 0.87503
2222 0.875033
2223 0.875033
2224 0.875033
2225 0.875033
2226 0.875033
2227 0.875033
2228 0.875033
2229 0.875033
2230 0.875033
2231 0.875033
2232 0.875038
2233 0.87504
2234 0.87504
2235 0.87504
2236 0.875042
2237 0.875042
2238 0.875047
2239 0.875047
2240 0.875066
2241 0.875066
2242 0.875066
2243 0.875066
2244 0.875066
2245 0.875069
2246 0.875069
2247 0.875069
2248 0.87507
2249 0.87507
2250 0.87507
2251 0.87507
2252 0.87507
2253 0.87507
2254 0.87507
2255 0.87507
2256 0.875072
2257 0.875076
2258 0.875076
2259 0.875077
2260 0.875077
2261 0.875077
2262 0.875078
2263 0.875078
2264 0.875078
2265 0.875078
2266 0.875078
2267 0.875078
2268 0.875081
2269 0.875081
2270 0.875081
2271 0.875081
2272 0.875081
2273 0.875081
2274 0.875081
2275 0.875081
2276 0.875081
2277 0.875081
2278 0.875081
2279 0.875081
2280 0.875081
2281 0.875081
2282 0.875081
2283 0.875081
2284 0.875085
2285 0.87509
2286 0.875094
2287 0.875094
2288 0.875096
2289 0.875096
2290 0.875096
2291 0.875098
2292 0.875098
2293 0.875098
2294 0.875109
2295 0.875112
2296 0.875119
2297 0.875125
2298 0.875128
2299 0.87513
2300 0.875131
2301 0.875131
2302 0.875131
2303 0.875131
2304 0.875131
2305 0.875131
2306 0.875131
2307 0.875134
2308 0.875134
2309 0.875134
2310 0.875137
2311 0.875139
2312 0.875139
2313 0.875139
2314 0.875141
2315 0.875141
2316 0.875141
2317 0.875141
2318 0.875144
2319 0.875144
2320 0.875147
2321 0.875147
2322 0.875147
2323 0.875147
2324 0.875147
2325 0.875147
2326 0.875148
2327 0.875148
2328 0.875148
2329 0.875148
2330 0.875148
2331 0.875148
2332 0.875148
2333 0.875151
2334 0.875151
2335 0.875155
2336 0.875155
2337 0.875155
2338 0.875155
2339 0.875155
2340 0.875155
2341 0.875158
2342 0.875164
2343 0.875164
2344 0.875169
2345 0.875169
2346 0.875169
2347 0.875169
2348 0.875169
2349 0.875185
2350 0.875185
2351 0.875185
2352 0.875186
2353 0.875186
2354 0.875186
2355 0.875187
2356 0.875188
2357 0.875191
2358 0.875195
2359 0.875196
2360 0.875199
2361 0.875206
2362 0.87521
2363 0.87521
2364 0.87521
2365 0.875221
2366 0.875222
2367 0.875222
2368 0.875226
2369 0.875226
2370 0.875227
2371 0.87523
2372 0.87523
2373 0.875231
2374 0.875233
2375 0.875233
2376 0.875233
2377 0.875233
2378 0.875233
2379 0.875233
2380 0.875233
2381 0.875233
2382 0.875233
2383 0.875235
2384 0.875235
2385 0.875235
2386 0.875236
2387 0.875236
2388 0.875236
2389 0.875236
2390 0.87524
2391 0.87524
2392 0.87524
2393 0.87524
2394 0.87524
2395 0.87524
2396 0.875242
2397 0.875242
2398 0.875242
2399 0.875242
2400 0.875242
2401 0.875245
2402 0.875245
2403 0.875245
2404 0.875245
2405 0.875253
2406 0.875253
2407 0.875253
2408 0.875253
2409 0.875254
2410 0.875259
2411 0.87526
2412 0.875263
2413 0.875263
2414 0.875263
2415 0.875263
2416 0.875263
2417 0.875273
2418 0.875273
2419 0.875277
2420 0.875279
2421 0.875279
2422 0.875279
2423 0.875279
2424 0.875279
2425 0.875279
2426 0.875279
2427 0.875279
2428 0.875279
2429 0.875279
2430 0.875279
2431 0.87528
2432 0.875284
2433 0.875284
2434 0.875284
2435 0.875284
2436 0.875284
2437 0.875284
2438 0.875284
2439 0.875286
2440 0.875286
2441 0.875287
2442 0.87529
2443 0.87529
2444 0.87529
2445 0.87529
2446 0.875291
2447 0.875292
2448 0.875292
2449 0.875292
2450 0.875292
2451 0.875292
2452 0.875292
2453 0.875292
2454 0.875292
2455 0.875305
2456 0.875305
2457 0.875307
2458 0.875309
2459 0.875309
2460 0.875309
2461 0.875309
2462 0.875309
2463 0.87531
2464 0.87531
2465 0.875313
2466 0.875313
2467 0.875315
2468 0.875315
2469 0.875319
2470 0.875321
2471 0.875321
2472 0.875328
2473 0.875328
2474 0.875331
2475 0.875334
2476 0.875334
2477 0.875334
2478 0.875334
2479 0.875334
2480 0.875334
2481 0.875334
2482 0.875334
2483 0.875336
2484 0.875336
2485 0.875336
2486 0.875336
2487 0.875339
2488 0.875339
2489 0.875368
2490 0.875374
2491 0.875381
2492 0.875387
2493 0.875391
2494 0.875391
2495 0.875391
2496 0.875394
2497 0.875394
2498 0.875394
2499 0.875394
2500 0.875394
2501 0.875396
2502 0.8754
2503 0.8754
2504 0.875402
2505 0.875402
2506 0.875403
2507 0.875405
2508 0.875415
2509 0.875415
2510 0.875415
2511 0.875415
2512 0.875427
2513 0.875427
2514 0.875427
2515 0.87543
2516 0.87543
2517 0.87543
2518 0.87543
2519 0.87543
2520 0.875433
2521 0.875434
2522 0.875434
2523 0.875436
2524 0.875436
2525 0.875436
2526 0.875436
2527 0.875441
2528 0.875441
2529 0.875441
2530 0.875445
2531 0.875445
2532 0.875455
2533 0.875455
2534 0.875455
2535 0.875455
2536 0.875455
2537 0.875455
2538 0.875455
2539 0.875455
2540 0.875455
2541 0.875455
2542 0.875457
2543 0.875457
2544 0.875457
2545 0.875458
2546 0.875458
2547 0.875458
2548 0.87546
2549 0.87546
2550 0.87546
2551 0.875465
2552 0.875465
2553 0.875465
2554 0.875465
2555 0.875465
2556 0.875465
2557 0.875468
2558 0.87547
2559 0.87547
2560 0.875472
2561 0.875472
2562 0.875472
2563 0.875475
2564 0.875475
2565 0.875476
2566 0.875476
2567 0.875479
2568 0.875479
2569 0.875479
2570 0.875482
2571 0.875487
2572 0.875491
2573 0.875491
2574 0.875502
2575 0.875502
2576 0.875521
2577 0.875521
2578 0.875521
2579 0.875521
2580 0.875521
2581 0.875521
2582 0.875521
2583 0.875521
2584 0.875521
2585 0.875521
2586 0.875521
2587 0.875528
2588 0.87553
2589 0.87553
2590 0.875533
2591 0.875534
2592 0.875542
2593 0.875542
2594 0.875545
2595 0.875545
2596 0.875545
2597 0.875545
2598 0.875545
2599 0.875548
2600 0.875548
2601 0.875551
2602 0.875551
2603 0.875554
2604 0.875554
2605 0.875554
2606 0.875554
2607 0.875554
2608 0.875554
2609 0.875555
2610 0.875555
2611 0.875555
2612 0.875558
2613 0.875558
2614 0.875558
2615 0.875558
2616 0.875558
2617 0.875558
2618 0.875558
2619 0.875558
2620 0.875558
2621 0.875558
2622 0.875558
2623 0.875558
2624 0.875558
2625 0.875561
2626 0.875561
2627 0.875561
2628 0.875561
2629 0.875562
2630 0.875564
2631 0.875564
2632 0.875565
2633 0.875565
2634 0.875565
2635 0.875565
2636 0.875565
2637 0.875565
2638 0.875565
2639 0.875565
2640 0.875565
2641 0.87557
2642 0.87557
2643 0.875573
2644 0.875573
2645 0.875573
2646 0.875573
2647 0.875573
2648 0.875573
2649 0.875573
2650 0.875573
2651 0.875573
2652 0.875574
2653 0.875575
2654 0.875575
2655 0.875575
2656 0.875575
2657 0.875575
2658 0.875575
2659 0.875575
2660 0.875575
2661 0.875575
2662 0.875575
2663 0.875575
2664 0.875575
2665 0.875578
2666 0.875581
2667 0.875581
2668 0.875582
2669 0.875582
2670 0.875582
2671 0.875582
2672 0.875582
2673 0.875582
2674 0.875582
2675 0.875582
2676 0.875583
2677 0.875583
2678 0.875584
2679 0.875584
2680 0.875584
2681 0.875588
2682 0.875588
2683 0.875588
2684 0.875588
2685 0.875588
2686 0.875588
2687 0.875588
2688 0.875588
2689 0.875589
2690 0.875594
2691 0.875594
2692 0.875594
2693 0.875594
2694 0.875594
2695 0.875596
2696 0.875596
2697 0.875597
2698 0.875597
2699 0.875597
2700 0.875597
2701 0.875597
2702 0.875597
2703 0.875597
2704 0.875597
2705 0.875597
2706 0.875597
2707 0.875602
2708 0.875602
2709 0.875602
2710 0.875602
2711 0.875617
2712 0.875617
2713 0.875617
2714 0.875617
2715 0.875617
2716 0.875617
2717 0.875617
2718 0.87562
2719 0.875623
2720 0.875623
2721 0.875623
2722 0.875625
2723 0.875625
2724 0.875625
2725 0.875625
2726 0.875625
2727 0.875625
2728 0.875627
2729 0.875627
2730 0.875627
2731 0.875627
2732 0.875627
2733 0.875629
2734 0.875629
2735 0.875631
2736 0.875631
2737 0.875632
2738 0.875632
2739 0.875634
2740 0.875634
2741 0.875634
2742 0.875634
2743 0.875634
2744 0.875634
2745 0.875634
2746 0.875634
2747 0.875634
2748 0.875634
2749 0.875635
2750 0.875636
2751 0.875636
2752 0.875636
2753 0.875636
2754 0.875636
2755 0.875636
2756 0.875636
2757 0.875636
2758 0.875636
2759 0.875636
2760 0.875636
2761 0.875642
2762 0.875642
2763 0.875642
2764 0.875644
2765 0.875647
2766 0.875652
2767 0.875652
2768 0.875652
2769 0.875652
2770 0.875652
2771 0.875652
2772 0.875652
2773 0.875652
2774 0.875652
2775 0.875652
2776 0.875653
2777 0.875658
2778 0.875661
2779 0.875661
2780 0.875661
2781 0.875661
2782 0.875661
2783 0.875661
2784 0.875661
2785 0.875661
2786 0.875661
2787 0.875661
2788 0.875667
2789 0.875667
2790 0.875667
2791 0.875667
2792 0.875667
2793 0.875667
2794 0.875667
2795 0.875667
2796 0.875667
2797 0.875667
2798 0.875667
2799 0.875669
2800 0.875669
2801 0.875672
2802 0.875675
2803 0.875675
2804 0.875675
2805 0.875678
2806 0.875678
2807 0.875678
2808 0.875678
2809 0.875678
2810 0.875678
2811 0.875678
2812 0.875683
2813 0.875683
2814 0.875685
2815 0.875685
2816 0.875685
2817 0.875685
2818 0.875685
2819 0.875687
2820 0.875687
2821 0.875691
2822 0.875697
2823 0.875697
2824 0.875697
2825 0.875697
2826 0.875697
2827 0.875697
2828 0.875697
2829 0.875698
2830 0.875698
2831 0.875698
2832 0.875698
2833 0.875698
2834 0.875698
2835 0.875698
2836 0.875698
2837 0.875698
2838 0.875699
2839 0.875699
2840 0.875699
2841 0.875699
2842 0.875699
2843 0.875699
2844 0.875699
2845 0.875699
2846 0.875699
2847 0.875699
2848 0.875701
2849 0.875701
2850 0.875701
2851 0.875701
2852 0.875702
2853 0.875702
2854 0.875702
2855 0.875702
2856 0.875702
2857 0.875702
2858 0.875702
2859 0.875702
2860 0.875702
2861 0.875702
2862 0.875702
2863 0.87572
2864 0.875726
2865 0.875726
2866 0.875726
2867 0.875726
2868 0.875726
2869 0.875731
2870 0.875739
2871 0.87574
2872 0.87574
2873 0.87574
2874 0.87574
2875 0.87574
2876 0.87574
2877 0.87574
2878 0.87574
2879 0.87574
2880 0.87574
2881 0.875741
2882 0.875741
2883 0.875741
2884 0.875741
2885 0.875741
2886 0.875741
2887 0.875741
2888 0.875741
2889 0.875741
2890 0.875741
2891 0.87575
2892 0.875752
2893 0.875753
2894 0.875757
2895 0.875757
2896 0.875757
2897 0.87576
2898 0.87576
2899 0.87576
2900 0.87576
2901 0.875761
2902 0.875761
2903 0.875761
2904 0.875761
2905 0.875761
2906 0.875761
2907 0.875761
2908 0.875761
2909 0.875761
2910 0.875761
2911 0.875761
2912 0.875765
2913 0.875765
2914 0.875765
2915 0.875765
2916 0.875765
2917 0.875765
2918 0.875765
2919 0.875767
2920 0.875769
2921 0.875773
2922 0.875773
2923 0.875775
2924 0.875775
2925 0.875778
2926 0.875778
2927 0.875778
2928 0.875778
2929 0.875778
2930 0.875779
2931 0.875779
2932 0.875779
2933 0.875779
2934 0.875779
2935 0.875779
2936 0.87578
2937 0.87578
2938 0.87578
2939 0.87578
2940 0.87578
2941 0.875781
2942 0.875781
2943 0.875781
2944 0.875781
2945 0.875781
2946 0.875782
2947 0.875782
2948 0.875782
2949 0.875782
2950 0.875782
2951 0.875782
2952 0.875782
2953 0.875782
2954 0.875782
2955 0.875782
2956 0.875782
2957 0.875782
2958 0.875782
2959 0.875782
2960 0.875782
2961 0.875784
2962 0.875784
2963 0.875787
2964 0.875787
2965 0.875787
2966 0.875787
2967 0.875787
2968 0.875787
2969 0.875787
2970 0.875787
2971 0.875791
2972 0.875791
2973 0.875791
2974 0.875791
2975 0.875793
2976 0.875793
2977 0.875793
2978 0.875793
2979 0.875793
2980 0.875793
2981 0.875793
2982 0.875793
2983 0.875793
2984 0.875793
2985 0.875793
2986 0.875793
2987 0.875796
2988 0.875796
2989 0.875799
2990 0.875802
2991 0.875802
2992 0.875802
2993 0.875802
2994 0.875802
2995 0.875805
2996 0.875805
2997 0.875805
2998 0.875805
2999 0.875805
3000 0.875805
3001 0.875805
3002 0.875805
3003 0.875805
3004 0.875805
3005 0.875805
3006 0.875805
3007 0.875805
3008 0.875805
3009 0.875805
3010 0.875805
3011 0.875805
3012 0.875805
3013 0.875805
3014 0.875805
3015 0.875805
3016 0.875805
3017 0.875805
3018 0.875805
3019 0.875806
3020 0.875806
3021 0.875806
3022 0.875806
3023 0.875806
3024 0.875807
3025 0.875807
3026 0.875807
3027 0.875807
3028 0.875808
3029 0.875808
3030 0.875809
3031 0.875815
3032 0.875815
3033 0.875815
3034 0.875815
3035 0.875815
3036 0.875815
3037 0.875815
3038 0.875815
3039 0.875815
3040 0.875815
3041 0.875816
3042 0.875816
3043 0.875821
3044 0.875821
3045 0.875821
3046 0.875821
3047 0.875822
3048 0.875822
3049 0.875869
3050 0.875869
3051 0.875869
3052 0.875869
3053 0.875869
3054 0.875869
3055 0.875869
3056 0.875873
3057 0.875873
3058 0.875873
3059 0.875873
3060 0.875873
3061 0.875876
3062 0.87588
3063 0.875884
3064 0.875884
3065 0.875888
3066 0.875895
3067 0.875895
3068 0.875895
3069 0.875895
3070 0.875895
3071 0.875898
3072 0.875905
3073 0.875905
3074 0.875905
3075 0.875905
3076 0.875905
3077 0.875906
3078 0.875909
3079 0.875914
3080 0.875914
3081 0.875914
3082 0.875914
3083 0.875916
3084 0.875917
3085 0.87592
3086 0.875921
3087 0.875923
3088 0.875923
3089 0.875923
3090 0.875923
3091 0.875925
3092 0.875931
3093 0.875931
3094 0.875934
3095 0.875934
3096 0.875934
3097 0.875934
3098 0.875934
3099 0.875934
3100 0.875934
3101 0.875934
3102 0.875934
3103 0.875934
3104 0.875934
3105 0.875934
3106 0.875934
3107 0.875937
3108 0.875937
3109 0.875937
3110 0.875937
3111 0.875937
3112 0.875938
3113 0.875938
3114 0.875942
3115 0.875942
3116 0.875944
3117 0.875944
3118 0.875944
3119 0.875944
3120 0.875944
3121 0.875944
3122 0.875948
3123 0.875948
3124 0.875948
3125 0.875949
3126 0.875949
3127 0.875949
3128 0.875949
3129 0.875949
3130 0.875949
3131 0.875949
3132 0.875949
3133 0.875949
3134 0.875949
3135 0.875949
3136 0.875949
3137 0.875949
3138 0.875951
3139 0.875951
3140 0.875951
3141 0.875953
3142 0.875955
3143 0.875955
3144 0.875955
3145 0.875955
3146 0.875955
3147 0.875955
3148 0.875955
3149 0.875955
3150 0.875955
3151 0.875955
3152 0.875955
3153 0.875955
3154 0.875955
3155 0.875955
3156 0.875955
3157 0.875955
3158 0.875955
3159 0.875961
3160 0.875961
3161 0.875961
3162 0.875961
3163 0.875961
3164 0.875961
3165 0.875961
3166 0.875961
3167 0.875961
3168 0.875961
3169 0.875961
3170 0.875961
3171 0.875963
3172 0.875963
3173 0.875963
3174 0.875966
3175 0.875966
3176 0.875966
3177 0.875966
3178 0.87597
3179 0.875973
3180 0.875973
3181 0.875976
3182 0.875976
3183 0.875976
3184 0.875976
3185 0.87598
3186 0.87598
3187 0.87598
3188 0.87598
3189 0.875981
3190 0.875981
3191 0.875981
3192 0.875981
3193 0.875981
3194 0.875981
3195 0.875981
3196 0.875981
3197 0.875981
3198 0.875981
3199 0.875981
3200 0.875981
3201 0.875981
3202 0.875981
3203 0.875984
3204 0.875984
3205 0.875984
3206 0.875985
3207 0.875985
3208 0.875985
3209 0.875985
3210 0.875987
3211 0.875988
3212 0.87599
3213 0.87599
3214 0.87599
3215 0.87599
3216 0.87599
3217 0.87599
3218 0.87599
3219 0.87599
3220 0.875993
3221 0.875996
3222 0.875996
3223 0.875996
3224 0.875996
3225 0.875996
3226 0.876
3227 0.876
3228 0.876
3229 0.876
3230 0.876
3231 0.876
3232 0.876001
3233 0.876001
3234 0.876001
3235 0.876003
3236 0.876012
3237 0.876012
3238 0.876012
3239 0.876015
3240 0.876015
3241 0.876015
3242 0.876016
3243 0.876016
3244 0.876016
3245 0.876016
3246 0.876016
3247 0.876016
3248 0.876016
3249 0.876016
3250 0.876016
3251 0.876016
3252 0.876016
3253 0.876018
3254 0.876018
3255 0.876019
3256 0.876019
3257 0.876019
3258 0.876021
3259 0.876021
3260 0.876026
3261 0.876026
3262 0.876026
3263 0.876026
3264 0.876026
3265 0.876026
3266 0.876026
3267 0.876026
3268 0.876026
3269 0.876026
3270 0.876026
3271 0.876026
3272 0.876026
3273 0.876026
3274 0.876026
3275 0.876026
3276 0.876026
3277 0.876026
3278 0.876026
3279 0.876026
3280 0.876029
3281 0.876029
3282 0.876029
3283 0.876029
3284 0.87603
3285 0.87603
3286 0.87603
3287 0.87603
3288 0.87603
3289 0.87603
3290 0.87603
3291 0.87603
3292 0.87603
3293 0.87603
3294 0.87603
3295 0.876031
3296 0.876031
3297 0.876032
3298 0.876032
3299 0.876032
3300 0.876032
3301 0.876032
3302 0.876032
3303 0.876032
3304 0.876032
3305 0.876032
3306 0.876032
3307 0.876032
3308 0.876032
3309 0.876032
3310 0.876032
3311 0.876032
3312 0.876032
3313 0.876034
3314 0.876034
3315 0.876035
3316 0.876035
3317 0.876035
3318 0.876035
3319 0.876037
3320 0.876037
3321 0.876037
3322 0.876037
3323 0.876037
3324 0.876037
3325 0.876037
3326 0.876037
3327 0.876037
3328 0.876038
3329 0.876038
3330 0.876038
3331 0.876038
3332 0.876038
3333 0.876038
3334 0.876039
3335 0.876039
3336 0.876042
3337 0.876043
3338 0.876043
3339 0.876043
3340 0.876043
3341 0.876043
3342 0.876043
3343 0.876043
3344 0.876045
3345 0.876045
3346 0.876045
3347 0.876045
3348 0.876045
3349 0.876045
3350 0.876045
3351 0.876045
3352 0.876045
3353 0.876045
3354 0.876046
3355 0.876046
3356 0.876046
3357 0.876046
3358 0.87605
3359 0.876054
3360 0.876054
3361 0.876054
3362 0.876054
3363 0.876054
3364 0.876054
3365 0.876054
3366 0.876054
3367 0.876054
3368 0.876056
3369 0.87606
3370 0.87606
3371 0.87606
3372 0.87606
3373 0.87606
3374 0.87606
3375 0.87606
3376 0.87606
3377 0.87606
3378 0.87606
3379 0.876064
3380 0.876064
3381 0.876064
3382 0.876064
3383 0.876068
3384 0.876068
3385 0.876068
3386 0.876068
3387 0.876068
3388 0.876069
3389 0.876069
3390 0.876071
3391 0.876071
3392 0.876071
3393 0.876073
3394 0.876073
3395 0.876073
3396 0.876079
3397 0.876082
3398 0.876082
3399 0.876083
3400 0.876083
3401 0.876083
3402 0.876083
3403 0.876083
3404 0.876083
3405 0.876083
3406 0.876083
3407 0.876083
3408 0.87609
3409 0.87609
3410 0.87609
3411 0.876099
3412 0.876099
3413 0.876101
3414 0.876101
3415 0.876101
3416 0.876101
3417 0.876101
3418 0.876101
3419 0.876101
3420 0.876101
3421 0.876105
3422 0.876105
3423 0.876106
3424 0.876108
3425 0.876108
3426 0.876108
3427 0.876108
3428 0.876108
3429 0.876108
3430 0.876109
3431 0.876109
3432 0.876111
3433 0.876111
3434 0.876119
3435 0.876119
3436 0.876119
3437 0.876119
3438 0.876119
3439 0.876122
3440 0.876122
3441 0.876123
3442 0.876123
3443 0.876123
3444 0.876126
3445 0.876126
3446 0.876126
3447 0.876126
3448 0.876126
3449 0.876126
3450 0.876126
3451 0.876126
3452 0.876128
3453 0.876128
3454 0.876128
3455 0.876128
3456 0.876128
3457 0.876128
3458 0.876129
3459 0.876129
3460 0.876129
3461 0.876129
3462 0.876129
3463 0.876129
3464 0.876129
3465 0.876129
3466 0.876129
3467 0.876131
3468 0.876131
3469 0.876133
3470 0.876133
3471 0.876133
3472 0.876136
3473 0.876136
3474 0.876138
3475 0.876138
3476 0.876138
3477 0.87616
3478 0.87616
3479 0.87616
3480 0.87616
3481 0.87616
3482 0.87616
3483 0.876162
3484 0.876162
3485 0.876162
3486 0.876162
3487 0.876162
3488 0.876162
3489 0.876162
3490 0.876162
3491 0.876162
3492 0.876162
3493 0.876162
3494 0.876163
3495 0.876163
3496 0.876163
3497 0.876163
3498 0.876163
3499 0.876163
3500 0.876163
3501 0.876165
3502 0.876165
3503 0.876165
3504 0.876165
3505 0.876165
3506 0.87617
3507 0.87617
3508 0.87617
3509 0.87617
3510 0.87617
3511 0.87617
3512 0.87617
3513 0.87617
3514 0.876173
3515 0.876173
3516 0.876173
3517 0.876173
3518 0.876173
3519 0.876173
3520 0.876173
3521 0.876176
3522 0.876176
3523 0.876176
3524 0.87618
3525 0.87618
3526 0.87618
3527 0.87618
3528 0.87618
3529 0.876182
3530 0.876182
3531 0.876182
3532 0.876182
3533 0.876182
3534 0.876182
3535 0.876182
3536 0.876182
3537 0.876183
3538 0.876184
3539 0.876185
3540 0.876186
3541 0.876187
3542 0.876187
3543 0.876187
3544 0.876187
3545 0.876187
3546 0.876187
3547 0.876187
3548 0.876187
3549 0.876187
3550 0.876187
3551 0.876187
3552 0.876187
3553 0.876187
3554 0.876187
3555 0.876188
3556 0.87619
3557 0.87619
3558 0.87619
3559 0.87619
3560 0.87619
3561 0.87619
3562 0.87619
3563 0.87619
3564 0.87619
3565 0.87619
3566 0.87619
3567 0.87619
3568 0.87619
3569 0.87619
3570 0.87619
3571 0.87619
3572 0.87619
3573 0.876191
3574 0.876191
3575 0.876193
3576 0.876193
3577 0.876193
3578 0.876193
3579 0.876197
3580 0.876197
3581 0.876199
3582 0.876199
3583 0.876199
3584 0.8762
3585 0.8762
3586 0.8762
3587 0.876207
3588 0.876207
3589 0.876207
3590 0.876207
3591 0.876207
3592 0.876207
3593 0.876207
3594 0.876207
3595 0.876207
3596 0.876208
3597 0.876208
3598 0.876208
3599 0.876208


==> plots/data/dataSport-Adder.dat <==
0 0
1 0
2 0
3 0
4 0
5 0
6 0
7 0
8 0
9 0
10 0
11 0
12 0
13 0
14 0
15 0
16 0
17 0
18 0
19 0
20 0
21 0
22 0
23 0
24 0
25 0
26 0
27 0
28 0
29 0
30 0
31 0
32 0
33 0
34 0
35 0
36 0
37 0
38 0
39 0
40 0
41 0
42 0
43 0
44 0
45 0
46 0
47 0
48 0
49 0
50 0
51 0
52 0
53 0
54 0
55 0
56 0
57 0
58 0
59 0
60 0
61 0
62 0
63 0
64 0
65 0
66 0
67 0
68 0
69 0
70 0
71 0
72 0
73 0
74 0
75 0
76 0
77 0
78 0
79 0
80 0
81 0
82 0
83 0
84 0
85 0
86 0
87 0
88 0
89 0
90 0
91 0
92 0
93 0
94 0
95 0
96 0
97 0
98 0
99 0
100 0
101 0
102 0
103 0
104 0
105 0
106 0
107 0
108 0
109 0
110 0
111 0
112 0
113 0
114 0
115 0
116 0
117 0.00155405
118 0.00155405
119 0.00155405
120 0.00155405
121 0.00155405
122 0.00155405
123 0.00155405
124 0.00155405
125 0.00155405
126 0.00155405
127 0.00155405
128 0.00155405
129 0.00155405
130 0.00155405
131 0.00155405
132 0.00155405
133 0.00155405
134 0.00155405
135 0.00155405
136 0.00155405
137 0.00155405
138 0.00155405
139 0.00155405
140 0.00155405
141 0.00155405
142 0.00155405
143 0.00155405
144 0.00155405
145 0.00155405
146 0.00155405
147 0.00155405
148 0.00155405
149 0.00155405
150 0.00155405
151 0.00155405
152 0.00155405
153 0.00155405
154 0.00155405
155 0.00155405
156 0.00155405
157 0.00155405
158 0.00155405
159 0.00155405
160 0.00155405
161 0.00155405
162 0.00155405
163 0.00157534
164 0.00157534
165 0.00157534
166 0.00157534
167 0.00157534
168 0.00157534
169 0.00157534
170 0.00157534
171 0.00157534
172 0.00157534
173 0.00157534
174 0.00157534
175 0.00157534
176 0.00157534
177 0.00157534
178 0.00163121
179 0.00163121
180 0.00163121
181 0.00163121
182 0.00163121
183 0.00163121
184 0.00163121
185 0.00163121
186 0.00163121
187 0.00163121
188 0.00285461
189 0.00439023
190 0.00439023
191 0.00439023
192 0.00439023
193 0.00439023
194 0.00538314
195 0.00677707
196 0.00677707
197 0.00677707
198 0.00677707
199 0.0083743
200 0.0083743
201 0.0083743
202 0.0083743
203 0.0084007
204 0.0084007
205 0.0084007
206 0.00905798
207 0.00905798
208 0.00905798
209 0.00905798
210 0.00905798
211 0.00905798
212 0.00905798
213 0.0103648
214 0.0103648
215 0.0103738
216 0.0103738
217 0.0103738
218 0.0103738
219 0.0103873
220 0.0103873
221 0.0104011
222 0.0104384
223 0.0104384
224 0.0123236
225 0.0123321
226 0.0123321
227 0.0123746
228 0.0123746
229 0.0129653
230 0.0129653
231 0.0129824
232 0.0129824
233 0.0129824
234 0.0130068
235 0.014696
236 0.0147072
237 0.0147072
238 0.0147148
239 0.0147148
240 0.0154175
241 0.0154618
242 0.0154618
243 0.0154618
244 0.0154783
245 0.0154783
246 0.0154783
247 0.0154783
248 0.015486
249 0.0157838
250 0.0157838
251 0.0157924
252 0.016177
253 0.016177
254 0.016177
255 0.0161926
256 0.0176804
257 0.0176804
258 0.0177884
259 0.0177884
260 0.0178797
261 0.0187246
262 0.0187246
263 0.0202181
264 0.0202181
265 0.0202181
266 0.0202181
267 0.0202181
268 0.0203344
269 0.0203462
270 0.0203787
271 0.0203953
272 0.0203953
273 0.0204257
274 0.0204257
275 0.0204257
276 0.0204257
277 0.0204257
278 0.0219216
279 0.0219382
280 0.0219502
281 0.0219502
282 0.0222037
283 0.0237269
284 0.0237269
285 0.0251555
286 0.0251555
287 0.026435
288 0.0272728
289 0.0272728
290 0.0287285
291 0.0287285
292 0.0287285
293 0.0287454
294 0.0301631
295 0.0301872
296 0.0302121
297 0.0302377
298 0.0302377
299 0.0303526
300 0.0303615
301 0.0303615
302 0.0303615
303 0.0303881
304 0.030408
305 0.030408
306 0.0304258
307 0.0304414
308 0.030477
309 0.0306815
310 0.0307121
311 0.0309842
312 0.0312721
313 0.0313034
314 0.0318174
315 0.0320071
316 0.0320109
317 0.0320774
318 0.0322103
319 0.0330228
320 0.0330228
321 0.0330228
322 0.0330228
323 0.0330978
324 0.0333351
325 0.0333798
326 0.033563
327 0.0336477
328 0.0336477
329 0.033698
330 0.0338296
331 0.0338296
332 0.0339139
333 0.0339139
334 0.0350908
335 0.0353896
336 0.0354788
337 0.0354788
338 0.0358686
339 0.035904
340 0.036527
341 0.0368564
342 0.0369498
343 0.0370092
344 0.0389843
345 0.0389988
346 0.0389988
347 0.039047
348 0.0395111
349 0.0395257
350 0.0412405
351 0.0412405
352 0.0426994
353 0.0427324
354 0.0428252
355 0.042907
356 0.042962
357 0.0437708
358 0.0438835
359 0.0443469
360 0.0449764
361 0.0450147
362 0.0450564
363 0.0450645
364 0.0452708
365 0.0453439
366 0.0453742
367 0.0456664
368 0.0458199
369 0.0458933
370 0.045969
371 0.0460363
372 0.0463204
373 0.0464463
374 0.0466157
375 0.0467053
376 0.0467575
377 0.0469052
378 0.0470706
379 0.0471402
380 0.0473225
381 0.0474179
382 0.0474481
383 0.0488363
384 0.0488578
385 0.0489775
386 0.0490819
387 0.0494273
388 0.0494454
389 0.0494454
390 0.049465
391 0.04959
392 0.0496394
393 0.0496883
394 0.0497904
395 0.0498089
396 0.049827
397 0.0498522
398 0.0498566
399 0.0499249
400 0.0500048
401 0.0501355
402 0.0501617
403 0.0503646
404 0.0505222
405 0.0506964
406 0.0508402
407 0.050894
408 0.0508993
409 0.0511895
410 0.0512288
411 0.0512644
412 0.0512644
413 0.0512862
414 0.0513391
415 0.0515052
416 0.0516046
417 0.0521492
418 0.0522194
419 0.0526932
420 0.0527257
421 0.0528462
422 0.0529164
423 0.0529446
424 0.0529446
425 0.0529744
426 0.0531065
427 0.053314
428 0.0533278
429 0.0533372
430 0.0533704
431 0.0535784
432 0.0535975
433 0.0537242
434 0.053862
435 0.0539839
436 0.0540441
437 0.0543257
438 0.054682
439 0.0547492
440 0.0558519
441 0.0559796
442 0.0559986
443 0.0560044
444 0.056098
445 0.0565655
446 0.0572418
447 0.0573245
448 0.0574063
449 0.0574918
450 0.0576872
451 0.0577194
452 0.0579536
453 0.0580437
454 0.0581801
455 0.0584644
456 0.05857
457 0.0586715
458 0.0586985
459 0.0587049
460 0.0587247
461 0.0588438
462 0.0588654
463 0.0589763
464 0.0589823
465 0.0589823
466 0.0591148
467 0.0591547
468 0.0594868
469 0.0596136
470 0.0596136
471 0.0596782
472 0.0597078
473 0.0604411
474 0.060911
475 0.061027
476 0.061107
477 0.0612437
478 0.0616551
479 0.0616848
480 0.0617515
481 0.0618225
482 0.0618384
483 0.0619575
484 0.0623408
485 0.0623754
486 0.0624202
487 0.0624565
488 0.0625682
489 0.0626802
490 0.0629744
491 0.063008
492 0.063131
493 0.0631866
494 0.0641912
495 0.0642039
496 0.0643816
497 0.0644628
498 0.064634
499 0.0656608
500 0.066041
501 0.0661812
502 0.0662422
503 0.0663161
504 0.0663945
505 0.0664352
506 0.0665455
507 0.0667317
508 0.0667643
509 0.0667769
510 0.0667922
511 0.0670893
512 0.0670893
513 0.0670966
514 0.06741
515 0.0675752
516 0.067636
517 0.0676764
518 0.0677041
519 0.0677076
520 0.0677246
521 0.0678501
522 0.0678638
523 0.0678638
524 0.0684318
525 0.0684361
526 0.0684963
527 0.0686999
528 0.0691096
529 0.0693577
530 0.0696394
531 0.0697645
532 0.0700463
533 0.0704981
534 0.0705407
535 0.0708455
536 0.0708921
537 0.0711277
538 0.071281
539 0.0713726
540 0.0715841
541 0.0721425
542 0.0721858
543 0.0722163
544 0.0724595
545 0.0726356
546 0.0726962
547 0.0728576
548 0.0730207
549 0.0730207
550 0.0731164
551 0.0737015
552 0.073801
553 0.0738311
554 0.0740351
555 0.0740777
556 0.0742525
557 0.0743704
558 0.074398
559 0.074398
560 0.0744701
561 0.074789
562 0.0748751
563 0.074894
564 0.074894
565 0.0748979
566 0.0749049
567 0.0749297
568 0.0758475
569 0.0758951
570 0.0759401
571 0.0762565
572 0.0767987
573 0.0771287
574 0.0772816
575 0.077315
576 0.0773374
577 0.0773935
578 0.0776023
579 0.0776023
580 0.0776727
581 0.0776859
582 0.0777531
583 0.0778526
584 0.0779361
585 0.0779637
586 0.0779637
587 0.0784219
588 0.0784219
589 0.0784966
590 0.0784966
591 0.0784966
592 0.0785661
593 0.0786111
594 0.0786111
595 0.0787141
596 0.0787141
597 0.078848
598 0.0788847
599 0.0789594
600 0.0793735
601 0.0794433
602 0.0794714
603 0.0802627
604 0.0805282
605 0.0806204
606 0.0806204
607 0.0806204
608 0.0806526
609 0.0808706
610 0.0809846
611 0.0810176
612 0.0811039
613 0.0812151
614 0.0814329
615 0.081503
616 0.081503
617 0.0815468
618 0.0815468
619 0.0815761
620 0.0815761
621 0.0816781
622 0.0818359
623 0.0819312
624 0.0822841
625 0.0822889
626 0.082473
627 0.082473
628 0.0826101
629 0.0827245
630 0.0828112
631 0.0829167
632 0.0834817
633 0.0842817
634 0.0842817
635 0.0843781
636 0.084528
637 0.084528
638 0.084528
639 0.0846182
640 0.0846182
641 0.0846182
642 0.0848413
643 0.0848863
644 0.0850185
645 0.0850185
646 0.0850755
647 0.0850755
648 0.0852591
649 0.0852766
650 0.0852766
651 0.0852766
652 0.0853733
653 0.0862428
654 0.0863017
655 0.0867642
656 0.0867881
657 0.0868774
658 0.0869129
659 0.0877411
660 0.0878246
661 0.0878841
662 0.0879399
663 0.0879399
664 0.0879729
665 0.0881878
666 0.0883588
667 0.0885008
668 0.0885008
669 0.0885058
670 0.0885058
671 0.0885254
672 0.0885254
673 0.0885254
674 0.0885637
675 0.0886286
676 0.0886485
677 0.0894612
678 0.0895771
679 0.0896154
680 0.0897207
681 0.0898173
682 0.0898173
683 0.0898173
684 0.0898173
685 0.089892
686 0.0900228
687 0.0901745
688 0.0903662
689 0.0903986
690 0.0904379
691 0.0904987
692 0.0904987
693 0.0904987
694 0.0905357
695 0.0905761
696 0.0905761
697 0.0905761
698 0.0906007
699 0.0906007
700 0.0906007
701 0.0907058
702 0.0907058
703 0.0907805
704 0.0908675
705 0.0908675
706 0.0908731
707 0.0909236
708 0.0910103
709 0.0911794
710 0.0912494
711 0.0912494
712 0.0912887
713 0.0912887
714 0.0913246
715 0.0913616
716 0.0914984
717 0.0915961
718 0.0916008
719 0.0916008
720 0.0916008
721 0.0916498
722 0.0916498
723 0.0919054
724 0.0919054
725 0.0919054
726 0.0919889
727 0.0919962
728 0.0920019
729 0.0920019
730 0.0920608
731 0.0920608
732 0.0920655
733 0.0920655
734 0.0920655
735 0.0920655
736 0.0920655
737 0.0927834
738 0.0928666
739 0.0937142
740 0.0937142
741 0.0937142
742 0.0937142
743 0.0937142
744 0.0938596
745 0.0938596
746 0.093943
747 0.0940508
748 0.0940735
749 0.0940735
750 0.094214
751 0.0942327
752 0.0943837
753 0.0943837
754 0.0944029
755 0.0944687
756 0.0949823
757 0.0950023
758 0.0951338
759 0.095224
760 0.0952479
761 0.0952553
762 0.095342
763 0.095342
764 0.0954509
765 0.095508
766 0.0956078
767 0.0958553
768 0.0958553
769 0.096608
770 0.0967528
771 0.0967528
772 0.0967609
773 0.0968405
774 0.0968453
775 0.0968453
776 0.0970667
777 0.0970667
778 0.0974849
779 0.0974849
780 0.0975723
781 0.0977013
782 0.0979657
783 0.0979657
784 0.0979657
785 0.0981574
786 0.0981574
787 0.0982294
788 0.0991092
789 0.0991092
790 0.0991092
791 0.0992112
792 0.0992886
793 0.100093
794 0.100156
795 0.100156
796 0.10021
797 0.100273
798 0.100273
799 0.100273
800 0.100285
801 0.100285
802 0.10029
803 0.100307
804 0.100425
805 0.100425
806 0.100425
807 0.100447
808 0.100473
809 0.100487
810 0.100487
811 0.100641
812 0.100681
813 0.10086
814 0.10091
815 0.10091
816 0.10091
817 0.100966
818 0.10097
819 0.100991
820 0.101035
821 0.10104
822 0.101043
823 0.101057
824 0.101057
825 0.101072
826 0.10111
827 0.10111
828 0.101205
829 0.101312
830 0.101317
831 0.101317
832 0.101317
833 0.101317
834 0.101341
835 0.10136
836 0.101507
837 0.101507
838 0.101609
839 0.101622
840 0.101622
841 0.101644
842 0.101676
843 0.10178
844 0.101819
845 0.101819
846 0.101835
847 0.101845
848 0.101854
849 0.101854
850 0.101858
851 0.102144
852 0.102318
853 0.102318
854 0.102361
855 0.102361
856 0.102365
857 0.102455
858 0.102618
859 0.103262
860 0.103262
861 0.103325
862 0.103369
863 0.1034
864 0.103443
865 0.103486
866 0.103499
867 0.103549
868 0.103565
869 0.103565
870 0.103678
871 0.10382
872 0.10383
873 0.104
874 0.104005
875 0.104153
876 0.104234
877 0.104307
878 0.105055
879 0.105114
880 0.105148
881 0.105148
882 0.105157
883 0.105265
884 0.105411
885 0.10544
886 0.10544
887 0.10544
888 0.106213
889 0.106313
890 0.106504
891 0.106511
892 0.106563
893 0.106573
894 0.106595
895 0.106595
896 0.106607
897 0.106653
898 0.106673
899 0.106682
900 0.106869
901 0.106936
902 0.107034
903 0.10711
904 0.10711
905 0.107115
906 0.107218
907 0.107243
908 0.107253
909 0.107444
910 0.1076
911 0.107622
912 0.10764
913 0.107651
914 0.107675
915 0.107697
916 0.107697
917 0.107703
918 0.108089
919 0.108217
920 0.108264
921 0.108342
922 0.108344
923 0.108344
924 0.10835
925 0.108355
926 0.108355
927 0.10841
928 0.10841
929 0.108441
930 0.108453
931 0.108457
932 0.108507
933 0.108507
934 0.108507
935 0.108512
936 0.10859
937 0.108596
938 0.108613
939 0.108625
940 0.108631
941 0.108631
942 0.108717
943 0.108741
944 0.108767
945 0.108806
946 0.108898
947 0.108898
948 0.108907
949 0.108912
950 0.108918
951 0.109709
952 0.109726
953 0.109754
954 0.109759
955 0.109837
956 0.109849
957 0.109918
958 0.109918
959 0.109918
960 0.109918
961 0.109918
962 0.110008
963 0.110008
964 0.110008
965 0.110008
966 0.110008
967 0.110008
968 0.110008
969 0.11011
970 0.11011
971 0.110134
972 0.110139
973 0.110248
974 0.110253
975 0.110253
976 0.110258
977 0.110261
978 0.110292
979 0.110398
980 0.110459
981 0.110459
982 0.110545
983 0.110636
984 0.110636
985 0.110868
986 0.110868
987 0.11088
988 0.110889
989 0.111018
990 0.111027
991 0.111114
992 0.111217
993 0.111222
994 0.11123
995 0.111235
996 0.111306
997 0.11139
998 0.111395
999 0.111471
1000 0.111487
1001 0.111487
1002 0.111495
1003 0.111537
1004 0.111537
1005 0.111604
1006 0.111742
1007 0.111911
1008 0.111916
1009 0.111933
1010 0.111946
1011 0.11205
1012 0.112056
1013 0.112114
1014 0.112206
1015 0.11223
1016 0.112262
1017 0.112317
1018 0.112351
1019 0.112361
1020 0.112373
1021 0.112378
1022 0.112378
1023 0.112378
1024 0.112419
1025 0.112549
1026 0.112549
1027 0.112558
1028 0.112558
1029 0.112565
1030 0.112591
1031 0.112611
1032 0.112615
1033 0.11337
1034 0.11337
1035 0.113377
1036 0.113377
1037 0.113395
1038 0.113428
1039 0.113453
1040 0.11346
1041 0.11346
1042 0.113476
1043 0.113476
1044 0.113481
1045 0.113558
1046 0.113652
1047 0.113675
1048 0.113697
1049 0.113719
1050 0.113733
1051 0.113856
1052 0.113948
1053 0.113959
1054 0.113997
1055 0.113997
1056 0.114005
1057 0.114103
1058 0.114111
1059 0.114118
1060 0.114123
1061 0.114135
1062 0.114145
1063 0.114166
1064 0.114166
1065 0.114166
1066 0.114166
1067 0.114189
1068 0.114212
1069 0.114219
1070 0.114331
1071 0.114406
1072 0.114418
1073 0.114435
1074 0.114474
1075 0.114762
1076 0.114786
1077 0.114858
1078 0.114864
1079 0.114871
1080 0.114871
1081 0.114877
1082 0.114886
1083 0.114886
1084 0.114894
1085 0.114894
1086 0.114901
1087 0.114994
1088 0.115002
1089 0.115002
1090 0.115002
1091 0.115167
1092 0.115167
1093 0.1154
1094 0.115404
1095 0.115435
1096 0.115443
1097 0.115443
1098 0.115449
1099 0.115475
1100 0.115488
1101 0.115586
1102 0.115633
1103 0.115801
1104 0.11581
1105 0.11581
1106 0.115923
1107 0.115936
1108 0.116057
1109 0.116071
1110 0.116071
1111 0.116071
1112 0.116123
1113 0.116123
1114 0.116137
1115 0.116139
1116 0.116146
1117 0.116146
1118 0.116146
1119 0.116146
1120 0.11624
1121 0.11624
1122 0.116242
1123 0.116242
1124 0.116242
1125 0.116253
1126 0.116261
1127 0.116268
1128 0.116268
1129 0.116272
1130 0.11652
1131 0.11675
1132 0.116758
1133 0.116855
1134 0.116862
1135 0.11688
1136 0.116887
1137 0.116901
1138 0.116908
1139 0.116927
1140 0.117076
1141 0.117076
1142 0.117082
1143 0.117103
1144 0.117111
1145 0.117169
1146 0.117169
1147 0.117245
1148 0.117248
1149 0.117257
1150 0.117257
1151 0.117279
1152 0.117392
1153 0.11741
1154 0.11741
1155 0.117489
1156 0.117489
1157 0.117599
1158 0.117635
1159 0.11765
1160 0.117682
1161 0.117716
1162 0.117732
1163 0.117774
1164 0.117791
1165 0.117791
1166 0.117801
1167 0.11781
1168 0.117816
1169 0.117855
1170 0.118726
1171 0.118795
1172 0.118795
1173 0.118806
1174 0.119007
1175 0.119013
1176 0.119023
1177 0.119049
1178 0.119107
1179 0.119107
1180 0.119179
1181 0.119288
1182 0.119395
1183 0.119402
1184 0.119429
1185 0.119457
1186 0.119464
1187 0.119475
1188 0.119482
1189 0.119482
1190 0.11951
1191 0.11951
1192 0.119539
1193 0.119539
1194 0.119546
1195 0.119548
1196 0.1196
1197 0.1196
1198 0.119644
1199 0.119657
1200 0.119657
1201 0.11967
1202 0.119678
1203 0.119678
1204 0.119684
1205 0.119697
1206 0.119839
1207 0.119854
1208 0.119862
1209 0.120033
1210 0.120033
1211 0.12005
1212 0.12005
1213 0.12005
1214 0.12005
1215 0.120066
1216 0.120072
1217 0.120077
1218 0.120077
1219 0.120179
1220 0.120179
1221 0.120266
1222 0.120376
1223 0.120515
1224 0.120515
1225 0.120521
1226 0.120528
1227 0.120528
1228 0.120543
1229 0.120557
1230 0.120594
1231 0.120594
1232 0.120603
1233 0.120603
1234 0.120603
1235 0.120717
1236 0.120717
1237 0.120717
1238 0.120726
1239 0.120726
1240 0.120737
1241 0.120753
1242 0.120763
1243 0.12077
1244 0.120779
1245 0.120779
1246 0.120803
1247 0.120803
1248 0.120816
1249 0.120816
1250 0.120825
1251 0.120881
1252 0.121144
1253 0.12115
1254 0.121156
1255 0.121156
1256 0.121167
1257 0.121179
1258 0.121191
1259 0.121197
1260 0.121197
1261 0.121197
1262 0.121227
1263 0.121339
1264 0.121352
1265 0.121352
1266 0.121362
1267 0.121372
1268 0.121391
1269 0.121391
1270 0.121391
1271 0.121391
1272 0.121391
1273 0.121391
1274 0.121402
1275 0.121413
1276 0.121421
1277 0.121487
1278 0.121487
1279 0.121491
1280 0.121538
1281 0.121538
1282 0.121651
1283 0.121702
1284 0.121715
1285 0.121759
1286 0.121787
1287 0.1218
1288 0.121814
1289 0.121814
1290 0.121823
1291 0.121836
1292 0.121836
1293 0.121836
1294 0.121843
1295 0.121843
1296 0.121843
1297 0.121859
1298 0.121859
1299 0.12188
1300 0.12188
1301 0.1219
1302 0.121911
1303 0.121918
1304 0.121923
1305 0.12196
1306 0.121972
1307 0.121972
1308 0.121988
1309 0.122031
1310 0.122038
1311 0.122038
1312 0.122108
1313 0.122108
1314 0.122123
1315 0.122133
1316 0.122142
1317 0.122199
1318 0.122199
1319 0.122226
1320 0.122226
1321 0.122226
1322 0.122226
1323 0.122226
1324 0.122235
1325 0.122235
1326 0.122244
1327 0.122244
1328 0.122244
1329 0.122254
1330 0.122254
1331 0.122279
1332 0.122279
1333 0.12229
1334 0.122302
1335 0.122313
1336 0.12232
1337 0.12232
1338 0.12232
1339 0.12232
1340 0.122431
1341 0.122438
1342 0.12245
1343 0.122453
1344 0.122453
1345 0.122453
1346 0.122473
1347 0.122473
1348 0.122473
1349 0.122482
1350 0.122482
1351 0.122482
1352 0.122488
1353 0.122498
1354 0.122498
1355 0.122511
1356 0.122531
1357 0.122625
1358 0.122625
1359 0.122625
1360 0.122625
1361 0.122625
1362 0.12266
1363 0.122689
1364 0.122689
1365 0.122689
1366 0.122689
1367 0.122841
1368 0.122841
1369 0.122849
1370 0.122849
1371 0.122953
1372 0.122953
1373 0.123052
1374 0.123113
1375 0.123113
1376 0.123124
1377 0.123124
1378 0.123124
1379 0.123136
1380 0.123142
1381 0.123229
1382 0.123246
1383 0.123246
1384 0.12327
1385 0.12327
1386 0.123302
1387 0.123315
1388 0.123324
1389 0.123419
1390 0.123439
1391 0.123439
1392 0.123452
1393 0.123465
1394 0.123522
1395 0.123522
1396 0.123635
1397 0.123635
1398 0.123635
1399 0.123644
1400 0.12366
1401 0.12367
1402 0.12367
1403 0.12367
1404 0.123677
1405 0.123677
1406 0.123705
1407 0.123705
1408 0.123705
1409 0.123705
1410 0.123727
1411 0.123874
1412 0.123888
1413 0.123895
1414 0.12391
1415 0.123926
1416 0.123926
1417 0.123991
1418 0.124
1419 0.124042
1420 0.124042
1421 0.124042
1422 0.124061
1423 0.124061
1424 0.124085
1425 0.124109
1426 0.12436
1427 0.124374
1428 0.124411
1429 0.124463
1430 0.124557
1431 0.124673
1432 0.124673
1433 0.124673
1434 0.12468
1435 0.124687
1436 0.124809
1437 0.124822
1438 0.124822
1439 0.124834
1440 0.124834
1441 0.12491
1442 0.124972
1443 0.124987
1444 0.125055
1445 0.125055
1446 0.125055
1447 0.125105
1448 0.125105
1449 0.125119
1450 0.125143
1451 0.125143
1452 0.125162
1453 0.12517
1454 0.125249
1455 0.125256
1456 0.125319
1457 0.125319
1458 0.125319
1459 0.125449
1460 0.125506
1461 0.125553
1462 0.125566
1463 0.125585
1464 0.125585
1465 0.125604
1466 0.12564
1467 0.1257
1468 0.1257
1469 0.1257
1470 0.125917
1471 0.125931
1472 0.125931
1473 0.125948
1474 0.125948
1475 0.125948
1476 0.125975
1477 0.125975
1478 0.125975
1479 0.125975
1480 0.12605
1481 0.126058
1482 0.126072
1483 0.126084
1484 0.126084
1485 0.126096
1486 0.126096
1487 0.126108
1488 0.126108
1489 0.126118
1490 0.126118
1491 0.126132
1492 0.126225
1493 0.126239
1494 0.126256
1495 0.126264
1496 0.126274
1497 0.126286
1498 0.126309
1499 0.126335
1500 0.126335
1501 0.126344
1502 0.126344
1503 0.126353
1504 0.12638
1505 0.126419
1506 0.126425
1507 0.126434
1508 0.126447
1509 0.126475
1510 0.126485
1511 0.126495
1512 0.126495
1513 0.126601
1514 0.126632
1515 0.126641
1516 0.126641
1517 0.126641
1518 0.126645
1519 0.126645
1520 0.126645
1521 0.126655
1522 0.126668
1523 0.126668
1524 0.126668
1525 0.126707
1526 0.126721
1527 0.126749
1528 0.126749
1529 0.126755
1530 0.126755
1531 0.126755
1532 0.126755
1533 0.126773
1534 0.126787
1535 0.12685
1536 0.126858
1537 0.126865
1538 0.126865
1539 0.126873
1540 0.126873
1541 0.126935
1542 0.126942
1543 0.126942
1544 0.126942
1545 0.127711
1546 0.127711
1547 0.127813
1548 0.127813
1549 0.127828
1550 0.127881
1551 0.127895
1552 0.127989
1553 0.128024
1554 0.128058
1555 0.128078
1556 0.128155
1557 0.128155
1558 0.128798
1559 0.128806
1560 0.128806
1561 0.128816
1562 0.128827
1563 0.128827
1564 0.128841
1565 0.128841
1566 0.12912
1567 0.12912
1568 0.12912
1569 0.129128
1570 0.129144
1571 0.129144
1572 0.129144
1573 0.129177
1574 0.129185
1575 0.129185
1576 0.129347
1577 0.129347
1578 0.129403
1579 0.129456
1580 0.129491
1581 0.129614
1582 0.129629
1583 0.129645
1584 0.129685
1585 0.129704
1586 0.129704
1587 0.129748
1588 0.129756
1589 0.129756
1590 0.129756
1591 0.129756
1592 0.129756
1593 0.129776
1594 0.129776
1595 0.12978
1596 0.129801
1597 0.129801
1598 0.129801
1599 0.129903
1600 0.130009
1601 0.130009
1602 0.130009
1603 0.130028
1604 0.130041
1605 0.130041
1606 0.130045
1607 0.130053
1608 0.130057
1609 0.130076
1610 0.130119
1611 0.130141
1612 0.130164
1613 0.130195
1614 0.130195
1615 0.130204
1616 0.130226
1617 0.130235
1618 0.130235
1619 0.130235
1620 0.130269
1621 0.130269
1622 0.130291
1623 0.130306
1624 0.130319
1625 0.130333
1626 0.130338
1627 0.130353
1628 0.130377
1629 0.130377
1630 0.130377
1631 0.130377
1632 0.130413
1633 0.130422
1634 0.130426
1635 0.130536
1636 0.130536
1637 0.130545
1638 0.130545
1639 0.130561
1640 0.130566
1641 0.130566
1642 0.130585
1643 0.130611
1644 0.13062
1645 0.130829
1646 0.130856
1647 0.130901
1648 0.130913
1649 0.130955
1650 0.130963
1651 0.130969
1652 0.131016
1653 0.131016
1654 0.131032
1655 0.131118
1656 0.131127
1657 0.131145
1658 0.131154
1659 0.131163
1660 0.131163
1661 0.131171
1662 0.131192
1663 0.131201
1664 0.131282
1665 0.131282
1666 0.131291
1667 0.131335
1668 0.131346
1669 0.131346
1670 0.131346
1671 0.131346
1672 0.131346
1673 0.131346
1674 0.131346
1675 0.131346
1676 0.131346
1677 0.131356
1678 0.131356
1679 0.131356
1680 0.131356
1681 0.131428
1682 0.131592
1683 0.131609
1684 0.131609
1685 0.131616
1686 0.131626
1687 0.131636
1688 0.131652
1689 0.131681
1690 0.131691
1691 0.131712
1692 0.131712
1693 0.131712
1694 0.131712
1695 0.131769
1696 0.131769
1697 0.131789
1698 0.131789
1699 0.131804
1700 0.131813
1701 0.131822
1702 0.131833
1703 0.131851
1704 0.131935
1705 0.131935
1706 0.131935
1707 0.131935
1708 0.131944
1709 0.131944
1710 0.131944
1711 0.131954
1712 0.131963
1713 0.13198
1714 0.13198
1715 0.132004
1716 0.13209
1717 0.133009
1718 0.133184
1719 0.133215
1720 0.133225
1721 0.133236
1722 0.133728
1723 0.133826
1724 0.133835
1725 0.133846
1726 0.133866
1727 0.13389
1728 0.1339
1729 0.13391
1730 0.133921
1731 0.133921
1732 0.133933
1733 0.133955
1734 0.134069
1735 0.134101
1736 0.134202
1737 0.134202
1738 0.134202
1739 0.134215
1740 0.134238
1741 0.134252
1742 0.134262
1743 0.134272
1744 0.134272
1745 0.134272
1746 0.134374
1747 0.134374
1748 0.134468
1749 0.134468
1750 0.13453
1751 0.134716
1752 0.134874
1753 0.134874
1754 0.13489
1755 0.1349
1756 0.134949
1757 0.134965
1758 0.134965
1759 0.134993
1760 0.135039
1761 0.135072
1762 0.135072
1763 0.135132
1764 0.135176
1765 0.135235
1766 0.135271
1767 0.135304
1768 0.135304
1769 0.135328
1770 0.135328
1771 0.13534
1772 0.135351
1773 0.135372
1774 0.135383
1775 0.135404
1776 0.13543
1777 0.13543
1778 0.13543
1779 0.13543
1780 0.13543
1781 0.135451
1782 0.135551
1783 0.135562
1784 0.135596
1785 0.135596
1786 0.135596
1787 0.135596
1788 0.135596
1789 0.135619
1790 0.135619
1791 0.135619
1792 0.135624
1793 0.135624
1794 0.135647
1795 0.135647
1796 0.135647
1797 0.135647
1798 0.135658
1799 0.135658
1800 0.135658
1801 0.135658
1802 0.135681
1803 0.135699
1804 0.135724
1805 0.13583
1806 0.135861
1807 0.135874
1808 0.135885
1809 0.135942
1810 0.135961
1811 0.135973
1812 0.135985
1813 0.135985
1814 0.136008
1815 0.136032
1816 0.136059
1817 0.136194
1818 0.136218
1819 0.136262
1820 0.136288
1821 0.136288
1822 0.136325
1823 0.136366
1824 0.136393
1825 0.136466
1826 0.136466
1827 0.1369
1828 0.136911
1829 0.136911
1830 0.136925
1831 0.13695
1832 0.13695
1833 0.13695
1834 0.13695
1835 0.136963
1836 0.137145
1837 0.137145
1838 0.137277
1839 0.137289
1840 0.137326
1841 0.137326
1842 0.13737
1843 0.137445
1844 0.137476
1845 0.137489
1846 0.137489
1847 0.137553
1848 0.137585
1849 0.137631
1850 0.137686
1851 0.137698
1852 0.13777
1853 0.1378
1854 0.137814
1855 0.137833
1856 0.137897
1857 0.138021
1858 0.138119
1859 0.138178
1860 0.138212
1861 0.138253
1862 0.138259
1863 0.138954
1864 0.138992
1865 0.138992
1866 0.138992
1867 0.139012
1868 0.139012
1869 0.139027
1870 0.139027
1871 0.139027
1872 0.139048
1873 0.139069
1874 0.139084
1875 0.139091
1876 0.139113
1877 0.139113
1878 0.139113
1879 0.139129
1880 0.139129
1881 0.139171
1882 0.139171
1883 0.139171
1884 0.139182
1885 0.139182
1886 0.139182
1887 0.139226
1888 0.139238
1889 0.139238
1890 0.139284
1891 0.139284
1892 0.139443
1893 0.139455
1894 0.139508
1895 0.139508
1896 0.139607
1897 0.139607
1898 0.139648
1899 0.139648
1900 0.139648
1901 0.139664
1902 0.139664
1903 0.139664
1904 0.13968
1905 0.13968
1906 0.139693
1907 0.139693
1908 0.139693
1909 0.139693
1910 0.139719
1911 0.139719
1912 0.139732
1913 0.139746
1914 0.139746
1915 0.139746
1916 0.139746
1917 0.139746
1918 0.139753
1919 0.139764
1920 0.139776
1921 0.139776
1922 0.139789
1923 0.139812
1924 0.139812
1925 0.139825
1926 0.139825
1927 0.139841
1928 0.139888
1929 0.139902
1930 0.139922
1931 0.139922
1932 0.139936
1933 0.139943
1934 0.139966
1935 0.139981
1936 0.139981
1937 0.140005
1938 0.140035
1939 0.140059
1940 0.14009
1941 0.14009
1942 0.140823
1943 0.140823
1944 0.140854
1945 0.140854
1946 0.140854
1947 0.140869
1948 0.140869
1949 0.140885
1950 0.140885
1951 0.140975
1952 0.140992
1953 0.141335
1954 0.141335
1955 0.141335
1956 0.141335
1957 0.141335
1958 0.141335
1959 0.141349
1960 0.141349
1961 0.141349
1962 0.141367
1963 0.141424
1964 0.141424
1965 0.141518
1966 0.141518
1967 0.141518
1968 0.141533
1969 0.141533
1970 0.141533
1971 0.141533
1972 0.141533
1973 0.141533
1974 0.141533
1975 0.141533
1976 0.141533
1977 0.141631
1978 0.141631
1979 0.141643
1980 0.141651
1981 0.141651
1982 0.141651
1983 0.141651
1984 0.141662
1985 0.141676
1986 0.141676
1987 0.141687
1988 0.141687
1989 0.141687
1990 0.141687
1991 0.141778
1992 0.141778
1993 0.141778
1994 0.141778
1995 0.141794
1996 0.141794
1997 0.14181
1998 0.14181
1999 0.14181
2000 0.14186
2001 0.141877
2002 0.141877
2003 0.141911
2004 0.141911
2005 0.141924
2006 0.141954
2007 0.141954
2008 0.141968
2009 0.141991
2010 0.141991
2011 0.142308
2012 0.142308
2013 0.142308
2014 0.142401
2015 0.142401
2016 0.142401
2017 0.142401
2018 0.142401
2019 0.142409
2020 0.142409
2021 0.142409
2022 0.142409
2023 0.142409
2024 0.142438
2025 0.142438
2026 0.142457
2027 0.14249
2028 0.142494
2029 0.14251
2030 0.14251
2031 0.142531
2032 0.142531
2033 0.142548
2034 0.142548
2035 0.142555
2036 0.142562
2037 0.142562
2038 0.142562
2039 0.142562
2040 0.14257
2041 0.14257
2042 0.142577
2043 0.14262
2044 0.14262
2045 0.14262
2046 0.142629
2047 0.142868
2048 0.142868
2049 0.142868
2050 0.142887
2051 0.142887
2052 0.142887
2053 0.142887
2054 0.142906
2055 0.142924
2056 0.142962
2057 0.142962
2058 0.142999
2059 0.142999
2060 0.143018
2061 0.143037
2062 0.143037
2063 0.143107
2064 0.143129
2065 0.143156
2066 0.143224
2067 0.143246
2068 0.143246
2069 0.143281
2070 0.143317
2071 0.143317
2072 0.143336
2073 0.143336
2074 0.143336
2075 0.143363
2076 0.14348
2077 0.14348
2078 0.143499
2079 0.143537
2080 0.143621
2081 0.143621
2082 0.143931
2083 0.143931
2084 0.143949
2085 0.143982
2086 0.144006
2087 0.144029
2088 0.144029
2089 0.144088
2090 0.144126
2091 0.144197
2092 0.144197
2093 0.144197
2094 0.144197
2095 0.144201
2096 0.144225
2097 0.144225
2098 0.144253
2099 0.144253
2100 0.144278
2101 0.144417
2102 0.14444
2103 0.14444
2104 0.14444
2105 0.14444
2106 0.14444
2107 0.14444
2108 0.14444
2109 0.144447
2110 0.144472
2111 0.144472
2112 0.144472
2113 0.144472
2114 0.144472
2115 0.144479
2116 0.144487
2117 0.144487
2118 0.144487
2119 0.144487
2120 0.144487
2121 0.144675
2122 0.144675
2123 0.144906
2124 0.144906
2125 0.144932
2126 0.144951
2127 0.144979
2128 0.145007
2129 0.145007
2130 0.14503
2131 0.14503
2132 0.14503
2133 0.14503
2134 0.145051
2135 0.14508
2136 0.14508
2137 0.14508
2138 0.14508
2139 0.145108
2140 0.145108
2141 0.145108
2142 0.145117
2143 0.14531
2144 0.14531
2145 0.14531
2146 0.145416
2147 0.145416
2148 0.145416
2149 0.145416
2150 0.145416
2151 0.145416
2152 0.145416
2153 0.145416
2154 0.145416
2155 0.145416
2156 0.145416
2157 0.145416
2158 0.145416
2159 0.145416
2160 0.145416
2161 0.145416
2162 0.145416
2163 0.145416
2164 0.145416
2165 0.145416
2166 0.145416
2167 0.145416
2168 0.145416
2169 0.145477
2170 0.145477
2171 0.145477
2172 0.145477
2173 0.145477
2174 0.145477
2175 0.145477
2176 0.1455
2177 0.1455
2178 0.1455
2179 0.1455
2180 0.1455
2181 0.1455
2182 0.1455
2183 0.1455
2184 0.1455
2185 0.1455
2186 0.145509
2187 0.145509
2188 0.145514
2189 0.145514
2190 0.145514
2191 0.145628
2192 0.145628
2193 0.145628
2194 0.145628
2195 0.145628
2196 0.145628
2197 0.145628
2198 0.145628
2199 0.145628
2200 0.145628
2201 0.145628
2202 0.145628
2203 0.145628
2204 0.145628
2205 0.145628
2206 0.145628
2207 0.145628
2208 0.145628
2209 0.145643
2210 0.145643
2211 0.145643
2212 0.145693
2213 0.145708
2214 0.145745
2215 0.145745
2216 0.145745
2217 0.145745
2218 0.145745
2219 0.145745
2220 0.145745
2221 0.145745
2222 0.145745
2223 0.145745
2224 0.145745
2225 0.145745
2226 0.145779
2227 0.145779
2228 0.145815
2229 0.145815
2230 0.14589
2231 0.14596
2232 0.14596
2233 0.14596
2234 0.14596
2235 0.14596
2236 0.14596
2237 0.14596
2238 0.146
2239 0.146
2240 0.146
2241 0.146
2242 0.146
2243 0.146
2244 0.146
2245 0.146
2246 0.146
2247 0.146
2248 0.146
2249 0.146
2250 0.146
2251 0.146
2252 0.146
2253 0.146
2254 0.146
2255 0.146035
2256 0.146035
2257 0.146035
2258 0.146035
2259 0.146041
2260 0.146041
2261 0.146041
2262 0.146041
2263 0.146052
2264 0.146052
2265 0.146052
2266 0.146072
2267 0.146072
2268 0.146072
2269 0.146072
2270 0.146072
2271 0.146096
2272 0.146103
2273 0.146103
2274 0.146123
2275 0.146123
2276 0.146123
2277 0.146123
2278 0.146134
2279 0.146175
2280 0.146196
2281 0.146217
2282 0.146217
2283 0.146217
2284 0.146217
2285 0.146259
2286 0.146259
2287 0.146259
2288 0.146259
2289 0.146259
2290 0.146259
2291 0.14628
2292 0.14628
2293 0.14628
2294 0.14628
2295 0.14628
2296 0.14628
2297 0.146303
2298 0.146303
2299 0.146303
2300 0.146303
2301 0.14633
2302 0.146359
2303 0.146359
2304 0.146397
2305 0.146397
2306 0.146436
2307 0.146436
2308 0.146436
2309 0.146436
2310 0.146477
2311 0.146477
2312 0.146477
2313 0.146477
2314 0.146477
2315 0.146477
2316 0.146477
2317 0.146477
2318 0.146477
2319 0.146477
2320 0.146477
2321 0.146477
2322 0.146477
2323 0.146477
2324 0.146477
2325 0.146477
2326 0.146477
2327 0.146477
2328 0.146477
2329 0.146477
2330 0.146477
2331 0.146506
2332 0.146506
2333 0.146506
2334 0.146506
2335 0.146543
2336 0.146543
2337 0.146543
2338 0.146543
2339 0.146543
2340 0.146543
2341 0.146543
2342 0.146543
2343 0.146543
2344 0.146543
2345 0.146543
2346 0.146543
2347 0.146543
2348 0.146543
2349 0.146543
2350 0.146543
2351 0.146543
2352 0.146586
2353 0.146617
2354 0.146617
2355 0.146624
2356 0.146624
2357 0.146624
2358 0.146624
2359 0.146624
2360 0.146624
2361 0.146624
2362 0.146624
2363 0.146624
2364 0.146624
2365 0.146624
2366 0.146624
2367 0.146624
2368 0.146624
2369 0.146624
2370 0.146624
2371 0.146624
2372 0.146624
2373 0.146647
2374 0.146647
2375 0.146647
2376 0.146647
2377 0.146647
2378 0.146647
2379 0.146647
2380 0.146647
2381 0.146647
2382 0.146647
2383 0.147451
2384 0.147451
2385 0.147451
2386 0.147451
2387 0.147457
2388 0.147457
2389 0.147457
2390 0.147457
2391 0.147479
2392 0.147479
2393 0.147479
2394 0.147479
2395 0.147479
2396 0.147479
2397 0.147505
2398 0.147505
2399 0.147505
2400 0.147505
2401 0.147505
2402 0.147505
2403 0.147505
2404 0.147505
2405 0.147505
2406 0.147505
2407 0.147505
2408 0.147505
2409 0.147505
2410 0.147505
2411 0.147571
2412 0.147571
2413 0.147571
2414 0.147595
2415 0.147595
2416 0.147595
2417 0.147595
2418 0.147595
2419 0.147595
2420 0.147661
2421 0.147661
2422 0.147661
2423 0.147678
2424 0.147786
2425 0.147786
2426 0.147824
2427 0.147824
2428 0.147824
2429 0.147824
2430 0.147824
2431 0.147866
2432 0.147866
2433 0.14791
2434 0.147934
2435 0.148083
2436 0.148184
2437 0.148184
2438 0.148184
2439 0.14819
2440 0.14819
2441 0.14819
2442 0.14819
2443 0.14819
2444 0.14819
2445 0.14819
2446 0.14819
2447 0.14819
2448 0.14819
2449 0.14819
2450 0.14819
2451 0.14819
2452 0.14819
2453 0.148229
2454 0.148241
2455 0.148335
2456 0.148347
2457 0.148347
2458 0.148347
2459 0.148347
2460 0.148347
2461 0.14836
2462 0.14836
2463 0.14836
2464 0.14836
2465 0.148399
2466 0.148399
2467 0.148399
2468 0.148399
2469 0.148399
2470 0.148399
2471 0.148399
2472 0.148399
2473 0.148399
2474 0.14845
2475 0.14845
2476 0.14845
2477 0.148463
2478 0.148463
2479 0.148463
2480 0.148463
2481 0.148502
2482 0.148502
2483 0.148502
2484 0.148502
2485 0.148502
2486 0.149297
2487 0.149297
2488 0.149297
2489 0.149297
2490 0.149357
2491 0.149357
2492 0.149357
2493 0.149366
2494 0.149366
2495 0.149428
2496 0.14953
2497 0.14953
2498 0.14953
2499 0.149541
2500 0.149541
2501 0.149541
2502 0.149635
2503 0.149635
2504 0.149635
2505 0.149635
2506 0.149635
2507 0.149635
2508 0.149635
2509 0.149698
2510 0.149698
2511 0.149745
2512 0.149745
2513 0.149779
2514 0.149815
2515 0.149815
2516 0.149852
2517 0.149903
2518 0.149941
2519 0.149941
2520 0.149941
2521 0.149941
2522 0.149941
2523 0.149981
2524 0.149981
2525 0.150021
2526 0.150021
2527 0.150021
2528 0.150021
2529 0.150021
2530 0.150029
2531 0.150029
2532 0.150029
2533 0.150029
2534 0.150029
2535 0.150029
2536 0.150029
2537 0.150029
2538 0.150029
2539 0.150029
2540 0.150029
2541 0.150043
2542 0.150043
2543 0.15009
2544 0.15009
2545 0.15009
2546 0.15009
2547 0.15009
2548 0.15009
2549 0.15009
2550 0.15009
2551 0.150105
2552 0.150159
2553 0.150159
2554 0.150159
2555 0.150205
2556 0.150205
2557 0.150205
2558 0.150205
2559 0.150821
2560 0.15093
2561 0.15093
2562 0.15093
2563 0.150944
2564 0.150944
2565 0.150944
2566 0.150944
2567 0.150944
2568 0.150944
2569 0.150944
2570 0.150944
2571 0.150944
2572 0.150944
2573 0.150944
2574 0.150944
2575 0.150964
2576 0.150964
2577 0.150964
2578 0.150964
2579 0.150964
2580 0.150991
2581 0.150991
2582 0.150991
2583 0.151114
2584 0.151114
2585 0.151114
2586 0.151114
2587 0.151114
2588 0.151114
2589 0.151114
2590 0.151141
2591 0.151141
2592 0.151141
2593 0.151141
2594 0.151141
2595 0.151239
2596 0.151239
2597 0.151239
2598 0.151239
2599 0.151281
2600 0.151281
2601 0.151281
2602 0.15131
2603 0.15131
2604 0.15131
2605 0.15131
2606 0.15131
2607 0.15131
2608 0.15131
2609 0.15131
2610 0.15131
2611 0.15131
2612 0.15131
2613 0.15131
2614 0.15131
2615 0.151315
2616 0.151315
2617 0.151315
2618 0.151448
2619 0.151448
2620 0.151448
2621 0.151448
2622 0.151448
2623 0.151448
2624 0.151448
2625 0.151448
2626 0.151448
2627 0.151448
2628 0.151448
2629 0.151448
2630 0.151448
2631 0.151448
2632 0.151448
2633 0.151475
2634 0.151475
2635 0.151475
2636 0.151496
2637 0.151496
2638 0.151496
2639 0.151496
2640 0.151496
2641 0.151578
2642 0.151578
2643 0.151578
2644 0.151578
2645 0.151597
2646 0.151597
2647 0.151597
2648 0.151597
2649 0.151597
2650 0.151597
2651 0.151597
2652 0.151624
2653 0.151624
2654 0.151624
2655 0.151624
2656 0.151651
2657 0.151679
2658 0.151679
2659 0.151679
2660 0.151679
2661 0.151679
2662 0.151679
2663 0.151679
2664 0.151706
2665 0.151706
2666 0.151706
2667 0.151734
2668 0.151734
2669 0.151734
2670 0.151734
2671 0.151734
2672 0.151734
2673 0.151734
2674 0.151734
2675 0.151761
2676 0.151789
2677 0.151789
2678 0.151789
2679 0.151789
2680 0.151789
2681 0.151819
2682 0.151819
2683 0.151819
2684 0.151819
2685 0.151849
2686 0.151862
2687 0.151977
2688 0.151977
2689 0.151977
2690 0.151977
2691 0.151977
2692 0.151977
2693 0.151977
2694 0.151977
2695 0.152024
2696 0.152024
2697 0.152024
2698 0.152024
2699 0.152024
2700 0.152024
2701 0.152107
2702 0.152107
2703 0.152107
2704 0.152107
2705 0.152107
2706 0.152136
2707 0.152136
2708 0.152136
2709 0.152136
2710 0.152136
2711 0.152136
2712 0.15215
2713 0.152201
2714 0.152201
2715 0.152201
2716 0.152222
2717 0.152222
2718 0.152222
2719 0.152222
2720 0.152222
2721 0.152222
2722 0.152222
2723 0.152222
2724 0.152231
2725 0.15224
2726 0.15224
2727 0.15224
2728 0.15224
2729 0.15224
2730 0.15224
2731 0.152283
2732 0.152283
2733 0.152297
2734 0.152306
2735 0.152306
2736 0.152306
2737 0.152306
2738 0.152306
2739 0.152306
2740 0.152306
2741 0.152315
2742 0.152315
2743 0.152379
2744 0.152379
2745 0.152379
2746 0.152379
2747 0.152379
2748 0.152379
2749 0.152379
2750 0.152379
2751 0.152379
2752 0.152379
2753 0.152379
2754 0.152379
2755 0.152432
2756 0.152441
2757 0.152441
2758 0.152441
2759 0.152441
2760 0.152441
2761 0.152441
2762 0.152441
2763 0.152441
2764 0.152441
2765 0.152441
2766 0.152441
2767 0.152441
2768 0.152441
2769 0.152441
2770 0.152441
2771 0.152441
2772 0.152471
2773 0.152471
2774 0.152504
2775 0.152504
2776 0.152518
2777 0.153181
2778 0.153195
2779 0.153195
2780 0.153195
2781 0.153209
2782 0.153209
2783 0.153239
2784 0.153239
2785 0.153239
2786 0.153406
2787 0.153406
2788 0.153406
2789 0.153406
2790 0.153406
2791 0.153406
2792 0.153406
2793 0.153406
2794 0.153406
2795 0.153472
2796 0.153509
2797 0.153509
2798 0.153509
2799 0.153509
2800 0.153543
2801 0.153543
2802 0.153543
2803 0.153543
2804 0.153543
2805 0.153543
2806 0.153543
2807 0.153543
2808 0.153543
2809 0.153543
2810 0.153543
2811 0.153543
2812 0.153562
2813 0.153562
2814 0.153562
2815 0.153669
2816 0.153669
2817 0.153699
2818 0.153699
2819 0.153699
2820 0.15373
2821 0.15373
2822 0.15373
2823 0.153763
2824 0.153763
2825 0.153782
2826 0.153782
2827 0.153782
2828 0.153782
2829 0.153782
2830 0.153782
2831 0.153782
2832 0.153782
2833 0.153782
2834 0.153782
2835 0.153782
2836 0.153782
2837 0.153782
2838 0.153782
2839 0.153782
2840 0.153782
2841 0.153782
2842 0.153782
2843 0.153782
2844 0.153782
2845 0.15382
2846 0.15382
2847 0.15382
2848 0.15382
2849 0.153943
2850 0.153982
2851 0.153982
2852 0.154037
2853 0.154037
2854 0.154037
2855 0.154068
2856 0.154068
2857 0.154068
2858 0.154068
2859 0.154068
2860 0.154068
2861 0.154068
2862 0.154068
2863 0.154068
2864 0.154103
2865 0.154158
2866 0.154158
2867 0.154158
2868 0.154201
2869 0.154201
2870 0.154201
2871 0.154201
2872 0.154218
2873 0.154218
2874 0.154282
2875 0.154282
2876 0.154374
2877 0.154374
2878 0.154374
2879 0.154374
2880 0.154374
2881 0.154374
2882 0.154374
2883 0.154447
2884 0.154447
2885 0.154447
2886 0.154447
2887 0.154492
2888 0.154492
2889 0.154492
2890 0.154492
2891 0.154515
2892 0.154515
2893 0.154538
2894 0.154562
2895 0.154607
2896 0.154631
2897 0.154667
2898 0.154667
2899 0.154667
2900 0.154667
2901 0.154667
2902 0.154691
2903 0.154756
2904 0.154756
2905 0.15477
2906 0.154795
2907 0.154795
2908 0.154795
2909 0.154821
2910 0.154821
2911 0.154821
2912 0.154821
2913 0.154848
2914 0.154848
2915 0.154848
2916 0.154853
2917 0.154908
2918 0.154908
2919 0.154908
2920 0.154908
2921 0.154908
2922 0.154908
2923 0.154908
2924 0.154908
2925 0.154908
2926 0.154937
2927 0.154937
2928 0.154937
2929 0.154937
2930 0.155076
2931 0.155076
2932 0.155076
2933 0.155076
2934 0.155076
2935 0.155076
2936 0.155076
2937 0.155076
2938 0.155076
2939 0.155076
2940 0.155076
2941 0.155076
2942 0.155076
2943 0.155076
2944 0.155076
2945 0.155076
2946 0.155076
2947 0.155076
2948 0.155076
2949 0.155076
2950 0.155076
2951 0.155076
2952 0.155094
2953 0.155094
2954 0.155094
2955 0.155145
2956 0.155145
2957 0.155184
2958 0.155218
2959 0.155218
2960 0.155218
2961 0.155218
2962 0.155218
2963 0.155218
2964 0.155218
2965 0.155218
2966 0.155218
2967 0.15528
2968 0.15528
2969 0.15528
2970 0.155366
2971 0.155366
2972 0.155366
2973 0.155401
2974 0.155401
2975 0.15549
2976 0.155527
2977 0.155527
2978 0.155527
2979 0.155527
2980 0.155527
2981 0.155527
2982 0.155527
2983 0.155531
2984 0.155569
2985 0.155569
2986 0.155569
2987 0.155608
2988 0.155649
2989 0.155649
2990 0.155692
2991 0.155692
2992 0.155735
2993 0.155735
2994 0.155735
2995 0.155787
2996 0.155791
2997 0.155791
2998 0.155839
2999 0.155839
3000 0.155839
3001 0.155839
3002 0.155856
3003 0.155856
3004 0.155856
3005 0.155856
3006 0.155856
3007 0.155868
3008 0.155868
3009 0.155868
3010 0.156585
3011 0.156585
3012 0.156585
3013 0.156585
3014 0.156585
3015 0.156585
3016 0.156585
3017 0.156585
3018 0.156585
3019 0.156585
3020 0.156737
3021 0.156737
3022 0.156784
3023 0.156833
3024 0.156858
3025 0.15689
3026 0.15689
3027 0.156945
3028 0.156969
3029 0.157053
3030 0.157053
3031 0.157086
3032 0.157086
3033 0.157086
3034 0.157194
3035 0.157194
3036 0.157194
3037 0.157194
3038 0.157194
3039 0.157194
3040 0.157194
3041 0.157194
3042 0.157194
3043 0.157281
3044 0.157281
3045 0.157281
3046 0.157281
3047 0.157281
3048 0.157281
3049 0.157281
3050 0.157281
3051 0.157338
3052 0.157398
3053 0.157398
3054 0.157398
3055 0.157398
3056 0.157398
3057 0.157398
3058 0.157398
3059 0.157398
3060 0.157398
3061 0.157398
3062 0.157398
3063 0.157455
3064 0.157455
3065 0.157455
3066 0.157455
3067 0.157455
3068 0.157455
3069 0.157455
3070 0.157455
3071 0.157455
3072 0.157473
3073 0.157473
3074 0.157473
3075 0.157473
3076 0.157473
3077 0.157473
3078 0.157473
3079 0.157473
3080 0.157473
3081 0.157473
3082 0.157473
3083 0.157473
3084 0.157473
3085 0.157473
3086 0.157473
3087 0.157473
3088 0.157473
3089 0.157473
3090 0.157473
3091 0.157507
3092 0.157507
3093 0.157507
3094 0.157507
3095 0.157507
3096 0.157507
3097 0.157507
3098 0.157507
3099 0.157507
3100 0.157507
3101 0.157507
3102 0.157507
3103 0.157521
3104 0.157521
3105 0.157535
3106 0.157535
3107 0.157549
3108 0.157607
3109 0.157607
3110 0.157622
3111 0.157622
3112 0.157622
3113 0.157637
3114 0.157652
3115 0.157684
3116 0.157684
3117 0.157721
3118 0.157721
3119 0.157721
3120 0.157905
3121 0.157967
3122 0.157967
3123 0.157967
3124 0.158009
3125 0.158053
3126 0.158194
3127 0.158194
3128 0.158245
3129 0.158245
3130 0.158245
3131 0.158315
3132 0.15837
3133 0.158428
3134 0.158428
3135 0.158428
3136 0.158505
3137 0.158568
3138 0.158568
3139 0.158585
3140 0.158585
3141 0.158585
3142 0.158603
3143 0.158603
3144 0.158603
3145 0.158603
3146 0.158622
3147 0.158622
3148 0.158636
3149 0.158636
3150 0.158654
3151 0.158654
3152 0.158654
3153 0.158654
3154 0.158674
3155 0.158739
3156 0.158759
3157 0.158759
3158 0.158773
3159 0.158773
3160 0.158773
3161 0.158793
3162 0.158814
3163 0.158835
3164 0.158835
3165 0.158857
3166 0.158857
3167 0.158857
3168 0.158857
3169 0.158857
3170 0.158857
3171 0.158871
3172 0.158875
3173 0.158875
3174 0.158875
3175 0.158965
3176 0.158965
3177 0.158987
3178 0.158987
3179 0.158987
3180 0.158987
3181 0.158987
3182 0.158987
3183 0.158987
3184 0.15901
3185 0.15901
3186 0.15907
3187 0.15907
3188 0.15907
3189 0.15907
3190 0.15907
3191 0.15907
3192 0.15907
3193 0.15907
3194 0.15907
3195 0.15907
3196 0.159093
3197 0.159117
3198 0.159117
3199 0.159117
3200 0.159117
3201 0.159117
3202 0.159142
3203 0.159142
3204 0.159142
3205 0.159142
3206 0.159142
3207 0.159142
3208 0.159142
3209 0.159142
3210 0.159142
3211 0.159142
3212 0.159142
3213 0.159142
3214 0.159142
3215 0.159184
3216 0.159184
3217 0.159184
3218 0.159184
3219 0.159184
3220 0.159189
3221 0.159189
3222 0.159189
3223 0.159189
3224 0.159214
3225 0.159214
3226 0.15924
3227 0.159267
3228 0.159267
3229 0.159294
3230 0.159294
3231 0.159294
3232 0.159294
3233 0.159322
3234 0.159345
3235 0.159345
3236 0.159345
3237 0.159345
3238 0.159345
3239 0.159345
3240 0.159345
3241 0.159345
3242 0.159345
3243 0.159345
3244 0.159345
3245 0.159345
3246 0.159345
3247 0.159349
3248 0.159349
3249 0.159349
3250 0.159349
3251 0.159349
3252 0.159349
3253 0.159349
3254 0.159349
3255 0.159349
3256 0.159349
3257 0.159349
3258 0.159349
3259 0.159349
3260 0.159349
3261 0.159349
3262 0.159349
3263 0.159349
3264 0.159349
3265 0.159349
3266 0.159349
3267 0.159375
3268 0.159375
3269 0.159375
3270 0.159534
3271 0.159534
3272 0.159534
3273 0.159534
3274 0.159549
3275 0.159549
3276 0.159549
3277 0.159549
3278 0.159557
3279 0.159557
3280 0.159557
3281 0.159557
3282 0.159557
3283 0.159557
3284 0.159557
3285 0.159557
3286 0.159557
3287 0.159557
3288 0.159557
3289 0.159557
3290 0.159557
3291 0.159557
3292 0.159557
3293 0.159557
3294 0.159601
3295 0.159601
3296 0.159601
3297 0.159601
3298 0.159601
3299 0.159601
3300 0.159621
3301 0.159621
3302 0.159636
3303 0.159636
3304 0.159636
3305 0.159636
3306 0.159665
3307 0.159665
3308 0.159665
3309 0.159665
3310 0.159665
3311 0.159665
3312 0.159665
3313 0.159665
3314 0.159665
3315 0.159665
3316 0.159665
3317 0.159665
3318 0.159665
3319 0.159665
3320 0.159727
3321 0.159727
3322 0.159727
3323 0.159727
3324 0.159727
3325 0.159727
3326 0.159727
3327 0.159727
3328 0.159727
3329 0.159727
3330 0.159736
3331 0.159736
3332 0.159736
3333 0.159736
3334 0.159736
3335 0.159736
3336 0.159736
3337 0.159736
3338 0.159736
3339 0.159736
3340 0.159736
3341 0.159765
3342 0.159875
3343 0.159905
3344 0.159905
3345 0.159905
3346 0.159905
3347 0.159905
3348 0.159905
3349 0.159905
3350 0.159905
3351 0.159905
3352 0.159905
3353 0.159905
3354 0.159905
3355 0.159905
3356 0.159905
3357 0.159905
3358 0.159905
3359 0.159905
3360 0.159905
3361 0.159946
3362 0.159946
3363 0.159946
3364 0.160011
3365 0.160026
3366 0.160034
3367 0.160034
3368 0.160034
3369 0.160034
3370 0.160034
3371 0.160034
3372 0.160034
3373 0.160042
3374 0.160042
3375 0.160042
3376 0.16005
3377 0.160058
3378 0.160058
3379 0.160058
3380 0.160058
3381 0.160125
3382 0.160125
3383 0.160143
3384 0.160143
3385 0.160176
3386 0.160176
3387 0.160176
3388 0.160176
3389 0.160252
3390 0.160267
3391 0.160391
3392 0.160426
3393 0.160426
3394 0.160426
3395 0.160463
3396 0.160463
3397 0.160467
3398 0.160525
3399 0.160871
3400 0.160871
3401 0.160871
3402 0.160871
3403 0.160871
3404 0.160871
3405 0.160871
3406 0.160871
3407 0.160871
3408 0.160871
3409 0.16088
3410 0.16088
3411 0.16088
3412 0.16088
3413 0.16088
3414 0.16088
3415 0.16088
3416 0.16091
3417 0.16091
3418 0.16091
3419 0.16091
3420 0.16091
3421 0.16091
3422 0.160925
3423 0.160925
3424 0.160925
3425 0.160925
3426 0.160925
3427 0.160925
3428 0.160925
3429 0.160925
3430 0.160933
3431 0.160933
3432 0.160933
3433 0.160933
3434 0.160933
3435 0.160933
3436 0.160933
3437 0.160933
3438 0.160933
3439 0.160933
3440 0.160933
3441 0.160933
3442 0.160933
3443 0.160933
3444 0.160933
3445 0.160933
3446 0.160933
3447 0.160933
3448 0.160933
3449 0.160933
3450 0.160933
3451 0.160942
3452 0.160942
3453 0.160942
3454 0.160942
3455 0.160942
3456 0.160942
3457 0.160942
3458 0.160942
3459 0.160942
3460 0.160951
3461 0.160951
3462 0.160971
3463 0.160971
3464 0.16099
3465 0.16099
3466 0.16099
3467 0.16101
3468 0.161091
3469 0.161091
3470 0.161091
3471 0.161138
3472 0.161159
3473 0.161175
3474 0.161175
3475 0.161175
3476 0.161175
3477 0.161195
3478 0.161195
3479 0.161813
3480 0.161813
3481 0.161813
3482 0.161813
3483 0.161813
3484 0.161813
3485 0.161834
3486 0.161879
3487 0.161879
3488 0.161879
3489 0.161956
3490 0.161956
3491 0.162013
3492 0.16216
3493 0.162207
3494 0.162233
3495 0.162233
3496 0.162233
3497 0.162233
3498 0.162233
3499 0.162233
3500 0.162233
3501 0.162255
3502 0.162255
3503 0.162255
3504 0.162255
3505 0.162255
3506 0.162292
3507 0.162292
3508 0.162292
3509 0.162331
3510 0.162331
3511 0.162331
3512 0.162331
3513 0.162331
3514 0.162331
3515 0.162331
3516 0.162331
3517 0.162331
3518 0.162381
3519 0.162381
3520 0.162448
3521 0.162545
3522 0.162545
3523 0.162751
3524 0.162751
3525 0.162751
3526 0.162751
3527 0.162751
3528 0.162751
3529 0.162778
3530 0.162805
3531 0.162805
3532 0.162805
3533 0.162805
3534 0.162805
3535 0.162805
3536 0.162805
3537 0.162815
3538 0.162815
3539 0.162844
3540 0.162844
3541 0.162844
3542 0.162908
3543 0.162938
3544 0.162938
3545 0.162938
3546 0.162938
3547 0.162938
3548 0.162957
3549 0.162957
3550 0.163011
3551 0.163011
3552 0.163021
3553 0.163021
3554 0.163021
3555 0.163021
3556 0.163021
3557 0.163053
3558 0.163053
3559 0.163053
3560 0.163053
3561 0.163053
3562 0.163053
3563 0.163053
3564 0.163086
3565 0.163964
3566 0.163964
3567 0.163964
3568 0.163997
3569 0.163997
3570 0.164018
3571 0.164018
3572 0.164018
3573 0.164023
3574 0.164023
3575 0.164023
3576 0.16406
3577 0.164077
3578 0.164077
3579 0.164077
3580 0.164077
3581 0.164077
3582 0.164077
3583 0.164077
3584 0.164112
3585 0.164112
3586 0.164128
3587 0.164128
3588 0.164128
3589 0.164128
3590 0.164128
3591 0.164137
3592 0.164137
3593 0.164151
3594 0.164151
3595 0.164161
3596 0.164161
3597 0.164161
3598 0.164161
3599 0.164161


==> plots/data/dataSport-BDD.dat <==
0 0
1 0
2 0.0014557
3 0.00442835
4 0.0126171
5 0.0159178
6 0.0176669
7 0.0223622
8 0.0256277
9 0.0257681
10 0.026915
11 0.0289732
12 0.0299639
13 0.0302246
14 0.03237
15 0.0376021
16 0.0376531
17 0.0379215
18 0.0381237
19 0.0384382
20 0.0394474
21 0.0407499
22 0.0423558
23 0.042471
24 0.0426588
25 0.0431056
26 0.0446481
27 0.044962
28 0.0453271
29 0.0456536
30 0.047069
31 0.0472507
32 0.047461
33 0.0488493
34 0.0501009
35 0.0504006
36 0.0504365
37 0.0507636
38 0.0520446
39 0.0521488
40 0.0524085
41 0.0525979
42 0.0526582
43 0.0528196
44 0.0539817
45 0.0541482
46 0.0544458
47 0.0547038
48 0.0547834
49 0.0549572
50 0.0550732
51 0.0550931
52 0.0551775
53 0.0556676
54 0.0568905
55 0.0579258
56 0.0580794
57 0.0582831
58 0.0584054
59 0.0585363
60 0.0605349
61 0.0616219
62 0.0621048
63 0.0647007
64 0.0648093
65 0.0650064
66 0.0698366
67 0.0712673
68 0.0733375
69 0.0746202
70 0.0760601
71 0.0768925
72 0.0769994
73 0.0779245
74 0.0802979
75 0.082176
76 0.0829266
77 0.0830565
78 0.0841476
79 0.0843012
80 0.0844675
81 0.0846501
82 0.0870069
83 0.0872059
84 0.0904268
85 0.0926282
86 0.0939943
87 0.0961076
88 0.097664
89 0.0978907
90 0.0982058
91 0.0991837
92 0.0995526
93 0.100329
94 0.100428
95 0.101547
96 0.101724
97 0.102
98 0.102133
99 0.102152
100 0.104191
101 0.105717
102 0.105878
103 0.106229
104 0.107699
105 0.108294
106 0.10925
107 0.10982
108 0.111222
109 0.1116
110 0.111752
111 0.111988
112 0.11369
113 0.113734
114 0.113893
115 0.11433
116 0.115646
117 0.117637
118 0.11869
119 0.118857
120 0.12043
121 0.120668
122 0.120825
123 0.120843
124 0.122275
125 0.124381
126 0.124581
127 0.126023
128 0.127327
129 0.127543
130 0.128718
131 0.129119
132 0.130599
133 0.131173
134 0.131344
135 0.131953
136 0.133446
137 0.133975
138 0.134111
139 0.135732
140 0.13729
141 0.137614
142 0.138003
143 0.138194
144 0.138625
145 0.138934
146 0.139325
147 0.139887
148 0.140094
149 0.140295
150 0.141807
151 0.142213
152 0.142803
153 0.14301
154 0.143489
155 0.146132
156 0.146814
157 0.147502
158 0.147613
159 0.150478
160 0.150668
161 0.152873
162 0.153263
163 0.153376
164 0.15384
165 0.154082
166 0.154281
167 0.15462
168 0.155291
169 0.155388
170 0.155616
171 0.15599
172 0.156217
173 0.156398
174 0.159341
175 0.160042
176 0.161279
177 0.161453
178 0.16184
179 0.162014
180 0.162268
181 0.16235
182 0.162587
183 0.163373
184 0.165903
185 0.166181
186 0.16885
187 0.170255
188 0.172086
189 0.176458
190 0.176605
191 0.178318
192 0.178502
193 0.179959
194 0.180082
195 0.18135
196 0.183117
197 0.186637
198 0.187214
199 0.188597
200 0.188873
201 0.189073
202 0.189493
203 0.191741
204 0.19361
205 0.195839
206 0.196048
207 0.196467
208 0.197781
209 0.198195
210 0.200359
211 0.200662
212 0.201109
213 0.203365
214 0.204729
215 0.207301
216 0.208733
217 0.210014
218 0.211739
219 0.212222
220 0.212422
221 0.212775
222 0.213029
223 0.216408
224 0.216801
225 0.217866
226 0.218394
227 0.218735
228 0.219862
229 0.221106
230 0.221213
231 0.221568
232 0.223092
233 0.223456
234 0.223733
235 0.224274
236 0.224508
237 0.224559
238 0.224655
239 0.224793
240 0.224876
241 0.225696
242 0.225957
243 0.226101
244 0.22625
245 0.227768
246 0.227972
247 0.228245
248 0.228675
249 0.230333
250 0.231659
251 0.232058
252 0.233066
253 0.23409
254 0.234709
255 0.234722
256 0.234877
257 0.235172
258 0.235596
259 0.236814
260 0.237063
261 0.238522
262 0.240709
263 0.240865
264 0.241356
265 0.241558
266 0.242705
267 0.243829
268 0.244013
269 0.244059
270 0.244426
271 0.244772
272 0.245128
273 0.245171
274 0.246356
275 0.246834
276 0.247052
277 0.247351
278 0.248863
279 0.248964
280 0.249177
281 0.249313
282 0.249437
283 0.249603
284 0.250071
285 0.250467
286 0.250504
287 0.25062
288 0.252049
289 0.252271
290 0.252529
291 0.252774
292 0.254408
293 0.254689
294 0.25589
295 0.255995
296 0.256219
297 0.256398
298 0.25672
299 0.258014
300 0.258306
301 0.259907
302 0.261103
303 0.26168
304 0.261798
305 0.261928
306 0.262137
307 0.263425
308 0.263567
309 0.263786
310 0.263844
311 0.264056
312 0.264939
313 0.264939
314 0.26532
315 0.2672
316 0.267245
317 0.267428
318 0.267644
319 0.267764
320 0.267781
321 0.267943
322 0.268503
323 0.268981
324 0.269391
325 0.269795
326 0.269928
327 0.270074
328 0.270193
329 0.270222
330 0.270508
331 0.270659
332 0.271058
333 0.271326
334 0.271421
335 0.271767
336 0.271837
337 0.272971
338 0.273088
339 0.273119
340 0.273812
341 0.273964
342 0.274144
343 0.274459
344 0.274709
345 0.274805
346 0.275031
347 0.275203
348 0.275399
349 0.275546
350 0.275774
351 0.276183
352 0.276273
353 0.276336
354 0.276461
355 0.276646
356 0.276746
357 0.276982
358 0.27768
359 0.2777
360 0.278296
361 0.278563
362 0.279791
363 0.27996
364 0.280379
365 0.280584
366 0.280683
367 0.280735
368 0.280834
369 0.281386
370 0.281545
371 0.281712
372 0.281751
373 0.282357
374 0.282401
375 0.282524
376 0.282605
377 0.282932
378 0.283132
379 0.283328
380 0.283486
381 0.283634
382 0.28375
383 0.283952
384 0.284008
385 0.284063
386 0.285249
387 0.285409
388 0.285493
389 0.285672
390 0.285754
391 0.286663
392 0.287918
393 0.287951
394 0.288035
395 0.288449
396 0.288539
397 0.289891
398 0.290494
399 0.290686
400 0.291248
401 0.291322
402 0.291367
403 0.291406
404 0.291406
405 0.291466
406 0.29161
407 0.291821
408 0.291909
409 0.291957
410 0.291957
411 0.292424
412 0.292789
413 0.29299
414 0.293079
415 0.293153
416 0.29373
417 0.293867
418 0.294262
419 0.294683
420 0.294918
421 0.295167
422 0.295326
423 0.295419
424 0.296029
425 0.296163
426 0.296218
427 0.296218
428 0.296501
429 0.296888
430 0.297208
431 0.297339
432 0.298359
433 0.299146
434 0.299336
435 0.299738
436 0.300703
437 0.300724
438 0.300893
439 0.301003
440 0.301234
441 0.301374
442 0.301456
443 0.301615
444 0.301687
445 0.301733
446 0.301852
447 0.301908
448 0.303036
449 0.303175
450 0.303207
451 0.303334
452 0.305047
453 0.305671
454 0.305908
455 0.306063
456 0.306075
457 0.30633
458 0.30796
459 0.308079
460 0.308219
461 0.308401
462 0.308661
463 0.309749
464 0.310038
465 0.310246
466 0.310772
467 0.31108
468 0.311253
469 0.311672
470 0.311718
471 0.3118
472 0.312073
473 0.312228
474 0.31232
475 0.312421
476 0.312852
477 0.314103
478 0.314219
479 0.314245
480 0.314441
481 0.314619
482 0.314859
483 0.315073
484 0.315241
485 0.315759
486 0.315782
487 0.315893
488 0.316367
489 0.316604
490 0.317091
491 0.31726
492 0.317483
493 0.317483
494 0.318623
495 0.318999
496 0.319132
497 0.319353
498 0.319602
499 0.31962
500 0.319633
501 0.319701
502 0.31983
503 0.319996
504 0.320191
505 0.320275
506 0.320612
507 0.320827
508 0.321942
509 0.322067
510 0.32216
511 0.323212
512 0.323569
513 0.323897
514 0.324081
515 0.324254
516 0.324525
517 0.324892
518 0.325039
519 0.325171
520 0.325273
521 0.325357
522 0.325532
523 0.325637
524 0.326021
525 0.326114
526 0.326271
527 0.326499
528 0.326997
529 0.327127
530 0.327244
531 0.327273
532 0.327291
533 0.327331
534 0.327507
535 0.327507
536 0.327571
537 0.327624
538 0.3277
539 0.327931
540 0.327991
541 0.328332
542 0.328655
543 0.329974
544 0.330121
545 0.330314
546 0.330384
547 0.330515
548 0.330796
549 0.33094
550 0.33103
551 0.331213
552 0.331247
553 0.331375
554 0.331671
555 0.332685
556 0.332803
557 0.332863
558 0.332937
559 0.333083
560 0.33316
561 0.33316
562 0.333322
563 0.333397
564 0.333449
565 0.33355
566 0.33362
567 0.333743
568 0.333808
569 0.333966
570 0.334019
571 0.334245
572 0.334311
573 0.334414
574 0.33444
575 0.335755
576 0.33582
577 0.335944
578 0.336334
579 0.336423
580 0.336555
581 0.337797
582 0.337967
583 0.338303
584 0.338303
585 0.338321
586 0.339576
587 0.340747
588 0.340874
589 0.341073
590 0.341207
591 0.341285
592 0.341498
593 0.341617
594 0.341701
595 0.341786
596 0.342276
597 0.342451
598 0.342604
599 0.343193
600 0.343338
601 0.343419
602 0.343521
603 0.343521
604 0.343613
605 0.343899
606 0.344095
607 0.344345
608 0.344439
609 0.344507
610 0.34456
611 0.344659
612 0.344987
613 0.345053
614 0.345447
615 0.345501
616 0.346093
617 0.346185
618 0.346397
619 0.346547
620 0.346612
621 0.348094
622 0.348127
623 0.348215
624 0.348308
625 0.348745
626 0.348862
627 0.349228
628 0.349548
629 0.349817
630 0.350198
631 0.351474
632 0.351702
633 0.351719
634 0.351785
635 0.351871
636 0.352023
637 0.352108
638 0.352108
639 0.352258
640 0.352312
641 0.352395
642 0.352509
643 0.352845
644 0.352879
645 0.352911
646 0.352925
647 0.353
648 0.353152
649 0.353364
650 0.3534
651 0.3534
652 0.353627
653 0.353681
654 0.353681
655 0.354721
656 0.355008
657 0.355154
658 0.355249
659 0.35626
660 0.356382
661 0.356394
662 0.356925
663 0.35705
664 0.357062
665 0.357126
666 0.357316
667 0.357676
668 0.357956
669 0.358178
670 0.359178
671 0.359287
672 0.359345
673 0.359396
674 0.359468
675 0.35969
676 0.359879
677 0.359994
678 0.360107
679 0.360515
680 0.360515
681 0.360758
682 0.360758
683 0.360847
684 0.360989
685 0.361227
686 0.361271
687 0.36144
688 0.361526
689 0.361615
690 0.36184
691 0.362163
692 0.362343
693 0.362427
694 0.362466
695 0.362547
696 0.362609
697 0.362805
698 0.362909
699 0.363044
700 0.363044
701 0.363172
702 0.363723
703 0.363786
704 0.363786
705 0.363806
706 0.364698
707 0.364875
708 0.364985
709 0.365056
710 0.365439
711 0.365658
712 0.365658
713 0.365782
714 0.3659
715 0.365939
716 0.366061
717 0.366181
718 0.366357
719 0.366382
720 0.36647
721 0.366519
722 0.366755
723 0.366755
724 0.367135
725 0.367163
726 0.367243
727 0.367393
728 0.367823
729 0.367955
730 0.367988
731 0.368385
732 0.368701
733 0.368901
734 0.368938
735 0.369341
736 0.369491
737 0.369627
738 0.369627
739 0.36971
740 0.36991
741 0.370084
742 0.370152
743 0.370173
744 0.370269
745 0.370336
746 0.370464
747 0.370485
748 0.371301
749 0.372337
750 0.372516
751 0.372591
752 0.374405
753 0.374617
754 0.374755
755 0.374769
756 0.374769
757 0.375005
758 0.375098
759 0.375387
760 0.375618
761 0.375756
762 0.375995
763 0.376158
764 0.376344
765 0.376412
766 0.376508
767 0.376602
768 0.37663
769 0.376894
770 0.377073
771 0.377201
772 0.37732
773 0.377466
774 0.377475
775 0.377511
776 0.377557
777 0.377673
778 0.377673
779 0.378082
780 0.378239
781 0.378336
782 0.378374
783 0.378374
784 0.378469
785 0.378522
786 0.378547
787 0.3786
788 0.3786
789 0.3786
790 0.378612
791 0.378612
792 0.378675
793 0.378707
794 0.378943
795 0.379232
796 0.379626
797 0.379707
798 0.379943
799 0.380183
800 0.380243
801 0.380385
802 0.380658
803 0.381158
804 0.381302
805 0.381429
806 0.381607
807 0.38185
808 0.381907
809 0.381934
810 0.382108
811 0.382196
812 0.382339
813 0.38253
814 0.382722
815 0.382722
816 0.382923
817 0.38319
818 0.383271
819 0.383487
820 0.384186
821 0.384307
822 0.384329
823 0.384454
824 0.384454
825 0.38477
826 0.385029
827 0.385164
828 0.385349
829 0.385412
830 0.385412
831 0.385525
832 0.38556
833 0.385572
834 0.385627
835 0.385755
836 0.385934
837 0.386794
838 0.387941
839 0.387971
840 0.388412
841 0.388431
842 0.388444
843 0.388483
844 0.388483
845 0.388535
846 0.38858
847 0.388739
848 0.388767
849 0.388782
850 0.388782
851 0.388826
852 0.389073
853 0.389274
854 0.389363
855 0.389423
856 0.389518
857 0.389518
858 0.389678
859 0.389737
860 0.389821
861 0.3899
862 0.389911
863 0.390197
864 0.390287
865 0.390488
866 0.390528
867 0.390558
868 0.390762
869 0.39083
870 0.390911
871 0.391193
872 0.391322
873 0.391322
874 0.391542
875 0.391706
876 0.391706
877 0.391868
878 0.391917
879 0.39197
880 0.392074
881 0.392189
882 0.392413
883 0.392444
884 0.392607
885 0.392848
886 0.393021
887 0.393111
888 0.393276
889 0.393304
890 0.393443
891 0.393443
892 0.393625
893 0.393748
894 0.394061
895 0.394165
896 0.394193
897 0.394283
898 0.394283
899 0.394444
900 0.394513
901 0.394823
902 0.394879
903 0.39525
904 0.395319
905 0.39544
906 0.395479
907 0.395505
908 0.39557
909 0.395943
910 0.395979
911 0.396136
912 0.396658
913 0.396658
914 0.396707
915 0.396776
916 0.396861
917 0.396908
918 0.396908
919 0.397588
920 0.39764
921 0.397767
922 0.397934
923 0.398085
924 0.398311
925 0.398343
926 0.398375
927 0.398375
928 0.398479
929 0.398479
930 0.398798
931 0.398838
932 0.39901
933 0.399028
934 0.399062
935 0.399062
936 0.399086
937 0.399318
938 0.399344
939 0.399454
940 0.399476
941 0.399544
942 0.399565
943 0.399649
944 0.399671
945 0.399822
946 0.399982
947 0.399982
948 0.399982
949 0.400038
950 0.400582
951 0.400628
952 0.400628
953 0.40103
954 0.401131
955 0.401131
956 0.401148
957 0.401148
958 0.40116
959 0.401342
960 0.401409
961 0.401637
962 0.401637
963 0.401637
964 0.401637
965 0.40169
966 0.40169
967 0.40169
968 0.401777
969 0.401812
970 0.401831
971 0.401938
972 0.402111
973 0.402111
974 0.402111
975 0.402111
976 0.402263
977 0.402362
978 0.402456
979 0.402496
980 0.402851
981 0.404067
982 0.404067
983 0.404405
984 0.404558
985 0.404558
986 0.40458
987 0.404636
988 0.404827
989 0.40526
990 0.405306
991 0.405352
992 0.40562
993 0.405683
994 0.405763
995 0.406309
996 0.406693
997 0.406693
998 0.406693
999 0.406881
1000 0.406986
1001 0.407036
1002 0.407074
1003 0.407123
1004 0.407131
1005 0.407219
1006 0.407594
1007 0.407856
1008 0.407877
1009 0.407908
1010 0.408261
1011 0.40834
1012 0.408591
1013 0.408591
1014 0.40886
1015 0.408943
1016 0.408982
1017 0.409101
1018 0.409131
1019 0.409217
1020 0.409353
1021 0.409578
1022 0.409657
1023 0.40972
1024 0.409953
1025 0.409994
1026 0.409994
1027 0.410031
1028 0.410083
1029 0.410869
1030 0.410869
1031 0.410869
1032 0.410901
1033 0.410971
1034 0.410997
1035 0.411168
1036 0.411168
1037 0.411195
1038 0.41133
1039 0.411605
1040 0.411756
1041 0.412673
1042 0.41293
1043 0.413013
1044 0.413055
1045 0.413104
1046 0.413155
1047 0.413778
1048 0.413952
1049 0.414059
1050 0.414206
1051 0.414227
1052 0.414255
1053 0.414275
1054 0.41433
1055 0.414377
1056 0.414377
1057 0.414466
1058 0.414582
1059 0.414626
1060 0.414626
1061 0.414673
1062 0.414673
1063 0.414695
1064 0.414796
1065 0.414796
1066 0.415018
1067 0.41508
1068 0.415139
1069 0.415229
1070 0.415337
1071 0.415504
1072 0.415633
1073 0.41568
1074 0.415904
1075 0.416049
1076 0.416141
1077 0.416141
1078 0.416163
1079 0.417425
1080 0.417454
1081 0.417556
1082 0.41768
1083 0.417754
1084 0.417754
1085 0.417857
1086 0.418164
1087 0.418186
1088 0.418265
1089 0.418291
1090 0.418506
1091 0.418506
1092 0.418613
1093 0.418746
1094 0.418801
1095 0.418801
1096 0.419045
1097 0.419072
1098 0.419135
1099 0.419135
1100 0.419282
1101 0.419413
1102 0.419413
1103 0.419413
1104 0.419597
1105 0.41972
1106 0.419777
1107 0.419885
1108 0.419929
1109 0.419949
1110 0.419949
1111 0.41997
1112 0.420058
1113 0.420229
1114 0.420476
1115 0.420505
1116 0.420543
1117 0.420543
1118 0.420565
1119 0.420712
1120 0.420771
1121 0.420771
1122 0.421107
1123 0.421177
1124 0.421228
1125 0.421345
1126 0.421375
1127 0.421602
1128 0.42195
1129 0.42195
1130 0.421976
1131 0.42207
1132 0.42207
1133 0.422348
1134 0.422416
1135 0.422435
1136 0.422703
1137 0.422942
1138 0.423212
1139 0.423212
1140 0.423212
1141 0.423212
1142 0.423483
1143 0.423584
1144 0.423692
1145 0.423747
1146 0.423747
1147 0.424043
1148 0.424212
1149 0.424305
1150 0.424647
1151 0.424647
1152 0.42466
1153 0.424882
1154 0.424882
1155 0.425183
1156 0.4252
1157 0.425526
1158 0.425674
1159 0.425674
1160 0.425873
1161 0.425918
1162 0.425918
1163 0.425961
1164 0.426031
1165 0.426081
1166 0.426108
1167 0.426108
1168 0.426108
1169 0.426108
1170 0.426108
1171 0.426167
1172 0.427284
1173 0.4275
1174 0.427526
1175 0.427679
1176 0.427797
1177 0.427797
1178 0.427831
1179 0.427909
1180 0.427991
1181 0.428779
1182 0.42882
1183 0.42884
1184 0.428905
1185 0.428905
1186 0.429044
1187 0.429044
1188 0.429071
1189 0.429171
1190 0.42922
1191 0.429621
1192 0.429621
1193 0.429674
1194 0.429674
1195 0.429757
1196 0.429859
1197 0.42987
1198 0.429971
1199 0.429971
1200 0.430013
1201 0.430013
1202 0.430083
1203 0.430303
1204 0.430303
1205 0.430422
1206 0.430572
1207 0.43062
1208 0.43062
1209 0.430733
1210 0.430733
1211 0.430873
1212 0.431069
1213 0.431069
1214 0.431193
1215 0.431525
1216 0.431603
1217 0.431603
1218 0.431647
1219 0.431663
1220 0.431663
1221 0.431813
1222 0.431832
1223 0.431972
1224 0.431972
1225 0.432392
1226 0.432466
1227 0.432522
1228 0.432602
1229 0.432602
1230 0.432602
1231 0.432692
1232 0.4328
1233 0.432913
1234 0.433342
1235 0.433408
1236 0.433408
1237 0.433459
1238 0.433459
1239 0.433493
1240 0.433613
1241 0.433613
1242 0.433795
1243 0.433795
1244 0.433795
1245 0.433795
1246 0.433839
1247 0.433918
1248 0.433918
1249 0.433918
1250 0.433918
1251 0.433929
1252 0.433929
1253 0.434141
1254 0.434164
1255 0.434164
1256 0.434164
1257 0.434164
1258 0.434264
1259 0.434368
1260 0.434368
1261 0.43447
1262 0.434508
1263 0.434548
1264 0.434548
1265 0.434658
1266 0.434671
1267 0.434698
1268 0.434868
1269 0.434987
1270 0.435031
1271 0.435031
1272 0.435086
1273 0.435115
1274 0.435164
1275 0.435192
1276 0.435384
1277 0.435441
1278 0.435441
1279 0.435441
1280 0.435561
1281 0.435561
1282 0.435657
1283 0.435784
1284 0.435842
1285 0.435842
1286 0.436002
1287 0.43607
1288 0.436114
1289 0.436138
1290 0.436234
1291 0.436368
1292 0.436455
1293 0.436549
1294 0.436621
1295 0.436621
1296 0.436689
1297 0.436689
1298 0.436749
1299 0.436886
1300 0.436886
1301 0.43693
1302 0.436954
1303 0.436954
1304 0.436954
1305 0.43705
1306 0.43705
1307 0.437226
1308 0.437226
1309 0.437226
1310 0.437226
1311 0.437248
1312 0.437306
1313 0.437368
1314 0.43762
1315 0.437702
1316 0.437769
1317 0.437869
1318 0.437887
1319 0.437887
1320 0.437887
1321 0.437887
1322 0.438011
1323 0.438031
1324 0.438061
1325 0.438061
1326 0.438128
1327 0.438181
1328 0.438181
1329 0.438253
1330 0.438621
1331 0.438708
1332 0.43873
1333 0.438779
1334 0.438923
1335 0.439104
1336 0.439154
1337 0.439154
1338 0.439172
1339 0.439186
1340 0.439186
1341 0.439238
1342 0.43948
1343 0.439512
1344 0.439512
1345 0.439544
1346 0.439635
1347 0.43968
1348 0.439738
1349 0.439889
1350 0.439952
1351 0.439952
1352 0.439986
1353 0.439986
1354 0.439986
1355 0.440076
1356 0.440148
1357 0.440306
1358 0.440397
1359 0.440426
1360 0.440426
1361 0.440572
1362 0.440572
1363 0.441047
1364 0.441066
1365 0.441066
1366 0.441066
1367 0.441481
1368 0.441545
1369 0.441545
1370 0.44162
1371 0.44164
1372 0.441847
1373 0.442278
1374 0.442278
1375 0.442278
1376 0.442278
1377 0.442278
1378 0.442278
1379 0.442348
1380 0.44246
1381 0.44246
1382 0.442505
1383 0.442663
1384 0.442663
1385 0.442663
1386 0.442663
1387 0.44279
1388 0.442801
1389 0.442801
1390 0.442801
1391 0.442845
1392 0.442973
1393 0.442973
1394 0.443011
1395 0.443011
1396 0.443118
1397 0.443224
1398 0.443308
1399 0.443482
1400 0.443554
1401 0.443586
1402 0.443645
1403 0.443685
1404 0.443791
1405 0.443791
1406 0.443791
1407 0.443791
1408 0.443819
1409 0.443982
1410 0.444453
1411 0.444508
1412 0.444508
1413 0.444559
1414 0.444583
1415 0.444583
1416 0.444583
1417 0.444677
1418 0.44488
1419 0.445011
1420 0.445201
1421 0.445201
1422 0.445217
1423 0.445217
1424 0.445277
1425 0.445277
1426 0.445399
1427 0.445508
1428 0.445619
1429 0.445699
1430 0.445699
1431 0.445794
1432 0.445794
1433 0.44619
1434 0.446201
1435 0.446367
1436 0.446392
1437 0.446392
1438 0.44647
1439 0.446528
1440 0.446586
1441 0.446698
1442 0.446766
1443 0.44693
1444 0.447031
1445 0.447031
1446 0.44712
1447 0.447221
1448 0.447221
1449 0.447244
1450 0.447244
1451 0.447347
1452 0.447375
1453 0.447375
1454 0.447414
1455 0.447434
1456 0.44761
1457 0.44761
1458 0.447704
1459 0.447857
1460 0.447948
1461 0.44817
1462 0.44819
1463 0.448269
1464 0.448269
1465 0.448314
1466 0.448314
1467 0.448314
1468 0.448489
1469 0.448571
1470 0.448571
1471 0.448571
1472 0.449081
1473 0.449312
1474 0.449312
1475 0.449312
1476 0.449351
1477 0.449365
1478 0.449365
1479 0.449365
1480 0.449365
1481 0.449365
1482 0.44938
1483 0.449415
1484 0.449506
1485 0.449543
1486 0.449543
1487 0.449627
1488 0.449627
1489 0.449627
1490 0.449688
1491 0.449688
1492 0.44976
1493 0.44987
1494 0.44987
1495 0.449915
1496 0.450209
1497 0.450247
1498 0.450247
1499 0.450247
1500 0.450279
1501 0.450279
1502 0.450371
1503 0.450371
1504 0.450371
1505 0.450432
1506 0.450432
1507 0.450556
1508 0.450862
1509 0.450909
1510 0.450909
1511 0.450959
1512 0.450959
1513 0.451045
1514 0.451242
1515 0.451242
1516 0.451242
1517 0.451288
1518 0.451288
1519 0.451288
1520 0.451337
1521 0.451492
1522 0.451492
1523 0.451512
1524 0.451512
1525 0.451608
1526 0.451767
1527 0.452014
1528 0.452024
1529 0.452106
1530 0.452465
1531 0.452465
1532 0.452465
1533 0.452667
1534 0.45272
1535 0.453027
1536 0.453099
1537 0.453139
1538 0.453223
1539 0.453459
1540 0.453483
1541 0.453483
1542 0.453483
1543 0.453483
1544 0.453504
1545 0.453567
1546 0.453592
1547 0.453592
1548 0.453592
1549 0.453821
1550 0.453867
1551 0.453908
1552 0.453908
1553 0.453908
1554 0.453908
1555 0.454093
1556 0.454093
1557 0.454093
1558 0.454193
1559 0.454193
1560 0.454294
1561 0.454325
1562 0.454376
1563 0.454408
1564 0.454442
1565 0.454549
1566 0.454612
1567 0.454667
1568 0.454667
1569 0.454772
1570 0.454972
1571 0.454972
1572 0.454997
1573 0.454997
1574 0.45545
1575 0.45545
1576 0.45559
1577 0.45559
1578 0.455722
1579 0.456806
1580 0.456806
1581 0.456958
1582 0.456958
1583 0.457104
1584 0.457104
1585 0.457104
1586 0.457218
1587 0.457244
1588 0.457814
1589 0.457814
1590 0.457882
1591 0.457929
1592 0.457981
1593 0.457981
1594 0.458162
1595 0.458187
1596 0.458187
1597 0.458245
1598 0.458245
1599 0.458257
1600 0.458292
1601 0.458292
1602 0.458323
1603 0.45839
1604 0.458441
1605 0.458462
1606 0.45854
1607 0.458672
1608 0.458672
1609 0.458691
1610 0.458691
1611 0.458712
1612 0.458793
1613 0.458793
1614 0.458864
1615 0.458864
1616 0.459125
1617 0.459125
1618 0.459125
1619 0.459125
1620 0.459125
1621 0.459212
1622 0.459306
1623 0.459909
1624 0.460055
1625 0.46007
1626 0.46007
1627 0.46007
1628 0.46007
1629 0.460103
1630 0.460129
1631 0.460129
1632 0.460149
1633 0.460217
1634 0.460236
1635 0.460285
1636 0.460382
1637 0.460402
1638 0.460438
1639 0.460438
1640 0.460438
1641 0.460527
1642 0.460615
1643 0.460643
1644 0.460643
1645 0.460643
1646 0.460643
1647 0.460725
1648 0.460866
1649 0.460866
1650 0.460866
1651 0.460866
1652 0.460886
1653 0.461571
1654 0.461571
1655 0.461571
1656 0.461571
1657 0.461613
1658 0.461626
1659 0.461931
1660 0.461982
1661 0.461982
1662 0.462066
1663 0.462131
1664 0.462194
1665 0.462204
1666 0.462214
1667 0.462214
1668 0.462214
1669 0.462328
1670 0.462328
1671 0.462465
1672 0.462552
1673 0.462608
1674 0.46262
1675 0.46262
1676 0.462667
1677 0.462773
1678 0.462773
1679 0.462773
1680 0.462773
1681 0.462773
1682 0.462979
1683 0.463007
1684 0.463007
1685 0.463082
1686 0.463096
1687 0.463096
1688 0.463362
1689 0.463639
1690 0.463639
1691 0.463818
1692 0.463956
1693 0.463998
1694 0.464078
1695 0.464264
1696 0.464264
1697 0.464339
1698 0.464339
1699 0.464339
1700 0.464404
1701 0.464471
1702 0.464471
1703 0.464645
1704 0.464645
1705 0.464697
1706 0.464728
1707 0.464867
1708 0.464867
1709 0.464867
1710 0.464879
1711 0.464907
1712 0.464907
1713 0.464907
1714 0.46493
1715 0.464962
1716 0.465003
1717 0.465044
1718 0.465044
1719 0.465115
1720 0.465162
1721 0.465162
1722 0.465186
1723 0.465219
1724 0.465229
1725 0.465229
1726 0.465303
1727 0.465303
1728 0.465303
1729 0.465303
1730 0.465497
1731 0.465522
1732 0.465905
1733 0.465919
1734 0.465919
1735 0.465961
1736 0.466014
1737 0.466336
1738 0.466336
1739 0.466336
1740 0.466336
1741 0.466404
1742 0.466457
1743 0.466525
1744 0.466525
1745 0.466525
1746 0.466598
1747 0.466598
1748 0.466598
1749 0.466598
1750 0.466629
1751 0.466682
1752 0.466682
1753 0.466682
1754 0.467814
1755 0.468453
1756 0.46851
1757 0.468536
1758 0.468536
1759 0.468536
1760 0.468602
1761 0.468655
1762 0.468677
1763 0.468849
1764 0.468979
1765 0.469141
1766 0.469141
1767 0.469226
1768 0.469226
1769 0.469254
1770 0.469304
1771 0.469423
1772 0.469444
1773 0.469581
1774 0.469581
1775 0.469633
1776 0.469633
1777 0.469779
1778 0.469804
1779 0.469804
1780 0.469919
1781 0.47007
1782 0.470105
1783 0.470122
1784 0.470263
1785 0.470316
1786 0.470316
1787 0.470416
1788 0.470416
1789 0.470416
1790 0.470416
1791 0.470416
1792 0.470442
1793 0.470614
1794 0.470614
1795 0.470679
1796 0.470679
1797 0.470679
1798 0.470679
1799 0.47183
1800 0.471905
1801 0.471914
1802 0.472238
1803 0.472248
1804 0.472248
1805 0.472289
1806 0.472289
1807 0.472289
1808 0.47234
1809 0.472397
1810 0.472397
1811 0.472397
1812 0.472455
1813 0.472553
1814 0.472568
1815 0.472651
1816 0.472801
1817 0.472801
1818 0.472824
1819 0.472888
1820 0.472995
1821 0.473082
1822 0.473082
1823 0.473082
1824 0.473082
1825 0.473082
1826 0.473172
1827 0.473172
1828 0.473225
1829 0.473254
1830 0.473254
1831 0.473325
1832 0.473325
1833 0.473346
1834 0.473558
1835 0.473602
1836 0.473602
1837 0.473602
1838 0.473602
1839 0.47365
1840 0.47374
1841 0.473811
1842 0.473861
1843 0.473909
1844 0.473947
1845 0.474041
1846 0.474041
1847 0.474066
1848 0.474317
1849 0.474317
1850 0.474317
1851 0.474471
1852 0.474572
1853 0.474653
1854 0.474653
1855 0.4747
1856 0.474716
1857 0.474732
1858 0.474757
1859 0.475805
1860 0.475805
1861 0.476042
1862 0.476042
1863 0.476094
1864 0.476108
1865 0.476108
1866 0.476172
1867 0.476218
1868 0.476218
1869 0.476322
1870 0.476412
1871 0.476441
1872 0.476526
1873 0.476657
1874 0.476789
1875 0.476789
1876 0.476789
1877 0.476789
1878 0.476789
1879 0.476789
1880 0.476789
1881 0.476789
1882 0.476789
1883 0.476789
1884 0.476849
1885 0.47687
1886 0.476901
1887 0.476986
1888 0.476986
1889 0.477118
1890 0.477118
1891 0.477118
1892 0.477211
1893 0.477211
1894 0.477247
1895 0.477274
1896 0.477274
1897 0.477274
1898 0.477274
1899 0.477274
1900 0.477274
1901 0.477274
1902 0.477337
1903 0.477401
1904 0.477415
1905 0.477415
1906 0.477415
1907 0.477454
1908 0.477476
1909 0.477501
1910 0.477501
1911 0.477515
1912 0.477552
1913 0.477552
1914 0.477552
1915 0.477552
1916 0.477552
1917 0.477578
1918 0.477578
1919 0.477578
1920 0.477645
1921 0.477694
1922 0.477694
1923 0.477802
1924 0.477802
1925 0.477839
1926 0.477839
1927 0.477839
1928 0.477839
1929 0.477839
1930 0.477839
1931 0.477851
1932 0.477851
1933 0.478088
1934 0.478088
1935 0.478088
1936 0.478131
1937 0.478167
1938 0.478167
1939 0.478167
1940 0.478193
1941 0.478226
1942 0.478278
1943 0.478354
1944 0.478361
1945 0.478361
1946 0.478425
1947 0.478468
1948 0.478468
1949 0.47855
1950 0.47855
1951 0.478597
1952 0.478628
1953 0.478796
1954 0.478873
1955 0.478972
1956 0.478986
1957 0.478986
1958 0.478986
1959 0.479105
1960 0.479153
1961 0.479153
1962 0.479153
1963 0.479153
1964 0.479153
1965 0.479169
1966 0.479169
1967 0.479348
1968 0.479415
1969 0.479478
1970 0.47953
1971 0.479548
1972 0.479548
1973 0.479667
1974 0.479667
1975 0.4797
1976 0.4797
1977 0.479718
1978 0.479718
1979 0.479799
1980 0.479848
1981 0.479873
1982 0.48006
1983 0.480401
1984 0.480401
1985 0.480483
1986 0.480496
1987 0.480581
1988 0.480634
1989 0.48074
1990 0.48074
1991 0.48074
1992 0.48074
1993 0.480793
1994 0.481035
1995 0.481069
1996 0.481118
1997 0.481169
1998 0.481209
1999 0.481248
2000 0.481291
2001 0.481291
2002 0.481291
2003 0.481385
2004 0.481475
2005 0.481534
2006 0.481688
2007 0.481688
2008 0.481718
2009 0.481728
2010 0.481812
2011 0.481853
2012 0.481869
2013 0.481869
2014 0.481869
2015 0.481869
2016 0.481869
2017 0.481869
2018 0.481869
2019 0.481982
2020 0.48203
2021 0.482071
2022 0.4821
2023 0.482165
2024 0.482165
2025 0.482165
2026 0.482165
2027 0.482165
2028 0.482165
2029 0.482176
2030 0.482176
2031 0.482249
2032 0.482263
2033 0.482263
2034 0.482263
2035 0.482274
2036 0.482286
2037 0.482286
2038 0.482286
2039 0.48232
2040 0.482428
2041 0.482428
2042 0.482428
2043 0.482445
2044 0.482671
2045 0.482671
2046 0.482714
2047 0.482753
2048 0.482753
2049 0.482774
2050 0.48283
2051 0.482868
2052 0.482868
2053 0.48296
2054 0.48296
2055 0.483039
2056 0.483071
2057 0.483131
2058 0.483196
2059 0.483196
2060 0.483196
2061 0.483196
2062 0.483226
2063 0.483226
2064 0.483268
2065 0.483289
2066 0.483511
2067 0.483511
2068 0.483511
2069 0.483511
2070 0.483511
2071 0.483525
2072 0.483567
2073 0.483567
2074 0.483567
2075 0.483567
2076 0.483567
2077 0.483567
2078 0.483567
2079 0.483567
2080 0.483612
2081 0.483734
2082 0.483776
2083 0.483776
2084 0.483816
2085 0.483888
2086 0.483939
2087 0.483959
2088 0.483959
2089 0.483988
2090 0.484095
2091 0.484136
2092 0.484186
2093 0.484211
2094 0.484211
2095 0.484211
2096 0.484211
2097 0.484233
2098 0.484233
2099 0.484333
2100 0.48442
2101 0.484491
2102 0.484491
2103 0.484491
2104 0.484518
2105 0.484518
2106 0.484518
2107 0.484634
2108 0.484661
2109 0.484859
2110 0.484859
2111 0.484859
2112 0.485259
2113 0.485259
2114 0.485259
2115 0.485259
2116 0.485259
2117 0.485259
2118 0.485283
2119 0.485336
2120 0.485349
2121 0.485349
2122 0.485349
2123 0.485349
2124 0.485514
2125 0.485514
2126 0.485644
2127 0.485644
2128 0.485675
2129 0.485675
2130 0.485691
2131 0.485691
2132 0.485691
2133 0.485691
2134 0.485715
2135 0.485715
2136 0.485715
2137 0.48573
2138 0.48573
2139 0.485807
2140 0.485807
2141 0.485847
2142 0.485883
2143 0.485883
2144 0.485919
2145 0.485919
2146 0.485919
2147 0.485919
2148 0.486089
2149 0.486089
2150 0.486128
2151 0.486128
2152 0.486192
2153 0.486192
2154 0.486249
2155 0.486249
2156 0.486249
2157 0.486249
2158 0.486318
2159 0.486318
2160 0.486338
2161 0.486338
2162 0.486338
2163 0.486378
2164 0.486378
2165 0.486378
2166 0.486378
2167 0.486429
2168 0.486458
2169 0.486472
2170 0.486506
2171 0.486506
2172 0.486618
2173 0.486618
2174 0.486633
2175 0.486633
2176 0.486659
2177 0.486659
2178 0.486659
2179 0.486659
2180 0.486677
2181 0.486696
2182 0.486696
2183 0.486696
2184 0.486696
2185 0.486763
2186 0.486763
2187 0.486763
2188 0.486855
2189 0.486855
2190 0.486929
2191 0.487108
2192 0.487176
2193 0.487202
2194 0.487233
2195 0.487252
2196 0.487516
2197 0.487535
2198 0.487535
2199 0.488105
2200 0.488105
2201 0.488105
2202 0.488149
2203 0.488221
2204 0.488221
2205 0.488221
2206 0.488221
2207 0.488324
2208 0.488415
2209 0.488415
2210 0.488415
2211 0.488415
2212 0.488538
2213 0.488538
2214 0.488538
2215 0.488589
2216 0.488703
2217 0.488703
2218 0.488862
2219 0.488862
2220 0.488862
2221 0.488884
2222 0.488919
2223 0.489086
2224 0.489086
2225 0.489176
2226 0.489198
2227 0.489198
2228 0.489198
2229 0.489198
2230 0.489198
2231 0.489198
2232 0.489273
2233 0.489309
2234 0.489309
2235 0.489391
2236 0.489391
2237 0.489391
2238 0.489466
2239 0.489466
2240 0.489679
2241 0.489734
2242 0.489734
2243 0.489734
2244 0.489876
2245 0.489876
2246 0.489893
2247 0.48995
2248 0.48995
2249 0.48995
2250 0.48995
2251 0.490005
2252 0.490056
2253 0.490056
2254 0.490142
2255 0.490142
2256 0.490142
2257 0.490142
2258 0.490202
2259 0.490237
2260 0.490524
2261 0.49064
2262 0.490683
2263 0.490683
2264 0.490711
2265 0.490711
2266 0.490711
2267 0.490711
2268 0.490711
2269 0.490711
2270 0.490896
2271 0.490896
2272 0.490896
2273 0.490997
2274 0.491008
2275 0.491008
2276 0.49103
2277 0.49103
2278 0.491066
2279 0.491118
2280 0.491118
2281 0.491167
2282 0.491261
2283 0.491419
2284 0.491419
2285 0.491419
2286 0.49148
2287 0.49148
2288 0.491529
2289 0.491529
2290 0.491529
2291 0.491543
2292 0.491543
2293 0.491558
2294 0.491558
2295 0.491609
2296 0.491609
2297 0.491632
2298 0.491674
2299 0.491758
2300 0.491758
2301 0.491878
2302 0.491894
2303 0.492094
2304 0.492094
2305 0.492152
2306 0.492152
2307 0.492152
2308 0.492152
2309 0.492231
2310 0.492294
2311 0.492395
2312 0.492523
2313 0.492523
2314 0.492549
2315 0.492585
2316 0.492585
2317 0.492764
2318 0.492764
2319 0.492764
2320 0.492764
2321 0.492764
2322 0.492968
2323 0.49304
2324 0.49304
2325 0.49304
2326 0.49304
2327 0.49304
2328 0.493069
2329 0.493096
2330 0.49313
2331 0.493164
2332 0.493164
2333 0.493214
2334 0.493214
2335 0.49329
2336 0.49329
2337 0.49329
2338 0.493468
2339 0.493468
2340 0.493468
2341 0.493575
2342 0.493575
2343 0.493575
2344 0.493575
2345 0.493575
2346 0.493575
2347 0.493575
2348 0.493575
2349 0.493719
2350 0.493719
2351 0.493719
2352 0.493719
2353 0.493719
2354 0.493719
2355 0.493719
2356 0.493719
2357 0.493923
2358 0.493923
2359 0.493943
2360 0.493943
2361 0.494014
2362 0.494014
2363 0.494014
2364 0.494014
2365 0.494014
2366 0.494014
2367 0.494037
2368 0.494144
2369 0.49418
2370 0.49418
2371 0.49418
2372 0.49418
2373 0.49418
2374 0.49418
2375 0.49418
2376 0.494193
2377 0.494235
2378 0.494365
2379 0.494365
2380 0.494365
2381 0.494422
2382 0.494422
2383 0.494436
2384 0.494436
2385 0.494436
2386 0.494436
2387 0.494436
2388 0.494436
2389 0.49445
2390 0.49448
2391 0.49448
2392 0.49448
2393 0.494515
2394 0.494515
2395 0.494515
2396 0.494515
2397 0.494515
2398 0.494515
2399 0.494642
2400 0.4947
2401 0.494878
2402 0.495031
2403 0.49506
2404 0.49506
2405 0.495171
2406 0.495287
2407 0.495342
2408 0.495365
2409 0.495365
2410 0.495365
2411 0.495365
2412 0.495365
2413 0.495396
2414 0.495396
2415 0.49541
2416 0.49541
2417 0.49541
2418 0.49541
2419 0.495424
2420 0.495489
2421 0.495489
2422 0.495489
2423 0.495586
2424 0.495586
2425 0.495646
2426 0.495646
2427 0.49568
2428 0.49568
2429 0.495779
2430 0.49584
2431 0.49584
2432 0.4959
2433 0.495932
2434 0.495932
2435 0.495932
2436 0.495932
2437 0.496086
2438 0.496139
2439 0.496139
2440 0.496139
2441 0.496415
2442 0.496547
2443 0.496547
2444 0.496547
2445 0.496547
2446 0.496593
2447 0.497154
2448 0.497187
2449 0.497187
2450 0.49725
2451 0.49725
2452 0.49725
2453 0.49725
2454 0.49725
2455 0.49725
2456 0.497273
2457 0.497273
2458 0.497273
2459 0.497293
2460 0.497322
2461 0.497322
2462 0.497377
2463 0.497377
2464 0.497377
2465 0.497377
2466 0.497377
2467 0.497458
2468 0.497571
2469 0.497571
2470 0.497571
2471 0.497571
2472 0.497571
2473 0.497571
2474 0.497591
2475 0.49761
2476 0.497629
2477 0.497682
2478 0.497731
2479 0.497766
2480 0.497766
2481 0.497766
2482 0.497766
2483 0.497879
2484 0.497999
2485 0.497999
2486 0.497999
2487 0.497999
2488 0.497999
2489 0.497999
2490 0.497999
2491 0.497999
2492 0.497999
2493 0.497999
2494 0.497999
2495 0.497999
2496 0.497999
2497 0.497999
2498 0.498076
2499 0.4981
2500 0.4981
2501 0.498137
2502 0.498221
2503 0.498221
2504 0.498221
2505 0.498254
2506 0.498254
2507 0.498334
2508 0.498334
2509 0.498374
2510 0.498374
2511 0.498374
2512 0.498374
2513 0.498521
2514 0.498521
2515 0.498521
2516 0.49862
2517 0.49862
2518 0.49862
2519 0.498768
2520 0.498836
2521 0.498836
2522 0.498883
2523 0.498883
2524 0.49892
2525 0.49892
2526 0.49892
2527 0.49892
2528 0.499044
2529 0.499332
2530 0.499332
2531 0.499724
2532 0.499724
2533 0.499741
2534 0.499762
2535 0.49985
2536 0.49989
2537 0.499905
2538 0.499931
2539 0.499991
2540 0.50009
2541 0.50009
2542 0.50009
2543 0.50009
2544 0.500188
2545 0.500214
2546 0.500214
2547 0.500214
2548 0.500214
2549 0.500214
2550 0.50027
2551 0.500332
2552 0.500332
2553 0.500332
2554 0.500332
2555 0.500332
2556 0.500332
2557 0.500434
2558 0.500462
2559 0.500462
2560 0.500541
2561 0.500624
2562 0.500662
2563 0.500698
2564 0.50079
2565 0.50079
2566 0.50079
2567 0.50079
2568 0.50079
2569 0.500895
2570 0.500942
2571 0.500995
2572 0.501147
2573 0.501147
2574 0.501147
2575 0.501249
2576 0.501249
2577 0.501249
2578 0.501249
2579 0.501438
2580 0.501438
2581 0.501511
2582 0.501511
2583 0.501511
2584 0.501511
2585 0.501511
2586 0.501511
2587 0.501511
2588 0.501511
2589 0.501539
2590 0.501579
2591 0.501579
2592 0.501579
2593 0.501579
2594 0.501579
2595 0.501579
2596 0.501579
2597 0.501579
2598 0.501637
2599 0.501637
2600 0.501688
2601 0.501688
2602 0.501714
2603 0.501714
2604 0.501714
2605 0.501838
2606 0.501904
2607 0.501925
2608 0.502003
2609 0.502032
2610 0.502195
2611 0.502195
2612 0.502195
2613 0.502254
2614 0.50231
2615 0.50231
2616 0.50231
2617 0.50231
2618 0.502354
2619 0.502416
2620 0.502416
2621 0.502416
2622 0.502416
2623 0.502416
2624 0.502416
2625 0.502416
2626 0.502506
2627 0.502506
2628 0.502506
2629 0.502506
2630 0.502506
2631 0.502665
2632 0.502665
2633 0.502688
2634 0.502688
2635 0.502784
2636 0.502784
2637 0.502784
2638 0.502851
2639 0.502851
2640 0.502851
2641 0.503192
2642 0.503389
2643 0.503444
2644 0.503531
2645 0.503593
2646 0.503633
2647 0.503633
2648 0.503633
2649 0.503705
2650 0.503705
2651 0.503705
2652 0.503705
2653 0.503705
2654 0.503788
2655 0.503788
2656 0.503788
2657 0.503788
2658 0.503788
2659 0.503828
2660 0.503849
2661 0.503849
2662 0.503849
2663 0.503849
2664 0.503849
2665 0.503849
2666 0.503849
2667 0.503849
2668 0.503849
2669 0.503849
2670 0.503964
2671 0.503964
2672 0.503985
2673 0.504008
2674 0.504091
2675 0.504091
2676 0.504337
2677 0.504337
2678 0.504421
2679 0.504507
2680 0.504507
2681 0.504644
2682 0.504959
2683 0.504981
2684 0.505015
2685 0.505015
2686 0.505015
2687 0.505033
2688 0.505033
2689 0.50518
2690 0.50518
2691 0.505226
2692 0.505226
2693 0.505226
2694 0.505338
2695 0.505338
2696 0.505338
2697 0.50537
2698 0.50537
2699 0.50537
2700 0.50545
2701 0.50545
2702 0.505477
2703 0.505477
2704 0.505477
2705 0.505477
2706 0.505477
2707 0.505477
2708 0.50558
2709 0.50558
2710 0.505628
2711 0.505628
2712 0.505628
2713 0.50566
2714 0.50566
2715 0.50566
2716 0.505686
2717 0.505823
2718 0.506037
2719 0.506037
2720 0.506075
2721 0.506184
2722 0.506184
2723 0.506184
2724 0.506268
2725 0.506395
2726 0.506395
2727 0.506395
2728 0.506451
2729 0.506516
2730 0.506723
2731 0.506723
2732 0.506795
2733 0.506834
2734 0.506834
2735 0.506849
2736 0.506898
2737 0.50702
2738 0.50702
2739 0.507035
2740 0.507063
2741 0.507063
2742 0.507063
2743 0.507079
2744 0.507079
2745 0.507079
2746 0.507079
2747 0.507127
2748 0.507256
2749 0.507256
2750 0.507256
2751 0.507256
2752 0.507285
2753 0.507285
2754 0.50738
2755 0.50738
2756 0.50738
2757 0.50738
2758 0.507467
2759 0.507502
2760 0.507502
2761 0.507502
2762 0.507502
2763 0.507502
2764 0.507502
2765 0.507502
2766 0.507502
2767 0.507608
2768 0.507736
2769 0.507736
2770 0.507924
2771 0.507965
2772 0.507965
2773 0.507965
2774 0.507986
2775 0.508076
2776 0.508076
2777 0.508205
2778 0.508205
2779 0.508234
2780 0.508266
2781 0.508336
2782 0.508401
2783 0.508426
2784 0.508426
2785 0.508508
2786 0.508508
2787 0.508508
2788 0.508508
2789 0.508508
2790 0.508527
2791 0.508573
2792 0.508573
2793 0.50868
2794 0.508714
2795 0.508826
2796 0.508826
2797 0.508909
2798 0.508909
2799 0.508909
2800 0.508909
2801 0.508951
2802 0.508951
2803 0.50908
2804 0.509103
2805 0.509156
2806 0.509224
2807 0.509296
2808 0.509375
2809 0.509375
2810 0.509375
2811 0.509375
2812 0.509421
2813 0.509455
2814 0.509575
2815 0.509645
2816 0.509732
2817 0.509732
2818 0.509732
2819 0.509732
2820 0.509732
2821 0.509822
2822 0.509852
2823 0.509852
2824 0.50989
2825 0.509952
2826 0.509952
2827 0.510038
2828 0.510243
2829 0.51032
2830 0.51032
2831 0.51032
2832 0.51032
2833 0.51032
2834 0.51032
2835 0.510344
2836 0.510344
2837 0.510344
2838 0.510397
2839 0.51049
2840 0.51049
2841 0.51049
2842 0.51049
2843 0.51049
2844 0.510782
2845 0.510825
2846 0.51107
2847 0.511132
2848 0.511158
2849 0.511183
2850 0.511183
2851 0.511229
2852 0.511251
2853 0.511251
2854 0.511251
2855 0.511271
2856 0.511271
2857 0.511299
2858 0.511317
2859 0.511317
2860 0.511404
2861 0.511404
2862 0.511404
2863 0.511404
2864 0.511404
2865 0.511404
2866 0.511404
2867 0.511404
2868 0.511404
2869 0.511448
2870 0.511448
2871 0.511448
2872 0.511619
2873 0.511619
2874 0.511657
2875 0.512183
2876 0.512183
2877 0.512183
2878 0.512183
2879 0.512183
2880 0.512183
2881 0.512218
2882 0.512218
2883 0.51224
2884 0.512303
2885 0.512303
2886 0.512303
2887 0.512348
2888 0.512348
2889 0.51244
2890 0.51244
2891 0.512503
2892 0.512532
2893 0.512532
2894 0.512532
2895 0.512597
2896 0.512662
2897 0.512807
2898 0.512807
2899 0.512807
2900 0.512807
2901 0.512807
2902 0.512896
2903 0.512896
2904 0.512896
2905 0.512896
2906 0.513154
2907 0.513154
2908 0.51324
2909 0.51324
2910 0.51324
2911 0.513332
2912 0.513332
2913 0.513332
2914 0.513332
2915 0.513422
2916 0.513422
2917 0.51352
2918 0.51352
2919 0.513633
2920 0.513633
2921 0.513655
2922 0.513655
2923 0.513655
2924 0.513655
2925 0.513655
2926 0.513677
2927 0.5137
2928 0.51389
2929 0.513917
2930 0.513917
2931 0.513944
2932 0.513944
2933 0.513993
2934 0.51402
2935 0.51402
2936 0.51402
2937 0.514051
2938 0.514051
2939 0.514104
2940 0.514104
2941 0.514104
2942 0.514208
2943 0.514208
2944 0.514278
2945 0.514278
2946 0.51432
2947 0.514344
2948 0.514364
2949 0.514444
2950 0.514444
2951 0.514444
2952 0.514469
2953 0.514469
2954 0.514525
2955 0.514525
2956 0.514568
2957 0.514655
2958 0.514689
2959 0.514689
2960 0.514689
2961 0.514919
2962 0.514947
2963 0.515067
2964 0.5151
2965 0.5151
2966 0.515152
2967 0.515185
2968 0.515185
2969 0.515263
2970 0.515263
2971 0.515263
2972 0.515263
2973 0.515278
2974 0.515278
2975 0.515278
2976 0.515278
2977 0.515293
2978 0.515293
2979 0.515352
2980 0.515352
2981 0.515352
2982 0.515352
2983 0.515414
2984 0.51544
2985 0.51544
2986 0.515486
2987 0.515486
2988 0.515486
2989 0.515486
2990 0.515518
2991 0.515537
2992 0.515639
2993 0.515639
2994 0.515639
2995 0.515639
2996 0.51571
2997 0.515742
2998 0.515742
2999 0.515873
3000 0.516071
3001 0.516071
3002 0.516071
3003 0.516071
3004 0.516071
3005 0.516071
3006 0.516071
3007 0.516071
3008 0.516071
3009 0.516071
3010 0.516126
3011 0.516126
3012 0.516126
3013 0.516126
3014 0.516126
3015 0.516195
3016 0.516219
3017 0.516219
3018 0.516219
3019 0.51641
3020 0.51641
3021 0.51641
3022 0.51641
3023 0.51641
3024 0.51641
3025 0.516465
3026 0.516534
3027 0.516534
3028 0.516613
3029 0.516649
3030 0.516752
3031 0.516784
3032 0.516809
3033 0.516851
3034 0.516851
3035 0.516851
3036 0.516949
3037 0.516973
3038 0.516973
3039 0.516973
3040 0.517043
3041 0.517043
3042 0.517101
3043 0.517171
3044 0.517171
3045 0.517204
3046 0.517267
3047 0.517267
3048 0.51737
3049 0.517398
3050 0.517449
3051 0.517449
3052 0.517524
3053 0.517524
3054 0.5176
3055 0.517698
3056 0.517698
3057 0.517698
3058 0.517698
3059 0.517719
3060 0.517719
3061 0.517719
3062 0.517719
3063 0.517719
3064 0.517737
3065 0.517867
3066 0.518068
3067 0.518068
3068 0.518172
3069 0.518348
3070 0.518488
3071 0.518488
3072 0.518526
3073 0.518526
3074 0.518585
3075 0.518585
3076 0.518585
3077 0.518585
3078 0.518624
3079 0.518624
3080 0.518717
3081 0.518717
3082 0.518717
3083 0.518717
3084 0.518791
3085 0.518791
3086 0.518931
3087 0.518931
3088 0.518931
3089 0.518931
3090 0.51897
3091 0.51897
3092 0.51897
3093 0.519011
3094 0.519011
3095 0.519036
3096 0.519036
3097 0.519036
3098 0.519036
3099 0.519036
3100 0.519074
3101 0.519114
3102 0.519262
3103 0.519262
3104 0.519262
3105 0.519262
3106 0.519262
3107 0.519262
3108 0.51928
3109 0.519466
3110 0.519487
3111 0.519487
3112 0.519508
3113 0.519508
3114 0.519559
3115 0.519619
3116 0.519619
3117 0.519619
3118 0.519619
3119 0.519756
3120 0.519756
3121 0.519756
3122 0.519784
3123 0.519784
3124 0.519784
3125 0.519851
3126 0.519879
3127 0.519879
3128 0.519879
3129 0.519879
3130 0.519879
3131 0.519879
3132 0.520007
3133 0.520007
3134 0.520007
3135 0.520007
3136 0.520007
3137 0.5201
3138 0.5201
3139 0.5201
3140 0.520121
3141 0.520121
3142 0.520121
3143 0.520121
3144 0.520197
3145 0.520335
3146 0.520335
3147 0.520366
3148 0.520389
3149 0.520389
3150 0.520389
3151 0.520389
3152 0.520482
3153 0.520668
3154 0.520682
3155 0.520711
3156 0.520711
3157 0.520711
3158 0.520711
3159 0.520743
3160 0.520776
3161 0.520776
3162 0.520776
3163 0.520776
3164 0.520846
3165 0.520918
3166 0.520918
3167 0.520941
3168 0.521021
3169 0.521021
3170 0.521058
3171 0.521058
3172 0.521058
3173 0.521058
3174 0.521058
3175 0.521058
3176 0.521058
3177 0.521058
3178 0.521058
3179 0.521058
3180 0.521058
3181 0.521058
3182 0.521058
3183 0.521058
3184 0.521092
3185 0.521092
3186 0.521092
3187 0.521122
3188 0.521122
3189 0.521122
3190 0.521122
3191 0.521122
3192 0.521143
3193 0.521143
3194 0.521143
3195 0.521206
3196 0.521257
3197 0.521257
3198 0.521257
3199 0.521308
3200 0.521308
3201 0.521308
3202 0.521308
3203 0.521308
3204 0.521308
3205 0.521308
3206 0.521681
3207 0.521711
3208 0.521711
3209 0.521711
3210 0.521758
3211 0.521758
3212 0.521758
3213 0.521758
3214 0.521758
3215 0.521758
3216 0.521781
3217 0.521781
3218 0.52183
3219 0.52183
3220 0.52183
3221 0.52183
3222 0.52183
3223 0.52183
3224 0.52183
3225 0.52183
3226 0.52183
3227 0.521957
3228 0.521957
3229 0.521957
3230 0.521957
3231 0.521992
3232 0.521992
3233 0.521992
3234 0.52207
3235 0.52207
3236 0.52207
3237 0.52207
3238 0.52207
3239 0.522105
3240 0.522105
3241 0.522167
3242 0.522186
3243 0.522186
3244 0.522186
3245 0.522186
3246 0.522295
3247 0.522295
3248 0.522424
3249 0.522424
3250 0.522424
3251 0.522424
3252 0.522424
3253 0.522492
3254 0.522492
3255 0.522512
3256 0.52257
3257 0.52257
3258 0.52257
3259 0.52257
3260 0.522632
3261 0.522632
3262 0.522707
3263 0.522727
3264 0.522764
3265 0.522785
3266 0.522785
3267 0.522798
3268 0.522985
3269 0.523097
3270 0.523097
3271 0.523097
3272 0.523097
3273 0.523217
3274 0.523217
3275 0.523217
3276 0.523217
3277 0.523217
3278 0.523217
3279 0.523217
3280 0.523217
3281 0.523217
3282 0.523217
3283 0.523217
3284 0.523362
3285 0.523362
3286 0.523362
3287 0.523362
3288 0.523362
3289 0.523362
3290 0.523429
3291 0.523429
3292 0.523545
3293 0.523594
3294 0.523594
3295 0.523687
3296 0.523687
3297 0.523687
3298 0.523687
3299 0.523687
3300 0.523687
3301 0.523687
3302 0.523687
3303 0.523687
3304 0.523687
3305 0.523687
3306 0.523814
3307 0.523814
3308 0.523814
3309 0.523814
3310 0.523814
3311 0.523911
3312 0.523911
3313 0.523911
3314 0.52395
3315 0.52395
3316 0.524132
3317 0.524132
3318 0.524132
3319 0.524132
3320 0.524281
3321 0.524281
3322 0.52448
3323 0.52448
3324 0.52448
3325 0.52448
3326 0.524506
3327 0.524519
3328 0.524519
3329 0.524519
3330 0.524519
3331 0.524599
3332 0.524599
3333 0.524629
3334 0.524629
3335 0.524629
3336 0.524629
3337 0.524629
3338 0.524629
3339 0.524629
3340 0.52467
3341 0.52467
3342 0.524802
3343 0.524802
3344 0.524802
3345 0.52486
3346 0.52486
3347 0.524893
3348 0.524893
3349 0.524939
3350 0.52497
3351 0.525122
3352 0.525159
3353 0.525159
3354 0.525356
3355 0.525356
3356 0.525356
3357 0.525356
3358 0.525428
3359 0.525428
3360 0.525467
3361 0.525467
3362 0.525467
3363 0.525467
3364 0.525467
3365 0.525541
3366 0.525541
3367 0.525541
3368 0.525541
3369 0.525566
3370 0.525566
3371 0.525566
3372 0.525566
3373 0.525566
3374 0.525566
3375 0.525566
3376 0.525566
3377 0.525566
3378 0.525566
3379 0.525675
3380 0.525675
3381 0.525813
3382 0.525813
3383 0.525843
3384 0.525843
3385 0.525843
3386 0.525892
3387 0.525928
3388 0.525928
3389 0.525928
3390 0.526173
3391 0.526253
3392 0.526392
3393 0.526478
3394 0.526542
3395 0.526542
3396 0.526693
3397 0.526693
3398 0.526733
3399 0.526774
3400 0.526857
3401 0.526877
3402 0.526936
3403 0.526953
3404 0.526953
3405 0.527046
3406 0.527088
3407 0.527088
3408 0.527147
3409 0.527252
3410 0.527252
3411 0.527252
3412 0.527293
3413 0.527293
3414 0.527293
3415 0.527383
3416 0.527383
3417 0.527476
3418 0.52749
3419 0.52749
3420 0.52749
3421 0.52749
3422 0.52749
3423 0.527548
3424 0.527548
3425 0.527599
3426 0.527599
3427 0.527599
3428 0.527599
3429 0.527646
3430 0.527803
3431 0.527803
3432 0.527845
3433 0.527845
3434 0.527954
3435 0.527954
3436 0.528142
3437 0.528142
3438 0.528142
3439 0.528142
3440 0.52818
3441 0.52858
3442 0.52858
3443 0.52858
3444 0.52858
3445 0.52858
3446 0.52858
3447 0.52864
3448 0.528679
3449 0.528702
3450 0.528702
3451 0.528838
3452 0.528838
3453 0.528838
3454 0.528838
3455 0.528838
3456 0.528838
3457 0.528838
3458 0.528838
3459 0.528876
3460 0.528876
3461 0.528876
3462 0.528898
3463 0.528898
3464 0.528898
3465 0.528898
3466 0.529002
3467 0.529002
3468 0.529002
3469 0.529002
3470 0.52908
3471 0.52908
3472 0.52908
3473 0.529196
3474 0.52922
3475 0.52922
3476 0.529267
3477 0.529308
3478 0.529417
3479 0.529417
3480 0.529417
3481 0.529572
3482 0.529616
3483 0.529616
3484 0.529616
3485 0.529616
3486 0.529616
3487 0.529616
3488 0.529803
3489 0.529865
3490 0.529865
3491 0.529865
3492 0.529865
3493 0.530032
3494 0.530077
3495 0.530108
3496 0.530261
3497 0.530308
3498 0.530352
3499 0.530401
3500 0.530401
3501 0.530401
3502 0.530501
3503 0.530565
3504 0.530565
3505 0.530565
3506 0.530599
3507 0.530599
3508 0.530599
3509 0.530599
3510 0.530599
3511 0.530677
3512 0.530677
3513 0.530677
3514 0.530706
3515 0.530706
3516 0.530706
3517 0.530783
3518 0.530807
3519 0.530807
3520 0.530888
3521 0.530888
3522 0.530888
3523 0.530968
3524 0.530968
3525 0.530968
3526 0.53099
3527 0.531008
3528 0.531008
3529 0.531087
3530 0.531087
3531 0.531087
3532 0.531151
3533 0.531151
3534 0.531303
3535 0.531347
3536 0.531347
3537 0.531347
3538 0.531347
3539 0.531347
3540 0.531347
3541 0.531347
3542 0.531347
3543 0.531663
3544 0.531663
3545 0.531663
3546 0.531663
3547 0.53171
3548 0.532038
3549 0.532038
3550 0.532038
3551 0.532038
3552 0.532129
3553 0.532184
3554 0.532184
3555 0.532273
3556 0.532342
3557 0.532342
3558 0.532374
3559 0.532425
3560 0.532425
3561 0.532425
3562 0.532425
3563 0.532611
3564 0.532611
3565 0.532611
3566 0.53269
3567 0.53269
3568 0.53269
3569 0.53269
3570 0.53269
3571 0.53269
3572 0.532891
3573 0.532891
3574 0.532891
3575 0.532891
3576 0.532891
3577 0.532922
3578 0.532922
3579 0.532922
3580 0.532922
3581 0.532952
3582 0.532952
3583 0.532952
3584 0.532952
3585 0.532952
3586 0.533061
3587 0.533061
3588 0.533115
3589 0.533154
3590 0.533258
3591 0.533258
3592 0.533305
3593 0.533329
3594 0.533329
3595 0.533329
3596 0.533575
3597 0.533575
3598 0.533575
3599 0.533575


==> plots/data/dataSport-BDDDec.dat <==
0 0
1 0
2 0.00270318
3 0.00272963
4 0.00718297
5 0.0152149
6 0.0190383
7 0.0222411
8 0.0246989
9 0.0264496
10 0.028814
11 0.0306488
12 0.0319934
13 0.0357746
14 0.0370218
15 0.037309
16 0.0391421
17 0.039581
18 0.040828
19 0.0413369
20 0.0415496
21 0.0417765
22 0.0419338
23 0.0422129
24 0.0433178
25 0.0434674
26 0.0447898
27 0.0459943
28 0.0462572
29 0.0466255
30 0.0469927
31 0.0472551
32 0.0475869
33 0.0479806
34 0.0490902
35 0.0513665
36 0.0517376
37 0.0521743
38 0.0535282
39 0.0539057
40 0.0540075
41 0.0546378
42 0.0558931
43 0.0561537
44 0.0586202
45 0.0587436
46 0.0589017
47 0.0590772
48 0.061418
49 0.0618699
50 0.0631998
51 0.0644039
52 0.0646847
53 0.064979
54 0.0653697
55 0.0655675
56 0.0657886
57 0.066008
58 0.0664839
59 0.0668846
60 0.0684891
61 0.069605
62 0.0709981
63 0.0721321
64 0.0724166
65 0.0726687
66 0.0729467
67 0.0731716
68 0.0754952
69 0.0758345
70 0.0760728
71 0.0773778
72 0.0785568
73 0.0814616
74 0.0828968
75 0.0832343
76 0.0847285
77 0.0885686
78 0.0900279
79 0.0910424
80 0.091318
81 0.0929414
82 0.0932678
83 0.0936919
84 0.0977595
85 0.100389
86 0.100728
87 0.103248
88 0.103492
89 0.103856
90 0.104306
91 0.108893
92 0.1101
93 0.110246
94 0.110343
95 0.112885
96 0.114096
97 0.115292
98 0.115874
99 0.116214
100 0.116417
101 0.117715
102 0.118778
103 0.119266
104 0.119583
105 0.120785
106 0.121273
107 0.121694
108 0.122087
109 0.122467
110 0.122782
111 0.123135
112 0.123511
113 0.124833
114 0.125095
115 0.125546
116 0.125709
117 0.126052
118 0.126362
119 0.126676
120 0.127001
121 0.127302
122 0.12931
123 0.129478
124 0.130629
125 0.131026
126 0.132441
127 0.132916
128 0.13358
129 0.133992
130 0.136014
131 0.136319
132 0.137799
133 0.139312
134 0.13941
135 0.140691
136 0.141682
137 0.143449
138 0.143672
139 0.143868
140 0.145136
141 0.145365
142 0.14673
143 0.146866
144 0.147094
145 0.147282
146 0.147459
147 0.147738
148 0.148065
149 0.149483
150 0.150888
151 0.151069
152 0.152415
153 0.152989
154 0.154286
155 0.155673
156 0.157075
157 0.157435
158 0.158679
159 0.161388
160 0.162017
161 0.162481
162 0.162778
163 0.163155
164 0.1643
165 0.164751
166 0.167041
167 0.167273
168 0.167665
169 0.167968
170 0.168405
171 0.168681
172 0.170044
173 0.170387
174 0.171043
175 0.171814
176 0.172401
177 0.172714
178 0.173152
179 0.173485
180 0.174006
181 0.17462
182 0.174874
183 0.175354
184 0.175978
185 0.178333
186 0.180009
187 0.180395
188 0.18064
189 0.181764
190 0.182229
191 0.183676
192 0.185983
193 0.186337
194 0.186608
195 0.187723
196 0.189114
197 0.189488
198 0.189681
199 0.189871
200 0.191243
201 0.191556
202 0.192175
203 0.193762
204 0.194288
205 0.19564
206 0.19586
207 0.196268
208 0.196392
209 0.196589
210 0.196821
211 0.197211
212 0.197568
213 0.198057
214 0.198763
215 0.199236
216 0.199369
217 0.199857
218 0.200113
219 0.200328
220 0.200614
221 0.200887
222 0.201077
223 0.202567
224 0.204099
225 0.205427
226 0.206526
227 0.206767
228 0.207388
229 0.210304
230 0.21161
231 0.21298
232 0.21425
233 0.214753
234 0.216196
235 0.217428
236 0.217954
237 0.218275
238 0.218458
239 0.219662
240 0.220063
241 0.221418
242 0.221794
243 0.222257
244 0.222987
245 0.223131
246 0.224247
247 0.22572
248 0.226003
249 0.226241
250 0.226471
251 0.228909
252 0.229223
253 0.229415
254 0.229877
255 0.232678
256 0.232965
257 0.233418
258 0.234898
259 0.237304
260 0.238826
261 0.239325
262 0.239484
263 0.239763
264 0.240185
265 0.24054
266 0.241129
267 0.241446
268 0.242942
269 0.243288
270 0.243666
271 0.247583
272 0.248004
273 0.248418
274 0.249706
275 0.250946
276 0.251682
277 0.252115
278 0.253045
279 0.25433
280 0.254767
281 0.255172
282 0.255412
283 0.257605
284 0.258142
285 0.258837
286 0.259275
287 0.259788
288 0.259932
289 0.260125
290 0.260324
291 0.260838
292 0.261466
293 0.262919
294 0.263223
295 0.263583
296 0.263932
297 0.264325
298 0.264502
299 0.264745
300 0.265008
301 0.265216
302 0.265625
303 0.266019
304 0.267849
305 0.269126
306 0.269487
307 0.269922
308 0.272135
309 0.272331
310 0.272854
311 0.274015
312 0.274251
313 0.27603
314 0.276429
315 0.276682
316 0.276925
317 0.277167
318 0.277488
319 0.279178
320 0.279495
321 0.279656
322 0.280708
323 0.280877
324 0.281122
325 0.281446
326 0.282714
327 0.283169
328 0.283397
329 0.283762
330 0.284097
331 0.284287
332 0.285658
333 0.285813
334 0.286064
335 0.286356
336 0.286535
337 0.286916
338 0.287165
339 0.287628
340 0.287939
341 0.288145
342 0.288526
343 0.290075
344 0.290194
345 0.290796
346 0.291092
347 0.291267
348 0.291505
349 0.291783
350 0.292063
351 0.292319
352 0.292519
353 0.293994
354 0.295245
355 0.295432
356 0.296275
357 0.29661
358 0.296901
359 0.297076
360 0.297287
361 0.297426
362 0.297606
363 0.297768
364 0.297935
365 0.298424
366 0.298711
367 0.299946
368 0.300002
369 0.300232
370 0.300412
371 0.300575
372 0.302167
373 0.302403
374 0.30366
375 0.303934
376 0.304226
377 0.304462
378 0.304928
379 0.305328
380 0.305459
381 0.306696
382 0.306905
383 0.307062
384 0.30728
385 0.307365
386 0.307473
387 0.307603
388 0.30786
389 0.308263
390 0.308638
391 0.308879
392 0.309262
393 0.309459
394 0.309696
395 0.30996
396 0.310089
397 0.310256
398 0.310412
399 0.310726
400 0.310844
401 0.311016
402 0.311088
403 0.311387
404 0.311612
405 0.31187
406 0.312196
407 0.31265
408 0.313337
409 0.313516
410 0.313977
411 0.314109
412 0.314592
413 0.314946
414 0.315608
415 0.316073
416 0.317464
417 0.317737
418 0.318002
419 0.318412
420 0.318678
421 0.319023
422 0.320468
423 0.32084
424 0.321042
425 0.321322
426 0.321391
427 0.321645
428 0.32193
429 0.322119
430 0.322183
431 0.322322
432 0.322499
433 0.322787
434 0.323001
435 0.323303
436 0.323405
437 0.323911
438 0.324537
439 0.325316
440 0.32541
441 0.325662
442 0.325735
443 0.325808
444 0.3259
445 0.326026
446 0.327018
447 0.327258
448 0.327551
449 0.327926
450 0.328158
451 0.328524
452 0.329074
453 0.329426
454 0.329586
455 0.329787
456 0.330179
457 0.3306
458 0.330869
459 0.331145
460 0.331612
461 0.331756
462 0.332253
463 0.332594
464 0.333131
465 0.333519
466 0.333977
467 0.334243
468 0.334399
469 0.334626
470 0.335033
471 0.335215
472 0.335263
473 0.335327
474 0.33545
475 0.335586
476 0.335866
477 0.336166
478 0.336471
479 0.33677
480 0.337029
481 0.337219
482 0.337268
483 0.337331
484 0.337675
485 0.337931
486 0.338078
487 0.338369
488 0.338797
489 0.339046
490 0.339408
491 0.339756
492 0.34008
493 0.340313
494 0.340679
495 0.340838
496 0.341101
497 0.342261
498 0.342551
499 0.342606
500 0.34268
501 0.342798
502 0.343027
503 0.343166
504 0.343255
505 0.344291
506 0.344672
507 0.344895
508 0.345031
509 0.345279
510 0.346238
511 0.346337
512 0.346694
513 0.347015
514 0.347167
515 0.347248
516 0.347528
517 0.347628
518 0.347703
519 0.348062
520 0.348123
521 0.34836
522 0.348714
523 0.349209
524 0.349457
525 0.349633
526 0.349871
527 0.350011
528 0.3502
529 0.35041
530 0.350514
531 0.350873
532 0.35111
533 0.352532
534 0.352732
535 0.352894
536 0.353202
537 0.353261
538 0.353386
539 0.353552
540 0.353624
541 0.353984
542 0.354239
543 0.354408
544 0.354533
545 0.354671
546 0.354892
547 0.355109
548 0.35613
549 0.356223
550 0.356365
551 0.356733
552 0.356878
553 0.356892
554 0.357666
555 0.357759
556 0.357918
557 0.358134
558 0.358529
559 0.358654
560 0.360085
561 0.360283
562 0.360508
563 0.360784
564 0.360953
565 0.361327
566 0.36166
567 0.361673
568 0.361954
569 0.362098
570 0.362297
571 0.362456
572 0.362483
573 0.362745
574 0.362918
575 0.36297
576 0.363059
577 0.363114
578 0.363448
579 0.363551
580 0.363679
581 0.36379
582 0.364979
583 0.365256
584 0.365445
585 0.36561
586 0.365846
587 0.365888
588 0.366344
589 0.366463
590 0.366708
591 0.366896
592 0.368231
593 0.368762
594 0.368883
595 0.36897
596 0.369061
597 0.369203
598 0.369256
599 0.369369
600 0.369591
601 0.369823
602 0.369929
603 0.370173
604 0.370776
605 0.370922
606 0.371238
607 0.37145
608 0.371595
609 0.371799
610 0.371952
611 0.372058
612 0.372088
613 0.372152
614 0.372326
615 0.37244
616 0.372535
617 0.372859
618 0.373278
619 0.37336
620 0.373521
621 0.373692
622 0.373961
623 0.374025
624 0.374395
625 0.374631
626 0.374759
627 0.374991
628 0.375931
629 0.376001
630 0.376082
631 0.376163
632 0.376223
633 0.376334
634 0.376421
635 0.376764
636 0.376814
637 0.376998
638 0.377028
639 0.377198
640 0.377459
641 0.37767
642 0.377929
643 0.378331
644 0.378651
645 0.378842
646 0.37917
647 0.380502
648 0.380611
649 0.380808
650 0.380954
651 0.38149
652 0.381779
653 0.381915
654 0.382094
655 0.382146
656 0.382431
657 0.382466
658 0.382735
659 0.38291
660 0.384074
661 0.384524
662 0.38498
663 0.385149
664 0.385567
665 0.385841
666 0.386122
667 0.386331
668 0.386561
669 0.38677
670 0.386784
671 0.386826
672 0.386977
673 0.38737
674 0.387721
675 0.387941
676 0.388087
677 0.388495
678 0.388785
679 0.388908
680 0.389044
681 0.389173
682 0.389435
683 0.389701
684 0.389977
685 0.390152
686 0.390213
687 0.390397
688 0.390508
689 0.390622
690 0.39188
691 0.39213
692 0.392291
693 0.39281
694 0.393182
695 0.393341
696 0.39368
697 0.393847
698 0.393891
699 0.394
700 0.394121
701 0.394211
702 0.394461
703 0.394798
704 0.395076
705 0.395234
706 0.395277
707 0.395866
708 0.396238
709 0.396357
710 0.397855
711 0.398012
712 0.399487
713 0.399661
714 0.39988
715 0.400154
716 0.400418
717 0.400695
718 0.400989
719 0.401125
720 0.401175
721 0.401252
722 0.401391
723 0.401552
724 0.401602
725 0.401644
726 0.401741
727 0.401928
728 0.402174
729 0.402285
730 0.402495
731 0.402651
732 0.402747
733 0.40289
734 0.403058
735 0.403309
736 0.404701
737 0.40478
738 0.404795
739 0.404816
740 0.404936
741 0.405046
742 0.405309
743 0.405595
744 0.405714
745 0.405878
746 0.406113
747 0.406175
748 0.406384
749 0.406601
750 0.406729
751 0.407028
752 0.407445
753 0.407617
754 0.407846
755 0.407962
756 0.408219
757 0.408255
758 0.408267
759 0.408278
760 0.408318
761 0.408388
762 0.40868
763 0.408848
764 0.4092
765 0.409335
766 0.409486
767 0.409533
768 0.409696
769 0.411822
770 0.411922
771 0.412069
772 0.412335
773 0.412499
774 0.412595
775 0.412721
776 0.413028
777 0.41308
778 0.413128
779 0.414339
780 0.414595
781 0.416427
782 0.416614
783 0.416865
784 0.417045
785 0.417124
786 0.417242
787 0.417572
788 0.41772
789 0.417833
790 0.417898
791 0.417992
792 0.418237
793 0.418418
794 0.418597
795 0.418808
796 0.419204
797 0.419251
798 0.419327
799 0.419624
800 0.419893
801 0.420134
802 0.42017
803 0.420438
804 0.420681
805 0.422051
806 0.422111
807 0.422322
808 0.422348
809 0.422593
810 0.422769
811 0.422817
812 0.422957
813 0.423018
814 0.423183
815 0.423478
816 0.423529
817 0.424733
818 0.424907
819 0.425002
820 0.426617
821 0.426836
822 0.426915
823 0.426959
824 0.427028
825 0.427241
826 0.427327
827 0.427507
828 0.427741
829 0.427916
830 0.428018
831 0.428133
832 0.428227
833 0.428241
834 0.428241
835 0.428349
836 0.429417
837 0.429599
838 0.429738
839 0.429892
840 0.430045
841 0.430153
842 0.430185
843 0.430276
844 0.430534
845 0.430576
846 0.430618
847 0.430827
848 0.430888
849 0.43099
850 0.431084
851 0.43119
852 0.431307
853 0.432468
854 0.432722
855 0.432886
856 0.432933
857 0.433057
858 0.433215
859 0.433277
860 0.433489
861 0.43352
862 0.433627
863 0.43368
864 0.433752
865 0.434067
866 0.434092
867 0.434128
868 0.434153
869 0.434197
870 0.434343
871 0.434401
872 0.434554
873 0.434594
874 0.434636
875 0.434715
876 0.434914
877 0.434981
878 0.435105
879 0.435288
880 0.435354
881 0.435492
882 0.435554
883 0.435907
884 0.436105
885 0.436183
886 0.436198
887 0.436198
888 0.43641
889 0.43664
890 0.436781
891 0.437108
892 0.437132
893 0.43715
894 0.437202
895 0.437452
896 0.437591
897 0.437591
898 0.437672
899 0.437822
900 0.437915
901 0.437941
902 0.437993
903 0.438149
904 0.438168
905 0.438223
906 0.43839
907 0.438423
908 0.438499
909 0.438644
910 0.438859
911 0.438962
912 0.439119
913 0.439251
914 0.439387
915 0.439436
916 0.439512
917 0.439595
918 0.439817
919 0.439998
920 0.440134
921 0.440263
922 0.440615
923 0.440761
924 0.440761
925 0.440927
926 0.440943
927 0.441084
928 0.441118
929 0.441266
930 0.441388
931 0.441487
932 0.441587
933 0.441677
934 0.441753
935 0.441905
936 0.44204
937 0.442097
938 0.442201
939 0.442322
940 0.442387
941 0.442415
942 0.442455
943 0.44255
944 0.44264
945 0.442715
946 0.442832
947 0.443047
948 0.443172
949 0.443856
950 0.444006
951 0.444138
952 0.444311
953 0.444336
954 0.444408
955 0.444559
956 0.444574
957 0.44467
958 0.444818
959 0.444866
960 0.444866
961 0.444924
962 0.444978
963 0.446049
964 0.446049
965 0.446118
966 0.44624
967 0.446261
968 0.446296
969 0.446361
970 0.446378
971 0.446396
972 0.446466
973 0.446556
974 0.446665
975 0.446788
976 0.446825
977 0.446946
978 0.447095
979 0.447095
980 0.44713
981 0.447228
982 0.447258
983 0.447492
984 0.447667
985 0.44779
986 0.447969
987 0.448164
988 0.448454
989 0.448578
990 0.44881
991 0.449027
992 0.449096
993 0.449293
994 0.449359
995 0.44954
996 0.449677
997 0.449836
998 0.449973
999 0.450019
1000 0.450019
1001 0.450121
1002 0.450146
1003 0.450315
1004 0.450531
1005 0.450542
1006 0.450678
1007 0.450678
1008 0.450829
1009 0.451092
1010 0.452095
1011 0.452095
1012 0.452244
1013 0.452265
1014 0.452332
1015 0.452502
1016 0.452639
1017 0.452639
1018 0.452815
1019 0.452935
1020 0.453048
1021 0.453092
1022 0.453418
1023 0.4536
1024 0.453713
1025 0.453831
1026 0.453857
1027 0.453963
1028 0.454018
1029 0.45412
1030 0.454202
1031 0.454304
1032 0.454377
1033 0.454526
1034 0.454582
1035 0.454759
1036 0.454838
1037 0.455222
1038 0.455564
1039 0.455899
1040 0.455991
1041 0.456079
1042 0.456265
1043 0.456417
1044 0.456622
1045 0.456665
1046 0.456717
1047 0.457687
1048 0.457747
1049 0.457886
1050 0.458077
1051 0.458166
1052 0.458274
1053 0.458433
1054 0.458514
1055 0.458763
1056 0.458958
1057 0.459175
1058 0.459283
1059 0.459341
1060 0.459468
1061 0.459529
1062 0.459545
1063 0.459561
1064 0.459579
1065 0.459683
1066 0.459713
1067 0.459837
1068 0.45993
1069 0.459977
1070 0.46001
1071 0.460028
1072 0.460078
1073 0.460078
1074 0.460107
1075 0.460169
1076 0.46021
1077 0.461248
1078 0.461248
1079 0.461303
1080 0.461387
1081 0.461556
1082 0.461569
1083 0.461654
1084 0.461691
1085 0.461712
1086 0.461828
1087 0.461908
1088 0.46193
1089 0.462023
1090 0.462073
1091 0.462181
1092 0.462238
1093 0.462381
1094 0.462489
1095 0.463051
1096 0.463231
1097 0.463324
1098 0.463351
1099 0.463375
1100 0.463392
1101 0.463392
1102 0.463392
1103 0.463455
1104 0.463601
1105 0.463743
1106 0.463924
1107 0.463994
1108 0.46409
1109 0.464355
1110 0.464491
1111 0.464715
1112 0.464846
1113 0.464917
1114 0.465034
1115 0.465138
1116 0.46528
1117 0.465343
1118 0.465512
1119 0.465964
1120 0.466088
1121 0.466135
1122 0.466238
1123 0.466295
1124 0.466515
1125 0.466515
1126 0.46661
1127 0.466692
1128 0.46671
1129 0.466948
1130 0.466948
1131 0.467918
1132 0.467956
1133 0.468059
1134 0.468243
1135 0.468356
1136 0.468441
1137 0.468462
1138 0.468462
1139 0.468462
1140 0.468462
1141 0.469617
1142 0.469626
1143 0.469735
1144 0.469835
1145 0.469835
1146 0.469909
1147 0.470169
1148 0.470269
1149 0.471764
1150 0.471924
1151 0.472092
1152 0.472433
1153 0.472582
1154 0.472582
1155 0.472625
1156 0.472745
1157 0.47287
1158 0.473115
1159 0.473223
1160 0.473324
1161 0.473385
1162 0.473603
1163 0.473752
1164 0.473914
1165 0.474141
1166 0.474405
1167 0.474554
1168 0.474677
1169 0.474733
1170 0.474753
1171 0.474778
1172 0.474827
1173 0.474903
1174 0.474961
1175 0.47514
1176 0.475276
1177 0.475276
1178 0.475276
1179 0.475276
1180 0.475319
1181 0.475478
1182 0.475608
1183 0.475735
1184 0.475806
1185 0.475987
1186 0.477407
1187 0.47749
1188 0.477609
1189 0.477758
1190 0.477835
1191 0.477865
1192 0.477985
1193 0.478071
1194 0.47813
1195 0.478256
1196 0.478256
1197 0.478436
1198 0.478462
1199 0.478516
1200 0.478573
1201 0.478581
1202 0.478977
1203 0.479264
1204 0.479472
1205 0.479472
1206 0.479472
1207 0.479472
1208 0.479495
1209 0.479495
1210 0.479531
1211 0.479587
1212 0.479655
1213 0.479728
1214 0.479871
1215 0.48002
1216 0.480083
1217 0.480083
1218 0.480214
1219 0.480214
1220 0.480253
1221 0.48043
1222 0.48043
1223 0.480507
1224 0.480594
1225 0.480694
1226 0.480927
1227 0.481014
1228 0.481112
1229 0.481163
1230 0.481255
1231 0.481311
1232 0.481341
1233 0.481435
1234 0.481506
1235 0.48168
1236 0.48178
1237 0.482008
1238 0.482008
1239 0.482051
1240 0.482229
1241 0.482556
1242 0.482616
1243 0.482674
1244 0.482707
1245 0.482803
1246 0.482859
1247 0.482928
1248 0.483023
1249 0.483158
1250 0.483446
1251 0.483668
1252 0.483922
1253 0.483964
1254 0.483964
1255 0.484071
1256 0.484071
1257 0.484116
1258 0.484179
1259 0.484267
1260 0.4844
1261 0.4844
1262 0.484456
1263 0.484484
1264 0.484636
1265 0.48466
1266 0.484696
1267 0.484825
1268 0.484838
1269 0.484904
1270 0.48492
1271 0.484949
1272 0.484949
1273 0.484981
1274 0.485082
1275 0.485186
1276 0.485186
1277 0.485279
1278 0.485394
1279 0.485408
1280 0.485498
1281 0.485657
1282 0.485748
1283 0.485848
1284 0.485862
1285 0.485997
1286 0.485997
1287 0.485997
1288 0.486065
1289 0.486065
1290 0.486108
1291 0.486336
1292 0.486396
1293 0.486415
1294 0.486415
1295 0.486434
1296 0.486579
1297 0.486694
1298 0.486881
1299 0.486963
1300 0.487224
1301 0.487582
1302 0.487871
1303 0.488166
1304 0.488359
1305 0.488359
1306 0.48839
1307 0.48839
1308 0.48839
1309 0.48839
1310 0.48839
1311 0.488434
1312 0.488434
1313 0.488497
1314 0.488628
1315 0.488666
1316 0.488666
1317 0.48871
1318 0.488822
1319 0.488931
1320 0.48896
1321 0.489002
1322 0.489041
1323 0.489184
1324 0.489225
1325 0.489244
1326 0.489323
1327 0.489444
1328 0.489463
1329 0.489735
1330 0.489823
1331 0.489914
1332 0.490008
1333 0.490008
1334 0.490044
1335 0.49007
1336 0.490144
1337 0.490166
1338 0.490189
1339 0.490189
1340 0.490264
1341 0.490306
1342 0.490339
1343 0.490378
1344 0.490524
1345 0.49062
1346 0.49066
1347 0.490705
1348 0.490724
1349 0.490878
1350 0.490946
1351 0.490957
1352 0.490969
1353 0.49115
1354 0.491203
1355 0.491463
1356 0.491574
1357 0.491939
1358 0.491972
1359 0.491972
1360 0.492093
1361 0.492229
1362 0.492269
1363 0.492307
1364 0.492482
1365 0.492546
1366 0.492664
1367 0.492835
1368 0.492835
1369 0.492951
1370 0.493115
1371 0.493249
1372 0.4934
1373 0.493603
1374 0.493603
1375 0.493642
1376 0.494808
1377 0.494955
1378 0.495008
1379 0.495065
1380 0.495094
1381 0.495159
1382 0.495184
1383 0.495229
1384 0.495283
1385 0.495514
1386 0.495687
1387 0.495753
1388 0.495873
1389 0.495901
1390 0.495901
1391 0.49592
1392 0.496036
1393 0.49617
1394 0.496238
1395 0.496238
1396 0.496257
1397 0.496363
1398 0.496434
1399 0.496464
1400 0.496559
1401 0.496598
1402 0.496598
1403 0.49664
1404 0.49664
1405 0.49664
1406 0.49664
1407 0.49664
1408 0.496733
1409 0.496733
1410 0.496733
1411 0.496733
1412 0.496765
1413 0.496834
1414 0.496854
1415 0.496854
1416 0.496875
1417 0.496875
1418 0.496875
1419 0.496885
1420 0.497037
1421 0.497119
1422 0.497168
1423 0.497168
1424 0.497168
1425 0.497168
1426 0.497655
1427 0.497867
1428 0.498041
1429 0.498061
1430 0.498086
1431 0.498137
1432 0.498162
1433 0.498162
1434 0.498234
1435 0.498316
1436 0.498316
1437 0.49839
1438 0.498555
1439 0.498602
1440 0.498602
1441 0.498651
1442 0.498704
1443 0.498733
1444 0.498863
1445 0.499006
1446 0.499086
1447 0.49913
1448 0.499256
1449 0.499256
1450 0.499345
1451 0.499395
1452 0.499395
1453 0.499501
1454 0.499501
1455 0.499501
1456 0.499513
1457 0.499623
1458 0.499739
1459 0.499905
1460 0.499905
1461 0.500062
1462 0.500113
1463 0.500202
1464 0.500286
1465 0.500286
1466 0.500379
1467 0.500491
1468 0.500557
1469 0.500557
1470 0.500557
1471 0.5006
1472 0.500699
1473 0.500752
1474 0.5008
1475 0.50088
1476 0.500908
1477 0.500986
1478 0.501018
1479 0.501018
1480 0.501018
1481 0.501115
1482 0.501236
1483 0.501319
1484 0.501374
1485 0.501388
1486 0.501388
1487 0.501437
1488 0.501437
1489 0.501467
1490 0.501638
1491 0.501766
1492 0.501766
1493 0.501816
1494 0.501996
1495 0.502105
1496 0.50217
1497 0.502339
1498 0.502447
1499 0.50248
1500 0.502522
1501 0.502618
1502 0.502704
1503 0.502704
1504 0.502785
1505 0.502785
1506 0.502785
1507 0.502843
1508 0.502974
1509 0.503021
1510 0.503021
1511 0.503059
1512 0.503074
1513 0.503378
1514 0.503378
1515 0.503378
1516 0.503422
1517 0.503528
1518 0.50356
1519 0.503691
1520 0.503691
1521 0.50374
1522 0.503787
1523 0.503861
1524 0.503938
1525 0.504048
1526 0.504171
1527 0.504232
1528 0.504257
1529 0.504284
1530 0.504318
1531 0.504366
1532 0.504366
1533 0.504535
1534 0.504584
1535 0.504584
1536 0.504584
1537 0.504642
1538 0.504876
1539 0.504947
1540 0.504974
1541 0.504974
1542 0.505024
1543 0.505024
1544 0.505038
1545 0.505107
1546 0.505107
1547 0.505107
1548 0.505139
1549 0.505187
1550 0.505187
1551 0.505187
1552 0.505292
1553 0.505376
1554 0.505404
1555 0.505461
1556 0.505472
1557 0.505472
1558 0.505472
1559 0.505698
1560 0.505806
1561 0.50586
1562 0.506081
1563 0.506149
1564 0.506206
1565 0.506226
1566 0.506226
1567 0.506413
1568 0.506473
1569 0.506533
1570 0.506555
1571 0.506576
1572 0.506626
1573 0.506648
1574 0.506648
1575 0.50666
1576 0.506765
1577 0.506765
1578 0.506765
1579 0.506765
1580 0.506765
1581 0.506765
1582 0.506765
1583 0.506866
1584 0.506916
1585 0.506943
1586 0.506978
1587 0.507001
1588 0.507018
1589 0.507062
1590 0.507191
1591 0.507231
1592 0.507349
1593 0.50738
1594 0.507395
1595 0.50741
1596 0.507518
1597 0.50755
1598 0.507564
1599 0.507609
1600 0.507639
1601 0.507639
1602 0.507658
1603 0.507709
1604 0.507953
1605 0.508023
1606 0.508076
1607 0.508091
1608 0.508091
1609 0.508091
1610 0.508091
1611 0.508129
1612 0.508129
1613 0.508129
1614 0.508201
1615 0.508201
1616 0.508212
1617 0.508228
1618 0.508359
1619 0.508359
1620 0.508372
1621 0.508413
1622 0.50845
1623 0.50845
1624 0.508543
1625 0.508581
1626 0.508581
1627 0.508581
1628 0.50865
1629 0.50865
1630 0.50865
1631 0.508724
1632 0.508912
1633 0.509056
1634 0.509097
1635 0.509298
1636 0.50933
1637 0.509443
1638 0.509479
1639 0.509479
1640 0.509514
1641 0.509539
1642 0.509569
1643 0.509569
1644 0.509569
1645 0.509624
1646 0.50968
1647 0.509848
1648 0.509903
1649 0.509903
1650 0.509903
1651 0.509971
1652 0.509971
1653 0.510028
1654 0.510058
1655 0.510075
1656 0.510146
1657 0.510146
1658 0.510196
1659 0.510287
1660 0.510319
1661 0.510423
1662 0.510423
1663 0.510423
1664 0.510478
1665 0.510478
1666 0.510478
1667 0.5105
1668 0.5105
1669 0.510548
1670 0.510548
1671 0.510588
1672 0.510588
1673 0.51065
1674 0.51065
1675 0.510721
1676 0.510721
1677 0.510721
1678 0.510745
1679 0.510745
1680 0.510786
1681 0.510823
1682 0.510847
1683 0.51092
1684 0.511043
1685 0.511147
1686 0.511267
1687 0.511327
1688 0.511327
1689 0.511399
1690 0.511399
1691 0.511542
1692 0.511542
1693 0.511623
1694 0.511708
1695 0.511773
1696 0.511924
1697 0.511964
1698 0.512114
1699 0.512138
1700 0.512138
1701 0.512303
1702 0.512721
1703 0.512819
1704 0.5129
1705 0.513128
1706 0.513245
1707 0.513245
1708 0.513351
1709 0.513551
1710 0.513551
1711 0.513551
1712 0.513693
1713 0.513693
1714 0.513709
1715 0.513709
1716 0.513709
1717 0.513709
1718 0.513709
1719 0.513734
1720 0.513756
1721 0.513777
1722 0.513911
1723 0.51392
1724 0.513999
1725 0.51417
1726 0.514253
1727 0.514253
1728 0.514299
1729 0.514299
1730 0.514343
1731 0.514411
1732 0.514438
1733 0.514522
1734 0.514621
1735 0.514722
1736 0.514736
1737 0.514778
1738 0.514778
1739 0.514881
1740 0.514935
1741 0.514949
1742 0.514969
1743 0.514969
1744 0.514969
1745 0.514981
1746 0.515054
1747 0.515054
1748 0.515084
1749 0.515246
1750 0.515312
1751 0.515347
1752 0.515347
1753 0.515347
1754 0.515347
1755 0.515418
1756 0.515418
1757 0.515418
1758 0.515473
1759 0.515473
1760 0.515531
1761 0.515591
1762 0.51563
1763 0.51563
1764 0.51563
1765 0.515686
1766 0.515787
1767 0.515914
1768 0.516151
1769 0.516367
1770 0.516495
1771 0.516495
1772 0.516495
1773 0.516495
1774 0.516526
1775 0.516597
1776 0.516597
1777 0.516657
1778 0.516689
1779 0.516689
1780 0.516689
1781 0.516837
1782 0.516837
1783 0.51708
1784 0.517285
1785 0.517285
1786 0.517285
1787 0.517285
1788 0.517285
1789 0.517311
1790 0.517352
1791 0.517352
1792 0.517352
1793 0.517399
1794 0.517399
1795 0.517421
1796 0.517421
1797 0.517421
1798 0.517421
1799 0.517421
1800 0.517421
1801 0.517421
1802 0.517421
1803 0.517421
1804 0.517656
1805 0.517672
1806 0.517672
1807 0.517699
1808 0.517699
1809 0.517699
1810 0.517699
1811 0.517699
1812 0.517759
1813 0.517858
1814 0.517906
1815 0.517989
1816 0.518213
1817 0.518213
1818 0.518213
1819 0.518252
1820 0.518274
1821 0.518274
1822 0.518274
1823 0.518274
1824 0.518309
1825 0.518446
1826 0.518589
1827 0.518622
1828 0.518622
1829 0.518673
1830 0.518673
1831 0.518707
1832 0.518952
1833 0.518952
1834 0.518978
1835 0.519049
1836 0.519072
1837 0.519199
1838 0.519199
1839 0.519321
1840 0.519321
1841 0.519352
1842 0.519426
1843 0.519426
1844 0.519426
1845 0.519441
1846 0.519544
1847 0.519544
1848 0.519665
1849 0.519701
1850 0.519757
1851 0.519793
1852 0.519869
1853 0.519869
1854 0.519869
1855 0.519978
1856 0.519978
1857 0.519978
1858 0.519978
1859 0.520036
1860 0.520073
1861 0.520073
1862 0.520073
1863 0.520073
1864 0.5202
1865 0.520245
1866 0.520327
1867 0.520359
1868 0.521014
1869 0.52177
1870 0.521831
1871 0.521864
1872 0.521991
1873 0.521991
1874 0.522109
1875 0.522109
1876 0.522109
1877 0.522174
1878 0.522174
1879 0.522188
1880 0.522243
1881 0.522321
1882 0.522378
1883 0.522378
1884 0.522378
1885 0.522517
1886 0.522517
1887 0.522601
1888 0.522662
1889 0.522701
1890 0.522807
1891 0.522834
1892 0.522853
1893 0.523002
1894 0.523002
1895 0.523023
1896 0.523042
1897 0.523052
1898 0.523066
1899 0.523128
1900 0.523128
1901 0.523175
1902 0.523344
1903 0.523354
1904 0.523369
1905 0.523369
1906 0.523476
1907 0.523476
1908 0.523486
1909 0.523538
1910 0.523569
1911 0.523606
1912 0.523796
1913 0.523796
1914 0.524018
1915 0.524165
1916 0.524451
1917 0.524451
1918 0.524451
1919 0.524451
1920 0.52448
1921 0.524623
1922 0.524623
1923 0.524623
1924 0.524672
1925 0.524672
1926 0.524714
1927 0.524821
1928 0.524821
1929 0.524821
1930 0.524877
1931 0.524877
1932 0.525009
1933 0.525097
1934 0.525097
1935 0.525097
1936 0.525097
1937 0.525176
1938 0.525234
1939 0.525234
1940 0.525274
1941 0.525274
1942 0.525296
1943 0.525328
1944 0.52537
1945 0.525444
1946 0.525444
1947 0.525559
1948 0.525593
1949 0.52571
1950 0.52571
1951 0.525757
1952 0.525769
1953 0.52589
1954 0.525938
1955 0.525938
1956 0.525938
1957 0.526036
1958 0.526036
1959 0.526049
1960 0.526185
1961 0.526185
1962 0.526185
1963 0.526431
1964 0.526485
1965 0.526563
1966 0.526563
1967 0.526563
1968 0.526575
1969 0.526735
1970 0.526735
1971 0.526735
1972 0.526753
1973 0.526771
1974 0.526795
1975 0.526795
1976 0.526795
1977 0.526853
1978 0.526853
1979 0.526998
1980 0.526998
1981 0.526998
1982 0.527015
1983 0.527032
1984 0.527032
1985 0.527073
1986 0.527241
1987 0.527241
1988 0.527241
1989 0.527283
1990 0.52737
1991 0.527387
1992 0.527427
1993 0.527454
1994 0.527454
1995 0.527454
1996 0.527454
1997 0.527538
1998 0.527538
1999 0.527538
2000 0.52762
2001 0.527651
2002 0.527651
2003 0.527709
2004 0.527709
2005 0.527734
2006 0.527734
2007 0.527759
2008 0.527759
2009 0.527797
2010 0.528037
2011 0.528105
2012 0.528389
2013 0.528389
2014 0.528441
2015 0.528441
2016 0.528459
2017 0.528478
2018 0.528478
2019 0.5286
2020 0.528621
2021 0.528719
2022 0.528798
2023 0.528886
2024 0.528886
2025 0.528993
2026 0.529059
2027 0.529059
2028 0.529108
2029 0.529127
2030 0.529127
2031 0.529211
2032 0.529224
2033 0.529259
2034 0.529279
2035 0.529279
2036 0.52935
2037 0.529423
2038 0.529658
2039 0.529688
2040 0.529773
2041 0.529773
2042 0.529814
2043 0.529814
2044 0.530055
2045 0.530127
2046 0.530127
2047 0.530308
2048 0.53044
2049 0.530529
2050 0.530529
2051 0.530529
2052 0.530633
2053 0.530633
2054 0.530647
2055 0.530694
2056 0.530694
2057 0.530712
2058 0.530712
2059 0.530742
2060 0.530742
2061 0.530742
2062 0.530742
2063 0.530742
2064 0.530773
2065 0.530773
2066 0.530805
2067 0.530805
2068 0.530873
2069 0.530945
2070 0.530945
2071 0.531125
2072 0.531209
2073 0.531209
2074 0.531449
2075 0.53153
2076 0.53153
2077 0.531707
2078 0.531755
2079 0.531755
2080 0.531828
2081 0.531828
2082 0.53195
2083 0.53195
2084 0.532015
2085 0.532015
2086 0.532015
2087 0.532015
2088 0.532015
2089 0.532121
2090 0.532208
2091 0.532223
2092 0.532311
2093 0.532311
2094 0.532439
2095 0.532527
2096 0.532543
2097 0.532576
2098 0.53271
2099 0.53271
2100 0.53271
2101 0.53271
2102 0.53271
2103 0.532722
2104 0.532722
2105 0.532815
2106 0.532815
2107 0.532946
2108 0.532946
2109 0.532973
2110 0.532973
2111 0.532973
2112 0.533087
2113 0.533087
2114 0.533102
2115 0.533102
2116 0.533102
2117 0.533102
2118 0.533162
2119 0.533315
2120 0.533512
2121 0.533554
2122 0.533625
2123 0.533718
2124 0.533742
2125 0.533742
2126 0.533742
2127 0.533809
2128 0.533809
2129 0.533874
2130 0.533916
2131 0.534088
2132 0.534254
2133 0.534339
2134 0.534339
2135 0.534394
2136 0.534394
2137 0.534394
2138 0.534394
2139 0.534394
2140 0.534407
2141 0.534434
2142 0.534434
2143 0.534434
2144 0.534553
2145 0.53465
2146 0.534668
2147 0.534704
2148 0.534723
2149 0.534793
2150 0.534966
2151 0.535072
2152 0.535072
2153 0.53525
2154 0.535352
2155 0.535441
2156 0.53554
2157 0.53554
2158 0.535568
2159 0.535568
2160 0.535606
2161 0.535776
2162 0.535809
2163 0.535891
2164 0.535909
2165 0.536072
2166 0.536297
2167 0.536376
2168 0.536438
2169 0.536534
2170 0.536548
2171 0.536585
2172 0.536603
2173 0.536813
2174 0.536813
2175 0.536813
2176 0.536813
2177 0.536968
2178 0.536968
2179 0.536968
2180 0.537026
2181 0.537076
2182 0.537076
2183 0.537076
2184 0.537076
2185 0.537108
2186 0.537174
2187 0.53719
2188 0.537361
2189 0.537361
2190 0.537477
2191 0.537477
2192 0.537518
2193 0.537555
2194 0.537593
2195 0.537694
2196 0.537723
2197 0.537723
2198 0.537723
2199 0.537723
2200 0.537759
2201 0.537799
2202 0.537799
2203 0.537922
2204 0.537922
2205 0.537922
2206 0.537922
2207 0.537945
2208 0.537961
2209 0.537961
2210 0.537961
2211 0.537988
2212 0.538028
2213 0.538065
2214 0.538065
2215 0.538065
2216 0.53808
2217 0.53808
2218 0.538225
2219 0.538272
2220 0.538272
2221 0.538338
2222 0.538338
2223 0.538338
2224 0.538338
2225 0.538352
2226 0.538463
2227 0.538554
2228 0.538605
2229 0.538626
2230 0.538714
2231 0.538804
2232 0.538828
2233 0.539027
2234 0.539071
2235 0.53918
2236 0.539197
2237 0.539197
2238 0.539197
2239 0.539276
2240 0.539276
2241 0.539276
2242 0.539367
2243 0.539451
2244 0.539476
2245 0.539476
2246 0.539476
2247 0.539513
2248 0.539513
2249 0.539513
2250 0.539513
2251 0.539513
2252 0.53967
2253 0.53967
2254 0.53967
2255 0.53967
2256 0.53967
2257 0.539766
2258 0.539766
2259 0.539766
2260 0.539926
2261 0.539956
2262 0.539988
2263 0.539988
2264 0.539988
2265 0.539988
2266 0.540012
2267 0.540055
2268 0.540055
2269 0.540055
2270 0.540089
2271 0.540133
2272 0.540133
2273 0.540188
2274 0.540188
2275 0.540324
2276 0.540406
2277 0.540406
2278 0.540406
2279 0.540406
2280 0.540406
2281 0.540433
2282 0.540433
2283 0.54052
2284 0.540577
2285 0.540577
2286 0.540627
2287 0.540627
2288 0.540627
2289 0.540695
2290 0.540695
2291 0.540695
2292 0.540695
2293 0.540772
2294 0.540811
2295 0.540811
2296 0.540811
2297 0.540811
2298 0.540811
2299 0.540849
2300 0.540908
2301 0.540929
2302 0.54095
2303 0.541068
2304 0.541068
2305 0.541087
2306 0.541178
2307 0.541178
2308 0.541178
2309 0.541178
2310 0.541178
2311 0.541475
2312 0.541674
2313 0.541695
2314 0.541782
2315 0.541782
2316 0.541782
2317 0.541873
2318 0.541873
2319 0.541873
2320 0.541873
2321 0.54197
2322 0.54197
2323 0.54197
2324 0.542006
2325 0.542083
2326 0.542083
2327 0.542123
2328 0.542188
2329 0.542188
2330 0.542188
2331 0.542228
2332 0.542311
2333 0.542311
2334 0.542311
2335 0.542417
2336 0.542417
2337 0.54251
2338 0.542608
2339 0.542662
2340 0.542702
2341 0.542728
2342 0.542853
2343 0.542955
2344 0.542955
2345 0.542955
2346 0.543024
2347 0.543024
2348 0.543068
2349 0.543068
2350 0.543109
2351 0.543221
2352 0.5435
2353 0.5435
2354 0.5435
2355 0.543542
2356 0.543651
2357 0.543651
2358 0.543806
2359 0.543806
2360 0.543835
2361 0.543835
2362 0.543865
2363 0.543953
2364 0.543953
2365 0.543997
2366 0.544042
2367 0.544089
2368 0.544119
2369 0.544185
2370 0.544237
2371 0.544347
2372 0.544347
2373 0.544413
2374 0.544462
2375 0.544462
2376 0.544478
2377 0.54453
2378 0.544581
2379 0.544663
2380 0.544663
2381 0.544682
2382 0.544775
2383 0.544775
2384 0.544826
2385 0.54503
2386 0.54511
2387 0.545225
2388 0.545688
2389 0.545715
2390 0.545715
2391 0.545715
2392 0.545715
2393 0.545715
2394 0.545787
2395 0.545787
2396 0.545787
2397 0.545845
2398 0.54593
2399 0.54593
2400 0.54593
2401 0.546114
2402 0.546204
2403 0.546311
2404 0.546311
2405 0.546338
2406 0.546338
2407 0.54636
2408 0.54636
2409 0.54636
2410 0.54642
2411 0.54642
2412 0.546592
2413 0.546621
2414 0.546621
2415 0.546684
2416 0.546709
2417 0.54673
2418 0.54673
2419 0.54673
2420 0.54673
2421 0.54673
2422 0.546783
2423 0.546783
2424 0.546817
2425 0.546874
2426 0.546874
2427 0.546874
2428 0.546939
2429 0.546939
2430 0.546939
2431 0.546939
2432 0.546939
2433 0.547016
2434 0.547058
2435 0.547243
2436 0.547575
2437 0.547632
2438 0.547729
2439 0.547939
2440 0.548077
2441 0.548077
2442 0.548077
2443 0.548139
2444 0.548139
2445 0.548304
2446 0.548369
2447 0.548369
2448 0.548476
2449 0.548545
2450 0.548676
2451 0.548692
2452 0.548796
2453 0.548841
2454 0.548979
2455 0.549179
2456 0.549248
2457 0.549248
2458 0.549248
2459 0.549276
2460 0.549276
2461 0.549276
2462 0.549352
2463 0.549352
2464 0.549352
2465 0.549379
2466 0.549379
2467 0.549506
2468 0.54964
2469 0.549712
2470 0.549766
2471 0.549766
2472 0.549814
2473 0.549846
2474 0.55013
2475 0.55013
2476 0.550213
2477 0.550301
2478 0.550301
2479 0.550301
2480 0.550301
2481 0.55038
2482 0.55038
2483 0.55048
2484 0.55048
2485 0.550509
2486 0.550509
2487 0.550666
2488 0.550666
2489 0.550666
2490 0.550735
2491 0.550735
2492 0.550772
2493 0.550842
2494 0.550842
2495 0.550842
2496 0.550842
2497 0.550842
2498 0.550902
2499 0.550902
2500 0.551092
2501 0.551092
2502 0.551092
2503 0.551107
2504 0.5512
2505 0.551261
2506 0.551292
2507 0.551292
2508 0.551339
2509 0.551339
2510 0.551405
2511 0.551405
2512 0.551405
2513 0.551405
2514 0.551405
2515 0.551405
2516 0.551482
2517 0.551482
2518 0.551482
2519 0.551482
2520 0.551482
2521 0.551482
2522 0.551482
2523 0.551508
2524 0.551508
2525 0.551508
2526 0.551508
2527 0.551508
2528 0.551508
2529 0.551508
2530 0.551508
2531 0.551508
2532 0.551557
2533 0.551583
2534 0.551583
2535 0.551583
2536 0.551583
2537 0.55175
2538 0.551848
2539 0.551848
2540 0.551862
2541 0.551913
2542 0.552091
2543 0.552091
2544 0.552091
2545 0.552195
2546 0.552195
2547 0.552304
2548 0.552304
2549 0.552396
2550 0.552512
2551 0.552512
2552 0.552528
2553 0.552528
2554 0.552528
2555 0.552567
2556 0.552567
2557 0.552567
2558 0.552567
2559 0.552928
2560 0.552968
2561 0.553009
2562 0.553009
2563 0.553009
2564 0.553009
2565 0.553009
2566 0.553009
2567 0.553009
2568 0.553009
2569 0.553009
2570 0.553088
2571 0.553273
2572 0.553332
2573 0.553332
2574 0.553332
2575 0.553332
2576 0.553332
2577 0.553332
2578 0.553332
2579 0.553506
2580 0.553506
2581 0.553506
2582 0.553581
2583 0.55362
2584 0.55362
2585 0.553725
2586 0.553725
2587 0.553825
2588 0.553825
2589 0.553864
2590 0.553864
2591 0.553864
2592 0.553961
2593 0.553961
2594 0.553961
2595 0.554016
2596 0.554016
2597 0.554062
2598 0.554062
2599 0.554062
2600 0.554062
2601 0.554062
2602 0.554062
2603 0.554062
2604 0.554087
2605 0.554173
2606 0.554249
2607 0.554381
2608 0.554381
2609 0.554504
2610 0.554504
2611 0.554504
2612 0.554504
2613 0.554504
2614 0.554587
2615 0.554587
2616 0.554608
2617 0.554688
2618 0.554688
2619 0.554754
2620 0.554777
2621 0.554777
2622 0.554777
2623 0.554777
2624 0.554777
2625 0.554777
2626 0.554777
2627 0.554777
2628 0.554777
2629 0.554777
2630 0.55484
2631 0.554866
2632 0.554866
2633 0.554866
2634 0.555051
2635 0.555091
2636 0.555091
2637 0.555091
2638 0.555202
2639 0.555202
2640 0.555243
2641 0.555243
2642 0.555243
2643 0.555243
2644 0.555303
2645 0.555303
2646 0.555303
2647 0.555303
2648 0.555391
2649 0.555483
2650 0.555483
2651 0.555508
2652 0.555753
2653 0.555806
2654 0.555806
2655 0.555806
2656 0.555806
2657 0.555806
2658 0.555806
2659 0.555806
2660 0.555806
2661 0.555806
2662 0.555806
2663 0.555806
2664 0.555806
2665 0.555832
2666 0.555955
2667 0.555983
2668 0.556226
2669 0.556248
2670 0.556248
2671 0.556248
2672 0.556248
2673 0.556248
2674 0.556248
2675 0.556312
2676 0.556344
2677 0.556522
2678 0.556522
2679 0.556539
2680 0.556636
2681 0.556656
2682 0.556703
2683 0.556703
2684 0.556703
2685 0.556726
2686 0.556726
2687 0.556782
2688 0.556864
2689 0.556936
2690 0.557074
2691 0.557074
2692 0.557074
2693 0.557091
2694 0.557154
2695 0.557237
2696 0.557347
2697 0.557347
2698 0.557555
2699 0.557555
2700 0.557555
2701 0.557555
2702 0.557612
2703 0.557639
2704 0.557701
2705 0.557701
2706 0.557701
2707 0.557701
2708 0.557701
2709 0.557701
2710 0.557701
2711 0.557798
2712 0.557818
2713 0.557886
2714 0.557957
2715 0.557957
2716 0.557985
2717 0.558087
2718 0.558162
2719 0.558201
2720 0.558201
2721 0.558201
2722 0.558201
2723 0.558393
2724 0.558442
2725 0.558479
2726 0.558479
2727 0.558534
2728 0.558563
2729 0.55859
2730 0.55859
2731 0.558613
2732 0.558613
2733 0.558613
2734 0.558613
2735 0.558613
2736 0.558613
2737 0.558613
2738 0.558613
2739 0.558613
2740 0.558685
2741 0.558685
2742 0.558716
2743 0.558716
2744 0.558716
2745 0.558716
2746 0.558716
2747 0.558739
2748 0.558739
2749 0.558788
2750 0.558788
2751 0.558788
2752 0.558788
2753 0.558893
2754 0.55898
2755 0.55898
2756 0.55898
2757 0.559059
2758 0.559171
2759 0.559189
2760 0.559227
2761 0.559227
2762 0.559227
2763 0.559276
2764 0.559276
2765 0.559276
2766 0.559314
2767 0.559314
2768 0.559366
2769 0.559366
2770 0.55941
2771 0.559474
2772 0.559553
2773 0.55964
2774 0.55964
2775 0.55964
2776 0.559669
2777 0.559718
2778 0.559749
2779 0.559749
2780 0.559799
2781 0.559799
2782 0.559892
2783 0.559892
2784 0.559892
2785 0.559921
2786 0.559921
2787 0.559962
2788 0.559982
2789 0.559982
2790 0.560014
2791 0.560031
2792 0.560031
2793 0.560149
2794 0.560179
2795 0.560179
2796 0.560179
2797 0.560248
2798 0.560248
2799 0.560248
2800 0.560318
2801 0.560496
2802 0.560568
2803 0.560619
2804 0.560619
2805 0.560619
2806 0.560662
2807 0.560662
2808 0.560662
2809 0.560662
2810 0.560662
2811 0.560662
2812 0.560662
2813 0.560739
2814 0.560739
2815 0.560739
2816 0.560783
2817 0.560923
2818 0.560974
2819 0.561007
2820 0.561007
2821 0.561038
2822 0.561038
2823 0.561235
2824 0.561235
2825 0.561235
2826 0.561235
2827 0.561283
2828 0.561283
2829 0.561283
2830 0.561283
2831 0.561312
2832 0.561343
2833 0.561378
2834 0.561378
2835 0.561378
2836 0.561378
2837 0.561487
2838 0.561507
2839 0.561507
2840 0.561507
2841 0.561619
2842 0.561812
2843 0.561812
2844 0.561812
2845 0.561866
2846 0.561866
2847 0.561866
2848 0.5619
2849 0.5619
2850 0.5619
2851 0.56196
2852 0.56196
2853 0.56196
2854 0.562037
2855 0.562081
2856 0.562081
2857 0.562189
2858 0.562247
2859 0.562247
2860 0.562342
2861 0.562515
2862 0.562515
2863 0.562538
2864 0.562538
2865 0.562538
2866 0.562688
2867 0.562702
2868 0.562702
2869 0.562748
2870 0.562748
2871 0.562748
2872 0.562748
2873 0.56281
2874 0.562912
2875 0.562999
2876 0.562999
2877 0.562999
2878 0.562999
2879 0.562999
2880 0.562999
2881 0.562999
2882 0.562999
2883 0.562999
2884 0.562999
2885 0.562999
2886 0.563021
2887 0.563021
2888 0.563021
2889 0.563021
2890 0.563021
2891 0.563021
2892 0.563021
2893 0.563041
2894 0.563107
2895 0.563107
2896 0.563107
2897 0.563107
2898 0.563107
2899 0.563132
2900 0.563188
2901 0.563188
2902 0.563188
2903 0.563188
2904 0.563188
2905 0.563188
2906 0.563188
2907 0.563188
2908 0.563247
2909 0.563415
2910 0.563415
2911 0.563415
2912 0.563441
2913 0.563463
2914 0.563489
2915 0.563489
2916 0.563489
2917 0.563513
2918 0.563553
2919 0.563553
2920 0.563598
2921 0.563644
2922 0.563693
2923 0.563833
2924 0.563833
2925 0.563833
2926 0.563833
2927 0.563833
2928 0.563833
2929 0.563833
2930 0.563833
2931 0.563833
2932 0.563833
2933 0.563833
2934 0.563833
2935 0.563833
2936 0.563833
2937 0.563833
2938 0.563833
2939 0.563833
2940 0.563936
2941 0.563936
2942 0.56397
2943 0.564068
2944 0.564084
2945 0.564084
2946 0.564084
2947 0.564084
2948 0.564084
2949 0.564084
2950 0.564084
2951 0.564084
2952 0.564084
2953 0.564084
2954 0.564084
2955 0.564084
2956 0.564084
2957 0.564084
2958 0.564084
2959 0.564165
2960 0.564165
2961 0.564165
2962 0.564207
2963 0.564207
2964 0.564207
2965 0.564298
2966 0.564358
2967 0.564358
2968 0.564358
2969 0.564358
2970 0.564358
2971 0.564358
2972 0.564358
2973 0.564358
2974 0.564358
2975 0.564358
2976 0.564394
2977 0.564431
2978 0.564527
2979 0.564602
2980 0.564762
2981 0.564805
2982 0.564894
2983 0.564894
2984 0.564973
2985 0.565057
2986 0.565057
2987 0.565057
2988 0.565078
2989 0.565129
2990 0.565189
2991 0.565223
2992 0.565223
2993 0.565245
2994 0.565321
2995 0.565321
2996 0.565356
2997 0.565427
2998 0.565427
2999 0.565617
3000 0.565858
3001 0.56595
3002 0.56595
3003 0.56595
3004 0.56595
3005 0.56595
3006 0.565967
3007 0.565967
3008 0.566007
3009 0.566007
3010 0.566007
3011 0.566007
3012 0.566007
3013 0.566007
3014 0.566179
3015 0.566206
3016 0.566206
3017 0.566206
3018 0.566206
3019 0.566206
3020 0.566285
3021 0.566348
3022 0.566348
3023 0.566348
3024 0.566367
3025 0.56644
3026 0.566502
3027 0.566502
3028 0.566502
3029 0.566596
3030 0.566596
3031 0.566596
3032 0.566596
3033 0.566596
3034 0.566596
3035 0.566596
3036 0.566596
3037 0.566596
3038 0.566596
3039 0.566596
3040 0.566638
3041 0.566638
3042 0.566638
3043 0.566638
3044 0.566638
3045 0.566638
3046 0.566638
3047 0.566638
3048 0.566736
3049 0.566736
3050 0.566736
3051 0.566736
3052 0.566776
3053 0.566776
3054 0.566776
3055 0.566776
3056 0.566793
3057 0.566859
3058 0.56702
3059 0.56702
3060 0.56702
3061 0.56704
3062 0.56704
3063 0.56704
3064 0.567128
3065 0.567147
3066 0.56725
3067 0.567294
3068 0.567294
3069 0.567294
3070 0.567324
3071 0.567324
3072 0.567402
3073 0.567402
3074 0.567402
3075 0.56743
3076 0.56743
3077 0.567512
3078 0.567545
3079 0.567545
3080 0.567545
3081 0.567577
3082 0.567577
3083 0.567577
3084 0.567605
3085 0.567605
3086 0.567714
3087 0.567747
3088 0.567747
3089 0.567781
3090 0.567781
3091 0.567781
3092 0.56781
3093 0.56781
3094 0.567836
3095 0.567836
3096 0.567836
3097 0.567836
3098 0.567862
3099 0.567862
3100 0.567862
3101 0.567862
3102 0.567862
3103 0.567862
3104 0.567862
3105 0.567862
3106 0.567862
3107 0.567862
3108 0.567862
3109 0.567965
3110 0.567965
3111 0.567988
3112 0.567988
3113 0.567988
3114 0.567988
3115 0.567988
3116 0.567988
3117 0.568005
3118 0.568036
3119 0.568036
3120 0.568036
3121 0.568036
3122 0.56807
3123 0.56807
3124 0.56807
3125 0.568209
3126 0.568209
3127 0.568209
3128 0.568209
3129 0.568209
3130 0.568252
3131 0.568275
3132 0.568275
3133 0.568327
3134 0.568327
3135 0.568327
3136 0.568327
3137 0.568371
3138 0.568371
3139 0.568371
3140 0.568371
3141 0.568371
3142 0.568371
3143 0.568371
3144 0.568371
3145 0.568436
3146 0.568436
3147 0.568436
3148 0.568436
3149 0.568436
3150 0.568436
3151 0.568436
3152 0.568436
3153 0.568546
3154 0.568546
3155 0.568546
3156 0.568621
3157 0.568621
3158 0.568677
3159 0.568677
3160 0.568677
3161 0.568765
3162 0.568765
3163 0.568765
3164 0.568765
3165 0.568765
3166 0.568765
3167 0.568765
3168 0.568785
3169 0.568785
3170 0.568785
3171 0.568785
3172 0.568888
3173 0.568908
3174 0.568961
3175 0.568961
3176 0.568986
3177 0.568986
3178 0.568986
3179 0.569033
3180 0.569033
3181 0.569033
3182 0.569033
3183 0.569033
3184 0.569033
3185 0.569119
3186 0.569119
3187 0.569165
3188 0.56922
3189 0.569367
3190 0.569397
3191 0.56945
3192 0.569505
3193 0.569527
3194 0.569527
3195 0.569604
3196 0.569604
3197 0.569627
3198 0.56965
3199 0.56965
3200 0.56965
3201 0.569708
3202 0.569803
3203 0.56982
3204 0.56982
3205 0.569845
3206 0.569888
3207 0.569915
3208 0.569915
3209 0.569915
3210 0.569936
3211 0.569979
3212 0.57005
3213 0.570125
3214 0.570148
3215 0.570249
3216 0.570249
3217 0.570249
3218 0.570249
3219 0.570249
3220 0.570249
3221 0.570249
3222 0.570331
3223 0.570429
3224 0.570429
3225 0.570471
3226 0.570515
3227 0.570547
3228 0.570547
3229 0.570547
3230 0.570547
3231 0.570547
3232 0.570571
3233 0.570571
3234 0.570571
3235 0.570571
3236 0.570571
3237 0.570571
3238 0.570589
3239 0.570589
3240 0.570589
3241 0.570589
3242 0.570676
3243 0.570676
3244 0.5707
3245 0.5707
3246 0.5707
3247 0.5707
3248 0.5707
3249 0.5707
3250 0.5707
3251 0.5707
3252 0.5707
3253 0.5707
3254 0.5707
3255 0.5707
3256 0.5707
3257 0.5707
3258 0.5707
3259 0.5707
3260 0.570733
3261 0.570733
3262 0.570733
3263 0.570733
3264 0.570799
3265 0.570799
3266 0.57084
3267 0.57084
3268 0.570909
3269 0.570909
3270 0.570909
3271 0.570966
3272 0.570966
3273 0.570966
3274 0.570966
3275 0.570966
3276 0.571001
3277 0.571092
3278 0.571092
3279 0.571092
3280 0.571136
3281 0.571136
3282 0.571155
3283 0.571155
3284 0.571197
3285 0.571246
3286 0.571246
3287 0.571246
3288 0.571246
3289 0.571246
3290 0.571246
3291 0.571246
3292 0.571246
3293 0.571306
3294 0.571306
3295 0.571306
3296 0.571306
3297 0.57135
3298 0.571377
3299 0.571526
3300 0.571526
3301 0.57155
3302 0.571599
3303 0.571599
3304 0.571671
3305 0.571671
3306 0.571671
3307 0.571671
3308 0.571671
3309 0.571763
3310 0.571763
3311 0.571763
3312 0.571763
3313 0.571763
3314 0.571763
3315 0.571763
3316 0.571802
3317 0.571802
3318 0.571802
3319 0.571802
3320 0.571802
3321 0.571802
3322 0.571864
3323 0.571919
3324 0.572164
3325 0.572164
3326 0.572201
3327 0.572201
3328 0.572201
3329 0.572201
3330 0.572333
3331 0.572333
3332 0.572358
3333 0.572358
3334 0.572385
3335 0.572411
3336 0.572411
3337 0.572411
3338 0.572493
3339 0.572558
3340 0.572558
3341 0.572577
3342 0.572577
3343 0.572577
3344 0.572577
3345 0.572577
3346 0.572577
3347 0.572666
3348 0.572842
3349 0.572842
3350 0.572913
3351 0.572913
3352 0.572984
3353 0.572984
3354 0.572984
3355 0.572984
3356 0.572984
3357 0.572984
3358 0.57308
3359 0.57308
3360 0.57308
3361 0.57308
3362 0.57308
3363 0.573126
3364 0.573179
3365 0.573202
3366 0.573316
3367 0.573343
3368 0.573343
3369 0.573343
3370 0.573343
3371 0.573361
3372 0.573361
3373 0.573361
3374 0.573361
3375 0.573423
3376 0.573423
3377 0.573423
3378 0.573442
3379 0.573442
3380 0.573442
3381 0.573462
3382 0.573462
3383 0.573462
3384 0.573462
3385 0.573462
3386 0.573484
3387 0.573529
3388 0.573715
3389 0.573715
3390 0.573715
3391 0.573732
3392 0.573834
3393 0.573852
3394 0.573852
3395 0.573852
3396 0.57395
3397 0.57395
3398 0.57395
3399 0.574023
3400 0.574097
3401 0.574123
3402 0.574123
3403 0.574123
3404 0.574123
3405 0.574123
3406 0.574123
3407 0.574123
3408 0.574123
3409 0.574123
3410 0.574123
3411 0.574156
3412 0.574208
3413 0.574229
3414 0.574277
3415 0.574277
3416 0.574277
3417 0.574277
3418 0.574304
3419 0.574344
3420 0.574344
3421 0.574344
3422 0.574344
3423 0.574383
3424 0.574383
3425 0.574383
3426 0.574383
3427 0.574383
3428 0.574383
3429 0.574383
3430 0.574383
3431 0.574383
3432 0.574383
3433 0.574453
3434 0.574453
3435 0.574453
3436 0.574497
3437 0.574497
3438 0.574497
3439 0.574497
3440 0.574497
3441 0.574497
3442 0.574497
3443 0.574526
3444 0.574581
3445 0.574581
3446 0.574581
3447 0.574581
3448 0.574581
3449 0.574581
3450 0.574581
3451 0.574581
3452 0.574674
3453 0.574694
3454 0.574694
3455 0.574828
3456 0.574893
3457 0.574893
3458 0.574893
3459 0.574893
3460 0.574893
3461 0.574893
3462 0.575014
3463 0.575014
3464 0.575014
3465 0.575014
3466 0.575014
3467 0.575014
3468 0.575065
3469 0.575065
3470 0.575098
3471 0.575098
3472 0.575098
3473 0.575115
3474 0.575168
3475 0.575168
3476 0.575168
3477 0.575168
3478 0.575168
3479 0.575206
3480 0.575335
3481 0.575335
3482 0.575335
3483 0.575335
3484 0.575335
3485 0.575335
3486 0.575335
3487 0.575335
3488 0.575335
3489 0.575335
3490 0.575335
3491 0.575335
3492 0.575335
3493 0.575335
3494 0.575335
3495 0.575335
3496 0.575335
3497 0.575335
3498 0.575335
3499 0.575335
3500 0.575478
3501 0.575478
3502 0.575478
3503 0.575478
3504 0.575478
3505 0.575478
3506 0.575504
3507 0.575504
3508 0.575532
3509 0.575676
3510 0.575796
3511 0.575852
3512 0.575909
3513 0.575945
3514 0.575969
3515 0.575969
3516 0.576045
3517 0.576045
3518 0.576045
3519 0.576108
3520 0.576108
3521 0.576145
3522 0.576145
3523 0.576145
3524 0.576145
3525 0.576145
3526 0.576145
3527 0.576259
3528 0.576259
3529 0.576289
3530 0.576289
3531 0.576289
3532 0.576289
3533 0.576289
3534 0.576289
3535 0.576289
3536 0.576328
3537 0.576399
3538 0.576441
3539 0.576479
3540 0.576479
3541 0.576479
3542 0.576568
3543 0.576715
3544 0.576737
3545 0.576889
3546 0.576889
3547 0.576889
3548 0.576889
3549 0.576889
3550 0.576959
3551 0.577033
3552 0.577033
3553 0.577033
3554 0.577033
3555 0.577033
3556 0.577033
3557 0.577033
3558 0.577095
3559 0.577114
3560 0.577163
3561 0.577163
3562 0.577273
3563 0.577314
3564 0.577345
3565 0.577376
3566 0.577403
3567 0.577462
3568 0.577462
3569 0.577483
3570 0.577483
3571 0.577483
3572 0.577506
3573 0.577526
3574 0.577549
3575 0.577549
3576 0.577549
3577 0.577646
3578 0.577646
3579 0.577797
3580 0.577797
3581 0.577797
3582 0.57789
3583 0.57799
3584 0.57799
3585 0.57799
3586 0.57799
3587 0.57799
3588 0.57799
3589 0.578029
3590 0.578029
3591 0.578029
3592 0.578029
3593 0.57807
3594 0.578174
3595 0.578233
3596 0.578276
3597 0.578276
3598 0.578296
3599 0.578349


==> plots/data/dataSport-Gurobi.dat <==
0 0
1 0
2 0
3 0
4 0
5 0
6 0
7 0
8 0
9 0
10 0
11 0
12 0
13 0
14 0
15 0
16 0
17 0
18 0
19 0
20 0
21 0
22 0
23 0
24 0
25 0
26 0
27 0
28 0
29 0
30 0
31 0
32 0
33 0
34 0
35 0
36 0
37 0
38 0
39 0
40 0
41 0
42 0
43 0
44 0
45 0
46 0
47 0
48 0
49 0
50 0
51 0
52 0
53 0
54 0
55 0
56 0
57 0
58 0
59 0
60 0
61 0
62 0
63 0
64 0
65 0
66 0
67 0
68 0
69 0
70 0
71 0
72 0
73 0
74 0
75 0
76 0
77 0
78 0
79 0
80 0
81 0
82 0
83 0
84 0
85 0
86 0
87 0
88 0
89 0
90 0
91 0
92 0
93 0
94 0
95 0
96 0
97 0
98 0
99 0
100 0
101 0
102 0
103 0
104 0
105 0
106 0
107 0
108 0
109 0
110 0
111 0
112 0
113 0
114 0
115 0
116 0
117 0
118 0
119 0
120 0
121 0
122 0
123 0
124 0
125 0
126 0
127 0
128 0
129 0
130 0
131 0
132 0
133 0
134 0
135 0
136 0
137 0
138 0
139 0
140 0
141 0
142 0
143 0
144 0
145 0
146 0
147 0
148 0
149 0
150 0
151 0
152 0
153 0
154 0
155 0
156 0
157 0
158 0
159 0
160 0
161 0
162 0
163 0
164 0
165 0
166 0
167 0
168 0
169 0
170 0
171 0
172 0
173 0
174 0
175 0
176 0
177 0
178 0
179 0
180 0
181 0
182 0
183 0
184 0
185 0
186 0
187 0
188 0
189 0
190 0
191 0
192 0
193 0
194 0
195 0
196 0
197 0
198 0
199 0
200 0
201 0
202 0
203 0
204 0
205 0
206 0
207 0
208 0
209 0
210 0
211 0
212 0
213 0
214 0
215 0
216 0
217 0
218 0
219 0
220 0
221 0
222 0
223 0
224 0
225 0
226 0
227 0
228 0
229 0
230 0
231 0
232 0
233 0
234 0
235 0
236 0
237 0
238 0
239 0
240 0
241 0
242 0
243 0
244 0
245 0
246 0
247 0
248 0
249 0
250 0
251 0
252 0
253 0
254 0
255 0
256 0
257 0
258 0
259 0
260 0
261 0
262 0
263 0
264 0
265 0
266 0
267 0
268 0
269 0
270 0
271 0
272 0
273 0
274 0
275 0
276 0
277 0
278 0
279 0
280 0
281 0
282 0
283 0
284 0
285 0
286 0
287 0
288 0
289 0
290 0
291 0
292 0
293 0
294 0
295 0
296 0
297 0
298 0
299 0
300 0
301 0
302 0
303 0
304 0
305 0
306 0
307 0
308 0
309 0
310 0
311 0
312 0
313 0
314 0
315 0
316 0
317 0
318 0
319 0
320 0
321 0
322 0
323 0
324 0
325 0
326 0
327 0
328 0
329 0
330 0
331 0
332 0
333 0
334 0
335 0
336 0
337 0
338 0
339 0
340 0
341 0
342 0
343 0
344 0
345 0
346 0
347 0
348 0
349 0
350 0
351 0
352 0
353 0
354 0
355 0
356 0
357 0
358 0
359 0
360 0
361 0
362 0
363 0
364 0
365 0
366 0
367 0
368 0
369 0
370 0
371 0
372 0
373 0
374 0
375 0
376 0
377 0
378 0
379 0
380 0
381 0
382 0
383 0
384 0
385 0
386 0
387 0
388 0
389 0
390 0
391 0
392 0
393 0
394 0
395 0
396 0
397 0
398 0
399 0
400 0
401 0
402 0
403 0
404 0
405 0
406 0
407 0
408 0
409 0
410 0
411 0
412 0
413 0
414 0
415 0
416 0
417 0
418 0
419 0
420 0
421 0
422 0
423 0
424 0
425 0
426 0
427 0
428 0
429 0
430 0
431 0
432 0
433 0
434 0
435 0
436 0
437 0
438 0
439 0
440 0
441 0
442 0
443 0
444 0
445 0
446 0
447 0
448 0
449 0
450 0
451 0
452 0
453 0
454 0
455 0
456 0
457 0
458 0
459 0
460 0
461 0
462 0
463 0
464 0
465 0
466 0
467 0
468 0
469 0
470 0
471 0
472 0
473 0
474 0
475 0
476 0
477 0
478 0
479 0
480 0
481 0
482 0
483 0
484 0
485 0
486 0
487 0
488 0
489 0
490 0
491 0
492 0
493 0
494 0
495 0
496 0
497 0
498 0
499 0
500 0
501 0
502 0
503 0
504 0
505 0
506 0
507 0
508 0
509 0
510 0
511 0
512 0
513 0
514 0
515 0
516 0
517 0
518 0
519 0
520 0
521 0
522 0
523 0
524 0
525 0
526 0
527 0
528 0
529 0
530 0
531 0
532 0
533 0
534 0
535 0
536 0
537 0
538 0
539 0
540 0
541 0
542 0
543 0
544 0
545 0
546 0
547 0
548 0
549 0
550 0
551 0
552 0
553 0
554 0
555 0
556 0
557 0
558 0
559 0
560 0
561 0
562 0
563 0
564 0
565 0
566 0
567 0
568 0
569 0
570 0
571 0
572 0
573 0
574 0
575 0
576 0
577 0
578 0
579 0
580 0
581 0
582 0
583 0
584 0
585 0
586 0
587 0
588 0
589 0
590 0
591 0
592 0
593 0
594 0
595 0
596 0
597 0
598 0
599 0
600 0
601 0
602 0
603 0
604 0
605 0
606 0
607 0
608 0
609 0
610 0
611 0
612 0
613 0
614 0
615 0
616 0
617 0
618 0
619 0
620 0
621 0
622 0
623 0
624 0
625 0
626 0
627 0
628 0
629 0
630 0
631 0
632 0
633 0
634 0
635 0
636 0
637 0
638 0
639 0
640 0
641 0
642 0
643 0
644 0
645 0
646 0
647 0
648 0
649 0
650 0
651 0
652 0
653 0
654 0
655 0
656 0
657 0
658 0
659 0
660 0
661 0
662 0
663 0
664 0
665 0
666 0
667 0
668 0
669 0
670 0
671 0
672 0
673 0
674 0
675 0
676 0
677 0
678 0
679 0
680 0
681 0
682 0
683 0
684 0
685 0
686 0
687 0
688 0
689 0
690 0
691 0
692 0
693 0
694 0
695 0
696 0
697 0
698 0
699 0
700 0
701 0
702 0
703 0
704 0
705 0
706 0
707 0
708 0
709 0
710 0
711 0
712 0
713 0
714 0
715 0
716 0
717 0
718 0
719 0
720 0
721 0
722 0
723 0
724 0
725 0
726 0
727 0
728 0
729 0
730 0
731 0
732 0
733 0
734 0
735 0
736 0
737 0
738 0
739 0
740 0
741 0
742 0
743 0
744 0
745 0
746 0
747 0
748 0
749 0
750 0
751 0
752 0
753 0
754 0
755 0
756 0
757 0
758 0
759 0
760 0
761 0
762 0
763 0
764 0
765 0
766 0
767 0
768 0
769 0
770 0
771 0
772 0
773 0
774 0
775 0
776 0
777 0
778 0
779 0
780 0
781 0
782 0
783 0
784 0
785 0
786 0
787 0
788 0
789 0
790 0
791 0
792 0
793 0
794 0
795 0
796 0
797 0
798 0
799 0
800 0
801 0
802 0
803 0
804 0
805 0
806 0
807 0
808 0
809 0
810 0
811 0
812 0
813 0
814 0
815 0
816 0
817 0
818 0
819 0
820 0
821 0
822 0
823 0
824 0
825 0
826 0
827 0
828 0
829 0
830 0
831 0
832 0
833 0
834 0
835 0
836 0
837 0
838 0
839 0
840 0
841 0
842 0
843 0
844 0
845 0
846 0
847 0
848 0
849 0
850 0
851 0
852 0
853 0
854 0
855 0
856 0
857 0
858 0
859 0
860 0
861 0
862 0
863 0
864 0
865 0
866 0
867 0
868 0
869 0
870 0
871 0
872 0
873 0
874 0
875 0
876 0
877 0
878 0
879 0
880 0
881 0
882 0
883 0
884 0
885 0
886 0
887 0
888 0
889 0
890 0
891 0
892 0
893 0
894 0
895 0
896 0
897 0
898 0
899 0
900 0
901 0
902 0
903 0
904 0
905 0
906 0
907 0
908 0
909 0
910 0
911 0
912 0
913 0
914 0
915 0
916 0
917 0
918 0
919 0
920 0
921 0
922 0
923 0
924 0
925 0
926 0
927 0
928 0
929 0
930 0
931 0
932 0
933 0
934 0
935 0
936 0
937 0
938 0
939 0
940 0
941 0
942 0
943 0
944 0
945 0
946 0
947 0
948 0
949 0
950 0
951 0
952 0
953 0
954 0
955 0
956 0
957 0
958 0
959 0
960 0
961 0
962 0
963 0
964 0
965 0
966 0
967 0
968 0
969 0
970 0
971 0
972 0
973 0
974 0
975 0
976 0
977 0
978 0
979 0
980 0
981 0
982 0
983 0
984 0
985 0
986 0
987 0
988 0
989 0
990 0
991 0
992 0
993 0
994 0
995 0
996 0
997 0
998 0
999 0
1000 0
1001 0
1002 0
1003 0
1004 0
1005 0
1006 0
1007 0
1008 0
1009 0
1010 0
1011 0
1012 0
1013 0
1014 0
1015 0
1016 0
1017 0
1018 0
1019 0
1020 0
1021 0
1022 0
1023 0
1024 0
1025 0
1026 0
1027 0
1028 0
1029 0
1030 0
1031 0
1032 0
1033 0
1034 0
1035 0
1036 0
1037 0
1038 0
1039 0
1040 0
1041 0
1042 0
1043 0
1044 0
1045 0
1046 0
1047 0
1048 0
1049 0
1050 0
1051 0
1052 0
1053 0
1054 0
1055 0
1056 0
1057 0
1058 0
1059 0
1060 0
1061 0
1062 0
1063 0
1064 0
1065 0
1066 0
1067 0
1068 0
1069 0
1070 0
1071 0
1072 0
1073 0
1074 0
1075 0
1076 0
1077 0
1078 0
1079 0
1080 0
1081 0
1082 0
1083 0
1084 0
1085 0
1086 0
1087 0
1088 0
1089 0
1090 0
1091 0
1092 0
1093 0
1094 0
1095 0
1096 0
1097 0
1098 0
1099 0
1100 0
1101 0
1102 0
1103 0
1104 0
1105 0
1106 0
1107 0
1108 0
1109 0
1110 0
1111 0
1112 0
1113 0
1114 0
1115 0
1116 0
1117 0
1118 0
1119 0
1120 0
1121 0
1122 0
1123 0
1124 0
1125 0
1126 0
1127 0
1128 0
1129 0
1130 0
1131 0
1132 0
1133 0
1134 0
1135 0
1136 0
1137 0
1138 0
1139 0
1140 0
1141 0
1142 0
1143 0
1144 0
1145 0
1146 0
1147 0
1148 0
1149 0
1150 0
1151 0
1152 0
1153 0
1154 0
1155 0
1156 0
1157 0
1158 0
1159 0
1160 0
1161 0
1162 0
1163 0
1164 0
1165 0
1166 0
1167 0
1168 0
1169 0
1170 0
1171 0
1172 0
1173 0
1174 0
1175 0
1176 0
1177 0
1178 0
1179 0
1180 0
1181 0
1182 0
1183 0
1184 0
1185 0
1186 0
1187 0
1188 0
1189 0
1190 0
1191 0
1192 0
1193 0
1194 0
1195 0
1196 0
1197 0
1198 0
1199 0
1200 0
1201 0
1202 0
1203 0
1204 0
1205 0
1206 0
1207 0
1208 0
1209 0
1210 0
1211 0
1212 0
1213 0
1214 0
1215 0
1216 0
1217 0
1218 0
1219 0
1220 0
1221 0
1222 0
1223 0
1224 0
1225 0
1226 0
1227 0
1228 0
1229 0
1230 0
1231 0
1232 0
1233 0
1234 0
1235 0
1236 0
1237 0
1238 0
1239 0
1240 0
1241 0
1242 0
1243 0
1244 0
1245 0
1246 0
1247 0
1248 0
1249 0
1250 0
1251 0
1252 0
1253 0
1254 0
1255 0
1256 0
1257 0
1258 0
1259 0
1260 0
1261 0
1262 0
1263 0
1264 0
1265 0
1266 0
1267 0
1268 0
1269 0
1270 0
1271 0
1272 0
1273 0
1274 0
1275 0
1276 0
1277 0
1278 0
1279 0
1280 0
1281 0
1282 0
1283 0
1284 0
1285 0
1286 0
1287 0
1288 0
1289 0
1290 0
1291 0
1292 0
1293 0
1294 0
1295 0
1296 0
1297 0
1298 0
1299 0
1300 0
1301 0
1302 0
1303 0
1304 0
1305 0
1306 0
1307 0
1308 0
1309 0
1310 0
1311 0
1312 0
1313 0
1314 0
1315 0
1316 0
1317 0
1318 0
1319 0
1320 0
1321 0
1322 0
1323 0
1324 0
1325 0
1326 0
1327 0
1328 0
1329 0
1330 0
1331 0
1332 0
1333 0
1334 0
1335 0
1336 0
1337 0
1338 0
1339 0
1340 0
1341 0
1342 0
1343 0
1344 0
1345 0
1346 0
1347 0
1348 0
1349 0
1350 0
1351 0
1352 0
1353 0
1354 0
1355 0
1356 0
1357 0
1358 0
1359 0
1360 0
1361 0
1362 0
1363 0
1364 0
1365 0
1366 0
1367 0
1368 0
1369 0
1370 0
1371 0
1372 0
1373 0
1374 0
1375 0
1376 0
1377 0
1378 0
1379 0
1380 0
1381 0
1382 0
1383 0
1384 0
1385 0
1386 0
1387 0
1388 0
1389 0
1390 0
1391 0
1392 0
1393 0
1394 0
1395 0
1396 0
1397 0
1398 0
1399 0
1400 0
1401 0
1402 0
1403 0
1404 0
1405 0
1406 0
1407 0
1408 0
1409 0
1410 0
1411 0
1412 0
1413 0
1414 0
1415 0
1416 0
1417 0
1418 0
1419 0
1420 0
1421 0
1422 0
1423 0
1424 0
1425 0
1426 0
1427 0
1428 0
1429 0
1430 0
1431 0
1432 0
1433 0
1434 0
1435 0
1436 0
1437 0
1438 0
1439 0
1440 0
1441 0
1442 0
1443 0
1444 0
1445 0
1446 0
1447 0
1448 0
1449 0
1450 0
1451 0
1452 0
1453 0
1454 0
1455 0
1456 0
1457 0
1458 0
1459 0
1460 0
1461 0
1462 0
1463 0
1464 0
1465 0
1466 0
1467 0
1468 0
1469 0
1470 0
1471 0
1472 0
1473 0
1474 0
1475 0
1476 0
1477 0
1478 0
1479 0
1480 0
1481 0
1482 0
1483 0
1484 0
1485 0
1486 0
1487 0
1488 0
1489 0
1490 0
1491 0
1492 0
1493 0
1494 0
1495 0
1496 0
1497 0
1498 0
1499 0
1500 0
1501 0
1502 0
1503 0
1504 0
1505 0
1506 0
1507 0
1508 0
1509 0
1510 0
1511 0
1512 0
1513 0
1514 0
1515 0
1516 0
1517 0
1518 0
1519 0
1520 0
1521 0
1522 0
1523 0
1524 0
1525 0
1526 0
1527 0
1528 0
1529 0
1530 0
1531 0
1532 0
1533 0
1534 0
1535 0
1536 0
1537 0
1538 0
1539 0
1540 0
1541 0
1542 0
1543 0
1544 0
1545 0
1546 0
1547 0
1548 0
1549 0
1550 0
1551 0
1552 0
1553 0
1554 0
1555 0
1556 0
1557 0
1558 0
1559 0
1560 0
1561 0
1562 0
1563 0
1564 0
1565 0
1566 0
1567 0
1568 0
1569 0
1570 0
1571 0
1572 0
1573 0
1574 0
1575 0
1576 0
1577 0
1578 0
1579 0
1580 0
1581 0
1582 0
1583 0
1584 0
1585 0
1586 0
1587 0
1588 0
1589 0
1590 0
1591 0
1592 0
1593 0
1594 0
1595 0
1596 0
1597 0
1598 0
1599 0
1600 0
1601 0
1602 0
1603 0
1604 0
1605 0
1606 0
1607 0
1608 0
1609 0
1610 0
1611 0
1612 0
1613 0
1614 0
1615 0
1616 0
1617 0
1618 0
1619 0
1620 0
1621 0
1622 0
1623 0
1624 0
1625 0
1626 0
1627 0
1628 0
1629 0
1630 0
1631 0
1632 0
1633 0
1634 0
1635 0
1636 0
1637 0
1638 0
1639 0
1640 0
1641 0
1642 0
1643 0
1644 0
1645 0
1646 0
1647 0
1648 0
1649 0
1650 0
1651 0
1652 0
1653 0
1654 0
1655 0
1656 0
1657 0
1658 0
1659 0
1660 0
1661 0
1662 0
1663 0
1664 0
1665 0
1666 0
1667 0
1668 0
1669 0
1670 0
1671 0
1672 0
1673 0
1674 0
1675 0
1676 0
1677 0
1678 0
1679 0
1680 0
1681 0
1682 0
1683 0
1684 0
1685 0
1686 0
1687 0
1688 0
1689 0
1690 0
1691 0
1692 0
1693 0
1694 0
1695 0
1696 0
1697 0
1698 0
1699 0
1700 0
1701 0
1702 0
1703 0
1704 0
1705 0
1706 0
1707 0
1708 0
1709 0
1710 0
1711 0
1712 0
1713 0
1714 0
1715 0
1716 0
1717 0
1718 0
1719 0
1720 0
1721 0
1722 0
1723 0
1724 0
1725 0
1726 0
1727 0
1728 0
1729 0
1730 0
1731 0
1732 0
1733 0
1734 0
1735 0
1736 0
1737 0
1738 0
1739 0
1740 0
1741 0
1742 0
1743 0
1744 0
1745 0
1746 0
1747 0
1748 0
1749 0
1750 0
1751 0
1752 0
1753 0
1754 0
1755 0
1756 0
1757 0
1758 0
1759 0
1760 0
1761 0
1762 0
1763 0
1764 0
1765 0
1766 0
1767 0
1768 0
1769 0
1770 0
1771 0
1772 0
1773 0
1774 0
1775 0
1776 0
1777 0
1778 0
1779 0
1780 0
1781 0
1782 0
1783 0
1784 0
1785 0
1786 0
1787 0
1788 0
1789 0
1790 0
1791 0
1792 0
1793 0
1794 0
1795 0
1796 0
1797 0
1798 0
1799 0
1800 0
1801 0
1802 0
1803 0
1804 0
1805 0
1806 0
1807 0
1808 0
1809 0
1810 0
1811 0
1812 0
1813 0
1814 0
1815 0
1816 0
1817 0
1818 0
1819 0
1820 0
1821 0
1822 0
1823 0
1824 0
1825 0
1826 0
1827 0
1828 0
1829 0
1830 0
1831 0
1832 0
1833 0
1834 0
1835 0
1836 0
1837 0
1838 0
1839 0
1840 0
1841 0
1842 0
1843 0
1844 0
1845 0
1846 0
1847 0
1848 0
1849 0
1850 0
1851 0
1852 0
1853 0
1854 0
1855 0
1856 0
1857 0
1858 0
1859 0
1860 0
1861 0
1862 0
1863 0
1864 0
1865 0
1866 0
1867 0
1868 0
1869 0
1870 0
1871 0
1872 0
1873 0
1874 0
1875 0
1876 0
1877 0
1878 0
1879 0
1880 0
1881 0
1882 0
1883 0
1884 0
1885 0
1886 0
1887 0
1888 0
1889 0
1890 0
1891 0
1892 0
1893 0
1894 0
1895 0
1896 0
1897 0
1898 0
1899 0
1900 0
1901 0
1902 0
1903 0
1904 0
1905 0
1906 0
1907 0
1908 0
1909 0
1910 0
1911 0
1912 0
1913 0
1914 0
1915 0
1916 0
1917 0
1918 0
1919 0
1920 0
1921 0
1922 0
1923 0
1924 0
1925 0
1926 0
1927 0
1928 0
1929 0
1930 0
1931 0
1932 0
1933 0
1934 0
1935 0
1936 0
1937 0
1938 0
1939 0
1940 0
1941 0
1942 0
1943 0
1944 0
1945 0
1946 0
1947 0
1948 0
1949 0
1950 0
1951 0
1952 0
1953 0
1954 0
1955 0
1956 0
1957 0
1958 0
1959 0
1960 0
1961 0
1962 0
1963 0
1964 0
1965 0
1966 0
1967 0
1968 0
1969 0
1970 0
1971 0
1972 0
1973 0
1974 0
1975 0
1976 0
1977 0
1978 0
1979 0
1980 0
1981 0
1982 0
1983 0
1984 0
1985 0
1986 0
1987 0
1988 0
1989 0
1990 0
1991 0
1992 0
1993 0
1994 0
1995 0
1996 0
1997 0
1998 0
1999 0
2000 0
2001 0
2002 0
2003 0
2004 0
2005 0
2006 0
2007 0
2008 0
2009 0
2010 0
2011 0
2012 0
2013 0
2014 0
2015 0
2016 0
2017 0
2018 0
2019 0
2020 0
2021 0
2022 0
2023 0
2024 0
2025 0
2026 0
2027 0
2028 0
2029 0
2030 0
2031 0
2032 0
2033 0
2034 0
2035 0
2036 0
2037 0
2038 0
2039 0
2040 0
2041 0
2042 0
2043 0
2044 0
2045 0
2046 0
2047 0
2048 0
2049 0
2050 0
2051 0
2052 0
2053 0
2054 0
2055 0
2056 0
2057 0
2058 0
2059 0
2060 0
2061 0
2062 0
2063 0
2064 0
2065 0
2066 0
2067 0
2068 0
2069 0
2070 0
2071 0
2072 0
2073 0
2074 0
2075 0
2076 0
2077 0
2078 0
2079 0
2080 0
2081 0
2082 0
2083 0
2084 0
2085 0
2086 0
2087 0
2088 0
2089 0
2090 0
2091 0
2092 0
2093 0
2094 0
2095 0
2096 0
2097 0
2098 0
2099 0
2100 0
2101 0
2102 0
2103 0
2104 0
2105 0
2106 0
2107 0
2108 0
2109 0
2110 0
2111 0
2112 0
2113 0
2114 0
2115 0
2116 0
2117 0
2118 0
2119 0
2120 0
2121 0
2122 0
2123 0
2124 0
2125 0
2126 0
2127 0
2128 0
2129 0
2130 0
2131 0
2132 0
2133 0
2134 0
2135 0
2136 0
2137 0
2138 0
2139 0
2140 0
2141 0
2142 0
2143 0
2144 0
2145 0
2146 0
2147 0
2148 0
2149 0
2150 0
2151 0
2152 0
2153 0
2154 0
2155 0
2156 0
2157 0
2158 0
2159 0
2160 0
2161 0
2162 0
2163 0
2164 0
2165 0
2166 0
2167 0
2168 0
2169 0
2170 0
2171 0
2172 0
2173 0
2174 0
2175 0
2176 0
2177 0
2178 0
2179 0
2180 0
2181 0
2182 0
2183 0
2184 0
2185 0
2186 0
2187 0
2188 0
2189 0
2190 0
2191 0
2192 0
2193 0
2194 0
2195 0
2196 0
2197 0
2198 0
2199 0
2200 0
2201 0
2202 0
2203 0
2204 0
2205 0
2206 0
2207 0
2208 0
2209 0
2210 0
2211 0
2212 0
2213 0
2214 0
2215 0
2216 0
2217 0
2218 0
2219 0
2220 0
2221 0
2222 0
2223 0
2224 0
2225 0
2226 0
2227 0
2228 0
2229 0
2230 0
2231 0
2232 0
2233 0
2234 0
2235 0
2236 0
2237 0
2238 0
2239 0
2240 0
2241 0
2242 0
2243 0
2244 0
2245 0
2246 0
2247 0
2248 0
2249 0
2250 0
2251 0
2252 0
2253 0
2254 0
2255 0
2256 0
2257 0
2258 0
2259 0
2260 0
2261 0
2262 0
2263 0
2264 0
2265 0
2266 0
2267 0
2268 0
2269 0
2270 0
2271 0
2272 0
2273 0
2274 0
2275 0
2276 0
2277 0
2278 0
2279 0
2280 0
2281 0
2282 0
2283 0
2284 0
2285 0
2286 0
2287 0
2288 0
2289 0
2290 0
2291 0
2292 0
2293 0
2294 0
2295 0
2296 0
2297 0
2298 0
2299 0
2300 0
2301 0
2302 0
2303 0
2304 0
2305 0
2306 0
2307 0
2308 0
2309 0
2310 0
2311 0
2312 0
2313 0
2314 0
2315 0
2316 0
2317 0
2318 0
2319 0
2320 0
2321 0
2322 0
2323 0
2324 0
2325 0
2326 0
2327 0
2328 0
2329 0
2330 0
2331 0
2332 0
2333 0
2334 0
2335 0
2336 0
2337 0
2338 0
2339 0
2340 0
2341 0
2342 0
2343 0
2344 0
2345 0
2346 0
2347 0
2348 0
2349 0
2350 0
2351 0
2352 0
2353 0
2354 0
2355 0
2356 0
2357 0
2358 0
2359 0
2360 0
2361 0
2362 0
2363 0
2364 0
2365 0
2366 0
2367 0
2368 0
2369 0
2370 0
2371 0
2372 0
2373 0
2374 0
2375 0
2376 0
2377 0
2378 0
2379 0
2380 0
2381 0
2382 0
2383 0
2384 0
2385 0
2386 0
2387 0
2388 0
2389 0
2390 0
2391 0
2392 0
2393 0
2394 0
2395 0
2396 0
2397 0
2398 0
2399 0
2400 0
2401 0
2402 0
2403 0
2404 0
2405 0
2406 0
2407 0
2408 0
2409 0
2410 0
2411 0
2412 0
2413 0
2414 0
2415 0
2416 0
2417 0
2418 0
2419 0
2420 0
2421 0
2422 0
2423 0
2424 0
2425 0
2426 0
2427 0
2428 0
2429 0
2430 0
2431 0
2432 0
2433 0
2434 0
2435 0
2436 0
2437 0
2438 0
2439 0
2440 0
2441 0
2442 0
2443 0
2444 0
2445 0
2446 0
2447 0
2448 0
2449 0
2450 0
2451 0
2452 0
2453 0
2454 0
2455 0
2456 0
2457 0
2458 0
2459 0
2460 0
2461 0
2462 0
2463 0
2464 0
2465 0
2466 0
2467 0
2468 0
2469 0
2470 0
2471 0
2472 0
2473 0
2474 0
2475 0
2476 0
2477 0
2478 0
2479 0
2480 0
2481 0
2482 0
2483 0
2484 0
2485 0
2486 0
2487 0
2488 0
2489 0
2490 0
2491 0
2492 0
2493 0
2494 0
2495 0
2496 0
2497 0
2498 0
2499 0
2500 0
2501 0
2502 0
2503 0
2504 0
2505 0
2506 0
2507 0
2508 0
2509 0
2510 0
2511 0
2512 0
2513 0
2514 0
2515 0
2516 0
2517 0
2518 0
2519 0
2520 0
2521 0
2522 0
2523 0
2524 0
2525 0
2526 0
2527 0
2528 0
2529 0
2530 0
2531 0
2532 0
2533 0
2534 0
2535 0
2536 0
2537 0
2538 0
2539 0
2540 0
2541 0
2542 0
2543 0
2544 0
2545 0
2546 0
2547 0
2548 0
2549 0
2550 0
2551 0
2552 0
2553 0
2554 0
2555 0
2556 0
2557 0
2558 0
2559 0
2560 0
2561 0
2562 0
2563 0
2564 0
2565 0
2566 0
2567 0
2568 0
2569 0
2570 0
2571 0
2572 0
2573 0
2574 0
2575 0
2576 0
2577 0
2578 0
2579 0
2580 0
2581 0
2582 0
2583 0
2584 0
2585 0
2586 0
2587 0
2588 0
2589 0
2590 0
2591 0
2592 0
2593 0
2594 0
2595 0
2596 0
2597 0
2598 0
2599 0
2600 0
2601 0
2602 0
2603 0
2604 0
2605 0
2606 0
2607 0
2608 0
2609 0
2610 0
2611 0
2612 0
2613 0
2614 0
2615 0
2616 0
2617 0
2618 0
2619 0
2620 0
2621 0
2622 0
2623 0
2624 0
2625 0
2626 0
2627 0
2628 0
2629 0
2630 0
2631 0
2632 0
2633 0
2634 0
2635 0
2636 0
2637 0
2638 0
2639 0
2640 0
2641 0
2642 0
2643 0
2644 0
2645 0
2646 0
2647 0
2648 0
2649 0
2650 0
2651 0
2652 0
2653 0
2654 0
2655 0
2656 0
2657 0
2658 0
2659 0
2660 0
2661 0
2662 0
2663 0
2664 0
2665 0
2666 0
2667 0
2668 0
2669 0
2670 0
2671 0
2672 0
2673 0
2674 0
2675 0
2676 0
2677 0
2678 0
2679 0
2680 0
2681 0
2682 0
2683 0
2684 0
2685 0
2686 0
2687 0
2688 0
2689 0
2690 0
2691 0
2692 0
2693 0
2694 0
2695 0
2696 0
2697 0
2698 0
2699 0
2700 0
2701 0
2702 0
2703 0
2704 0
2705 0
2706 0
2707 0
2708 0
2709 0
2710 0
2711 0
2712 0
2713 0
2714 0
2715 0
2716 0
2717 0
2718 0
2719 0
2720 0
2721 0
2722 0
2723 0
2724 0
2725 0
2726 0
2727 0
2728 0
2729 0
2730 0
2731 0
2732 0
2733 0
2734 0
2735 0
2736 0
2737 0
2738 0
2739 0
2740 0
2741 0
2742 0
2743 0
2744 0
2745 0
2746 0
2747 0
2748 0
2749 0
2750 0
2751 0
2752 0
2753 0
2754 0
2755 0
2756 0
2757 0
2758 0
2759 0
2760 0
2761 0
2762 0
2763 0
2764 0
2765 0
2766 0
2767 0
2768 0
2769 0
2770 0
2771 0
2772 0
2773 0
2774 0
2775 0
2776 0
2777 0
2778 0
2779 0
2780 0
2781 0
2782 0
2783 0
2784 0
2785 0
2786 0
2787 0
2788 0
2789 0
2790 0
2791 0
2792 0
2793 0
2794 0
2795 0
2796 0
2797 0
2798 0
2799 0
2800 0
2801 0
2802 0
2803 0
2804 0
2805 0
2806 0
2807 0
2808 0
2809 0
2810 0
2811 0
2812 0
2813 0
2814 0
2815 0
2816 0
2817 0
2818 0
2819 0
2820 0
2821 0
2822 0
2823 0
2824 0
2825 0
2826 0
2827 0
2828 0
2829 0
2830 0
2831 0
2832 0
2833 0
2834 0
2835 0
2836 0
2837 0
2838 0
2839 0
2840 0
2841 0
2842 0
2843 0
2844 0
2845 0
2846 0
2847 0
2848 0
2849 0
2850 0
2851 0
2852 0
2853 0
2854 0
2855 0
2856 0
2857 0
2858 0
2859 0
2860 0
2861 0
2862 0
2863 0
2864 0
2865 0
2866 0
2867 0
2868 0
2869 0
2870 0
2871 0
2872 0
2873 0
2874 0
2875 0
2876 0
2877 0
2878 0
2879 0
2880 0
2881 0
2882 0
2883 0
2884 0
2885 0
2886 0
2887 0
2888 0
2889 0
2890 0
2891 0
2892 0
2893 0
2894 0
2895 0
2896 0
2897 0
2898 0
2899 0
2900 0
2901 0
2902 0
2903 0
2904 0
2905 0
2906 0
2907 0
2908 0
2909 0
2910 0
2911 0
2912 0
2913 0
2914 0
2915 0
2916 0
2917 0
2918 0
2919 0
2920 0
2921 0
2922 0
2923 0
2924 0
2925 0
2926 0
2927 0
2928 0
2929 0
2930 0
2931 0
2932 0
2933 0
2934 0
2935 0
2936 0
2937 0
2938 0
2939 0
2940 0
2941 0
2942 0
2943 0
2944 0
2945 0
2946 0
2947 0
2948 0
2949 0
2950 0
2951 0
2952 0
2953 0
2954 0
2955 0
2956 0
2957 0
2958 0
2959 0
2960 0
2961 0
2962 0
2963 0
2964 0
2965 0
2966 0
2967 0
2968 0
2969 0
2970 0
2971 0
2972 0
2973 0
2974 0
2975 0
2976 0
2977 0
2978 0
2979 0
2980 0
2981 0
2982 0
2983 0
2984 0
2985 0
2986 0
2987 0
2988 0
2989 0
2990 0
2991 0
2992 0
2993 0
2994 0
2995 0
2996 0
2997 0
2998 0
2999 0
3000 0
3001 0
3002 0
3003 0
3004 0
3005 0
3006 0
3007 0
3008 0
3009 0
3010 0
3011 0
3012 0
3013 0
3014 0
3015 0
3016 0
3017 0
3018 0
3019 0
3020 0
3021 0
3022 0
3023 0
3024 0
3025 0
3026 0
3027 0
3028 0
3029 0
3030 0
3031 0
3032 0
3033 0
3034 0
3035 0
3036 0
3037 0
3038 0
3039 0
3040 0
3041 0
3042 0
3043 0
3044 0
3045 0
3046 0
3047 0
3048 0
3049 0
3050 0
3051 0
3052 0
3053 0
3054 0
3055 0
3056 0
3057 0
3058 0
3059 0
3060 0
3061 0
3062 0
3063 0
3064 0
3065 0
3066 0
3067 0
3068 0
3069 0
3070 0
3071 0
3072 0
3073 0
3074 0
3075 0
3076 0
3077 0
3078 0
3079 0
3080 0
3081 0
3082 0
3083 0
3084 0
3085 0
3086 0
3087 0
3088 0
3089 0
3090 0
3091 0
3092 0
3093 0
3094 0
3095 0
3096 0
3097 0
3098 0
3099 0
3100 0
3101 0
3102 0
3103 0
3104 0
3105 0
3106 0
3107 0
3108 0
3109 0
3110 0
3111 0
3112 0
3113 0
3114 0
3115 0
3116 0
3117 0
3118 0
3119 0
3120 0
3121 0
3122 0
3123 0
3124 0
3125 0
3126 0
3127 0
3128 0
3129 0
3130 0
3131 0
3132 0
3133 0
3134 0
3135 0
3136 0
3137 0
3138 0
3139 0
3140 0
3141 0
3142 0
3143 0
3144 0
3145 0
3146 0
3147 0
3148 0
3149 0
3150 0
3151 0
3152 0
3153 0
3154 0
3155 0
3156 0
3157 0
3158 0
3159 0
3160 0
3161 0
3162 0
3163 0
3164 0
3165 0
3166 0
3167 0
3168 0
3169 0
3170 0
3171 0
3172 0
3173 0
3174 0
3175 0
3176 0
3177 0
3178 0
3179 0
3180 0
3181 0
3182 0
3183 0
3184 0
3185 0
3186 0
3187 0
3188 0
3189 0
3190 0
3191 0
3192 0
3193 0
3194 0
3195 0
3196 0
3197 0
3198 0
3199 0
3200 0
3201 0
3202 0
3203 0
3204 0
3205 0
3206 0
3207 0
3208 0
3209 0
3210 0
3211 0
3212 0
3213 0
3214 0
3215 0
3216 0
3217 0
3218 0
3219 0
3220 0
3221 0
3222 0
3223 0
3224 0
3225 0
3226 0
3227 0
3228 0
3229 0
3230 0
3231 0
3232 0
3233 0
3234 0
3235 0
3236 0
3237 0
3238 0
3239 0
3240 0
3241 0
3242 0
3243 0
3244 0
3245 0
3246 0
3247 0
3248 0
3249 0
3250 0
3251 0
3252 0
3253 0
3254 0
3255 0
3256 0
3257 0
3258 0
3259 0
3260 0
3261 0
3262 0
3263 0
3264 0
3265 0
3266 0
3267 0
3268 0
3269 0
3270 0
3271 0
3272 0
3273 0
3274 0
3275 0
3276 0
3277 0
3278 0
3279 0
3280 0
3281 0
3282 0
3283 0
3284 0
3285 0
3286 0
3287 0
3288 0
3289 0
3290 0
3291 0
3292 0
3293 0
3294 0
3295 0
3296 0
3297 0
3298 0
3299 0
3300 0
3301 0
3302 0
3303 0
3304 0
3305 0
3306 0
3307 0
3308 0
3309 0
3310 0
3311 0
3312 0
3313 0
3314 0
3315 0
3316 0
3317 0
3318 0
3319 0
3320 0
3321 0
3322 0
3323 0
3324 0
3325 0
3326 0
3327 0
3328 0
3329 0
3330 0
3331 0
3332 0
3333 0
3334 0
3335 0
3336 0
3337 0
3338 0
3339 0
3340 0
3341 0
3342 0
3343 0
3344 0
3345 0
3346 0
3347 0
3348 0
3349 0
3350 0
3351 0
3352 0
3353 0
3354 0
3355 0
3356 0
3357 0
3358 0
3359 0
3360 0
3361 0
3362 0
3363 0
3364 0
3365 0
3366 0
3367 0
3368 0
3369 0
3370 0
3371 0
3372 0
3373 0
3374 0
3375 0
3376 0
3377 0
3378 0
3379 0
3380 0
3381 0
3382 0
3383 0
3384 0
3385 0
3386 0
3387 0
3388 0
3389 0
3390 0
3391 0
3392 0
3393 0
3394 0
3395 0
3396 0
3397 0
3398 0
3399 0
3400 0
3401 0
3402 0
3403 0
3404 0
3405 0
3406 0
3407 0
3408 0
3409 0
3410 0
3411 0
3412 0
3413 0
3414 0
3415 0
3416 0
3417 0
3418 0
3419 0
3420 0
3421 0
3422 0
3423 0
3424 0
3425 0
3426 0
3427 0
3428 0
3429 0
3430 0
3431 0
3432 0
3433 0
3434 0
3435 0
3436 0
3437 0
3438 0
3439 0
3440 0
3441 0
3442 0
3443 0
3444 0
3445 0
3446 0
3447 0
3448 0
3449 0
3450 0
3451 0
3452 0
3453 0
3454 0
3455 0
3456 0
3457 0
3458 0
3459 0
3460 0
3461 0
3462 0
3463 0
3464 0
3465 0
3466 0
3467 0
3468 0
3469 0
3470 0
3471 0
3472 0
3473 0
3474 0
3475 0
3476 0
3477 0
3478 0
3479 0
3480 0
3481 0
3482 0
3483 0
3484 0
3485 0
3486 0
3487 0
3488 0
3489 0
3490 0
3491 0
3492 0
3493 0
3494 0
3495 0
3496 0
3497 0
3498 0
3499 0
3500 0
3501 0
3502 0
3503 0
3504 0
3505 0
3506 0
3507 0
3508 0
3509 0
3510 0
3511 0
3512 0
3513 0
3514 0
3515 0
3516 0
3517 0
3518 0
3519 0
3520 0
3521 0
3522 0
3523 0
3524 0
3525 0
3526 0
3527 0
3528 0
3529 0
3530 0
3531 0
3532 0
3533 0
3534 0
3535 0
3536 0
3537 0
3538 0
3539 0
3540 0
3541 0
3542 0
3543 0
3544 0
3545 0
3546 0
3547 0
3548 0
3549 0
3550 0
3551 0
3552 0
3553 0
3554 0
3555 0
3556 0
3557 0
3558 0
3559 0
3560 0
3561 0
3562 0
3563 0
3564 0
3565 0
3566 0
3567 0
3568 0
3569 0
3570 0
3571 0
3572 0
3573 0
3574 0
3575 0
3576 0
3577 0
3578 0
3579 0
3580 0
3581 0
3582 0
3583 0
3584 0
3585 0
3586 0
3587 0
3588 0
3589 0
3590 0
3591 0
3592 0
3593 0
3594 0
3595 0
3596 0
3597 0
3598 0
3599 0


==> plots/data/dataSport-Journal-Adder.dat <==
0 0
1 0
2 0
3 0
4 0
5 0
6 0
7 0
8 0
9 0
10 0
11 0
12 0
13 0
14 0
15 0
16 0
17 0
18 0
19 0
20 0
21 0
22 0
23 0
24 0
25 0
26 0
27 0
28 0
29 0
30 0
31 0
32 0
33 0
34 0
35 0
36 0
37 0
38 0
39 0
40 0
41 0
42 0
43 0
44 0
45 0
46 0
47 0
48 0
49 0
50 0
51 0
52 0
53 0
54 0
55 0
56 0
57 0
58 0
59 0
60 0
61 0
62 0
63 0
64 0
65 0
66 0
67 0
68 0
69 0
70 0
71 0
72 0
73 0
74 0
75 0
76 0
77 0
78 0
79 0
80 0
81 0
82 0
83 0
84 0
85 0
86 0
87 0
88 0
89 0
90 0
91 0
92 0
93 0
94 0
95 0
96 0
97 0
98 0
99 0
100 0
101 0
102 0
103 0
104 0
105 0
106 0
107 0
108 0
109 0
110 0
111 0
112 0
113 0
114 0
115 0
116 0
117 0.00155405
118 0.00155405
119 0.00155405
120 0.00155405
121 0.00155405
122 0.00155405
123 0.00155405
124 0.00155405
125 0.00155405
126 0.00155405
127 0.00155405
128 0.00155405
129 0.00155405
130 0.00155405
131 0.00155405
132 0.00155405
133 0.00155405
134 0.00155405
135 0.00155405
136 0.00155405
137 0.00155405
138 0.00155405
139 0.00155405
140 0.00155405
141 0.00155405
142 0.00155405
143 0.00155405
144 0.00155405
145 0.00155405
146 0.00155405
147 0.00155405
148 0.00155405
149 0.00155405
150 0.00155405
151 0.00155405
152 0.00155405
153 0.00155405
154 0.00155405
155 0.00155405
156 0.00155405
157 0.00155405
158 0.00155405
159 0.00155405
160 0.00155405
161 0.00155405
162 0.00155405
163 0.00157534
164 0.00157534
165 0.00157534
166 0.00157534
167 0.00157534
168 0.00157534
169 0.00157534
170 0.00157534
171 0.00157534
172 0.00157534
173 0.00157534
174 0.00157534
175 0.00157534
176 0.00157534
177 0.00157534
178 0.00163121
179 0.00163121
180 0.00163121
181 0.00163121
182 0.00163121
183 0.00163121
184 0.00163121
185 0.00163121
186 0.00163121
187 0.00163121
188 0.00285461
189 0.00439023
190 0.00439023
191 0.00439023
192 0.00439023
193 0.00439023
194 0.00538314
195 0.00677707
196 0.00677707
197 0.00677707
198 0.00677707
199 0.0083743
200 0.0083743
201 0.0083743
202 0.0083743
203 0.0084007
204 0.0084007
205 0.0084007
206 0.00905798
207 0.00905798
208 0.00905798
209 0.00905798
210 0.00905798
211 0.00905798
212 0.00905798
213 0.0103648
214 0.0103648
215 0.0103738
216 0.0103738
217 0.0103738
218 0.0103738
219 0.0103873
220 0.0103873
221 0.0104011
222 0.0104384
223 0.0104384
224 0.0123236
225 0.0123321
226 0.0123321
227 0.0123746
228 0.0123746
229 0.0129653
230 0.0129653
231 0.0129824
232 0.0129824
233 0.0129824
234 0.0130068
235 0.014696
236 0.0147072
237 0.0147072
238 0.0147148
239 0.0147148
240 0.0154175
241 0.0154618
242 0.0154618
243 0.0154618
244 0.0154783
245 0.0154783
246 0.0154783
247 0.0154783
248 0.015486
249 0.0157838
250 0.0157838
251 0.0157924
252 0.016177
253 0.016177
254 0.016177
255 0.0161926
256 0.0176804
257 0.0176804
258 0.0177884
259 0.0177884
260 0.0178797
261 0.0187246
262 0.0187246
263 0.0202181
264 0.0202181
265 0.0202181
266 0.0202181
267 0.0202181
268 0.0203344
269 0.0203462
270 0.0203787
271 0.0203953
272 0.0203953
273 0.0204257
274 0.0204257
275 0.0204257
276 0.0204257
277 0.0204257
278 0.0219216
279 0.0219382
280 0.0219502
281 0.0219502
282 0.0222037
283 0.0237269
284 0.0237269
285 0.0251555
286 0.0251555
287 0.026435
288 0.0272728
289 0.0272728
290 0.0287285
291 0.0287285
292 0.0287285
293 0.0287454
294 0.0301631
295 0.0301872
296 0.0302121
297 0.0302377
298 0.0302377
299 0.0303526
300 0.0303615
301 0.0303615
302 0.0303615
303 0.0303881
304 0.030408
305 0.030408
306 0.0304258
307 0.0304414
308 0.030477
309 0.0306815
310 0.0307121
311 0.0309842
312 0.0312721
313 0.0313034
314 0.0318174
315 0.0320071
316 0.0320109
317 0.0320774
318 0.0322103
319 0.0330228
320 0.0330228
321 0.0330228
322 0.0330228
323 0.0330978
324 0.0333351
325 0.0333798
326 0.033563
327 0.0336477
328 0.0336477
329 0.033698
330 0.0338296
331 0.0338296
332 0.0339139
333 0.0339139
334 0.0350908
335 0.0353896
336 0.0354788
337 0.0354788
338 0.0358686
339 0.035904
340 0.036527
341 0.0368564
342 0.0369498
343 0.0370092
344 0.0389843
345 0.0389988
346 0.0389988
347 0.039047
348 0.0395111
349 0.0395257
350 0.0412405
351 0.0412405
352 0.0426994
353 0.0427324
354 0.0428252
355 0.042907
356 0.042962
357 0.0437708
358 0.0438835
359 0.0443469
360 0.0449764
361 0.0450147
362 0.0450564
363 0.0450645
364 0.0452708
365 0.0453439
366 0.0453742
367 0.0456664
368 0.0458199
369 0.0458933
370 0.045969
371 0.0460363
372 0.0463204
373 0.0464463
374 0.0466157
375 0.0467053
376 0.0467575
377 0.0469052
378 0.0470706
379 0.0471402
380 0.0473225
381 0.0474179
382 0.0474481
383 0.0488363
384 0.0488578
385 0.0489775
386 0.0490819
387 0.0494273
388 0.0494454
389 0.0494454
390 0.049465
391 0.04959
392 0.0496394
393 0.0496883
394 0.0497904
395 0.0498089
396 0.049827
397 0.0498522
398 0.0498566
399 0.0499249
400 0.0500048
401 0.0501355
402 0.0501617
403 0.0503646
404 0.0505222
405 0.0506964
406 0.0508402
407 0.050894
408 0.0508993
409 0.0511895
410 0.0512288
411 0.0512644
412 0.0512644
413 0.0512862
414 0.0513391
415 0.0515052
416 0.0516046
417 0.0521492
418 0.0522194
419 0.0526932
420 0.0527257
421 0.0528462
422 0.0529164
423 0.0529446
424 0.0529446
425 0.0529744
426 0.0531065
427 0.053314
428 0.0533278
429 0.0533372
430 0.0533704
431 0.0535784
432 0.0535975
433 0.0537242
434 0.053862
435 0.0539839
436 0.0540441
437 0.0543257
438 0.054682
439 0.0547492
440 0.0558519
441 0.0559796
442 0.0559986
443 0.0560044
444 0.056098
445 0.0565655
446 0.0572418
447 0.0573245
448 0.0574063
449 0.0574918
450 0.0576872
451 0.0577194
452 0.0579536
453 0.0580437
454 0.0581801
455 0.0584644
456 0.05857
457 0.0586715
458 0.0586985
459 0.0587049
460 0.0587247
461 0.0588438
462 0.0588654
463 0.0589763
464 0.0589823
465 0.0589823
466 0.0591148
467 0.0591547
468 0.0594868
469 0.0596136
470 0.0596136
471 0.0596782
472 0.0597078
473 0.0604411
474 0.060911
475 0.061027
476 0.061107
477 0.0612437
478 0.0616551
479 0.0616848
480 0.0617515
481 0.0618225
482 0.0618384
483 0.0619575
484 0.0623408
485 0.0623754
486 0.0624202
487 0.0624565
488 0.0625682
489 0.0626802
490 0.0629744
491 0.063008
492 0.063131
493 0.0631866
494 0.0641912
495 0.0642039
496 0.0643816
497 0.0644628
498 0.064634
499 0.0656608
500 0.066041
501 0.0661812
502 0.0662422
503 0.0663161
504 0.0663945
505 0.0664352
506 0.0665455
507 0.0667317
508 0.0667643
509 0.0667769
510 0.0667922
511 0.0670893
512 0.0670893
513 0.0670966
514 0.06741
515 0.0675752
516 0.067636
517 0.0676764
518 0.0677041
519 0.0677076
520 0.0677246
521 0.0678501
522 0.0678638
523 0.0678638
524 0.0684318
525 0.0684361
526 0.0684963
527 0.0686999
528 0.0691096
529 0.0693577
530 0.0696394
531 0.0697645
532 0.0700463
533 0.0704981
534 0.0705407
535 0.0708455
536 0.0708921
537 0.0711277
538 0.071281
539 0.0713726
540 0.0715841
541 0.0721425
542 0.0721858
543 0.0722163
544 0.0724595
545 0.0726356
546 0.0726962
547 0.0728576
548 0.0730207
549 0.0730207
550 0.0731164
551 0.0737015
552 0.073801
553 0.0738311
554 0.0740351
555 0.0740777
556 0.0742525
557 0.0743704
558 0.074398
559 0.074398
560 0.0744701
561 0.074789
562 0.0748751
563 0.074894
564 0.074894
565 0.0748979
566 0.0749049
567 0.0749297
568 0.0758475
569 0.0758951
570 0.0759401
571 0.0762565
572 0.0767987
573 0.0771287
574 0.0772816
575 0.077315
576 0.0773374
577 0.0773935
578 0.0776023
579 0.0776023
580 0.0776727
581 0.0776859
582 0.0777531
583 0.0778526
584 0.0779361
585 0.0779637
586 0.0779637
587 0.0784219
588 0.0784219
589 0.0784966
590 0.0784966
591 0.0784966
592 0.0785661
593 0.0786111
594 0.0786111
595 0.0787141
596 0.0787141
597 0.078848
598 0.0788847
599 0.0789594
600 0.0793735
601 0.0794433
602 0.0794714
603 0.0802627
604 0.0805282
605 0.0806204
606 0.0806204
607 0.0806204
608 0.0806526
609 0.0808706
610 0.0809846
611 0.0810176
612 0.0811039
613 0.0812151
614 0.0814329
615 0.081503
616 0.081503
617 0.0815468
618 0.0815468
619 0.0815761
620 0.0815761
621 0.0816781
622 0.0818359
623 0.0819312
624 0.0822841
625 0.0822889
626 0.082473
627 0.082473
628 0.0826101
629 0.0827245
630 0.0828112
631 0.0829167
632 0.0834817
633 0.0842817
634 0.0842817
635 0.0843781
636 0.084528
637 0.084528
638 0.084528
639 0.0846182
640 0.0846182
641 0.0846182
642 0.0848413
643 0.0848863
644 0.0850185
645 0.0850185
646 0.0850755
647 0.0850755
648 0.0852591
649 0.0852766
650 0.0852766
651 0.0852766
652 0.0853733
653 0.0862428
654 0.0863017
655 0.0867642
656 0.0867881
657 0.0868774
658 0.0869129
659 0.0877411
660 0.0878246
661 0.0878841
662 0.0879399
663 0.0879399
664 0.0879729
665 0.0881878
666 0.0883588
667 0.0885008
668 0.0885008
669 0.0885058
670 0.0885058
671 0.0885254
672 0.0885254
673 0.0885254
674 0.0885637
675 0.0886286
676 0.0886485
677 0.0894612
678 0.0895771
679 0.0896154
680 0.0897207
681 0.0898173
682 0.0898173
683 0.0898173
684 0.0898173
685 0.089892
686 0.0900228
687 0.0901745
688 0.0903662
689 0.0903986
690 0.0904379
691 0.0904987
692 0.0904987
693 0.0904987
694 0.0905357
695 0.0905761
696 0.0905761
697 0.0905761
698 0.0906007
699 0.0906007
700 0.0906007
701 0.0907058
702 0.0907058
703 0.0907805
704 0.0908675
705 0.0908675
706 0.0908731
707 0.0909236
708 0.0910103
709 0.0911794
710 0.0912494
711 0.0912494
712 0.0912887
713 0.0912887
714 0.0913246
715 0.0913616
716 0.0914984
717 0.0915961
718 0.0916008
719 0.0916008
720 0.0916008
721 0.0916498
722 0.0916498
723 0.0919054
724 0.0919054
725 0.0919054
726 0.0919889
727 0.0919962
728 0.0920019
729 0.0920019
730 0.0920608
731 0.0920608
732 0.0920655
733 0.0920655
734 0.0920655
735 0.0920655
736 0.0920655
737 0.0927834
738 0.0928666
739 0.0937142
740 0.0937142
741 0.0937142
742 0.0937142
743 0.0937142
744 0.0938596
745 0.0938596
746 0.093943
747 0.0940508
748 0.0940735
749 0.0940735
750 0.094214
751 0.0942327
752 0.0943837
753 0.0943837
754 0.0944029
755 0.0944687
756 0.0949823
757 0.0950023
758 0.0951338
759 0.095224
760 0.0952479
761 0.0952553
762 0.095342
763 0.095342
764 0.0954509
765 0.095508
766 0.0956078
767 0.0958553
768 0.0958553
769 0.096608
770 0.0967528
771 0.0967528
772 0.0967609
773 0.0968405
774 0.0968453
775 0.0968453
776 0.0970667
777 0.0970667
778 0.0974849
779 0.0974849
780 0.0975723
781 0.0977013
782 0.0979657
783 0.0979657
784 0.0979657
785 0.0981574
786 0.0981574
787 0.0982294
788 0.0991092
789 0.0991092
790 0.0991092
791 0.0992112
792 0.0992886
793 0.100093
794 0.100156
795 0.100156
796 0.10021
797 0.100273
798 0.100273
799 0.100273
800 0.100285
801 0.100285
802 0.10029
803 0.100307
804 0.100425
805 0.100425
806 0.100425
807 0.100447
808 0.100473
809 0.100487
810 0.100487
811 0.100641
812 0.100681
813 0.10086
814 0.10091
815 0.10091
816 0.10091
817 0.100966
818 0.10097
819 0.100991
820 0.101035
821 0.10104
822 0.101043
823 0.101057
824 0.101057
825 0.101072
826 0.10111
827 0.10111
828 0.101205
829 0.101312
830 0.101317
831 0.101317
832 0.101317
833 0.101317
834 0.101341
835 0.10136
836 0.101507
837 0.101507
838 0.101609
839 0.101622
840 0.101622
841 0.101644
842 0.101676
843 0.10178
844 0.101819
845 0.101819
846 0.101835
847 0.101845
848 0.101854
849 0.101854
850 0.101858
851 0.102144
852 0.102318
853 0.102318
854 0.102361
855 0.102361
856 0.102365
857 0.102455
858 0.102618
859 0.103262
860 0.103262
861 0.103325
862 0.103369
863 0.1034
864 0.103443
865 0.103486
866 0.103499
867 0.103549
868 0.103565
869 0.103565
870 0.103678
871 0.10382
872 0.10383
873 0.104
874 0.104005
875 0.104153
876 0.104234
877 0.104307
878 0.105055
879 0.105114
880 0.105148
881 0.105148
882 0.105157
883 0.105265
884 0.105411
885 0.10544
886 0.10544
887 0.10544
888 0.106213
889 0.106313
890 0.106504
891 0.106511
892 0.106563
893 0.106573
894 0.106595
895 0.106595
896 0.106607
897 0.106653
898 0.106673
899 0.106682
900 0.106869
901 0.106936
902 0.107034
903 0.10711
904 0.10711
905 0.107115
906 0.107218
907 0.107243
908 0.107253
909 0.107444
910 0.1076
911 0.107622
912 0.10764
913 0.107651
914 0.107675
915 0.107697
916 0.107697
917 0.107703
918 0.108089
919 0.108217
920 0.108264
921 0.108342
922 0.108344
923 0.108344
924 0.10835
925 0.108355
926 0.108355
927 0.10841
928 0.10841
929 0.108441
930 0.108453
931 0.108457
932 0.108507
933 0.108507
934 0.108507
935 0.108512
936 0.10859
937 0.108596
938 0.108613
939 0.108625
940 0.108631
941 0.108631
942 0.108717
943 0.108741
944 0.108767
945 0.108806
946 0.108898
947 0.108898
948 0.108907
949 0.108912
950 0.108918
951 0.109709
952 0.109726
953 0.109754
954 0.109759
955 0.109837
956 0.109849
957 0.109918
958 0.109918
959 0.109918
960 0.109918
961 0.109918
962 0.110008
963 0.110008
964 0.110008
965 0.110008
966 0.110008
967 0.110008
968 0.110008
969 0.11011
970 0.11011
971 0.110134
972 0.110139
973 0.110248
974 0.110253
975 0.110253
976 0.110258
977 0.110261
978 0.110292
979 0.110398
980 0.110459
981 0.110459
982 0.110545
983 0.110636
984 0.110636
985 0.110868
986 0.110868
987 0.11088
988 0.110889
989 0.111018
990 0.111027
991 0.111114
992 0.111217
993 0.111222
994 0.11123
995 0.111235
996 0.111306
997 0.11139
998 0.111395
999 0.111471
1000 0.111487
1001 0.111487
1002 0.111495
1003 0.111537
1004 0.111537
1005 0.111604
1006 0.111742
1007 0.111911
1008 0.111916
1009 0.111933
1010 0.111946
1011 0.11205
1012 0.112056
1013 0.112114
1014 0.112206
1015 0.11223
1016 0.112262
1017 0.112317
1018 0.112351
1019 0.112361
1020 0.112373
1021 0.112378
1022 0.112378
1023 0.112378
1024 0.112419
1025 0.112549
1026 0.112549
1027 0.112558
1028 0.112558
1029 0.112565
1030 0.112591
1031 0.112611
1032 0.112615
1033 0.11337
1034 0.11337
1035 0.113377
1036 0.113377
1037 0.113395
1038 0.113428
1039 0.113453
1040 0.11346
1041 0.11346
1042 0.113476
1043 0.113476
1044 0.113481
1045 0.113558
1046 0.113652
1047 0.113675
1048 0.113697
1049 0.113719
1050 0.113733
1051 0.113856
1052 0.113948
1053 0.113959
1054 0.113997
1055 0.113997
1056 0.114005
1057 0.114103
1058 0.114111
1059 0.114118
1060 0.114123
1061 0.114135
1062 0.114145
1063 0.114166
1064 0.114166
1065 0.114166
1066 0.114166
1067 0.114189
1068 0.114212
1069 0.114219
1070 0.114331
1071 0.114406
1072 0.114418
1073 0.114435
1074 0.114474
1075 0.114762
1076 0.114786
1077 0.114858
1078 0.114864
1079 0.114871
1080 0.114871
1081 0.114877
1082 0.114886
1083 0.114886
1084 0.114894
1085 0.114894
1086 0.114901
1087 0.114994
1088 0.115002
1089 0.115002
1090 0.115002
1091 0.115167
1092 0.115167
1093 0.1154
1094 0.115404
1095 0.115435
1096 0.115443
1097 0.115443
1098 0.115449
1099 0.115475
1100 0.115488
1101 0.115586
1102 0.115633
1103 0.115801
1104 0.11581
1105 0.11581
1106 0.115923
1107 0.115936
1108 0.116057
1109 0.116071
1110 0.116071
1111 0.116071
1112 0.116123
1113 0.116123
1114 0.116137
1115 0.116139
1116 0.116146
1117 0.116146
1118 0.116146
1119 0.116146
1120 0.11624
1121 0.11624
1122 0.116242
1123 0.116242
1124 0.116242
1125 0.116253
1126 0.116261
1127 0.116268
1128 0.116268
1129 0.116272
1130 0.11652
1131 0.11675
1132 0.116758
1133 0.116855
1134 0.116862
1135 0.11688
1136 0.116887
1137 0.116901
1138 0.116908
1139 0.116927
1140 0.117076
1141 0.117076
1142 0.117082
1143 0.117103
1144 0.117111
1145 0.117169
1146 0.117169
1147 0.117245
1148 0.117248
1149 0.117257
1150 0.117257
1151 0.117279
1152 0.117392
1153 0.11741
1154 0.11741
1155 0.117489
1156 0.117489
1157 0.117599
1158 0.117635
1159 0.11765
1160 0.117682
1161 0.117716
1162 0.117732
1163 0.117774
1164 0.117791
1165 0.117791
1166 0.117801
1167 0.11781
1168 0.117816
1169 0.117855
1170 0.118726
1171 0.118795
1172 0.118795
1173 0.118806
1174 0.119007
1175 0.119013
1176 0.119023
1177 0.119049
1178 0.119107
1179 0.119107
1180 0.119179
1181 0.119288
1182 0.119395
1183 0.119402
1184 0.119429
1185 0.119457
1186 0.119464
1187 0.119475
1188 0.119482
1189 0.119482
1190 0.11951
1191 0.11951
1192 0.119539
1193 0.119539
1194 0.119546
1195 0.119548
1196 0.1196
1197 0.1196
1198 0.119644
1199 0.119657
1200 0.119657
1201 0.11967
1202 0.119678
1203 0.119678
1204 0.119684
1205 0.119697
1206 0.119839
1207 0.119854
1208 0.119862
1209 0.120033
1210 0.120033
1211 0.12005
1212 0.12005
1213 0.12005
1214 0.12005
1215 0.120066
1216 0.120072
1217 0.120077
1218 0.120077
1219 0.120179
1220 0.120179
1221 0.120266
1222 0.120376
1223 0.120515
1224 0.120515
1225 0.120521
1226 0.120528
1227 0.120528
1228 0.120543
1229 0.120557
1230 0.120594
1231 0.120594
1232 0.120603
1233 0.120603
1234 0.120603
1235 0.120717
1236 0.120717
1237 0.120717
1238 0.120726
1239 0.120726
1240 0.120737
1241 0.120753
1242 0.120763
1243 0.12077
1244 0.120779
1245 0.120779
1246 0.120803
1247 0.120803
1248 0.120816
1249 0.120816
1250 0.120825
1251 0.120881
1252 0.121144
1253 0.12115
1254 0.121156
1255 0.121156
1256 0.121167
1257 0.121179
1258 0.121191
1259 0.121197
1260 0.121197
1261 0.121197
1262 0.121227
1263 0.121339
1264 0.121352
1265 0.121352
1266 0.121362
1267 0.121372
1268 0.121391
1269 0.121391
1270 0.121391
1271 0.121391
1272 0.121391
1273 0.121391
1274 0.121402
1275 0.121413
1276 0.121421
1277 0.121487
1278 0.121487
1279 0.121491
1280 0.121538
1281 0.121538
1282 0.121651
1283 0.121702
1284 0.121715
1285 0.121759
1286 0.121787
1287 0.1218
1288 0.121814
1289 0.121814
1290 0.121823
1291 0.121836
1292 0.121836
1293 0.121836
1294 0.121843
1295 0.121843
1296 0.121843
1297 0.121859
1298 0.121859
1299 0.12188
1300 0.12188
1301 0.1219
1302 0.121911
1303 0.121918
1304 0.121923
1305 0.12196
1306 0.121972
1307 0.121972
1308 0.121988
1309 0.122031
1310 0.122038
1311 0.122038
1312 0.122108
1313 0.122108
1314 0.122123
1315 0.122133
1316 0.122142
1317 0.122199
1318 0.122199
1319 0.122226
1320 0.122226
1321 0.122226
1322 0.122226
1323 0.122226
1324 0.122235
1325 0.122235
1326 0.122244
1327 0.122244
1328 0.122244
1329 0.122254
1330 0.122254
1331 0.122279
1332 0.122279
1333 0.12229
1334 0.122302
1335 0.122313
1336 0.12232
1337 0.12232
1338 0.12232
1339 0.12232
1340 0.122431
1341 0.122438
1342 0.12245
1343 0.122453
1344 0.122453
1345 0.122453
1346 0.122473
1347 0.122473
1348 0.122473
1349 0.122482
1350 0.122482
1351 0.122482
1352 0.122488
1353 0.122498
1354 0.122498
1355 0.122511
1356 0.122531
1357 0.122625
1358 0.122625
1359 0.122625
1360 0.122625
1361 0.122625
1362 0.12266
1363 0.122689
1364 0.122689
1365 0.122689
1366 0.122689
1367 0.122841
1368 0.122841
1369 0.122849
1370 0.122849
1371 0.122953
1372 0.122953
1373 0.123052
1374 0.123113
1375 0.123113
1376 0.123124
1377 0.123124
1378 0.123124
1379 0.123136
1380 0.123142
1381 0.123229
1382 0.123246
1383 0.123246
1384 0.12327
1385 0.12327
1386 0.123302
1387 0.123315
1388 0.123324
1389 0.123419
1390 0.123439
1391 0.123439
1392 0.123452
1393 0.123465
1394 0.123522
1395 0.123522
1396 0.123635
1397 0.123635
1398 0.123635
1399 0.123644
1400 0.12366
1401 0.12367
1402 0.12367
1403 0.12367
1404 0.123677
1405 0.123677
1406 0.123705
1407 0.123705
1408 0.123705
1409 0.123705
1410 0.123727
1411 0.123874
1412 0.123888
1413 0.123895
1414 0.12391
1415 0.123926
1416 0.123926
1417 0.123991
1418 0.124
1419 0.124042
1420 0.124042
1421 0.124042
1422 0.124061
1423 0.124061
1424 0.124085
1425 0.124109
1426 0.12436
1427 0.124374
1428 0.124411
1429 0.124463
1430 0.124557
1431 0.124673
1432 0.124673
1433 0.124673
1434 0.12468
1435 0.124687
1436 0.124809
1437 0.124822
1438 0.124822
1439 0.124834
1440 0.124834
1441 0.12491
1442 0.124972
1443 0.124987
1444 0.125055
1445 0.125055
1446 0.125055
1447 0.125105
1448 0.125105
1449 0.125119
1450 0.125143
1451 0.125143
1452 0.125162
1453 0.12517
1454 0.125249
1455 0.125256
1456 0.125319
1457 0.125319
1458 0.125319
1459 0.125449
1460 0.125506
1461 0.125553
1462 0.125566
1463 0.125585
1464 0.125585
1465 0.125604
1466 0.12564
1467 0.1257
1468 0.1257
1469 0.1257
1470 0.125917
1471 0.125931
1472 0.125931
1473 0.125948
1474 0.125948
1475 0.125948
1476 0.125975
1477 0.125975
1478 0.125975
1479 0.125975
1480 0.12605
1481 0.126058
1482 0.126072
1483 0.126084
1484 0.126084
1485 0.126096
1486 0.126096
1487 0.126108
1488 0.126108
1489 0.126118
1490 0.126118
1491 0.126132
1492 0.126225
1493 0.126239
1494 0.126256
1495 0.126264
1496 0.126274
1497 0.126286
1498 0.126309
1499 0.126335
1500 0.126335
1501 0.126344
1502 0.126344
1503 0.126353
1504 0.12638
1505 0.126419
1506 0.126425
1507 0.126434
1508 0.126447
1509 0.126475
1510 0.126485
1511 0.126495
1512 0.126495
1513 0.126601
1514 0.126632
1515 0.126641
1516 0.126641
1517 0.126641
1518 0.126645
1519 0.126645
1520 0.126645
1521 0.126655
1522 0.126668
1523 0.126668
1524 0.126668
1525 0.126707
1526 0.126721
1527 0.126749
1528 0.126749
1529 0.126755
1530 0.126755
1531 0.126755
1532 0.126755
1533 0.126773
1534 0.126787
1535 0.12685
1536 0.126858
1537 0.126865
1538 0.126865
1539 0.126873
1540 0.126873
1541 0.126935
1542 0.126942
1543 0.126942
1544 0.126942
1545 0.127711
1546 0.127711
1547 0.127813
1548 0.127813
1549 0.127828
1550 0.127881
1551 0.127895
1552 0.127989
1553 0.128024
1554 0.128058
1555 0.128078
1556 0.128155
1557 0.128155
1558 0.128798
1559 0.128806
1560 0.128806
1561 0.128816
1562 0.128827
1563 0.128827
1564 0.128841
1565 0.128841
1566 0.12912
1567 0.12912
1568 0.12912
1569 0.129128
1570 0.129144
1571 0.129144
1572 0.129144
1573 0.129177
1574 0.129185
1575 0.129185
1576 0.129347
1577 0.129347
1578 0.129403
1579 0.129456
1580 0.129491
1581 0.129614
1582 0.129629
1583 0.129645
1584 0.129685
1585 0.129704
1586 0.129704
1587 0.129748
1588 0.129756
1589 0.129756
1590 0.129756
1591 0.129756
1592 0.129756
1593 0.129776
1594 0.129776
1595 0.12978
1596 0.129801
1597 0.129801
1598 0.129801
1599 0.129903
1600 0.130009
1601 0.130009
1602 0.130009
1603 0.130028
1604 0.130041
1605 0.130041
1606 0.130045
1607 0.130053
1608 0.130057
1609 0.130076
1610 0.130119
1611 0.130141
1612 0.130164
1613 0.130195
1614 0.130195
1615 0.130204
1616 0.130226
1617 0.130235
1618 0.130235
1619 0.130235
1620 0.130269
1621 0.130269
1622 0.130291
1623 0.130306
1624 0.130319
1625 0.130333
1626 0.130338
1627 0.130353
1628 0.130377
1629 0.130377
1630 0.130377
1631 0.130377
1632 0.130413
1633 0.130422
1634 0.130426
1635 0.130536
1636 0.130536
1637 0.130545
1638 0.130545
1639 0.130561
1640 0.130566
1641 0.130566
1642 0.130585
1643 0.130611
1644 0.13062
1645 0.130829
1646 0.130856
1647 0.130901
1648 0.130913
1649 0.130955
1650 0.130963
1651 0.130969
1652 0.131016
1653 0.131016
1654 0.131032
1655 0.131118
1656 0.131127
1657 0.131145
1658 0.131154
1659 0.131163
1660 0.131163
1661 0.131171
1662 0.131192
1663 0.131201
1664 0.131282
1665 0.131282
1666 0.131291
1667 0.131335
1668 0.131346
1669 0.131346
1670 0.131346
1671 0.131346
1672 0.131346
1673 0.131346
1674 0.131346
1675 0.131346
1676 0.131346
1677 0.131356
1678 0.131356
1679 0.131356
1680 0.131356
1681 0.131428
1682 0.131592
1683 0.131609
1684 0.131609
1685 0.131616
1686 0.131626
1687 0.131636
1688 0.131652
1689 0.131681
1690 0.131691
1691 0.131712
1692 0.131712
1693 0.131712
1694 0.131712
1695 0.131769
1696 0.131769
1697 0.131789
1698 0.131789
1699 0.131804
1700 0.131813
1701 0.131822
1702 0.131833
1703 0.131851
1704 0.131935
1705 0.131935
1706 0.131935
1707 0.131935
1708 0.131944
1709 0.131944
1710 0.131944
1711 0.131954
1712 0.131963
1713 0.13198
1714 0.13198
1715 0.132004
1716 0.13209
1717 0.133009
1718 0.133184
1719 0.133215
1720 0.133225
1721 0.133236
1722 0.133728
1723 0.133826
1724 0.133835
1725 0.133846
1726 0.133866
1727 0.13389
1728 0.1339
1729 0.13391
1730 0.133921
1731 0.133921
1732 0.133933
1733 0.133955
1734 0.134069
1735 0.134101
1736 0.134202
1737 0.134202
1738 0.134202
1739 0.134215
1740 0.134238
1741 0.134252
1742 0.134262
1743 0.134272
1744 0.134272
1745 0.134272
1746 0.134374
1747 0.134374
1748 0.134468
1749 0.134468
1750 0.13453
1751 0.134716
1752 0.134874
1753 0.134874
1754 0.13489
1755 0.1349
1756 0.134949
1757 0.134965
1758 0.134965
1759 0.134993
1760 0.135039
1761 0.135072
1762 0.135072
1763 0.135132
1764 0.135176
1765 0.135235
1766 0.135271
1767 0.135304
1768 0.135304
1769 0.135328
1770 0.135328
1771 0.13534
1772 0.135351
1773 0.135372
1774 0.135383
1775 0.135404
1776 0.13543
1777 0.13543
1778 0.13543
1779 0.13543
1780 0.13543
1781 0.135451
1782 0.135551
1783 0.135562
1784 0.135596
1785 0.135596
1786 0.135596
1787 0.135596
1788 0.135596
1789 0.135619
1790 0.135619
1791 0.135619
1792 0.135624
1793 0.135624
1794 0.135647
1795 0.135647
1796 0.135647
1797 0.135647
1798 0.135658
1799 0.135658
1800 0.135658
1801 0.135658
1802 0.135681
1803 0.135699
1804 0.135724
1805 0.13583
1806 0.135861
1807 0.135874
1808 0.135885
1809 0.135942
1810 0.135961
1811 0.135973
1812 0.135985
1813 0.135985
1814 0.136008
1815 0.136032
1816 0.136059
1817 0.136194
1818 0.136218
1819 0.136262
1820 0.136288
1821 0.136288
1822 0.136325
1823 0.136366
1824 0.136393
1825 0.136466
1826 0.136466
1827 0.1369
1828 0.136911
1829 0.136911
1830 0.136925
1831 0.13695
1832 0.13695
1833 0.13695
1834 0.13695
1835 0.136963
1836 0.137145
1837 0.137145
1838 0.137277
1839 0.137289
1840 0.137326
1841 0.137326
1842 0.13737
1843 0.137445
1844 0.137476
1845 0.137489
1846 0.137489
1847 0.137553
1848 0.137585
1849 0.137631
1850 0.137686
1851 0.137698
1852 0.13777
1853 0.1378
1854 0.137814
1855 0.137833
1856 0.137897
1857 0.138021
1858 0.138119
1859 0.138178
1860 0.138212
1861 0.138253
1862 0.138259
1863 0.138954
1864 0.138992
1865 0.138992
1866 0.138992
1867 0.139012
1868 0.139012
1869 0.139027
1870 0.139027
1871 0.139027
1872 0.139048
1873 0.139069
1874 0.139084
1875 0.139091
1876 0.139113
1877 0.139113
1878 0.139113
1879 0.139129
1880 0.139129
1881 0.139171
1882 0.139171
1883 0.139171
1884 0.139182
1885 0.139182
1886 0.139182
1887 0.139226
1888 0.139238
1889 0.139238
1890 0.139284
1891 0.139284
1892 0.139443
1893 0.139455
1894 0.139508
1895 0.139508
1896 0.139607
1897 0.139607
1898 0.139648
1899 0.139648
1900 0.139648
1901 0.139664
1902 0.139664
1903 0.139664
1904 0.13968
1905 0.13968
1906 0.139693
1907 0.139693
1908 0.139693
1909 0.139693
1910 0.139719
1911 0.139719
1912 0.139732
1913 0.139746
1914 0.139746
1915 0.139746
1916 0.139746
1917 0.139746
1918 0.139753
1919 0.139764
1920 0.139776
1921 0.139776
1922 0.139789
1923 0.139812
1924 0.139812
1925 0.139825
1926 0.139825
1927 0.139841
1928 0.139888
1929 0.139902
1930 0.139922
1931 0.139922
1932 0.139936
1933 0.139943
1934 0.139966
1935 0.139981
1936 0.139981
1937 0.140005
1938 0.140035
1939 0.140059
1940 0.14009
1941 0.14009
1942 0.140823
1943 0.140823
1944 0.140854
1945 0.140854
1946 0.140854
1947 0.140869
1948 0.140869
1949 0.140885
1950 0.140885
1951 0.140975
1952 0.140992
1953 0.141335
1954 0.141335
1955 0.141335
1956 0.141335
1957 0.141335
1958 0.141335
1959 0.141349
1960 0.141349
1961 0.141349
1962 0.141367
1963 0.141424
1964 0.141424
1965 0.141518
1966 0.141518
1967 0.141518
1968 0.141533
1969 0.141533
1970 0.141533
1971 0.141533
1972 0.141533
1973 0.141533
1974 0.141533
1975 0.141533
1976 0.141533
1977 0.141631
1978 0.141631
1979 0.141643
1980 0.141651
1981 0.141651
1982 0.141651
1983 0.141651
1984 0.141662
1985 0.141676
1986 0.141676
1987 0.141687
1988 0.141687
1989 0.141687
1990 0.141687
1991 0.141778
1992 0.141778
1993 0.141778
1994 0.141778
1995 0.141794
1996 0.141794
1997 0.14181
1998 0.14181
1999 0.14181
2000 0.14186
2001 0.141877
2002 0.141877
2003 0.141911
2004 0.141911
2005 0.141924
2006 0.141954
2007 0.141954
2008 0.141968
2009 0.141991
2010 0.141991
2011 0.142308
2012 0.142308
2013 0.142308
2014 0.142401
2015 0.142401
2016 0.142401
2017 0.142401
2018 0.142401
2019 0.142409
2020 0.142409
2021 0.142409
2022 0.142409
2023 0.142409
2024 0.142438
2025 0.142438
2026 0.142457
2027 0.14249
2028 0.142494
2029 0.14251
2030 0.14251
2031 0.142531
2032 0.142531
2033 0.142548
2034 0.142548
2035 0.142555
2036 0.142562
2037 0.142562
2038 0.142562
2039 0.142562
2040 0.14257
2041 0.14257
2042 0.142577
2043 0.14262
2044 0.14262
2045 0.14262
2046 0.142629
2047 0.142868
2048 0.142868
2049 0.142868
2050 0.142887
2051 0.142887
2052 0.142887
2053 0.142887
2054 0.142906
2055 0.142924
2056 0.142962
2057 0.142962
2058 0.142999
2059 0.142999
2060 0.143018
2061 0.143037
2062 0.143037
2063 0.143107
2064 0.143129
2065 0.143156
2066 0.143224
2067 0.143246
2068 0.143246
2069 0.143281
2070 0.143317
2071 0.143317
2072 0.143336
2073 0.143336
2074 0.143336
2075 0.143363
2076 0.14348
2077 0.14348
2078 0.143499
2079 0.143537
2080 0.143621
2081 0.143621
2082 0.143931
2083 0.143931
2084 0.143949
2085 0.143982
2086 0.144006
2087 0.144029
2088 0.144029
2089 0.144088
2090 0.144126
2091 0.144197
2092 0.144197
2093 0.144197
2094 0.144197
2095 0.144201
2096 0.144225
2097 0.144225
2098 0.144253
2099 0.144253
2100 0.144278
2101 0.144417
2102 0.14444
2103 0.14444
2104 0.14444
2105 0.14444
2106 0.14444
2107 0.14444
2108 0.14444
2109 0.144447
2110 0.144472
2111 0.144472
2112 0.144472
2113 0.144472
2114 0.144472
2115 0.144479
2116 0.144487
2117 0.144487
2118 0.144487
2119 0.144487
2120 0.144487
2121 0.144675
2122 0.144675
2123 0.144906
2124 0.144906
2125 0.144932
2126 0.144951
2127 0.144979
2128 0.145007
2129 0.145007
2130 0.14503
2131 0.14503
2132 0.14503
2133 0.14503
2134 0.145051
2135 0.14508
2136 0.14508
2137 0.14508
2138 0.14508
2139 0.145108
2140 0.145108
2141 0.145108
2142 0.145117
2143 0.14531
2144 0.14531
2145 0.14531
2146 0.145416
2147 0.145416
2148 0.145416
2149 0.145416
2150 0.145416
2151 0.145416
2152 0.145416
2153 0.145416
2154 0.145416
2155 0.145416
2156 0.145416
2157 0.145416
2158 0.145416
2159 0.145416
2160 0.145416
2161 0.145416
2162 0.145416
2163 0.145416
2164 0.145416
2165 0.145416
2166 0.145416
2167 0.145416
2168 0.145416
2169 0.145477
2170 0.145477
2171 0.145477
2172 0.145477
2173 0.145477
2174 0.145477
2175 0.145477
2176 0.1455
2177 0.1455
2178 0.1455
2179 0.1455
2180 0.1455
2181 0.1455
2182 0.1455
2183 0.1455
2184 0.1455
2185 0.1455
2186 0.145509
2187 0.145509
2188 0.145514
2189 0.145514
2190 0.145514
2191 0.145628
2192 0.145628
2193 0.145628
2194 0.145628
2195 0.145628
2196 0.145628
2197 0.145628
2198 0.145628
2199 0.145628
2200 0.145628
2201 0.145628
2202 0.145628
2203 0.145628
2204 0.145628
2205 0.145628
2206 0.145628
2207 0.145628
2208 0.145628
2209 0.145643
2210 0.145643
2211 0.145643
2212 0.145693
2213 0.145708
2214 0.145745
2215 0.145745
2216 0.145745
2217 0.145745
2218 0.145745
2219 0.145745
2220 0.145745
2221 0.145745
2222 0.145745
2223 0.145745
2224 0.145745
2225 0.145745
2226 0.145779
2227 0.145779
2228 0.145815
2229 0.145815
2230 0.14589
2231 0.14596
2232 0.14596
2233 0.14596
2234 0.14596
2235 0.14596
2236 0.14596
2237 0.14596
2238 0.146
2239 0.146
2240 0.146
2241 0.146
2242 0.146
2243 0.146
2244 0.146
2245 0.146
2246 0.146
2247 0.146
2248 0.146
2249 0.146
2250 0.146
2251 0.146
2252 0.146
2253 0.146
2254 0.146
2255 0.146035
2256 0.146035
2257 0.146035
2258 0.146035
2259 0.146041
2260 0.146041
2261 0.146041
2262 0.146041
2263 0.146052
2264 0.146052
2265 0.146052
2266 0.146072
2267 0.146072
2268 0.146072
2269 0.146072
2270 0.146072
2271 0.146096
2272 0.146103
2273 0.146103
2274 0.146123
2275 0.146123
2276 0.146123
2277 0.146123
2278 0.146134
2279 0.146175
2280 0.146196
2281 0.146217
2282 0.146217
2283 0.146217
2284 0.146217
2285 0.146259
2286 0.146259
2287 0.146259
2288 0.146259
2289 0.146259
2290 0.146259
2291 0.14628
2292 0.14628
2293 0.14628
2294 0.14628
2295 0.14628
2296 0.14628
2297 0.146303
2298 0.146303
2299 0.146303
2300 0.146303
2301 0.14633
2302 0.146359
2303 0.146359
2304 0.146397
2305 0.146397
2306 0.146436
2307 0.146436
2308 0.146436
2309 0.146436
2310 0.146477
2311 0.146477
2312 0.146477
2313 0.146477
2314 0.146477
2315 0.146477
2316 0.146477
2317 0.146477
2318 0.146477
2319 0.146477
2320 0.146477
2321 0.146477
2322 0.146477
2323 0.146477
2324 0.146477
2325 0.146477
2326 0.146477
2327 0.146477
2328 0.146477
2329 0.146477
2330 0.146477
2331 0.146506
2332 0.146506
2333 0.146506
2334 0.146506
2335 0.146543
2336 0.146543
2337 0.146543
2338 0.146543
2339 0.146543
2340 0.146543
2341 0.146543
2342 0.146543
2343 0.146543
2344 0.146543
2345 0.146543
2346 0.146543
2347 0.146543
2348 0.146543
2349 0.146543
2350 0.146543
2351 0.146543
2352 0.146586
2353 0.146617
2354 0.146617
2355 0.146624
2356 0.146624
2357 0.146624
2358 0.146624
2359 0.146624
2360 0.146624
2361 0.146624
2362 0.146624
2363 0.146624
2364 0.146624
2365 0.146624
2366 0.146624
2367 0.146624
2368 0.146624
2369 0.146624
2370 0.146624
2371 0.146624
2372 0.146624
2373 0.146647
2374 0.146647
2375 0.146647
2376 0.146647
2377 0.146647
2378 0.146647
2379 0.146647
2380 0.146647
2381 0.146647
2382 0.146647
2383 0.147451
2384 0.147451
2385 0.147451
2386 0.147451
2387 0.147457
2388 0.147457
2389 0.147457
2390 0.147457
2391 0.147479
2392 0.147479
2393 0.147479
2394 0.147479
2395 0.147479
2396 0.147479
2397 0.147505
2398 0.147505
2399 0.147505
2400 0.147505
2401 0.147505
2402 0.147505
2403 0.147505
2404 0.147505
2405 0.147505
2406 0.147505
2407 0.147505
2408 0.147505
2409 0.147505
2410 0.147505
2411 0.147571
2412 0.147571
2413 0.147571
2414 0.147595
2415 0.147595
2416 0.147595
2417 0.147595
2418 0.147595
2419 0.147595
2420 0.147661
2421 0.147661
2422 0.147661
2423 0.147678
2424 0.147786
2425 0.147786
2426 0.147824
2427 0.147824
2428 0.147824
2429 0.147824
2430 0.147824
2431 0.147866
2432 0.147866
2433 0.14791
2434 0.147934
2435 0.148083
2436 0.148184
2437 0.148184
2438 0.148184
2439 0.14819
2440 0.14819
2441 0.14819
2442 0.14819
2443 0.14819
2444 0.14819
2445 0.14819
2446 0.14819
2447 0.14819
2448 0.14819
2449 0.14819
2450 0.14819
2451 0.14819
2452 0.14819
2453 0.148229
2454 0.148241
2455 0.148335
2456 0.148347
2457 0.148347
2458 0.148347
2459 0.148347
2460 0.148347
2461 0.14836
2462 0.14836
2463 0.14836
2464 0.14836
2465 0.148399
2466 0.148399
2467 0.148399
2468 0.148399
2469 0.148399
2470 0.148399
2471 0.148399
2472 0.148399
2473 0.148399
2474 0.14845
2475 0.14845
2476 0.14845
2477 0.148463
2478 0.148463
2479 0.148463
2480 0.148463
2481 0.148502
2482 0.148502
2483 0.148502
2484 0.148502
2485 0.148502
2486 0.149297
2487 0.149297
2488 0.149297
2489 0.149297
2490 0.149357
2491 0.149357
2492 0.149357
2493 0.149366
2494 0.149366
2495 0.149428
2496 0.14953
2497 0.14953
2498 0.14953
2499 0.149541
2500 0.149541
2501 0.149541
2502 0.149635
2503 0.149635
2504 0.149635
2505 0.149635
2506 0.149635
2507 0.149635
2508 0.149635
2509 0.149698
2510 0.149698
2511 0.149745
2512 0.149745
2513 0.149779
2514 0.149815
2515 0.149815
2516 0.149852
2517 0.149903
2518 0.149941
2519 0.149941
2520 0.149941
2521 0.149941
2522 0.149941
2523 0.149981
2524 0.149981
2525 0.150021
2526 0.150021
2527 0.150021
2528 0.150021
2529 0.150021
2530 0.150029
2531 0.150029
2532 0.150029
2533 0.150029
2534 0.150029
2535 0.150029
2536 0.150029
2537 0.150029
2538 0.150029
2539 0.150029
2540 0.150029
2541 0.150043
2542 0.150043
2543 0.15009
2544 0.15009
2545 0.15009
2546 0.15009
2547 0.15009
2548 0.15009
2549 0.15009
2550 0.15009
2551 0.150105
2552 0.150159
2553 0.150159
2554 0.150159
2555 0.150205
2556 0.150205
2557 0.150205
2558 0.150205
2559 0.150821
2560 0.15093
2561 0.15093
2562 0.15093
2563 0.150944
2564 0.150944
2565 0.150944
2566 0.150944
2567 0.150944
2568 0.150944
2569 0.150944
2570 0.150944
2571 0.150944
2572 0.150944
2573 0.150944
2574 0.150944
2575 0.150964
2576 0.150964
2577 0.150964
2578 0.150964
2579 0.150964
2580 0.150991
2581 0.150991
2582 0.150991
2583 0.151114
2584 0.151114
2585 0.151114
2586 0.151114
2587 0.151114
2588 0.151114
2589 0.151114
2590 0.151141
2591 0.151141
2592 0.151141
2593 0.151141
2594 0.151141
2595 0.151239
2596 0.151239
2597 0.151239
2598 0.151239
2599 0.151281
2600 0.151281
2601 0.151281
2602 0.15131
2603 0.15131
2604 0.15131
2605 0.15131
2606 0.15131
2607 0.15131
2608 0.15131
2609 0.15131
2610 0.15131
2611 0.15131
2612 0.15131
2613 0.15131
2614 0.15131
2615 0.151315
2616 0.151315
2617 0.151315
2618 0.151448
2619 0.151448
2620 0.151448
2621 0.151448
2622 0.151448
2623 0.151448
2624 0.151448
2625 0.151448
2626 0.151448
2627 0.151448
2628 0.151448
2629 0.151448
2630 0.151448
2631 0.151448
2632 0.151448
2633 0.151475
2634 0.151475
2635 0.151475
2636 0.151496
2637 0.151496
2638 0.151496
2639 0.151496
2640 0.151496
2641 0.151578
2642 0.151578
2643 0.151578
2644 0.151578
2645 0.151597
2646 0.151597
2647 0.151597
2648 0.151597
2649 0.151597
2650 0.151597
2651 0.151597
2652 0.151624
2653 0.151624
2654 0.151624
2655 0.151624
2656 0.151651
2657 0.151679
2658 0.151679
2659 0.151679
2660 0.151679
2661 0.151679
2662 0.151679
2663 0.151679
2664 0.151706
2665 0.151706
2666 0.151706
2667 0.151734
2668 0.151734
2669 0.151734
2670 0.151734
2671 0.151734
2672 0.151734
2673 0.151734
2674 0.151734
2675 0.151761
2676 0.151789
2677 0.151789
2678 0.151789
2679 0.151789
2680 0.151789
2681 0.151819
2682 0.151819
2683 0.151819
2684 0.151819
2685 0.151849
2686 0.151862
2687 0.151977
2688 0.151977
2689 0.151977
2690 0.151977
2691 0.151977
2692 0.151977
2693 0.151977
2694 0.151977
2695 0.152024
2696 0.152024
2697 0.152024
2698 0.152024
2699 0.152024
2700 0.152024
2701 0.152107
2702 0.152107
2703 0.152107
2704 0.152107
2705 0.152107
2706 0.152136
2707 0.152136
2708 0.152136
2709 0.152136
2710 0.152136
2711 0.152136
2712 0.15215
2713 0.152201
2714 0.152201
2715 0.152201
2716 0.152222
2717 0.152222
2718 0.152222
2719 0.152222
2720 0.152222
2721 0.152222
2722 0.152222
2723 0.152222
2724 0.152231
2725 0.15224
2726 0.15224
2727 0.15224
2728 0.15224
2729 0.15224
2730 0.15224
2731 0.152283
2732 0.152283
2733 0.152297
2734 0.152306
2735 0.152306
2736 0.152306
2737 0.152306
2738 0.152306
2739 0.152306
2740 0.152306
2741 0.152315
2742 0.152315
2743 0.152379
2744 0.152379
2745 0.152379
2746 0.152379
2747 0.152379
2748 0.152379
2749 0.152379
2750 0.152379
2751 0.152379
2752 0.152379
2753 0.152379
2754 0.152379
2755 0.152432
2756 0.152441
2757 0.152441
2758 0.152441
2759 0.152441
2760 0.152441
2761 0.152441
2762 0.152441
2763 0.152441
2764 0.152441
2765 0.152441
2766 0.152441
2767 0.152441
2768 0.152441
2769 0.152441
2770 0.152441
2771 0.152441
2772 0.152471
2773 0.152471
2774 0.152504
2775 0.152504
2776 0.152518
2777 0.153181
2778 0.153195
2779 0.153195
2780 0.153195
2781 0.153209
2782 0.153209
2783 0.153239
2784 0.153239
2785 0.153239
2786 0.153406
2787 0.153406
2788 0.153406
2789 0.153406
2790 0.153406
2791 0.153406
2792 0.153406
2793 0.153406
2794 0.153406
2795 0.153472
2796 0.153509
2797 0.153509
2798 0.153509
2799 0.153509
2800 0.153543
2801 0.153543
2802 0.153543
2803 0.153543
2804 0.153543
2805 0.153543
2806 0.153543
2807 0.153543
2808 0.153543
2809 0.153543
2810 0.153543
2811 0.153543
2812 0.153562
2813 0.153562
2814 0.153562
2815 0.153669
2816 0.153669
2817 0.153699
2818 0.153699
2819 0.153699
2820 0.15373
2821 0.15373
2822 0.15373
2823 0.153763
2824 0.153763
2825 0.153782
2826 0.153782
2827 0.153782
2828 0.153782
2829 0.153782
2830 0.153782
2831 0.153782
2832 0.153782
2833 0.153782
2834 0.153782
2835 0.153782
2836 0.153782
2837 0.153782
2838 0.153782
2839 0.153782
2840 0.153782
2841 0.153782
2842 0.153782
2843 0.153782
2844 0.153782
2845 0.15382
2846 0.15382
2847 0.15382
2848 0.15382
2849 0.153943
2850 0.153982
2851 0.153982
2852 0.154037
2853 0.154037
2854 0.154037
2855 0.154068
2856 0.154068
2857 0.154068
2858 0.154068
2859 0.154068
2860 0.154068
2861 0.154068
2862 0.154068
2863 0.154068
2864 0.154103
2865 0.154158
2866 0.154158
2867 0.154158
2868 0.154201
2869 0.154201
2870 0.154201
2871 0.154201
2872 0.154218
2873 0.154218
2874 0.154282
2875 0.154282
2876 0.154374
2877 0.154374
2878 0.154374
2879 0.154374
2880 0.154374
2881 0.154374
2882 0.154374
2883 0.154447
2884 0.154447
2885 0.154447
2886 0.154447
2887 0.154492
2888 0.154492
2889 0.154492
2890 0.154492
2891 0.154515
2892 0.154515
2893 0.154538
2894 0.154562
2895 0.154607
2896 0.154631
2897 0.154667
2898 0.154667
2899 0.154667
2900 0.154667
2901 0.154667
2902 0.154691
2903 0.154756
2904 0.154756
2905 0.15477
2906 0.154795
2907 0.154795
2908 0.154795
2909 0.154821
2910 0.154821
2911 0.154821
2912 0.154821
2913 0.154848
2914 0.154848
2915 0.154848
2916 0.154853
2917 0.154908
2918 0.154908
2919 0.154908
2920 0.154908
2921 0.154908
2922 0.154908
2923 0.154908
2924 0.154908
2925 0.154908
2926 0.154937
2927 0.154937
2928 0.154937
2929 0.154937
2930 0.155076
2931 0.155076
2932 0.155076
2933 0.155076
2934 0.155076
2935 0.155076
2936 0.155076
2937 0.155076
2938 0.155076
2939 0.155076
2940 0.155076
2941 0.155076
2942 0.155076
2943 0.155076
2944 0.155076
2945 0.155076
2946 0.155076
2947 0.155076
2948 0.155076
2949 0.155076
2950 0.155076
2951 0.155076
2952 0.155094
2953 0.155094
2954 0.155094
2955 0.155145
2956 0.155145
2957 0.155184
2958 0.155218
2959 0.155218
2960 0.155218
2961 0.155218
2962 0.155218
2963 0.155218
2964 0.155218
2965 0.155218
2966 0.155218
2967 0.15528
2968 0.15528
2969 0.15528
2970 0.155366
2971 0.155366
2972 0.155366
2973 0.155401
2974 0.155401
2975 0.15549
2976 0.155527
2977 0.155527
2978 0.155527
2979 0.155527
2980 0.155527
2981 0.155527
2982 0.155527
2983 0.155531
2984 0.155569
2985 0.155569
2986 0.155569
2987 0.155608
2988 0.155649
2989 0.155649
2990 0.155692
2991 0.155692
2992 0.155735
2993 0.155735
2994 0.155735
2995 0.155787
2996 0.155791
2997 0.155791
2998 0.155839
2999 0.155839
3000 0.155839
3001 0.155839
3002 0.155856
3003 0.155856
3004 0.155856
3005 0.155856
3006 0.155856
3007 0.155868
3008 0.155868
3009 0.155868
3010 0.156585
3011 0.156585
3012 0.156585
3013 0.156585
3014 0.156585
3015 0.156585
3016 0.156585
3017 0.156585
3018 0.156585
3019 0.156585
3020 0.156737
3021 0.156737
3022 0.156784
3023 0.156833
3024 0.156858
3025 0.15689
3026 0.15689
3027 0.156945
3028 0.156969
3029 0.157053
3030 0.157053
3031 0.157086
3032 0.157086
3033 0.157086
3034 0.157194
3035 0.157194
3036 0.157194
3037 0.157194
3038 0.157194
3039 0.157194
3040 0.157194
3041 0.157194
3042 0.157194
3043 0.157281
3044 0.157281
3045 0.157281
3046 0.157281
3047 0.157281
3048 0.157281
3049 0.157281
3050 0.157281
3051 0.157338
3052 0.157398
3053 0.157398
3054 0.157398
3055 0.157398
3056 0.157398
3057 0.157398
3058 0.157398
3059 0.157398
3060 0.157398
3061 0.157398
3062 0.157398
3063 0.157455
3064 0.157455
3065 0.157455
3066 0.157455
3067 0.157455
3068 0.157455
3069 0.157455
3070 0.157455
3071 0.157455
3072 0.157473
3073 0.157473
3074 0.157473
3075 0.157473
3076 0.157473
3077 0.157473
3078 0.157473
3079 0.157473
3080 0.157473
3081 0.157473
3082 0.157473
3083 0.157473
3084 0.157473
3085 0.157473
3086 0.157473
3087 0.157473
3088 0.157473
3089 0.157473
3090 0.157473
3091 0.157507
3092 0.157507
3093 0.157507
3094 0.157507
3095 0.157507
3096 0.157507
3097 0.157507
3098 0.157507
3099 0.157507
3100 0.157507
3101 0.157507
3102 0.157507
3103 0.157521
3104 0.157521
3105 0.157535
3106 0.157535
3107 0.157549
3108 0.157607
3109 0.157607
3110 0.157622
3111 0.157622
3112 0.157622
3113 0.157637
3114 0.157652
3115 0.157684
3116 0.157684
3117 0.157721
3118 0.157721
3119 0.157721
3120 0.157905
3121 0.157967
3122 0.157967
3123 0.157967
3124 0.158009
3125 0.158053
3126 0.158194
3127 0.158194
3128 0.158245
3129 0.158245
3130 0.158245
3131 0.158315
3132 0.15837
3133 0.158428
3134 0.158428
3135 0.158428
3136 0.158505
3137 0.158568
3138 0.158568
3139 0.158585
3140 0.158585
3141 0.158585
3142 0.158603
3143 0.158603
3144 0.158603
3145 0.158603
3146 0.158622
3147 0.158622
3148 0.158636
3149 0.158636
3150 0.158654
3151 0.158654
3152 0.158654
3153 0.158654
3154 0.158674
3155 0.158739
3156 0.158759
3157 0.158759
3158 0.158773
3159 0.158773
3160 0.158773
3161 0.158793
3162 0.158814
3163 0.158835
3164 0.158835
3165 0.158857
3166 0.158857
3167 0.158857
3168 0.158857
3169 0.158857
3170 0.158857
3171 0.158871
3172 0.158875
3173 0.158875
3174 0.158875
3175 0.158965
3176 0.158965
3177 0.158987
3178 0.158987
3179 0.158987
3180 0.158987
3181 0.158987
3182 0.158987
3183 0.158987
3184 0.15901
3185 0.15901
3186 0.15907
3187 0.15907
3188 0.15907
3189 0.15907
3190 0.15907
3191 0.15907
3192 0.15907
3193 0.15907
3194 0.15907
3195 0.15907
3196 0.159093
3197 0.159117
3198 0.159117
3199 0.159117
3200 0.159117
3201 0.159117
3202 0.159142
3203 0.159142
3204 0.159142
3205 0.159142
3206 0.159142
3207 0.159142
3208 0.159142
3209 0.159142
3210 0.159142
3211 0.159142
3212 0.159142
3213 0.159142
3214 0.159142
3215 0.159184
3216 0.159184
3217 0.159184
3218 0.159184
3219 0.159184
3220 0.159189
3221 0.159189
3222 0.159189
3223 0.159189
3224 0.159214
3225 0.159214
3226 0.15924
3227 0.159267
3228 0.159267
3229 0.159294
3230 0.159294
3231 0.159294
3232 0.159294
3233 0.159322
3234 0.159345
3235 0.159345
3236 0.159345
3237 0.159345
3238 0.159345
3239 0.159345
3240 0.159345
3241 0.159345
3242 0.159345
3243 0.159345
3244 0.159345
3245 0.159345
3246 0.159345
3247 0.159349
3248 0.159349
3249 0.159349
3250 0.159349
3251 0.159349
3252 0.159349
3253 0.159349
3254 0.159349
3255 0.159349
3256 0.159349
3257 0.159349
3258 0.159349
3259 0.159349
3260 0.159349
3261 0.159349
3262 0.159349
3263 0.159349
3264 0.159349
3265 0.159349
3266 0.159349
3267 0.159375
3268 0.159375
3269 0.159375
3270 0.159534
3271 0.159534
3272 0.159534
3273 0.159534
3274 0.159549
3275 0.159549
3276 0.159549
3277 0.159549
3278 0.159557
3279 0.159557
3280 0.159557
3281 0.159557
3282 0.159557
3283 0.159557
3284 0.159557
3285 0.159557
3286 0.159557
3287 0.159557
3288 0.159557
3289 0.159557
3290 0.159557
3291 0.159557
3292 0.159557
3293 0.159557
3294 0.159601
3295 0.159601
3296 0.159601
3297 0.159601
3298 0.159601
3299 0.159601
3300 0.159621
3301 0.159621
3302 0.159636
3303 0.159636
3304 0.159636
3305 0.159636
3306 0.159665
3307 0.159665
3308 0.159665
3309 0.159665
3310 0.159665
3311 0.159665
3312 0.159665
3313 0.159665
3314 0.159665
3315 0.159665
3316 0.159665
3317 0.159665
3318 0.159665
3319 0.159665
3320 0.159727
3321 0.159727
3322 0.159727
3323 0.159727
3324 0.159727
3325 0.159727
3326 0.159727
3327 0.159727
3328 0.159727
3329 0.159727
3330 0.159736
3331 0.159736
3332 0.159736
3333 0.159736
3334 0.159736
3335 0.159736
3336 0.159736
3337 0.159736
3338 0.159736
3339 0.159736
3340 0.159736
3341 0.159765
3342 0.159875
3343 0.159905
3344 0.159905
3345 0.159905
3346 0.159905
3347 0.159905
3348 0.159905
3349 0.159905
3350 0.159905
3351 0.159905
3352 0.159905
3353 0.159905
3354 0.159905
3355 0.159905
3356 0.159905
3357 0.159905
3358 0.159905
3359 0.159905
3360 0.159905
3361 0.159946
3362 0.159946
3363 0.159946
3364 0.160011
3365 0.160026
3366 0.160034
3367 0.160034
3368 0.160034
3369 0.160034
3370 0.160034
3371 0.160034
3372 0.160034
3373 0.160042
3374 0.160042
3375 0.160042
3376 0.16005
3377 0.160058
3378 0.160058
3379 0.160058
3380 0.160058
3381 0.160125
3382 0.160125
3383 0.160143
3384 0.160143
3385 0.160176
3386 0.160176
3387 0.160176
3388 0.160176
3389 0.160252
3390 0.160267
3391 0.160391
3392 0.160426
3393 0.160426
3394 0.160426
3395 0.160463
3396 0.160463
3397 0.160467
3398 0.160525
3399 0.160871
3400 0.160871
3401 0.160871
3402 0.160871
3403 0.160871
3404 0.160871
3405 0.160871
3406 0.160871
3407 0.160871
3408 0.160871
3409 0.16088
3410 0.16088
3411 0.16088
3412 0.16088
3413 0.16088
3414 0.16088
3415 0.16088
3416 0.16091
3417 0.16091
3418 0.16091
3419 0.16091
3420 0.16091
3421 0.16091
3422 0.160925
3423 0.160925
3424 0.160925
3425 0.160925
3426 0.160925
3427 0.160925
3428 0.160925
3429 0.160925
3430 0.160933
3431 0.160933
3432 0.160933
3433 0.160933
3434 0.160933
3435 0.160933
3436 0.160933
3437 0.160933
3438 0.160933
3439 0.160933
3440 0.160933
3441 0.160933
3442 0.160933
3443 0.160933
3444 0.160933
3445 0.160933
3446 0.160933
3447 0.160933
3448 0.160933
3449 0.160933
3450 0.160933
3451 0.160942
3452 0.160942
3453 0.160942
3454 0.160942
3455 0.160942
3456 0.160942
3457 0.160942
3458 0.160942
3459 0.160942
3460 0.160951
3461 0.160951
3462 0.160971
3463 0.160971
3464 0.16099
3465 0.16099
3466 0.16099
3467 0.16101
3468 0.161091
3469 0.161091
3470 0.161091
3471 0.161138
3472 0.161159
3473 0.161175
3474 0.161175
3475 0.161175
3476 0.161175
3477 0.161195
3478 0.161195
3479 0.161813
3480 0.161813
3481 0.161813
3482 0.161813
3483 0.161813
3484 0.161813
3485 0.161834
3486 0.161879
3487 0.161879
3488 0.161879
3489 0.161956
3490 0.161956
3491 0.162013
3492 0.16216
3493 0.162207
3494 0.162233
3495 0.162233
3496 0.162233
3497 0.162233
3498 0.162233
3499 0.162233
3500 0.162233
3501 0.162255
3502 0.162255
3503 0.162255
3504 0.162255
3505 0.162255
3506 0.162292
3507 0.162292
3508 0.162292
3509 0.162331
3510 0.162331
3511 0.162331
3512 0.162331
3513 0.162331
3514 0.162331
3515 0.162331
3516 0.162331
3517 0.162331
3518 0.162381
3519 0.162381
3520 0.162448
3521 0.162545
3522 0.162545
3523 0.162751
3524 0.162751
3525 0.162751
3526 0.162751
3527 0.162751
3528 0.162751
3529 0.162778
3530 0.162805
3531 0.162805
3532 0.162805
3533 0.162805
3534 0.162805
3535 0.162805
3536 0.162805
3537 0.162815
3538 0.162815
3539 0.162844
3540 0.162844
3541 0.162844
3542 0.162908
3543 0.162938
3544 0.162938
3545 0.162938
3546 0.162938
3547 0.162938
3548 0.162957
3549 0.162957
3550 0.163011
3551 0.163011
3552 0.163021
3553 0.163021
3554 0.163021
3555 0.163021
3556 0.163021
3557 0.163053
3558 0.163053
3559 0.163053
3560 0.163053
3561 0.163053
3562 0.163053
3563 0.163053
3564 0.163086
3565 0.163964
3566 0.163964
3567 0.163964
3568 0.163997
3569 0.163997
3570 0.164018
3571 0.164018
3572 0.164018
3573 0.164023
3574 0.164023
3575 0.164023
3576 0.16406
3577 0.164077
3578 0.164077
3579 0.164077
3580 0.164077
3581 0.164077
3582 0.164077
3583 0.164077
3584 0.164112
3585 0.164112
3586 0.164128
3587 0.164128
3588 0.164128
3589 0.164128
3590 0.164128
3591 0.164137
3592 0.164137
3593 0.164151
3594 0.164151
3595 0.164161
3596 0.164161
3597 0.164161
3598 0.164161
3599 0.164161


==> plots/data/dataSport-Journal-BDD.dat <==
0 0
1 0
2 0.0014557
3 0.00442835
4 0.0126171
5 0.0159178
6 0.0176669
7 0.0223622
8 0.0256277
9 0.0257681
10 0.0268501
11 0.0289083
12 0.0298977
13 0.0301584
14 0.0322942
15 0.0375263
16 0.0375773
17 0.0378457
18 0.038048
19 0.0383624
20 0.039371
21 0.0406736
22 0.0421869
23 0.0423014
24 0.0424893
25 0.042936
26 0.0444016
27 0.0447109
28 0.0450753
29 0.0454012
30 0.046816
31 0.0469926
32 0.0472028
33 0.0485904
34 0.0498407
35 0.0501404
36 0.0501763
37 0.0505033
38 0.0517102
39 0.0518086
40 0.0520684
41 0.0522577
42 0.052318
43 0.0524794
44 0.05363
45 0.0537965
46 0.0540934
47 0.0543507
48 0.0544303
49 0.0546005
50 0.0547093
51 0.0547292
52 0.0548135
53 0.0553037
54 0.0565265
55 0.0575618
56 0.0577155
57 0.0579184
58 0.0580407
59 0.0581716
60 0.0601684
61 0.0612554
62 0.0617383
63 0.0642472
64 0.0643558
65 0.0645521
66 0.0692389
67 0.0705987
68 0.0726673
69 0.07395
70 0.0753168
71 0.0761484
72 0.0762511
73 0.0771762
74 0.0795454
75 0.0814192
76 0.0821635
77 0.0822934
78 0.0833845
79 0.0835381
80 0.0837044
81 0.0838869
82 0.0862438
83 0.0864428
84 0.0896619
85 0.0918607
86 0.0932268
87 0.0953381
88 0.0968928
89 0.0971159
90 0.0974138
91 0.0983906
92 0.0987574
93 0.0995077
94 0.0996066
95 0.100724
96 0.1009
97 0.101171
98 0.101303
99 0.101322
100 0.103362
101 0.104887
102 0.105049
103 0.105397
104 0.106866
105 0.107462
106 0.108415
107 0.108986
108 0.110388
109 0.110766
110 0.110918
111 0.111153
112 0.112856
113 0.112899
114 0.113052
115 0.113483
116 0.114799
117 0.116786
118 0.117837
119 0.118004
120 0.119577
121 0.119815
122 0.119973
123 0.11999
124 0.12142
125 0.123527
126 0.123727
127 0.125168
128 0.126472
129 0.126688
130 0.127857
131 0.128258
132 0.129663
133 0.130235
134 0.1304
135 0.130995
136 0.132485
137 0.133005
138 0.133142
139 0.13476
140 0.136318
141 0.13664
142 0.137029
143 0.137219
144 0.137651
145 0.137957
146 0.138343
147 0.138903
148 0.13911
149 0.139311
150 0.140817
151 0.141224
152 0.141814
153 0.14202
154 0.1425
155 0.145143
156 0.145824
157 0.146512
158 0.146621
159 0.149395
160 0.149584
161 0.151788
162 0.152166
163 0.152278
164 0.152736
165 0.152977
166 0.153173
167 0.153512
168 0.154183
169 0.154281
170 0.154508
171 0.154882
172 0.155109
173 0.15529
174 0.158226
175 0.158922
176 0.160159
177 0.160333
178 0.160713
179 0.160887
180 0.161141
181 0.161221
182 0.161458
183 0.162245
184 0.164772
185 0.16505
186 0.167622
187 0.169027
188 0.170857
189 0.175062
190 0.175208
191 0.176824
192 0.177007
193 0.178463
194 0.178587
195 0.179854
196 0.181617
197 0.185136
198 0.185712
199 0.187095
200 0.187367
201 0.187568
202 0.187987
203 0.190235
204 0.192073
205 0.194302
206 0.194511
207 0.19493
208 0.196243
209 0.196657
210 0.19882
211 0.199114
212 0.199559
213 0.201813
214 0.20317
215 0.205677
216 0.207108
217 0.20839
218 0.210029
219 0.210509
220 0.210709
221 0.211055
222 0.211309
223 0.214615
224 0.215007
225 0.216073
226 0.2166
227 0.216941
228 0.218064
229 0.219308
230 0.219415
231 0.21976
232 0.221278
233 0.221641
234 0.221913
235 0.222445
236 0.222679
237 0.222729
238 0.222825
239 0.222963
240 0.223047
241 0.223845
242 0.224106
243 0.224242
244 0.224389
245 0.225907
246 0.226102
247 0.226373
248 0.226803
249 0.228453
250 0.229779
251 0.230178
252 0.231186
253 0.23221
254 0.232829
255 0.232842
256 0.232995
257 0.23329
258 0.233708
259 0.234924
260 0.235173
261 0.236631
262 0.238818
263 0.238974
264 0.239453
265 0.239655
266 0.240803
267 0.241926
268 0.24211
269 0.242157
270 0.242524
271 0.24287
272 0.24322
273 0.243263
274 0.244448
275 0.244926
276 0.245144
277 0.245443
278 0.246949
279 0.24705
280 0.247264
281 0.247399
282 0.247523
283 0.247689
284 0.248146
285 0.248541
286 0.248578
287 0.248692
288 0.25012
289 0.250342
290 0.250599
291 0.250832
292 0.252464
293 0.252741
294 0.253939
295 0.254042
296 0.254262
297 0.25444
298 0.254758
299 0.255979
300 0.256271
301 0.257869
302 0.259066
303 0.259635
304 0.259753
305 0.259883
306 0.260092
307 0.261378
308 0.26152
309 0.261735
310 0.261793
311 0.262006
312 0.262888
313 0.262888
314 0.263269
315 0.265051
316 0.265094
317 0.265273
318 0.26549
319 0.265608
320 0.265624
321 0.26578
322 0.266332
323 0.266809
324 0.267209
325 0.267598
326 0.267729
327 0.267875
328 0.267993
329 0.268021
330 0.268307
331 0.268458
332 0.268836
333 0.269098
334 0.26919
335 0.269535
336 0.269606
337 0.270737
338 0.270851
339 0.270882
340 0.271573
341 0.271724
342 0.271904
343 0.272215
344 0.272465
345 0.272559
346 0.272784
347 0.272957
348 0.273151
349 0.273298
350 0.273526
351 0.273929
352 0.274019
353 0.274081
354 0.274207
355 0.274392
356 0.27449
357 0.274726
358 0.275424
359 0.275444
360 0.276036
361 0.276301
362 0.277529
363 0.277699
364 0.278116
365 0.278321
366 0.27842
367 0.278472
368 0.278572
369 0.279123
370 0.279282
371 0.279449
372 0.279488
373 0.280093
374 0.280137
375 0.28026
376 0.280341
377 0.280668
378 0.280863
379 0.281058
380 0.28121
381 0.281359
382 0.281474
383 0.281674
384 0.28173
385 0.281785
386 0.282971
387 0.283131
388 0.283215
389 0.283391
390 0.283472
391 0.284377
392 0.285632
393 0.285665
394 0.285749
395 0.286163
396 0.286253
397 0.287598
398 0.288201
399 0.288387
400 0.288925
401 0.288999
402 0.289044
403 0.289083
404 0.289083
405 0.289142
406 0.289286
407 0.289495
408 0.289582
409 0.28963
410 0.28963
411 0.290097
412 0.290463
413 0.290661
414 0.290749
415 0.290823
416 0.2914
417 0.291536
418 0.291928
419 0.292349
420 0.292585
421 0.292832
422 0.292986
423 0.293075
424 0.293685
425 0.293819
426 0.293874
427 0.293874
428 0.294156
429 0.294541
430 0.294861
431 0.294993
432 0.296009
433 0.296797
434 0.296981
435 0.297381
436 0.298347
437 0.298367
438 0.298536
439 0.298644
440 0.298875
441 0.29901
442 0.299092
443 0.299251
444 0.299323
445 0.29937
446 0.299485
447 0.29954
448 0.300668
449 0.300802
450 0.300835
451 0.300961
452 0.302674
453 0.303291
454 0.303528
455 0.303684
456 0.303696
457 0.303944
458 0.305575
459 0.305693
460 0.305833
461 0.306014
462 0.306274
463 0.307363
464 0.30765
465 0.307858
466 0.308384
467 0.308692
468 0.308865
469 0.309284
470 0.309331
471 0.309411
472 0.309684
473 0.309838
474 0.30993
475 0.31003
476 0.310456
477 0.311706
478 0.311822
479 0.311848
480 0.312045
481 0.312221
482 0.312461
483 0.312675
484 0.312843
485 0.313361
486 0.313382
487 0.313493
488 0.313956
489 0.314193
490 0.31468
491 0.314847
492 0.31507
493 0.31507
494 0.316208
495 0.316573
496 0.316705
497 0.316926
498 0.317175
499 0.317193
500 0.317206
501 0.317272
502 0.3174
503 0.317566
504 0.317761
505 0.317845
506 0.318182
507 0.318397
508 0.319512
509 0.319637
510 0.31973
511 0.320782
512 0.321136
513 0.321455
514 0.321637
515 0.32181
516 0.322072
517 0.32243
518 0.322577
519 0.322706
520 0.322806
521 0.322889
522 0.323064
523 0.323169
524 0.323554
525 0.323646
526 0.323803
527 0.324031
528 0.324525
529 0.324655
530 0.324773
531 0.324802
532 0.324819
533 0.324857
534 0.325034
535 0.325034
536 0.325098
537 0.32515
538 0.325227
539 0.325456
540 0.325514
541 0.325855
542 0.326178
543 0.327497
544 0.327644
545 0.327835
546 0.327905
547 0.328036
548 0.328315
549 0.328457
550 0.328545
551 0.328729
552 0.328763
553 0.328889
554 0.329183
555 0.330196
556 0.330314
557 0.330374
558 0.330448
559 0.330595
560 0.330671
561 0.330671
562 0.330833
563 0.330908
564 0.330958
565 0.331059
566 0.331129
567 0.331252
568 0.331317
569 0.331473
570 0.331525
571 0.33175
572 0.331817
573 0.331919
574 0.331945
575 0.33326
576 0.333326
577 0.333449
578 0.33384
579 0.333929
580 0.334061
581 0.335303
582 0.335471
583 0.335803
584 0.335803
585 0.33582
586 0.337076
587 0.338246
588 0.338374
589 0.338573
590 0.338705
591 0.338783
592 0.338989
593 0.339107
594 0.339191
595 0.339276
596 0.339766
597 0.339941
598 0.340094
599 0.340683
600 0.340828
601 0.340909
602 0.341011
603 0.341011
604 0.341102
605 0.341388
606 0.341578
607 0.341828
608 0.341922
609 0.34199
610 0.342043
611 0.34214
612 0.342464
613 0.342531
614 0.342925
615 0.342978
616 0.34357
617 0.343662
618 0.343861
619 0.344011
620 0.344074
621 0.345556
622 0.345588
623 0.345677
624 0.345769
625 0.346207
626 0.346324
627 0.34668
628 0.346997
629 0.347266
630 0.347642
631 0.348916
632 0.349144
633 0.349161
634 0.349227
635 0.349312
636 0.349463
637 0.349548
638 0.349548
639 0.349698
640 0.349752
641 0.349835
642 0.349947
643 0.350276
644 0.350309
645 0.350342
646 0.350355
647 0.35043
648 0.350582
649 0.350794
650 0.35083
651 0.35083
652 0.351057
653 0.35111
654 0.35111
655 0.35215
656 0.352438
657 0.352583
658 0.352678
659 0.35369
660 0.353811
661 0.353823
662 0.354354
663 0.354479
664 0.354491
665 0.354555
666 0.354745
667 0.355105
668 0.355384
669 0.355606
670 0.356606
671 0.356714
672 0.356773
673 0.356824
674 0.356896
675 0.357118
676 0.357307
677 0.357422
678 0.357529
679 0.357938
680 0.357938
681 0.35818
682 0.35818
683 0.35827
684 0.358411
685 0.358649
686 0.358693
687 0.358862
688 0.358948
689 0.359034
690 0.359259
691 0.359582
692 0.359753
693 0.359837
694 0.359876
695 0.359957
696 0.360019
697 0.360215
698 0.360319
699 0.360451
700 0.360451
701 0.360579
702 0.36113
703 0.361191
704 0.361191
705 0.361211
706 0.362103
707 0.36228
708 0.36239
709 0.36246
710 0.362842
711 0.363054
712 0.363054
713 0.363177
714 0.363295
715 0.363335
716 0.363454
717 0.363574
718 0.363751
719 0.363775
720 0.363863
721 0.363913
722 0.364148
723 0.364148
724 0.364529
725 0.364556
726 0.364636
727 0.364786
728 0.365216
729 0.365348
730 0.365381
731 0.365778
732 0.366094
733 0.366291
734 0.366327
735 0.36673
736 0.36688
737 0.367016
738 0.367016
739 0.367098
740 0.367298
741 0.367472
742 0.367539
743 0.367561
744 0.367657
745 0.36772
746 0.367844
747 0.367865
748 0.368659
749 0.369694
750 0.369868
751 0.369943
752 0.371754
753 0.371966
754 0.3721
755 0.372113
756 0.372113
757 0.372347
758 0.37244
759 0.372726
760 0.372956
761 0.373095
762 0.373334
763 0.373497
764 0.373683
765 0.37375
766 0.373846
767 0.37394
768 0.373967
769 0.374216
770 0.374393
771 0.374514
772 0.374632
773 0.374777
774 0.374787
775 0.374823
776 0.374869
777 0.374985
778 0.374985
779 0.375393
780 0.375551
781 0.375648
782 0.375686
783 0.375686
784 0.375779
785 0.375832
786 0.375857
787 0.37591
788 0.37591
789 0.37591
790 0.375922
791 0.375922
792 0.375986
793 0.376017
794 0.376253
795 0.376529
796 0.376911
797 0.376988
798 0.377223
799 0.377463
800 0.377523
801 0.377663
802 0.377936
803 0.378418
804 0.378562
805 0.378688
806 0.378867
807 0.37911
808 0.379167
809 0.379194
810 0.379368
811 0.379456
812 0.379599
813 0.37979
814 0.379982
815 0.379982
816 0.380181
817 0.380448
818 0.380528
819 0.380743
820 0.381442
821 0.381563
822 0.381585
823 0.38171
824 0.38171
825 0.382026
826 0.382285
827 0.38242
828 0.382605
829 0.382668
830 0.382668
831 0.382781
832 0.382816
833 0.382828
834 0.382883
835 0.383011
836 0.38319
837 0.384051
838 0.385197
839 0.385227
840 0.385668
841 0.385687
842 0.3857
843 0.385739
844 0.385739
845 0.385791
846 0.385836
847 0.385995
848 0.386023
849 0.386038
850 0.386038
851 0.386083
852 0.386329
853 0.38653
854 0.386619
855 0.386679
856 0.386774
857 0.386774
858 0.386934
859 0.386993
860 0.387072
861 0.387151
862 0.387162
863 0.387448
864 0.387538
865 0.387739
866 0.387779
867 0.387809
868 0.388012
869 0.388081
870 0.388161
871 0.388444
872 0.388573
873 0.388573
874 0.388793
875 0.388957
876 0.388957
877 0.389116
878 0.389165
879 0.389219
880 0.389323
881 0.389437
882 0.389662
883 0.389693
884 0.389854
885 0.390093
886 0.390266
887 0.390356
888 0.390521
889 0.390549
890 0.390681
891 0.390681
892 0.390862
893 0.39098
894 0.391293
895 0.391397
896 0.391425
897 0.391515
898 0.391515
899 0.391675
900 0.391744
901 0.392054
902 0.392109
903 0.392479
904 0.392548
905 0.392669
906 0.392708
907 0.392735
908 0.392799
909 0.393171
910 0.393205
911 0.39336
912 0.393882
913 0.393882
914 0.393932
915 0.394001
916 0.394085
917 0.394132
918 0.394132
919 0.394811
920 0.394863
921 0.394987
922 0.395154
923 0.395305
924 0.395532
925 0.395563
926 0.395595
927 0.395595
928 0.395699
929 0.395699
930 0.396018
931 0.396058
932 0.396231
933 0.396248
934 0.396282
935 0.396282
936 0.396306
937 0.396538
938 0.396564
939 0.396675
940 0.396696
941 0.396763
942 0.396784
943 0.396868
944 0.39689
945 0.397041
946 0.397201
947 0.397201
948 0.397201
949 0.397257
950 0.397801
951 0.397847
952 0.397847
953 0.398249
954 0.39835
955 0.39835
956 0.398367
957 0.398367
958 0.398379
959 0.398561
960 0.398628
961 0.398852
962 0.398852
963 0.398852
964 0.398852
965 0.398905
966 0.398905
967 0.398905
968 0.398991
969 0.399026
970 0.399045
971 0.399152
972 0.399323
973 0.399323
974 0.399323
975 0.399323
976 0.399474
977 0.399574
978 0.399667
979 0.399708
980 0.400062
981 0.401278
982 0.401278
983 0.401617
984 0.401769
985 0.401769
986 0.401792
987 0.401848
988 0.402039
989 0.402472
990 0.402517
991 0.402564
992 0.402831
993 0.402895
994 0.402975
995 0.40352
996 0.403905
997 0.403905
998 0.403905
999 0.404093
1000 0.404198
1001 0.404247
1002 0.404285
1003 0.404334
1004 0.404343
1005 0.404431
1006 0.404806
1007 0.405067
1008 0.405089
1009 0.40512
1010 0.405473
1011 0.405552
1012 0.405803
1013 0.405803
1014 0.406072
1015 0.406155
1016 0.406194
1017 0.406313
1018 0.406343
1019 0.406429
1020 0.406565
1021 0.406787
1022 0.406864
1023 0.406926
1024 0.40716
1025 0.407201
1026 0.407201
1027 0.407238
1028 0.40729
1029 0.408075
1030 0.408075
1031 0.408075
1032 0.408108
1033 0.408178
1034 0.408204
1035 0.408375
1036 0.408375
1037 0.408402
1038 0.408536
1039 0.408799
1040 0.40895
1041 0.409866
1042 0.410123
1043 0.410206
1044 0.410246
1045 0.410295
1046 0.410346
1047 0.410968
1048 0.411142
1049 0.411246
1050 0.411392
1051 0.411414
1052 0.411442
1053 0.411461
1054 0.411517
1055 0.411564
1056 0.411564
1057 0.411652
1058 0.411769
1059 0.411813
1060 0.411813
1061 0.41186
1062 0.41186
1063 0.411882
1064 0.411983
1065 0.411983
1066 0.412204
1067 0.412263
1068 0.412322
1069 0.41241
1070 0.412517
1071 0.412684
1072 0.412812
1073 0.41286
1074 0.413084
1075 0.413227
1076 0.413319
1077 0.413319
1078 0.413342
1079 0.414603
1080 0.414632
1081 0.414734
1082 0.414858
1083 0.414932
1084 0.414932
1085 0.415036
1086 0.415342
1087 0.415364
1088 0.415443
1089 0.415469
1090 0.415685
1091 0.415685
1092 0.415791
1093 0.415918
1094 0.415973
1095 0.415973
1096 0.416216
1097 0.416243
1098 0.416307
1099 0.416307
1100 0.416454
1101 0.416585
1102 0.416585
1103 0.416585
1104 0.416758
1105 0.41688
1106 0.416938
1107 0.417046
1108 0.417089
1109 0.417108
1110 0.417108
1111 0.417127
1112 0.417216
1113 0.417386
1114 0.417632
1115 0.417661
1116 0.4177
1117 0.4177
1118 0.417721
1119 0.417867
1120 0.417922
1121 0.417922
1122 0.418258
1123 0.418326
1124 0.418377
1125 0.418494
1126 0.418524
1127 0.41875
1128 0.419098
1129 0.419098
1130 0.419124
1131 0.419218
1132 0.419218
1133 0.419493
1134 0.419561
1135 0.419581
1136 0.419848
1137 0.420087
1138 0.420357
1139 0.420357
1140 0.420357
1141 0.420357
1142 0.420629
1143 0.420728
1144 0.420836
1145 0.420891
1146 0.420891
1147 0.421183
1148 0.421346
1149 0.421435
1150 0.421772
1151 0.421772
1152 0.421784
1153 0.422007
1154 0.422007
1155 0.422307
1156 0.422325
1157 0.422651
1158 0.422796
1159 0.422796
1160 0.422995
1161 0.42304
1162 0.42304
1163 0.423082
1164 0.423153
1165 0.423203
1166 0.423229
1167 0.423229
1168 0.423229
1169 0.423229
1170 0.423229
1171 0.423289
1172 0.424404
1173 0.42462
1174 0.424646
1175 0.424798
1176 0.424916
1177 0.424916
1178 0.42495
1179 0.425028
1180 0.42511
1181 0.425891
1182 0.42593
1183 0.425951
1184 0.426015
1185 0.426015
1186 0.426145
1187 0.426145
1188 0.426173
1189 0.426273
1190 0.426322
1191 0.426722
1192 0.426722
1193 0.426776
1194 0.426776
1195 0.426859
1196 0.42696
1197 0.426971
1198 0.427073
1199 0.427073
1200 0.427115
1201 0.427115
1202 0.427185
1203 0.427405
1204 0.427405
1205 0.427523
1206 0.427674
1207 0.427721
1208 0.427721
1209 0.427835
1210 0.427835
1211 0.427969
1212 0.428165
1213 0.428165
1214 0.428289
1215 0.428621
1216 0.428699
1217 0.428699
1218 0.428743
1219 0.428759
1220 0.428759
1221 0.428909
1222 0.428928
1223 0.429068
1224 0.429068
1225 0.429488
1226 0.429559
1227 0.429614
1228 0.429695
1229 0.429695
1230 0.429695
1231 0.429785
1232 0.429893
1233 0.430005
1234 0.430434
1235 0.4305
1236 0.4305
1237 0.43055
1238 0.43055
1239 0.430583
1240 0.430703
1241 0.430703
1242 0.430883
1243 0.430883
1244 0.430883
1245 0.430883
1246 0.430926
1247 0.431005
1248 0.431005
1249 0.431005
1250 0.431005
1251 0.431016
1252 0.431016
1253 0.431228
1254 0.431251
1255 0.431251
1256 0.431251
1257 0.431251
1258 0.431351
1259 0.431455
1260 0.431455
1261 0.431557
1262 0.431595
1263 0.431635
1264 0.431635
1265 0.431745
1266 0.431758
1267 0.431785
1268 0.431955
1269 0.432074
1270 0.432118
1271 0.432118
1272 0.432173
1273 0.432202
1274 0.432251
1275 0.432279
1276 0.432471
1277 0.432528
1278 0.432528
1279 0.432528
1280 0.432649
1281 0.432649
1282 0.432744
1283 0.432872
1284 0.43293
1285 0.43293
1286 0.43309
1287 0.433157
1288 0.433202
1289 0.433226
1290 0.433322
1291 0.433455
1292 0.433542
1293 0.433636
1294 0.433708
1295 0.433708
1296 0.433776
1297 0.433776
1298 0.433835
1299 0.433972
1300 0.433972
1301 0.434015
1302 0.434038
1303 0.434038
1304 0.434038
1305 0.434134
1306 0.434134
1307 0.43431
1308 0.43431
1309 0.43431
1310 0.43431
1311 0.434331
1312 0.434389
1313 0.434451
1314 0.434703
1315 0.434785
1316 0.434852
1317 0.434952
1318 0.43497
1319 0.43497
1320 0.43497
1321 0.43497
1322 0.435094
1323 0.435114
1324 0.435144
1325 0.435144
1326 0.435211
1327 0.435264
1328 0.435264
1329 0.435336
1330 0.435704
1331 0.435791
1332 0.435813
1333 0.435861
1334 0.436006
1335 0.436176
1336 0.436226
1337 0.436226
1338 0.436243
1339 0.436257
1340 0.436257
1341 0.43631
1342 0.436552
1343 0.436583
1344 0.436583
1345 0.436616
1346 0.436706
1347 0.436752
1348 0.436809
1349 0.43696
1350 0.437024
1351 0.437024
1352 0.437058
1353 0.437058
1354 0.437058
1355 0.437148
1356 0.437219
1357 0.437378
1358 0.437465
1359 0.437495
1360 0.437495
1361 0.437641
1362 0.437641
1363 0.438116
1364 0.438135
1365 0.438135
1366 0.438135
1367 0.438549
1368 0.438613
1369 0.438613
1370 0.438689
1371 0.438709
1372 0.438915
1373 0.439346
1374 0.439346
1375 0.439346
1376 0.439346
1377 0.439346
1378 0.439346
1379 0.439417
1380 0.439529
1381 0.439529
1382 0.439574
1383 0.43973
1384 0.43973
1385 0.43973
1386 0.43973
1387 0.439853
1388 0.439864
1389 0.439864
1390 0.439864
1391 0.439909
1392 0.440037
1393 0.440037
1394 0.440075
1395 0.440075
1396 0.440178
1397 0.440283
1398 0.440368
1399 0.440541
1400 0.440613
1401 0.440645
1402 0.440704
1403 0.440744
1404 0.44085
1405 0.44085
1406 0.44085
1407 0.44085
1408 0.440878
1409 0.441041
1410 0.441513
1411 0.441567
1412 0.441567
1413 0.441618
1414 0.441642
1415 0.441642
1416 0.441642
1417 0.441736
1418 0.44194
1419 0.44207
1420 0.44226
1421 0.44226
1422 0.442276
1423 0.442276
1424 0.442336
1425 0.442336
1426 0.442458
1427 0.442567
1428 0.442678
1429 0.442753
1430 0.442753
1431 0.442848
1432 0.442848
1433 0.443245
1434 0.443255
1435 0.443421
1436 0.443446
1437 0.443446
1438 0.443524
1439 0.443582
1440 0.44364
1441 0.443752
1442 0.44382
1443 0.443984
1444 0.444085
1445 0.444085
1446 0.444174
1447 0.444275
1448 0.444275
1449 0.444299
1450 0.444299
1451 0.444395
1452 0.444421
1453 0.444421
1454 0.44446
1455 0.44448
1456 0.444656
1457 0.444656
1458 0.44475
1459 0.444903
1460 0.444992
1461 0.445207
1462 0.445227
1463 0.445306
1464 0.445306
1465 0.445352
1466 0.445352
1467 0.445352
1468 0.445526
1469 0.445609
1470 0.445609
1471 0.445609
1472 0.446118
1473 0.44635
1474 0.44635
1475 0.44635
1476 0.446386
1477 0.4464
1478 0.4464
1479 0.4464
1480 0.4464
1481 0.4464
1482 0.446415
1483 0.44645
1484 0.446541
1485 0.446578
1486 0.446578
1487 0.446662
1488 0.446662
1489 0.446662
1490 0.446723
1491 0.446723
1492 0.446795
1493 0.4469
1494 0.4469
1495 0.446945
1496 0.447227
1497 0.447266
1498 0.447266
1499 0.447266
1500 0.447298
1501 0.447298
1502 0.44739
1503 0.44739
1504 0.44739
1505 0.447447
1506 0.447447
1507 0.447571
1508 0.447877
1509 0.447924
1510 0.447924
1511 0.447971
1512 0.447971
1513 0.448057
1514 0.448254
1515 0.448254
1516 0.448254
1517 0.448298
1518 0.448298
1519 0.448298
1520 0.448347
1521 0.448497
1522 0.448497
1523 0.448517
1524 0.448517
1525 0.448613
1526 0.448772
1527 0.449019
1528 0.44903
1529 0.449111
1530 0.44947
1531 0.44947
1532 0.44947
1533 0.449672
1534 0.449726
1535 0.450032
1536 0.450105
1537 0.450144
1538 0.450228
1539 0.450464
1540 0.450488
1541 0.450488
1542 0.450488
1543 0.450488
1544 0.45051
1545 0.450572
1546 0.450597
1547 0.450597
1548 0.450597
1549 0.450826
1550 0.450872
1551 0.450913
1552 0.450913
1553 0.450913
1554 0.450913
1555 0.451087
1556 0.451087
1557 0.451087
1558 0.451186
1559 0.451186
1560 0.451288
1561 0.451319
1562 0.45137
1563 0.451402
1564 0.451436
1565 0.451543
1566 0.451602
1567 0.451657
1568 0.451657
1569 0.451762
1570 0.451962
1571 0.451962
1572 0.451987
1573 0.451987
1574 0.452432
1575 0.452432
1576 0.452573
1577 0.452573
1578 0.452704
1579 0.453789
1580 0.453789
1581 0.453938
1582 0.453938
1583 0.454084
1584 0.454084
1585 0.454084
1586 0.454197
1587 0.454224
1588 0.454761
1589 0.454761
1590 0.454829
1591 0.454876
1592 0.454928
1593 0.454928
1594 0.455108
1595 0.455134
1596 0.455134
1597 0.455192
1598 0.455192
1599 0.455204
1600 0.455239
1601 0.455239
1602 0.45527
1603 0.455335
1604 0.455386
1605 0.455407
1606 0.45548
1607 0.455612
1608 0.455612
1609 0.455632
1610 0.455632
1611 0.455652
1612 0.455734
1613 0.455734
1614 0.455804
1615 0.455804
1616 0.456066
1617 0.456066
1618 0.456066
1619 0.456066
1620 0.456066
1621 0.456153
1622 0.456247
1623 0.45685
1624 0.456995
1625 0.457011
1626 0.457011
1627 0.457011
1628 0.457011
1629 0.457044
1630 0.45707
1631 0.45707
1632 0.45709
1633 0.457156
1634 0.457174
1635 0.457222
1636 0.457316
1637 0.457336
1638 0.457372
1639 0.457372
1640 0.457372
1641 0.457461
1642 0.457549
1643 0.457575
1644 0.457575
1645 0.457575
1646 0.457575
1647 0.457657
1648 0.457798
1649 0.457798
1650 0.457798
1651 0.457798
1652 0.457819
1653 0.458468
1654 0.458468
1655 0.458468
1656 0.458468
1657 0.458507
1658 0.45852
1659 0.458826
1660 0.458876
1661 0.458876
1662 0.45896
1663 0.459025
1664 0.459088
1665 0.459098
1666 0.459108
1667 0.459108
1668 0.459108
1669 0.459222
1670 0.459222
1671 0.459359
1672 0.459447
1673 0.459502
1674 0.459515
1675 0.459515
1676 0.459561
1677 0.459667
1678 0.459667
1679 0.459667
1680 0.459667
1681 0.459667
1682 0.459863
1683 0.459891
1684 0.459891
1685 0.459966
1686 0.459981
1687 0.459981
1688 0.460247
1689 0.460524
1690 0.460524
1691 0.460703
1692 0.460841
1693 0.460883
1694 0.460961
1695 0.461147
1696 0.461147
1697 0.461222
1698 0.461222
1699 0.461222
1700 0.461287
1701 0.461354
1702 0.461354
1703 0.461517
1704 0.461517
1705 0.461565
1706 0.461597
1707 0.461736
1708 0.461736
1709 0.461736
1710 0.461748
1711 0.461774
1712 0.461774
1713 0.461774
1714 0.461797
1715 0.461829
1716 0.46187
1717 0.461911
1718 0.461911
1719 0.46198
1720 0.462028
1721 0.462028
1722 0.462051
1723 0.462084
1724 0.462095
1725 0.462095
1726 0.462169
1727 0.462169
1728 0.462169
1729 0.462169
1730 0.462352
1731 0.462377
1732 0.46276
1733 0.462774
1734 0.462774
1735 0.462816
1736 0.462869
1737 0.463191
1738 0.463191
1739 0.463191
1740 0.463191
1741 0.463259
1742 0.463312
1743 0.46338
1744 0.46338
1745 0.46338
1746 0.463453
1747 0.463453
1748 0.463453
1749 0.463453
1750 0.463484
1751 0.463537
1752 0.463537
1753 0.463537
1754 0.464669
1755 0.465308
1756 0.465365
1757 0.465391
1758 0.465391
1759 0.465391
1760 0.465457
1761 0.46551
1762 0.465532
1763 0.465694
1764 0.465823
1765 0.465985
1766 0.465985
1767 0.46607
1768 0.46607
1769 0.466098
1770 0.466148
1771 0.466268
1772 0.466288
1773 0.466425
1774 0.466425
1775 0.466477
1776 0.466477
1777 0.466623
1778 0.466648
1779 0.466648
1780 0.466764
1781 0.466915
1782 0.466949
1783 0.466966
1784 0.467108
1785 0.46716
1786 0.46716
1787 0.46726
1788 0.46726
1789 0.46726
1790 0.46726
1791 0.46726
1792 0.467286
1793 0.467458
1794 0.467458
1795 0.467519
1796 0.467519
1797 0.467519
1798 0.467519
1799 0.46867
1800 0.468745
1801 0.468754
1802 0.469078
1803 0.469088
1804 0.469088
1805 0.469129
1806 0.469129
1807 0.469129
1808 0.46918
1809 0.469237
1810 0.469237
1811 0.469237
1812 0.469296
1813 0.469393
1814 0.469408
1815 0.469487
1816 0.469637
1817 0.469637
1818 0.46966
1819 0.469724
1820 0.469831
1821 0.469918
1822 0.469918
1823 0.469918
1824 0.469918
1825 0.469918
1826 0.470008
1827 0.470008
1828 0.470061
1829 0.47009
1830 0.47009
1831 0.470156
1832 0.470156
1833 0.470178
1834 0.47039
1835 0.470433
1836 0.470433
1837 0.470433
1838 0.470433
1839 0.47048
1840 0.47057
1841 0.470641
1842 0.470691
1843 0.470739
1844 0.470777
1845 0.470871
1846 0.470871
1847 0.470896
1848 0.471146
1849 0.471146
1850 0.471146
1851 0.4713
1852 0.471401
1853 0.471481
1854 0.471481
1855 0.471529
1856 0.471545
1857 0.47156
1858 0.471585
1859 0.472634
1860 0.472634
1861 0.472871
1862 0.472871
1863 0.472923
1864 0.472936
1865 0.472936
1866 0.473
1867 0.473046
1868 0.473046
1869 0.473151
1870 0.47324
1871 0.473269
1872 0.473354
1873 0.473485
1874 0.473617
1875 0.473617
1876 0.473617
1877 0.473617
1878 0.473617
1879 0.473617
1880 0.473617
1881 0.473617
1882 0.473617
1883 0.473617
1884 0.473678
1885 0.473698
1886 0.473729
1887 0.473815
1888 0.473815
1889 0.473946
1890 0.473946
1891 0.473946
1892 0.47404
1893 0.47404
1894 0.474075
1895 0.474102
1896 0.474102
1897 0.474102
1898 0.474102
1899 0.474102
1900 0.474102
1901 0.474102
1902 0.474165
1903 0.47423
1904 0.474243
1905 0.474243
1906 0.474243
1907 0.474283
1908 0.474305
1909 0.47433
1910 0.47433
1911 0.474344
1912 0.474381
1913 0.474381
1914 0.474381
1915 0.474381
1916 0.474381
1917 0.474406
1918 0.474406
1919 0.474406
1920 0.474474
1921 0.474522
1922 0.474522
1923 0.47463
1924 0.47463
1925 0.474667
1926 0.474667
1927 0.474667
1928 0.474667
1929 0.474667
1930 0.474667
1931 0.474679
1932 0.474679
1933 0.474916
1934 0.474916
1935 0.474916
1936 0.474959
1937 0.474996
1938 0.474996
1939 0.474996
1940 0.475021
1941 0.475054
1942 0.475107
1943 0.475182
1944 0.47519
1945 0.47519
1946 0.475253
1947 0.475297
1948 0.475297
1949 0.475378
1950 0.475378
1951 0.475425
1952 0.475457
1953 0.475624
1954 0.475701
1955 0.4758
1956 0.475815
1957 0.475815
1958 0.475815
1959 0.475933
1960 0.475981
1961 0.475981
1962 0.475981
1963 0.475981
1964 0.475981
1965 0.475998
1966 0.475998
1967 0.476176
1968 0.476244
1969 0.476306
1970 0.476359
1971 0.476376
1972 0.476376
1973 0.476496
1974 0.476496
1975 0.476528
1976 0.476528
1977 0.476546
1978 0.476546
1979 0.476628
1980 0.476677
1981 0.476702
1982 0.476888
1983 0.47723
1984 0.47723
1985 0.47731
1986 0.477323
1987 0.477408
1988 0.477461
1989 0.477567
1990 0.477567
1991 0.477567
1992 0.477567
1993 0.47762
1994 0.477862
1995 0.477897
1996 0.477945
1997 0.477996
1998 0.478036
1999 0.478075
2000 0.478118
2001 0.478118
2002 0.478118
2003 0.478212
2004 0.478302
2005 0.478361
2006 0.478515
2007 0.478515
2008 0.478545
2009 0.478555
2010 0.478639
2011 0.47868
2012 0.478696
2013 0.478696
2014 0.478696
2015 0.478696
2016 0.478696
2017 0.478696
2018 0.478696
2019 0.47881
2020 0.478857
2021 0.478898
2022 0.478927
2023 0.478992
2024 0.478992
2025 0.478992
2026 0.478992
2027 0.478992
2028 0.478992
2029 0.479003
2030 0.479003
2031 0.479076
2032 0.47909
2033 0.47909
2034 0.47909
2035 0.479101
2036 0.479113
2037 0.479113
2038 0.479113
2039 0.479145
2040 0.479253
2041 0.479253
2042 0.479253
2043 0.47927
2044 0.479496
2045 0.479496
2046 0.479539
2047 0.479578
2048 0.479578
2049 0.479599
2050 0.479655
2051 0.479693
2052 0.479693
2053 0.479785
2054 0.479785
2055 0.479864
2056 0.479896
2057 0.479956
2058 0.480021
2059 0.480021
2060 0.480021
2061 0.480021
2062 0.480051
2063 0.480051
2064 0.480093
2065 0.480114
2066 0.480336
2067 0.480336
2068 0.480336
2069 0.480336
2070 0.480336
2071 0.48035
2072 0.480392
2073 0.480392
2074 0.480392
2075 0.480392
2076 0.480392
2077 0.480392
2078 0.480392
2079 0.480392
2080 0.480437
2081 0.480559
2082 0.480601
2083 0.480601
2084 0.480641
2085 0.480713
2086 0.480764
2087 0.480784
2088 0.480784
2089 0.480813
2090 0.48092
2091 0.480961
2092 0.481009
2093 0.481034
2094 0.481034
2095 0.481034
2096 0.481034
2097 0.481056
2098 0.481056
2099 0.481156
2100 0.481242
2101 0.481314
2102 0.481314
2103 0.481314
2104 0.481341
2105 0.481341
2106 0.481341
2107 0.481457
2108 0.481484
2109 0.481681
2110 0.481681
2111 0.481681
2112 0.482081
2113 0.482081
2114 0.482081
2115 0.482081
2116 0.482081
2117 0.482081
2118 0.482105
2119 0.482158
2120 0.482172
2121 0.482172
2122 0.482172
2123 0.482172
2124 0.482336
2125 0.482336
2126 0.482466
2127 0.482466
2128 0.482498
2129 0.482498
2130 0.482514
2131 0.482514
2132 0.482514
2133 0.482514
2134 0.482538
2135 0.482538
2136 0.482538
2137 0.482552
2138 0.482552
2139 0.482625
2140 0.482625
2141 0.482663
2142 0.482699
2143 0.482699
2144 0.482736
2145 0.482736
2146 0.482736
2147 0.482736
2148 0.482905
2149 0.482905
2150 0.482943
2151 0.482943
2152 0.483006
2153 0.483006
2154 0.483063
2155 0.483063
2156 0.483063
2157 0.483063
2158 0.483133
2159 0.483133
2160 0.483152
2161 0.483152
2162 0.483152
2163 0.483193
2164 0.483193
2165 0.483193
2166 0.483193
2167 0.483244
2168 0.483273
2169 0.483287
2170 0.48332
2171 0.48332
2172 0.483433
2173 0.483433
2174 0.483448
2175 0.483448
2176 0.483474
2177 0.483474
2178 0.483474
2179 0.483474
2180 0.483492
2181 0.48351
2182 0.48351
2183 0.48351
2184 0.48351
2185 0.483578
2186 0.483578
2187 0.483578
2188 0.483669
2189 0.483669
2190 0.483739
2191 0.483918
2192 0.483987
2193 0.484012
2194 0.484043
2195 0.484062
2196 0.484316
2197 0.484334
2198 0.484334
2199 0.484905
2200 0.484905
2201 0.484905
2202 0.484949
2203 0.485021
2204 0.485021
2205 0.485021
2206 0.485021
2207 0.485124
2208 0.485215
2209 0.485215
2210 0.485215
2211 0.485215
2212 0.485338
2213 0.485338
2214 0.485338
2215 0.485389
2216 0.485502
2217 0.485502
2218 0.485662
2219 0.485662
2220 0.485662
2221 0.485684
2222 0.485718
2223 0.485885
2224 0.485885
2225 0.485975
2226 0.485998
2227 0.485998
2228 0.485998
2229 0.485998
2230 0.485998
2231 0.485998
2232 0.486073
2233 0.486109
2234 0.486109
2235 0.486191
2236 0.486191
2237 0.486191
2238 0.486266
2239 0.486266
2240 0.486479
2241 0.486534
2242 0.486534
2243 0.486534
2244 0.486675
2245 0.486675
2246 0.486692
2247 0.48675
2248 0.48675
2249 0.48675
2250 0.48675
2251 0.486805
2252 0.486856
2253 0.486856
2254 0.486941
2255 0.486941
2256 0.486941
2257 0.486941
2258 0.487001
2259 0.487037
2260 0.48731
2261 0.48742
2262 0.487463
2263 0.487463
2264 0.487492
2265 0.487492
2266 0.487492
2267 0.487492
2268 0.487492
2269 0.487492
2270 0.487671
2271 0.487671
2272 0.487671
2273 0.487772
2274 0.487783
2275 0.487783
2276 0.487805
2277 0.487805
2278 0.487839
2279 0.487891
2280 0.487891
2281 0.48794
2282 0.488034
2283 0.488192
2284 0.488192
2285 0.488192
2286 0.488253
2287 0.488253
2288 0.488302
2289 0.488302
2290 0.488302
2291 0.488316
2292 0.488316
2293 0.488331
2294 0.488331
2295 0.488382
2296 0.488382
2297 0.488405
2298 0.488447
2299 0.48853
2300 0.48853
2301 0.488651
2302 0.488666
2303 0.488867
2304 0.488867
2305 0.488924
2306 0.488924
2307 0.488924
2308 0.488924
2309 0.489003
2310 0.489067
2311 0.489167
2312 0.489296
2313 0.489296
2314 0.489321
2315 0.489356
2316 0.489356
2317 0.489535
2318 0.489535
2319 0.489535
2320 0.489535
2321 0.489535
2322 0.48974
2323 0.48981
2324 0.48981
2325 0.48981
2326 0.48981
2327 0.48981
2328 0.489839
2329 0.489865
2330 0.4899
2331 0.489934
2332 0.489934
2333 0.489983
2334 0.489983
2335 0.490059
2336 0.490059
2337 0.490059
2338 0.490238
2339 0.490238
2340 0.490238
2341 0.490344
2342 0.490344
2343 0.490344
2344 0.490344
2345 0.490344
2346 0.490344
2347 0.490344
2348 0.490344
2349 0.490489
2350 0.490489
2351 0.490489
2352 0.490489
2353 0.490489
2354 0.490489
2355 0.490489
2356 0.490489
2357 0.490693
2358 0.490693
2359 0.490712
2360 0.490712
2361 0.490784
2362 0.490784
2363 0.490784
2364 0.490784
2365 0.490784
2366 0.490784
2367 0.490807
2368 0.490914
2369 0.490949
2370 0.490949
2371 0.490949
2372 0.490949
2373 0.490949
2374 0.490949
2375 0.490949
2376 0.490963
2377 0.491005
2378 0.491134
2379 0.491134
2380 0.491134
2381 0.491192
2382 0.491192
2383 0.491205
2384 0.491205
2385 0.491205
2386 0.491205
2387 0.491205
2388 0.491205
2389 0.491219
2390 0.49125
2391 0.49125
2392 0.49125
2393 0.491284
2394 0.491284
2395 0.491284
2396 0.491284
2397 0.491284
2398 0.491284
2399 0.491412
2400 0.49147
2401 0.491648
2402 0.491801
2403 0.49183
2404 0.49183
2405 0.491941
2406 0.492057
2407 0.492112
2408 0.492135
2409 0.492135
2410 0.492135
2411 0.492135
2412 0.492135
2413 0.492165
2414 0.492165
2415 0.49218
2416 0.49218
2417 0.49218
2418 0.49218
2419 0.492194
2420 0.492259
2421 0.492259
2422 0.492259
2423 0.492356
2424 0.492356
2425 0.492416
2426 0.492416
2427 0.49245
2428 0.49245
2429 0.492548
2430 0.49261
2431 0.49261
2432 0.49267
2433 0.492702
2434 0.492702
2435 0.492702
2436 0.492702
2437 0.492855
2438 0.492908
2439 0.492908
2440 0.492908
2441 0.493185
2442 0.493317
2443 0.493317
2444 0.493317
2445 0.493317
2446 0.493363
2447 0.493924
2448 0.493957
2449 0.493957
2450 0.494019
2451 0.494019
2452 0.494019
2453 0.494019
2454 0.494019
2455 0.494019
2456 0.494041
2457 0.494041
2458 0.494041
2459 0.494062
2460 0.49409
2461 0.49409
2462 0.494145
2463 0.494145
2464 0.494145
2465 0.494145
2466 0.494145
2467 0.494221
2468 0.494334
2469 0.494334
2470 0.494334
2471 0.494334
2472 0.494334
2473 0.494334
2474 0.494354
2475 0.494373
2476 0.494392
2477 0.494445
2478 0.494494
2479 0.49453
2480 0.49453
2481 0.49453
2482 0.49453
2483 0.494642
2484 0.494762
2485 0.494762
2486 0.494762
2487 0.494762
2488 0.494762
2489 0.494762
2490 0.494762
2491 0.494762
2492 0.494762
2493 0.494762
2494 0.494762
2495 0.494762
2496 0.494762
2497 0.494762
2498 0.494839
2499 0.494863
2500 0.494863
2501 0.494901
2502 0.494984
2503 0.494984
2504 0.494984
2505 0.495017
2506 0.495017
2507 0.495093
2508 0.495093
2509 0.495132
2510 0.495132
2511 0.495132
2512 0.495132
2513 0.495279
2514 0.495279
2515 0.495279
2516 0.495378
2517 0.495378
2518 0.495378
2519 0.495526
2520 0.495594
2521 0.495594
2522 0.495641
2523 0.495641
2524 0.495678
2525 0.495678
2526 0.495678
2527 0.495678
2528 0.495803
2529 0.49609
2530 0.49609
2531 0.496482
2532 0.496482
2533 0.496499
2534 0.49652
2535 0.496608
2536 0.496648
2537 0.496663
2538 0.496688
2539 0.496747
2540 0.496847
2541 0.496847
2542 0.496847
2543 0.496847
2544 0.496944
2545 0.496969
2546 0.496969
2547 0.496969
2548 0.496969
2549 0.496969
2550 0.497024
2551 0.497087
2552 0.497087
2553 0.497087
2554 0.497087
2555 0.497087
2556 0.497087
2557 0.497189
2558 0.497216
2559 0.497216
2560 0.497296
2561 0.497379
2562 0.497417
2563 0.497452
2564 0.497545
2565 0.497545
2566 0.497545
2567 0.497545
2568 0.497545
2569 0.497649
2570 0.497697
2571 0.49775
2572 0.497902
2573 0.497902
2574 0.497902
2575 0.498004
2576 0.498004
2577 0.498004
2578 0.498004
2579 0.498193
2580 0.498193
2581 0.498266
2582 0.498266
2583 0.498266
2584 0.498266
2585 0.498266
2586 0.498266
2587 0.498266
2588 0.498266
2589 0.498293
2590 0.498334
2591 0.498334
2592 0.498334
2593 0.498334
2594 0.498334
2595 0.498334
2596 0.498334
2597 0.498334
2598 0.498392
2599 0.498392
2600 0.498442
2601 0.498442
2602 0.498467
2603 0.498467
2604 0.498467
2605 0.498591
2606 0.498657
2607 0.498679
2608 0.498755
2609 0.498784
2610 0.498946
2611 0.498946
2612 0.498946
2613 0.499006
2614 0.499058
2615 0.499058
2616 0.499058
2617 0.499058
2618 0.499102
2619 0.499164
2620 0.499164
2621 0.499164
2622 0.499164
2623 0.499164
2624 0.499164
2625 0.499164
2626 0.499254
2627 0.499254
2628 0.499254
2629 0.499254
2630 0.499254
2631 0.499413
2632 0.499413
2633 0.499436
2634 0.499436
2635 0.499532
2636 0.499532
2637 0.499532
2638 0.499599
2639 0.499599
2640 0.499599
2641 0.49994
2642 0.500137
2643 0.500192
2644 0.500279
2645 0.500341
2646 0.500381
2647 0.500381
2648 0.500381
2649 0.500453
2650 0.500453
2651 0.500453
2652 0.500453
2653 0.500453
2654 0.500536
2655 0.500536
2656 0.500536
2657 0.500536
2658 0.500536
2659 0.500576
2660 0.500597
2661 0.500597
2662 0.500597
2663 0.500597
2664 0.500597
2665 0.500597
2666 0.500597
2667 0.500597
2668 0.500597
2669 0.500597
2670 0.500712
2671 0.500712
2672 0.500733
2673 0.500756
2674 0.50084
2675 0.50084
2676 0.501085
2677 0.501085
2678 0.501169
2679 0.501255
2680 0.501255
2681 0.501392
2682 0.501707
2683 0.501729
2684 0.501763
2685 0.501763
2686 0.501763
2687 0.501781
2688 0.501781
2689 0.501928
2690 0.501928
2691 0.501974
2692 0.501974
2693 0.501974
2694 0.502086
2695 0.502086
2696 0.502086
2697 0.502118
2698 0.502118
2699 0.502118
2700 0.502198
2701 0.502198
2702 0.502225
2703 0.502225
2704 0.502225
2705 0.502225
2706 0.502225
2707 0.502225
2708 0.502329
2709 0.502329
2710 0.502376
2711 0.502376
2712 0.502376
2713 0.502408
2714 0.502408
2715 0.502408
2716 0.502434
2717 0.502571
2718 0.502785
2719 0.502785
2720 0.502823
2721 0.502932
2722 0.502932
2723 0.502932
2724 0.503016
2725 0.503141
2726 0.503141
2727 0.503141
2728 0.503196
2729 0.503261
2730 0.503468
2731 0.503468
2732 0.50354
2733 0.503579
2734 0.503579
2735 0.503594
2736 0.503643
2737 0.503764
2738 0.503764
2739 0.50378
2740 0.503806
2741 0.503806
2742 0.503806
2743 0.503822
2744 0.503822
2745 0.503822
2746 0.503822
2747 0.503869
2748 0.503998
2749 0.503998
2750 0.503998
2751 0.503998
2752 0.504026
2753 0.504026
2754 0.504121
2755 0.504121
2756 0.504121
2757 0.504121
2758 0.504209
2759 0.504243
2760 0.504243
2761 0.504243
2762 0.504243
2763 0.504243
2764 0.504243
2765 0.504243
2766 0.504243
2767 0.504349
2768 0.504477
2769 0.504477
2770 0.504666
2771 0.504706
2772 0.504706
2773 0.504706
2774 0.504728
2775 0.504818
2776 0.504818
2777 0.504947
2778 0.504947
2779 0.504976
2780 0.505007
2781 0.505077
2782 0.505143
2783 0.505167
2784 0.505167
2785 0.505246
2786 0.505246
2787 0.505246
2788 0.505246
2789 0.505246
2790 0.505265
2791 0.505311
2792 0.505311
2793 0.505418
2794 0.505452
2795 0.505565
2796 0.505565
2797 0.505647
2798 0.505647
2799 0.505647
2800 0.505647
2801 0.505689
2802 0.505689
2803 0.505818
2804 0.505841
2805 0.505894
2806 0.505962
2807 0.506034
2808 0.506113
2809 0.506113
2810 0.506113
2811 0.506113
2812 0.506159
2813 0.506193
2814 0.506313
2815 0.506383
2816 0.50647
2817 0.50647
2818 0.50647
2819 0.50647
2820 0.50647
2821 0.50656
2822 0.506589
2823 0.506589
2824 0.506626
2825 0.506689
2826 0.506689
2827 0.506775
2828 0.506979
2829 0.507056
2830 0.507056
2831 0.507056
2832 0.507056
2833 0.507056
2834 0.507056
2835 0.507081
2836 0.507081
2837 0.507081
2838 0.507133
2839 0.507226
2840 0.507226
2841 0.507226
2842 0.507226
2843 0.507226
2844 0.507519
2845 0.507561
2846 0.507806
2847 0.507869
2848 0.507894
2849 0.507919
2850 0.507919
2851 0.507965
2852 0.507987
2853 0.507987
2854 0.507987
2855 0.508008
2856 0.508008
2857 0.508034
2858 0.508051
2859 0.508051
2860 0.508139
2861 0.508139
2862 0.508139
2863 0.508139
2864 0.508139
2865 0.508139
2866 0.508139
2867 0.508139
2868 0.508139
2869 0.508183
2870 0.508183
2871 0.508183
2872 0.508353
2873 0.508353
2874 0.508391
2875 0.508917
2876 0.508917
2877 0.508917
2878 0.508917
2879 0.508917
2880 0.508917
2881 0.508953
2882 0.508953
2883 0.508974
2884 0.509037
2885 0.509037
2886 0.509037
2887 0.509083
2888 0.509083
2889 0.509175
2890 0.509175
2891 0.509237
2892 0.509264
2893 0.509264
2894 0.509264
2895 0.50933
2896 0.509395
2897 0.50954
2898 0.50954
2899 0.50954
2900 0.50954
2901 0.50954
2902 0.509623
2903 0.509623
2904 0.509623
2905 0.509623
2906 0.509881
2907 0.509881
2908 0.509967
2909 0.509967
2910 0.509967
2911 0.51006
2912 0.51006
2913 0.51006
2914 0.51006
2915 0.510149
2916 0.510149
2917 0.510247
2918 0.510247
2919 0.51036
2920 0.51036
2921 0.510382
2922 0.510382
2923 0.510382
2924 0.510382
2925 0.510382
2926 0.510404
2927 0.510427
2928 0.510617
2929 0.510644
2930 0.510644
2931 0.510671
2932 0.510671
2933 0.51072
2934 0.510747
2935 0.510747
2936 0.510747
2937 0.510776
2938 0.510776
2939 0.510829
2940 0.510829
2941 0.510829
2942 0.510934
2943 0.510934
2944 0.511003
2945 0.511003
2946 0.511045
2947 0.51107
2948 0.51109
2949 0.51117
2950 0.51117
2951 0.51117
2952 0.511195
2953 0.511195
2954 0.51125
2955 0.51125
2956 0.511294
2957 0.511381
2958 0.511414
2959 0.511414
2960 0.511414
2961 0.511644
2962 0.511672
2963 0.511792
2964 0.511825
2965 0.511825
2966 0.511877
2967 0.51191
2968 0.51191
2969 0.511989
2970 0.511989
2971 0.511989
2972 0.511989
2973 0.512003
2974 0.512003
2975 0.512003
2976 0.512003
2977 0.512018
2978 0.512018
2979 0.512077
2980 0.512077
2981 0.512077
2982 0.512077
2983 0.512137
2984 0.512163
2985 0.512163
2986 0.512209
2987 0.512209
2988 0.512209
2989 0.512209
2990 0.512239
2991 0.512258
2992 0.51236
2993 0.51236
2994 0.51236
2995 0.51236
2996 0.512431
2997 0.512462
2998 0.512462
2999 0.512593
3000 0.512784
3001 0.512784
3002 0.512784
3003 0.512784
3004 0.512784
3005 0.512784
3006 0.512784
3007 0.512784
3008 0.512784
3009 0.512784
3010 0.51284
3011 0.51284
3012 0.51284
3013 0.51284
3014 0.51284
3015 0.512908
3016 0.512932
3017 0.512932
3018 0.512932
3019 0.513123
3020 0.513123
3021 0.513123
3022 0.513123
3023 0.513123
3024 0.513123
3025 0.513178
3026 0.513247
3027 0.513247
3028 0.513326
3029 0.513362
3030 0.513465
3031 0.513497
3032 0.513522
3033 0.513565
3034 0.513565
3035 0.513565
3036 0.513662
3037 0.513686
3038 0.513686
3039 0.513686
3040 0.513756
3041 0.513756
3042 0.513814
3043 0.513884
3044 0.513884
3045 0.513917
3046 0.51398
3047 0.51398
3048 0.514084
3049 0.514111
3050 0.514162
3051 0.514162
3052 0.514237
3053 0.514237
3054 0.514313
3055 0.514411
3056 0.514411
3057 0.514411
3058 0.514411
3059 0.514432
3060 0.514432
3061 0.514432
3062 0.514432
3063 0.514432
3064 0.51445
3065 0.51458
3066 0.514781
3067 0.514781
3068 0.514885
3069 0.515057
3070 0.515197
3071 0.515197
3072 0.515235
3073 0.515235
3074 0.515294
3075 0.515294
3076 0.515294
3077 0.515294
3078 0.515334
3079 0.515334
3080 0.515427
3081 0.515427
3082 0.515427
3083 0.515427
3084 0.515498
3085 0.515498
3086 0.515638
3087 0.515638
3088 0.515638
3089 0.515638
3090 0.515678
3091 0.515678
3092 0.515678
3093 0.515718
3094 0.515718
3095 0.515744
3096 0.515744
3097 0.515744
3098 0.515744
3099 0.515744
3100 0.515782
3101 0.515821
3102 0.515969
3103 0.515969
3104 0.515969
3105 0.515969
3106 0.515969
3107 0.515969
3108 0.515988
3109 0.516173
3110 0.516195
3111 0.516195
3112 0.516215
3113 0.516215
3114 0.516266
3115 0.516327
3116 0.516327
3117 0.516327
3118 0.516327
3119 0.516463
3120 0.516463
3121 0.516463
3122 0.516492
3123 0.516492
3124 0.516492
3125 0.516558
3126 0.516587
3127 0.516587
3128 0.516587
3129 0.516587
3130 0.516587
3131 0.516587
3132 0.516714
3133 0.516714
3134 0.516714
3135 0.516714
3136 0.516714
3137 0.516807
3138 0.516807
3139 0.516807
3140 0.516829
3141 0.516829
3142 0.516829
3143 0.516829
3144 0.516904
3145 0.517041
3146 0.517041
3147 0.517072
3148 0.517095
3149 0.517095
3150 0.517095
3151 0.517095
3152 0.517182
3153 0.517364
3154 0.517378
3155 0.517405
3156 0.517405
3157 0.517405
3158 0.517405
3159 0.517437
3160 0.51747
3161 0.51747
3162 0.51747
3163 0.51747
3164 0.51754
3165 0.517612
3166 0.517612
3167 0.517635
3168 0.517715
3169 0.517715
3170 0.517752
3171 0.517752
3172 0.517752
3173 0.517752
3174 0.517752
3175 0.517752
3176 0.517752
3177 0.517752
3178 0.517752
3179 0.517752
3180 0.517752
3181 0.517752
3182 0.517752
3183 0.517752
3184 0.517786
3185 0.517786
3186 0.517786
3187 0.517814
3188 0.517814
3189 0.517814
3190 0.517814
3191 0.517814
3192 0.517835
3193 0.517835
3194 0.517835
3195 0.517898
3196 0.517949
3197 0.517949
3198 0.517949
3199 0.518
3200 0.518
3201 0.518
3202 0.518
3203 0.518
3204 0.518
3205 0.518
3206 0.51835
3207 0.51838
3208 0.51838
3209 0.51838
3210 0.518426
3211 0.518426
3212 0.518426
3213 0.518426
3214 0.518426
3215 0.518426
3216 0.518448
3217 0.518448
3218 0.518497
3219 0.518497
3220 0.518497
3221 0.518497
3222 0.518497
3223 0.518497
3224 0.518497
3225 0.518497
3226 0.518497
3227 0.518625
3228 0.518625
3229 0.518625
3230 0.518625
3231 0.518659
3232 0.518659
3233 0.518659
3234 0.518737
3235 0.518737
3236 0.518737
3237 0.518737
3238 0.518737
3239 0.518773
3240 0.518773
3241 0.518831
3242 0.518849
3243 0.518849
3244 0.518849
3245 0.518849
3246 0.518958
3247 0.518958
3248 0.51908
3249 0.51908
3250 0.51908
3251 0.51908
3252 0.51908
3253 0.519148
3254 0.519148
3255 0.519168
3256 0.519226
3257 0.519226
3258 0.519226
3259 0.519226
3260 0.519288
3261 0.519288
3262 0.519363
3263 0.519383
3264 0.51942
3265 0.519441
3266 0.519441
3267 0.519455
3268 0.519641
3269 0.519753
3270 0.519753
3271 0.519753
3272 0.519753
3273 0.519866
3274 0.519866
3275 0.519866
3276 0.519866
3277 0.519866
3278 0.519866
3279 0.519866
3280 0.519866
3281 0.519866
3282 0.519866
3283 0.519866
3284 0.520009
3285 0.520009
3286 0.520009
3287 0.520009
3288 0.520009
3289 0.520009
3290 0.520072
3291 0.520072
3292 0.520188
3293 0.520237
3294 0.520237
3295 0.520329
3296 0.520329
3297 0.520329
3298 0.520329
3299 0.520329
3300 0.520329
3301 0.520329
3302 0.520329
3303 0.520329
3304 0.520329
3305 0.520329
3306 0.520448
3307 0.520448
3308 0.520448
3309 0.520448
3310 0.520448
3311 0.520546
3312 0.520546
3313 0.520546
3314 0.520585
3315 0.520585
3316 0.520755
3317 0.520755
3318 0.520755
3319 0.520755
3320 0.520904
3321 0.520904
3322 0.521103
3323 0.521103
3324 0.521103
3325 0.521103
3326 0.521129
3327 0.521143
3328 0.521143
3329 0.521143
3330 0.521143
3331 0.521222
3332 0.521222
3333 0.521253
3334 0.521253
3335 0.521253
3336 0.521253
3337 0.521253
3338 0.521253
3339 0.521253
3340 0.521293
3341 0.521293
3342 0.521425
3343 0.521425
3344 0.521425
3345 0.521483
3346 0.521483
3347 0.521514
3348 0.521514
3349 0.52156
3350 0.521591
3351 0.521739
3352 0.521776
3353 0.521776
3354 0.521973
3355 0.521973
3356 0.521973
3357 0.521973
3358 0.522045
3359 0.522045
3360 0.522083
3361 0.522083
3362 0.522083
3363 0.522083
3364 0.522083
3365 0.522158
3366 0.522158
3367 0.522158
3368 0.522158
3369 0.522183
3370 0.522183
3371 0.522183
3372 0.522183
3373 0.522183
3374 0.522183
3375 0.522183
3376 0.522183
3377 0.522183
3378 0.522183
3379 0.522292
3380 0.522292
3381 0.52243
3382 0.52243
3383 0.52246
3384 0.52246
3385 0.52246
3386 0.522509
3387 0.522542
3388 0.522542
3389 0.522542
3390 0.522788
3391 0.522868
3392 0.523006
3393 0.523093
3394 0.523157
3395 0.523157
3396 0.523299
3397 0.523299
3398 0.523338
3399 0.523377
3400 0.52346
3401 0.52348
3402 0.523539
3403 0.523556
3404 0.523556
3405 0.523649
3406 0.523688
3407 0.523688
3408 0.523747
3409 0.52385
3410 0.52385
3411 0.52385
3412 0.52389
3413 0.52389
3414 0.52389
3415 0.523981
3416 0.523981
3417 0.524073
3418 0.524088
3419 0.524088
3420 0.524088
3421 0.524088
3422 0.524088
3423 0.524145
3424 0.524145
3425 0.524196
3426 0.524196
3427 0.524196
3428 0.524196
3429 0.524243
3430 0.5244
3431 0.5244
3432 0.524442
3433 0.524442
3434 0.524552
3435 0.524552
3436 0.524739
3437 0.524739
3438 0.524739
3439 0.524739
3440 0.524777
3441 0.525177
3442 0.525177
3443 0.525177
3444 0.525177
3445 0.525177
3446 0.525177
3447 0.525238
3448 0.525277
3449 0.5253
3450 0.5253
3451 0.525436
3452 0.525436
3453 0.525436
3454 0.525436
3455 0.525436
3456 0.525436
3457 0.525436
3458 0.525436
3459 0.525473
3460 0.525473
3461 0.525473
3462 0.525496
3463 0.525496
3464 0.525496
3465 0.525496
3466 0.5256
3467 0.5256
3468 0.5256
3469 0.5256
3470 0.525677
3471 0.525677
3472 0.525677
3473 0.525794
3474 0.525817
3475 0.525817
3476 0.525864
3477 0.525905
3478 0.526014
3479 0.526014
3480 0.526014
3481 0.526169
3482 0.526213
3483 0.526213
3484 0.526213
3485 0.526213
3486 0.526213
3487 0.526213
3488 0.526401
3489 0.526463
3490 0.526463
3491 0.526463
3492 0.526463
3493 0.526629
3494 0.526675
3495 0.526705
3496 0.526858
3497 0.526905
3498 0.526949
3499 0.526998
3500 0.526998
3501 0.526998
3502 0.527098
3503 0.527163
3504 0.527163
3505 0.527163
3506 0.527194
3507 0.527194
3508 0.527194
3509 0.527194
3510 0.527194
3511 0.527267
3512 0.527267
3513 0.527267
3514 0.527296
3515 0.527296
3516 0.527296
3517 0.527374
3518 0.527397
3519 0.527397
3520 0.527479
3521 0.527479
3522 0.527479
3523 0.527558
3524 0.527558
3525 0.527558
3526 0.52758
3527 0.527598
3528 0.527598
3529 0.527677
3530 0.527677
3531 0.527677
3532 0.527741
3533 0.527741
3534 0.527888
3535 0.527929
3536 0.527929
3537 0.527929
3538 0.527929
3539 0.527929
3540 0.527929
3541 0.527929
3542 0.527929
3543 0.528245
3544 0.528245
3545 0.528245
3546 0.528245
3547 0.528292
3548 0.528621
3549 0.528621
3550 0.528621
3551 0.528621
3552 0.528712
3553 0.528767
3554 0.528767
3555 0.52885
3556 0.528915
3557 0.528915
3558 0.528946
3559 0.528997
3560 0.528997
3561 0.528997
3562 0.528997
3563 0.529183
3564 0.529183
3565 0.529183
3566 0.529263
3567 0.529263
3568 0.529263
3569 0.529263
3570 0.529263
3571 0.529263
3572 0.529464
3573 0.529464
3574 0.529464
3575 0.529464
3576 0.529464
3577 0.529494
3578 0.529494
3579 0.529494
3580 0.529494
3581 0.529525
3582 0.529525
3583 0.529525
3584 0.529525
3585 0.529525
3586 0.529633
3587 0.529633
3588 0.529688
3589 0.529727
3590 0.529831
3591 0.529831
3592 0.529878
3593 0.529901
3594 0.529901
3595 0.529901
3596 0.530148
3597 0.530148
3598 0.530148
3599 0.530148


==> plots/data/dataSport-Journal-BDDDec.dat <==
0 0
1 0
2 0.00270318
3 0.00272963
4 0.00718297
5 0.0152149
6 0.0190383
7 0.0222411
8 0.0246989
9 0.0264496
10 0.028814
11 0.0306488
12 0.0319934
13 0.0357746
14 0.0370218
15 0.037309
16 0.0391421
17 0.039581
18 0.040828
19 0.0413369
20 0.0415496
21 0.0417765
22 0.0419338
23 0.0422129
24 0.0433178
25 0.0434674
26 0.0447173
27 0.0459218
28 0.0461826
29 0.0465436
30 0.0469107
31 0.0471731
32 0.0475049
33 0.0478986
34 0.0490082
35 0.0512845
36 0.0516556
37 0.0520924
38 0.0534462
39 0.0538238
40 0.0539255
41 0.0545558
42 0.0558111
43 0.0560717
44 0.0584447
45 0.0585673
46 0.0587254
47 0.0589009
48 0.0612404
49 0.0616901
50 0.0630153
51 0.0642178
52 0.064496
53 0.0647877
54 0.0651764
55 0.0653714
56 0.0655915
57 0.065811
58 0.0662869
59 0.0666875
60 0.0682921
61 0.0694079
62 0.0707991
63 0.0719321
64 0.0722123
65 0.0724603
66 0.0727361
67 0.0729611
68 0.0752059
69 0.0755446
70 0.0757829
71 0.0770879
72 0.0782669
73 0.0810912
74 0.0824565
75 0.0827939
76 0.0842875
77 0.088047
78 0.0895063
79 0.0905201
80 0.0907957
81 0.0923391
82 0.0926656
83 0.0930897
84 0.0970719
85 0.0997016
86 0.100039
87 0.102551
88 0.102794
89 0.103156
90 0.103606
91 0.108188
92 0.109391
93 0.109536
94 0.109633
95 0.112103
96 0.113314
97 0.11451
98 0.115086
99 0.115424
100 0.115625
101 0.11692
102 0.117982
103 0.11847
104 0.118785
105 0.119984
106 0.120464
107 0.120882
108 0.121273
109 0.121652
110 0.121966
111 0.122315
112 0.122687
113 0.124008
114 0.124269
115 0.124718
116 0.124879
117 0.125221
118 0.125531
119 0.125845
120 0.126169
121 0.126468
122 0.128471
123 0.128639
124 0.129787
125 0.130179
126 0.131589
127 0.132062
128 0.132724
129 0.133136
130 0.135155
131 0.135458
132 0.136937
133 0.138372
134 0.138469
135 0.139748
136 0.140733
137 0.142402
138 0.142622
139 0.142818
140 0.144085
141 0.144313
142 0.145677
143 0.145813
144 0.14604
145 0.146226
146 0.146403
147 0.146677
148 0.146991
149 0.148396
150 0.149791
151 0.149966
152 0.151303
153 0.151873
154 0.153167
155 0.154548
156 0.155949
157 0.156305
158 0.157545
159 0.160255
160 0.160883
161 0.161346
162 0.161642
163 0.162017
164 0.163161
165 0.163611
166 0.165901
167 0.166133
168 0.166521
169 0.166822
170 0.167256
171 0.16753
172 0.168893
173 0.169233
174 0.16989
175 0.17066
176 0.171248
177 0.171561
178 0.171998
179 0.172332
180 0.172848
181 0.173451
182 0.173698
183 0.174175
184 0.174796
185 0.177147
186 0.17882
187 0.179206
188 0.17945
189 0.180574
190 0.181038
191 0.182485
192 0.184792
193 0.185147
194 0.185417
195 0.186532
196 0.187923
197 0.188297
198 0.188488
199 0.188678
200 0.19005
201 0.190363
202 0.190982
203 0.1925
204 0.193019
205 0.194371
206 0.194591
207 0.194999
208 0.195123
209 0.19532
210 0.19555
211 0.195935
212 0.196292
213 0.196772
214 0.197471
215 0.197934
216 0.198067
217 0.198555
218 0.198811
219 0.199024
220 0.199311
221 0.199582
222 0.199773
223 0.201183
224 0.202635
225 0.203959
226 0.205057
227 0.205296
228 0.205907
229 0.208747
230 0.210052
231 0.211422
232 0.212691
233 0.213193
234 0.214636
235 0.215869
236 0.216394
237 0.216715
238 0.216898
239 0.218102
240 0.218499
241 0.219843
242 0.220219
243 0.220681
244 0.22141
245 0.221555
246 0.222671
247 0.224142
248 0.224423
249 0.224662
250 0.224889
251 0.227328
252 0.227637
253 0.227828
254 0.228288
255 0.231085
256 0.231366
257 0.231819
258 0.233293
259 0.235619
260 0.237059
261 0.237533
262 0.237692
263 0.237964
264 0.238383
265 0.238734
266 0.23931
267 0.239625
268 0.241121
269 0.241465
270 0.241843
271 0.245758
272 0.246176
273 0.246586
274 0.247873
275 0.249113
276 0.249845
277 0.250268
278 0.251196
279 0.25248
280 0.252917
281 0.25332
282 0.25356
283 0.255754
284 0.256291
285 0.256986
286 0.257423
287 0.257937
288 0.25808
289 0.258272
290 0.258469
291 0.258981
292 0.25961
293 0.261061
294 0.261365
295 0.261724
296 0.262073
297 0.262464
298 0.262641
299 0.262884
300 0.263146
301 0.263352
302 0.263761
303 0.264153
304 0.265982
305 0.267259
306 0.26762
307 0.268051
308 0.270261
309 0.270455
310 0.270977
311 0.272137
312 0.272372
313 0.274055
314 0.274451
315 0.274704
316 0.274947
317 0.275189
318 0.275511
319 0.277198
320 0.277511
321 0.277671
322 0.278721
323 0.278886
324 0.279123
325 0.279446
326 0.280714
327 0.281166
328 0.281393
329 0.281755
330 0.28209
331 0.282279
332 0.28365
333 0.283805
334 0.284056
335 0.284349
336 0.284527
337 0.284907
338 0.285154
339 0.285617
340 0.285928
341 0.286135
342 0.286513
343 0.28806
344 0.288176
345 0.288773
346 0.289067
347 0.289241
348 0.289479
349 0.289751
350 0.290031
351 0.290287
352 0.290488
353 0.291963
354 0.293213
355 0.293401
356 0.294243
357 0.294578
358 0.294868
359 0.295043
360 0.295253
361 0.295392
362 0.295572
363 0.295733
364 0.2959
365 0.296388
366 0.296673
367 0.297906
368 0.297962
369 0.298192
370 0.298372
371 0.298535
372 0.300124
373 0.300354
374 0.30161
375 0.301884
376 0.302173
377 0.302405
378 0.302869
379 0.303268
380 0.3034
381 0.304636
382 0.304843
383 0.305
384 0.305218
385 0.305302
386 0.305409
387 0.305538
388 0.305794
389 0.306196
390 0.306571
391 0.306811
392 0.307195
393 0.307391
394 0.307626
395 0.307889
396 0.308016
397 0.308183
398 0.308339
399 0.308653
400 0.308771
401 0.308943
402 0.309013
403 0.309311
404 0.309532
405 0.309785
406 0.310111
407 0.310565
408 0.31125
409 0.311427
410 0.311883
411 0.312015
412 0.312488
413 0.312833
414 0.313491
415 0.313956
416 0.315347
417 0.315619
418 0.315885
419 0.316293
420 0.316558
421 0.316903
422 0.318348
423 0.318719
424 0.318921
425 0.319202
426 0.319271
427 0.319522
428 0.319808
429 0.319993
430 0.320057
431 0.320195
432 0.320372
433 0.320659
434 0.320872
435 0.321172
436 0.321273
437 0.321777
438 0.322403
439 0.323182
440 0.323276
441 0.323526
442 0.323598
443 0.323671
444 0.323759
445 0.323885
446 0.324876
447 0.325115
448 0.325405
449 0.325779
450 0.326009
451 0.326368
452 0.326907
453 0.32726
454 0.32742
455 0.327617
456 0.328008
457 0.328425
458 0.328693
459 0.328967
460 0.329432
461 0.329576
462 0.330073
463 0.330414
464 0.330949
465 0.331336
466 0.331791
467 0.33205
468 0.332206
469 0.332433
470 0.332835
471 0.333011
472 0.333059
473 0.333123
474 0.333246
475 0.33338
476 0.333657
477 0.333955
478 0.334254
479 0.334547
480 0.334806
481 0.334994
482 0.335043
483 0.335106
484 0.335445
485 0.335697
486 0.335844
487 0.336131
488 0.336556
489 0.336797
490 0.337152
491 0.337499
492 0.337822
493 0.338056
494 0.338405
495 0.338558
496 0.338818
497 0.339975
498 0.340265
499 0.340321
500 0.340394
501 0.340512
502 0.34074
503 0.340879
504 0.340968
505 0.342004
506 0.342385
507 0.342608
508 0.342744
509 0.342992
510 0.343951
511 0.34405
512 0.344408
513 0.344728
514 0.34488
515 0.344959
516 0.345239
517 0.345339
518 0.345414
519 0.345772
520 0.345833
521 0.34607
522 0.346423
523 0.346916
524 0.347164
525 0.347341
526 0.347575
527 0.347714
528 0.347902
529 0.348112
530 0.348216
531 0.348565
532 0.348797
533 0.350215
534 0.350412
535 0.350569
536 0.350866
537 0.350925
538 0.351048
539 0.351211
540 0.351281
541 0.351639
542 0.351889
543 0.352056
544 0.352181
545 0.352315
546 0.352528
547 0.352744
548 0.353766
549 0.353855
550 0.353997
551 0.354364
552 0.35451
553 0.354524
554 0.355298
555 0.355391
556 0.35555
557 0.355765
558 0.356155
559 0.356281
560 0.357712
561 0.357909
562 0.358135
563 0.358411
564 0.35858
565 0.358953
566 0.359286
567 0.359299
568 0.35958
569 0.359722
570 0.35992
571 0.360079
572 0.360106
573 0.360367
574 0.36054
575 0.360592
576 0.36068
577 0.360735
578 0.361069
579 0.361171
580 0.3613
581 0.361411
582 0.362597
583 0.362874
584 0.363061
585 0.363227
586 0.363458
587 0.363499
588 0.363954
589 0.364071
590 0.364316
591 0.364501
592 0.365835
593 0.366366
594 0.366487
595 0.366573
596 0.366664
597 0.366806
598 0.366859
599 0.366972
600 0.367193
601 0.367423
602 0.367528
603 0.367769
604 0.368371
605 0.368517
606 0.368832
607 0.369044
608 0.369189
609 0.369391
610 0.369542
611 0.369648
612 0.369678
613 0.369742
614 0.369916
615 0.37003
616 0.370125
617 0.370449
618 0.370868
619 0.37095
620 0.371107
621 0.371271
622 0.371539
623 0.371603
624 0.371973
625 0.372209
626 0.372336
627 0.372565
628 0.373506
629 0.373575
630 0.373657
631 0.373738
632 0.373797
633 0.373909
634 0.373996
635 0.374339
636 0.374389
637 0.374572
638 0.374601
639 0.37477
640 0.375031
641 0.37524
642 0.375499
643 0.375901
644 0.376221
645 0.376411
646 0.37674
647 0.378069
648 0.378178
649 0.378375
650 0.378521
651 0.379049
652 0.379338
653 0.37947
654 0.379649
655 0.379701
656 0.379984
657 0.380019
658 0.380289
659 0.380464
660 0.381627
661 0.382078
662 0.382534
663 0.382702
664 0.383121
665 0.383391
666 0.383671
667 0.383879
668 0.384107
669 0.384313
670 0.384327
671 0.384369
672 0.38452
673 0.384913
674 0.385264
675 0.385482
676 0.385626
677 0.386031
678 0.386318
679 0.386442
680 0.386578
681 0.386707
682 0.386962
683 0.387224
684 0.3875
685 0.387676
686 0.387736
687 0.387919
688 0.388031
689 0.388145
690 0.389401
691 0.389651
692 0.389812
693 0.39033
694 0.390703
695 0.390861
696 0.3912
697 0.391367
698 0.391412
699 0.391521
700 0.391642
701 0.39173
702 0.391978
703 0.392315
704 0.392593
705 0.39275
706 0.392791
707 0.393377
708 0.393746
709 0.393864
710 0.395361
711 0.395518
712 0.396911
713 0.397085
714 0.397301
715 0.397575
716 0.397838
717 0.398115
718 0.398407
719 0.398543
720 0.398593
721 0.398669
722 0.398808
723 0.398966
724 0.399015
725 0.399058
726 0.399154
727 0.399342
728 0.399588
729 0.399698
730 0.399906
731 0.400062
732 0.400158
733 0.400301
734 0.40047
735 0.40072
736 0.402112
737 0.402192
738 0.402206
739 0.402227
740 0.402346
741 0.402455
742 0.402717
743 0.403003
744 0.403123
745 0.403286
746 0.403521
747 0.403584
748 0.403792
749 0.40401
750 0.404138
751 0.404436
752 0.404854
753 0.405025
754 0.405253
755 0.405362
756 0.405616
757 0.405652
758 0.405664
759 0.405675
760 0.405715
761 0.405785
762 0.406077
763 0.406244
764 0.406597
765 0.406732
766 0.406883
767 0.40693
768 0.40709
769 0.409215
770 0.409316
771 0.409462
772 0.409729
773 0.409891
774 0.409988
775 0.410114
776 0.410419
777 0.410472
778 0.410519
779 0.411729
780 0.411985
781 0.413711
782 0.413898
783 0.41415
784 0.41433
785 0.414407
786 0.414524
787 0.414852
788 0.414999
789 0.415108
790 0.415173
791 0.415266
792 0.415512
793 0.415692
794 0.415871
795 0.416082
796 0.416479
797 0.416524
798 0.416599
799 0.416891
800 0.41716
801 0.417402
802 0.417437
803 0.417705
804 0.417948
805 0.419316
806 0.419377
807 0.419588
808 0.419614
809 0.419859
810 0.420034
811 0.420083
812 0.420223
813 0.420283
814 0.420449
815 0.420742
816 0.420793
817 0.421997
818 0.42217
819 0.422265
820 0.423879
821 0.424097
822 0.424177
823 0.424219
824 0.424288
825 0.424495
826 0.424581
827 0.42476
828 0.424994
829 0.425167
830 0.425269
831 0.425383
832 0.425475
833 0.425489
834 0.425489
835 0.425597
836 0.426665
837 0.426847
838 0.426986
839 0.42714
840 0.427293
841 0.427401
842 0.427433
843 0.427523
844 0.427781
845 0.427823
846 0.427865
847 0.428074
848 0.428135
849 0.428232
850 0.428327
851 0.428432
852 0.428549
853 0.429709
854 0.429959
855 0.43012
856 0.430164
857 0.430283
858 0.430441
859 0.430504
860 0.430716
861 0.430745
862 0.43085
863 0.430902
864 0.430974
865 0.431289
866 0.431313
867 0.431349
868 0.431374
869 0.431416
870 0.431562
871 0.43162
872 0.431773
873 0.431811
874 0.431853
875 0.431932
876 0.43213
877 0.432193
878 0.432315
879 0.432496
880 0.432561
881 0.4327
882 0.432761
883 0.433094
884 0.433281
885 0.433358
886 0.433373
887 0.433373
888 0.433585
889 0.433815
890 0.433956
891 0.434279
892 0.434303
893 0.434321
894 0.434373
895 0.434623
896 0.434762
897 0.434762
898 0.434842
899 0.434992
900 0.435085
901 0.435111
902 0.435163
903 0.435319
904 0.435338
905 0.435393
906 0.43556
907 0.435594
908 0.435669
909 0.435814
910 0.436029
911 0.436132
912 0.436289
913 0.436421
914 0.436558
915 0.436606
916 0.436682
917 0.436765
918 0.436988
919 0.437168
920 0.437304
921 0.437433
922 0.437781
923 0.437924
924 0.437924
925 0.43809
926 0.438106
927 0.438247
928 0.438281
929 0.438429
930 0.438552
931 0.43865
932 0.43875
933 0.43884
934 0.438916
935 0.439066
936 0.4392
937 0.439256
938 0.439361
939 0.439481
940 0.439547
941 0.439574
942 0.439615
943 0.43971
944 0.4398
945 0.439871
946 0.439988
947 0.440204
948 0.440328
949 0.441013
950 0.441163
951 0.441294
952 0.441468
953 0.441493
954 0.441564
955 0.441716
956 0.441731
957 0.441825
958 0.441974
959 0.442022
960 0.442022
961 0.442079
962 0.442133
963 0.443204
964 0.443204
965 0.443273
966 0.443395
967 0.443416
968 0.443451
969 0.443516
970 0.443534
971 0.443552
972 0.443622
973 0.443711
974 0.443819
975 0.443942
976 0.443979
977 0.4441
978 0.444247
979 0.444247
980 0.444283
981 0.444379
982 0.444407
983 0.444639
984 0.444813
985 0.444934
986 0.445113
987 0.445309
988 0.445598
989 0.445722
990 0.445953
991 0.44617
992 0.446238
993 0.446435
994 0.446501
995 0.44668
996 0.446817
997 0.446976
998 0.447112
999 0.447157
1000 0.447157
1001 0.447259
1002 0.447285
1003 0.44745
1004 0.44766
1005 0.447671
1006 0.447806
1007 0.447806
1008 0.447957
1009 0.448219
1010 0.449222
1011 0.449222
1012 0.449372
1013 0.449393
1014 0.44946
1015 0.44963
1016 0.449767
1017 0.449767
1018 0.449943
1019 0.450063
1020 0.450175
1021 0.45022
1022 0.45054
1023 0.450719
1024 0.450831
1025 0.450949
1026 0.450975
1027 0.451079
1028 0.451134
1029 0.451236
1030 0.451318
1031 0.45142
1032 0.451494
1033 0.451642
1034 0.451694
1035 0.451872
1036 0.451951
1037 0.45233
1038 0.452672
1039 0.453007
1040 0.453099
1041 0.453185
1042 0.453371
1043 0.453522
1044 0.453723
1045 0.453766
1046 0.453818
1047 0.454788
1048 0.454844
1049 0.454978
1050 0.455169
1051 0.455255
1052 0.455363
1053 0.45552
1054 0.455601
1055 0.455851
1056 0.456043
1057 0.456261
1058 0.456369
1059 0.456426
1060 0.456553
1061 0.456614
1062 0.45663
1063 0.456646
1064 0.456665
1065 0.456768
1066 0.456799
1067 0.456922
1068 0.457015
1069 0.457062
1070 0.457095
1071 0.457113
1072 0.457164
1073 0.457164
1074 0.457192
1075 0.457254
1076 0.457295
1077 0.458333
1078 0.458333
1079 0.458388
1080 0.458472
1081 0.458641
1082 0.458654
1083 0.458739
1084 0.458776
1085 0.458797
1086 0.458913
1087 0.458993
1088 0.459015
1089 0.459108
1090 0.459158
1091 0.459266
1092 0.459322
1093 0.459465
1094 0.459573
1095 0.460133
1096 0.460313
1097 0.460405
1098 0.460432
1099 0.460457
1100 0.460473
1101 0.460473
1102 0.460473
1103 0.460536
1104 0.460678
1105 0.46082
1106 0.461001
1107 0.461071
1108 0.461168
1109 0.461429
1110 0.461564
1111 0.461787
1112 0.461916
1113 0.461986
1114 0.462103
1115 0.462208
1116 0.462349
1117 0.462413
1118 0.462581
1119 0.463032
1120 0.463155
1121 0.463202
1122 0.463305
1123 0.463362
1124 0.463579
1125 0.463579
1126 0.463674
1127 0.463754
1128 0.463772
1129 0.464008
1130 0.464008
1131 0.464977
1132 0.465015
1133 0.465116
1134 0.465293
1135 0.465404
1136 0.465485
1137 0.465507
1138 0.465507
1139 0.465507
1140 0.465507
1141 0.46666
1142 0.466669
1143 0.466778
1144 0.466878
1145 0.466878
1146 0.466952
1147 0.467209
1148 0.467304
1149 0.468799
1150 0.468957
1151 0.469123
1152 0.469455
1153 0.469603
1154 0.469603
1155 0.469646
1156 0.469764
1157 0.469884
1158 0.470127
1159 0.470234
1160 0.470334
1161 0.470396
1162 0.470613
1163 0.470758
1164 0.470917
1165 0.471145
1166 0.471408
1167 0.471557
1168 0.47168
1169 0.471736
1170 0.471756
1171 0.47178
1172 0.471826
1173 0.471898
1174 0.471956
1175 0.472128
1176 0.472258
1177 0.472258
1178 0.472258
1179 0.472258
1180 0.4723
1181 0.472459
1182 0.47259
1183 0.472714
1184 0.472785
1185 0.472966
1186 0.474383
1187 0.474463
1188 0.47458
1189 0.474729
1190 0.474806
1191 0.474836
1192 0.474955
1193 0.475039
1194 0.475097
1195 0.475223
1196 0.475223
1197 0.475404
1198 0.475429
1199 0.47548
1200 0.475533
1201 0.475542
1202 0.475938
1203 0.476214
1204 0.476417
1205 0.476417
1206 0.476417
1207 0.476417
1208 0.476439
1209 0.476439
1210 0.476476
1211 0.476531
1212 0.476597
1213 0.47667
1214 0.476806
1215 0.476955
1216 0.477018
1217 0.477018
1218 0.477149
1219 0.477149
1220 0.477188
1221 0.477365
1222 0.477365
1223 0.477442
1224 0.477529
1225 0.477629
1226 0.477862
1227 0.477949
1228 0.478047
1229 0.478098
1230 0.47819
1231 0.478243
1232 0.478271
1233 0.478365
1234 0.478436
1235 0.478605
1236 0.478705
1237 0.478933
1238 0.478933
1239 0.478977
1240 0.479154
1241 0.47948
1242 0.47954
1243 0.479594
1244 0.479628
1245 0.479724
1246 0.47978
1247 0.479848
1248 0.479943
1249 0.480078
1250 0.480361
1251 0.480577
1252 0.480826
1253 0.480865
1254 0.480865
1255 0.480968
1256 0.480968
1257 0.481014
1258 0.481077
1259 0.481165
1260 0.481298
1261 0.481298
1262 0.481353
1263 0.481382
1264 0.481534
1265 0.481557
1266 0.481594
1267 0.481722
1268 0.481736
1269 0.481802
1270 0.481818
1271 0.481847
1272 0.481847
1273 0.481877
1274 0.481977
1275 0.482082
1276 0.482082
1277 0.482175
1278 0.482284
1279 0.482298
1280 0.482388
1281 0.482547
1282 0.482637
1283 0.482737
1284 0.482752
1285 0.482886
1286 0.482886
1287 0.482886
1288 0.482955
1289 0.482955
1290 0.482997
1291 0.483226
1292 0.483285
1293 0.483304
1294 0.483304
1295 0.483324
1296 0.483468
1297 0.483582
1298 0.483769
1299 0.483849
1300 0.484107
1301 0.484465
1302 0.484755
1303 0.48505
1304 0.485243
1305 0.485243
1306 0.485274
1307 0.485274
1308 0.485274
1309 0.485274
1310 0.485274
1311 0.485316
1312 0.485316
1313 0.485379
1314 0.48551
1315 0.485548
1316 0.485548
1317 0.485591
1318 0.485702
1319 0.48581
1320 0.48584
1321 0.485882
1322 0.485921
1323 0.486064
1324 0.486105
1325 0.486124
1326 0.486203
1327 0.486324
1328 0.486343
1329 0.486615
1330 0.486703
1331 0.486793
1332 0.486888
1333 0.486888
1334 0.486924
1335 0.486948
1336 0.487022
1337 0.487044
1338 0.487067
1339 0.487067
1340 0.487142
1341 0.487185
1342 0.487217
1343 0.487256
1344 0.487402
1345 0.487499
1346 0.487538
1347 0.487583
1348 0.487603
1349 0.487757
1350 0.487824
1351 0.487835
1352 0.487847
1353 0.488028
1354 0.488081
1355 0.488341
1356 0.488453
1357 0.488817
1358 0.488851
1359 0.488851
1360 0.488971
1361 0.489107
1362 0.489147
1363 0.489185
1364 0.48936
1365 0.489424
1366 0.489542
1367 0.489713
1368 0.489713
1369 0.489829
1370 0.489993
1371 0.490127
1372 0.490278
1373 0.490479
1374 0.490479
1375 0.490518
1376 0.491684
1377 0.491831
1378 0.491883
1379 0.491941
1380 0.491969
1381 0.492034
1382 0.49206
1383 0.492104
1384 0.492158
1385 0.492388
1386 0.49256
1387 0.492623
1388 0.492744
1389 0.492772
1390 0.492772
1391 0.49279
1392 0.492906
1393 0.493041
1394 0.493109
1395 0.493109
1396 0.493127
1397 0.493233
1398 0.493304
1399 0.493333
1400 0.493428
1401 0.493467
1402 0.493467
1403 0.493509
1404 0.493509
1405 0.493509
1406 0.493509
1407 0.493509
1408 0.493601
1409 0.493601
1410 0.493601
1411 0.493601
1412 0.493633
1413 0.493703
1414 0.493722
1415 0.493722
1416 0.493744
1417 0.493744
1418 0.493744
1419 0.493753
1420 0.493906
1421 0.493988
1422 0.494037
1423 0.494037
1424 0.494037
1425 0.494037
1426 0.494524
1427 0.494735
1428 0.49491
1429 0.494929
1430 0.494954
1431 0.495005
1432 0.495031
1433 0.495031
1434 0.495102
1435 0.495185
1436 0.495185
1437 0.495259
1438 0.495421
1439 0.495465
1440 0.495465
1441 0.49551
1442 0.495563
1443 0.495593
1444 0.49572
1445 0.495863
1446 0.495943
1447 0.495987
1448 0.496112
1449 0.496112
1450 0.4962
1451 0.49625
1452 0.49625
1453 0.496349
1454 0.496349
1455 0.496349
1456 0.496362
1457 0.496471
1458 0.496587
1459 0.496753
1460 0.496753
1461 0.49691
1462 0.496961
1463 0.49705
1464 0.497134
1465 0.497134
1466 0.497227
1467 0.497339
1468 0.497405
1469 0.497405
1470 0.497405
1471 0.497448
1472 0.497547
1473 0.4976
1474 0.497648
1475 0.497728
1476 0.497755
1477 0.497832
1478 0.497862
1479 0.497862
1480 0.497862
1481 0.497958
1482 0.498078
1483 0.498159
1484 0.498215
1485 0.498228
1486 0.498228
1487 0.498277
1488 0.498277
1489 0.498307
1490 0.498478
1491 0.498607
1492 0.498607
1493 0.498656
1494 0.498834
1495 0.498943
1496 0.499009
1497 0.499178
1498 0.499286
1499 0.499318
1500 0.49936
1501 0.499457
1502 0.499542
1503 0.499542
1504 0.499624
1505 0.499624
1506 0.499624
1507 0.499681
1508 0.499813
1509 0.49986
1510 0.49986
1511 0.499898
1512 0.499913
1513 0.500216
1514 0.500216
1515 0.500216
1516 0.50026
1517 0.500367
1518 0.500399
1519 0.50053
1520 0.50053
1521 0.500579
1522 0.500626
1523 0.500699
1524 0.500777
1525 0.500887
1526 0.501009
1527 0.50107
1528 0.501096
1529 0.501122
1530 0.501156
1531 0.501204
1532 0.501204
1533 0.501374
1534 0.501422
1535 0.501422
1536 0.501422
1537 0.50148
1538 0.501715
1539 0.501786
1540 0.501813
1541 0.501813
1542 0.501862
1543 0.501862
1544 0.501876
1545 0.501944
1546 0.501944
1547 0.501944
1548 0.501974
1549 0.502021
1550 0.502021
1551 0.502021
1552 0.502126
1553 0.502208
1554 0.502236
1555 0.502294
1556 0.502305
1557 0.502305
1558 0.502305
1559 0.502528
1560 0.502637
1561 0.502687
1562 0.502906
1563 0.502974
1564 0.503031
1565 0.503052
1566 0.503052
1567 0.503234
1568 0.503294
1569 0.503354
1570 0.503376
1571 0.503396
1572 0.503446
1573 0.503469
1574 0.503469
1575 0.503481
1576 0.503586
1577 0.503586
1578 0.503586
1579 0.503586
1580 0.503586
1581 0.503586
1582 0.503586
1583 0.503682
1584 0.503731
1585 0.503758
1586 0.50379
1587 0.503813
1588 0.50383
1589 0.503875
1590 0.504001
1591 0.504041
1592 0.504159
1593 0.50419
1594 0.504205
1595 0.50422
1596 0.504328
1597 0.50436
1598 0.504374
1599 0.504419
1600 0.50445
1601 0.50445
1602 0.504468
1603 0.50452
1604 0.504763
1605 0.504833
1606 0.504886
1607 0.504901
1608 0.504901
1609 0.504901
1610 0.504901
1611 0.504939
1612 0.504939
1613 0.504939
1614 0.505011
1615 0.505011
1616 0.505022
1617 0.505038
1618 0.505169
1619 0.505169
1620 0.505182
1621 0.505223
1622 0.505258
1623 0.505258
1624 0.505351
1625 0.505389
1626 0.505389
1627 0.505389
1628 0.505458
1629 0.505458
1630 0.505458
1631 0.505532
1632 0.50572
1633 0.505859
1634 0.5059
1635 0.506101
1636 0.506133
1637 0.506246
1638 0.506282
1639 0.506282
1640 0.506317
1641 0.506342
1642 0.506372
1643 0.506372
1644 0.506372
1645 0.506427
1646 0.506483
1647 0.506651
1648 0.506706
1649 0.506706
1650 0.506706
1651 0.506774
1652 0.506774
1653 0.506831
1654 0.50686
1655 0.506876
1656 0.506947
1657 0.506947
1658 0.506994
1659 0.507085
1660 0.507117
1661 0.507221
1662 0.507221
1663 0.507221
1664 0.507276
1665 0.507276
1666 0.507276
1667 0.507298
1668 0.507298
1669 0.507345
1670 0.507345
1671 0.507384
1672 0.507384
1673 0.507444
1674 0.507444
1675 0.507511
1676 0.507511
1677 0.507511
1678 0.507535
1679 0.507535
1680 0.507576
1681 0.507613
1682 0.507636
1683 0.50771
1684 0.507833
1685 0.507937
1686 0.508057
1687 0.508117
1688 0.508117
1689 0.508184
1690 0.508184
1691 0.508319
1692 0.508319
1693 0.508399
1694 0.508485
1695 0.508549
1696 0.508698
1697 0.508736
1698 0.508886
1699 0.50891
1700 0.50891
1701 0.509075
1702 0.509493
1703 0.509591
1704 0.509672
1705 0.5099
1706 0.510017
1707 0.510017
1708 0.510123
1709 0.510323
1710 0.510323
1711 0.510323
1712 0.510465
1713 0.510465
1714 0.510481
1715 0.510481
1716 0.510481
1717 0.510481
1718 0.510481
1719 0.510506
1720 0.510528
1721 0.510549
1722 0.510682
1723 0.510692
1724 0.510771
1725 0.510942
1726 0.511025
1727 0.511025
1728 0.511071
1729 0.511071
1730 0.511115
1731 0.511179
1732 0.511204
1733 0.511287
1734 0.511385
1735 0.511487
1736 0.5115
1737 0.51154
1738 0.51154
1739 0.511643
1740 0.511697
1741 0.511711
1742 0.51173
1743 0.51173
1744 0.51173
1745 0.511742
1746 0.511815
1747 0.511815
1748 0.511846
1749 0.512008
1750 0.512074
1751 0.512108
1752 0.512108
1753 0.512108
1754 0.512108
1755 0.51218
1756 0.51218
1757 0.51218
1758 0.512235
1759 0.512235
1760 0.512293
1761 0.512353
1762 0.512391
1763 0.512391
1764 0.512391
1765 0.512445
1766 0.512543
1767 0.512663
1768 0.512899
1769 0.513115
1770 0.513243
1771 0.513243
1772 0.513243
1773 0.513243
1774 0.513274
1775 0.513341
1776 0.513341
1777 0.5134
1778 0.513433
1779 0.513433
1780 0.513433
1781 0.513581
1782 0.513581
1783 0.513824
1784 0.514029
1785 0.514029
1786 0.514029
1787 0.514029
1788 0.514029
1789 0.514055
1790 0.514093
1791 0.514093
1792 0.514093
1793 0.51414
1794 0.51414
1795 0.514162
1796 0.514162
1797 0.514162
1798 0.514162
1799 0.514162
1800 0.514162
1801 0.514162
1802 0.514162
1803 0.514162
1804 0.514398
1805 0.514414
1806 0.514414
1807 0.51444
1808 0.51444
1809 0.51444
1810 0.51444
1811 0.51444
1812 0.5145
1813 0.514599
1814 0.514648
1815 0.51473
1816 0.514951
1817 0.514951
1818 0.514951
1819 0.514989
1820 0.515012
1821 0.515012
1822 0.515012
1823 0.515012
1824 0.515044
1825 0.515181
1826 0.515324
1827 0.515355
1828 0.515355
1829 0.515406
1830 0.515406
1831 0.51544
1832 0.515683
1833 0.515683
1834 0.515709
1835 0.51578
1836 0.515803
1837 0.515923
1838 0.515923
1839 0.516045
1840 0.516045
1841 0.516077
1842 0.516151
1843 0.516151
1844 0.516151
1845 0.516165
1846 0.516268
1847 0.516268
1848 0.516389
1849 0.516426
1850 0.516481
1851 0.516517
1852 0.516588
1853 0.516588
1854 0.516588
1855 0.516698
1856 0.516698
1857 0.516698
1858 0.516698
1859 0.516755
1860 0.516793
1861 0.516793
1862 0.516793
1863 0.516793
1864 0.516919
1865 0.516965
1866 0.517046
1867 0.517078
1868 0.517733
1869 0.518489
1870 0.51855
1871 0.518584
1872 0.518706
1873 0.518706
1874 0.518824
1875 0.518824
1876 0.518824
1877 0.518889
1878 0.518889
1879 0.518903
1880 0.518958
1881 0.519031
1882 0.519088
1883 0.519088
1884 0.519088
1885 0.519227
1886 0.519227
1887 0.519311
1888 0.519371
1889 0.519411
1890 0.519517
1891 0.519544
1892 0.519563
1893 0.519712
1894 0.519712
1895 0.519733
1896 0.519752
1897 0.519762
1898 0.519776
1899 0.519838
1900 0.519838
1901 0.519885
1902 0.520054
1903 0.520064
1904 0.520079
1905 0.520079
1906 0.520186
1907 0.520186
1908 0.520196
1909 0.520248
1910 0.520279
1911 0.520316
1912 0.520506
1913 0.520506
1914 0.520728
1915 0.520875
1916 0.521161
1917 0.521161
1918 0.521161
1919 0.521161
1920 0.52119
1921 0.521333
1922 0.521333
1923 0.521333
1924 0.521382
1925 0.521382
1926 0.521424
1927 0.521531
1928 0.521531
1929 0.521531
1930 0.521587
1931 0.521587
1932 0.521719
1933 0.521802
1934 0.521802
1935 0.521802
1936 0.521802
1937 0.521882
1938 0.521939
1939 0.521939
1940 0.52198
1941 0.52198
1942 0.522001
1943 0.522033
1944 0.522075
1945 0.522145
1946 0.522145
1947 0.52226
1948 0.522294
1949 0.522406
1950 0.522406
1951 0.522453
1952 0.522465
1953 0.522586
1954 0.522634
1955 0.522634
1956 0.522634
1957 0.522732
1958 0.522732
1959 0.522745
1960 0.522881
1961 0.522881
1962 0.522881
1963 0.523127
1964 0.523181
1965 0.523259
1966 0.523259
1967 0.523259
1968 0.523271
1969 0.523431
1970 0.523431
1971 0.523431
1972 0.523449
1973 0.523467
1974 0.523491
1975 0.523491
1976 0.523491
1977 0.523549
1978 0.523549
1979 0.523694
1980 0.523694
1981 0.523694
1982 0.523711
1983 0.523728
1984 0.523728
1985 0.523769
1986 0.523937
1987 0.523937
1988 0.523937
1989 0.523979
1990 0.524066
1991 0.524083
1992 0.524123
1993 0.52415
1994 0.52415
1995 0.52415
1996 0.52415
1997 0.524234
1998 0.524234
1999 0.524234
2000 0.524314
2001 0.524343
2002 0.524343
2003 0.524401
2004 0.524401
2005 0.524425
2006 0.524425
2007 0.524451
2008 0.524451
2009 0.524489
2010 0.524728
2011 0.524796
2012 0.52508
2013 0.52508
2014 0.525133
2015 0.525133
2016 0.525151
2017 0.525169
2018 0.525169
2019 0.525292
2020 0.525313
2021 0.525411
2022 0.52549
2023 0.525578
2024 0.525578
2025 0.525684
2026 0.525751
2027 0.525751
2028 0.5258
2029 0.525819
2030 0.525819
2031 0.525902
2032 0.525916
2033 0.525951
2034 0.52597
2035 0.52597
2036 0.526042
2037 0.526115
2038 0.52635
2039 0.52638
2040 0.526465
2041 0.526465
2042 0.526506
2043 0.526506
2044 0.526746
2045 0.526818
2046 0.526818
2047 0.526999
2048 0.527127
2049 0.527216
2050 0.527216
2051 0.527216
2052 0.527314
2053 0.527314
2054 0.527328
2055 0.527376
2056 0.527376
2057 0.527393
2058 0.527393
2059 0.527423
2060 0.527423
2061 0.527423
2062 0.527423
2063 0.527423
2064 0.527455
2065 0.527455
2066 0.527487
2067 0.527487
2068 0.527554
2069 0.527627
2070 0.527627
2071 0.527807
2072 0.52789
2073 0.52789
2074 0.528127
2075 0.528203
2076 0.528203
2077 0.528381
2078 0.528429
2079 0.528429
2080 0.528501
2081 0.528501
2082 0.528624
2083 0.528624
2084 0.528689
2085 0.528689
2086 0.528689
2087 0.528689
2088 0.528689
2089 0.528788
2090 0.528872
2091 0.528887
2092 0.528975
2093 0.528975
2094 0.529098
2095 0.529181
2096 0.529196
2097 0.529229
2098 0.529363
2099 0.529363
2100 0.529363
2101 0.529363
2102 0.529363
2103 0.529376
2104 0.529376
2105 0.529468
2106 0.529468
2107 0.529599
2108 0.529599
2109 0.529627
2110 0.529627
2111 0.529627
2112 0.52974
2113 0.52974
2114 0.529756
2115 0.529756
2116 0.529756
2117 0.529756
2118 0.529815
2119 0.529968
2120 0.530159
2121 0.530201
2122 0.530273
2123 0.530365
2124 0.53039
2125 0.53039
2126 0.53039
2127 0.530457
2128 0.530457
2129 0.530522
2130 0.530564
2131 0.530736
2132 0.530901
2133 0.530986
2134 0.530986
2135 0.531042
2136 0.531042
2137 0.531042
2138 0.531042
2139 0.531042
2140 0.531055
2141 0.531081
2142 0.531081
2143 0.531081
2144 0.531194
2145 0.531286
2146 0.531303
2147 0.531339
2148 0.531358
2149 0.531428
2150 0.531601
2151 0.531708
2152 0.531708
2153 0.531885
2154 0.531981
2155 0.53207
2156 0.53217
2157 0.53217
2158 0.532197
2159 0.532197
2160 0.532235
2161 0.532398
2162 0.532432
2163 0.532513
2164 0.532532
2165 0.532686
2166 0.532909
2167 0.532988
2168 0.53305
2169 0.533146
2170 0.53316
2171 0.533197
2172 0.533215
2173 0.533425
2174 0.533425
2175 0.533425
2176 0.533425
2177 0.53358
2178 0.53358
2179 0.53358
2180 0.533638
2181 0.533688
2182 0.533688
2183 0.533688
2184 0.533688
2185 0.53372
2186 0.533786
2187 0.533802
2188 0.533973
2189 0.533973
2190 0.534089
2191 0.534089
2192 0.53413
2193 0.534167
2194 0.534205
2195 0.534306
2196 0.534335
2197 0.534335
2198 0.534335
2199 0.534335
2200 0.534371
2201 0.534411
2202 0.534411
2203 0.534534
2204 0.534534
2205 0.534534
2206 0.534534
2207 0.534557
2208 0.534573
2209 0.534573
2210 0.534573
2211 0.5346
2212 0.53464
2213 0.534677
2214 0.534677
2215 0.534677
2216 0.534692
2217 0.534692
2218 0.534837
2219 0.534884
2220 0.534884
2221 0.53495
2222 0.53495
2223 0.53495
2224 0.53495
2225 0.534964
2226 0.535075
2227 0.535166
2228 0.535217
2229 0.535238
2230 0.535326
2231 0.535416
2232 0.53544
2233 0.535639
2234 0.535683
2235 0.535792
2236 0.535809
2237 0.535809
2238 0.535809
2239 0.535888
2240 0.535888
2241 0.535888
2242 0.535979
2243 0.536063
2244 0.536087
2245 0.536087
2246 0.536087
2247 0.536122
2248 0.536122
2249 0.536122
2250 0.536122
2251 0.536122
2252 0.536279
2253 0.536279
2254 0.536279
2255 0.536279
2256 0.536279
2257 0.536375
2258 0.536375
2259 0.536375
2260 0.536529
2261 0.53656
2262 0.536591
2263 0.536591
2264 0.536591
2265 0.536591
2266 0.536616
2267 0.536655
2268 0.536655
2269 0.536655
2270 0.53669
2271 0.536731
2272 0.536731
2273 0.536786
2274 0.536786
2275 0.536922
2276 0.537003
2277 0.537003
2278 0.537003
2279 0.537003
2280 0.537003
2281 0.537031
2282 0.537031
2283 0.537118
2284 0.537175
2285 0.537175
2286 0.537225
2287 0.537225
2288 0.537225
2289 0.537293
2290 0.537293
2291 0.537293
2292 0.537293
2293 0.53737
2294 0.537406
2295 0.537406
2296 0.537406
2297 0.537406
2298 0.537406
2299 0.537444
2300 0.537503
2301 0.537524
2302 0.537546
2303 0.537664
2304 0.537664
2305 0.537683
2306 0.537774
2307 0.537774
2308 0.537774
2309 0.537774
2310 0.537774
2311 0.53807
2312 0.538269
2313 0.538291
2314 0.538377
2315 0.538377
2316 0.538377
2317 0.538468
2318 0.538468
2319 0.538468
2320 0.538468
2321 0.538566
2322 0.538566
2323 0.538566
2324 0.538601
2325 0.538675
2326 0.538675
2327 0.538714
2328 0.538779
2329 0.538779
2330 0.538779
2331 0.538816
2332 0.538896
2333 0.538896
2334 0.538896
2335 0.539002
2336 0.539002
2337 0.539093
2338 0.539191
2339 0.539245
2340 0.539286
2341 0.539312
2342 0.539436
2343 0.539538
2344 0.539538
2345 0.539538
2346 0.539607
2347 0.539607
2348 0.539651
2349 0.539651
2350 0.539692
2351 0.539805
2352 0.540083
2353 0.540083
2354 0.540083
2355 0.540123
2356 0.540232
2357 0.540232
2358 0.540384
2359 0.540384
2360 0.540413
2361 0.540413
2362 0.540443
2363 0.540531
2364 0.540531
2365 0.540572
2366 0.540614
2367 0.540658
2368 0.540688
2369 0.540752
2370 0.540804
2371 0.540913
2372 0.540913
2373 0.54098
2374 0.541029
2375 0.541029
2376 0.541044
2377 0.541097
2378 0.541148
2379 0.541229
2380 0.541229
2381 0.541249
2382 0.541341
2383 0.541341
2384 0.541392
2385 0.541596
2386 0.541676
2387 0.541791
2388 0.542254
2389 0.542281
2390 0.542281
2391 0.542281
2392 0.542281
2393 0.542281
2394 0.542353
2395 0.542353
2396 0.542353
2397 0.542411
2398 0.542497
2399 0.542497
2400 0.542497
2401 0.54268
2402 0.542771
2403 0.542877
2404 0.542877
2405 0.542905
2406 0.542905
2407 0.542926
2408 0.542926
2409 0.542926
2410 0.542986
2411 0.542986
2412 0.543158
2413 0.543187
2414 0.543187
2415 0.543247
2416 0.543272
2417 0.543293
2418 0.543293
2419 0.543293
2420 0.543293
2421 0.543293
2422 0.543346
2423 0.543346
2424 0.543381
2425 0.543437
2426 0.543437
2427 0.543437
2428 0.543503
2429 0.543503
2430 0.543503
2431 0.543503
2432 0.543503
2433 0.543579
2434 0.543622
2435 0.543807
2436 0.544138
2437 0.544196
2438 0.544293
2439 0.544503
2440 0.54464
2441 0.54464
2442 0.54464
2443 0.544703
2444 0.544703
2445 0.544867
2446 0.544933
2447 0.544933
2448 0.54504
2449 0.545109
2450 0.54524
2451 0.545255
2452 0.545359
2453 0.545405
2454 0.545543
2455 0.545743
2456 0.545811
2457 0.545811
2458 0.545811
2459 0.54584
2460 0.54584
2461 0.54584
2462 0.545915
2463 0.545915
2464 0.545915
2465 0.545943
2466 0.545943
2467 0.546067
2468 0.546201
2469 0.546273
2470 0.546327
2471 0.546327
2472 0.546372
2473 0.546404
2474 0.546688
2475 0.546688
2476 0.546771
2477 0.546859
2478 0.546859
2479 0.546859
2480 0.546859
2481 0.546937
2482 0.546937
2483 0.547036
2484 0.547036
2485 0.547065
2486 0.547065
2487 0.547222
2488 0.547222
2489 0.547222
2490 0.547287
2491 0.547287
2492 0.547321
2493 0.54739
2494 0.54739
2495 0.54739
2496 0.54739
2497 0.54739
2498 0.54745
2499 0.54745
2500 0.54764
2501 0.54764
2502 0.54764
2503 0.547655
2504 0.547747
2505 0.547808
2506 0.54784
2507 0.54784
2508 0.547887
2509 0.547887
2510 0.547953
2511 0.547953
2512 0.547953
2513 0.547953
2514 0.547953
2515 0.547953
2516 0.548029
2517 0.548029
2518 0.548029
2519 0.548029
2520 0.548029
2521 0.548029
2522 0.548029
2523 0.548055
2524 0.548055
2525 0.548055
2526 0.548055
2527 0.548055
2528 0.548055
2529 0.548055
2530 0.548055
2531 0.548055
2532 0.548104
2533 0.548131
2534 0.548131
2535 0.548131
2536 0.548131
2537 0.548297
2538 0.548396
2539 0.548396
2540 0.54841
2541 0.54846
2542 0.548639
2543 0.548639
2544 0.548639
2545 0.548742
2546 0.548742
2547 0.548851
2548 0.548851
2549 0.548944
2550 0.54906
2551 0.54906
2552 0.549076
2553 0.549076
2554 0.549076
2555 0.549112
2556 0.549112
2557 0.549112
2558 0.549112
2559 0.549473
2560 0.54951
2561 0.549549
2562 0.549549
2563 0.549549
2564 0.549549
2565 0.549549
2566 0.549549
2567 0.549549
2568 0.549549
2569 0.549549
2570 0.549628
2571 0.549813
2572 0.549872
2573 0.549872
2574 0.549872
2575 0.549872
2576 0.549872
2577 0.549872
2578 0.549872
2579 0.550046
2580 0.550046
2581 0.550046
2582 0.550118
2583 0.550157
2584 0.550157
2585 0.550259
2586 0.550259
2587 0.550359
2588 0.550359
2589 0.550398
2590 0.550398
2591 0.550398
2592 0.550492
2593 0.550492
2594 0.550492
2595 0.550548
2596 0.550548
2597 0.55059
2598 0.55059
2599 0.55059
2600 0.55059
2601 0.55059
2602 0.55059
2603 0.55059
2604 0.550616
2605 0.550702
2606 0.550777
2607 0.550909
2608 0.550909
2609 0.551033
2610 0.551033
2611 0.551033
2612 0.551033
2613 0.551033
2614 0.551116
2615 0.551116
2616 0.551136
2617 0.551217
2618 0.551217
2619 0.551283
2620 0.551306
2621 0.551306
2622 0.551306
2623 0.551306
2624 0.551306
2625 0.551306
2626 0.551306
2627 0.551306
2628 0.551306
2629 0.551306
2630 0.551369
2631 0.551394
2632 0.551394
2633 0.551394
2634 0.55158
2635 0.551619
2636 0.551619
2637 0.551619
2638 0.55173
2639 0.55173
2640 0.551769
2641 0.551769
2642 0.551769
2643 0.551769
2644 0.551829
2645 0.551829
2646 0.551829
2647 0.551829
2648 0.551917
2649 0.552009
2650 0.552009
2651 0.552033
2652 0.552278
2653 0.552331
2654 0.552331
2655 0.552331
2656 0.552331
2657 0.552331
2658 0.552331
2659 0.552331
2660 0.552331
2661 0.552331
2662 0.552331
2663 0.552331
2664 0.552331
2665 0.552355
2666 0.552474
2667 0.552501
2668 0.552737
2669 0.552758
2670 0.552758
2671 0.552758
2672 0.552758
2673 0.552758
2674 0.552758
2675 0.552822
2676 0.552852
2677 0.55303
2678 0.55303
2679 0.553047
2680 0.553144
2681 0.553164
2682 0.553208
2683 0.553208
2684 0.553208
2685 0.553232
2686 0.553232
2687 0.553285
2688 0.553365
2689 0.553437
2690 0.553573
2691 0.553573
2692 0.553573
2693 0.55359
2694 0.553649
2695 0.553732
2696 0.553838
2697 0.553838
2698 0.554037
2699 0.554037
2700 0.554037
2701 0.554037
2702 0.554094
2703 0.554121
2704 0.554181
2705 0.554181
2706 0.554181
2707 0.554181
2708 0.554181
2709 0.554181
2710 0.554181
2711 0.554278
2712 0.554297
2713 0.554362
2714 0.554434
2715 0.554434
2716 0.554461
2717 0.554559
2718 0.554634
2719 0.554673
2720 0.554673
2721 0.554673
2722 0.554673
2723 0.554865
2724 0.554914
2725 0.55495
2726 0.55495
2727 0.555006
2728 0.555035
2729 0.555061
2730 0.555061
2731 0.555085
2732 0.555085
2733 0.555085
2734 0.555085
2735 0.555085
2736 0.555085
2737 0.555085
2738 0.555085
2739 0.555085
2740 0.555156
2741 0.555156
2742 0.555188
2743 0.555188
2744 0.555188
2745 0.555188
2746 0.555188
2747 0.555211
2748 0.555211
2749 0.555259
2750 0.555259
2751 0.555259
2752 0.555259
2753 0.555365
2754 0.555452
2755 0.555452
2756 0.555452
2757 0.555531
2758 0.555642
2759 0.55566
2760 0.555699
2761 0.555699
2762 0.555699
2763 0.555748
2764 0.555748
2765 0.555748
2766 0.555784
2767 0.555784
2768 0.555832
2769 0.555832
2770 0.555876
2771 0.555938
2772 0.556016
2773 0.556104
2774 0.556104
2775 0.556104
2776 0.556133
2777 0.556178
2778 0.55621
2779 0.55621
2780 0.556257
2781 0.556257
2782 0.556349
2783 0.556349
2784 0.556349
2785 0.556378
2786 0.556378
2787 0.556417
2788 0.556437
2789 0.556437
2790 0.556469
2791 0.556486
2792 0.556486
2793 0.556601
2794 0.556632
2795 0.556632
2796 0.556632
2797 0.5567
2798 0.5567
2799 0.5567
2800 0.556771
2801 0.556949
2802 0.557021
2803 0.557072
2804 0.557072
2805 0.557072
2806 0.557111
2807 0.557111
2808 0.557111
2809 0.557111
2810 0.557111
2811 0.557111
2812 0.557111
2813 0.557189
2814 0.557189
2815 0.557189
2816 0.55723
2817 0.557361
2818 0.557408
2819 0.557442
2820 0.557442
2821 0.557473
2822 0.557473
2823 0.557667
2824 0.557667
2825 0.557667
2826 0.557667
2827 0.557714
2828 0.557714
2829 0.557714
2830 0.557714
2831 0.557744
2832 0.557775
2833 0.557809
2834 0.557809
2835 0.557809
2836 0.557809
2837 0.557918
2838 0.557938
2839 0.557938
2840 0.557938
2841 0.558051
2842 0.558244
2843 0.558244
2844 0.558244
2845 0.558294
2846 0.558294
2847 0.558294
2848 0.558328
2849 0.558328
2850 0.558328
2851 0.558388
2852 0.558388
2853 0.558388
2854 0.55846
2855 0.558501
2856 0.558501
2857 0.55861
2858 0.558667
2859 0.558667
2860 0.558757
2861 0.558931
2862 0.558931
2863 0.558954
2864 0.558954
2865 0.558954
2866 0.559104
2867 0.559118
2868 0.559118
2869 0.559164
2870 0.559164
2871 0.559164
2872 0.559164
2873 0.559225
2874 0.559327
2875 0.559413
2876 0.559413
2877 0.559413
2878 0.559413
2879 0.559413
2880 0.559413
2881 0.559413
2882 0.559413
2883 0.559413
2884 0.559413
2885 0.559413
2886 0.559436
2887 0.559436
2888 0.559436
2889 0.559436
2890 0.559436
2891 0.559436
2892 0.559436
2893 0.559456
2894 0.559521
2895 0.559521
2896 0.559521
2897 0.559521
2898 0.559521
2899 0.559547
2900 0.559602
2901 0.559602
2902 0.559602
2903 0.559602
2904 0.559602
2905 0.559602
2906 0.559602
2907 0.559602
2908 0.559662
2909 0.55983
2910 0.55983
2911 0.55983
2912 0.559855
2913 0.559877
2914 0.559904
2915 0.559904
2916 0.559904
2917 0.559928
2918 0.559967
2919 0.559967
2920 0.560009
2921 0.560053
2922 0.560099
2923 0.560238
2924 0.560238
2925 0.560238
2926 0.560238
2927 0.560238
2928 0.560238
2929 0.560238
2930 0.560238
2931 0.560238
2932 0.560238
2933 0.560238
2934 0.560238
2935 0.560238
2936 0.560238
2937 0.560238
2938 0.560238
2939 0.560238
2940 0.560342
2941 0.560342
2942 0.560376
2943 0.560473
2944 0.56049
2945 0.56049
2946 0.56049
2947 0.56049
2948 0.56049
2949 0.56049
2950 0.56049
2951 0.56049
2952 0.56049
2953 0.56049
2954 0.56049
2955 0.56049
2956 0.56049
2957 0.56049
2958 0.56049
2959 0.56057
2960 0.56057
2961 0.56057
2962 0.560613
2963 0.560613
2964 0.560613
2965 0.560704
2966 0.560764
2967 0.560764
2968 0.560764
2969 0.560764
2970 0.560764
2971 0.560764
2972 0.560764
2973 0.560764
2974 0.560764
2975 0.560764
2976 0.5608
2977 0.560837
2978 0.560933
2979 0.561008
2980 0.561168
2981 0.56121
2982 0.5613
2983 0.5613
2984 0.561379
2985 0.561462
2986 0.561462
2987 0.561462
2988 0.561484
2989 0.561534
2990 0.561594
2991 0.561626
2992 0.561626
2993 0.561649
2994 0.561724
2995 0.561724
2996 0.561757
2997 0.561829
2998 0.561829
2999 0.562011
3000 0.562242
3001 0.562328
3002 0.562328
3003 0.562328
3004 0.562328
3005 0.562328
3006 0.562345
3007 0.562345
3008 0.562385
3009 0.562385
3010 0.562385
3011 0.562385
3012 0.562385
3013 0.562385
3014 0.562557
3015 0.562584
3016 0.562584
3017 0.562584
3018 0.562584
3019 0.562584
3020 0.562663
3021 0.562726
3022 0.562726
3023 0.562726
3024 0.562745
3025 0.562819
3026 0.56288
3027 0.56288
3028 0.56288
3029 0.562974
3030 0.562974
3031 0.562974
3032 0.562974
3033 0.562974
3034 0.562974
3035 0.562974
3036 0.562974
3037 0.562974
3038 0.562974
3039 0.562974
3040 0.563016
3041 0.563016
3042 0.563016
3043 0.563016
3044 0.563016
3045 0.563016
3046 0.563016
3047 0.563016
3048 0.563114
3049 0.563114
3050 0.563114
3051 0.563114
3052 0.563155
3053 0.563155
3054 0.563155
3055 0.563155
3056 0.563172
3057 0.563237
3058 0.563399
3059 0.563399
3060 0.563399
3061 0.563419
3062 0.563419
3063 0.563419
3064 0.563506
3065 0.563525
3066 0.563628
3067 0.563672
3068 0.563672
3069 0.563672
3070 0.563702
3071 0.563702
3072 0.56378
3073 0.56378
3074 0.56378
3075 0.563808
3076 0.563808
3077 0.56389
3078 0.563923
3079 0.563923
3080 0.563923
3081 0.563953
3082 0.563953
3083 0.563953
3084 0.563981
3085 0.563981
3086 0.56409
3087 0.564121
3088 0.564121
3089 0.564153
3090 0.564153
3091 0.564153
3092 0.564182
3093 0.564182
3094 0.564208
3095 0.564208
3096 0.564208
3097 0.564208
3098 0.564234
3099 0.564234
3100 0.564234
3101 0.564234
3102 0.564234
3103 0.564234
3104 0.564234
3105 0.564234
3106 0.564234
3107 0.564234
3108 0.564234
3109 0.564337
3110 0.564337
3111 0.56436
3112 0.56436
3113 0.56436
3114 0.56436
3115 0.56436
3116 0.56436
3117 0.564377
3118 0.564408
3119 0.564408
3120 0.564408
3121 0.564408
3122 0.564442
3123 0.564442
3124 0.564442
3125 0.564581
3126 0.564581
3127 0.564581
3128 0.564581
3129 0.564581
3130 0.564624
3131 0.564647
3132 0.564647
3133 0.564696
3134 0.564696
3135 0.564696
3136 0.564696
3137 0.564739
3138 0.564739
3139 0.564739
3140 0.564739
3141 0.564739
3142 0.564739
3143 0.564739
3144 0.564739
3145 0.564805
3146 0.564805
3147 0.564805
3148 0.564805
3149 0.564805
3150 0.564805
3151 0.564805
3152 0.564805
3153 0.564914
3154 0.564914
3155 0.564914
3156 0.56499
3157 0.56499
3158 0.565042
3159 0.565042
3160 0.565042
3161 0.56513
3162 0.56513
3163 0.56513
3164 0.56513
3165 0.56513
3166 0.56513
3167 0.56513
3168 0.56515
3169 0.56515
3170 0.56515
3171 0.56515
3172 0.565253
3173 0.565274
3174 0.565326
3175 0.565326
3176 0.565351
3177 0.565351
3178 0.565351
3179 0.565398
3180 0.565398
3181 0.565398
3182 0.565398
3183 0.565398
3184 0.565398
3185 0.565484
3186 0.565484
3187 0.56553
3188 0.565586
3189 0.565733
3190 0.565763
3191 0.565816
3192 0.565871
3193 0.565892
3194 0.565892
3195 0.565969
3196 0.565969
3197 0.565992
3198 0.566016
3199 0.566016
3200 0.566016
3201 0.566073
3202 0.566168
3203 0.566186
3204 0.566186
3205 0.56621
3206 0.566253
3207 0.56628
3208 0.56628
3209 0.56628
3210 0.566301
3211 0.566344
3212 0.566416
3213 0.56649
3214 0.566513
3215 0.566614
3216 0.566614
3217 0.566614
3218 0.566614
3219 0.566614
3220 0.566614
3221 0.566614
3222 0.566697
3223 0.566794
3224 0.566794
3225 0.566837
3226 0.56688
3227 0.566911
3228 0.566911
3229 0.566911
3230 0.566911
3231 0.566911
3232 0.566934
3233 0.566934
3234 0.566934
3235 0.566934
3236 0.566934
3237 0.566934
3238 0.566952
3239 0.566952
3240 0.566952
3241 0.566952
3242 0.567039
3243 0.567039
3244 0.567063
3245 0.567063
3246 0.567063
3247 0.567063
3248 0.567063
3249 0.567063
3250 0.567063
3251 0.567063
3252 0.567063
3253 0.567063
3254 0.567063
3255 0.567063
3256 0.567063
3257 0.567063
3258 0.567063
3259 0.567063
3260 0.567097
3261 0.567097
3262 0.567097
3263 0.567097
3264 0.567162
3265 0.567162
3266 0.567203
3267 0.567203
3268 0.567272
3269 0.567272
3270 0.567272
3271 0.567329
3272 0.567329
3273 0.567329
3274 0.567329
3275 0.567329
3276 0.567365
3277 0.567456
3278 0.567456
3279 0.567456
3280 0.567499
3281 0.567499
3282 0.567518
3283 0.567518
3284 0.56756
3285 0.567609
3286 0.567609
3287 0.567609
3288 0.567609
3289 0.567609
3290 0.567609
3291 0.567609
3292 0.567609
3293 0.567669
3294 0.567669
3295 0.567669
3296 0.567669
3297 0.567713
3298 0.56774
3299 0.567889
3300 0.567889
3301 0.567913
3302 0.567962
3303 0.567962
3304 0.568034
3305 0.568034
3306 0.568034
3307 0.568034
3308 0.568034
3309 0.568127
3310 0.568127
3311 0.568127
3312 0.568127
3313 0.568127
3314 0.568127
3315 0.568127
3316 0.568165
3317 0.568165
3318 0.568165
3319 0.568165
3320 0.568165
3321 0.568165
3322 0.568227
3323 0.568283
3324 0.568528
3325 0.568528
3326 0.568564
3327 0.568564
3328 0.568564
3329 0.568564
3330 0.568691
3331 0.568691
3332 0.568716
3333 0.568716
3334 0.568743
3335 0.568769
3336 0.568769
3337 0.568769
3338 0.568851
3339 0.568916
3340 0.568916
3341 0.568935
3342 0.568935
3343 0.568935
3344 0.568935
3345 0.568935
3346 0.568935
3347 0.569023
3348 0.569199
3349 0.569199
3350 0.56927
3351 0.56927
3352 0.569341
3353 0.569341
3354 0.569341
3355 0.569341
3356 0.569341
3357 0.569341
3358 0.569437
3359 0.569437
3360 0.569437
3361 0.569437
3362 0.569437
3363 0.569482
3364 0.569535
3365 0.569558
3366 0.569667
3367 0.569694
3368 0.569694
3369 0.569694
3370 0.569694
3371 0.569712
3372 0.569712
3373 0.569712
3374 0.569712
3375 0.569774
3376 0.569774
3377 0.569774
3378 0.569793
3379 0.569793
3380 0.569793
3381 0.569813
3382 0.569813
3383 0.569813
3384 0.569813
3385 0.569813
3386 0.569835
3387 0.56988
3388 0.570066
3389 0.570066
3390 0.570066
3391 0.570084
3392 0.570185
3393 0.570203
3394 0.570203
3395 0.570203
3396 0.570301
3397 0.570301
3398 0.570301
3399 0.570374
3400 0.570448
3401 0.570474
3402 0.570474
3403 0.570474
3404 0.570474
3405 0.570474
3406 0.570474
3407 0.570474
3408 0.570474
3409 0.570474
3410 0.570474
3411 0.570507
3412 0.570556
3413 0.570577
3414 0.570625
3415 0.570625
3416 0.570625
3417 0.570625
3418 0.570652
3419 0.570691
3420 0.570691
3421 0.570691
3422 0.570691
3423 0.570731
3424 0.570731
3425 0.570731
3426 0.570731
3427 0.570731
3428 0.570731
3429 0.570731
3430 0.570731
3431 0.570731
3432 0.570731
3433 0.570801
3434 0.570801
3435 0.570801
3436 0.570845
3437 0.570845
3438 0.570845
3439 0.570845
3440 0.570845
3441 0.570845
3442 0.570845
3443 0.570874
3444 0.570929
3445 0.570929
3446 0.570929
3447 0.570929
3448 0.570929
3449 0.570929
3450 0.570929
3451 0.570929
3452 0.571022
3453 0.571042
3454 0.571042
3455 0.571169
3456 0.571234
3457 0.571234
3458 0.571234
3459 0.571234
3460 0.571234
3461 0.571234
3462 0.571349
3463 0.571349
3464 0.571349
3465 0.571349
3466 0.571349
3467 0.571349
3468 0.5714
3469 0.5714
3470 0.571433
3471 0.571433
3472 0.571433
3473 0.57145
3474 0.571503
3475 0.571503
3476 0.571503
3477 0.571503
3478 0.571503
3479 0.571541
3480 0.57167
3481 0.57167
3482 0.57167
3483 0.57167
3484 0.57167
3485 0.57167
3486 0.57167
3487 0.57167
3488 0.57167
3489 0.57167
3490 0.57167
3491 0.57167
3492 0.57167
3493 0.57167
3494 0.57167
3495 0.57167
3496 0.57167
3497 0.57167
3498 0.57167
3499 0.57167
3500 0.571813
3501 0.571813
3502 0.571813
3503 0.571813
3504 0.571813
3505 0.571813
3506 0.571839
3507 0.571839
3508 0.571867
3509 0.572011
3510 0.572131
3511 0.572187
3512 0.572244
3513 0.57228
3514 0.572304
3515 0.572304
3516 0.572375
3517 0.572375
3518 0.572375
3519 0.572437
3520 0.572437
3521 0.572474
3522 0.572474
3523 0.572474
3524 0.572474
3525 0.572474
3526 0.572474
3527 0.572581
3528 0.572581
3529 0.57261
3530 0.57261
3531 0.57261
3532 0.57261
3533 0.57261
3534 0.57261
3535 0.57261
3536 0.57265
3537 0.57272
3538 0.572763
3539 0.572801
3540 0.572801
3541 0.572801
3542 0.57289
3543 0.573037
3544 0.573059
3545 0.573211
3546 0.573211
3547 0.573211
3548 0.573211
3549 0.573211
3550 0.573281
3551 0.573355
3552 0.573355
3553 0.573355
3554 0.573355
3555 0.573355
3556 0.573355
3557 0.573355
3558 0.573417
3559 0.573436
3560 0.573485
3561 0.573485
3562 0.573588
3563 0.573629
3564 0.57366
3565 0.573691
3566 0.573718
3567 0.573776
3568 0.573776
3569 0.573798
3570 0.573798
3571 0.573798
3572 0.573821
3573 0.573841
3574 0.573864
3575 0.573864
3576 0.573864
3577 0.573961
3578 0.573961
3579 0.574112
3580 0.574112
3581 0.574112
3582 0.574204
3583 0.574304
3584 0.574304
3585 0.574304
3586 0.574304
3587 0.574304
3588 0.574304
3589 0.574344
3590 0.574344
3591 0.574344
3592 0.574344
3593 0.574385
3594 0.574489
3595 0.574548
3596 0.57459
3597 0.57459
3598 0.574611
3599 0.574664


==> plots/data/dataSport-Journal-CN_nC.dat <==
0 0
1 0.00147436
2 0.00437296
3 0.010565
4 0.0172893
5 0.0209381
6 0.0212173
7 0.0215551
8 0.0235168
9 0.0241933
10 0.0273849
11 0.0296881
12 0.0326071
13 0.0342646
14 0.0352751
15 0.035765
16 0.036386
17 0.0398516
18 0.0401259
19 0.0410442
20 0.042197
21 0.0455782
22 0.046207
23 0.0481739
24 0.0487594
25 0.0508985
26 0.0510561
27 0.0517753
28 0.0521345
29 0.0536612
30 0.0540281
31 0.0544627
32 0.0553707
33 0.0555294
34 0.0569856
35 0.0583894
36 0.0598897
37 0.0603319
38 0.0625142
39 0.0648523
40 0.0664148
41 0.0681878
42 0.0699773
43 0.0707004
44 0.0718902
45 0.0730001
46 0.0763349
47 0.0771683
48 0.0779753
49 0.0802216
50 0.0809613
51 0.0814417
52 0.0835317
53 0.0837982
54 0.0855331
55 0.0880627
56 0.0884063
57 0.08986
58 0.0920573
59 0.0952135
60 0.0959772
61 0.0972259
62 0.097674
63 0.099416
64 0.100114
65 0.102374
66 0.103412
67 0.104738
68 0.105421
69 0.107311
70 0.107831
71 0.109941
72 0.111324
73 0.114579
74 0.119409
75 0.120219
76 0.122308
77 0.123539
78 0.125507
79 0.126966
80 0.127953
81 0.129607
82 0.13085
83 0.133308
84 0.134375
85 0.135417
86 0.136624
87 0.13963
88 0.140705
89 0.141813
90 0.142551
91 0.143185
92 0.14364
93 0.143954
94 0.144382
95 0.147612
96 0.150621
97 0.151362
98 0.153032
99 0.153547
100 0.154522
101 0.15684
102 0.15845
103 0.158787
104 0.161597
105 0.163152
106 0.16471
107 0.166458
108 0.168822
109 0.169367
110 0.169781
111 0.171474
112 0.17242
113 0.172769
114 0.173483
115 0.174773
116 0.175448
117 0.175788
118 0.17683
119 0.177017
120 0.177103
121 0.17914
122 0.180127
123 0.181489
124 0.182722
125 0.183156
126 0.184518
127 0.185435
128 0.186981
129 0.188798
130 0.190317
131 0.194182
132 0.195955
133 0.196618
134 0.197023
135 0.19743
136 0.199222
137 0.199641
138 0.202142
139 0.203487
140 0.20402
141 0.204651
142 0.205023
143 0.205918
144 0.205928
145 0.206969
146 0.209593
147 0.211585
148 0.211831
149 0.213549
150 0.213822
151 0.214448
152 0.21483
153 0.216872
154 0.217695
155 0.219221
156 0.220026
157 0.2202
158 0.222272
159 0.223192
160 0.223787
161 0.224227
162 0.224883
163 0.225334
164 0.226247
165 0.226591
166 0.226902
167 0.227373
168 0.227526
169 0.227861
170 0.228274
171 0.230697
172 0.2314
173 0.234592
174 0.235034
175 0.235643
176 0.236093
177 0.236793
178 0.236921
179 0.237143
180 0.237376
181 0.238741
182 0.239162
183 0.241714
184 0.242811
185 0.243122
186 0.243482
187 0.244542
188 0.245922
189 0.247944
190 0.249057
191 0.249931
192 0.250176
193 0.250357
194 0.250752
195 0.251607
196 0.252235
197 0.25286
198 0.253134
199 0.253397
200 0.253887
201 0.254502
202 0.255967
203 0.257552
204 0.25811
205 0.25952
206 0.259674
207 0.25974
208 0.260154
209 0.260977
210 0.261416
211 0.262313
212 0.26342
213 0.264885
214 0.265333
215 0.26698
216 0.267431
217 0.267955
218 0.268721
219 0.270086
220 0.2704
221 0.27149
222 0.271529
223 0.272822
224 0.273109
225 0.274964
226 0.276501
227 0.27715
228 0.277354
229 0.277483
230 0.2777
231 0.279837
232 0.28
233 0.281769
234 0.281962
235 0.283389
236 0.283679
237 0.285129
238 0.285814
239 0.287428
240 0.287759
241 0.288098
242 0.288532
243 0.28992
244 0.290271
245 0.290935
246 0.291178
247 0.291323
248 0.291434
249 0.291493
250 0.293403
251 0.293577
252 0.29412
253 0.295068
254 0.295699
255 0.295822
256 0.29642
257 0.296821
258 0.298633
259 0.300025
260 0.300537
261 0.300639
262 0.301391
263 0.301568
264 0.301968
265 0.30222
266 0.302501
267 0.303076
268 0.303312
269 0.303417
270 0.30388
271 0.304057
272 0.305345
273 0.305729
274 0.305971
275 0.306406
276 0.306406
277 0.306734
278 0.306954
279 0.307978
280 0.308744
281 0.309326
282 0.309773
283 0.309828
284 0.310439
285 0.310617
286 0.311667
287 0.312268
288 0.312611
289 0.313007
290 0.315093
291 0.315223
292 0.316497
293 0.316699
294 0.317039
295 0.317483
296 0.317719
297 0.318333
298 0.318686
299 0.318753
300 0.319203
301 0.31929
302 0.319311
303 0.319592
304 0.321106
305 0.321515
306 0.321626
307 0.321961
308 0.322142
309 0.322403
310 0.32303
311 0.323633
312 0.324431
313 0.326619
314 0.326988
315 0.327077
316 0.327328
317 0.32752
318 0.327911
319 0.33024
320 0.330405
321 0.330531
322 0.330574
323 0.330695
324 0.332293
325 0.33247
326 0.333808
327 0.333984
328 0.334066
329 0.334367
330 0.334771
331 0.334885
332 0.335963
333 0.336726
334 0.337381
335 0.337576
336 0.337659
337 0.337715
338 0.338141
339 0.338378
340 0.338611
341 0.338864
342 0.339945
343 0.34141
344 0.341544
345 0.341658
346 0.341904
347 0.342087
348 0.343921
349 0.344456
350 0.344774
351 0.345902
352 0.346368
353 0.346464
354 0.347456
355 0.347508
356 0.347708
357 0.348745
358 0.348773
359 0.348889
360 0.349219
361 0.349346
362 0.350425
363 0.350824
364 0.350854
365 0.351458
366 0.351949
367 0.352054
368 0.352599
369 0.352748
370 0.352823
371 0.352874
372 0.353044
373 0.353397
374 0.3549
375 0.355366
376 0.355366
377 0.355894
378 0.356328
379 0.356613
380 0.356846
381 0.356924
382 0.357088
383 0.357176
384 0.357479
385 0.3575
386 0.357728
387 0.357858
388 0.35819
389 0.358272
390 0.358352
391 0.358398
392 0.358646
393 0.358674
394 0.358786
395 0.358929
396 0.358997
397 0.35915
398 0.359791
399 0.360055
400 0.360125
401 0.360161
402 0.360293
403 0.360518
404 0.360612
405 0.36069
406 0.361304
407 0.362043
408 0.362279
409 0.362428
410 0.362556
411 0.362615
412 0.363379
413 0.363498
414 0.363698
415 0.363757
416 0.364046
417 0.364253
418 0.36435
419 0.364383
420 0.364458
421 0.364617
422 0.364757
423 0.364934
424 0.365119
425 0.366177
426 0.366219
427 0.366991
428 0.367762
429 0.368182
430 0.368487
431 0.368544
432 0.368665
433 0.368799
434 0.36897
435 0.369008
436 0.369055
437 0.369099
438 0.369249
439 0.369779
440 0.3698
441 0.369904
442 0.369923
443 0.369953
444 0.370102
445 0.370391
446 0.371741
447 0.371997
448 0.37206
449 0.372524
450 0.372635
451 0.37279
452 0.372877
453 0.372925
454 0.373162
455 0.373229
456 0.374289
457 0.374427
458 0.374427
459 0.374721
460 0.374761
461 0.374869
462 0.375517
463 0.375598
464 0.376868
465 0.377047
466 0.377059
467 0.377197
468 0.377632
469 0.377893
470 0.377998
471 0.378077
472 0.378316
473 0.378353
474 0.378362
475 0.378572
476 0.379981
477 0.380426
478 0.380443
479 0.380529
480 0.380779
481 0.383274
482 0.383328
483 0.383343
484 0.38351
485 0.383718
486 0.383878
487 0.383944
488 0.38417
489 0.38427
490 0.384414
491 0.384585
492 0.384638
493 0.385286
494 0.386429
495 0.386447
496 0.386596
497 0.386648
498 0.386792
499 0.386821
500 0.386953
501 0.388399
502 0.388468
503 0.388707
504 0.388738
505 0.388778
506 0.388914
507 0.390147
508 0.390326
509 0.390464
510 0.390596
511 0.39068
512 0.390956
513 0.390978
514 0.39118
515 0.391307
516 0.391387
517 0.391439
518 0.391439
519 0.391584
520 0.391704
521 0.391704
522 0.39176
523 0.392097
524 0.392261
525 0.3925
526 0.392808
527 0.393026
528 0.393117
529 0.393506
530 0.393633
531 0.39381
532 0.393884
533 0.393936
534 0.394132
535 0.394257
536 0.394402
537 0.394568
538 0.394661
539 0.394695
540 0.394731
541 0.394731
542 0.39479
543 0.39515
544 0.395378
545 0.395713
546 0.395784
547 0.395898
548 0.396097
549 0.396201
550 0.396463
551 0.396463
552 0.397644
553 0.39785
554 0.397934
555 0.397976
556 0.397984
557 0.398382
558 0.398725
559 0.39875
560 0.398767
561 0.399277
562 0.399653
563 0.39969
564 0.399814
565 0.400319
566 0.400319
567 0.400418
568 0.400499
569 0.401289
570 0.401324
571 0.401448
572 0.401496
573 0.401648
574 0.401897
575 0.402007
576 0.402007
577 0.402223
578 0.403544
579 0.403668
580 0.403668
581 0.403735
582 0.403792
583 0.403849
584 0.403953
585 0.404024
586 0.404102
587 0.404363
588 0.404453
589 0.404708
590 0.404979
591 0.405189
592 0.405718
593 0.405909
594 0.406002
595 0.40602
596 0.406142
597 0.406204
598 0.406283
599 0.406324
600 0.406402
601 0.406629
602 0.406827
603 0.406827
604 0.408435
605 0.408435
606 0.408435
607 0.408474
608 0.408628
609 0.408658
610 0.408853
611 0.409098
612 0.40927
613 0.409636
614 0.409785
615 0.409859
616 0.410869
617 0.410955
618 0.41099
619 0.411248
620 0.411462
621 0.411562
622 0.411577
623 0.411577
624 0.411653
625 0.412003
626 0.412178
627 0.4123
628 0.412712
629 0.412712
630 0.412712
631 0.412913
632 0.413023
633 0.413131
634 0.413196
635 0.413441
636 0.413544
637 0.413746
638 0.413972
639 0.414006
640 0.414485
641 0.414663
642 0.414663
643 0.414705
644 0.414705
645 0.41477
646 0.414801
647 0.414815
648 0.415003
649 0.415082
650 0.41522
651 0.415378
652 0.415718
653 0.415718
654 0.41616
655 0.41616
656 0.416475
657 0.416869
658 0.417015
659 0.417119
660 0.417155
661 0.417405
662 0.417514
663 0.417678
664 0.417808
665 0.418299
666 0.418394
667 0.418457
668 0.418625
669 0.419021
670 0.419199
671 0.419272
672 0.41929
673 0.419306
674 0.419645
675 0.41992
676 0.41994
677 0.420053
678 0.420339
679 0.420402
680 0.42044
681 0.420525
682 0.420616
683 0.420831
684 0.42087
685 0.421021
686 0.421133
687 0.42115
688 0.42136
689 0.421485
690 0.421783
691 0.421889
692 0.422109
693 0.422174
694 0.422224
695 0.422361
696 0.422361
697 0.4225
698 0.422566
699 0.422566
700 0.422684
701 0.423326
702 0.423401
703 0.423499
704 0.423658
705 0.423678
706 0.423958
707 0.424169
708 0.424169
709 0.424362
710 0.425497
711 0.425777
712 0.425963
713 0.426043
714 0.427759
715 0.428157
716 0.428637
717 0.428667
718 0.428754
719 0.428844
720 0.428977
721 0.429369
722 0.429686
723 0.429792
724 0.429908
725 0.429964
726 0.430031
727 0.430044
728 0.430199
729 0.430268
730 0.430268
731 0.430628
732 0.430885
733 0.430934
734 0.430934
735 0.430966
736 0.431359
737 0.431427
738 0.43147
739 0.43178
740 0.431833
741 0.431833
742 0.432002
743 0.432002
744 0.432146
745 0.432146
746 0.432146
747 0.432199
748 0.432253
749 0.432353
750 0.432821
751 0.432853
752 0.432853
753 0.433088
754 0.433088
755 0.433209
756 0.43332
757 0.43332
758 0.43332
759 0.43343
760 0.433542
761 0.434015
762 0.434081
763 0.434204
764 0.434225
765 0.43437
766 0.434381
767 0.43459
768 0.434834
769 0.434834
770 0.434834
771 0.434834
772 0.434969
773 0.435013
774 0.435013
775 0.435013
776 0.435119
777 0.435146
778 0.435418
779 0.435468
780 0.435954
781 0.436554
782 0.436907
783 0.436907
784 0.437069
785 0.437643
786 0.437643
787 0.43768
788 0.437841
789 0.437882
790 0.439353
791 0.439474
792 0.439474
793 0.439474
794 0.439474
795 0.439497
796 0.439497
797 0.439514
798 0.439618
799 0.439772
800 0.439994
801 0.440014
802 0.440038
803 0.440063
804 0.440063
805 0.440063
806 0.440268
807 0.440297
808 0.440422
809 0.440584
810 0.440686
811 0.440957
812 0.441159
813 0.4412
814 0.441322
815 0.44242
816 0.442622
817 0.442622
818 0.442676
819 0.443019
820 0.443199
821 0.443371
822 0.44339
823 0.443445
824 0.443495
825 0.443495
826 0.443536
827 0.444629
828 0.444676
829 0.444856
830 0.444939
831 0.445023
832 0.445023
833 0.445023
834 0.445058
835 0.445437
836 0.445437
837 0.445614
838 0.445614
839 0.445614
840 0.445643
841 0.447325
842 0.448506
843 0.448636
844 0.448779
845 0.448857
846 0.449133
847 0.449133
848 0.449133
849 0.449133
850 0.449133
851 0.449145
852 0.449278
853 0.449337
854 0.44952
855 0.44952
856 0.449803
857 0.449976
858 0.450116
859 0.450116
860 0.450152
861 0.450473
862 0.450484
863 0.450484
864 0.450586
865 0.450636
866 0.450702
867 0.450745
868 0.450913
869 0.450937
870 0.450976
871 0.451159
872 0.451231
873 0.451249
874 0.451289
875 0.45135
876 0.451447
877 0.451534
878 0.451534
879 0.451623
880 0.451648
881 0.451648
882 0.451666
883 0.451734
884 0.451818
885 0.452268
886 0.452517
887 0.452517
888 0.452517
889 0.452517
890 0.452547
891 0.45265
892 0.452759
893 0.452759
894 0.452823
895 0.452938
896 0.453309
897 0.453388
898 0.453437
899 0.453437
900 0.453463
901 0.453493
902 0.453519
903 0.453519
904 0.454725
905 0.454791
906 0.454909
907 0.456136
908 0.456136
909 0.456422
910 0.456572
911 0.456572
912 0.456805
913 0.456973
914 0.456973
915 0.456992
916 0.457188
917 0.458113
918 0.458244
919 0.458273
920 0.458358
921 0.458372
922 0.458491
923 0.458548
924 0.458766
925 0.458899
926 0.458915
927 0.458961
928 0.459102
929 0.459348
930 0.459374
931 0.459489
932 0.459579
933 0.459662
934 0.459662
935 0.459662
936 0.459662
937 0.459725
938 0.459781
939 0.459891
940 0.460913
941 0.461122
942 0.461678
943 0.461678
944 0.461732
945 0.462319
946 0.462516
947 0.462779
948 0.462779
949 0.462779
950 0.462792
951 0.462806
952 0.462946
953 0.462946
954 0.462969
955 0.463163
956 0.463551
957 0.463568
958 0.463568
959 0.463801
960 0.463886
961 0.463901
962 0.463998
963 0.463998
964 0.464026
965 0.464092
966 0.464411
967 0.464427
968 0.464459
969 0.464477
970 0.46453
971 0.464653
972 0.46472
973 0.464805
974 0.464805
975 0.464943
976 0.465003
977 0.465019
978 0.465035
979 0.465186
980 0.465264
981 0.465264
982 0.465264
983 0.465313
984 0.465534
985 0.465578
986 0.465578
987 0.465646
988 0.465803
989 0.465966
990 0.46602
991 0.466078
992 0.466584
993 0.466731
994 0.466785
995 0.46688
996 0.46688
997 0.46688
998 0.46688
999 0.466904
1000 0.466904
1001 0.466904
1002 0.467093
1003 0.467125
1004 0.46748
1005 0.467625
1006 0.467625
1007 0.467625
1008 0.467654
1009 0.467671
1010 0.467725
1011 0.468105
1012 0.468105
1013 0.468105
1014 0.468105
1015 0.468105
1016 0.468231
1017 0.468231
1018 0.468247
1019 0.46828
1020 0.46835
1021 0.46835
1022 0.468389
1023 0.468405
1024 0.468405
1025 0.468405
1026 0.468405
1027 0.468405
1028 0.468415
1029 0.468415
1030 0.468454
1031 0.468454
1032 0.468536
1033 0.468536
1034 0.468536
1035 0.46862
1036 0.46862
1037 0.468672
1038 0.46875
1039 0.468814
1040 0.468932
1041 0.468932
1042 0.468932
1043 0.468955
1044 0.469152
1045 0.469152
1046 0.469631
1047 0.469659
1048 0.469659
1049 0.469729
1050 0.469729
1051 0.469756
1052 0.469968
1053 0.470006
1054 0.470043
1055 0.470152
1056 0.470283
1057 0.470338
1058 0.470367
1059 0.470367
1060 0.470367
1061 0.470367
1062 0.470385
1063 0.470403
1064 0.470506
1065 0.471116
1066 0.471116
1067 0.471218
1068 0.471318
1069 0.471339
1070 0.471508
1071 0.471595
1072 0.471797
1073 0.471812
1074 0.471846
1075 0.471914
1076 0.471914
1077 0.472513
1078 0.472852
1079 0.472852
1080 0.472852
1081 0.472852
1082 0.472852
1083 0.47292
1084 0.472942
1085 0.472953
1086 0.473082
1087 0.473204
1088 0.473204
1089 0.47324
1090 0.473367
1091 0.47346
1092 0.47346
1093 0.474536
1094 0.474536
1095 0.474536
1096 0.474553
1097 0.474594
1098 0.474594
1099 0.474594
1100 0.474594
1101 0.474721
1102 0.474819
1103 0.47498
1104 0.475
1105 0.475
1106 0.475039
1107 0.475039
1108 0.476243
1109 0.476579
1110 0.47665
1111 0.47665
1112 0.47665
1113 0.476821
1114 0.477139
1115 0.477139
1116 0.477157
1117 0.477287
1118 0.477287
1119 0.477287
1120 0.47741
1121 0.477431
1122 0.477431
1123 0.477431
1124 0.477472
1125 0.477481
1126 0.477541
1127 0.477541
1128 0.477988
1129 0.477988
1130 0.478076
1131 0.478076
1132 0.478076
1133 0.478094
1134 0.478094
1135 0.478169
1136 0.47834
1137 0.478484
1138 0.478573
1139 0.478573
1140 0.478615
1141 0.478879
1142 0.478879
1143 0.478952
1144 0.478988
1145 0.479966
1146 0.480123
1147 0.480207
1148 0.480314
1149 0.480465
1150 0.480541
1151 0.480593
1152 0.480593
1153 0.480593
1154 0.480711
1155 0.480711
1156 0.480764
1157 0.480764
1158 0.480764
1159 0.480782
1160 0.480858
1161 0.480892
1162 0.481025
1163 0.481491
1164 0.481554
1165 0.481554
1166 0.481554
1167 0.48175
1168 0.48175
1169 0.48175
1170 0.481787
1171 0.481787
1172 0.481787
1173 0.481787
1174 0.481787
1175 0.481835
1176 0.482037
1177 0.482037
1178 0.482053
1179 0.482053
1180 0.482072
1181 0.482072
1182 0.482072
1183 0.48209
1184 0.482107
1185 0.482405
1186 0.482405
1187 0.482636
1188 0.482805
1189 0.483956
1190 0.48401
1191 0.48401
1192 0.484161
1193 0.484161
1194 0.484186
1195 0.484186
1196 0.484259
1197 0.484601
1198 0.484675
1199 0.484706
1200 0.484706
1201 0.484778
1202 0.484778
1203 0.484787
1204 0.48484
1205 0.48484
1206 0.48484
1207 0.484969
1208 0.485353
1209 0.485353
1210 0.485371
1211 0.485371
1212 0.485371
1213 0.485371
1214 0.485404
1215 0.485404
1216 0.485461
1217 0.485477
1218 0.485624
1219 0.485639
1220 0.485703
1221 0.485743
1222 0.485831
1223 0.485831
1224 0.485831
1225 0.485903
1226 0.485903
1227 0.485903
1228 0.485903
1229 0.485948
1230 0.485948
1231 0.485948
1232 0.485948
1233 0.486288
1234 0.486288
1235 0.486305
1236 0.486305
1237 0.486411
1238 0.486533
1239 0.486533
1240 0.486533
1241 0.486533
1242 0.486533
1243 0.486611
1244 0.48662
1245 0.48662
1246 0.48662
1247 0.48662
1248 0.48662
1249 0.48662
1250 0.48662
1251 0.48662
1252 0.486683
1253 0.486748
1254 0.486748
1255 0.486748
1256 0.486748
1257 0.486748
1258 0.486748
1259 0.487517
1260 0.487517
1261 0.487517
1262 0.487517
1263 0.487517
1264 0.487517
1265 0.487517
1266 0.487551
1267 0.487551
1268 0.487578
1269 0.487578
1270 0.487578
1271 0.487578
1272 0.487578
1273 0.487578
1274 0.487842
1275 0.487842
1276 0.489035
1277 0.489035
1278 0.489165
1279 0.489324
1280 0.489324
1281 0.489324
1282 0.489344
1283 0.489356
1284 0.48938
1285 0.48938
1286 0.48938
1287 0.489502
1288 0.489531
1289 0.489531
1290 0.489656
1291 0.489656
1292 0.489683
1293 0.489708
1294 0.489769
1295 0.489769
1296 0.489877
1297 0.490132
1298 0.49021
1299 0.490431
1300 0.490723
1301 0.490776
1302 0.490776
1303 0.490776
1304 0.490776
1305 0.490985
1306 0.491132
1307 0.491132
1308 0.491219
1309 0.491219
1310 0.491273
1311 0.491293
1312 0.491443
1313 0.491933
1314 0.491933
1315 0.491933
1316 0.49205
1317 0.492126
1318 0.492157
1319 0.49226
1320 0.492346
1321 0.492402
1322 0.492432
1323 0.492432
1324 0.492432
1325 0.49246
1326 0.49246
1327 0.49246
1328 0.492607
1329 0.492607
1330 0.492807
1331 0.492807
1332 0.492807
1333 0.492825
1334 0.492835
1335 0.492882
1336 0.493061
1337 0.493085
1338 0.493366
1339 0.493415
1340 0.493516
1341 0.493555
1342 0.493555
1343 0.493585
1344 0.493585
1345 0.493656
1346 0.493675
1347 0.493806
1348 0.493841
1349 0.493841
1350 0.493867
1351 0.493867
1352 0.493867
1353 0.493867
1354 0.494017
1355 0.494265
1356 0.494265
1357 0.494265
1358 0.494265
1359 0.494287
1360 0.49434
1361 0.49434
1362 0.49442
1363 0.49442
1364 0.494449
1365 0.494449
1366 0.494471
1367 0.494682
1368 0.494682
1369 0.494798
1370 0.494859
1371 0.494879
1372 0.495148
1373 0.49519
1374 0.495241
1375 0.495241
1376 0.495241
1377 0.495402
1378 0.495604
1379 0.495676
1380 0.495723
1381 0.495723
1382 0.495751
1383 0.495852
1384 0.495919
1385 0.495919
1386 0.496055
1387 0.496055
1388 0.496116
1389 0.496831
1390 0.496831
1391 0.49686
1392 0.497198
1393 0.497266
1394 0.497367
1395 0.497402
1396 0.497402
1397 0.49763
1398 0.49769
1399 0.497882
1400 0.497882
1401 0.497882
1402 0.497912
1403 0.49796
1404 0.497973
1405 0.498075
1406 0.498109
1407 0.498199
1408 0.498199
1409 0.498312
1410 0.49833
1411 0.498587
1412 0.498587
1413 0.499268
1414 0.499327
1415 0.499327
1416 0.499327
1417 0.499385
1418 0.499508
1419 0.499609
1420 0.499609
1421 0.499609
1422 0.499609
1423 0.499609
1424 0.499609
1425 0.499609
1426 0.499609
1427 0.499669
1428 0.499741
1429 0.499741
1430 0.499741
1431 0.499772
1432 0.499854
1433 0.499919
1434 0.500161
1435 0.500186
1436 0.500305
1437 0.500305
1438 0.500388
1439 0.500388
1440 0.500414
1441 0.500473
1442 0.500509
1443 0.500509
1444 0.500939
1445 0.501112
1446 0.501126
1447 0.501171
1448 0.501302
1449 0.501319
1450 0.501319
1451 0.501319
1452 0.501319
1453 0.501319
1454 0.501356
1455 0.501419
1456 0.501792
1457 0.501904
1458 0.501921
1459 0.501921
1460 0.501921
1461 0.502178
1462 0.502178
1463 0.502198
1464 0.502198
1465 0.502198
1466 0.502198
1467 0.502294
1468 0.502321
1469 0.502321
1470 0.502703
1471 0.502718
1472 0.502718
1473 0.502956
1474 0.502956
1475 0.503222
1476 0.503472
1477 0.503555
1478 0.503555
1479 0.503555
1480 0.503555
1481 0.503627
1482 0.503761
1483 0.503782
1484 0.503889
1485 0.504094
1486 0.504094
1487 0.504344
1488 0.504366
1489 0.504417
1490 0.504417
1491 0.504417
1492 0.504513
1493 0.504573
1494 0.504603
1495 0.504722
1496 0.505023
1497 0.505023
1498 0.505023
1499 0.505054
1500 0.505054
1501 0.505054
1502 0.505054
1503 0.505054
1504 0.50513
1505 0.505173
1506 0.505173
1507 0.505173
1508 0.505173
1509 0.505173
1510 0.505173
1511 0.505173
1512 0.505216
1513 0.505254
1514 0.505472
1515 0.505507
1516 0.505507
1517 0.505669
1518 0.505985
1519 0.506104
1520 0.506373
1521 0.506401
1522 0.506547
1523 0.506637
1524 0.506637
1525 0.506637
1526 0.506637
1527 0.506637
1528 0.506668
1529 0.506754
1530 0.506809
1531 0.506809
1532 0.506809
1533 0.506809
1534 0.5069
1535 0.506932
1536 0.506932
1537 0.507058
1538 0.507058
1539 0.507058
1540 0.507058
1541 0.507213
1542 0.507278
1543 0.507278
1544 0.507278
1545 0.507366
1546 0.507366
1547 0.508566
1548 0.508617
1549 0.508871
1550 0.508871
1551 0.508913
1552 0.509007
1553 0.509088
1554 0.50915
1555 0.509179
1556 0.509179
1557 0.50933
1558 0.509338
1559 0.50946
1560 0.509718
1561 0.509718
1562 0.509718
1563 0.509806
1564 0.509806
1565 0.509806
1566 0.509806
1567 0.510067
1568 0.510067
1569 0.510067
1570 0.510116
1571 0.510445
1572 0.510639
1573 0.510768
1574 0.510768
1575 0.510768
1576 0.510768
1577 0.510854
1578 0.510872
1579 0.510949
1580 0.510949
1581 0.510972
1582 0.511421
1583 0.511421
1584 0.511507
1585 0.511507
1586 0.511507
1587 0.511545
1588 0.511545
1589 0.511545
1590 0.511545
1591 0.511545
1592 0.511611
1593 0.511611
1594 0.511764
1595 0.511925
1596 0.512008
1597 0.512008
1598 0.512093
1599 0.512093
1600 0.512093
1601 0.512277
1602 0.512277
1603 0.512277
1604 0.512277
1605 0.512277
1606 0.512658
1607 0.512687
1608 0.512687
1609 0.512687
1610 0.512687
1611 0.512687
1612 0.512687
1613 0.512687
1614 0.512687
1615 0.512687
1616 0.512687
1617 0.512938
1618 0.51322
1619 0.513234
1620 0.513234
1621 0.513234
1622 0.513287
1623 0.513287
1624 0.513287
1625 0.51331
1626 0.51331
1627 0.51334
1628 0.513609
1629 0.513634
1630 0.513827
1631 0.513852
1632 0.513852
1633 0.513852
1634 0.513852
1635 0.513852
1636 0.513852
1637 0.513852
1638 0.513888
1639 0.513888
1640 0.513919
1641 0.513919
1642 0.513964
1643 0.513964
1644 0.514305
1645 0.514305
1646 0.514324
1647 0.514409
1648 0.514409
1649 0.514455
1650 0.514455
1651 0.514477
1652 0.514477
1653 0.514477
1654 0.514477
1655 0.51451
1656 0.514782
1657 0.514782
1658 0.514782
1659 0.514782
1660 0.514782
1661 0.514782
1662 0.514925
1663 0.514958
1664 0.514958
1665 0.515398
1666 0.515398
1667 0.515523
1668 0.515523
1669 0.515523
1670 0.515523
1671 0.515523
1672 0.515523
1673 0.515523
1674 0.515563
1675 0.515649
1676 0.515938
1677 0.516002
1678 0.516002
1679 0.517045
1680 0.517045
1681 0.517045
1682 0.517045
1683 0.517045
1684 0.517071
1685 0.517071
1686 0.517178
1687 0.517178
1688 0.51756
1689 0.517657
1690 0.517845
1691 0.518199
1692 0.518199
1693 0.518199
1694 0.518282
1695 0.518389
1696 0.518436
1697 0.518489
1698 0.518515
1699 0.518515
1700 0.518515
1701 0.518598
1702 0.518712
1703 0.518712
1704 0.518753
1705 0.518753
1706 0.518986
1707 0.519012
1708 0.519195
1709 0.519195
1710 0.519195
1711 0.519236
1712 0.519255
1713 0.519255
1714 0.519255
1715 0.519315
1716 0.51945
1717 0.519479
1718 0.519479
1719 0.51956
1720 0.51956
1721 0.519736
1722 0.519736
1723 0.519765
1724 0.519777
1725 0.519777
1726 0.519777
1727 0.519822
1728 0.520197
1729 0.520197
1730 0.520234
1731 0.520234
1732 0.520234
1733 0.520234
1734 0.520234
1735 0.520234
1736 0.520275
1737 0.520275
1738 0.520275
1739 0.520275
1740 0.520275
1741 0.520275
1742 0.520275
1743 0.520275
1744 0.520275
1745 0.520275
1746 0.520275
1747 0.520275
1748 0.520275
1749 0.520504
1750 0.520504
1751 0.520504
1752 0.520504
1753 0.520504
1754 0.520504
1755 0.520529
1756 0.520703
1757 0.520703
1758 0.520785
1759 0.520785
1760 0.520785
1761 0.520785
1762 0.520785
1763 0.520798
1764 0.520798
1765 0.520854
1766 0.520854
1767 0.520854
1768 0.520854
1769 0.520854
1770 0.520922
1771 0.520935
1772 0.521161
1773 0.521178
1774 0.521178
1775 0.521211
1776 0.521236
1777 0.52145
1778 0.52145
1779 0.52145
1780 0.52145
1781 0.52145
1782 0.52145
1783 0.52145
1784 0.52145
1785 0.521485
1786 0.521485
1787 0.52183
1788 0.52183
1789 0.521844
1790 0.521926
1791 0.52201
1792 0.522117
1793 0.522117
1794 0.522117
1795 0.522217
1796 0.522241
1797 0.522241
1798 0.522241
1799 0.522273
1800 0.522273
1801 0.522317
1802 0.522786
1803 0.522786
1804 0.522786
1805 0.522786
1806 0.522786
1807 0.522786
1808 0.522876
1809 0.522915
1810 0.522915
1811 0.522945
1812 0.523037
1813 0.52409
1814 0.524294
1815 0.524411
1816 0.524429
1817 0.524437
1818 0.524556
1819 0.524556
1820 0.524602
1821 0.525013
1822 0.525062
1823 0.525062
1824 0.525102
1825 0.525102
1826 0.525102
1827 0.525102
1828 0.525102
1829 0.525355
1830 0.525539
1831 0.526031
1832 0.526091
1833 0.526091
1834 0.526091
1835 0.526118
1836 0.526118
1837 0.526118
1838 0.526202
1839 0.526202
1840 0.526202
1841 0.526202
1842 0.526202
1843 0.526202
1844 0.526202
1845 0.52664
1846 0.526771
1847 0.52682
1848 0.52682
1849 0.526861
1850 0.526861
1851 0.526861
1852 0.526861
1853 0.526898
1854 0.526898
1855 0.527187
1856 0.527217
1857 0.527217
1858 0.527395
1859 0.527395
1860 0.527395
1861 0.527395
1862 0.527395
1863 0.528324
1864 0.528324
1865 0.528685
1866 0.528685
1867 0.528785
1868 0.528824
1869 0.528824
1870 0.52889
1871 0.52889
1872 0.52889
1873 0.52889
1874 0.529031
1875 0.529031
1876 0.529031
1877 0.529149
1878 0.529149
1879 0.529237
1880 0.529237
1881 0.529237
1882 0.529237
1883 0.529237
1884 0.529237
1885 0.529237
1886 0.529237
1887 0.529262
1888 0.529262
1889 0.529262
1890 0.529262
1891 0.529262
1892 0.529262
1893 0.529262
1894 0.529262
1895 0.529262
1896 0.529262
1897 0.529262
1898 0.529281
1899 0.529281
1900 0.529281
1901 0.529281
1902 0.529364
1903 0.529381
1904 0.529381
1905 0.529381
1906 0.529381
1907 0.52946
1908 0.52946
1909 0.52946
1910 0.52946
1911 0.52946
1912 0.529497
1913 0.529497
1914 0.529542
1915 0.529542
1916 0.529582
1917 0.529582
1918 0.52967
1919 0.52967
1920 0.529696
1921 0.529696
1922 0.529696
1923 0.52981
1924 0.530088
1925 0.530088
1926 0.530347
1927 0.530416
1928 0.530416
1929 0.530416
1930 0.530416
1931 0.530416
1932 0.530416
1933 0.530416
1934 0.530416
1935 0.530416
1936 0.530416
1937 0.530416
1938 0.530574
1939 0.530574
1940 0.530574
1941 0.530574
1942 0.530729
1943 0.530729
1944 0.530764
1945 0.530764
1946 0.531094
1947 0.531217
1948 0.531217
1949 0.531217
1950 0.531217
1951 0.531217
1952 0.531252
1953 0.531291
1954 0.531291
1955 0.531291
1956 0.531327
1957 0.531327
1958 0.531348
1959 0.531348
1960 0.531348
1961 0.531348
1962 0.531348
1963 0.531522
1964 0.531522
1965 0.531522
1966 0.531522
1967 0.531522
1968 0.531626
1969 0.53168
1970 0.53168
1971 0.531752
1972 0.531782
1973 0.531782
1974 0.531782
1975 0.531974
1976 0.531974
1977 0.531974
1978 0.531974
1979 0.531974
1980 0.53204
1981 0.53204
1982 0.53204
1983 0.53204
1984 0.53204
1985 0.53204
1986 0.532199
1987 0.532417
1988 0.532417
1989 0.532456
1990 0.532456
1991 0.532456
1992 0.532535
1993 0.532535
1994 0.532579
1995 0.532579
1996 0.532638
1997 0.532668
1998 0.532668
1999 0.532668
2000 0.532668
2001 0.532668
2002 0.532711
2003 0.532711
2004 0.532797
2005 0.532797
2006 0.53289
2007 0.53289
2008 0.532986
2009 0.533376
2010 0.533555
2011 0.534562
2012 0.53457
2013 0.534661
2014 0.534729
2015 0.534739
2016 0.534809
2017 0.534849
2018 0.534849
2019 0.534849
2020 0.534993
2021 0.535014
2022 0.535014
2023 0.535025
2024 0.535025
2025 0.535025
2026 0.535059
2027 0.53516
2028 0.53516
2029 0.53516
2030 0.535213
2031 0.53529
2032 0.53529
2033 0.535302
2034 0.535651
2035 0.535664
2036 0.535697
2037 0.535697
2038 0.535798
2039 0.535798
2040 0.535798
2041 0.535798
2042 0.535798
2043 0.535798
2044 0.536131
2045 0.536144
2046 0.536336
2047 0.536336
2048 0.536336
2049 0.536414
2050 0.536524
2051 0.536913
2052 0.536913
2053 0.536913
2054 0.536913
2055 0.536913
2056 0.536968
2057 0.536968
2058 0.536982
2059 0.537029
2060 0.537086
2061 0.537086
2062 0.537086
2063 0.537086
2064 0.537086
2065 0.53713
2066 0.53713
2067 0.53713
2068 0.53713
2069 0.53713
2070 0.53713
2071 0.53713
2072 0.53713
2073 0.53713
2074 0.53713
2075 0.53713
2076 0.53713
2077 0.53713
2078 0.53713
2079 0.53732
2080 0.537503
2081 0.537503
2082 0.537503
2083 0.537503
2084 0.537503
2085 0.537503
2086 0.537597
2087 0.537597
2088 0.537597
2089 0.537597
2090 0.537597
2091 0.537597
2092 0.537644
2093 0.537664
2094 0.537664
2095 0.537664
2096 0.537664
2097 0.537682
2098 0.537682
2099 0.537894
2100 0.537894
2101 0.537894
2102 0.537894
2103 0.537894
2104 0.537894
2105 0.537894
2106 0.537894
2107 0.537894
2108 0.537894
2109 0.537985
2110 0.537985
2111 0.537985
2112 0.537985
2113 0.537985
2114 0.537985
2115 0.538108
2116 0.538108
2117 0.538108
2118 0.538108
2119 0.538108
2120 0.538108
2121 0.538108
2122 0.538108
2123 0.538108
2124 0.538219
2125 0.538254
2126 0.538254
2127 0.538254
2128 0.538254
2129 0.538254
2130 0.538254
2131 0.538254
2132 0.538254
2133 0.538254
2134 0.538254
2135 0.538254
2136 0.538254
2137 0.538298
2138 0.538298
2139 0.538298
2140 0.538298
2141 0.538298
2142 0.538298
2143 0.538298
2144 0.538312
2145 0.538312
2146 0.53834
2147 0.53837
2148 0.53837
2149 0.53837
2150 0.53837
2151 0.538402
2152 0.538402
2153 0.538402
2154 0.538402
2155 0.53864
2156 0.53864
2157 0.53864
2158 0.53864
2159 0.538654
2160 0.538762
2161 0.538762
2162 0.538762
2163 0.539066
2164 0.539066
2165 0.539066
2166 0.539066
2167 0.539066
2168 0.539066
2169 0.539066
2170 0.539066
2171 0.539066
2172 0.539066
2173 0.539066
2174 0.539066
2175 0.539251
2176 0.539251
2177 0.539391
2178 0.539508
2179 0.539508
2180 0.539508
2181 0.539576
2182 0.539761
2183 0.53979
2184 0.539805
2185 0.539849
2186 0.539864
2187 0.539864
2188 0.539864
2189 0.539864
2190 0.539864
2191 0.539864
2192 0.539864
2193 0.539864
2194 0.539864
2195 0.539864
2196 0.539864
2197 0.539864
2198 0.539864
2199 0.539864
2200 0.539864
2201 0.540011
2202 0.540011
2203 0.540011
2204 0.540011
2205 0.540011
2206 0.540141
2207 0.540141
2208 0.540141
2209 0.540141
2210 0.540141
2211 0.540141
2212 0.540141
2213 0.540141
2214 0.540141
2215 0.540196
2216 0.540226
2217 0.540226
2218 0.540226
2219 0.540268
2220 0.540268
2221 0.540314
2222 0.540335
2223 0.540335
2224 0.540335
2225 0.540335
2226 0.540335
2227 0.540335
2228 0.540335
2229 0.540335
2230 0.540335
2231 0.540443
2232 0.540443
2233 0.540601
2234 0.540763
2235 0.54082
2236 0.54107
2237 0.54107
2238 0.54107
2239 0.541095
2240 0.541095
2241 0.541095
2242 0.541095
2243 0.541095
2244 0.541095
2245 0.541268
2246 0.541268
2247 0.541268
2248 0.541268
2249 0.541268
2250 0.541268
2251 0.541268
2252 0.541268
2253 0.541268
2254 0.541286
2255 0.541286
2256 0.54131
2257 0.54134
2258 0.54134
2259 0.54134
2260 0.54134
2261 0.54134
2262 0.541459
2263 0.541459
2264 0.541459
2265 0.541459
2266 0.541679
2267 0.541703
2268 0.541703
2269 0.541703
2270 0.541703
2271 0.541735
2272 0.541735
2273 0.541735
2274 0.541927
2275 0.542107
2276 0.542107
2277 0.542107
2278 0.54216
2279 0.54216
2280 0.54216
2281 0.54218
2282 0.54218
2283 0.542208
2284 0.542208
2285 0.542208
2286 0.542208
2287 0.542275
2288 0.542275
2289 0.542275
2290 0.542275
2291 0.542275
2292 0.542275
2293 0.542275
2294 0.542275
2295 0.542315
2296 0.542452
2297 0.542452
2298 0.542452
2299 0.542915
2300 0.542915
2301 0.54299
2302 0.544047
2303 0.544047
2304 0.544047
2305 0.544047
2306 0.544147
2307 0.544147
2308 0.544219
2309 0.544508
2310 0.544508
2311 0.544508
2312 0.544508
2313 0.544663
2314 0.544663
2315 0.544792
2316 0.544792
2317 0.544792
2318 0.544792
2319 0.544792
2320 0.544792
2321 0.544792
2322 0.544792
2323 0.544792
2324 0.544792
2325 0.544792
2326 0.544792
2327 0.544817
2328 0.544864
2329 0.544969
2330 0.545048
2331 0.545077
2332 0.545132
2333 0.545132
2334 0.545132
2335 0.545132
2336 0.545132
2337 0.545132
2338 0.545132
2339 0.545373
2340 0.545389
2341 0.545389
2342 0.545597
2343 0.545597
2344 0.545782
2345 0.545819
2346 0.54593
2347 0.54593
2348 0.546033
2349 0.546033
2350 0.546068
2351 0.546068
2352 0.546083
2353 0.546146
2354 0.546146
2355 0.546146
2356 0.546146
2357 0.546146
2358 0.546146
2359 0.546146
2360 0.546146
2361 0.546146
2362 0.546146
2363 0.546146
2364 0.546146
2365 0.546146
2366 0.546146
2367 0.546146
2368 0.546146
2369 0.546312
2370 0.546312
2371 0.546354
2372 0.546354
2373 0.546386
2374 0.546386
2375 0.546386
2376 0.546464
2377 0.546464
2378 0.546464
2379 0.546464
2380 0.546464
2381 0.546464
2382 0.546464
2383 0.546575
2384 0.546575
2385 0.546575
2386 0.546575
2387 0.54676
2388 0.546801
2389 0.546801
2390 0.546801
2391 0.546801
2392 0.546858
2393 0.546858
2394 0.546858
2395 0.546858
2396 0.546858
2397 0.546858
2398 0.546898
2399 0.546898
2400 0.546898
2401 0.546898
2402 0.546948
2403 0.546948
2404 0.546988
2405 0.547037
2406 0.547147
2407 0.547147
2408 0.547147
2409 0.547147
2410 0.547147
2411 0.547147
2412 0.547395
2413 0.547395
2414 0.547395
2415 0.547441
2416 0.547468
2417 0.547468
2418 0.547509
2419 0.547509
2420 0.547566
2421 0.547626
2422 0.547657
2423 0.547657
2424 0.547657
2425 0.547657
2426 0.547717
2427 0.547717
2428 0.5478
2429 0.547833
2430 0.547833
2431 0.547873
2432 0.547873
2433 0.547914
2434 0.547914
2435 0.547914
2436 0.547914
2437 0.547914
2438 0.547914
2439 0.547914
2440 0.548126
2441 0.548179
2442 0.548179
2443 0.548191
2444 0.548191
2445 0.548191
2446 0.548191
2447 0.548191
2448 0.548191
2449 0.548191
2450 0.548191
2451 0.548223
2452 0.548223
2453 0.548223
2454 0.548223
2455 0.548223
2456 0.548223
2457 0.548223
2458 0.548264
2459 0.548264
2460 0.548264
2461 0.548264
2462 0.548264
2463 0.548264
2464 0.548264
2465 0.548264
2466 0.548264
2467 0.548382
2468 0.548382
2469 0.548382
2470 0.548494
2471 0.548733
2472 0.54882
2473 0.54882
2474 0.54882
2475 0.548831
2476 0.548889
2477 0.548889
2478 0.548889
2479 0.548889
2480 0.549116
2481 0.549116
2482 0.549226
2483 0.549226
2484 0.549245
2485 0.549245
2486 0.549245
2487 0.549292
2488 0.549292
2489 0.549292
2490 0.549292
2491 0.549292
2492 0.549292
2493 0.549292
2494 0.549292
2495 0.549292
2496 0.549292
2497 0.54949
2498 0.549682
2499 0.549682
2500 0.549682
2501 0.549682
2502 0.549892
2503 0.549892
2504 0.549919
2505 0.549919
2506 0.549919
2507 0.549919
2508 0.549919
2509 0.549919
2510 0.549919
2511 0.549919
2512 0.549919
2513 0.549919
2514 0.549962
2515 0.549962
2516 0.549962
2517 0.549962
2518 0.549962
2519 0.549962
2520 0.549962
2521 0.549962
2522 0.550007
2523 0.550007
2524 0.550007
2525 0.550007
2526 0.550112
2527 0.550193
2528 0.550193
2529 0.550193
2530 0.550276
2531 0.550276
2532 0.550276
2533 0.550317
2534 0.550317
2535 0.550483
2536 0.550612
2537 0.550708
2538 0.550722
2539 0.550722
2540 0.550722
2541 0.550773
2542 0.550773
2543 0.550773
2544 0.550787
2545 0.550787
2546 0.550787
2547 0.550787
2548 0.550875
2549 0.550875
2550 0.550875
2551 0.550875
2552 0.550875
2553 0.550875
2554 0.550875
2555 0.550924
2556 0.550924
2557 0.550924
2558 0.551697
2559 0.551697
2560 0.551697
2561 0.551697
2562 0.551889
2563 0.551889
2564 0.551889
2565 0.551993
2566 0.552058
2567 0.552058
2568 0.552058
2569 0.552111
2570 0.552111
2571 0.552137
2572 0.552512
2573 0.552512
2574 0.552795
2575 0.552795
2576 0.552979
2577 0.552979
2578 0.552979
2579 0.552979
2580 0.552979
2581 0.552979
2582 0.552979
2583 0.552979
2584 0.552979
2585 0.552979
2586 0.552994
2587 0.552994
2588 0.552994
2589 0.552994
2590 0.553053
2591 0.553085
2592 0.553085
2593 0.553085
2594 0.553085
2595 0.553085
2596 0.553085
2597 0.553085
2598 0.553085
2599 0.553085
2600 0.553085
2601 0.553085
2602 0.553127
2603 0.55319
2604 0.55319
2605 0.55319
2606 0.553238
2607 0.553611
2608 0.553611
2609 0.553912
2610 0.553975
2611 0.553975
2612 0.553975
2613 0.553975
2614 0.553975
2615 0.553975
2616 0.553975
2617 0.553975
2618 0.553975
2619 0.554007
2620 0.554051
2621 0.554092
2622 0.554092
2623 0.554192
2624 0.554192
2625 0.554192
2626 0.554192
2627 0.554192
2628 0.554192
2629 0.554192
2630 0.554192
2631 0.554192
2632 0.554192
2633 0.554192
2634 0.554192
2635 0.554221
2636 0.554221
2637 0.554251
2638 0.554251
2639 0.554251
2640 0.554294
2641 0.554327
2642 0.554327
2643 0.554345
2644 0.554345
2645 0.554408
2646 0.554408
2647 0.554408
2648 0.554408
2649 0.554408
2650 0.554408
2651 0.554408
2652 0.554408
2653 0.554408
2654 0.554408
2655 0.554408
2656 0.554427
2657 0.554427
2658 0.554427
2659 0.554427
2660 0.554427
2661 0.555484
2662 0.555484
2663 0.555484
2664 0.555584
2665 0.555584
2666 0.555726
2667 0.555726
2668 0.555726
2669 0.555726
2670 0.555726
2671 0.555775
2672 0.555775
2673 0.555775
2674 0.555801
2675 0.555801
2676 0.555801
2677 0.555801
2678 0.555801
2679 0.555801
2680 0.555801
2681 0.555801
2682 0.555801
2683 0.555834
2684 0.55617
2685 0.55617
2686 0.55617
2687 0.55617
2688 0.556236
2689 0.556236
2690 0.556236
2691 0.556236
2692 0.556236
2693 0.556236
2694 0.556236
2695 0.556236
2696 0.556492
2697 0.556492
2698 0.556529
2699 0.556529
2700 0.556529
2701 0.556529
2702 0.556567
2703 0.556567
2704 0.556567
2705 0.556567
2706 0.556567
2707 0.556611
2708 0.556611
2709 0.556639
2710 0.556697
2711 0.556697
2712 0.556697
2713 0.556751
2714 0.556751
2715 0.556751
2716 0.556751
2717 0.556751
2718 0.556751
2719 0.556751
2720 0.556751
2721 0.556751
2722 0.556806
2723 0.556806
2724 0.556903
2725 0.556903
2726 0.556903
2727 0.556903
2728 0.556945
2729 0.556945
2730 0.556945
2731 0.556945
2732 0.556945
2733 0.557087
2734 0.557087
2735 0.557087
2736 0.557087
2737 0.557107
2738 0.557107
2739 0.557128
2740 0.557128
2741 0.557175
2742 0.557175
2743 0.557175
2744 0.557175
2745 0.557314
2746 0.557376
2747 0.557399
2748 0.557399
2749 0.557399
2750 0.557399
2751 0.557399
2752 0.557399
2753 0.557438
2754 0.557438
2755 0.557438
2756 0.557487
2757 0.557487
2758 0.557487
2759 0.557487
2760 0.557487
2761 0.557487
2762 0.557487
2763 0.557487
2764 0.557487
2765 0.557487
2766 0.557487
2767 0.557487
2768 0.557487
2769 0.55752
2770 0.55752
2771 0.55752
2772 0.55752
2773 0.55752
2774 0.55752
2775 0.55752
2776 0.55752
2777 0.55752
2778 0.557545
2779 0.557582
2780 0.557582
2781 0.55761
2782 0.55761
2783 0.55761
2784 0.55761
2785 0.55761
2786 0.557655
2787 0.557655
2788 0.557655
2789 0.557655
2790 0.557655
2791 0.557655
2792 0.557767
2793 0.557767
2794 0.557767
2795 0.557767
2796 0.557767
2797 0.557767
2798 0.55789
2799 0.557945
2800 0.557945
2801 0.557945
2802 0.558007
2803 0.558007
2804 0.558007
2805 0.558094
2806 0.558094
2807 0.558094
2808 0.558244
2809 0.558244
2810 0.558404
2811 0.558404
2812 0.558404
2813 0.558443
2814 0.558443
2815 0.558443
2816 0.558443
2817 0.558443
2818 0.558443
2819 0.558443
2820 0.558443
2821 0.558748
2822 0.558748
2823 0.558773
2824 0.558773
2825 0.558773
2826 0.558773
2827 0.558773
2828 0.558773
2829 0.558773
2830 0.55883
2831 0.55883
2832 0.55883
2833 0.55883
2834 0.55883
2835 0.559118
2836 0.559118
2837 0.559118
2838 0.559118
2839 0.559118
2840 0.559199
2841 0.559199
2842 0.559199
2843 0.559199
2844 0.559199
2845 0.559199
2846 0.559199
2847 0.559199
2848 0.559215
2849 0.559215
2850 0.559215
2851 0.559215
2852 0.559215
2853 0.559264
2854 0.559397
2855 0.559538
2856 0.559538
2857 0.559538
2858 0.559582
2859 0.559582
2860 0.559582
2861 0.559582
2862 0.559602
2863 0.559762
2864 0.559762
2865 0.559762
2866 0.559762
2867 0.559796
2868 0.559871
2869 0.559871
2870 0.559871
2871 0.559871
2872 0.559871
2873 0.559871
2874 0.559871
2875 0.559871
2876 0.559871
2877 0.559871
2878 0.559871
2879 0.559871
2880 0.559871
2881 0.559871
2882 0.559871
2883 0.559871
2884 0.559871
2885 0.560183
2886 0.560183
2887 0.560183
2888 0.560227
2889 0.560227
2890 0.560227
2891 0.560227
2892 0.560227
2893 0.560227
2894 0.560227
2895 0.560227
2896 0.560341
2897 0.560341
2898 0.560341
2899 0.560341
2900 0.560341
2901 0.560399
2902 0.560431
2903 0.560431
2904 0.560431
2905 0.560431
2906 0.560431
2907 0.560431
2908 0.560431
2909 0.560431
2910 0.560431
2911 0.560431
2912 0.560431
2913 0.560431
2914 0.560431
2915 0.560431
2916 0.560558
2917 0.560558
2918 0.560558
2919 0.560714
2920 0.560731
2921 0.560731
2922 0.560731
2923 0.560731
2924 0.560731
2925 0.560731
2926 0.560731
2927 0.560731
2928 0.560731
2929 0.560731
2930 0.560955
2931 0.560955
2932 0.560955
2933 0.560955
2934 0.560955
2935 0.560991
2936 0.560991
2937 0.560991
2938 0.560991
2939 0.560991
2940 0.560991
2941 0.561057
2942 0.561057
2943 0.561057
2944 0.561057
2945 0.561102
2946 0.561102
2947 0.561143
2948 0.561143
2949 0.561229
2950 0.561229
2951 0.561229
2952 0.561229
2953 0.561229
2954 0.561229
2955 0.561229
2956 0.561229
2957 0.561229
2958 0.561229
2959 0.561229
2960 0.561229
2961 0.561229
2962 0.561229
2963 0.561229
2964 0.561229
2965 0.561229
2966 0.561229
2967 0.561229
2968 0.561229
2969 0.561229
2970 0.561327
2971 0.561456
2972 0.561456
2973 0.561456
2974 0.561456
2975 0.561456
2976 0.561456
2977 0.561456
2978 0.561456
2979 0.561456
2980 0.561456
2981 0.561456
2982 0.561456
2983 0.561456
2984 0.561456
2985 0.561456
2986 0.561456
2987 0.561456
2988 0.561545
2989 0.561545
2990 0.561693
2991 0.561734
2992 0.561734
2993 0.561734
2994 0.561734
2995 0.561734
2996 0.561734
2997 0.561734
2998 0.561734
2999 0.561891
3000 0.562316
3001 0.562316
3002 0.562316
3003 0.562316
3004 0.562316
3005 0.562316
3006 0.562316
3007 0.562371
3008 0.562371
3009 0.562371
3010 0.562371
3011 0.562371
3012 0.562407
3013 0.562407
3014 0.562407
3015 0.562464
3016 0.562488
3017 0.562525
3018 0.562525
3019 0.562607
3020 0.562632
3021 0.562632
3022 0.562657
3023 0.562657
3024 0.562657
3025 0.562657
3026 0.562657
3027 0.562657
3028 0.562657
3029 0.562657
3030 0.562657
3031 0.562657
3032 0.562657
3033 0.562657
3034 0.562657
3035 0.562657
3036 0.562723
3037 0.562723
3038 0.562723
3039 0.562723
3040 0.562723
3041 0.562778
3042 0.562778
3043 0.562778
3044 0.562778
3045 0.562778
3046 0.562778
3047 0.562778
3048 0.562822
3049 0.562822
3050 0.562822
3051 0.562882
3052 0.562882
3053 0.562882
3054 0.562882
3055 0.562882
3056 0.563146
3057 0.563146
3058 0.563203
3059 0.563203
3060 0.563301
3061 0.563356
3062 0.563356
3063 0.563356
3064 0.563356
3065 0.563356
3066 0.563356
3067 0.563356
3068 0.563377
3069 0.563609
3070 0.563609
3071 0.563609
3072 0.563609
3073 0.563609
3074 0.563609
3075 0.563609
3076 0.563609
3077 0.563826
3078 0.563826
3079 0.563826
3080 0.563826
3081 0.563826
3082 0.563826
3083 0.563826
3084 0.563826
3085 0.563826
3086 0.563826
3087 0.563826
3088 0.563826
3089 0.563826
3090 0.563826
3091 0.563826
3092 0.563826
3093 0.563826
3094 0.563826
3095 0.563826
3096 0.563826
3097 0.563826
3098 0.563861
3099 0.563861
3100 0.563879
3101 0.563909
3102 0.563909
3103 0.563962
3104 0.563962
3105 0.563962
3106 0.564019
3107 0.564019
3108 0.564019
3109 0.564019
3110 0.564051
3111 0.564051
3112 0.564068
3113 0.564068
3114 0.564068
3115 0.564068
3116 0.564068
3117 0.564068
3118 0.564068
3119 0.564192
3120 0.564192
3121 0.564192
3122 0.564192
3123 0.564192
3124 0.564192
3125 0.564192
3126 0.564192
3127 0.564192
3128 0.564192
3129 0.564192
3130 0.564192
3131 0.564192
3132 0.564272
3133 0.564272
3134 0.564272
3135 0.564272
3136 0.564272
3137 0.564272
3138 0.564272
3139 0.564272
3140 0.564272
3141 0.564272
3142 0.564432
3143 0.564432
3144 0.564432
3145 0.564432
3146 0.564432
3147 0.564483
3148 0.56451
3149 0.564649
3150 0.564649
3151 0.564649
3152 0.564649
3153 0.564649
3154 0.564649
3155 0.564649
3156 0.564649
3157 0.564649
3158 0.564649
3159 0.564649
3160 0.564664
3161 0.564664
3162 0.564705
3163 0.564705
3164 0.564705
3165 0.564705
3166 0.564705
3167 0.564705
3168 0.564705
3169 0.564705
3170 0.564705
3171 0.564705
3172 0.564705
3173 0.564705
3174 0.564783
3175 0.564783
3176 0.564838
3177 0.564838
3178 0.564903
3179 0.564903
3180 0.564903
3181 0.564903
3182 0.564903
3183 0.564944
3184 0.564944
3185 0.564944
3186 0.564988
3187 0.564988
3188 0.564988
3189 0.564988
3190 0.564988
3191 0.564988
3192 0.564988
3193 0.565056
3194 0.565056
3195 0.565056
3196 0.565056
3197 0.565056
3198 0.565077
3199 0.565077
3200 0.565077
3201 0.565077
3202 0.565077
3203 0.565238
3204 0.565238
3205 0.565238
3206 0.565238
3207 0.565283
3208 0.565414
3209 0.565414
3210 0.565414
3211 0.565414
3212 0.565414
3213 0.565414
3214 0.565414
3215 0.565414
3216 0.565414
3217 0.565414
3218 0.565414
3219 0.565414
3220 0.565414
3221 0.56548
3222 0.56548
3223 0.565503
3224 0.565503
3225 0.56554
3226 0.56554
3227 0.56554
3228 0.565613
3229 0.565613
3230 0.565673
3231 0.565673
3232 0.565673
3233 0.565673
3234 0.565673
3235 0.565673
3236 0.565673
3237 0.565673
3238 0.565673
3239 0.565673
3240 0.565673
3241 0.565673
3242 0.565673
3243 0.565673
3244 0.565673
3245 0.565673
3246 0.565704
3247 0.565704
3248 0.565704
3249 0.565704
3250 0.565704
3251 0.565704
3252 0.565704
3253 0.565704
3254 0.565704
3255 0.565704
3256 0.565704
3257 0.565704
3258 0.565704
3259 0.565704
3260 0.565704
3261 0.565704
3262 0.565704
3263 0.565704
3264 0.565704
3265 0.565704
3266 0.565704
3267 0.565704
3268 0.565704
3269 0.565704
3270 0.565704
3271 0.565704
3272 0.565818
3273 0.565818
3274 0.565818
3275 0.565818
3276 0.565818
3277 0.565818
3278 0.56597
3279 0.56597
3280 0.566013
3281 0.566064
3282 0.566064
3283 0.566064
3284 0.566064
3285 0.566215
3286 0.566215
3287 0.566215
3288 0.566442
3289 0.566442
3290 0.566592
3291 0.566592
3292 0.566592
3293 0.566592
3294 0.566592
3295 0.566592
3296 0.566592
3297 0.566592
3298 0.566592
3299 0.566717
3300 0.566717
3301 0.566717
3302 0.566717
3303 0.566717
3304 0.566717
3305 0.566717
3306 0.566717
3307 0.566717
3308 0.566717
3309 0.566717
3310 0.566717
3311 0.566811
3312 0.566811
3313 0.566811
3314 0.566811
3315 0.566811
3316 0.566811
3317 0.56693
3318 0.566967
3319 0.566967
3320 0.567116
3321 0.567116
3322 0.567116
3323 0.567116
3324 0.567154
3325 0.567154
3326 0.567154
3327 0.567154
3328 0.567189
3329 0.567276
3330 0.567276
3331 0.567276
3332 0.567276
3333 0.567276
3334 0.567276
3335 0.567276
3336 0.567276
3337 0.567276
3338 0.567276
3339 0.567276
3340 0.567276
3341 0.567276
3342 0.567276
3343 0.567276
3344 0.567276
3345 0.567545
3346 0.567545
3347 0.567711
3348 0.567711
3349 0.567756
3350 0.567756
3351 0.567756
3352 0.567756
3353 0.567756
3354 0.568096
3355 0.568155
3356 0.568219
3357 0.568219
3358 0.568219
3359 0.568219
3360 0.568219
3361 0.568219
3362 0.568219
3363 0.568219
3364 0.568219
3365 0.568356
3366 0.568356
3367 0.568356
3368 0.568356
3369 0.568356
3370 0.568356
3371 0.568356
3372 0.568356
3373 0.568356
3374 0.568356
3375 0.568356
3376 0.568394
3377 0.568394
3378 0.568394
3379 0.568394
3380 0.568394
3381 0.568466
3382 0.568466
3383 0.568466
3384 0.568466
3385 0.568466
3386 0.568466
3387 0.568466
3388 0.568466
3389 0.568466
3390 0.568466
3391 0.568466
3392 0.568466
3393 0.568466
3394 0.568466
3395 0.568466
3396 0.568466
3397 0.568466
3398 0.568466
3399 0.568466
3400 0.568466
3401 0.568466
3402 0.568531
3403 0.568531
3404 0.568531
3405 0.568531
3406 0.568531
3407 0.568531
3408 0.568531
3409 0.568554
3410 0.568614
3411 0.568675
3412 0.568675
3413 0.568675
3414 0.568675
3415 0.568732
3416 0.568732
3417 0.568732
3418 0.568876
3419 0.568876
3420 0.568876
3421 0.568908
3422 0.568908
3423 0.568908
3424 0.568908
3425 0.568908
3426 0.568908
3427 0.568908
3428 0.568963
3429 0.568963
3430 0.568963
3431 0.568963
3432 0.568963
3433 0.568963
3434 0.568963
3435 0.568963
3436 0.568963
3437 0.568963
3438 0.568963
3439 0.568963
3440 0.568963
3441 0.568963
3442 0.568963
3443 0.56899
3444 0.56899
3445 0.569025
3446 0.569025
3447 0.569025
3448 0.569025
3449 0.569025
3450 0.569025
3451 0.569241
3452 0.569241
3453 0.569601
3454 0.569755
3455 0.569755
3456 0.569755
3457 0.569755
3458 0.569779
3459 0.569779
3460 0.569779
3461 0.569779
3462 0.569779
3463 0.569779
3464 0.569779
3465 0.569779
3466 0.569779
3467 0.569779
3468 0.569779
3469 0.569779
3470 0.569779
3471 0.569779
3472 0.569941
3473 0.569941
3474 0.569941
3475 0.569941
3476 0.569941
3477 0.569941
3478 0.569941
3479 0.569941
3480 0.569941
3481 0.569979
3482 0.569979
3483 0.569979
3484 0.569979
3485 0.569979
3486 0.570019
3487 0.570019
3488 0.570019
3489 0.570019
3490 0.570019
3491 0.570019
3492 0.570019
3493 0.570019
3494 0.570056
3495 0.570056
3496 0.570056
3497 0.570119
3498 0.570181
3499 0.570181
3500 0.570181
3501 0.570181
3502 0.570181
3503 0.570181
3504 0.570181
3505 0.570181
3506 0.570362
3507 0.570362
3508 0.570362
3509 0.570362
3510 0.570362
3511 0.570465
3512 0.570465
3513 0.570465
3514 0.570531
3515 0.570588
3516 0.570588
3517 0.570588
3518 0.570588
3519 0.570588
3520 0.570623
3521 0.570623
3522 0.570623
3523 0.570623
3524 0.570623
3525 0.570623
3526 0.570623
3527 0.570689
3528 0.570689
3529 0.570689
3530 0.570689
3531 0.570689
3532 0.570689
3533 0.570689
3534 0.570689
3535 0.570689
3536 0.570689
3537 0.570689
3538 0.570689
3539 0.570689
3540 0.570689
3541 0.570689
3542 0.570689
3543 0.570689
3544 0.570689
3545 0.570689
3546 0.570689
3547 0.570689
3548 0.570689
3549 0.570689
3550 0.570689
3551 0.570689
3552 0.570689
3553 0.570689
3554 0.570689
3555 0.570689
3556 0.570689
3557 0.570689
3558 0.570689
3559 0.570689
3560 0.57073
3561 0.57073
3562 0.57073
3563 0.571091
3564 0.571091
3565 0.571091
3566 0.571091
3567 0.571091
3568 0.571125
3569 0.571259
3570 0.571387
3571 0.571387
3572 0.571564
3573 0.571564
3574 0.571603
3575 0.571603
3576 0.571603
3577 0.571603
3578 0.571671
3579 0.571744
3580 0.571744
3581 0.571822
3582 0.571822
3583 0.571848
3584 0.571848
3585 0.571848
3586 0.571917
3587 0.571917
3588 0.572007
3589 0.572007
3590 0.572007
3591 0.572007
3592 0.572007
3593 0.572007
3594 0.572007
3595 0.572007
3596 0.572007
3597 0.572007
3598 0.572007
3599 0.572007


==> plots/data/dataSport-Journal-CN_wC.dat <==
0 0
1 0.00643456
2 0.0131656
3 0.0147176
4 0.0162016
5 0.023926
6 0.0255094
7 0.0301127
8 0.0306141
9 0.0309455
10 0.0324502
11 0.0327637
12 0.033798
13 0.0342515
14 0.0346356
15 0.0358478
16 0.0361206
17 0.0366804
18 0.0369744
19 0.0372109
20 0.0374217
21 0.0379186
22 0.0383009
23 0.0394901
24 0.0398334
25 0.0410392
26 0.0420691
27 0.0433371
28 0.0447564
29 0.0468836
30 0.0484978
31 0.0492489
32 0.0505889
33 0.0522643
34 0.053681
35 0.0549033
36 0.0554168
37 0.0569292
38 0.0571382
39 0.0573446
40 0.0587382
41 0.0588472
42 0.0590595
43 0.0594033
44 0.0596631
45 0.0616169
46 0.063281
47 0.0638171
48 0.0640989
49 0.0646159
50 0.0649324
51 0.0652396
52 0.0663678
53 0.0674211
54 0.0698761
55 0.0717678
56 0.0741849
57 0.0757826
58 0.0760496
59 0.0765943
60 0.0768694
61 0.0771659
62 0.0776743
63 0.0781405
64 0.0784808
65 0.0807614
66 0.0811012
67 0.0824641
68 0.0847747
69 0.0858556
70 0.0889299
71 0.0892712
72 0.0897691
73 0.09134
74 0.0928415
75 0.0954484
76 0.0957961
77 0.0962574
78 0.0964409
79 0.0988824
80 0.0991296
81 0.100211
82 0.103861
83 0.105357
84 0.108063
85 0.110684
86 0.110953
87 0.114394
88 0.116007
89 0.119294
90 0.120538
91 0.122159
92 0.122845
93 0.125454
94 0.125993
95 0.127893
96 0.128391
97 0.130916
98 0.131578
99 0.133304
100 0.133781
101 0.13415
102 0.134629
103 0.136017
104 0.136692
105 0.137007
106 0.137361
107 0.137606
108 0.138079
109 0.139687
110 0.140113
111 0.140671
112 0.14198
113 0.143506
114 0.143992
115 0.144414
116 0.145663
117 0.146803
118 0.147075
119 0.148755
120 0.151374
121 0.154096
122 0.1548
123 0.155318
124 0.156913
125 0.157577
126 0.15829
127 0.158957
128 0.159497
129 0.159909
130 0.161104
131 0.1624
132 0.162855
133 0.164226
134 0.164605
135 0.165007
136 0.165392
137 0.167077
138 0.167719
139 0.168647
140 0.168995
141 0.171757
142 0.173939
143 0.174257
144 0.174874
145 0.175689
146 0.177428
147 0.177822
148 0.179576
149 0.180299
150 0.180508
151 0.181065
152 0.181736
153 0.182338
154 0.184208
155 0.184892
156 0.185388
157 0.185798
158 0.18642
159 0.18713
160 0.187603
161 0.189325
162 0.192155
163 0.192806
164 0.194117
165 0.19466
166 0.195489
167 0.19647
168 0.197224
169 0.19857
170 0.199262
171 0.200392
172 0.200989
173 0.201354
174 0.201905
175 0.202229
176 0.202476
177 0.202817
178 0.20303
179 0.204359
180 0.204866
181 0.205168
182 0.205817
183 0.206287
184 0.20677
185 0.208203
186 0.208516
187 0.210286
188 0.211225
189 0.212885
190 0.214559
191 0.214956
192 0.215289
193 0.216611
194 0.217069
195 0.218261
196 0.220381
197 0.221619
198 0.223026
199 0.224322
200 0.224605
201 0.225896
202 0.227457
203 0.228826
204 0.229122
205 0.230384
206 0.23073
207 0.231404
208 0.23201
209 0.233286
210 0.234584
211 0.234861
212 0.236254
213 0.236605
214 0.237072
215 0.237645
216 0.238383
217 0.238973
218 0.239536
219 0.239936
220 0.240513
221 0.240796
222 0.241267
223 0.24295
224 0.243456
225 0.244013
226 0.244191
227 0.244331
228 0.244704
229 0.2465
230 0.248022
231 0.248519
232 0.248826
233 0.249396
234 0.24985
235 0.25162
236 0.252028
237 0.2522
238 0.254349
239 0.254698
240 0.256844
241 0.258135
242 0.259425
243 0.260891
244 0.262042
245 0.264083
246 0.264443
247 0.2647
248 0.265278
249 0.265547
250 0.26577
251 0.266125
252 0.266877
253 0.267302
254 0.26762
255 0.268062
256 0.268447
257 0.268736
258 0.269189
259 0.269565
260 0.27057
261 0.271207
262 0.271506
263 0.271708
264 0.271858
265 0.2722
266 0.272401
267 0.27269
268 0.27311
269 0.273308
270 0.27361
271 0.273981
272 0.2742
273 0.274411
274 0.274527
275 0.274781
276 0.275187
277 0.276269
278 0.276818
279 0.277219
280 0.277482
281 0.278832
282 0.278998
283 0.279164
284 0.279423
285 0.279645
286 0.279747
287 0.279839
288 0.280113
289 0.280547
290 0.282371
291 0.282979
292 0.283114
293 0.284491
294 0.284777
295 0.285017
296 0.285128
297 0.285196
298 0.285478
299 0.285731
300 0.285961
301 0.286176
302 0.28635
303 0.286772
304 0.287005
305 0.287307
306 0.287449
307 0.288499
308 0.288865
309 0.289093
310 0.289474
311 0.289666
312 0.28981
313 0.29008
314 0.290174
315 0.291359
316 0.291605
317 0.291867
318 0.292075
319 0.292263
320 0.292567
321 0.293215
322 0.294278
323 0.295725
324 0.297411
325 0.297538
326 0.297808
327 0.299583
328 0.299957
329 0.300103
330 0.300415
331 0.300644
332 0.30095
333 0.301199
334 0.301394
335 0.301726
336 0.301848
337 0.30215
338 0.302425
339 0.302691
340 0.302868
341 0.303014
342 0.30323
343 0.303368
344 0.303503
345 0.303647
346 0.303818
347 0.303999
348 0.304314
349 0.304733
350 0.305299
351 0.305777
352 0.306055
353 0.30632
354 0.306474
355 0.306785
356 0.307268
357 0.307764
358 0.30814
359 0.308618
360 0.30894
361 0.309115
362 0.309279
363 0.309626
364 0.309795
365 0.309852
366 0.310268
367 0.310354
368 0.310364
369 0.310608
370 0.310858
371 0.31112
372 0.311547
373 0.311712
374 0.312928
375 0.313073
376 0.313284
377 0.313531
378 0.313711
379 0.313925
380 0.314295
381 0.314495
382 0.314969
383 0.315253
384 0.315551
385 0.316006
386 0.316219
387 0.316412
388 0.316655
389 0.319068
390 0.319314
391 0.319597
392 0.31983
393 0.31997
394 0.321338
395 0.32147
396 0.321574
397 0.321646
398 0.321976
399 0.322369
400 0.322633
401 0.323025
402 0.323274
403 0.323731
404 0.324273
405 0.324431
406 0.325114
407 0.325336
408 0.326441
409 0.326806
410 0.327131
411 0.327368
412 0.327693
413 0.327909
414 0.328274
415 0.328521
416 0.328762
417 0.330326
418 0.330433
419 0.330624
420 0.332018
421 0.332287
422 0.332517
423 0.332529
424 0.332746
425 0.332904
426 0.333196
427 0.333376
428 0.333545
429 0.333739
430 0.334012
431 0.334119
432 0.334129
433 0.334398
434 0.3347
435 0.334799
436 0.334891
437 0.335784
438 0.336091
439 0.336426
440 0.33661
441 0.336904
442 0.337301
443 0.337619
444 0.337764
445 0.33921
446 0.339621
447 0.34012
448 0.34032
449 0.340727
450 0.34089
451 0.34233
452 0.342471
453 0.342567
454 0.342794
455 0.343091
456 0.343285
457 0.343533
458 0.343631
459 0.344759
460 0.344858
461 0.344914
462 0.345049
463 0.345301
464 0.345568
465 0.34568
466 0.34574
467 0.345921
468 0.346251
469 0.346282
470 0.346525
471 0.346615
472 0.346844
473 0.346965
474 0.347327
475 0.347507
476 0.347591
477 0.347684
478 0.347971
479 0.348353
480 0.348498
481 0.348771
482 0.349099
483 0.349401
484 0.349689
485 0.349953
486 0.350101
487 0.350358
488 0.350789
489 0.350928
490 0.351237
491 0.351508
492 0.351594
493 0.351733
494 0.351809
495 0.352052
496 0.3522
497 0.352379
498 0.352468
499 0.352772
500 0.353252
501 0.353359
502 0.353572
503 0.353725
504 0.353842
505 0.354039
506 0.35448
507 0.354829
508 0.356162
509 0.356387
510 0.356542
511 0.356747
512 0.357214
513 0.357347
514 0.357668
515 0.357909
516 0.358127
517 0.359538
518 0.359646
519 0.359802
520 0.36003
521 0.360386
522 0.361536
523 0.361671
524 0.36179
525 0.361927
526 0.36207
527 0.362225
528 0.36251
529 0.362857
530 0.36317
531 0.363399
532 0.363807
533 0.364102
534 0.364366
535 0.364692
536 0.364891
537 0.365205
538 0.3653
539 0.365343
540 0.365477
541 0.365668
542 0.365768
543 0.366147
544 0.366598
545 0.366778
546 0.366844
547 0.368332
548 0.368532
549 0.368752
550 0.369988
551 0.37024
552 0.370365
553 0.371649
554 0.371766
555 0.372027
556 0.372222
557 0.372781
558 0.373311
559 0.373813
560 0.374119
561 0.374433
562 0.374572
563 0.374709
564 0.374894
565 0.375061
566 0.376347
567 0.377309
568 0.377539
569 0.377787
570 0.377901
571 0.377932
572 0.377963
573 0.378098
574 0.378361
575 0.37852
576 0.378913
577 0.379118
578 0.379447
579 0.379645
580 0.379915
581 0.380351
582 0.380446
583 0.380473
584 0.380566
585 0.380586
586 0.380757
587 0.381039
588 0.381114
589 0.381114
590 0.38217
591 0.382264
592 0.382397
593 0.382691
594 0.382875
595 0.383013
596 0.383111
597 0.383228
598 0.383285
599 0.383448
600 0.38352
601 0.383752
602 0.383825
603 0.384169
604 0.384178
605 0.384273
606 0.384494
607 0.3846
608 0.384832
609 0.38604
610 0.386135
611 0.386295
612 0.386358
613 0.386498
614 0.38672
615 0.38702
616 0.387174
617 0.387316
618 0.387416
619 0.387473
620 0.387631
621 0.387679
622 0.388093
623 0.389459
624 0.389624
625 0.389658
626 0.389783
627 0.390051
628 0.390386
629 0.390587
630 0.390964
631 0.391281
632 0.391544
633 0.391748
634 0.39176
635 0.391833
636 0.391972
637 0.392193
638 0.392285
639 0.392655
640 0.392799
641 0.392936
642 0.39304
643 0.393333
644 0.393469
645 0.393807
646 0.394003
647 0.394262
648 0.394309
649 0.394381
650 0.394539
651 0.394765
652 0.394962
653 0.39525
654 0.395456
655 0.395708
656 0.395807
657 0.395939
658 0.396331
659 0.396558
660 0.396669
661 0.396841
662 0.396961
663 0.397148
664 0.3973
665 0.397413
666 0.397614
667 0.397766
668 0.398094
669 0.398307
670 0.398449
671 0.398587
672 0.399102
673 0.399226
674 0.39934
675 0.399531
676 0.399676
677 0.399952
678 0.400216
679 0.400467
680 0.400788
681 0.400846
682 0.400963
683 0.400984
684 0.401122
685 0.401186
686 0.40126
687 0.401398
688 0.401539
689 0.401961
690 0.402149
691 0.402318
692 0.402429
693 0.402488
694 0.402811
695 0.403101
696 0.403274
697 0.403477
698 0.403881
699 0.403996
700 0.404148
701 0.404302
702 0.404515
703 0.404714
704 0.404802
705 0.404913
706 0.405136
707 0.4053
708 0.406505
709 0.406645
710 0.40675
711 0.406851
712 0.407123
713 0.407281
714 0.407514
715 0.407774
716 0.407844
717 0.407913
718 0.408025
719 0.408186
720 0.408224
721 0.408461
722 0.408482
723 0.408529
724 0.408662
725 0.408928
726 0.408991
727 0.409111
728 0.409225
729 0.409466
730 0.409588
731 0.409588
732 0.409663
733 0.409723
734 0.411024
735 0.411503
736 0.411891
737 0.412268
738 0.41243
739 0.412604
740 0.412708
741 0.412756
742 0.413107
743 0.414756
744 0.41495
745 0.415221
746 0.415441
747 0.415561
748 0.41578
749 0.415899
750 0.41598
751 0.415998
752 0.416105
753 0.416132
754 0.416243
755 0.416461
756 0.416672
757 0.416889
758 0.417102
759 0.417296
760 0.417462
761 0.417517
762 0.417533
763 0.417648
764 0.417975
765 0.418274
766 0.418445
767 0.418519
768 0.418618
769 0.418804
770 0.418969
771 0.419153
772 0.419334
773 0.419491
774 0.419614
775 0.419731
776 0.41977
777 0.419919
778 0.419949
779 0.420084
780 0.42028
781 0.420416
782 0.420472
783 0.420503
784 0.420518
785 0.420693
786 0.420771
787 0.42094
788 0.421028
789 0.421135
790 0.421287
791 0.42135
792 0.42156
793 0.421613
794 0.421699
795 0.421708
796 0.421819
797 0.421992
798 0.422148
799 0.422192
800 0.422231
801 0.422332
802 0.422461
803 0.422603
804 0.42294
805 0.423023
806 0.423127
807 0.423189
808 0.423233
809 0.423282
810 0.423363
811 0.423453
812 0.423556
813 0.423648
814 0.423912
815 0.423994
816 0.42518
817 0.425218
818 0.4254
819 0.425691
820 0.425787
821 0.425888
822 0.426233
823 0.426243
824 0.426304
825 0.426468
826 0.426555
827 0.426604
828 0.427873
829 0.427921
830 0.428032
831 0.428065
832 0.428163
833 0.428243
834 0.428375
835 0.428936
836 0.428997
837 0.429196
838 0.429508
839 0.429578
840 0.42966
841 0.429831
842 0.430212
843 0.430318
844 0.430334
845 0.430502
846 0.430652
847 0.430779
848 0.431191
849 0.431508
850 0.431706
851 0.431751
852 0.432111
853 0.433152
854 0.433293
855 0.433542
856 0.433658
857 0.433868
858 0.434221
859 0.434242
860 0.43427
861 0.434341
862 0.434542
863 0.434735
864 0.434898
865 0.434956
866 0.435091
867 0.435181
868 0.435372
869 0.435426
870 0.435451
871 0.435549
872 0.435638
873 0.435775
874 0.435855
875 0.435904
876 0.436008
877 0.436088
878 0.436178
879 0.436386
880 0.436478
881 0.436651
882 0.436814
883 0.436931
884 0.437033
885 0.437104
886 0.437165
887 0.437276
888 0.437276
889 0.437383
890 0.4376
891 0.437782
892 0.437963
893 0.43799
894 0.438022
895 0.43822
896 0.438324
897 0.43863
898 0.4387
899 0.438753
900 0.438853
901 0.439054
902 0.439176
903 0.439194
904 0.439282
905 0.439429
906 0.439475
907 0.439504
908 0.439639
909 0.43976
910 0.439951
911 0.439972
912 0.440105
913 0.440172
914 0.440423
915 0.440588
916 0.440631
917 0.440849
918 0.440849
919 0.440919
920 0.44103
921 0.44107
922 0.441335
923 0.441486
924 0.441549
925 0.441569
926 0.441659
927 0.441659
928 0.441679
929 0.442552
930 0.442617
931 0.442678
932 0.442789
933 0.442842
934 0.443062
935 0.443226
936 0.443258
937 0.443258
938 0.443349
939 0.443539
940 0.443687
941 0.443922
942 0.443975
943 0.444119
944 0.444269
945 0.444411
946 0.444422
947 0.444453
948 0.444656
949 0.444715
950 0.444755
951 0.444779
952 0.444779
953 0.44479
954 0.444825
955 0.445189
956 0.445264
957 0.445357
958 0.445444
959 0.445527
960 0.445589
961 0.445643
962 0.445853
963 0.44587
964 0.446036
965 0.446163
966 0.446298
967 0.446352
968 0.446522
969 0.446589
970 0.446613
971 0.446812
972 0.447054
973 0.447098
974 0.447098
975 0.447252
976 0.447359
977 0.447452
978 0.447487
979 0.447701
980 0.447876
981 0.447978
982 0.448065
983 0.448096
984 0.448116
985 0.448144
986 0.448153
987 0.448205
988 0.448234
989 0.448317
990 0.448367
991 0.448493
992 0.448573
993 0.448606
994 0.448702
995 0.448746
996 0.448856
997 0.449178
998 0.449339
999 0.449355
1000 0.449472
1001 0.449657
1002 0.449657
1003 0.449771
1004 0.449802
1005 0.450043
1006 0.450092
1007 0.450311
1008 0.450417
1009 0.45049
1010 0.450718
1011 0.450767
1012 0.450874
1013 0.451025
1014 0.451231
1015 0.451231
1016 0.452402
1017 0.45255
1018 0.452696
1019 0.452771
1020 0.452842
1021 0.452938
1022 0.45298
1023 0.453076
1024 0.45319
1025 0.453264
1026 0.453286
1027 0.45332
1028 0.453373
1029 0.453422
1030 0.453446
1031 0.453559
1032 0.453713
1033 0.453933
1034 0.453961
1035 0.454065
1036 0.454065
1037 0.454129
1038 0.454223
1039 0.454223
1040 0.454333
1041 0.454439
1042 0.454461
1043 0.454519
1044 0.454591
1045 0.454789
1046 0.454852
1047 0.45488
1048 0.454988
1049 0.455113
1050 0.455269
1051 0.455369
1052 0.45552
1053 0.455619
1054 0.455831
1055 0.455851
1056 0.455851
1057 0.455927
1058 0.456
1059 0.456073
1060 0.456159
1061 0.456398
1062 0.456518
1063 0.456569
1064 0.45673
1065 0.456836
1066 0.456949
1067 0.457015
1068 0.457084
1069 0.45722
1070 0.457272
1071 0.457324
1072 0.45747
1073 0.45763
1074 0.458018
1075 0.458125
1076 0.458149
1077 0.458198
1078 0.458247
1079 0.458247
1080 0.458265
1081 0.458297
1082 0.458341
1083 0.45846
1084 0.458501
1085 0.458691
1086 0.458866
1087 0.459015
1088 0.459136
1089 0.459234
1090 0.459552
1091 0.459626
1092 0.459647
1093 0.459647
1094 0.459667
1095 0.459859
1096 0.459905
1097 0.459987
1098 0.46007
1099 0.460306
1100 0.46049
1101 0.460758
1102 0.461015
1103 0.462178
1104 0.462243
1105 0.462408
1106 0.462551
1107 0.462648
1108 0.462798
1109 0.462864
1110 0.463229
1111 0.463352
1112 0.463401
1113 0.463529
1114 0.463529
1115 0.46369
1116 0.46369
1117 0.463728
1118 0.463783
1119 0.463916
1120 0.463916
1121 0.464029
1122 0.464481
1123 0.464578
1124 0.464675
1125 0.464753
1126 0.464763
1127 0.464937
1128 0.464991
1129 0.465245
1130 0.465374
1131 0.46548
1132 0.465714
1133 0.465814
1134 0.465814
1135 0.465846
1136 0.465899
1137 0.465899
1138 0.465913
1139 0.465952
1140 0.466003
1141 0.46607
1142 0.466122
1143 0.466122
1144 0.46631
1145 0.466342
1146 0.466433
1147 0.466573
1148 0.466573
1149 0.466605
1150 0.466673
1151 0.466673
1152 0.466797
1153 0.466885
1154 0.466958
1155 0.466995
1156 0.467174
1157 0.467463
1158 0.467753
1159 0.467811
1160 0.46905
1161 0.46905
1162 0.469081
1163 0.469186
1164 0.470237
1165 0.470312
1166 0.470459
1167 0.470543
1168 0.470733
1169 0.47076
1170 0.470865
1171 0.470998
1172 0.471114
1173 0.471216
1174 0.471315
1175 0.471387
1176 0.471548
1177 0.47164
1178 0.47175
1179 0.471868
1180 0.471889
1181 0.471974
1182 0.472223
1183 0.472303
1184 0.47248
1185 0.472577
1186 0.472621
1187 0.472662
1188 0.47269
1189 0.472753
1190 0.472753
1191 0.472839
1192 0.472987
1193 0.473115
1194 0.473234
1195 0.473234
1196 0.473289
1197 0.473289
1198 0.473312
1199 0.473348
1200 0.473418
1201 0.473466
1202 0.473466
1203 0.473524
1204 0.473709
1205 0.473709
1206 0.473709
1207 0.473733
1208 0.47392
1209 0.473975
1210 0.474054
1211 0.474191
1212 0.474354
1213 0.474396
1214 0.474457
1215 0.474541
1216 0.474689
1217 0.47474
1218 0.47474
1219 0.47474
1220 0.474804
1221 0.474804
1222 0.474804
1223 0.474892
1224 0.474935
1225 0.474935
1226 0.475081
1227 0.475081
1228 0.475156
1229 0.475216
1230 0.475278
1231 0.475354
1232 0.475426
1233 0.475504
1234 0.475504
1235 0.475549
1236 0.47575
1237 0.475835
1238 0.47594
1239 0.475974
1240 0.476016
1241 0.476067
1242 0.476067
1243 0.476067
1244 0.476067
1245 0.476087
1246 0.476161
1247 0.47622
1248 0.477397
1249 0.478573
1250 0.478593
1251 0.478656
1252 0.478711
1253 0.478869
1254 0.478893
1255 0.478948
1256 0.479047
1257 0.479094
1258 0.479173
1259 0.479173
1260 0.479353
1261 0.479389
1262 0.479536
1263 0.479536
1264 0.479536
1265 0.479587
1266 0.479936
1267 0.479957
1268 0.480044
1269 0.480044
1270 0.480242
1271 0.480371
1272 0.480452
1273 0.480667
1274 0.480746
1275 0.480855
1276 0.481065
1277 0.481185
1278 0.481298
1279 0.481391
1280 0.481612
1281 0.481803
1282 0.481891
1283 0.481993
1284 0.482207
1285 0.482281
1286 0.4823
1287 0.482477
1288 0.482532
1289 0.482532
1290 0.482585
1291 0.482761
1292 0.482852
1293 0.48293
1294 0.482969
1295 0.482969
1296 0.48302
1297 0.48304
1298 0.483092
1299 0.483261
1300 0.483478
1301 0.483757
1302 0.483919
1303 0.483998
1304 0.484021
1305 0.484258
1306 0.484269
1307 0.484269
1308 0.484292
1309 0.484292
1310 0.484382
1311 0.484447
1312 0.484447
1313 0.48464
1314 0.48464
1315 0.48471
1316 0.48471
1317 0.484765
1318 0.484765
1319 0.484765
1320 0.484777
1321 0.484789
1322 0.484881
1323 0.484881
1324 0.484881
1325 0.484881
1326 0.484955
1327 0.485021
1328 0.48509
1329 0.485115
1330 0.486189
1331 0.486189
1332 0.486277
1333 0.486286
1334 0.48637
1335 0.487402
1336 0.487474
1337 0.4875
1338 0.4875
1339 0.487751
1340 0.487751
1341 0.487751
1342 0.487796
1343 0.487962
1344 0.488026
1345 0.488074
1346 0.48812
1347 0.48812
1348 0.488149
1349 0.488149
1350 0.488149
1351 0.488149
1352 0.488208
1353 0.488208
1354 0.488208
1355 0.488208
1356 0.488281
1357 0.488426
1358 0.488464
1359 0.488528
1360 0.488568
1361 0.488568
1362 0.488617
1363 0.488617
1364 0.488617
1365 0.488764
1366 0.488818
1367 0.488818
1368 0.489019
1369 0.489105
1370 0.489105
1371 0.489318
1372 0.489349
1373 0.489521
1374 0.489614
1375 0.489885
1376 0.490167
1377 0.490417
1378 0.490495
1379 0.490675
1380 0.490746
1381 0.490846
1382 0.490846
1383 0.490924
1384 0.491133
1385 0.491142
1386 0.491142
1387 0.491233
1388 0.491612
1389 0.491687
1390 0.491687
1391 0.491746
1392 0.491868
1393 0.491936
1394 0.491936
1395 0.492049
1396 0.492136
1397 0.492259
1398 0.492362
1399 0.492362
1400 0.492362
1401 0.492396
1402 0.49242
1403 0.492447
1404 0.492447
1405 0.492447
1406 0.492507
1407 0.492559
1408 0.492559
1409 0.492615
1410 0.492695
1411 0.492718
1412 0.492786
1413 0.49282
1414 0.492901
1415 0.494214
1416 0.494351
1417 0.494388
1418 0.494388
1419 0.49449
1420 0.494635
1421 0.494635
1422 0.494838
1423 0.494838
1424 0.494838
1425 0.494838
1426 0.494878
1427 0.494963
1428 0.494963
1429 0.495043
1430 0.495085
1431 0.495169
1432 0.495281
1433 0.495281
1434 0.495281
1435 0.495412
1436 0.495457
1437 0.495457
1438 0.495457
1439 0.495473
1440 0.495522
1441 0.495611
1442 0.495639
1443 0.495663
1444 0.495759
1445 0.495878
1446 0.496132
1447 0.496207
1448 0.496265
1449 0.496265
1450 0.496449
1451 0.496474
1452 0.496589
1453 0.496749
1454 0.496839
1455 0.49698
1456 0.497103
1457 0.497167
1458 0.497187
1459 0.497317
1460 0.497445
1461 0.49748
1462 0.497533
1463 0.497551
1464 0.497551
1465 0.497608
1466 0.497695
1467 0.497695
1468 0.497713
1469 0.49776
1470 0.497797
1471 0.497893
1472 0.497893
1473 0.498046
1474 0.498046
1475 0.498218
1476 0.498372
1477 0.498405
1478 0.498539
1479 0.49856
1480 0.498581
1481 0.498669
1482 0.498762
1483 0.498788
1484 0.498811
1485 0.498834
1486 0.49899
1487 0.499052
1488 0.499087
1489 0.499087
1490 0.499176
1491 0.499176
1492 0.499199
1493 0.49925
1494 0.49929
1495 0.499317
1496 0.499332
1497 0.499362
1498 0.499362
1499 0.499362
1500 0.499378
1501 0.499514
1502 0.499529
1503 0.499595
1504 0.499708
1505 0.499708
1506 0.499708
1507 0.499833
1508 0.499977
1509 0.500003
1510 0.500056
1511 0.500163
1512 0.500172
1513 0.500227
1514 0.500352
1515 0.500391
1516 0.500521
1517 0.500815
1518 0.500815
1519 0.500815
1520 0.500918
1521 0.500918
1522 0.500989
1523 0.501012
1524 0.501012
1525 0.501077
1526 0.501119
1527 0.501133
1528 0.501192
1529 0.501292
1530 0.501292
1531 0.501292
1532 0.501355
1533 0.501355
1534 0.501435
1535 0.501435
1536 0.501458
1537 0.501468
1538 0.501547
1539 0.501794
1540 0.501815
1541 0.501815
1542 0.50191
1543 0.502098
1544 0.502227
1545 0.502343
1546 0.502417
1547 0.502505
1548 0.502627
1549 0.502859
1550 0.502859
1551 0.502916
1552 0.502945
1553 0.503007
1554 0.503168
1555 0.5032
1556 0.503306
1557 0.50333
1558 0.50333
1559 0.503444
1560 0.503444
1561 0.503531
1562 0.503531
1563 0.503636
1564 0.503636
1565 0.503772
1566 0.503772
1567 0.503772
1568 0.503792
1569 0.503792
1570 0.503819
1571 0.503843
1572 0.503881
1573 0.503939
1574 0.503939
1575 0.503967
1576 0.504143
1577 0.504143
1578 0.504153
1579 0.504153
1580 0.504206
1581 0.504206
1582 0.504249
1583 0.504291
1584 0.504316
1585 0.50439
1586 0.50439
1587 0.504418
1588 0.504475
1589 0.50449
1590 0.504603
1591 0.50473
1592 0.50473
1593 0.504763
1594 0.504763
1595 0.504777
1596 0.50479
1597 0.50479
1598 0.50479
1599 0.50479
1600 0.50479
1601 0.50479
1602 0.504817
1603 0.504836
1604 0.504836
1605 0.504893
1606 0.504893
1607 0.505002
1608 0.505002
1609 0.505042
1610 0.505126
1611 0.505126
1612 0.505155
1613 0.505293
1614 0.505293
1615 0.505293
1616 0.505369
1617 0.5054
1618 0.505449
1619 0.505594
1620 0.505805
1621 0.505984
1622 0.506045
1623 0.506045
1624 0.506122
1625 0.506144
1626 0.506253
1627 0.506423
1628 0.506505
1629 0.506505
1630 0.506505
1631 0.506583
1632 0.506687
1633 0.506844
1634 0.506895
1635 0.506906
1636 0.507047
1637 0.50732
1638 0.507397
1639 0.507466
1640 0.50752
1641 0.507609
1642 0.507718
1643 0.507718
1644 0.507718
1645 0.507764
1646 0.507853
1647 0.508016
1648 0.508043
1649 0.508043
1650 0.508101
1651 0.508119
1652 0.508131
1653 0.508177
1654 0.508177
1655 0.508265
1656 0.508265
1657 0.508397
1658 0.508416
1659 0.508429
1660 0.508429
1661 0.508463
1662 0.508495
1663 0.508519
1664 0.508519
1665 0.508573
1666 0.508704
1667 0.508704
1668 0.508759
1669 0.508816
1670 0.50883
1671 0.508968
1672 0.509171
1673 0.509205
1674 0.509205
1675 0.509279
1676 0.509359
1677 0.509371
1678 0.509404
1679 0.509476
1680 0.509476
1681 0.509476
1682 0.509704
1683 0.509717
1684 0.50985
1685 0.509863
1686 0.509912
1687 0.509962
1688 0.509962
1689 0.510045
1690 0.51006
1691 0.51006
1692 0.510084
1693 0.510217
1694 0.510244
1695 0.510244
1696 0.510244
1697 0.51033
1698 0.510351
1699 0.510448
1700 0.510471
1701 0.510506
1702 0.510506
1703 0.510542
1704 0.510734
1705 0.510887
1706 0.510996
1707 0.511026
1708 0.511026
1709 0.511073
1710 0.511088
1711 0.511118
1712 0.511118
1713 0.511149
1714 0.511205
1715 0.511229
1716 0.511229
1717 0.511229
1718 0.511254
1719 0.511483
1720 0.511508
1721 0.511583
1722 0.511601
1723 0.511724
1724 0.511759
1725 0.511759
1726 0.511759
1727 0.511903
1728 0.511925
1729 0.512028
1730 0.512077
1731 0.512143
1732 0.512192
1733 0.512279
1734 0.512312
1735 0.5125
1736 0.512535
1737 0.512591
1738 0.512625
1739 0.51266
1740 0.512735
1741 0.512772
1742 0.512772
1743 0.512789
1744 0.512789
1745 0.512789
1746 0.512956
1747 0.513287
1748 0.51338
1749 0.51338
1750 0.513511
1751 0.513511
1752 0.513533
1753 0.513587
1754 0.513623
1755 0.513706
1756 0.51384
1757 0.51384
1758 0.5139
1759 0.5139
1760 0.5139
1761 0.513918
1762 0.513918
1763 0.513918
1764 0.513987
1765 0.51414
1766 0.514186
1767 0.51426
1768 0.51436
1769 0.51436
1770 0.514398
1771 0.514539
1772 0.514577
1773 0.51462
1774 0.514651
1775 0.514651
1776 0.514651
1777 0.514651
1778 0.514692
1779 0.514692
1780 0.514692
1781 0.514855
1782 0.514964
1783 0.515155
1784 0.515398
1785 0.515398
1786 0.515457
1787 0.515457
1788 0.515477
1789 0.515539
1790 0.515653
1791 0.515686
1792 0.515703
1793 0.515779
1794 0.515796
1795 0.515891
1796 0.515891
1797 0.515891
1798 0.515911
1799 0.51597
1800 0.517047
1801 0.517047
1802 0.517116
1803 0.517135
1804 0.517155
1805 0.517246
1806 0.517267
1807 0.517322
1808 0.51738
1809 0.517459
1810 0.517459
1811 0.51764
1812 0.517678
1813 0.517678
1814 0.517678
1815 0.517678
1816 0.517737
1817 0.517833
1818 0.517847
1819 0.517847
1820 0.517847
1821 0.517955
1822 0.518077
1823 0.518124
1824 0.518168
1825 0.518168
1826 0.518177
1827 0.518243
1828 0.518351
1829 0.518403
1830 0.518442
1831 0.518506
1832 0.518515
1833 0.518597
1834 0.518729
1835 0.518794
1836 0.518995
1837 0.519115
1838 0.519115
1839 0.519162
1840 0.519162
1841 0.519234
1842 0.519245
1843 0.519245
1844 0.519384
1845 0.519472
1846 0.519519
1847 0.519519
1848 0.51953
1849 0.51953
1850 0.51953
1851 0.519633
1852 0.519657
1853 0.519671
1854 0.519707
1855 0.51972
1856 0.51972
1857 0.519733
1858 0.519783
1859 0.519835
1860 0.519848
1861 0.519868
1862 0.519868
1863 0.519868
1864 0.519868
1865 0.520005
1866 0.520102
1867 0.52021
1868 0.520256
1869 0.520441
1870 0.520482
1871 0.520576
1872 0.520576
1873 0.520642
1874 0.520695
1875 0.520749
1876 0.520764
1877 0.520764
1878 0.520764
1879 0.520764
1880 0.520837
1881 0.520837
1882 0.520905
1883 0.520905
1884 0.52097
1885 0.521084
1886 0.521139
1887 0.521199
1888 0.521242
1889 0.521284
1890 0.52144
1891 0.52144
1892 0.521483
1893 0.521541
1894 0.521541
1895 0.52159
1896 0.521634
1897 0.52165
1898 0.52165
1899 0.521695
1900 0.521849
1901 0.521952
1902 0.522025
1903 0.522087
1904 0.522255
1905 0.522319
1906 0.522401
1907 0.522431
1908 0.522466
1909 0.522466
1910 0.522529
1911 0.522569
1912 0.522569
1913 0.522569
1914 0.522607
1915 0.52265
1916 0.522728
1917 0.522728
1918 0.522728
1919 0.522769
1920 0.522769
1921 0.522769
1922 0.522769
1923 0.522769
1924 0.522769
1925 0.522981
1926 0.522981
1927 0.523099
1928 0.523159
1929 0.523187
1930 0.523273
1931 0.523324
1932 0.523441
1933 0.523441
1934 0.523566
1935 0.523648
1936 0.523678
1937 0.523719
1938 0.52387
1939 0.523885
1940 0.523965
1941 0.524086
1942 0.524124
1943 0.524147
1944 0.524147
1945 0.524163
1946 0.524179
1947 0.524196
1948 0.524262
1949 0.524559
1950 0.524577
1951 0.524787
1952 0.524805
1953 0.524805
1954 0.524832
1955 0.524832
1956 0.524832
1957 0.524832
1958 0.524832
1959 0.524832
1960 0.52487
1961 0.524887
1962 0.524956
1963 0.525008
1964 0.52504
1965 0.52504
1966 0.52504
1967 0.52504
1968 0.52504
1969 0.52504
1970 0.525067
1971 0.525097
1972 0.525148
1973 0.525192
1974 0.525192
1975 0.525192
1976 0.525192
1977 0.525192
1978 0.525192
1979 0.525192
1980 0.525192
1981 0.525192
1982 0.525192
1983 0.525192
1984 0.525209
1985 0.525209
1986 0.525262
1987 0.525262
1988 0.525262
1989 0.525262
1990 0.525292
1991 0.52541
1992 0.525493
1993 0.525493
1994 0.525493
1995 0.525493
1996 0.525493
1997 0.525493
1998 0.525537
1999 0.525537
2000 0.525537
2001 0.525537
2002 0.525537
2003 0.525537
2004 0.525537
2005 0.525677
2006 0.525677
2007 0.525722
2008 0.525758
2009 0.525758
2010 0.525796
2011 0.525796
2012 0.525796
2013 0.525796
2014 0.525796
2015 0.525827
2016 0.525949
2017 0.525989
2018 0.525989
2019 0.525989
2020 0.526046
2021 0.526112
2022 0.526184
2023 0.526302
2024 0.52643
2025 0.52643
2026 0.52643
2027 0.526457
2028 0.526617
2029 0.526617
2030 0.526686
2031 0.52672
2032 0.526781
2033 0.526819
2034 0.526916
2035 0.526981
2036 0.526991
2037 0.527081
2038 0.527251
2039 0.527325
2040 0.527325
2041 0.527364
2042 0.527364
2043 0.527364
2044 0.527364
2045 0.527364
2046 0.527403
2047 0.527403
2048 0.527403
2049 0.527445
2050 0.527445
2051 0.527662
2052 0.52775
2053 0.527915
2054 0.527956
2055 0.527956
2056 0.527975
2057 0.527975
2058 0.527975
2059 0.528029
2060 0.528029
2061 0.52805
2062 0.528093
2063 0.528213
2064 0.528283
2065 0.528283
2066 0.528283
2067 0.528329
2068 0.528349
2069 0.528441
2070 0.528441
2071 0.528441
2072 0.528441
2073 0.528563
2074 0.528695
2075 0.528695
2076 0.528695
2077 0.528695
2078 0.528695
2079 0.528695
2080 0.528695
2081 0.528709
2082 0.528709
2083 0.528784
2084 0.528965
2085 0.528965
2086 0.528965
2087 0.528965
2088 0.528965
2089 0.529079
2090 0.529131
2091 0.529131
2092 0.529131
2093 0.529131
2094 0.529131
2095 0.529131
2096 0.529147
2097 0.529447
2098 0.529749
2099 0.529796
2100 0.529845
2101 0.529941
2102 0.529976
2103 0.529976
2104 0.530023
2105 0.530023
2106 0.530023
2107 0.530023
2108 0.530023
2109 0.530102
2110 0.530302
2111 0.530335
2112 0.530438
2113 0.530472
2114 0.530505
2115 0.530505
2116 0.530607
2117 0.530641
2118 0.530725
2119 0.530725
2120 0.530725
2121 0.530725
2122 0.530831
2123 0.530981
2124 0.530981
2125 0.530981
2126 0.530981
2127 0.530981
2128 0.530981
2129 0.531032
2130 0.531064
2131 0.531064
2132 0.531093
2133 0.531208
2134 0.531233
2135 0.531282
2136 0.531296
2137 0.531296
2138 0.531296
2139 0.531296
2140 0.531528
2141 0.531765
2142 0.531816
2143 0.531816
2144 0.531816
2145 0.531816
2146 0.531816
2147 0.531816
2148 0.531816
2149 0.531919
2150 0.531919
2151 0.531919
2152 0.531919
2153 0.531919
2154 0.531919
2155 0.531919
2156 0.532009
2157 0.532113
2158 0.53216
2159 0.53216
2160 0.532263
2161 0.532263
2162 0.532349
2163 0.532378
2164 0.532427
2165 0.532465
2166 0.532484
2167 0.532484
2168 0.532666
2169 0.532703
2170 0.532741
2171 0.532741
2172 0.532796
2173 0.532796
2174 0.532796
2175 0.532796
2176 0.532882
2177 0.532882
2178 0.532882
2179 0.532882
2180 0.532925
2181 0.532925
2182 0.532925
2183 0.533109
2184 0.533132
2185 0.533218
2186 0.533359
2187 0.533359
2188 0.533359
2189 0.533407
2190 0.533407
2191 0.533407
2192 0.533495
2193 0.533495
2194 0.533495
2195 0.533587
2196 0.533653
2197 0.533745
2198 0.533745
2199 0.533786
2200 0.533827
2201 0.534147
2202 0.534147
2203 0.53418
2204 0.534486
2205 0.534486
2206 0.534486
2207 0.534535
2208 0.534555
2209 0.534681
2210 0.534747
2211 0.534747
2212 0.534747
2213 0.534747
2214 0.534747
2215 0.534769
2216 0.534799
2217 0.534799
2218 0.534859
2219 0.535029
2220 0.535029
2221 0.535029
2222 0.535029
2223 0.535029
2224 0.535163
2225 0.535163
2226 0.535163
2227 0.535261
2228 0.535357
2229 0.535357
2230 0.535404
2231 0.535428
2232 0.535453
2233 0.535453
2234 0.535453
2235 0.535453
2236 0.535453
2237 0.535453
2238 0.535453
2239 0.535453
2240 0.535518
2241 0.535539
2242 0.535584
2243 0.535635
2244 0.535635
2245 0.535635
2246 0.53569
2247 0.53569
2248 0.53569
2249 0.53569
2250 0.53569
2251 0.53569
2252 0.53569
2253 0.53569
2254 0.53569
2255 0.53569
2256 0.53569
2257 0.535741
2258 0.535741
2259 0.535764
2260 0.535764
2261 0.535782
2262 0.535841
2263 0.535865
2264 0.535865
2265 0.535903
2266 0.535903
2267 0.535965
2268 0.535965
2269 0.535965
2270 0.535979
2271 0.535979
2272 0.536
2273 0.536021
2274 0.536078
2275 0.536144
2276 0.536243
2277 0.536345
2278 0.536392
2279 0.536392
2280 0.536392
2281 0.536416
2282 0.536416
2283 0.536454
2284 0.536469
2285 0.536566
2286 0.536657
2287 0.536719
2288 0.536747
2289 0.536747
2290 0.536767
2291 0.536827
2292 0.536928
2293 0.537035
2294 0.537035
2295 0.537035
2296 0.537035
2297 0.537035
2298 0.537035
2299 0.537035
2300 0.537131
2301 0.537131
2302 0.537161
2303 0.537161
2304 0.537161
2305 0.537362
2306 0.537362
2307 0.537362
2308 0.537362
2309 0.537383
2310 0.537418
2311 0.537434
2312 0.537538
2313 0.537538
2314 0.537886
2315 0.538017
2316 0.538017
2317 0.538288
2318 0.538288
2319 0.538345
2320 0.538418
2321 0.538418
2322 0.538418
2323 0.538495
2324 0.538611
2325 0.538712
2326 0.538712
2327 0.538712
2328 0.538712
2329 0.538712
2330 0.538712
2331 0.538712
2332 0.538712
2333 0.538712
2334 0.538712
2335 0.538712
2336 0.538712
2337 0.538712
2338 0.538712
2339 0.538712
2340 0.538712
2341 0.538712
2342 0.538712
2343 0.538817
2344 0.538857
2345 0.538857
2346 0.538884
2347 0.538968
2348 0.539058
2349 0.539099
2350 0.539099
2351 0.539125
2352 0.539125
2353 0.539411
2354 0.539458
2355 0.539513
2356 0.539581
2357 0.539581
2358 0.539708
2359 0.539783
2360 0.539783
2361 0.539783
2362 0.539783
2363 0.539783
2364 0.539783
2365 0.539783
2366 0.539783
2367 0.539783
2368 0.539901
2369 0.539943
2370 0.540044
2371 0.540044
2372 0.540139
2373 0.540139
2374 0.540139
2375 0.540139
2376 0.540139
2377 0.540139
2378 0.540154
2379 0.540154
2380 0.540188
2381 0.540223
2382 0.54027
2383 0.540406
2384 0.540555
2385 0.540555
2386 0.540555
2387 0.540599
2388 0.540756
2389 0.540843
2390 0.54093
2391 0.540987
2392 0.540987
2393 0.540987
2394 0.540987
2395 0.541061
2396 0.54122
2397 0.541456
2398 0.541513
2399 0.54158
2400 0.541609
2401 0.541609
2402 0.541609
2403 0.541645
2404 0.541645
2405 0.541682
2406 0.541714
2407 0.541714
2408 0.541714
2409 0.541785
2410 0.541785
2411 0.541894
2412 0.541894
2413 0.541954
2414 0.541991
2415 0.541991
2416 0.542066
2417 0.542066
2418 0.542066
2419 0.542126
2420 0.542126
2421 0.542154
2422 0.542154
2423 0.542154
2424 0.542154
2425 0.542196
2426 0.542196
2427 0.542213
2428 0.542213
2429 0.542246
2430 0.542246
2431 0.542246
2432 0.542246
2433 0.542279
2434 0.542343
2435 0.542378
2436 0.542435
2437 0.542435
2438 0.542574
2439 0.542902
2440 0.542902
2441 0.542902
2442 0.542902
2443 0.542902
2444 0.542986
2445 0.542986
2446 0.543065
2447 0.543082
2448 0.543082
2449 0.543082
2450 0.543117
2451 0.54315
2452 0.54329
2453 0.543307
2454 0.543307
2455 0.543425
2456 0.543485
2457 0.543485
2458 0.543485
2459 0.543485
2460 0.543485
2461 0.543572
2462 0.543572
2463 0.543572
2464 0.543572
2465 0.54364
2466 0.54364
2467 0.543712
2468 0.543712
2469 0.543712
2470 0.543712
2471 0.543758
2472 0.543791
2473 0.543791
2474 0.543791
2475 0.543791
2476 0.543791
2477 0.543791
2478 0.543791
2479 0.543791
2480 0.543791
2481 0.543833
2482 0.543833
2483 0.54388
2484 0.54388
2485 0.543953
2486 0.543971
2487 0.544028
2488 0.544107
2489 0.544107
2490 0.544243
2491 0.544267
2492 0.544366
2493 0.544426
2494 0.544426
2495 0.544615
2496 0.544651
2497 0.54468
2498 0.54468
2499 0.544717
2500 0.544717
2501 0.544717
2502 0.544759
2503 0.544857
2504 0.544857
2505 0.544857
2506 0.544886
2507 0.544954
2508 0.544954
2509 0.544954
2510 0.544954
2511 0.544954
2512 0.544954
2513 0.544954
2514 0.544954
2515 0.545007
2516 0.545041
2517 0.545041
2518 0.545137
2519 0.545137
2520 0.545172
2521 0.545172
2522 0.545172
2523 0.545203
2524 0.545239
2525 0.54533
2526 0.54536
2527 0.545421
2528 0.545421
2529 0.545421
2530 0.545421
2531 0.545421
2532 0.545421
2533 0.545492
2534 0.545492
2535 0.545545
2536 0.545545
2537 0.545545
2538 0.545545
2539 0.545629
2540 0.545629
2541 0.545629
2542 0.545697
2543 0.545697
2544 0.545697
2545 0.545697
2546 0.545697
2547 0.545697
2548 0.545822
2549 0.545822
2550 0.545822
2551 0.545822
2552 0.545822
2553 0.545822
2554 0.545822
2555 0.545853
2556 0.545853
2557 0.545853
2558 0.545853
2559 0.545853
2560 0.545904
2561 0.545983
2562 0.546012
2563 0.546012
2564 0.546012
2565 0.546012
2566 0.546012
2567 0.546044
2568 0.546191
2569 0.546191
2570 0.54629
2571 0.54629
2572 0.54629
2573 0.546428
2574 0.54649
2575 0.54649
2576 0.54649
2577 0.54649
2578 0.546511
2579 0.546548
2580 0.546696
2581 0.546696
2582 0.546856
2583 0.546856
2584 0.546856
2585 0.546856
2586 0.546966
2587 0.547076
2588 0.547076
2589 0.547076
2590 0.547076
2591 0.547125
2592 0.547125
2593 0.547163
2594 0.547163
2595 0.547163
2596 0.547163
2597 0.547178
2598 0.547178
2599 0.547268
2600 0.547369
2601 0.547413
2602 0.547413
2603 0.547441
2604 0.547441
2605 0.547441
2606 0.547441
2607 0.547441
2608 0.547441
2609 0.54758
2610 0.54761
2611 0.54761
2612 0.54761
2613 0.54761
2614 0.547638
2615 0.547638
2616 0.547638
2617 0.547638
2618 0.547638
2619 0.547638
2620 0.547661
2621 0.547694
2622 0.547694
2623 0.547694
2624 0.547714
2625 0.547714
2626 0.547714
2627 0.547714
2628 0.547733
2629 0.547733
2630 0.547733
2631 0.547733
2632 0.547733
2633 0.547733
2634 0.547733
2635 0.548043
2636 0.548043
2637 0.548059
2638 0.548059
2639 0.548113
2640 0.548113
2641 0.548133
2642 0.548133
2643 0.548133
2644 0.548133
2645 0.548272
2646 0.548272
2647 0.54835
2648 0.548376
2649 0.548376
2650 0.548376
2651 0.548376
2652 0.548376
2653 0.548376
2654 0.548376
2655 0.548376
2656 0.548421
2657 0.548421
2658 0.548421
2659 0.548421
2660 0.548421
2661 0.548421
2662 0.548421
2663 0.548505
2664 0.548505
2665 0.548505
2666 0.548505
2667 0.54859
2668 0.54859
2669 0.54859
2670 0.54859
2671 0.54859
2672 0.548685
2673 0.54871
2674 0.54871
2675 0.548757
2676 0.548757
2677 0.548929
2678 0.548929
2679 0.548929
2680 0.548929
2681 0.549019
2682 0.549019
2683 0.549019
2684 0.549019
2685 0.549019
2686 0.549019
2687 0.549106
2688 0.549106
2689 0.549106
2690 0.54919
2691 0.54919
2692 0.54919
2693 0.549233
2694 0.549233
2695 0.549233
2696 0.549332
2697 0.549332
2698 0.549332
2699 0.549409
2700 0.549409
2701 0.549409
2702 0.549599
2703 0.549599
2704 0.549599
2705 0.549599
2706 0.549697
2707 0.549697
2708 0.549697
2709 0.549697
2710 0.549697
2711 0.549697
2712 0.549697
2713 0.54974
2714 0.54974
2715 0.54974
2716 0.54974
2717 0.54974
2718 0.54974
2719 0.54974
2720 0.54974
2721 0.54974
2722 0.54974
2723 0.54974
2724 0.54974
2725 0.550074
2726 0.550074
2727 0.550074
2728 0.550074
2729 0.550074
2730 0.550105
2731 0.550168
2732 0.550168
2733 0.5503
2734 0.5503
2735 0.5503
2736 0.550397
2737 0.550397
2738 0.550397
2739 0.550397
2740 0.550397
2741 0.550535
2742 0.550535
2743 0.550535
2744 0.550535
2745 0.550535
2746 0.550577
2747 0.550577
2748 0.550577
2749 0.550577
2750 0.550577
2751 0.550617
2752 0.550666
2753 0.550666
2754 0.550666
2755 0.550666
2756 0.550666
2757 0.5507
2758 0.5507
2759 0.5507
2760 0.550772
2761 0.550938
2762 0.551069
2763 0.551069
2764 0.551069
2765 0.551114
2766 0.551114
2767 0.551114
2768 0.551114
2769 0.551185
2770 0.551185
2771 0.551185
2772 0.551185
2773 0.551185
2774 0.551226
2775 0.551226
2776 0.551226
2777 0.551226
2778 0.551226
2779 0.551226
2780 0.551226
2781 0.551226
2782 0.551226
2783 0.551254
2784 0.551254
2785 0.551254
2786 0.551254
2787 0.551293
2788 0.551293
2789 0.551293
2790 0.551293
2791 0.551293
2792 0.551324
2793 0.551472
2794 0.551499
2795 0.551499
2796 0.551567
2797 0.551567
2798 0.551711
2799 0.551711
2800 0.551711
2801 0.5518
2802 0.5518
2803 0.5518
2804 0.5518
2805 0.551891
2806 0.551961
2807 0.551961
2808 0.551961
2809 0.551961
2810 0.551961
2811 0.552054
2812 0.552054
2813 0.552054
2814 0.552054
2815 0.552054
2816 0.552119
2817 0.552119
2818 0.552219
2819 0.552253
2820 0.552253
2821 0.552277
2822 0.552277
2823 0.552326
2824 0.552326
2825 0.552326
2826 0.552326
2827 0.552326
2828 0.552326
2829 0.552326
2830 0.552398
2831 0.552398
2832 0.552473
2833 0.552473
2834 0.552536
2835 0.552778
2836 0.552882
2837 0.552882
2838 0.552911
2839 0.552911
2840 0.552911
2841 0.552911
2842 0.552911
2843 0.552911
2844 0.552911
2845 0.552911
2846 0.552911
2847 0.552911
2848 0.55299
2849 0.55299
2850 0.55299
2851 0.55299
2852 0.553024
2853 0.553024
2854 0.553024
2855 0.553024
2856 0.553024
2857 0.553024
2858 0.553024
2859 0.553024
2860 0.553084
2861 0.553084
2862 0.553166
2863 0.553166
2864 0.553166
2865 0.553166
2866 0.553166
2867 0.553166
2868 0.553193
2869 0.553193
2870 0.553193
2871 0.553193
2872 0.553284
2873 0.553284
2874 0.553284
2875 0.553284
2876 0.553284
2877 0.553284
2878 0.553359
2879 0.553359
2880 0.553359
2881 0.553359
2882 0.553359
2883 0.553359
2884 0.553359
2885 0.553359
2886 0.553359
2887 0.553437
2888 0.553497
2889 0.553497
2890 0.553497
2891 0.553497
2892 0.553552
2893 0.553552
2894 0.553552
2895 0.553589
2896 0.553589
2897 0.553796
2898 0.553871
2899 0.553929
2900 0.553929
2901 0.553929
2902 0.553929
2903 0.553929
2904 0.553929
2905 0.553929
2906 0.553998
2907 0.553998
2908 0.554145
2909 0.554295
2910 0.554295
2911 0.554295
2912 0.554378
2913 0.554548
2914 0.554641
2915 0.554641
2916 0.554841
2917 0.554965
2918 0.555021
2919 0.555021
2920 0.555021
2921 0.555081
2922 0.555081
2923 0.555134
2924 0.555134
2925 0.555134
2926 0.555134
2927 0.555134
2928 0.555134
2929 0.555134
2930 0.555221
2931 0.555419
2932 0.555448
2933 0.555448
2934 0.555544
2935 0.555544
2936 0.555544
2937 0.555544
2938 0.555544
2939 0.555544
2940 0.555645
2941 0.555645
2942 0.555645
2943 0.555645
2944 0.555645
2945 0.555645
2946 0.555687
2947 0.555767
2948 0.555767
2949 0.555795
2950 0.555795
2951 0.555855
2952 0.555933
2953 0.555933
2954 0.555933
2955 0.556211
2956 0.55639
2957 0.55639
2958 0.556434
2959 0.556575
2960 0.556679
2961 0.556679
2962 0.556679
2963 0.556751
2964 0.556858
2965 0.556858
2966 0.556858
2967 0.556858
2968 0.556858
2969 0.556858
2970 0.556858
2971 0.556858
2972 0.556858
2973 0.556858
2974 0.556889
2975 0.556889
2976 0.556889
2977 0.556981
2978 0.557006
2979 0.557006
2980 0.557042
2981 0.557086
2982 0.557086
2983 0.557318
2984 0.55736
2985 0.55736
2986 0.557404
2987 0.557404
2988 0.557433
2989 0.557433
2990 0.557433
2991 0.557433
2992 0.557488
2993 0.557488
2994 0.557488
2995 0.557591
2996 0.557607
2997 0.557624
2998 0.557624
2999 0.557663
3000 0.557704
3001 0.55774
3002 0.55774
3003 0.55774
3004 0.557771
3005 0.557808
3006 0.557935
3007 0.557935
3008 0.557935
3009 0.557935
3010 0.557935
3011 0.557935
3012 0.557935
3013 0.557935
3014 0.557935
3015 0.558058
3016 0.558293
3017 0.558293
3018 0.558293
3019 0.558293
3020 0.558293
3021 0.558361
3022 0.558361
3023 0.558361
3024 0.558361
3025 0.558361
3026 0.558361
3027 0.558423
3028 0.558423
3029 0.558423
3030 0.558423
3031 0.558469
3032 0.558469
3033 0.558516
3034 0.558636
3035 0.558672
3036 0.558758
3037 0.558864
3038 0.558864
3039 0.558864
3040 0.558864
3041 0.558864
3042 0.558864
3043 0.558915
3044 0.559043
3045 0.559096
3046 0.559096
3047 0.559096
3048 0.559261
3049 0.559261
3050 0.559261
3051 0.559261
3052 0.559411
3053 0.559411
3054 0.559411
3055 0.559466
3056 0.559466
3057 0.559534
3058 0.559604
3059 0.559604
3060 0.559604
3061 0.559604
3062 0.559604
3063 0.559604
3064 0.559604
3065 0.559604
3066 0.559604
3067 0.559688
3068 0.559849
3069 0.559849
3070 0.559988
3071 0.560026
3072 0.560043
3073 0.560188
3074 0.560227
3075 0.560266
3076 0.560266
3077 0.560382
3078 0.560422
3079 0.560422
3080 0.560681
3081 0.560717
3082 0.560717
3083 0.560717
3084 0.560717
3085 0.560717
3086 0.560717
3087 0.560799
3088 0.560799
3089 0.560828
3090 0.560978
3091 0.56102
3092 0.56102
3093 0.561081
3094 0.561081
3095 0.561081
3096 0.561081
3097 0.561081
3098 0.561149
3099 0.561149
3100 0.561149
3101 0.561187
3102 0.561187
3103 0.561212
3104 0.561212
3105 0.561212
3106 0.561212
3107 0.561212
3108 0.561212
3109 0.56125
3110 0.56127
3111 0.56127
3112 0.56127
3113 0.56127
3114 0.56127
3115 0.56127
3116 0.56127
3117 0.56127
3118 0.56127
3119 0.56127
3120 0.56127
3121 0.56127
3122 0.56127
3123 0.56129
3124 0.561353
3125 0.561508
3126 0.561639
3127 0.561668
3128 0.561668
3129 0.561668
3130 0.561733
3131 0.561733
3132 0.561733
3133 0.561733
3134 0.561752
3135 0.561752
3136 0.561752
3137 0.561752
3138 0.561752
3139 0.561752
3140 0.561752
3141 0.561752
3142 0.561752
3143 0.561752
3144 0.561778
3145 0.561778
3146 0.561778
3147 0.561778
3148 0.561778
3149 0.561778
3150 0.561778
3151 0.561804
3152 0.561804
3153 0.561804
3154 0.561867
3155 0.561867
3156 0.561867
3157 0.561867
3158 0.561867
3159 0.561867
3160 0.56191
3161 0.56191
3162 0.562052
3163 0.562175
3164 0.562175
3165 0.562175
3166 0.562175
3167 0.562175
3168 0.562175
3169 0.562175
3170 0.562298
3171 0.562298
3172 0.562298
3173 0.562298
3174 0.562298
3175 0.562298
3176 0.562298
3177 0.562298
3178 0.562298
3179 0.562361
3180 0.562361
3181 0.562431
3182 0.562453
3183 0.562453
3184 0.562453
3185 0.562562
3186 0.562613
3187 0.562613
3188 0.562643
3189 0.562709
3190 0.562798
3191 0.562864
3192 0.562864
3193 0.562958
3194 0.562991
3195 0.563063
3196 0.563063
3197 0.563093
3198 0.563093
3199 0.563093
3200 0.563093
3201 0.563168
3202 0.563168
3203 0.563291
3204 0.563291
3205 0.563366
3206 0.563401
3207 0.563401
3208 0.563401
3209 0.563401
3210 0.563401
3211 0.563562
3212 0.563628
3213 0.563628
3214 0.563628
3215 0.563662
3216 0.563662
3217 0.563662
3218 0.563662
3219 0.563662
3220 0.563662
3221 0.563662
3222 0.563662
3223 0.563758
3224 0.563758
3225 0.563758
3226 0.563758
3227 0.563758
3228 0.563758
3229 0.56382
3230 0.56382
3231 0.56382
3232 0.563896
3233 0.563896
3234 0.563896
3235 0.563896
3236 0.563916
3237 0.563916
3238 0.563916
3239 0.563916
3240 0.563916
3241 0.563916
3242 0.563916
3243 0.563996
3244 0.563996
3245 0.564158
3246 0.564246
3247 0.564407
3248 0.564505
3249 0.564644
3250 0.564644
3251 0.564644
3252 0.564644
3253 0.56479
3254 0.564867
3255 0.564867
3256 0.564983
3257 0.564983
3258 0.564983
3259 0.565008
3260 0.565008
3261 0.565119
3262 0.565217
3263 0.565217
3264 0.565217
3265 0.565354
3266 0.565376
3267 0.565376
3268 0.565402
3269 0.565675
3270 0.565675
3271 0.565675
3272 0.5657
3273 0.5657
3274 0.5657
3275 0.565793
3276 0.565934
3277 0.565934
3278 0.565934
3279 0.565958
3280 0.565958
3281 0.566008
3282 0.566008
3283 0.566008
3284 0.566008
3285 0.566029
3286 0.566029
3287 0.566116
3288 0.566207
3289 0.56629
3290 0.56629
3291 0.56629
3292 0.56629
3293 0.566326
3294 0.566326
3295 0.566457
3296 0.566457
3297 0.566457
3298 0.566457
3299 0.566457
3300 0.566457
3301 0.566457
3302 0.566457
3303 0.566457
3304 0.566457
3305 0.566506
3306 0.566506
3307 0.566506
3308 0.566506
3309 0.566584
3310 0.566584
3311 0.566584
3312 0.56661
3313 0.56661
3314 0.56661
3315 0.566661
3316 0.5667
3317 0.5667
3318 0.566746
3319 0.566786
3320 0.566786
3321 0.566874
3322 0.566874
3323 0.566874
3324 0.566874
3325 0.566874
3326 0.566874
3327 0.566874
3328 0.566874
3329 0.566874
3330 0.566874
3331 0.566874
3332 0.566874
3333 0.566874
3334 0.566874
3335 0.566874
3336 0.566874
3337 0.566874
3338 0.566874
3339 0.566946
3340 0.566946
3341 0.566946
3342 0.567052
3343 0.567052
3344 0.567136
3345 0.567223
3346 0.5673
3347 0.5673
3348 0.5673
3349 0.5673
3350 0.5673
3351 0.5673
3352 0.567453
3353 0.567453
3354 0.567453
3355 0.567453
3356 0.567453
3357 0.567535
3358 0.567535
3359 0.567535
3360 0.567535
3361 0.567535
3362 0.567535
3363 0.567535
3364 0.567535
3365 0.567535
3366 0.567594
3367 0.567625
3368 0.567625
3369 0.567678
3370 0.567752
3371 0.567752
3372 0.56785
3373 0.56785
3374 0.56785
3375 0.56785
3376 0.567892
3377 0.567892
3378 0.567892
3379 0.567892
3380 0.567927
3381 0.567963
3382 0.567963
3383 0.567963
3384 0.567963
3385 0.567963
3386 0.568016
3387 0.568016
3388 0.56807
3389 0.56807
3390 0.568242
3391 0.568242
3392 0.568274
3393 0.568274
3394 0.568308
3395 0.568308
3396 0.568308
3397 0.568308
3398 0.568538
3399 0.568538
3400 0.568583
3401 0.568583
3402 0.56863
3403 0.568679
3404 0.568679
3405 0.568679
3406 0.568783
3407 0.568783
3408 0.568783
3409 0.568783
3410 0.568783
3411 0.568783
3412 0.568783
3413 0.568783
3414 0.568783
3415 0.568783
3416 0.568783
3417 0.568783
3418 0.568783
3419 0.568783
3420 0.568783
3421 0.568783
3422 0.568783
3423 0.568836
3424 0.568861
3425 0.568861
3426 0.568861
3427 0.568861
3428 0.568861
3429 0.568861
3430 0.568861
3431 0.568861
3432 0.568861
3433 0.568861
3434 0.568861
3435 0.568861
3436 0.568861
3437 0.568861
3438 0.568861
3439 0.568949
3440 0.568949
3441 0.568949
3442 0.569004
3443 0.569004
3444 0.569004
3445 0.569004
3446 0.569004
3447 0.569038
3448 0.569038
3449 0.569038
3450 0.569038
3451 0.569133
3452 0.569133
3453 0.569133
3454 0.569133
3455 0.569242
3456 0.569242
3457 0.569242
3458 0.56932
3459 0.56932
3460 0.56932
3461 0.56932
3462 0.56932
3463 0.56932
3464 0.56932
3465 0.56932
3466 0.56937
3467 0.56937
3468 0.56937
3469 0.5694
3470 0.5694
3471 0.5694
3472 0.5694
3473 0.5694
3474 0.5694
3475 0.569509
3476 0.569509
3477 0.569509
3478 0.569509
3479 0.569509
3480 0.569509
3481 0.569509
3482 0.569509
3483 0.569538
3484 0.569538
3485 0.569538
3486 0.569538
3487 0.569538
3488 0.569538
3489 0.569538
3490 0.569564
3491 0.569564
3492 0.569564
3493 0.569564
3494 0.569564
3495 0.569564
3496 0.56959
3497 0.569618
3498 0.569673
3499 0.569789
3500 0.569789
3501 0.569789
3502 0.569835
3503 0.569835
3504 0.569835
3505 0.569835
3506 0.569882
3507 0.569882
3508 0.56991
3509 0.56991
3510 0.56991
3511 0.56991
3512 0.56991
3513 0.56991
3514 0.56991
3515 0.570003
3516 0.570003
3517 0.570119
3518 0.570119
3519 0.570119
3520 0.570177
3521 0.570177
3522 0.570177
3523 0.570177
3524 0.570177
3525 0.570251
3526 0.570251
3527 0.570251
3528 0.570334
3529 0.570362
3530 0.570362
3531 0.570362
3532 0.570362
3533 0.570414
3534 0.57047
3535 0.57047
3536 0.57047
3537 0.57047
3538 0.57047
3539 0.570484
3540 0.570484
3541 0.570507
3542 0.570507
3543 0.570507
3544 0.570533
3545 0.570548
3546 0.570548
3547 0.570607
3548 0.570644
3549 0.570644
3550 0.570644
3551 0.570644
3552 0.570677
3553 0.570677
3554 0.570677
3555 0.570757
3556 0.570878
3557 0.570878
3558 0.570878
3559 0.570878
3560 0.570878
3561 0.570878
3562 0.570878
3563 0.570878
3564 0.570967
3565 0.570967
3566 0.570994
3567 0.570994
3568 0.570994
3569 0.570994
3570 0.571049
3571 0.571049
3572 0.571049
3573 0.571049
3574 0.571049
3575 0.571049
3576 0.571129
3577 0.571129
3578 0.571233
3579 0.571233
3580 0.571233
3581 0.571265
3582 0.571284
3583 0.571284
3584 0.571284
3585 0.571284
3586 0.571284
3587 0.571284
3588 0.571284
3589 0.571284
3590 0.571413
3591 0.571546
3592 0.571733
3593 0.571733
3594 0.571873
3595 0.571873
3596 0.571873
3597 0.571873
3598 0.572081
3599 0.572125


==> plots/data/dataSport-Journal-Gurobi.dat <==
0 0
1 0
2 0
3 0
4 0
5 0
6 0
7 0
8 0
9 0
10 0
11 0
12 0
13 0
14 0
15 0
16 0
17 0
18 0
19 0
20 0
21 0
22 0
23 0
24 0
25 0
26 0
27 0
28 0
29 0
30 0
31 0
32 0
33 0
34 0
35 0
36 0
37 0
38 0
39 0
40 0
41 0
42 0
43 0
44 0
45 0
46 0
47 0
48 0
49 0
50 0
51 0
52 0
53 0
54 0
55 0
56 0
57 0
58 0
59 0
60 0
61 0
62 0
63 0
64 0
65 0
66 0
67 0
68 0
69 0
70 0
71 0
72 0
73 0
74 0
75 0
76 0
77 0
78 0
79 0
80 0
81 0
82 0
83 0
84 0
85 0
86 0
87 0
88 0
89 0
90 0
91 0
92 0
93 0
94 0
95 0
96 0
97 0
98 0
99 0
100 0
101 0
102 0
103 0
104 0
105 0
106 0
107 0
108 0
109 0
110 0
111 0
112 0
113 0
114 0
115 0
116 0
117 0
118 0
119 0
120 0
121 0
122 0
123 0
124 0
125 0
126 0
127 0
128 0
129 0
130 0
131 0
132 0
133 0
134 0
135 0
136 0
137 0
138 0
139 0
140 0
141 0
142 0
143 0
144 0
145 0
146 0
147 0
148 0
149 0
150 0
151 0
152 0
153 0
154 0
155 0
156 0
157 0
158 0
159 0
160 0
161 0
162 0
163 0
164 0
165 0
166 0
167 0
168 0
169 0
170 0
171 0
172 0
173 0
174 0
175 0
176 0
177 0
178 0
179 0
180 0
181 0
182 0
183 0
184 0
185 0
186 0
187 0
188 0
189 0
190 0
191 0
192 0
193 0
194 0
195 0
196 0
197 0
198 0
199 0
200 0
201 0
202 0
203 0
204 0
205 0
206 0
207 0
208 0
209 0
210 0
211 0
212 0
213 0
214 0
215 0
216 0
217 0
218 0
219 0
220 0
221 0
222 0
223 0
224 0
225 0
226 0
227 0
228 0
229 0
230 0
231 0
232 0
233 0
234 0
235 0
236 0
237 0
238 0
239 0
240 0
241 0
242 0
243 0
244 0
245 0
246 0
247 0
248 0
249 0
250 0
251 0
252 0
253 0
254 0
255 0
256 0
257 0
258 0
259 0
260 0
261 0
262 0
263 0
264 0
265 0
266 0
267 0
268 0
269 0
270 0
271 0
272 0
273 0
274 0
275 0
276 0
277 0
278 0
279 0
280 0
281 0
282 0
283 0
284 0
285 0
286 0
287 0
288 0
289 0
290 0
291 0
292 0
293 0
294 0
295 0
296 0
297 0
298 0
299 0
300 0
301 0
302 0
303 0
304 0
305 0
306 0
307 0
308 0
309 0
310 0
311 0
312 0
313 0
314 0
315 0
316 0
317 0
318 0
319 0
320 0
321 0
322 0
323 0
324 0
325 0
326 0
327 0
328 0
329 0
330 0
331 0
332 0
333 0
334 0
335 0
336 0
337 0
338 0
339 0
340 0
341 0
342 0
343 0
344 0
345 0
346 0
347 0
348 0
349 0
350 0
351 0
352 0
353 0
354 0
355 0
356 0
357 0
358 0
359 0
360 0
361 0
362 0
363 0
364 0
365 0
366 0
367 0
368 0
369 0
370 0
371 0
372 0
373 0
374 0
375 0
376 0
377 0
378 0
379 0
380 0
381 0
382 0
383 0
384 0
385 0
386 0
387 0
388 0
389 0
390 0
391 0
392 0
393 0
394 0
395 0
396 0
397 0
398 0
399 0
400 0
401 0
402 0
403 0
404 0
405 0
406 0
407 0
408 0
409 0
410 0
411 0
412 0
413 0
414 0
415 0
416 0
417 0
418 0
419 0
420 0
421 0
422 0
423 0
424 0
425 0
426 0
427 0
428 0
429 0
430 0
431 0
432 0
433 0
434 0
435 0
436 0
437 0
438 0
439 0
440 0
441 0
442 0
443 0
444 0
445 0
446 0
447 0
448 0
449 0
450 0
451 0
452 0
453 0
454 0
455 0
456 0
457 0
458 0
459 0
460 0
461 0
462 0
463 0
464 0
465 0
466 0
467 0
468 0
469 0
470 0
471 0
472 0
473 0
474 0
475 0
476 0
477 0
478 0
479 0
480 0
481 0
482 0
483 0
484 0
485 0
486 0
487 0
488 0
489 0
490 0
491 0
492 0
493 0
494 0
495 0
496 0
497 0
498 0
499 0
500 0
501 0
502 0
503 0
504 0
505 0
506 0
507 0
508 0
509 0
510 0
511 0
512 0
513 0
514 0
515 0
516 0
517 0
518 0
519 0
520 0
521 0
522 0
523 0
524 0
525 0
526 0
527 0
528 0
529 0
530 0
531 0
532 0
533 0
534 0
535 0
536 0
537 0
538 0
539 0
540 0
541 0
542 0
543 0
544 0
545 0
546 0
547 0
548 0
549 0
550 0
551 0
552 0
553 0
554 0
555 0
556 0
557 0
558 0
559 0
560 0
561 0
562 0
563 0
564 0
565 0
566 0
567 0
568 0
569 0
570 0
571 0
572 0
573 0
574 0
575 0
576 0
577 0
578 0
579 0
580 0
581 0
582 0
583 0
584 0
585 0
586 0
587 0
588 0
589 0
590 0
591 0
592 0
593 0
594 0
595 0
596 0
597 0
598 0
599 0
600 0
601 0
602 0
603 0
604 0
605 0
606 0
607 0
608 0
609 0
610 0
611 0
612 0
613 0
614 0
615 0
616 0
617 0
618 0
619 0
620 0
621 0
622 0
623 0
624 0
625 0
626 0
627 0
628 0
629 0
630 0
631 0
632 0
633 0
634 0
635 0
636 0
637 0
638 0
639 0
640 0
641 0
642 0
643 0
644 0
645 0
646 0
647 0
648 0
649 0
650 0
651 0
652 0
653 0
654 0
655 0
656 0
657 0
658 0
659 0
660 0
661 0
662 0
663 0
664 0
665 0
666 0
667 0
668 0
669 0
670 0
671 0
672 0
673 0
674 0
675 0
676 0
677 0
678 0
679 0
680 0
681 0
682 0
683 0
684 0
685 0
686 0
687 0
688 0
689 0
690 0
691 0
692 0
693 0
694 0
695 0
696 0
697 0
698 0
699 0
700 0
701 0
702 0
703 0
704 0
705 0
706 0
707 0
708 0
709 0
710 0
711 0
712 0
713 0
714 0
715 0
716 0
717 0
718 0
719 0
720 0
721 0
722 0
723 0
724 0
725 0
726 0
727 0
728 0
729 0
730 0
731 0
732 0
733 0
734 0
735 0
736 0
737 0
738 0
739 0
740 0
741 0
742 0
743 0
744 0
745 0
746 0
747 0
748 0
749 0
750 0
751 0
752 0
753 0
754 0
755 0
756 0
757 0
758 0
759 0
760 0
761 0
762 0
763 0
764 0
765 0
766 0
767 0
768 0
769 0
770 0
771 0
772 0
773 0
774 0
775 0
776 0
777 0
778 0
779 0
780 0
781 0
782 0
783 0
784 0
785 0
786 0
787 0
788 0
789 0
790 0
791 0
792 0
793 0
794 0
795 0
796 0
797 0
798 0
799 0
800 0
801 0
802 0
803 0
804 0
805 0
806 0
807 0
808 0
809 0
810 0
811 0
812 0
813 0
814 0
815 0
816 0
817 0
818 0
819 0
820 0
821 0
822 0
823 0
824 0
825 0
826 0
827 0
828 0
829 0
830 0
831 0
832 0
833 0
834 0
835 0
836 0
837 0
838 0
839 0
840 0
841 0
842 0
843 0
844 0
845 0
846 0
847 0
848 0
849 0
850 0
851 0
852 0
853 0
854 0
855 0
856 0
857 0
858 0
859 0
860 0
861 0
862 0
863 0
864 0
865 0
866 0
867 0
868 0
869 0
870 0
871 0
872 0
873 0
874 0
875 0
876 0
877 0
878 0
879 0
880 0
881 0
882 0
883 0
884 0
885 0
886 0
887 0
888 0
889 0
890 0
891 0
892 0
893 0
894 0
895 0
896 0
897 0
898 0
899 0
900 0
901 0
902 0
903 0
904 0
905 0
906 0
907 0
908 0
909 0
910 0
911 0
912 0
913 0
914 0
915 0
916 0
917 0
918 0
919 0
920 0
921 0
922 0
923 0
924 0
925 0
926 0
927 0
928 0
929 0
930 0
931 0
932 0
933 0
934 0
935 0
936 0
937 0
938 0
939 0
940 0
941 0
942 0
943 0
944 0
945 0
946 0
947 0
948 0
949 0
950 0
951 0
952 0
953 0
954 0
955 0
956 0
957 0
958 0
959 0
960 0
961 0
962 0
963 0
964 0
965 0
966 0
967 0
968 0
969 0
970 0
971 0
972 0
973 0
974 0
975 0
976 0
977 0
978 0
979 0
980 0
981 0
982 0
983 0
984 0
985 0
986 0
987 0
988 0
989 0
990 0
991 0
992 0
993 0
994 0
995 0
996 0
997 0
998 0
999 0
1000 0
1001 0
1002 0
1003 0
1004 0
1005 0
1006 0
1007 0
1008 0
1009 0
1010 0
1011 0
1012 0
1013 0
1014 0
1015 0
1016 0
1017 0
1018 0
1019 0
1020 0
1021 0
1022 0
1023 0
1024 0
1025 0
1026 0
1027 0
1028 0
1029 0
1030 0
1031 0
1032 0
1033 0
1034 0
1035 0
1036 0
1037 0
1038 0
1039 0
1040 0
1041 0
1042 0
1043 0
1044 0
1045 0
1046 0
1047 0
1048 0
1049 0
1050 0
1051 0
1052 0
1053 0
1054 0
1055 0
1056 0
1057 0
1058 0
1059 0
1060 0
1061 0
1062 0
1063 0
1064 0
1065 0
1066 0
1067 0
1068 0
1069 0
1070 0
1071 0
1072 0
1073 0
1074 0
1075 0
1076 0
1077 0
1078 0
1079 0
1080 0
1081 0
1082 0
1083 0
1084 0
1085 0
1086 0
1087 0
1088 0
1089 0
1090 0
1091 0
1092 0
1093 0
1094 0
1095 0
1096 0
1097 0
1098 0
1099 0
1100 0
1101 0
1102 0
1103 0
1104 0
1105 0
1106 0
1107 0
1108 0
1109 0
1110 0
1111 0
1112 0
1113 0
1114 0
1115 0
1116 0
1117 0
1118 0
1119 0
1120 0
1121 0
1122 0
1123 0
1124 0
1125 0
1126 0
1127 0
1128 0
1129 0
1130 0
1131 0
1132 0
1133 0
1134 0
1135 0
1136 0
1137 0
1138 0
1139 0
1140 0
1141 0
1142 0
1143 0
1144 0
1145 0
1146 0
1147 0
1148 0
1149 0
1150 0
1151 0
1152 0
1153 0
1154 0
1155 0
1156 0
1157 0
1158 0
1159 0
1160 0
1161 0
1162 0
1163 0
1164 0
1165 0
1166 0
1167 0
1168 0
1169 0
1170 0
1171 0
1172 0
1173 0
1174 0
1175 0
1176 0
1177 0
1178 0
1179 0
1180 0
1181 0
1182 0
1183 0
1184 0
1185 0
1186 0
1187 0
1188 0
1189 0
1190 0
1191 0
1192 0
1193 0
1194 0
1195 0
1196 0
1197 0
1198 0
1199 0
1200 0
1201 0
1202 0
1203 0
1204 0
1205 0
1206 0
1207 0
1208 0
1209 0
1210 0
1211 0
1212 0
1213 0
1214 0
1215 0
1216 0
1217 0
1218 0
1219 0
1220 0
1221 0
1222 0
1223 0
1224 0
1225 0
1226 0
1227 0
1228 0
1229 0
1230 0
1231 0
1232 0
1233 0
1234 0
1235 0
1236 0
1237 0
1238 0
1239 0
1240 0
1241 0
1242 0
1243 0
1244 0
1245 0
1246 0
1247 0
1248 0
1249 0
1250 0
1251 0
1252 0
1253 0
1254 0
1255 0
1256 0
1257 0
1258 0
1259 0
1260 0
1261 0
1262 0
1263 0
1264 0
1265 0
1266 0
1267 0
1268 0
1269 0
1270 0
1271 0
1272 0
1273 0
1274 0
1275 0
1276 0
1277 0
1278 0
1279 0
1280 0
1281 0
1282 0
1283 0
1284 0
1285 0
1286 0
1287 0
1288 0
1289 0
1290 0
1291 0
1292 0
1293 0
1294 0
1295 0
1296 0
1297 0
1298 0
1299 0
1300 0
1301 0
1302 0
1303 0
1304 0
1305 0
1306 0
1307 0
1308 0
1309 0
1310 0
1311 0
1312 0
1313 0
1314 0
1315 0
1316 0
1317 0
1318 0
1319 0
1320 0
1321 0
1322 0
1323 0
1324 0
1325 0
1326 0
1327 0
1328 0
1329 0
1330 0
1331 0
1332 0
1333 0
1334 0
1335 0
1336 0
1337 0
1338 0
1339 0
1340 0
1341 0
1342 0
1343 0
1344 0
1345 0
1346 0
1347 0
1348 0
1349 0
1350 0
1351 0
1352 0
1353 0
1354 0
1355 0
1356 0
1357 0
1358 0
1359 0
1360 0
1361 0
1362 0
1363 0
1364 0
1365 0
1366 0
1367 0
1368 0
1369 0
1370 0
1371 0
1372 0
1373 0
1374 0
1375 0
1376 0
1377 0
1378 0
1379 0
1380 0
1381 0
1382 0
1383 0
1384 0
1385 0
1386 0
1387 0
1388 0
1389 0
1390 0
1391 0
1392 0
1393 0
1394 0
1395 0
1396 0
1397 0
1398 0
1399 0
1400 0
1401 0
1402 0
1403 0
1404 0
1405 0
1406 0
1407 0
1408 0
1409 0
1410 0
1411 0
1412 0
1413 0
1414 0
1415 0
1416 0
1417 0
1418 0
1419 0
1420 0
1421 0
1422 0
1423 0
1424 0
1425 0
1426 0
1427 0
1428 0
1429 0
1430 0
1431 0
1432 0
1433 0
1434 0
1435 0
1436 0
1437 0
1438 0
1439 0
1440 0
1441 0
1442 0
1443 0
1444 0
1445 0
1446 0
1447 0
1448 0
1449 0
1450 0
1451 0
1452 0
1453 0
1454 0
1455 0
1456 0
1457 0
1458 0
1459 0
1460 0
1461 0
1462 0
1463 0
1464 0
1465 0
1466 0
1467 0
1468 0
1469 0
1470 0
1471 0
1472 0
1473 0
1474 0
1475 0
1476 0
1477 0
1478 0
1479 0
1480 0
1481 0
1482 0
1483 0
1484 0
1485 0
1486 0
1487 0
1488 0
1489 0
1490 0
1491 0
1492 0
1493 0
1494 0
1495 0
1496 0
1497 0
1498 0
1499 0
1500 0
1501 0
1502 0
1503 0
1504 0
1505 0
1506 0
1507 0
1508 0
1509 0
1510 0
1511 0
1512 0
1513 0
1514 0
1515 0
1516 0
1517 0
1518 0
1519 0
1520 0
1521 0
1522 0
1523 0
1524 0
1525 0
1526 0
1527 0
1528 0
1529 0
1530 0
1531 0
1532 0
1533 0
1534 0
1535 0
1536 0
1537 0
1538 0
1539 0
1540 0
1541 0
1542 0
1543 0
1544 0
1545 0
1546 0
1547 0
1548 0
1549 0
1550 0
1551 0
1552 0
1553 0
1554 0
1555 0
1556 0
1557 0
1558 0
1559 0
1560 0
1561 0
1562 0
1563 0
1564 0
1565 0
1566 0
1567 0
1568 0
1569 0
1570 0
1571 0
1572 0
1573 0
1574 0
1575 0
1576 0
1577 0
1578 0
1579 0
1580 0
1581 0
1582 0
1583 0
1584 0
1585 0
1586 0
1587 0
1588 0
1589 0
1590 0
1591 0
1592 0
1593 0
1594 0
1595 0
1596 0
1597 0
1598 0
1599 0
1600 0
1601 0
1602 0
1603 0
1604 0
1605 0
1606 0
1607 0
1608 0
1609 0
1610 0
1611 0
1612 0
1613 0
1614 0
1615 0
1616 0
1617 0
1618 0
1619 0
1620 0
1621 0
1622 0
1623 0
1624 0
1625 0
1626 0
1627 0
1628 0
1629 0
1630 0
1631 0
1632 0
1633 0
1634 0
1635 0
1636 0
1637 0
1638 0
1639 0
1640 0
1641 0
1642 0
1643 0
1644 0
1645 0
1646 0
1647 0
1648 0
1649 0
1650 0
1651 0
1652 0
1653 0
1654 0
1655 0
1656 0
1657 0
1658 0
1659 0
1660 0
1661 0
1662 0
1663 0
1664 0
1665 0
1666 0
1667 0
1668 0
1669 0
1670 0
1671 0
1672 0
1673 0
1674 0
1675 0
1676 0
1677 0
1678 0
1679 0
1680 0
1681 0
1682 0
1683 0
1684 0
1685 0
1686 0
1687 0
1688 0
1689 0
1690 0
1691 0
1692 0
1693 0
1694 0
1695 0
1696 0
1697 0
1698 0
1699 0
1700 0
1701 0
1702 0
1703 0
1704 0
1705 0
1706 0
1707 0
1708 0
1709 0
1710 0
1711 0
1712 0
1713 0
1714 0
1715 0
1716 0
1717 0
1718 0
1719 0
1720 0
1721 0
1722 0
1723 0
1724 0
1725 0
1726 0
1727 0
1728 0
1729 0
1730 0
1731 0
1732 0
1733 0
1734 0
1735 0
1736 0
1737 0
1738 0
1739 0
1740 0
1741 0
1742 0
1743 0
1744 0
1745 0
1746 0
1747 0
1748 0
1749 0
1750 0
1751 0
1752 0
1753 0
1754 0
1755 0
1756 0
1757 0
1758 0
1759 0
1760 0
1761 0
1762 0
1763 0
1764 0
1765 0
1766 0
1767 0
1768 0
1769 0
1770 0
1771 0
1772 0
1773 0
1774 0
1775 0
1776 0
1777 0
1778 0
1779 0
1780 0
1781 0
1782 0
1783 0
1784 0
1785 0
1786 0
1787 0
1788 0
1789 0
1790 0
1791 0
1792 0
1793 0
1794 0
1795 0
1796 0
1797 0
1798 0
1799 0
1800 0
1801 0
1802 0
1803 0
1804 0
1805 0
1806 0
1807 0
1808 0
1809 0
1810 0
1811 0
1812 0
1813 0
1814 0
1815 0
1816 0
1817 0
1818 0
1819 0
1820 0
1821 0
1822 0
1823 0
1824 0
1825 0
1826 0
1827 0
1828 0
1829 0
1830 0
1831 0
1832 0
1833 0
1834 0
1835 0
1836 0
1837 0
1838 0
1839 0
1840 0
1841 0
1842 0
1843 0
1844 0
1845 0
1846 0
1847 0
1848 0
1849 0
1850 0
1851 0
1852 0
1853 0
1854 0
1855 0
1856 0
1857 0
1858 0
1859 0
1860 0
1861 0
1862 0
1863 0
1864 0
1865 0
1866 0
1867 0
1868 0
1869 0
1870 0
1871 0
1872 0
1873 0
1874 0
1875 0
1876 0
1877 0
1878 0
1879 0
1880 0
1881 0
1882 0
1883 0
1884 0
1885 0
1886 0
1887 0
1888 0
1889 0
1890 0
1891 0
1892 0
1893 0
1894 0
1895 0
1896 0
1897 0
1898 0
1899 0
1900 0
1901 0
1902 0
1903 0
1904 0
1905 0
1906 0
1907 0
1908 0
1909 0
1910 0
1911 0
1912 0
1913 0
1914 0
1915 0
1916 0
1917 0
1918 0
1919 0
1920 0
1921 0
1922 0
1923 0
1924 0
1925 0
1926 0
1927 0
1928 0
1929 0
1930 0
1931 0
1932 0
1933 0
1934 0
1935 0
1936 0
1937 0
1938 0
1939 0
1940 0
1941 0
1942 0
1943 0
1944 0
1945 0
1946 0
1947 0
1948 0
1949 0
1950 0
1951 0
1952 0
1953 0
1954 0
1955 0
1956 0
1957 0
1958 0
1959 0
1960 0
1961 0
1962 0
1963 0
1964 0
1965 0
1966 0
1967 0
1968 0
1969 0
1970 0
1971 0
1972 0
1973 0
1974 0
1975 0
1976 0
1977 0
1978 0
1979 0
1980 0
1981 0
1982 0
1983 0
1984 0
1985 0
1986 0
1987 0
1988 0
1989 0
1990 0
1991 0
1992 0
1993 0
1994 0
1995 0
1996 0
1997 0
1998 0
1999 0
2000 0
2001 0
2002 0
2003 0
2004 0
2005 0
2006 0
2007 0
2008 0
2009 0
2010 0
2011 0
2012 0
2013 0
2014 0
2015 0
2016 0
2017 0
2018 0
2019 0
2020 0
2021 0
2022 0
2023 0
2024 0
2025 0
2026 0
2027 0
2028 0
2029 0
2030 0
2031 0
2032 0
2033 0
2034 0
2035 0
2036 0
2037 0
2038 0
2039 0
2040 0
2041 0
2042 0
2043 0
2044 0
2045 0
2046 0
2047 0
2048 0
2049 0
2050 0
2051 0
2052 0
2053 0
2054 0
2055 0
2056 0
2057 0
2058 0
2059 0
2060 0
2061 0
2062 0
2063 0
2064 0
2065 0
2066 0
2067 0
2068 0
2069 0
2070 0
2071 0
2072 0
2073 0
2074 0
2075 0
2076 0
2077 0
2078 0
2079 0
2080 0
2081 0
2082 0
2083 0
2084 0
2085 0
2086 0
2087 0
2088 0
2089 0
2090 0
2091 0
2092 0
2093 0
2094 0
2095 0
2096 0
2097 0
2098 0
2099 0
2100 0
2101 0
2102 0
2103 0
2104 0
2105 0
2106 0
2107 0
2108 0
2109 0
2110 0
2111 0
2112 0
2113 0
2114 0
2115 0
2116 0
2117 0
2118 0
2119 0
2120 0
2121 0
2122 0
2123 0
2124 0
2125 0
2126 0
2127 0
2128 0
2129 0
2130 0
2131 0
2132 0
2133 0
2134 0
2135 0
2136 0
2137 0
2138 0
2139 0
2140 0
2141 0
2142 0
2143 0
2144 0
2145 0
2146 0
2147 0
2148 0
2149 0
2150 0
2151 0
2152 0
2153 0
2154 0
2155 0
2156 0
2157 0
2158 0
2159 0
2160 0
2161 0
2162 0
2163 0
2164 0
2165 0
2166 0
2167 0
2168 0
2169 0
2170 0
2171 0
2172 0
2173 0
2174 0
2175 0
2176 0
2177 0
2178 0
2179 0
2180 0
2181 0
2182 0
2183 0
2184 0
2185 0
2186 0
2187 0
2188 0
2189 0
2190 0
2191 0
2192 0
2193 0
2194 0
2195 0
2196 0
2197 0
2198 0
2199 0
2200 0
2201 0
2202 0
2203 0
2204 0
2205 0
2206 0
2207 0
2208 0
2209 0
2210 0
2211 0
2212 0
2213 0
2214 0
2215 0
2216 0
2217 0
2218 0
2219 0
2220 0
2221 0
2222 0
2223 0
2224 0
2225 0
2226 0
2227 0
2228 0
2229 0
2230 0
2231 0
2232 0
2233 0
2234 0
2235 0
2236 0
2237 0
2238 0
2239 0
2240 0
2241 0
2242 0
2243 0
2244 0
2245 0
2246 0
2247 0
2248 0
2249 0
2250 0
2251 0
2252 0
2253 0
2254 0
2255 0
2256 0
2257 0
2258 0
2259 0
2260 0
2261 0
2262 0
2263 0
2264 0
2265 0
2266 0
2267 0
2268 0
2269 0
2270 0
2271 0
2272 0
2273 0
2274 0
2275 0
2276 0
2277 0
2278 0
2279 0
2280 0
2281 0
2282 0
2283 0
2284 0
2285 0
2286 0
2287 0
2288 0
2289 0
2290 0
2291 0
2292 0
2293 0
2294 0
2295 0
2296 0
2297 0
2298 0
2299 0
2300 0
2301 0
2302 0
2303 0
2304 0
2305 0
2306 0
2307 0
2308 0
2309 0
2310 0
2311 0
2312 0
2313 0
2314 0
2315 0
2316 0
2317 0
2318 0
2319 0
2320 0
2321 0
2322 0
2323 0
2324 0
2325 0
2326 0
2327 0
2328 0
2329 0
2330 0
2331 0
2332 0
2333 0
2334 0
2335 0
2336 0
2337 0
2338 0
2339 0
2340 0
2341 0
2342 0
2343 0
2344 0
2345 0
2346 0
2347 0
2348 0
2349 0
2350 0
2351 0
2352 0
2353 0
2354 0
2355 0
2356 0
2357 0
2358 0
2359 0
2360 0
2361 0
2362 0
2363 0
2364 0
2365 0
2366 0
2367 0
2368 0
2369 0
2370 0
2371 0
2372 0
2373 0
2374 0
2375 0
2376 0
2377 0
2378 0
2379 0
2380 0
2381 0
2382 0
2383 0
2384 0
2385 0
2386 0
2387 0
2388 0
2389 0
2390 0
2391 0
2392 0
2393 0
2394 0
2395 0
2396 0
2397 0
2398 0
2399 0
2400 0
2401 0
2402 0
2403 0
2404 0
2405 0
2406 0
2407 0
2408 0
2409 0
2410 0
2411 0
2412 0
2413 0
2414 0
2415 0
2416 0
2417 0
2418 0
2419 0
2420 0
2421 0
2422 0
2423 0
2424 0
2425 0
2426 0
2427 0
2428 0
2429 0
2430 0
2431 0
2432 0
2433 0
2434 0
2435 0
2436 0
2437 0
2438 0
2439 0
2440 0
2441 0
2442 0
2443 0
2444 0
2445 0
2446 0
2447 0
2448 0
2449 0
2450 0
2451 0
2452 0
2453 0
2454 0
2455 0
2456 0
2457 0
2458 0
2459 0
2460 0
2461 0
2462 0
2463 0
2464 0
2465 0
2466 0
2467 0
2468 0
2469 0
2470 0
2471 0
2472 0
2473 0
2474 0
2475 0
2476 0
2477 0
2478 0
2479 0
2480 0
2481 0
2482 0
2483 0
2484 0
2485 0
2486 0
2487 0
2488 0
2489 0
2490 0
2491 0
2492 0
2493 0
2494 0
2495 0
2496 0
2497 0
2498 0
2499 0
2500 0
2501 0
2502 0
2503 0
2504 0
2505 0
2506 0
2507 0
2508 0
2509 0
2510 0
2511 0
2512 0
2513 0
2514 0
2515 0
2516 0
2517 0
2518 0
2519 0
2520 0
2521 0
2522 0
2523 0
2524 0
2525 0
2526 0
2527 0
2528 0
2529 0
2530 0
2531 0
2532 0
2533 0
2534 0
2535 0
2536 0
2537 0
2538 0
2539 0
2540 0
2541 0
2542 0
2543 0
2544 0
2545 0
2546 0
2547 0
2548 0
2549 0
2550 0
2551 0
2552 0
2553 0
2554 0
2555 0
2556 0
2557 0
2558 0
2559 0
2560 0
2561 0
2562 0
2563 0
2564 0
2565 0
2566 0
2567 0
2568 0
2569 0
2570 0
2571 0
2572 0
2573 0
2574 0
2575 0
2576 0
2577 0
2578 0
2579 0
2580 0
2581 0
2582 0
2583 0
2584 0
2585 0
2586 0
2587 0
2588 0
2589 0
2590 0
2591 0
2592 0
2593 0
2594 0
2595 0
2596 0
2597 0
2598 0
2599 0
2600 0
2601 0
2602 0
2603 0
2604 0
2605 0
2606 0
2607 0
2608 0
2609 0
2610 0
2611 0
2612 0
2613 0
2614 0
2615 0
2616 0
2617 0
2618 0
2619 0
2620 0
2621 0
2622 0
2623 0
2624 0
2625 0
2626 0
2627 0
2628 0
2629 0
2630 0
2631 0
2632 0
2633 0
2634 0
2635 0
2636 0
2637 0
2638 0
2639 0
2640 0
2641 0
2642 0
2643 0
2644 0
2645 0
2646 0
2647 0
2648 0
2649 0
2650 0
2651 0
2652 0
2653 0
2654 0
2655 0
2656 0
2657 0
2658 0
2659 0
2660 0
2661 0
2662 0
2663 0
2664 0
2665 0
2666 0
2667 0
2668 0
2669 0
2670 0
2671 0
2672 0
2673 0
2674 0
2675 0
2676 0
2677 0
2678 0
2679 0
2680 0
2681 0
2682 0
2683 0
2684 0
2685 0
2686 0
2687 0
2688 0
2689 0
2690 0
2691 0
2692 0
2693 0
2694 0
2695 0
2696 0
2697 0
2698 0
2699 0
2700 0
2701 0
2702 0
2703 0
2704 0
2705 0
2706 0
2707 0
2708 0
2709 0
2710 0
2711 0
2712 0
2713 0
2714 0
2715 0
2716 0
2717 0
2718 0
2719 0
2720 0
2721 0
2722 0
2723 0
2724 0
2725 0
2726 0
2727 0
2728 0
2729 0
2730 0
2731 0
2732 0
2733 0
2734 0
2735 0
2736 0
2737 0
2738 0
2739 0
2740 0
2741 0
2742 0
2743 0
2744 0
2745 0
2746 0
2747 0
2748 0
2749 0
2750 0
2751 0
2752 0
2753 0
2754 0
2755 0
2756 0
2757 0
2758 0
2759 0
2760 0
2761 0
2762 0
2763 0
2764 0
2765 0
2766 0
2767 0
2768 0
2769 0
2770 0
2771 0
2772 0
2773 0
2774 0
2775 0
2776 0
2777 0
2778 0
2779 0
2780 0
2781 0
2782 0
2783 0
2784 0
2785 0
2786 0
2787 0
2788 0
2789 0
2790 0
2791 0
2792 0
2793 0
2794 0
2795 0
2796 0
2797 0
2798 0
2799 0
2800 0
2801 0
2802 0
2803 0
2804 0
2805 0
2806 0
2807 0
2808 0
2809 0
2810 0
2811 0
2812 0
2813 0
2814 0
2815 0
2816 0
2817 0
2818 0
2819 0
2820 0
2821 0
2822 0
2823 0
2824 0
2825 0
2826 0
2827 0
2828 0
2829 0
2830 0
2831 0
2832 0
2833 0
2834 0
2835 0
2836 0
2837 0
2838 0
2839 0
2840 0
2841 0
2842 0
2843 0
2844 0
2845 0
2846 0
2847 0
2848 0
2849 0
2850 0
2851 0
2852 0
2853 0
2854 0
2855 0
2856 0
2857 0
2858 0
2859 0
2860 0
2861 0
2862 0
2863 0
2864 0
2865 0
2866 0
2867 0
2868 0
2869 0
2870 0
2871 0
2872 0
2873 0
2874 0
2875 0
2876 0
2877 0
2878 0
2879 0
2880 0
2881 0
2882 0
2883 0
2884 0
2885 0
2886 0
2887 0
2888 0
2889 0
2890 0
2891 0
2892 0
2893 0
2894 0
2895 0
2896 0
2897 0
2898 0
2899 0
2900 0
2901 0
2902 0
2903 0
2904 0
2905 0
2906 0
2907 0
2908 0
2909 0
2910 0
2911 0
2912 0
2913 0
2914 0
2915 0
2916 0
2917 0
2918 0
2919 0
2920 0
2921 0
2922 0
2923 0
2924 0
2925 0
2926 0
2927 0
2928 0
2929 0
2930 0
2931 0
2932 0
2933 0
2934 0
2935 0
2936 0
2937 0
2938 0
2939 0
2940 0
2941 0
2942 0
2943 0
2944 0
2945 0
2946 0
2947 0
2948 0
2949 0
2950 0
2951 0
2952 0
2953 0
2954 0
2955 0
2956 0
2957 0
2958 0
2959 0
2960 0
2961 0
2962 0
2963 0
2964 0
2965 0
2966 0
2967 0
2968 0
2969 0
2970 0
2971 0
2972 0
2973 0
2974 0
2975 0
2976 0
2977 0
2978 0
2979 0
2980 0
2981 0
2982 0
2983 0
2984 0
2985 0
2986 0
2987 0
2988 0
2989 0
2990 0
2991 0
2992 0
2993 0
2994 0
2995 0
2996 0
2997 0
2998 0
2999 0
3000 0
3001 0
3002 0
3003 0
3004 0
3005 0
3006 0
3007 0
3008 0
3009 0
3010 0
3011 0
3012 0
3013 0
3014 0
3015 0
3016 0
3017 0
3018 0
3019 0
3020 0
3021 0
3022 0
3023 0
3024 0
3025 0
3026 0
3027 0
3028 0
3029 0
3030 0
3031 0
3032 0
3033 0
3034 0
3035 0
3036 0
3037 0
3038 0
3039 0
3040 0
3041 0
3042 0
3043 0
3044 0
3045 0
3046 0
3047 0
3048 0
3049 0
3050 0
3051 0
3052 0
3053 0
3054 0
3055 0
3056 0
3057 0
3058 0
3059 0
3060 0
3061 0
3062 0
3063 0
3064 0
3065 0
3066 0
3067 0
3068 0
3069 0
3070 0
3071 0
3072 0
3073 0
3074 0
3075 0
3076 0
3077 0
3078 0
3079 0
3080 0
3081 0
3082 0
3083 0
3084 0
3085 0
3086 0
3087 0
3088 0
3089 0
3090 0
3091 0
3092 0
3093 0
3094 0
3095 0
3096 0
3097 0
3098 0
3099 0
3100 0
3101 0
3102 0
3103 0
3104 0
3105 0
3106 0
3107 0
3108 0
3109 0
3110 0
3111 0
3112 0
3113 0
3114 0
3115 0
3116 0
3117 0
3118 0
3119 0
3120 0
3121 0
3122 0
3123 0
3124 0
3125 0
3126 0
3127 0
3128 0
3129 0
3130 0
3131 0
3132 0
3133 0
3134 0
3135 0
3136 0
3137 0
3138 0
3139 0
3140 0
3141 0
3142 0
3143 0
3144 0
3145 0
3146 0
3147 0
3148 0
3149 0
3150 0
3151 0
3152 0
3153 0
3154 0
3155 0
3156 0
3157 0
3158 0
3159 0
3160 0
3161 0
3162 0
3163 0
3164 0
3165 0
3166 0
3167 0
3168 0
3169 0
3170 0
3171 0
3172 0
3173 0
3174 0
3175 0
3176 0
3177 0
3178 0
3179 0
3180 0
3181 0
3182 0
3183 0
3184 0
3185 0
3186 0
3187 0
3188 0
3189 0
3190 0
3191 0
3192 0
3193 0
3194 0
3195 0
3196 0
3197 0
3198 0
3199 0
3200 0
3201 0
3202 0
3203 0
3204 0
3205 0
3206 0
3207 0
3208 0
3209 0
3210 0
3211 0
3212 0
3213 0
3214 0
3215 0
3216 0
3217 0
3218 0
3219 0
3220 0
3221 0
3222 0
3223 0
3224 0
3225 0
3226 0
3227 0
3228 0
3229 0
3230 0
3231 0
3232 0
3233 0
3234 0
3235 0
3236 0
3237 0
3238 0
3239 0
3240 0
3241 0
3242 0
3243 0
3244 0
3245 0
3246 0
3247 0
3248 0
3249 0
3250 0
3251 0
3252 0
3253 0
3254 0
3255 0
3256 0
3257 0
3258 0
3259 0
3260 0
3261 0
3262 0
3263 0
3264 0
3265 0
3266 0
3267 0
3268 0
3269 0
3270 0
3271 0
3272 0
3273 0
3274 0
3275 0
3276 0
3277 0
3278 0
3279 0
3280 0
3281 0
3282 0
3283 0
3284 0
3285 0
3286 0
3287 0
3288 0
3289 0
3290 0
3291 0
3292 0
3293 0
3294 0
3295 0
3296 0
3297 0
3298 0
3299 0
3300 0
3301 0
3302 0
3303 0
3304 0
3305 0
3306 0
3307 0
3308 0
3309 0
3310 0
3311 0
3312 0
3313 0
3314 0
3315 0
3316 0
3317 0
3318 0
3319 0
3320 0
3321 0
3322 0
3323 0
3324 0
3325 0
3326 0
3327 0
3328 0
3329 0
3330 0
3331 0
3332 0
3333 0
3334 0
3335 0
3336 0
3337 0
3338 0
3339 0
3340 0
3341 0
3342 0
3343 0
3344 0
3345 0
3346 0
3347 0
3348 0
3349 0
3350 0
3351 0
3352 0
3353 0
3354 0
3355 0
3356 0
3357 0
3358 0
3359 0
3360 0
3361 0
3362 0
3363 0
3364 0
3365 0
3366 0
3367 0
3368 0
3369 0
3370 0
3371 0
3372 0
3373 0
3374 0
3375 0
3376 0
3377 0
3378 0
3379 0
3380 0
3381 0
3382 0
3383 0
3384 0
3385 0
3386 0
3387 0
3388 0
3389 0
3390 0
3391 0
3392 0
3393 0
3394 0
3395 0
3396 0
3397 0
3398 0
3399 0
3400 0
3401 0
3402 0
3403 0
3404 0
3405 0
3406 0
3407 0
3408 0
3409 0
3410 0
3411 0
3412 0
3413 0
3414 0
3415 0
3416 0
3417 0
3418 0
3419 0
3420 0
3421 0
3422 0
3423 0
3424 0
3425 0
3426 0
3427 0
3428 0
3429 0
3430 0
3431 0
3432 0
3433 0
3434 0
3435 0
3436 0
3437 0
3438 0
3439 0
3440 0
3441 0
3442 0
3443 0
3444 0
3445 0
3446 0
3447 0
3448 0
3449 0
3450 0
3451 0
3452 0
3453 0
3454 0
3455 0
3456 0
3457 0
3458 0
3459 0
3460 0
3461 0
3462 0
3463 0
3464 0
3465 0
3466 0
3467 0
3468 0
3469 0
3470 0
3471 0
3472 0
3473 0
3474 0
3475 0
3476 0
3477 0
3478 0
3479 0
3480 0
3481 0
3482 0
3483 0
3484 0
3485 0
3486 0
3487 0
3488 0
3489 0
3490 0
3491 0
3492 0
3493 0
3494 0
3495 0
3496 0
3497 0
3498 0
3499 0
3500 0
3501 0
3502 0
3503 0
3504 0
3505 0
3506 0
3507 0
3508 0
3509 0
3510 0
3511 0
3512 0
3513 0
3514 0
3515 0
3516 0
3517 0
3518 0
3519 0
3520 0
3521 0
3522 0
3523 0
3524 0
3525 0
3526 0
3527 0
3528 0
3529 0
3530 0
3531 0
3532 0
3533 0
3534 0
3535 0
3536 0
3537 0
3538 0
3539 0
3540 0
3541 0
3542 0
3543 0
3544 0
3545 0
3546 0
3547 0
3548 0
3549 0
3550 0
3551 0
3552 0
3553 0
3554 0
3555 0
3556 0
3557 0
3558 0
3559 0
3560 0
3561 0
3562 0
3563 0
3564 0
3565 0
3566 0
3567 0
3568 0
3569 0
3570 0
3571 0
3572 0
3573 0
3574 0
3575 0
3576 0
3577 0
3578 0
3579 0
3580 0
3581 0
3582 0
3583 0
3584 0
3585 0
3586 0
3587 0
3588 0
3589 0
3590 0
3591 0
3592 0
3593 0
3594 0
3595 0
3596 0
3597 0
3598 0
3599 0


==> plots/data/dataSport-Journal-LCG_nC.dat <==
0 0
1 0
2 0.00161972
3 0.00163121
4 0.00174242
5 0.00297898
6 0.00303978
7 0.00314389
8 0.0032573
9 0.00475878
10 0.00491642
11 0.0137891
12 0.0155088
13 0.016022
14 0.0191628
15 0.0228466
16 0.0260853
17 0.0298861
18 0.0328205
19 0.0334943
20 0.0340716
21 0.0347153
22 0.03619
23 0.0373959
24 0.0392225
25 0.0409652
26 0.0427477
27 0.0447756
28 0.045472
29 0.046199
30 0.0468261
31 0.0471754
32 0.0475275
33 0.0483355
34 0.0487926
35 0.0492284
36 0.0498333
37 0.0503426
38 0.0507121
39 0.0512287
40 0.0513486
41 0.0522443
42 0.0527458
43 0.053146
44 0.0537833
45 0.0546416
46 0.0549929
47 0.0554963
48 0.0559001
49 0.057254
50 0.0586694
51 0.0591214
52 0.0591823
53 0.0596252
54 0.060079
55 0.060651
56 0.0609175
57 0.0610789
58 0.0615947
59 0.0621653
60 0.0625793
61 0.0639271
62 0.0641129
63 0.0642307
64 0.0644608
65 0.0650178
66 0.0656085
67 0.0659538
68 0.0664133
69 0.0686598
70 0.0690375
71 0.0694518
72 0.0695728
73 0.070088
74 0.0707339
75 0.0710478
76 0.071442
77 0.0718181
78 0.0722744
79 0.072548
80 0.0727781
81 0.0741136
82 0.0745357
83 0.0758039
84 0.0761159
85 0.0763146
86 0.0764905
87 0.0775721
88 0.0786691
89 0.0801166
90 0.0814209
91 0.0825693
92 0.0827401
93 0.0830104
94 0.0848206
95 0.0851325
96 0.0852936
97 0.0858388
98 0.0863066
99 0.0865653
100 0.086987
101 0.0874549
102 0.0878039
103 0.0880782
104 0.0897367
105 0.0899152
106 0.0901451
107 0.0903579
108 0.0905607
109 0.0907256
110 0.0909296
111 0.0924576
112 0.0928339
113 0.0930587
114 0.0930649
115 0.0933013
116 0.0933985
117 0.0935985
118 0.0938754
119 0.0941555
120 0.0942601
121 0.0945973
122 0.0947179
123 0.0948792
124 0.0959655
125 0.0963594
126 0.0964984
127 0.096707
128 0.0968062
129 0.0971308
130 0.0972227
131 0.0973909
132 0.0976524
133 0.0980239
134 0.0984512
135 0.0987934
136 0.0991078
137 0.0991914
138 0.0995584
139 0.099634
140 0.0998817
141 0.100429
142 0.100848
143 0.10141
144 0.101577
145 0.101738
146 0.101909
147 0.103247
148 0.10379
149 0.10461
150 0.104783
151 0.104942
152 0.105262
153 0.105459
154 0.105757
155 0.106115
156 0.106414
157 0.106711
158 0.107653
159 0.107994
160 0.108148
161 0.10883
162 0.108843
163 0.11019
164 0.110306
165 0.111468
166 0.111652
167 0.111768
168 0.111977
169 0.112264
170 0.112535
171 0.112781
172 0.11308
173 0.113219
174 0.113367
175 0.113533
176 0.113658
177 0.113775
178 0.113825
179 0.113903
180 0.114115
181 0.114407
182 0.114422
183 0.115526
184 0.116891
185 0.117043
186 0.118208
187 0.118368
188 0.118503
189 0.118743
190 0.118965
191 0.11922
192 0.12049
193 0.120578
194 0.121982
195 0.122344
196 0.122665
197 0.122685
198 0.124264
199 0.124421
200 0.125383
201 0.125785
202 0.126239
203 0.126389
204 0.126603
205 0.126831
206 0.127139
207 0.12742
208 0.128866
209 0.129095
210 0.131277
211 0.132394
212 0.133985
213 0.134064
214 0.134173
215 0.13429
216 0.134437
217 0.134571
218 0.134644
219 0.134867
220 0.134961
221 0.135074
222 0.1353
223 0.1353
224 0.135345
225 0.135568
226 0.135778
227 0.136126
228 0.136301
229 0.137376
230 0.137506
231 0.137859
232 0.137959
233 0.138193
234 0.138345
235 0.139718
236 0.139978
237 0.140106
238 0.140206
239 0.141906
240 0.142359
241 0.142466
242 0.14264
243 0.142657
244 0.142705
245 0.142926
246 0.143025
247 0.14308
248 0.143403
249 0.143763
250 0.143913
251 0.144652
252 0.144835
253 0.146235
254 0.146435
255 0.146843
256 0.146923
257 0.147129
258 0.147164
259 0.148346
260 0.148479
261 0.148573
262 0.148692
263 0.148692
264 0.148796
265 0.148849
266 0.148971
267 0.14902
268 0.149144
269 0.149247
270 0.149385
271 0.149466
272 0.149741
273 0.152035
274 0.152139
275 0.152155
276 0.152164
277 0.152247
278 0.15244
279 0.152522
280 0.153652
281 0.153827
282 0.15388
283 0.154037
284 0.154388
285 0.154551
286 0.155563
287 0.155563
288 0.155695
289 0.155898
290 0.156085
291 0.15622
292 0.156394
293 0.156418
294 0.156509
295 0.156713
296 0.156783
297 0.156897
298 0.156954
299 0.156966
300 0.156966
301 0.158097
302 0.15816
303 0.158265
304 0.158346
305 0.158428
306 0.158721
307 0.1588
308 0.159849
309 0.159909
310 0.16015
311 0.160245
312 0.160393
313 0.160568
314 0.160647
315 0.160647
316 0.160725
317 0.160965
318 0.161059
319 0.161762
320 0.161826
321 0.16204
322 0.162305
323 0.163633
324 0.163908
325 0.163954
326 0.164079
327 0.164231
328 0.164254
329 0.165945
330 0.166095
331 0.166473
332 0.166649
333 0.166922
334 0.167027
335 0.16721
336 0.167357
337 0.167537
338 0.167607
339 0.167666
340 0.167685
341 0.167742
342 0.167848
343 0.167984
344 0.168203
345 0.168273
346 0.168444
347 0.168464
348 0.168574
349 0.168984
350 0.169208
351 0.169366
352 0.170366
353 0.170528
354 0.171514
355 0.171666
356 0.171859
357 0.171881
358 0.173267
359 0.173685
360 0.173813
361 0.17414
362 0.174235
363 0.174265
364 0.17549
365 0.175535
366 0.175652
367 0.175694
368 0.175961
369 0.176225
370 0.17658
371 0.176684
372 0.177019
373 0.177212
374 0.177226
375 0.177378
376 0.178622
377 0.178799
378 0.178897
379 0.179096
380 0.17923
381 0.179505
382 0.179702
383 0.179845
384 0.18006
385 0.180192
386 0.180355
387 0.180355
388 0.180463
389 0.180612
390 0.181641
391 0.182115
392 0.182246
393 0.182296
394 0.182317
395 0.18249
396 0.184405
397 0.184542
398 0.184753
399 0.184938
400 0.18495
401 0.18523
402 0.185376
403 0.185667
404 0.185763
405 0.185787
406 0.185964
407 0.186132
408 0.186344
409 0.186443
410 0.186602
411 0.186975
412 0.187139
413 0.187247
414 0.187356
415 0.187435
416 0.187435
417 0.188467
418 0.188513
419 0.188513
420 0.188671
421 0.18897
422 0.189043
423 0.190007
424 0.190142
425 0.190391
426 0.190439
427 0.190546
428 0.190876
429 0.190965
430 0.192808
431 0.194189
432 0.194213
433 0.194429
434 0.194604
435 0.195609
436 0.1957
437 0.195773
438 0.195839
439 0.196115
440 0.196195
441 0.196237
442 0.196695
443 0.196753
444 0.196869
445 0.196869
446 0.196869
447 0.196886
448 0.196929
449 0.196955
450 0.197134
451 0.197233
452 0.197387
453 0.197567
454 0.197688
455 0.19771
456 0.19771
457 0.197753
458 0.198742
459 0.198863
460 0.198888
461 0.199205
462 0.199311
463 0.199452
464 0.199591
465 0.199806
466 0.199887
467 0.199901
468 0.199901
469 0.199913
470 0.199935
471 0.200056
472 0.200133
473 0.200194
474 0.200592
475 0.201768
476 0.201834
477 0.201977
478 0.202229
479 0.20225
480 0.202304
481 0.202324
482 0.202437
483 0.202507
484 0.202551
485 0.202669
486 0.20273
487 0.202802
488 0.20296
489 0.20296
490 0.203191
491 0.203203
492 0.203215
493 0.203234
494 0.203234
495 0.203368
496 0.203387
497 0.20343
498 0.203459
499 0.203583
500 0.205532
501 0.205633
502 0.205806
503 0.205823
504 0.206053
505 0.206117
506 0.206314
507 0.206355
508 0.206539
509 0.206859
510 0.207016
511 0.207235
512 0.207235
513 0.20742
514 0.20958
515 0.20958
516 0.210691
517 0.210771
518 0.210913
519 0.211068
520 0.211374
521 0.21139
522 0.211453
523 0.212761
524 0.2129
525 0.213137
526 0.2132
527 0.213415
528 0.213673
529 0.213721
530 0.213911
531 0.21407
532 0.214112
533 0.215541
534 0.215702
535 0.215768
536 0.216738
537 0.216898
538 0.217968
539 0.218115
540 0.21934
541 0.219473
542 0.219489
543 0.219496
544 0.219496
545 0.22071
546 0.220719
547 0.220766
548 0.220897
549 0.221019
550 0.22109
551 0.221191
552 0.221346
553 0.221401
554 0.221547
555 0.221916
556 0.222045
557 0.22212
558 0.222277
559 0.223421
560 0.223437
561 0.223599
562 0.223761
563 0.223941
564 0.224589
565 0.224695
566 0.224952
567 0.226532
568 0.226593
569 0.22681
570 0.22702
571 0.227127
572 0.227264
573 0.227449
574 0.227553
575 0.227553
576 0.227917
577 0.227985
578 0.228039
579 0.228108
580 0.228124
581 0.228209
582 0.228348
583 0.229005
584 0.229033
585 0.229045
586 0.229065
587 0.229108
588 0.231063
589 0.231225
590 0.231462
591 0.231491
592 0.231731
593 0.231774
594 0.231861
595 0.233044
596 0.233088
597 0.233264
598 0.233381
599 0.234364
600 0.234483
601 0.234483
602 0.236065
603 0.238332
604 0.238363
605 0.238619
606 0.238823
607 0.239947
608 0.240136
609 0.240189
610 0.240298
611 0.240461
612 0.240711
613 0.240771
614 0.240922
615 0.241118
616 0.241457
617 0.241724
618 0.241848
619 0.242097
620 0.242414
621 0.242482
622 0.242703
623 0.242903
624 0.243142
625 0.243197
626 0.243211
627 0.243263
628 0.243296
629 0.243683
630 0.243879
631 0.243944
632 0.244059
633 0.244124
634 0.24434
635 0.244466
636 0.244579
637 0.244579
638 0.244663
639 0.245759
640 0.246017
641 0.246032
642 0.246137
643 0.246159
644 0.246295
645 0.246362
646 0.246389
647 0.246418
648 0.246449
649 0.246702
650 0.246702
651 0.246874
652 0.246874
653 0.246884
654 0.247003
655 0.247003
656 0.247163
657 0.247222
658 0.247366
659 0.247429
660 0.247737
661 0.247828
662 0.248966
663 0.249026
664 0.249045
665 0.249269
666 0.249414
667 0.249445
668 0.24947
669 0.249586
670 0.250599
671 0.250599
672 0.250752
673 0.251017
674 0.251041
675 0.252494
676 0.252679
677 0.252679
678 0.2528
679 0.252885
680 0.252898
681 0.253865
682 0.254021
683 0.254068
684 0.254158
685 0.254287
686 0.254412
687 0.254443
688 0.254644
689 0.255018
690 0.255061
691 0.25523
692 0.255401
693 0.256696
694 0.257911
695 0.257911
696 0.258066
697 0.258092
698 0.258198
699 0.258595
700 0.25861
701 0.25865
702 0.259007
703 0.259056
704 0.259302
705 0.259487
706 0.259702
707 0.259801
708 0.259864
709 0.259886
710 0.259995
711 0.260055
712 0.260171
713 0.260222
714 0.260441
715 0.260465
716 0.260551
717 0.260566
718 0.260976
719 0.26127
720 0.26145
721 0.261777
722 0.261881
723 0.261934
724 0.261934
725 0.261945
726 0.261969
727 0.261969
728 0.262038
729 0.262156
730 0.26217
731 0.262318
732 0.262387
733 0.262605
734 0.262699
735 0.262713
736 0.262713
737 0.262736
738 0.262961
739 0.262961
740 0.262961
741 0.262973
742 0.264391
743 0.264421
744 0.264507
745 0.264625
746 0.264793
747 0.264898
748 0.264911
749 0.266809
750 0.266809
751 0.266823
752 0.267232
753 0.267246
754 0.267479
755 0.267479
756 0.267796
757 0.267816
758 0.26803
759 0.268105
760 0.26815
761 0.268179
762 0.268274
763 0.268362
764 0.268403
765 0.268418
766 0.268497
767 0.268624
768 0.2687
769 0.268759
770 0.268818
771 0.268863
772 0.268874
773 0.269112
774 0.269112
775 0.26921
776 0.269297
777 0.269399
778 0.26956
779 0.269845
780 0.269891
781 0.269891
782 0.270005
783 0.270005
784 0.270122
785 0.270122
786 0.270285
787 0.270345
788 0.270379
789 0.270379
790 0.270516
791 0.270593
792 0.270629
793 0.270629
794 0.27073
795 0.270793
796 0.270811
797 0.270849
798 0.270849
799 0.270952
800 0.271053
801 0.271148
802 0.271189
803 0.272533
804 0.272741
805 0.272786
806 0.272901
807 0.272901
808 0.272922
809 0.273
810 0.273045
811 0.273118
812 0.273151
813 0.273211
814 0.273211
815 0.273211
816 0.273211
817 0.273261
818 0.273285
819 0.273285
820 0.273294
821 0.273485
822 0.273485
823 0.273485
824 0.273485
825 0.273659
826 0.273659
827 0.273697
828 0.273864
829 0.273893
830 0.273893
831 0.273893
832 0.275059
833 0.275238
834 0.275246
835 0.275246
836 0.275362
837 0.275495
838 0.275559
839 0.275683
840 0.275813
841 0.275813
842 0.275813
843 0.276953
844 0.277042
845 0.277147
846 0.277147
847 0.277245
848 0.277325
849 0.277542
850 0.277916
851 0.278064
852 0.278214
853 0.278261
854 0.278309
855 0.278451
856 0.278469
857 0.278469
858 0.278502
859 0.278684
860 0.278684
861 0.278782
862 0.278856
863 0.278902
864 0.278946
865 0.278946
866 0.278946
867 0.278946
868 0.278971
869 0.279091
870 0.279221
871 0.27939
872 0.279431
873 0.279478
874 0.279585
875 0.279585
876 0.279634
877 0.280754
878 0.281472
879 0.28151
880 0.281541
881 0.281568
882 0.281568
883 0.281588
884 0.281639
885 0.28172
886 0.281827
887 0.281848
888 0.281862
889 0.281891
890 0.282017
891 0.282095
892 0.28211
893 0.282348
894 0.282367
895 0.282443
896 0.282573
897 0.282614
898 0.282614
899 0.282632
900 0.282712
901 0.282751
902 0.282751
903 0.282811
904 0.28285
905 0.28285
906 0.28285
907 0.283013
908 0.283042
909 0.283042
910 0.28309
911 0.283121
912 0.283274
913 0.283312
914 0.283312
915 0.283312
916 0.283312
917 0.283356
918 0.283448
919 0.283527
920 0.283676
921 0.283821
922 0.28392
923 0.283931
924 0.284134
925 0.284172
926 0.284338
927 0.284338
928 0.284382
929 0.284428
930 0.284485
931 0.284522
932 0.284558
933 0.284558
934 0.284558
935 0.284589
936 0.28461
937 0.28461
938 0.2848
939 0.2848
940 0.28512
941 0.285189
942 0.285189
943 0.285189
944 0.285189
945 0.285243
946 0.285243
947 0.285243
948 0.285243
949 0.285364
950 0.285557
951 0.285557
952 0.285557
953 0.285659
954 0.285659
955 0.285696
956 0.28574
957 0.28582
958 0.285839
959 0.285925
960 0.286011
961 0.286011
962 0.286038
963 0.286136
964 0.286136
965 0.286136
966 0.286136
967 0.286185
968 0.286185
969 0.286185
970 0.286224
971 0.286224
972 0.286224
973 0.286224
974 0.286224
975 0.286268
976 0.286308
977 0.286403
978 0.286403
979 0.286403
980 0.28655
981 0.286567
982 0.286747
983 0.286809
984 0.288043
985 0.288043
986 0.288123
987 0.288369
988 0.288369
989 0.288369
990 0.2887
991 0.288754
992 0.288871
993 0.288924
994 0.289055
995 0.289087
996 0.289097
997 0.289097
998 0.289129
999 0.290171
1000 0.290171
1001 0.290171
1002 0.290188
1003 0.290288
1004 0.290442
1005 0.290459
1006 0.290459
1007 0.290516
1008 0.290516
1009 0.290725
1010 0.290725
1011 0.290774
1012 0.290831
1013 0.290831
1014 0.290929
1015 0.291039
1016 0.29106
1017 0.29106
1018 0.291079
1019 0.291113
1020 0.291113
1021 0.291252
1022 0.292366
1023 0.292446
1024 0.29248
1025 0.292556
1026 0.292636
1027 0.292762
1028 0.292773
1029 0.293088
1030 0.293088
1031 0.293103
1032 0.293182
1033 0.293239
1034 0.293358
1035 0.293431
1036 0.294415
1037 0.294467
1038 0.294599
1039 0.294652
1040 0.29475
1041 0.29475
1042 0.294819
1043 0.294819
1044 0.294819
1045 0.29487
1046 0.294997
1047 0.295021
1048 0.295058
1049 0.295071
1050 0.295116
1051 0.295136
1052 0.295136
1053 0.295183
1054 0.295183
1055 0.295198
1056 0.295217
1057 0.295217
1058 0.295324
1059 0.295332
1060 0.295417
1061 0.295437
1062 0.295437
1063 0.295537
1064 0.295537
1065 0.295578
1066 0.295641
1067 0.295654
1068 0.295654
1069 0.295701
1070 0.295701
1071 0.295732
1072 0.295783
1073 0.295835
1074 0.295904
1075 0.295918
1076 0.296006
1077 0.296153
1078 0.296176
1079 0.296219
1080 0.296219
1081 0.296267
1082 0.296349
1083 0.296368
1084 0.296392
1085 0.296588
1086 0.296588
1087 0.296601
1088 0.296852
1089 0.296852
1090 0.296903
1091 0.296929
1092 0.296929
1093 0.296929
1094 0.29721
1095 0.297299
1096 0.297314
1097 0.297314
1098 0.297314
1099 0.298429
1100 0.298485
1101 0.298586
1102 0.298601
1103 0.298613
1104 0.298658
1105 0.298658
1106 0.2987
1107 0.2987
1108 0.2987
1109 0.2988
1110 0.298865
1111 0.299939
1112 0.299952
1113 0.299952
1114 0.299986
1115 0.30001
1116 0.30001
1117 0.300047
1118 0.300059
1119 0.3001
1120 0.300273
1121 0.300472
1122 0.300472
1123 0.300499
1124 0.300499
1125 0.300588
1126 0.300654
1127 0.300673
1128 0.300823
1129 0.300862
1130 0.300922
1131 0.301819
1132 0.301819
1133 0.301819
1134 0.301819
1135 0.301819
1136 0.301819
1137 0.301819
1138 0.301819
1139 0.301859
1140 0.30191
1141 0.30191
1142 0.301979
1143 0.302005
1144 0.303133
1145 0.303133
1146 0.303133
1147 0.303133
1148 0.303227
1149 0.303227
1150 0.303262
1151 0.303274
1152 0.303292
1153 0.303324
1154 0.303364
1155 0.303375
1156 0.303409
1157 0.303476
1158 0.303515
1159 0.30353
1160 0.303703
1161 0.303703
1162 0.303703
1163 0.303703
1164 0.303748
1165 0.303748
1166 0.303787
1167 0.303787
1168 0.303787
1169 0.303962
1170 0.304029
1171 0.304029
1172 0.304029
1173 0.304029
1174 0.304029
1175 0.304212
1176 0.304212
1177 0.304212
1178 0.304232
1179 0.304232
1180 0.304354
1181 0.304426
1182 0.304484
1183 0.304689
1184 0.304689
1185 0.304782
1186 0.304782
1187 0.304782
1188 0.304782
1189 0.304782
1190 0.304782
1191 0.304856
1192 0.304888
1193 0.304897
1194 0.304982
1195 0.305009
1196 0.306269
1197 0.306319
1198 0.306319
1199 0.306331
1200 0.306331
1201 0.306363
1202 0.306363
1203 0.306363
1204 0.306447
1205 0.306473
1206 0.306473
1207 0.306473
1208 0.306473
1209 0.306473
1210 0.306545
1211 0.30656
1212 0.306656
1213 0.306679
1214 0.306724
1215 0.306748
1216 0.306748
1217 0.30682
1218 0.306835
1219 0.306857
1220 0.306857
1221 0.306857
1222 0.306988
1223 0.306988
1224 0.306988
1225 0.306988
1226 0.306988
1227 0.307043
1228 0.307043
1229 0.307043
1230 0.30714
1231 0.308147
1232 0.308147
1233 0.308187
1234 0.308215
1235 0.308215
1236 0.308215
1237 0.308215
1238 0.308215
1239 0.308215
1240 0.308215
1241 0.308295
1242 0.308295
1243 0.308295
1244 0.308406
1245 0.308406
1246 0.308406
1247 0.30859
1248 0.309706
1249 0.309731
1250 0.309805
1251 0.309805
1252 0.309826
1253 0.309838
1254 0.309838
1255 0.309881
1256 0.309969
1257 0.309969
1258 0.30998
1259 0.310055
1260 0.310162
1261 0.310196
1262 0.310315
1263 0.310386
1264 0.310386
1265 0.310679
1266 0.310741
1267 0.310741
1268 0.311613
1269 0.311648
1270 0.311718
1271 0.311778
1272 0.312097
1273 0.312225
1274 0.312246
1275 0.312246
1276 0.312246
1277 0.31239
1278 0.312522
1279 0.312563
1280 0.312563
1281 0.312563
1282 0.312563
1283 0.312563
1284 0.312563
1285 0.312607
1286 0.312607
1287 0.312719
1288 0.313579
1289 0.313709
1290 0.313709
1291 0.313709
1292 0.313793
1293 0.313867
1294 0.313918
1295 0.313982
1296 0.314037
1297 0.314133
1298 0.314169
1299 0.314207
1300 0.31422
1301 0.314358
1302 0.314382
1303 0.31442
1304 0.314445
1305 0.314474
1306 0.314474
1307 0.314591
1308 0.314615
1309 0.314745
1310 0.314864
1311 0.314864
1312 0.315106
1313 0.315239
1314 0.315281
1315 0.315297
1316 0.315297
1317 0.316267
1318 0.316267
1319 0.316267
1320 0.316267
1321 0.316303
1322 0.316335
1323 0.316368
1324 0.316429
1325 0.316449
1326 0.316449
1327 0.316458
1328 0.316642
1329 0.316714
1330 0.316837
1331 0.316896
1332 0.316896
1333 0.316961
1334 0.31697
1335 0.317009
1336 0.317031
1337 0.317031
1338 0.317031
1339 0.317056
1340 0.317125
1341 0.317125
1342 0.317146
1343 0.317242
1344 0.317242
1345 0.317313
1346 0.317541
1347 0.317668
1348 0.317712
1349 0.317712
1350 0.317818
1351 0.317853
1352 0.31792
1353 0.317936
1354 0.317945
1355 0.317994
1356 0.318007
1357 0.318016
1358 0.318081
1359 0.31809
1360 0.31809
1361 0.31809
1362 0.318139
1363 0.318298
1364 0.318418
1365 0.318514
1366 0.318791
1367 0.319196
1368 0.319448
1369 0.319582
1370 0.319709
1371 0.319724
1372 0.319724
1373 0.319765
1374 0.320799
1375 0.320799
1376 0.320813
1377 0.320813
1378 0.320813
1379 0.320885
1380 0.320885
1381 0.320885
1382 0.320977
1383 0.321317
1384 0.321368
1385 0.321379
1386 0.321379
1387 0.321436
1388 0.321464
1389 0.321551
1390 0.321594
1391 0.321813
1392 0.321839
1393 0.321925
1394 0.321965
1395 0.322018
1396 0.322139
1397 0.322241
1398 0.322241
1399 0.322241
1400 0.322284
1401 0.322284
1402 0.322379
1403 0.322415
1404 0.322415
1405 0.322415
1406 0.322445
1407 0.322561
1408 0.322636
1409 0.322795
1410 0.322954
1411 0.322964
1412 0.322982
1413 0.322982
1414 0.322982
1415 0.323024
1416 0.323171
1417 0.323171
1418 0.323171
1419 0.323202
1420 0.323202
1421 0.323202
1422 0.323218
1423 0.323218
1424 0.323301
1425 0.323301
1426 0.32332
1427 0.32332
1428 0.32332
1429 0.323359
1430 0.323375
1431 0.323462
1432 0.323688
1433 0.323688
1434 0.323688
1435 0.323688
1436 0.323728
1437 0.323751
1438 0.323751
1439 0.323751
1440 0.323751
1441 0.323751
1442 0.323838
1443 0.323931
1444 0.324003
1445 0.324003
1446 0.324052
1447 0.324078
1448 0.324078
1449 0.324078
1450 0.324078
1451 0.324117
1452 0.324131
1453 0.324131
1454 0.325275
1455 0.325275
1456 0.327302
1457 0.327386
1458 0.327386
1459 0.327386
1460 0.328444
1461 0.328582
1462 0.328652
1463 0.328853
1464 0.328878
1465 0.328932
1466 0.329013
1467 0.329107
1468 0.329167
1469 0.329328
1470 0.32962
1471 0.32962
1472 0.329638
1473 0.329849
1474 0.329849
1475 0.329989
1476 0.330054
1477 0.330054
1478 0.330054
1479 0.330123
1480 0.330169
1481 0.331008
1482 0.331132
1483 0.331132
1484 0.331219
1485 0.331241
1486 0.331265
1487 0.331383
1488 0.331383
1489 0.331392
1490 0.331435
1491 0.331449
1492 0.33155
1493 0.33155
1494 0.331585
1495 0.331752
1496 0.331752
1497 0.333128
1498 0.333399
1499 0.333464
1500 0.333723
1501 0.333797
1502 0.333851
1503 0.333851
1504 0.333983
1505 0.333983
1506 0.334005
1507 0.334005
1508 0.334294
1509 0.334489
1510 0.334611
1511 0.334744
1512 0.334779
1513 0.3348
1514 0.3348
1515 0.334835
1516 0.334962
1517 0.334975
1518 0.334987
1519 0.334987
1520 0.335032
1521 0.335053
1522 0.335053
1523 0.335053
1524 0.335053
1525 0.33519
1526 0.33519
1527 0.33519
1528 0.33519
1529 0.33519
1530 0.335217
1531 0.335237
1532 0.335602
1533 0.335615
1534 0.335664
1535 0.335682
1536 0.33576
1537 0.335782
1538 0.335782
1539 0.335818
1540 0.336006
1541 0.336147
1542 0.336242
1543 0.336269
1544 0.336327
1545 0.336556
1546 0.336556
1547 0.336556
1548 0.336747
1549 0.336747
1550 0.336775
1551 0.336856
1552 0.336856
1553 0.336856
1554 0.337036
1555 0.337036
1556 0.33705
1557 0.337084
1558 0.337147
1559 0.337281
1560 0.337306
1561 0.337306
1562 0.337343
1563 0.337343
1564 0.33736
1565 0.337447
1566 0.337447
1567 0.337447
1568 0.337507
1569 0.337541
1570 0.337579
1571 0.337595
1572 0.337595
1573 0.337595
1574 0.337595
1575 0.337655
1576 0.337655
1577 0.337781
1578 0.337781
1579 0.337797
1580 0.337797
1581 0.337797
1582 0.337797
1583 0.337797
1584 0.337797
1585 0.337864
1586 0.337905
1587 0.337961
1588 0.337975
1589 0.337975
1590 0.338038
1591 0.338179
1592 0.338179
1593 0.338404
1594 0.338799
1595 0.338799
1596 0.338799
1597 0.338799
1598 0.339022
1599 0.339136
1600 0.339273
1601 0.339273
1602 0.339273
1603 0.339458
1604 0.339512
1605 0.339731
1606 0.339731
1607 0.33981
1608 0.33981
1609 0.33988
1610 0.339916
1611 0.339916
1612 0.340087
1613 0.340096
1614 0.340106
1615 0.3402
1616 0.340404
1617 0.34045
1618 0.34045
1619 0.340465
1620 0.340576
1621 0.34067
1622 0.340729
1623 0.340761
1624 0.340761
1625 0.340812
1626 0.340867
1627 0.340927
1628 0.340964
1629 0.340964
1630 0.341029
1631 0.341029
1632 0.342222
1633 0.342239
1634 0.342239
1635 0.342239
1636 0.342254
1637 0.342254
1638 0.342373
1639 0.342528
1640 0.342577
1641 0.342577
1642 0.342577
1643 0.342577
1644 0.342577
1645 0.342577
1646 0.34259
1647 0.34259
1648 0.342607
1649 0.342607
1650 0.342766
1651 0.342792
1652 0.342832
1653 0.342832
1654 0.342861
1655 0.342876
1656 0.342936
1657 0.342951
1658 0.342951
1659 0.342951
1660 0.342951
1661 0.343002
1662 0.343002
1663 0.343002
1664 0.343149
1665 0.343289
1666 0.343289
1667 0.343289
1668 0.343316
1669 0.343316
1670 0.343316
1671 0.343316
1672 0.343316
1673 0.343332
1674 0.343397
1675 0.343397
1676 0.343445
1677 0.343519
1678 0.343568
1679 0.343643
1680 0.343718
1681 0.343718
1682 0.343923
1683 0.343951
1684 0.343951
1685 0.343951
1686 0.343981
1687 0.344111
1688 0.344111
1689 0.344146
1690 0.344252
1691 0.344397
1692 0.344525
1693 0.344561
1694 0.344707
1695 0.344707
1696 0.344731
1697 0.344731
1698 0.344731
1699 0.344834
1700 0.344834
1701 0.344918
1702 0.344918
1703 0.344981
1704 0.344981
1705 0.344981
1706 0.344981
1707 0.345063
1708 0.345092
1709 0.346258
1710 0.346258
1711 0.346432
1712 0.346513
1713 0.346513
1714 0.346513
1715 0.346568
1716 0.346568
1717 0.346568
1718 0.346568
1719 0.346568
1720 0.346568
1721 0.346568
1722 0.346734
1723 0.346734
1724 0.346734
1725 0.346787
1726 0.346907
1727 0.346907
1728 0.346907
1729 0.346974
1730 0.347101
1731 0.347101
1732 0.347101
1733 0.347151
1734 0.347174
1735 0.347197
1736 0.347243
1737 0.347275
1738 0.347284
1739 0.347387
1740 0.347387
1741 0.347474
1742 0.347474
1743 0.347474
1744 0.347514
1745 0.34758
1746 0.34759
1747 0.34759
1748 0.34759
1749 0.347693
1750 0.347718
1751 0.347734
1752 0.347745
1753 0.347786
1754 0.347897
1755 0.348
1756 0.348024
1757 0.348024
1758 0.348041
1759 0.348041
1760 0.348041
1761 0.348041
1762 0.348064
1763 0.348101
1764 0.348101
1765 0.348114
1766 0.348127
1767 0.348127
1768 0.34815
1769 0.348237
1770 0.348439
1771 0.348439
1772 0.348562
1773 0.348576
1774 0.348576
1775 0.348638
1776 0.348715
1777 0.348715
1778 0.34874
1779 0.34874
1780 0.348776
1781 0.348776
1782 0.348823
1783 0.34887
1784 0.348966
1785 0.348966
1786 0.348966
1787 0.348966
1788 0.348966
1789 0.348966
1790 0.348966
1791 0.349013
1792 0.349013
1793 0.349036
1794 0.349036
1795 0.349069
1796 0.349083
1797 0.349204
1798 0.349277
1799 0.349277
1800 0.34938
1801 0.34938
1802 0.34938
1803 0.34938
1804 0.34942
1805 0.349583
1806 0.349686
1807 0.349686
1808 0.349686
1809 0.349828
1810 0.349828
1811 0.349828
1812 0.349828
1813 0.349866
1814 0.349922
1815 0.349942
1816 0.349962
1817 0.349962
1818 0.349962
1819 0.349962
1820 0.349986
1821 0.349986
1822 0.349986
1823 0.35001
1824 0.35001
1825 0.35001
1826 0.350031
1827 0.350031
1828 0.350031
1829 0.350031
1830 0.350058
1831 0.350058
1832 0.350072
1833 0.350072
1834 0.350088
1835 0.350137
1836 0.350137
1837 0.350137
1838 0.350165
1839 0.350194
1840 0.351305
1841 0.351513
1842 0.351523
1843 0.351523
1844 0.351534
1845 0.351534
1846 0.351534
1847 0.351534
1848 0.351761
1849 0.351761
1850 0.351761
1851 0.351788
1852 0.351827
1853 0.351827
1854 0.351827
1855 0.351827
1856 0.351827
1857 0.351885
1858 0.351936
1859 0.351936
1860 0.351936
1861 0.351936
1862 0.351936
1863 0.351994
1864 0.35203
1865 0.352077
1866 0.352102
1867 0.352225
1868 0.352237
1869 0.352249
1870 0.352347
1871 0.352503
1872 0.352516
1873 0.352516
1874 0.352516
1875 0.352529
1876 0.352529
1877 0.352529
1878 0.352529
1879 0.352529
1880 0.352529
1881 0.352573
1882 0.352573
1883 0.352573
1884 0.352573
1885 0.352587
1886 0.352587
1887 0.352587
1888 0.352587
1889 0.354159
1890 0.354202
1891 0.354215
1892 0.354215
1893 0.354245
1894 0.35426
1895 0.35426
1896 0.354308
1897 0.354308
1898 0.35434
1899 0.354484
1900 0.354484
1901 0.354499
1902 0.354499
1903 0.354499
1904 0.354516
1905 0.354621
1906 0.354703
1907 0.354804
1908 0.354804
1909 0.354804
1910 0.354804
1911 0.354804
1912 0.354822
1913 0.354822
1914 0.354822
1915 0.354822
1916 0.354853
1917 0.354894
1918 0.354894
1919 0.354894
1920 0.354954
1921 0.355044
1922 0.355044
1923 0.355087
1924 0.355087
1925 0.355087
1926 0.355105
1927 0.355105
1928 0.355105
1929 0.355105
1930 0.355105
1931 0.355175
1932 0.355175
1933 0.355175
1934 0.355175
1935 0.355175
1936 0.355175
1937 0.355244
1938 0.355244
1939 0.355244
1940 0.355244
1941 0.355244
1942 0.355244
1943 0.355244
1944 0.355244
1945 0.355367
1946 0.355367
1947 0.355367
1948 0.355367
1949 0.355367
1950 0.355367
1951 0.355367
1952 0.355367
1953 0.355367
1954 0.355415
1955 0.35543
1956 0.35543
1957 0.35543
1958 0.35543
1959 0.35543
1960 0.35543
1961 0.35543
1962 0.35543
1963 0.355593
1964 0.355593
1965 0.355593
1966 0.355644
1967 0.355644
1968 0.355644
1969 0.355644
1970 0.355644
1971 0.355644
1972 0.355727
1973 0.355727
1974 0.355727
1975 0.355774
1976 0.355774
1977 0.35585
1978 0.35585
1979 0.35585
1980 0.35591
1981 0.35591
1982 0.356009
1983 0.356009
1984 0.356093
1985 0.35613
1986 0.35613
1987 0.356155
1988 0.356213
1989 0.3563
1990 0.3563
1991 0.3563
1992 0.3563
1993 0.356336
1994 0.356336
1995 0.356336
1996 0.356336
1997 0.356336
1998 0.356336
1999 0.356336
2000 0.356336
2001 0.356336
2002 0.356336
2003 0.358708
2004 0.358708
2005 0.358708
2006 0.358708
2007 0.358708
2008 0.358708
2009 0.358708
2010 0.358817
2011 0.359059
2012 0.359257
2013 0.359282
2014 0.359282
2015 0.359324
2016 0.359371
2017 0.359555
2018 0.359697
2019 0.359712
2020 0.359712
2021 0.359786
2022 0.359813
2023 0.359839
2024 0.36003
2025 0.360091
2026 0.360091
2027 0.360091
2028 0.360119
2029 0.360119
2030 0.360119
2031 0.360119
2032 0.360119
2033 0.360145
2034 0.361083
2035 0.361096
2036 0.361185
2037 0.361185
2038 0.36123
2039 0.36123
2040 0.361258
2041 0.361258
2042 0.361258
2043 0.361258
2044 0.361258
2045 0.361315
2046 0.361407
2047 0.361456
2048 0.361512
2049 0.36161
2050 0.36167
2051 0.36167
2052 0.36167
2053 0.36167
2054 0.36185
2055 0.361866
2056 0.361888
2057 0.361888
2058 0.361888
2059 0.361888
2060 0.361918
2061 0.361962
2062 0.362
2063 0.362322
2064 0.362322
2065 0.362322
2066 0.362387
2067 0.362387
2068 0.362387
2069 0.362387
2070 0.362421
2071 0.362421
2072 0.362457
2073 0.362457
2074 0.362648
2075 0.362648
2076 0.362667
2077 0.362676
2078 0.362676
2079 0.362676
2080 0.362689
2081 0.362689
2082 0.362721
2083 0.362721
2084 0.362721
2085 0.362781
2086 0.362781
2087 0.362909
2088 0.362971
2089 0.363026
2090 0.363048
2091 0.363068
2092 0.363179
2093 0.363179
2094 0.363255
2095 0.363276
2096 0.363276
2097 0.363376
2098 0.3634
2099 0.36342
2100 0.36344
2101 0.363508
2102 0.363602
2103 0.363646
2104 0.363689
2105 0.363714
2106 0.36378
2107 0.36378
2108 0.363882
2109 0.363899
2110 0.364002
2111 0.364102
2112 0.364116
2113 0.364306
2114 0.364306
2115 0.36432
2116 0.36432
2117 0.36432
2118 0.36432
2119 0.36432
2120 0.364377
2121 0.364437
2122 0.364437
2123 0.364437
2124 0.364437
2125 0.364466
2126 0.364527
2127 0.364527
2128 0.364562
2129 0.364562
2130 0.364615
2131 0.364682
2132 0.364682
2133 0.364682
2134 0.364682
2135 0.364682
2136 0.364682
2137 0.364718
2138 0.364762
2139 0.364762
2140 0.364762
2141 0.364779
2142 0.364829
2143 0.364829
2144 0.364854
2145 0.36489
2146 0.36489
2147 0.36489
2148 0.364997
2149 0.364997
2150 0.365034
2151 0.365034
2152 0.365034
2153 0.366338
2154 0.366338
2155 0.366376
2156 0.366376
2157 0.366376
2158 0.366376
2159 0.366376
2160 0.366376
2161 0.366395
2162 0.366489
2163 0.366506
2164 0.366543
2165 0.36661
2166 0.36661
2167 0.36661
2168 0.367709
2169 0.367709
2170 0.367709
2171 0.367709
2172 0.367709
2173 0.367709
2174 0.368978
2175 0.368978
2176 0.369044
2177 0.369044
2178 0.369104
2179 0.369104
2180 0.369104
2181 0.369104
2182 0.369104
2183 0.369104
2184 0.369104
2185 0.369104
2186 0.369104
2187 0.36916
2188 0.36916
2189 0.36916
2190 0.36916
2191 0.36916
2192 0.369185
2193 0.369185
2194 0.369185
2195 0.369208
2196 0.369295
2197 0.369295
2198 0.369295
2199 0.369295
2200 0.370114
2201 0.370114
2202 0.370114
2203 0.37014
2204 0.37014
2205 0.37014
2206 0.37014
2207 0.37014
2208 0.37014
2209 0.37014
2210 0.37014
2211 0.370219
2212 0.37025
2213 0.370392
2214 0.370392
2215 0.370392
2216 0.370392
2217 0.37048
2218 0.37048
2219 0.371844
2220 0.371844
2221 0.371844
2222 0.371844
2223 0.371886
2224 0.371886
2225 0.37193
2226 0.371972
2227 0.371972
2228 0.371972
2229 0.371972
2230 0.371972
2231 0.371972
2232 0.371972
2233 0.371972
2234 0.371972
2235 0.372036
2236 0.37207
2237 0.372106
2238 0.372106
2239 0.372224
2240 0.372289
2241 0.372438
2242 0.372438
2243 0.372465
2244 0.372484
2245 0.372484
2246 0.37257
2247 0.37257
2248 0.37257
2249 0.372614
2250 0.373826
2251 0.373826
2252 0.373826
2253 0.375156
2254 0.375162
2255 0.375174
2256 0.375174
2257 0.375174
2258 0.375174
2259 0.375174
2260 0.375174
2261 0.375254
2262 0.375373
2263 0.375373
2264 0.375411
2265 0.376362
2266 0.376362
2267 0.376368
2268 0.376368
2269 0.376368
2270 0.376385
2271 0.376385
2272 0.376385
2273 0.37646
2274 0.376722
2275 0.376836
2276 0.376845
2277 0.376845
2278 0.376845
2279 0.376884
2280 0.376902
2281 0.377015
2282 0.377165
2283 0.377165
2284 0.377165
2285 0.377226
2286 0.377226
2287 0.377226
2288 0.377226
2289 0.377226
2290 0.377271
2291 0.377271
2292 0.377271
2293 0.377271
2294 0.377271
2295 0.377271
2296 0.377314
2297 0.377314
2298 0.377446
2299 0.377446
2300 0.377446
2301 0.377446
2302 0.377446
2303 0.377446
2304 0.377446
2305 0.377446
2306 0.377446
2307 0.377446
2308 0.377446
2309 0.377446
2310 0.377446
2311 0.377446
2312 0.377446
2313 0.37746
2314 0.37746
2315 0.377974
2316 0.378021
2317 0.378021
2318 0.378068
2319 0.378114
2320 0.378114
2321 0.378114
2322 0.378322
2323 0.378322
2324 0.378531
2325 0.378531
2326 0.378531
2327 0.378778
2328 0.378788
2329 0.378788
2330 0.378788
2331 0.378788
2332 0.378847
2333 0.378847
2334 0.378847
2335 0.378847
2336 0.378847
2337 0.378868
2338 0.378901
2339 0.378901
2340 0.378901
2341 0.37903
2342 0.379039
2343 0.379058
2344 0.379067
2345 0.379067
2346 0.379118
2347 0.379118
2348 0.379118
2349 0.379162
2350 0.379207
2351 0.379207
2352 0.379241
2353 0.380147
2354 0.380147
2355 0.380147
2356 0.380147
2357 0.380178
2358 0.380261
2359 0.380305
2360 0.380316
2361 0.380316
2362 0.380316
2363 0.380316
2364 0.380316
2365 0.380316
2366 0.380357
2367 0.380399
2368 0.380399
2369 0.380399
2370 0.380559
2371 0.380559
2372 0.380603
2373 0.380603
2374 0.380628
2375 0.380628
2376 0.380628
2377 0.380628
2378 0.380628
2379 0.380628
2380 0.380658
2381 0.380658
2382 0.380658
2383 0.380658
2384 0.380658
2385 0.380658
2386 0.380658
2387 0.380658
2388 0.380658
2389 0.380695
2390 0.380695
2391 0.380695
2392 0.380695
2393 0.380695
2394 0.380695
2395 0.380695
2396 0.380695
2397 0.380695
2398 0.380744
2399 0.380744
2400 0.381875
2401 0.381875
2402 0.381899
2403 0.381965
2404 0.381965
2405 0.381965
2406 0.382009
2407 0.382117
2408 0.38214
2409 0.382177
2410 0.38229
2411 0.382309
2412 0.382442
2413 0.382576
2414 0.3826
2415 0.382793
2416 0.382989
2417 0.382989
2418 0.382989
2419 0.382989
2420 0.382989
2421 0.382989
2422 0.382989
2423 0.382989
2424 0.382989
2425 0.382989
2426 0.384194
2427 0.384194
2428 0.384194
2429 0.384194
2430 0.384194
2431 0.384194
2432 0.384194
2433 0.384242
2434 0.38435
2435 0.38435
2436 0.384357
2437 0.384357
2438 0.384357
2439 0.384357
2440 0.384357
2441 0.384357
2442 0.384357
2443 0.384357
2444 0.384357
2445 0.384357
2446 0.384389
2447 0.384389
2448 0.384421
2449 0.384421
2450 0.384421
2451 0.384421
2452 0.384421
2453 0.384421
2454 0.384475
2455 0.384526
2456 0.384526
2457 0.384551
2458 0.384624
2459 0.384624
2460 0.384624
2461 0.384624
2462 0.384624
2463 0.384624
2464 0.384624
2465 0.384624
2466 0.384758
2467 0.384758
2468 0.384758
2469 0.384837
2470 0.384837
2471 0.384984
2472 0.385067
2473 0.385209
2474 0.385209
2475 0.385288
2476 0.385288
2477 0.385352
2478 0.385374
2479 0.385374
2480 0.385388
2481 0.385388
2482 0.385433
2483 0.385521
2484 0.385521
2485 0.385521
2486 0.385521
2487 0.385619
2488 0.385619
2489 0.385619
2490 0.385642
2491 0.385642
2492 0.385642
2493 0.385642
2494 0.385642
2495 0.385642
2496 0.385688
2497 0.385736
2498 0.385761
2499 0.385761
2500 0.385809
2501 0.385809
2502 0.385809
2503 0.385809
2504 0.385809
2505 0.385809
2506 0.385809
2507 0.385809
2508 0.385809
2509 0.385809
2510 0.385841
2511 0.385868
2512 0.385868
2513 0.385868
2514 0.385901
2515 0.385921
2516 0.385955
2517 0.385955
2518 0.385955
2519 0.385955
2520 0.385992
2521 0.386073
2522 0.386073
2523 0.386073
2524 0.386073
2525 0.386073
2526 0.386073
2527 0.386087
2528 0.386087
2529 0.386136
2530 0.386136
2531 0.386136
2532 0.386136
2533 0.386136
2534 0.386136
2535 0.386136
2536 0.386136
2537 0.386136
2538 0.386136
2539 0.386181
2540 0.386228
2541 0.386228
2542 0.386228
2543 0.386228
2544 0.386228
2545 0.386292
2546 0.386292
2547 0.386341
2548 0.386374
2549 0.386374
2550 0.386374
2551 0.386374
2552 0.386374
2553 0.386374
2554 0.386374
2555 0.386374
2556 0.386374
2557 0.386374
2558 0.386402
2559 0.386402
2560 0.386402
2561 0.386431
2562 0.386431
2563 0.386431
2564 0.386431
2565 0.386431
2566 0.386524
2567 0.386524
2568 0.38654
2569 0.386573
2570 0.386573
2571 0.386573
2572 0.386573
2573 0.386573
2574 0.386573
2575 0.386573
2576 0.386573
2577 0.386573
2578 0.386573
2579 0.387693
2580 0.38773
2581 0.38773
2582 0.38773
2583 0.38773
2584 0.38773
2585 0.38773
2586 0.387775
2587 0.387775
2588 0.387775
2589 0.387775
2590 0.387775
2591 0.387775
2592 0.38789
2593 0.388708
2594 0.388708
2595 0.388708
2596 0.388708
2597 0.388708
2598 0.388708
2599 0.388708
2600 0.389585
2601 0.389585
2602 0.389734
2603 0.389734
2604 0.389734
2605 0.38977
2606 0.38977
2607 0.389826
2608 0.389826
2609 0.389826
2610 0.390097
2611 0.390097
2612 0.390128
2613 0.390128
2614 0.390296
2615 0.390296
2616 0.390412
2617 0.390412
2618 0.390412
2619 0.390412
2620 0.390412
2621 0.390412
2622 0.390412
2623 0.390412
2624 0.391822
2625 0.391885
2626 0.391885
2627 0.391921
2628 0.391921
2629 0.391921
2630 0.391921
2631 0.391921
2632 0.391921
2633 0.391921
2634 0.391937
2635 0.391937
2636 0.39205
2637 0.39205
2638 0.39205
2639 0.39205
2640 0.392183
2641 0.392202
2642 0.392202
2643 0.392231
2644 0.392288
2645 0.392288
2646 0.392288
2647 0.392307
2648 0.392333
2649 0.392353
2650 0.392353
2651 0.392353
2652 0.392353
2653 0.392367
2654 0.392367
2655 0.392367
2656 0.392367
2657 0.392367
2658 0.392367
2659 0.392367
2660 0.392367
2661 0.392367
2662 0.392367
2663 0.392367
2664 0.392367
2665 0.392367
2666 0.392367
2667 0.392367
2668 0.392367
2669 0.392367
2670 0.392367
2671 0.392367
2672 0.392367
2673 0.392367
2674 0.392367
2675 0.392367
2676 0.39242
2677 0.393449
2678 0.393456
2679 0.393478
2680 0.393478
2681 0.393478
2682 0.393478
2683 0.393478
2684 0.393478
2685 0.393478
2686 0.393478
2687 0.393478
2688 0.393478
2689 0.393523
2690 0.393523
2691 0.393523
2692 0.393523
2693 0.393523
2694 0.393523
2695 0.393546
2696 0.393546
2697 0.393546
2698 0.393546
2699 0.393625
2700 0.393625
2701 0.393625
2702 0.393642
2703 0.393684
2704 0.393715
2705 0.393715
2706 0.393743
2707 0.393743
2708 0.393743
2709 0.393802
2710 0.393836
2711 0.393836
2712 0.393836
2713 0.393836
2714 0.393836
2715 0.393836
2716 0.393836
2717 0.393965
2718 0.393965
2719 0.393974
2720 0.394238
2721 0.394238
2722 0.394268
2723 0.394278
2724 0.394278
2725 0.394278
2726 0.394288
2727 0.394411
2728 0.394411
2729 0.394411
2730 0.394411
2731 0.394411
2732 0.394411
2733 0.394411
2734 0.394411
2735 0.394441
2736 0.394441
2737 0.394663
2738 0.394663
2739 0.394663
2740 0.394663
2741 0.394675
2742 0.39472
2743 0.39472
2744 0.394817
2745 0.394854
2746 0.394854
2747 0.394854
2748 0.394854
2749 0.394854
2750 0.394866
2751 0.394879
2752 0.394905
2753 0.394905
2754 0.395031
2755 0.395103
2756 0.395103
2757 0.395124
2758 0.395165
2759 0.39521
2760 0.39521
2761 0.395233
2762 0.395295
2763 0.395295
2764 0.396733
2765 0.396817
2766 0.396817
2767 0.396832
2768 0.396832
2769 0.396832
2770 0.396921
2771 0.396968
2772 0.397125
2773 0.397125
2774 0.397125
2775 0.397125
2776 0.397185
2777 0.397185
2778 0.397358
2779 0.39752
2780 0.39752
2781 0.39752
2782 0.39752
2783 0.397556
2784 0.397647
2785 0.397647
2786 0.397647
2787 0.397647
2788 0.397647
2789 0.397647
2790 0.397647
2791 0.397647
2792 0.397647
2793 0.397647
2794 0.397647
2795 0.397647
2796 0.397685
2797 0.397685
2798 0.397685
2799 0.397685
2800 0.397704
2801 0.397742
2802 0.397742
2803 0.397742
2804 0.397835
2805 0.397835
2806 0.397835
2807 0.397835
2808 0.397835
2809 0.397835
2810 0.397835
2811 0.397835
2812 0.397835
2813 0.397835
2814 0.397835
2815 0.398044
2816 0.398044
2817 0.398044
2818 0.398044
2819 0.398044
2820 0.398044
2821 0.398044
2822 0.398044
2823 0.398044
2824 0.398044
2825 0.398044
2826 0.398056
2827 0.398246
2828 0.39827
2829 0.39827
2830 0.39827
2831 0.39827
2832 0.39827
2833 0.39827
2834 0.39827
2835 0.39827
2836 0.398292
2837 0.398315
2838 0.398315
2839 0.398334
2840 0.398334
2841 0.398334
2842 0.398334
2843 0.398334
2844 0.398353
2845 0.398402
2846 0.398402
2847 0.398402
2848 0.398402
2849 0.398402
2850 0.398402
2851 0.398402
2852 0.398402
2853 0.398402
2854 0.399417
2855 0.399597
2856 0.399597
2857 0.399618
2858 0.399618
2859 0.399618
2860 0.399665
2861 0.399665
2862 0.399696
2863 0.399779
2864 0.39988
2865 0.39988
2866 0.399993
2867 0.399993
2868 0.40011
2869 0.40011
2870 0.40011
2871 0.40011
2872 0.40011
2873 0.40011
2874 0.400136
2875 0.400136
2876 0.400136
2877 0.400163
2878 0.400163
2879 0.400163
2880 0.400163
2881 0.400163
2882 0.400163
2883 0.400163
2884 0.400163
2885 0.400163
2886 0.400163
2887 0.400163
2888 0.400163
2889 0.400163
2890 0.400163
2891 0.400214
2892 0.400214
2893 0.400214
2894 0.400214
2895 0.400214
2896 0.400214
2897 0.400214
2898 0.400214
2899 0.400237
2900 0.400237
2901 0.400237
2902 0.400277
2903 0.400334
2904 0.400334
2905 0.400351
2906 0.400351
2907 0.400351
2908 0.400351
2909 0.400411
2910 0.400411
2911 0.400411
2912 0.40046
2913 0.40046
2914 0.40046
2915 0.400511
2916 0.400511
2917 0.400511
2918 0.400511
2919 0.400511
2920 0.400511
2921 0.400511
2922 0.400539
2923 0.400539
2924 0.400539
2925 0.400539
2926 0.400539
2927 0.400539
2928 0.400539
2929 0.400539
2930 0.400539
2931 0.400539
2932 0.400539
2933 0.400539
2934 0.400539
2935 0.400642
2936 0.400642
2937 0.400642
2938 0.400642
2939 0.400716
2940 0.400791
2941 0.400813
2942 0.400813
2943 0.400835
2944 0.400835
2945 0.400835
2946 0.400835
2947 0.400895
2948 0.400895
2949 0.400895
2950 0.400932
2951 0.400958
2952 0.400958
2953 0.400958
2954 0.400958
2955 0.400958
2956 0.40102
2957 0.401047
2958 0.401071
2959 0.401071
2960 0.401071
2961 0.401071
2962 0.401071
2963 0.401071
2964 0.401071
2965 0.401109
2966 0.401109
2967 0.401109
2968 0.401109
2969 0.401109
2970 0.401109
2971 0.401109
2972 0.401109
2973 0.401109
2974 0.401155
2975 0.401243
2976 0.401266
2977 0.401266
2978 0.401266
2979 0.401266
2980 0.401266
2981 0.401266
2982 0.401266
2983 0.401266
2984 0.401336
2985 0.401336
2986 0.401336
2987 0.401336
2988 0.401336
2989 0.401384
2990 0.401463
2991 0.401494
2992 0.401494
2993 0.401545
2994 0.401545
2995 0.401545
2996 0.401545
2997 0.401545
2998 0.401545
2999 0.401545
3000 0.401583
3001 0.401618
3002 0.401618
3003 0.401618
3004 0.401618
3005 0.401705
3006 0.401735
3007 0.401735
3008 0.401735
3009 0.401735
3010 0.401735
3011 0.401735
3012 0.401735
3013 0.401735
3014 0.401735
3015 0.401753
3016 0.401819
3017 0.401819
3018 0.401819
3019 0.401819
3020 0.401819
3021 0.401819
3022 0.401819
3023 0.401819
3024 0.401819
3025 0.401933
3026 0.401933
3027 0.401933
3028 0.402007
3029 0.402007
3030 0.402088
3031 0.402146
3032 0.402184
3033 0.402184
3034 0.402184
3035 0.402184
3036 0.402184
3037 0.402281
3038 0.402281
3039 0.402281
3040 0.402306
3041 0.402306
3042 0.402306
3043 0.402408
3044 0.402408
3045 0.402408
3046 0.402408
3047 0.402408
3048 0.403535
3049 0.403535
3050 0.403535
3051 0.403535
3052 0.403535
3053 0.403644
3054 0.403644
3055 0.403644
3056 0.403644
3057 0.403644
3058 0.403644
3059 0.403644
3060 0.403644
3061 0.403676
3062 0.403676
3063 0.403676
3064 0.403676
3065 0.403676
3066 0.403676
3067 0.403676
3068 0.403676
3069 0.403676
3070 0.403676
3071 0.403706
3072 0.403822
3073 0.403822
3074 0.403822
3075 0.403822
3076 0.403822
3077 0.403822
3078 0.403855
3079 0.403855
3080 0.403855
3081 0.403926
3082 0.403971
3083 0.404008
3084 0.404008
3085 0.404008
3086 0.404008
3087 0.404046
3088 0.404046
3089 0.404133
3090 0.404195
3091 0.404317
3092 0.404317
3093 0.404317
3094 0.404317
3095 0.404317
3096 0.404317
3097 0.404493
3098 0.404493
3099 0.404493
3100 0.404493
3101 0.404493
3102 0.404493
3103 0.404493
3104 0.404493
3105 0.404493
3106 0.404561
3107 0.404561
3108 0.40462
3109 0.40462
3110 0.4047
3111 0.4047
3112 0.4047
3113 0.4047
3114 0.4047
3115 0.4047
3116 0.4047
3117 0.4047
3118 0.4047
3119 0.4047
3120 0.4047
3121 0.404717
3122 0.404717
3123 0.404717
3124 0.404717
3125 0.404717
3126 0.404745
3127 0.404768
3128 0.404768
3129 0.404768
3130 0.404768
3131 0.404768
3132 0.404822
3133 0.404842
3134 0.404864
3135 0.404906
3136 0.404946
3137 0.404946
3138 0.404946
3139 0.404946
3140 0.404946
3141 0.404946
3142 0.404968
3143 0.404968
3144 0.404968
3145 0.404968
3146 0.404968
3147 0.404968
3148 0.404989
3149 0.405008
3150 0.405063
3151 0.405063
3152 0.405063
3153 0.405105
3154 0.405105
3155 0.405105
3156 0.405105
3157 0.405269
3158 0.405269
3159 0.405269
3160 0.405269
3161 0.405269
3162 0.405269
3163 0.405295
3164 0.405295
3165 0.405355
3166 0.405355
3167 0.405355
3168 0.405355
3169 0.405355
3170 0.405355
3171 0.405406
3172 0.405406
3173 0.405406
3174 0.405406
3175 0.405406
3176 0.405406
3177 0.405406
3178 0.405406
3179 0.405406
3180 0.405406
3181 0.405406
3182 0.405406
3183 0.405406
3184 0.405406
3185 0.405459
3186 0.405459
3187 0.405521
3188 0.405521
3189 0.405521
3190 0.405565
3191 0.405565
3192 0.405629
3193 0.405629
3194 0.405629
3195 0.405629
3196 0.405664
3197 0.405664
3198 0.405664
3199 0.405664
3200 0.405776
3201 0.405776
3202 0.405776
3203 0.406864
3204 0.406864
3205 0.406864
3206 0.406864
3207 0.406864
3208 0.406927
3209 0.406927
3210 0.406927
3211 0.406927
3212 0.407036
3213 0.407036
3214 0.40708
3215 0.40708
3216 0.40708
3217 0.407099
3218 0.407099
3219 0.407099
3220 0.407099
3221 0.407099
3222 0.407228
3223 0.407228
3224 0.407228
3225 0.40725
3226 0.40725
3227 0.40725
3228 0.407256
3229 0.407256
3230 0.407322
3231 0.407322
3232 0.407322
3233 0.407322
3234 0.407548
3235 0.407548
3236 0.407548
3237 0.407548
3238 0.407548
3239 0.407548
3240 0.407567
3241 0.407567
3242 0.407636
3243 0.407644
3244 0.40767
3245 0.407728
3246 0.407728
3247 0.407737
3248 0.407737
3249 0.407737
3250 0.407763
3251 0.407818
3252 0.407818
3253 0.407846
3254 0.407846
3255 0.407846
3256 0.407865
3257 0.407865
3258 0.407865
3259 0.407865
3260 0.407865
3261 0.407865
3262 0.407865
3263 0.408786
3264 0.408786
3265 0.408786
3266 0.408809
3267 0.408815
3268 0.408881
3269 0.408881
3270 0.408881
3271 0.408881
3272 0.408891
3273 0.408964
3274 0.408972
3275 0.408972
3276 0.409041
3277 0.409113
3278 0.409113
3279 0.409128
3280 0.409168
3281 0.409177
3282 0.409186
3283 0.409194
3284 0.409194
3285 0.409194
3286 0.409221
3287 0.409221
3288 0.409221
3289 0.409221
3290 0.409221
3291 0.409221
3292 0.409221
3293 0.409311
3294 0.409311
3295 0.409311
3296 0.409358
3297 0.409358
3298 0.409358
3299 0.409358
3300 0.409358
3301 0.409358
3302 0.409358
3303 0.409358
3304 0.409358
3305 0.409358
3306 0.409358
3307 0.409358
3308 0.409358
3309 0.40938
3310 0.40938
3311 0.40938
3312 0.40938
3313 0.409595
3314 0.409632
3315 0.409632
3316 0.409632
3317 0.409632
3318 0.409632
3319 0.409632
3320 0.409632
3321 0.409632
3322 0.409632
3323 0.409632
3324 0.409632
3325 0.409632
3326 0.409632
3327 0.409763
3328 0.409763
3329 0.409763
3330 0.40978
3331 0.40978
3332 0.40978
3333 0.40978
3334 0.409892
3335 0.409892
3336 0.410022
3337 0.410073
3338 0.410073
3339 0.410372
3340 0.410425
3341 0.410449
3342 0.410461
3343 0.410489
3344 0.410489
3345 0.410489
3346 0.41051
3347 0.41051
3348 0.410531
3349 0.410531
3350 0.410643
3351 0.410665
3352 0.410665
3353 0.410677
3354 0.41073
3355 0.410752
3356 0.410752
3357 0.410765
3358 0.410789
3359 0.410789
3360 0.410789
3361 0.410847
3362 0.410847
3363 0.410847
3364 0.410847
3365 0.410847
3366 0.410847
3367 0.410902
3368 0.410902
3369 0.410902
3370 0.410902
3371 0.410902
3372 0.411016
3373 0.41108
3374 0.41108
3375 0.41108
3376 0.41108
3377 0.41108
3378 0.411105
3379 0.411105
3380 0.411125
3381 0.411125
3382 0.411125
3383 0.411125
3384 0.411125
3385 0.411187
3386 0.411187
3387 0.411187
3388 0.411245
3389 0.411245
3390 0.411245
3391 0.411245
3392 0.411245
3393 0.411245
3394 0.411245
3395 0.411245
3396 0.411245
3397 0.411245
3398 0.411302
3399 0.411302
3400 0.411302
3401 0.411421
3402 0.411421
3403 0.411421
3404 0.411445
3405 0.411445
3406 0.411445
3407 0.411445
3408 0.41146
3409 0.411489
3410 0.411489
3411 0.411505
3412 0.411505
3413 0.411655
3414 0.411655
3415 0.411683
3416 0.411683
3417 0.411683
3418 0.41176
3419 0.41176
3420 0.41176
3421 0.41176
3422 0.411887
3423 0.411887
3424 0.411903
3425 0.41192
3426 0.41192
3427 0.411991
3428 0.412009
3429 0.412009
3430 0.412009
3431 0.412009
3432 0.412009
3433 0.412009
3434 0.412009
3435 0.412009
3436 0.412009
3437 0.412009
3438 0.412062
3439 0.412145
3440 0.412176
3441 0.412241
3442 0.412241
3443 0.412241
3444 0.412271
3445 0.412271
3446 0.412271
3447 0.412271
3448 0.412407
3449 0.412407
3450 0.412407
3451 0.412407
3452 0.412483
3453 0.412557
3454 0.412557
3455 0.412557
3456 0.412557
3457 0.412611
3458 0.412611
3459 0.412611
3460 0.412611
3461 0.412611
3462 0.412725
3463 0.412743
3464 0.412743
3465 0.412743
3466 0.412743
3467 0.412743
3468 0.412743
3469 0.412743
3470 0.412808
3471 0.412808
3472 0.412913
3473 0.412913
3474 0.412936
3475 0.412936
3476 0.412936
3477 0.413065
3478 0.413065
3479 0.413065
3480 0.413065
3481 0.413065
3482 0.413065
3483 0.413065
3484 0.413065
3485 0.413178
3486 0.413232
3487 0.413232
3488 0.413232
3489 0.413232
3490 0.413232
3491 0.413232
3492 0.413232
3493 0.413232
3494 0.413232
3495 0.413232
3496 0.413232
3497 0.413232
3498 0.413232
3499 0.413232
3500 0.413232
3501 0.413232
3502 0.413232
3503 0.413232
3504 0.413232
3505 0.413368
3506 0.413368
3507 0.413368
3508 0.413368
3509 0.413368
3510 0.413368
3511 0.413381
3512 0.413381
3513 0.413381
3514 0.413381
3515 0.413381
3516 0.413381
3517 0.413381
3518 0.413381
3519 0.413381
3520 0.413381
3521 0.413381
3522 0.413381
3523 0.413381
3524 0.413381
3525 0.413381
3526 0.413381
3527 0.413381
3528 0.413581
3529 0.413616
3530 0.413625
3531 0.413826
3532 0.413826
3533 0.413939
3534 0.413939
3535 0.413939
3536 0.41395
3537 0.414158
3538 0.414234
3539 0.414234
3540 0.414234
3541 0.414234
3542 0.414234
3543 0.414234
3544 0.414234
3545 0.414234
3546 0.414267
3547 0.414267
3548 0.414267
3549 0.414267
3550 0.414267
3551 0.414267
3552 0.414312
3553 0.414392
3554 0.414392
3555 0.414488
3556 0.414513
3557 0.414513
3558 0.414513
3559 0.414513
3560 0.414513
3561 0.414513
3562 0.414541
3563 0.414541
3564 0.414541
3565 0.414541
3566 0.414541
3567 0.414541
3568 0.414541
3569 0.414588
3570 0.414588
3571 0.414588
3572 0.414588
3573 0.414622
3574 0.414622
3575 0.414622
3576 0.414622
3577 0.414622
3578 0.414622
3579 0.414649
3580 0.414649
3581 0.414649
3582 0.414789
3583 0.414789
3584 0.414789
3585 0.414789
3586 0.414841
3587 0.414897
3588 0.414897
3589 0.414897
3590 0.414897
3591 0.414956
3592 0.414956
3593 0.414956
3594 0.415003
3595 0.415003
3596 0.415003
3597 0.415033
3598 0.415033
3599 0.415033


==> plots/data/dataSport-Journal-LCG_wC.dat <==
0 0
1 0
2 0.00141975
3 0.0144677
4 0.014917
5 0.0164711
6 0.017977
7 0.0229616
8 0.0262163
9 0.0265675
10 0.0267549
11 0.0285748
12 0.0292223
13 0.0316244
14 0.0319762
15 0.0325725
16 0.0329876
17 0.0337359
18 0.0342204
19 0.0345481
20 0.0350425
21 0.0357123
22 0.0362085
23 0.0369497
24 0.038411
25 0.040771
26 0.0415267
27 0.0431028
28 0.0437666
29 0.0454813
30 0.0469441
31 0.0478811
32 0.0483282
33 0.0489775
34 0.0504145
35 0.0510943
36 0.0524564
37 0.052841
38 0.0531614
39 0.0549506
40 0.0564398
41 0.0569395
42 0.0583455
43 0.059578
44 0.0599519
45 0.0608213
46 0.0611938
47 0.0616351
48 0.0620938
49 0.0626258
50 0.0630195
51 0.0641281
52 0.0645371
53 0.0649995
54 0.0655921
55 0.0659835
56 0.0673324
57 0.0688142
58 0.0691509
59 0.069616
60 0.0701683
61 0.0719189
62 0.0732637
63 0.0736156
64 0.073951
65 0.0745298
66 0.0751063
67 0.0755832
68 0.0760181
69 0.0762357
70 0.0767636
71 0.0779645
72 0.0783693
73 0.0797225
74 0.0800607
75 0.0803112
76 0.0807464
77 0.0812134
78 0.0823754
79 0.0832743
80 0.0836566
81 0.0842979
82 0.0870376
83 0.087723
84 0.0878757
85 0.0893584
86 0.0915021
87 0.0930784
88 0.0941634
89 0.0953218
90 0.0970361
91 0.0974769
92 0.0985292
93 0.0987161
94 0.0990881
95 0.099407
96 0.0997479
97 0.100821
98 0.101948
99 0.103013
100 0.104075
101 0.104378
102 0.104864
103 0.105915
104 0.1064
105 0.106941
106 0.107258
107 0.107648
108 0.111945
109 0.112394
110 0.112768
111 0.114378
112 0.115011
113 0.115472
114 0.115847
115 0.116444
116 0.117851
117 0.120436
118 0.121739
119 0.122359
120 0.122992
121 0.124404
122 0.12492
123 0.125177
124 0.125414
125 0.126074
126 0.126537
127 0.126993
128 0.128453
129 0.129139
130 0.131078
131 0.131573
132 0.131898
133 0.133271
134 0.133681
135 0.133963
136 0.134423
137 0.134816
138 0.137873
139 0.138508
140 0.141231
141 0.142736
142 0.142958
143 0.143217
144 0.143449
145 0.143911
146 0.144406
147 0.144626
148 0.145109
149 0.145832
150 0.146149
151 0.146605
152 0.146962
153 0.148039
154 0.148232
155 0.150222
156 0.151689
157 0.152044
158 0.152264
159 0.152553
160 0.153623
161 0.154026
162 0.155241
163 0.155822
164 0.15828
165 0.159746
166 0.160394
167 0.160649
168 0.16083
169 0.161153
170 0.161384
171 0.161801
172 0.163149
173 0.165426
174 0.16654
175 0.166956
176 0.167732
177 0.168127
178 0.168618
179 0.168898
180 0.170426
181 0.171962
182 0.172308
183 0.173742
184 0.174899
185 0.175974
186 0.176113
187 0.176438
188 0.176681
189 0.177028
190 0.178529
191 0.178688
192 0.179843
193 0.18114
194 0.181562
195 0.182058
196 0.183531
197 0.184055
198 0.184398
199 0.184971
200 0.185331
201 0.185668
202 0.186149
203 0.186634
204 0.186891
205 0.187122
206 0.189149
207 0.189598
208 0.19018
209 0.190655
210 0.192068
211 0.192601
212 0.193015
213 0.193395
214 0.193671
215 0.193839
216 0.194023
217 0.194313
218 0.194786
219 0.195007
220 0.195089
221 0.195526
222 0.195857
223 0.197399
224 0.197741
225 0.197892
226 0.200276
227 0.200854
228 0.201381
229 0.203241
230 0.203683
231 0.203957
232 0.2043
233 0.204733
234 0.205985
235 0.206248
236 0.206664
237 0.207085
238 0.207259
239 0.207724
240 0.207948
241 0.208277
242 0.208434
243 0.208575
244 0.208625
245 0.208913
246 0.209336
247 0.210627
248 0.212277
249 0.212616
250 0.212769
251 0.213461
252 0.214831
253 0.215223
254 0.215571
255 0.215627
256 0.215867
257 0.216574
258 0.216858
259 0.218205
260 0.218602
261 0.218944
262 0.219396
263 0.219658
264 0.220006
265 0.221037
266 0.22219
267 0.222444
268 0.223379
269 0.223743
270 0.224242
271 0.22474
272 0.225008
273 0.227119
274 0.227286
275 0.227459
276 0.228547
277 0.228712
278 0.228943
279 0.230066
280 0.231502
281 0.231792
282 0.233174
283 0.233747
284 0.234032
285 0.23441
286 0.234944
287 0.235168
288 0.235257
289 0.235681
290 0.235855
291 0.236071
292 0.237421
293 0.237502
294 0.237629
295 0.238103
296 0.238274
297 0.238742
298 0.23893
299 0.239042
300 0.239194
301 0.239586
302 0.239753
303 0.239869
304 0.240062
305 0.240267
306 0.240497
307 0.240616
308 0.24078
309 0.241884
310 0.242865
311 0.243165
312 0.243448
313 0.243617
314 0.24684
315 0.248108
316 0.248601
317 0.24873
318 0.250082
319 0.250454
320 0.250703
321 0.252093
322 0.25345
323 0.253819
324 0.254074
325 0.254369
326 0.254797
327 0.254913
328 0.256314
329 0.256681
330 0.256828
331 0.258349
332 0.258849
333 0.259217
334 0.259365
335 0.259704
336 0.260963
337 0.261318
338 0.261516
339 0.261715
340 0.262206
341 0.262362
342 0.262673
343 0.262911
344 0.26308
345 0.264264
346 0.264536
347 0.264844
348 0.265143
349 0.265444
350 0.265789
351 0.265982
352 0.266873
353 0.267004
354 0.268473
355 0.269658
356 0.270198
357 0.270464
358 0.270617
359 0.270718
360 0.271019
361 0.272259
362 0.272625
363 0.274313
364 0.274487
365 0.275676
366 0.275935
367 0.27718
368 0.277335
369 0.277925
370 0.278117
371 0.27836
372 0.279894
373 0.280252
374 0.280834
375 0.282671
376 0.282931
377 0.283378
378 0.283629
379 0.284762
380 0.284888
381 0.28517
382 0.285368
383 0.2855
384 0.286742
385 0.286826
386 0.288495
387 0.288652
388 0.290079
389 0.290185
390 0.290837
391 0.291271
392 0.291642
393 0.291825
394 0.293946
395 0.294243
396 0.294344
397 0.29447
398 0.29461
399 0.294696
400 0.294851
401 0.295259
402 0.29547
403 0.295824
404 0.296005
405 0.296147
406 0.296232
407 0.296384
408 0.296598
409 0.297069
410 0.298789
411 0.298955
412 0.299275
413 0.29974
414 0.301014
415 0.302074
416 0.302471
417 0.302755
418 0.303
419 0.303332
420 0.303545
421 0.303749
422 0.30386
423 0.305015
424 0.305396
425 0.306849
426 0.307166
427 0.30751
428 0.308536
429 0.309829
430 0.310055
431 0.310258
432 0.310779
433 0.311141
434 0.311358
435 0.311405
436 0.311489
437 0.311514
438 0.311784
439 0.311836
440 0.311932
441 0.312205
442 0.312638
443 0.312849
444 0.313097
445 0.313241
446 0.313467
447 0.313563
448 0.313792
449 0.315162
450 0.315348
451 0.316586
452 0.316976
453 0.31731
454 0.317487
455 0.317738
456 0.318129
457 0.318367
458 0.318496
459 0.318682
460 0.318928
461 0.319267
462 0.31956
463 0.319834
464 0.321523
465 0.321697
466 0.321967
467 0.322279
468 0.322498
469 0.322737
470 0.322834
471 0.322995
472 0.32312
473 0.323436
474 0.323769
475 0.323891
476 0.32419
477 0.32466
478 0.325113
479 0.325261
480 0.32565
481 0.325713
482 0.325828
483 0.326029
484 0.326338
485 0.326413
486 0.32662
487 0.326778
488 0.326901
489 0.326953
490 0.32718
491 0.327377
492 0.327547
493 0.327927
494 0.328213
495 0.328275
496 0.328493
497 0.328724
498 0.329024
499 0.32929
500 0.329444
501 0.329736
502 0.329878
503 0.330135
504 0.330354
505 0.330745
506 0.330951
507 0.331128
508 0.331388
509 0.331524
510 0.331743
511 0.332013
512 0.332112
513 0.332164
514 0.332199
515 0.33338
516 0.333467
517 0.333522
518 0.333537
519 0.333599
520 0.333806
521 0.333856
522 0.334018
523 0.334347
524 0.334534
525 0.33585
526 0.336079
527 0.337078
528 0.337396
529 0.337586
530 0.337785
531 0.337932
532 0.338072
533 0.338194
534 0.338351
535 0.338488
536 0.338771
537 0.338912
538 0.339877
539 0.34097
540 0.341102
541 0.341396
542 0.342758
543 0.34294
544 0.343114
545 0.343209
546 0.34344
547 0.343708
548 0.34405
549 0.344312
550 0.344484
551 0.344745
552 0.345782
553 0.345998
554 0.34608
555 0.346318
556 0.346533
557 0.346916
558 0.347211
559 0.347514
560 0.34763
561 0.347752
562 0.347944
563 0.348288
564 0.348442
565 0.348635
566 0.348678
567 0.34869
568 0.3487
569 0.348818
570 0.349233
571 0.349334
572 0.350501
573 0.350585
574 0.350602
575 0.350825
576 0.350879
577 0.351012
578 0.35129
579 0.35143
580 0.351531
581 0.351703
582 0.351796
583 0.351886
584 0.35209
585 0.352216
586 0.352318
587 0.352559
588 0.352759
589 0.352859
590 0.352996
591 0.353111
592 0.353286
593 0.35345
594 0.353619
595 0.353752
596 0.353782
597 0.35381
598 0.354961
599 0.355094
600 0.355258
601 0.355424
602 0.355597
603 0.355662
604 0.355893
605 0.355992
606 0.356151
607 0.356424
608 0.356514
609 0.356686
610 0.356894
611 0.35702
612 0.357071
613 0.357509
614 0.357788
615 0.358048
616 0.358089
617 0.358167
618 0.359449
619 0.359536
620 0.35966
621 0.359893
622 0.359986
623 0.36001
624 0.360085
625 0.360157
626 0.360316
627 0.361445
628 0.361641
629 0.361845
630 0.361914
631 0.36208
632 0.362176
633 0.36241
634 0.362657
635 0.362896
636 0.36321
637 0.363296
638 0.363384
639 0.363564
640 0.363593
641 0.363675
642 0.363742
643 0.363981
644 0.364061
645 0.364191
646 0.364485
647 0.364855
648 0.365863
649 0.365991
650 0.366154
651 0.367199
652 0.367455
653 0.367472
654 0.36778
655 0.367924
656 0.368076
657 0.36815
658 0.368238
659 0.368417
660 0.369446
661 0.369632
662 0.369905
663 0.370113
664 0.370344
665 0.370579
666 0.370696
667 0.371036
668 0.373534
669 0.373609
670 0.373941
671 0.374233
672 0.374289
673 0.374349
674 0.374473
675 0.374525
676 0.374653
677 0.374855
678 0.37506
679 0.375202
680 0.375332
681 0.37539
682 0.375858
683 0.376214
684 0.376441
685 0.376771
686 0.378851
687 0.378958
688 0.379152
689 0.379246
690 0.379322
691 0.379458
692 0.37974
693 0.379913
694 0.380238
695 0.380327
696 0.3804
697 0.380518
698 0.380752
699 0.380796
700 0.380908
701 0.381026
702 0.381175
703 0.381249
704 0.381342
705 0.381383
706 0.381474
707 0.381655
708 0.381925
709 0.381975
710 0.381975
711 0.382087
712 0.383392
713 0.383515
714 0.383623
715 0.383754
716 0.38392
717 0.384064
718 0.38425
719 0.384495
720 0.385693
721 0.385732
722 0.385882
723 0.385955
724 0.386082
725 0.386173
726 0.386273
727 0.386588
728 0.386909
729 0.387064
730 0.38712
731 0.387376
732 0.387651
733 0.387692
734 0.38776
735 0.387819
736 0.388398
737 0.388472
738 0.388634
739 0.389629
740 0.391241
741 0.39154
742 0.39165
743 0.391723
744 0.391919
745 0.392189
746 0.392413
747 0.392578
748 0.392892
749 0.393071
750 0.393239
751 0.393642
752 0.393858
753 0.393933
754 0.394166
755 0.39442
756 0.394724
757 0.394823
758 0.394858
759 0.39505
760 0.395326
761 0.395549
762 0.395681
763 0.395821
764 0.396254
765 0.396594
766 0.396734
767 0.396803
768 0.396869
769 0.397056
770 0.397663
771 0.397993
772 0.398077
773 0.398232
774 0.398316
775 0.398528
776 0.398641
777 0.398744
778 0.398801
779 0.39902
780 0.39912
781 0.399185
782 0.3993
783 0.399347
784 0.399554
785 0.399691
786 0.399691
787 0.399718
788 0.399762
789 0.399782
790 0.399822
791 0.400954
792 0.401
793 0.401017
794 0.40106
795 0.402076
796 0.402093
797 0.402108
798 0.402294
799 0.402371
800 0.402432
801 0.402553
802 0.402646
803 0.402774
804 0.402845
805 0.402916
806 0.403053
807 0.40315
808 0.403225
809 0.404389
810 0.404559
811 0.404811
812 0.404908
813 0.404908
814 0.404944
815 0.404976
816 0.405062
817 0.405277
818 0.405691
819 0.405851
820 0.405881
821 0.405897
822 0.406032
823 0.406032
824 0.406089
825 0.407152
826 0.407289
827 0.407415
828 0.407496
829 0.407606
830 0.407875
831 0.408076
832 0.408364
833 0.408544
834 0.40864
835 0.408696
836 0.408773
837 0.408861
838 0.408948
839 0.409172
840 0.410505
841 0.410656
842 0.410873
843 0.411131
844 0.411238
845 0.411325
846 0.411343
847 0.411507
848 0.411813
849 0.411868
850 0.412026
851 0.412143
852 0.412271
853 0.412624
854 0.412743
855 0.412854
856 0.413069
857 0.413278
858 0.413453
859 0.413484
860 0.413747
861 0.414271
862 0.41448
863 0.414573
864 0.414719
865 0.414922
866 0.414984
867 0.415103
868 0.415219
869 0.415348
870 0.415409
871 0.415497
872 0.415575
873 0.415882
874 0.415924
875 0.4161
876 0.416221
877 0.41654
878 0.417645
879 0.417925
880 0.417989
881 0.418068
882 0.418236
883 0.418253
884 0.418385
885 0.418441
886 0.418473
887 0.418506
888 0.418535
889 0.418614
890 0.418638
891 0.418822
892 0.418849
893 0.418912
894 0.419103
895 0.419201
896 0.419334
897 0.419349
898 0.41942
899 0.419667
900 0.42074
901 0.420846
902 0.420954
903 0.421009
904 0.42112
905 0.421191
906 0.421381
907 0.421381
908 0.421471
909 0.421557
910 0.421661
911 0.421744
912 0.421861
913 0.422106
914 0.42243
915 0.422509
916 0.422626
917 0.422712
918 0.422859
919 0.422879
920 0.42291
921 0.423013
922 0.423169
923 0.423253
924 0.423453
925 0.42353
926 0.423714
927 0.423832
928 0.423996
929 0.424015
930 0.4242
931 0.424234
932 0.424361
933 0.424554
934 0.424805
935 0.424884
936 0.424996
937 0.425352
938 0.425468
939 0.425654
940 0.425703
941 0.42578
942 0.425844
943 0.426002
944 0.426002
945 0.426106
946 0.426129
947 0.426181
948 0.426378
949 0.426509
950 0.426597
951 0.426597
952 0.426638
953 0.426638
954 0.426718
955 0.426747
956 0.426786
957 0.42683
958 0.426913
959 0.427029
960 0.427185
961 0.42722
962 0.427245
963 0.427281
964 0.427424
965 0.427498
966 0.427616
967 0.427763
968 0.427763
969 0.427932
970 0.427956
971 0.428049
972 0.428092
973 0.428125
974 0.428333
975 0.428333
976 0.428333
977 0.428333
978 0.428364
979 0.428364
980 0.428469
981 0.429641
982 0.429663
983 0.42969
984 0.429789
985 0.429798
986 0.429901
987 0.42993
988 0.42996
989 0.429987
990 0.430049
991 0.430049
992 0.43009
993 0.430133
994 0.430176
995 0.431158
996 0.431243
997 0.431258
998 0.431324
999 0.431465
1000 0.431716
1001 0.431737
1002 0.43191
1003 0.431985
1004 0.432063
1005 0.432157
1006 0.432313
1007 0.432469
1008 0.432469
1009 0.432478
1010 0.432654
1011 0.432774
1012 0.432846
1013 0.43301
1014 0.43302
1015 0.433166
1016 0.434245
1017 0.434266
1018 0.434395
1019 0.434419
1020 0.434506
1021 0.434555
1022 0.434696
1023 0.434872
1024 0.434909
1025 0.434935
1026 0.434935
1027 0.435087
1028 0.435116
1029 0.435189
1030 0.4353
1031 0.435557
1032 0.435627
1033 0.435788
1034 0.435825
1035 0.435904
1036 0.435943
1037 0.435997
1038 0.435997
1039 0.436117
1040 0.436213
1041 0.436234
1042 0.436307
1043 0.436413
1044 0.436438
1045 0.4365
1046 0.436537
1047 0.43657
1048 0.436599
1049 0.436621
1050 0.436637
1051 0.436651
1052 0.436708
1053 0.436817
1054 0.437962
1055 0.437998
1056 0.438104
1057 0.438176
1058 0.438265
1059 0.438368
1060 0.438379
1061 0.438389
1062 0.438558
1063 0.438687
1064 0.438907
1065 0.439112
1066 0.439133
1067 0.439158
1068 0.439238
1069 0.439275
1070 0.439348
1071 0.439442
1072 0.439554
1073 0.439692
1074 0.439852
1075 0.439868
1076 0.439969
1077 0.440028
1078 0.440111
1079 0.440171
1080 0.440486
1081 0.440503
1082 0.440568
1083 0.440579
1084 0.440598
1085 0.440712
1086 0.440744
1087 0.440772
1088 0.440794
1089 0.440927
1090 0.44097
1091 0.441058
1092 0.44116
1093 0.441219
1094 0.441226
1095 0.441451
1096 0.441551
1097 0.441591
1098 0.441619
1099 0.441713
1100 0.441918
1101 0.441957
1102 0.44199
1103 0.442024
1104 0.442101
1105 0.442171
1106 0.442197
1107 0.442317
1108 0.442329
1109 0.442339
1110 0.442392
1111 0.442392
1112 0.442392
1113 0.442434
1114 0.442434
1115 0.442595
1116 0.442617
1117 0.442643
1118 0.442682
1119 0.442866
1120 0.442866
1121 0.442971
1122 0.442971
1123 0.442971
1124 0.442994
1125 0.442994
1126 0.443049
1127 0.443049
1128 0.4431
1129 0.443254
1130 0.443367
1131 0.444532
1132 0.444594
1133 0.444594
1134 0.444625
1135 0.444743
1136 0.444743
1137 0.444773
1138 0.4448
1139 0.4448
1140 0.4448
1141 0.444811
1142 0.444823
1143 0.444823
1144 0.444846
1145 0.444855
1146 0.444962
1147 0.444994
1148 0.445074
1149 0.445275
1150 0.445287
1151 0.445309
1152 0.445353
1153 0.445376
1154 0.445376
1155 0.445641
1156 0.445765
1157 0.445819
1158 0.445865
1159 0.445946
1160 0.446006
1161 0.446074
1162 0.446104
1163 0.446289
1164 0.446289
1165 0.446371
1166 0.446401
1167 0.446401
1168 0.446432
1169 0.44646
1170 0.44646
1171 0.446504
1172 0.446606
1173 0.446704
1174 0.446752
1175 0.446908
1176 0.446948
1177 0.447025
1178 0.447058
1179 0.447058
1180 0.447074
1181 0.447149
1182 0.447221
1183 0.447221
1184 0.447299
1185 0.44735
1186 0.447447
1187 0.447447
1188 0.447447
1189 0.447447
1190 0.447487
1191 0.447525
1192 0.447609
1193 0.447609
1194 0.447847
1195 0.447872
1196 0.447979
1197 0.448055
1198 0.448142
1199 0.448196
1200 0.44828
1201 0.44828
1202 0.44828
1203 0.44828
1204 0.448368
1205 0.448368
1206 0.44849
1207 0.44849
1208 0.448508
1209 0.448627
1210 0.448627
1211 0.449894
1212 0.450151
1213 0.450159
1214 0.450176
1215 0.450195
1216 0.45026
1217 0.450516
1218 0.450612
1219 0.45081
1220 0.450917
1221 0.451033
1222 0.451046
1223 0.451103
1224 0.451397
1225 0.451581
1226 0.451639
1227 0.451698
1228 0.451771
1229 0.451847
1230 0.451847
1231 0.45202
1232 0.452031
1233 0.452265
1234 0.452295
1235 0.452353
1236 0.452395
1237 0.452448
1238 0.452506
1239 0.452534
1240 0.452581
1241 0.452641
1242 0.452672
1243 0.452704
1244 0.452718
1245 0.452843
1246 0.452965
1247 0.452979
1248 0.452979
1249 0.453061
1250 0.453198
1251 0.453267
1252 0.453572
1253 0.453606
1254 0.453606
1255 0.453689
1256 0.453841
1257 0.453903
1258 0.453903
1259 0.453931
1260 0.454065
1261 0.454065
1262 0.45408
1263 0.45432
1264 0.45432
1265 0.454336
1266 0.454336
1267 0.45438
1268 0.45441
1269 0.454497
1270 0.454514
1271 0.454572
1272 0.454593
1273 0.454625
1274 0.45466
1275 0.454792
1276 0.454838
1277 0.455069
1278 0.455179
1279 0.455293
1280 0.45542
1281 0.455534
1282 0.45578
1283 0.456043
1284 0.456117
1285 0.456277
1286 0.456343
1287 0.456496
1288 0.456601
1289 0.456629
1290 0.456629
1291 0.456629
1292 0.456687
1293 0.456687
1294 0.456687
1295 0.456732
1296 0.456767
1297 0.456842
1298 0.456871
1299 0.456903
1300 0.456903
1301 0.456923
1302 0.457067
1303 0.45721
1304 0.457274
1305 0.457274
1306 0.457274
1307 0.457274
1308 0.457298
1309 0.457507
1310 0.457569
1311 0.45777
1312 0.457804
1313 0.45788
1314 0.458003
1315 0.458052
1316 0.458052
1317 0.45814
1318 0.45818
1319 0.45818
1320 0.458201
1321 0.458314
1322 0.45833
1323 0.458414
1324 0.459378
1325 0.459434
1326 0.459434
1327 0.459622
1328 0.459664
1329 0.459798
1330 0.459863
1331 0.459872
1332 0.46218
1333 0.462278
1334 0.462278
1335 0.462322
1336 0.462507
1337 0.462553
1338 0.462827
1339 0.463041
1340 0.463065
1341 0.463233
1342 0.463233
1343 0.463245
1344 0.463245
1345 0.463366
1346 0.46354
1347 0.46354
1348 0.463641
1349 0.463719
1350 0.463731
1351 0.463916
1352 0.464064
1353 0.464111
1354 0.464129
1355 0.464169
1356 0.464203
1357 0.464276
1358 0.464294
1359 0.464312
1360 0.464338
1361 0.464375
1362 0.464375
1363 0.464394
1364 0.464421
1365 0.464421
1366 0.464649
1367 0.464649
1368 0.464851
1369 0.464881
1370 0.46502
1371 0.465076
1372 0.46511
1373 0.465193
1374 0.465207
1375 0.465207
1376 0.465207
1377 0.465545
1378 0.465598
1379 0.465653
1380 0.465823
1381 0.465926
1382 0.466007
1383 0.466055
1384 0.466086
1385 0.466394
1386 0.466394
1387 0.466549
1388 0.466549
1389 0.466635
1390 0.466688
1391 0.466754
1392 0.466754
1393 0.466776
1394 0.466855
1395 0.466855
1396 0.467177
1397 0.467282
1398 0.467318
1399 0.467481
1400 0.467507
1401 0.467519
1402 0.467519
1403 0.467565
1404 0.46759
1405 0.467614
1406 0.467839
1407 0.467885
1408 0.467885
1409 0.467964
1410 0.467964
1411 0.468044
1412 0.468044
1413 0.468063
1414 0.468254
1415 0.468281
1416 0.468392
1417 0.46846
1418 0.46846
1419 0.468517
1420 0.468824
1421 0.469786
1422 0.469968
1423 0.470062
1424 0.470127
1425 0.470248
1426 0.470277
1427 0.470304
1428 0.470314
1429 0.470328
1430 0.470405
1431 0.470423
1432 0.470437
1433 0.470665
1434 0.470782
1435 0.470833
1436 0.470956
1437 0.471032
1438 0.471132
1439 0.471132
1440 0.471168
1441 0.471269
1442 0.471335
1443 0.471458
1444 0.471548
1445 0.471589
1446 0.471704
1447 0.471853
1448 0.471884
1449 0.471921
1450 0.471972
1451 0.472027
1452 0.472077
1453 0.472131
1454 0.472358
1455 0.472421
1456 0.472455
1457 0.472478
1458 0.472478
1459 0.472561
1460 0.472742
1461 0.472814
1462 0.472839
1463 0.472839
1464 0.472855
1465 0.472855
1466 0.472875
1467 0.472929
1468 0.472929
1469 0.472939
1470 0.472939
1471 0.472939
1472 0.472939
1473 0.47299
1474 0.473011
1475 0.47319
1476 0.473234
1477 0.473249
1478 0.473274
1479 0.473299
1480 0.473652
1481 0.47369
1482 0.47369
1483 0.473782
1484 0.473822
1485 0.473883
1486 0.473896
1487 0.473896
1488 0.473941
1489 0.473941
1490 0.473981
1491 0.473991
1492 0.474117
1493 0.474216
1494 0.474264
1495 0.474275
1496 0.474293
1497 0.474356
1498 0.474442
1499 0.474552
1500 0.474552
1501 0.475434
1502 0.475434
1503 0.475434
1504 0.475434
1505 0.475434
1506 0.475566
1507 0.475586
1508 0.475771
1509 0.475847
1510 0.475859
1511 0.475899
1512 0.475899
1513 0.475899
1514 0.476953
1515 0.477002
1516 0.477053
1517 0.477053
1518 0.477053
1519 0.477261
1520 0.477469
1521 0.478067
1522 0.478154
1523 0.478213
1524 0.478341
1525 0.478341
1526 0.478341
1527 0.478371
1528 0.478444
1529 0.478653
1530 0.47867
1531 0.478679
1532 0.478778
1533 0.47894
1534 0.479125
1535 0.479125
1536 0.479178
1537 0.479231
1538 0.479231
1539 0.479299
1540 0.479299
1541 0.479299
1542 0.479421
1543 0.479526
1544 0.479526
1545 0.479791
1546 0.47994
1547 0.480058
1548 0.480077
1549 0.480097
1550 0.480227
1551 0.480471
1552 0.480545
1553 0.480621
1554 0.480729
1555 0.4808
1556 0.480931
1557 0.480984
1558 0.481049
1559 0.481275
1560 0.481432
1561 0.481444
1562 0.481444
1563 0.481444
1564 0.481667
1565 0.481799
1566 0.481829
1567 0.481884
1568 0.481884
1569 0.482
1570 0.482196
1571 0.482294
1572 0.482294
1573 0.482315
1574 0.482315
1575 0.482363
1576 0.482363
1577 0.482435
1578 0.482435
1579 0.482526
1580 0.482581
1581 0.482621
1582 0.482672
1583 0.482724
1584 0.482755
1585 0.482785
1586 0.482894
1587 0.482922
1588 0.482922
1589 0.482944
1590 0.483062
1591 0.483101
1592 0.483101
1593 0.483135
1594 0.483169
1595 0.483205
1596 0.483247
1597 0.483333
1598 0.483333
1599 0.483333
1600 0.483333
1601 0.483412
1602 0.483433
1603 0.483452
1604 0.483548
1605 0.483624
1606 0.483722
1607 0.483807
1608 0.483882
1609 0.483962
1610 0.483962
1611 0.484088
1612 0.484088
1613 0.484101
1614 0.484152
1615 0.484152
1616 0.484178
1617 0.484178
1618 0.48536
1619 0.485402
1620 0.48547
1621 0.48553
1622 0.48553
1623 0.485547
1624 0.485547
1625 0.485602
1626 0.485791
1627 0.485837
1628 0.485897
1629 0.485984
1630 0.486006
1631 0.486006
1632 0.486006
1633 0.486006
1634 0.486024
1635 0.486024
1636 0.486024
1637 0.486107
1638 0.486107
1639 0.486134
1640 0.486134
1641 0.486155
1642 0.486247
1643 0.486247
1644 0.486324
1645 0.486385
1646 0.486522
1647 0.486567
1648 0.486603
1649 0.486717
1650 0.486738
1651 0.486782
1652 0.486782
1653 0.486782
1654 0.486867
1655 0.486903
1656 0.486903
1657 0.486956
1658 0.487035
1659 0.487056
1660 0.487069
1661 0.487136
1662 0.487243
1663 0.487273
1664 0.488304
1665 0.488361
1666 0.488393
1667 0.488433
1668 0.488451
1669 0.488509
1670 0.488509
1671 0.488603
1672 0.488703
1673 0.488778
1674 0.488778
1675 0.488792
1676 0.488986
1677 0.48918
1678 0.489259
1679 0.489277
1680 0.489286
1681 0.48933
1682 0.48933
1683 0.48933
1684 0.489448
1685 0.489531
1686 0.489577
1687 0.489591
1688 0.489591
1689 0.48963
1690 0.489672
1691 0.489703
1692 0.489703
1693 0.4898
1694 0.489883
1695 0.48994
1696 0.489997
1697 0.490055
1698 0.49016
1699 0.49016
1700 0.490176
1701 0.490206
1702 0.490299
1703 0.490321
1704 0.490344
1705 0.490452
1706 0.490516
1707 0.490533
1708 0.490533
1709 0.490617
1710 0.490689
1711 0.492103
1712 0.492202
1713 0.492202
1714 0.492276
1715 0.492276
1716 0.492447
1717 0.492447
1718 0.492529
1719 0.492529
1720 0.49291
1721 0.493072
1722 0.493102
1723 0.493102
1724 0.493102
1725 0.493146
1726 0.493192
1727 0.493247
1728 0.493371
1729 0.493371
1730 0.493389
1731 0.493389
1732 0.493603
1733 0.493675
1734 0.493675
1735 0.493743
1736 0.493743
1737 0.493743
1738 0.493743
1739 0.493743
1740 0.493743
1741 0.49379
1742 0.493818
1743 0.493818
1744 0.493834
1745 0.493834
1746 0.493834
1747 0.493834
1748 0.493834
1749 0.493844
1750 0.493854
1751 0.493864
1752 0.493864
1753 0.493934
1754 0.493934
1755 0.493991
1756 0.493991
1757 0.493991
1758 0.494055
1759 0.494119
1760 0.494131
1761 0.494272
1762 0.494272
1763 0.494272
1764 0.494335
1765 0.494442
1766 0.494597
1767 0.494657
1768 0.494697
1769 0.494768
1770 0.494768
1771 0.494768
1772 0.494768
1773 0.494812
1774 0.494848
1775 0.494848
1776 0.494924
1777 0.495051
1778 0.495051
1779 0.495051
1780 0.495051
1781 0.495051
1782 0.495092
1783 0.495554
1784 0.495554
1785 0.495607
1786 0.495636
1787 0.495648
1788 0.49566
1789 0.495677
1790 0.495746
1791 0.495782
1792 0.495946
1793 0.496183
1794 0.496183
1795 0.496183
1796 0.496219
1797 0.496354
1798 0.496826
1799 0.49688
1800 0.497019
1801 0.49727
1802 0.49727
1803 0.497359
1804 0.497396
1805 0.497712
1806 0.497775
1807 0.497795
1808 0.497869
1809 0.497869
1810 0.497869
1811 0.497997
1812 0.498011
1813 0.498011
1814 0.498041
1815 0.498041
1816 0.498041
1817 0.499242
1818 0.499242
1819 0.499242
1820 0.499242
1821 0.499306
1822 0.499382
1823 0.499382
1824 0.499382
1825 0.499503
1826 0.49956
1827 0.49956
1828 0.499644
1829 0.499704
1830 0.499704
1831 0.499704
1832 0.499704
1833 0.499704
1834 0.499704
1835 0.499769
1836 0.499813
1837 0.499813
1838 0.499813
1839 0.499901
1840 0.499901
1841 0.499901
1842 0.499919
1843 0.499919
1844 0.499919
1845 0.499919
1846 0.499919
1847 0.499919
1848 0.499919
1849 0.499919
1850 0.499985
1851 0.500053
1852 0.500053
1853 0.500179
1854 0.500436
1855 0.500546
1856 0.500604
1857 0.500627
1858 0.500673
1859 0.500673
1860 0.500673
1861 0.500673
1862 0.500715
1863 0.500715
1864 0.500739
1865 0.500815
1866 0.500918
1867 0.500918
1868 0.500918
1869 0.50103
1870 0.50103
1871 0.501069
1872 0.501224
1873 0.501305
1874 0.501415
1875 0.501498
1876 0.501498
1877 0.501498
1878 0.501531
1879 0.501565
1880 0.501565
1881 0.501585
1882 0.501627
1883 0.501627
1884 0.501639
1885 0.501639
1886 0.501736
1887 0.501846
1888 0.501846
1889 0.501846
1890 0.501857
1891 0.50187
1892 0.501966
1893 0.501966
1894 0.501966
1895 0.501966
1896 0.502067
1897 0.502067
1898 0.502067
1899 0.502067
1900 0.502147
1901 0.502186
1902 0.502186
1903 0.502186
1904 0.502387
1905 0.502387
1906 0.502601
1907 0.50261
1908 0.502765
1909 0.502849
1910 0.502908
1911 0.502973
1912 0.502982
1913 0.50308
1914 0.503144
1915 0.503442
1916 0.503533
1917 0.503549
1918 0.50362
1919 0.503811
1920 0.503811
1921 0.503895
1922 0.504003
1923 0.504095
1924 0.504105
1925 0.504116
1926 0.50421
1927 0.504329
1928 0.504364
1929 0.504429
1930 0.504476
1931 0.504596
1932 0.504702
1933 0.504719
1934 0.504719
1935 0.504719
1936 0.504739
1937 0.504855
1938 0.504855
1939 0.504855
1940 0.504901
1941 0.505065
1942 0.505086
1943 0.505107
1944 0.505196
1945 0.50522
1946 0.505258
1947 0.505324
1948 0.505385
1949 0.505445
1950 0.505565
1951 0.505622
1952 0.505622
1953 0.505663
1954 0.505663
1955 0.505663
1956 0.505713
1957 0.505737
1958 0.505737
1959 0.50576
1960 0.50576
1961 0.50576
1962 0.505769
1963 0.505793
1964 0.505793
1965 0.505793
1966 0.505857
1967 0.505898
1968 0.505949
1969 0.506009
1970 0.506085
1971 0.506085
1972 0.506144
1973 0.506163
1974 0.506234
1975 0.506234
1976 0.506265
1977 0.506303
1978 0.506314
1979 0.506474
1980 0.506522
1981 0.506617
1982 0.506758
1983 0.506771
1984 0.506771
1985 0.506782
1986 0.506865
1987 0.506878
1988 0.506895
1989 0.506949
1990 0.506972
1991 0.507021
1992 0.507021
1993 0.507161
1994 0.507175
1995 0.50723
1996 0.507348
1997 0.507457
1998 0.507573
1999 0.507608
2000 0.507779
2001 0.507795
2002 0.507795
2003 0.507795
2004 0.507795
2005 0.507795
2006 0.507924
2007 0.507924
2008 0.507924
2009 0.508057
2010 0.508057
2011 0.508057
2012 0.508057
2013 0.508108
2014 0.508108
2015 0.50813
2016 0.508155
2017 0.508216
2018 0.508216
2019 0.508336
2020 0.508358
2021 0.508381
2022 0.508596
2023 0.508621
2024 0.508621
2025 0.508621
2026 0.508621
2027 0.508621
2028 0.508698
2029 0.508698
2030 0.508698
2031 0.508709
2032 0.508735
2033 0.508786
2034 0.508786
2035 0.508786
2036 0.508786
2037 0.508839
2038 0.508839
2039 0.508914
2040 0.508954
2041 0.508971
2042 0.508989
2043 0.508989
2044 0.509012
2045 0.509081
2046 0.509081
2047 0.509293
2048 0.509342
2049 0.509342
2050 0.509364
2051 0.509364
2052 0.509364
2053 0.509398
2054 0.509424
2055 0.509424
2056 0.509495
2057 0.509519
2058 0.50959
2059 0.50959
2060 0.509684
2061 0.509711
2062 0.509711
2063 0.509711
2064 0.509744
2065 0.509791
2066 0.509791
2067 0.509865
2068 0.510115
2069 0.510251
2070 0.510309
2071 0.510309
2072 0.510309
2073 0.510309
2074 0.510309
2075 0.510432
2076 0.510432
2077 0.51053
2078 0.510562
2079 0.510595
2080 0.510595
2081 0.510633
2082 0.510633
2083 0.510633
2084 0.511974
2085 0.512125
2086 0.512137
2087 0.512209
2088 0.512221
2089 0.512234
2090 0.512234
2091 0.512269
2092 0.512269
2093 0.512269
2094 0.512269
2095 0.512391
2096 0.512391
2097 0.512391
2098 0.512449
2099 0.512605
2100 0.512605
2101 0.512605
2102 0.512654
2103 0.512785
2104 0.512876
2105 0.512876
2106 0.512876
2107 0.512876
2108 0.512939
2109 0.512957
2110 0.512971
2111 0.512985
2112 0.513111
2113 0.513111
2114 0.513111
2115 0.513111
2116 0.513111
2117 0.513111
2118 0.513111
2119 0.513111
2120 0.513111
2121 0.51314
2122 0.51314
2123 0.51314
2124 0.5147
2125 0.5147
2126 0.5147
2127 0.5147
2128 0.5147
2129 0.51473
2130 0.51473
2131 0.51473
2132 0.514752
2133 0.514752
2134 0.514752
2135 0.514752
2136 0.514768
2137 0.514768
2138 0.514768
2139 0.514768
2140 0.514799
2141 0.514799
2142 0.514831
2143 0.514831
2144 0.514967
2145 0.514994
2146 0.515039
2147 0.515321
2148 0.51533
2149 0.515413
2150 0.515413
2151 0.515448
2152 0.515606
2153 0.515652
2154 0.515652
2155 0.515652
2156 0.515714
2157 0.515832
2158 0.515832
2159 0.515832
2160 0.515936
2161 0.515936
2162 0.51595
2163 0.516232
2164 0.516279
2165 0.516384
2166 0.516453
2167 0.516568
2168 0.516618
2169 0.516618
2170 0.516618
2171 0.516618
2172 0.516618
2173 0.516618
2174 0.516618
2175 0.516618
2176 0.516618
2177 0.516618
2178 0.516618
2179 0.516715
2180 0.516741
2181 0.516791
2182 0.516791
2183 0.516791
2184 0.516791
2185 0.516791
2186 0.516791
2187 0.516791
2188 0.516791
2189 0.516912
2190 0.516912
2191 0.516912
2192 0.516912
2193 0.517273
2194 0.517293
2195 0.517372
2196 0.517446
2197 0.517463
2198 0.517463
2199 0.517612
2200 0.517633
2201 0.517678
2202 0.517678
2203 0.517678
2204 0.517725
2205 0.517725
2206 0.518183
2207 0.518183
2208 0.51835
2209 0.51835
2210 0.51835
2211 0.51835
2212 0.518368
2213 0.518772
2214 0.518959
2215 0.518959
2216 0.519008
2217 0.519121
2218 0.519121
2219 0.519339
2220 0.519396
2221 0.519396
2222 0.519396
2223 0.519423
2224 0.519532
2225 0.519532
2226 0.519586
2227 0.519586
2228 0.519586
2229 0.519586
2230 0.519659
2231 0.519693
2232 0.519693
2233 0.519713
2234 0.519733
2235 0.519753
2236 0.519948
2237 0.52004
2238 0.52004
2239 0.520058
2240 0.520058
2241 0.520137
2242 0.520137
2243 0.520137
2244 0.520137
2245 0.520165
2246 0.520165
2247 0.520237
2248 0.520274
2249 0.520293
2250 0.52031
2251 0.520346
2252 0.5204
2253 0.5204
2254 0.5204
2255 0.520429
2256 0.520498
2257 0.52056
2258 0.52056
2259 0.52056
2260 0.520578
2261 0.520578
2262 0.520578
2263 0.520618
2264 0.520657
2265 0.520657
2266 0.520657
2267 0.520806
2268 0.520806
2269 0.520806
2270 0.520806
2271 0.520861
2272 0.520898
2273 0.520898
2274 0.520898
2275 0.520923
2276 0.52098
2277 0.521031
2278 0.521075
2279 0.521075
2280 0.521075
2281 0.521094
2282 0.521114
2283 0.521114
2284 0.521181
2285 0.521181
2286 0.521201
2287 0.521201
2288 0.521201
2289 0.521201
2290 0.521201
2291 0.521201
2292 0.521224
2293 0.521224
2294 0.521249
2295 0.521276
2296 0.521276
2297 0.521276
2298 0.521276
2299 0.521455
2300 0.52152
2301 0.521541
2302 0.521572
2303 0.521648
2304 0.521648
2305 0.521658
2306 0.521694
2307 0.521705
2308 0.521728
2309 0.521728
2310 0.521753
2311 0.521753
2312 0.521786
2313 0.521811
2314 0.521861
2315 0.521927
2316 0.521927
2317 0.521927
2318 0.521927
2319 0.521953
2320 0.521953
2321 0.521953
2322 0.522063
2323 0.522213
2324 0.522213
2325 0.522238
2326 0.522251
2327 0.522251
2328 0.522264
2329 0.522264
2330 0.522264
2331 0.522273
2332 0.5223
2333 0.522314
2334 0.522343
2335 0.522343
2336 0.522343
2337 0.522343
2338 0.522439
2339 0.522439
2340 0.522439
2341 0.522451
2342 0.522519
2343 0.522519
2344 0.522728
2345 0.522814
2346 0.522883
2347 0.522937
2348 0.522937
2349 0.522937
2350 0.523069
2351 0.523233
2352 0.523233
2353 0.52325
2354 0.52325
2355 0.523319
2356 0.523372
2357 0.523484
2358 0.523562
2359 0.523599
2360 0.523599
2361 0.523599
2362 0.523616
2363 0.523744
2364 0.523806
2365 0.523936
2366 0.523968
2367 0.52402
2368 0.52402
2369 0.52402
2370 0.52402
2371 0.524086
2372 0.524174
2373 0.524174
2374 0.524249
2375 0.524249
2376 0.524249
2377 0.524249
2378 0.524249
2379 0.524249
2380 0.524249
2381 0.524249
2382 0.524249
2383 0.524249
2384 0.52429
2385 0.52429
2386 0.52429
2387 0.524308
2388 0.524308
2389 0.524308
2390 0.524308
2391 0.524338
2392 0.524338
2393 0.524364
2394 0.524364
2395 0.524364
2396 0.524364
2397 0.524364
2398 0.524364
2399 0.524364
2400 0.524364
2401 0.524364
2402 0.524397
2403 0.524409
2404 0.52444
2405 0.52444
2406 0.524467
2407 0.524516
2408 0.524549
2409 0.524549
2410 0.524549
2411 0.524596
2412 0.524596
2413 0.524596
2414 0.524596
2415 0.524614
2416 0.52471
2417 0.52471
2418 0.52471
2419 0.52471
2420 0.52471
2421 0.52471
2422 0.52471
2423 0.52471
2424 0.52471
2425 0.52471
2426 0.52471
2427 0.524757
2428 0.524792
2429 0.524792
2430 0.524792
2431 0.524792
2432 0.524792
2433 0.524812
2434 0.524812
2435 0.524812
2436 0.524812
2437 0.524834
2438 0.524854
2439 0.524854
2440 0.524866
2441 0.524879
2442 0.524891
2443 0.524891
2444 0.524891
2445 0.524891
2446 0.524934
2447 0.524934
2448 0.524934
2449 0.524985
2450 0.524985
2451 0.525059
2452 0.525082
2453 0.525082
2454 0.52512
2455 0.525188
2456 0.525188
2457 0.525213
2458 0.525213
2459 0.525213
2460 0.525266
2461 0.5253
2462 0.5253
2463 0.5253
2464 0.5253
2465 0.5253
2466 0.525429
2467 0.525473
2468 0.525473
2469 0.525641
2470 0.525699
2471 0.525729
2472 0.525763
2473 0.525803
2474 0.525852
2475 0.525903
2476 0.525982
2477 0.526026
2478 0.526071
2479 0.526125
2480 0.526183
2481 0.526377
2482 0.526405
2483 0.526444
2484 0.526464
2485 0.526485
2486 0.526485
2487 0.526506
2488 0.526506
2489 0.526506
2490 0.526506
2491 0.526534
2492 0.526568
2493 0.526568
2494 0.526568
2495 0.526568
2496 0.526568
2497 0.526619
2498 0.526619
2499 0.526619
2500 0.526619
2501 0.526619
2502 0.526619
2503 0.526619
2504 0.526619
2505 0.526619
2506 0.526619
2507 0.526619
2508 0.526619
2509 0.526619
2510 0.526619
2511 0.526702
2512 0.526702
2513 0.526702
2514 0.52676
2515 0.526828
2516 0.526893
2517 0.526922
2518 0.527029
2519 0.52706
2520 0.527092
2521 0.527158
2522 0.527158
2523 0.527158
2524 0.527158
2525 0.527158
2526 0.527344
2527 0.527344
2528 0.527469
2529 0.527504
2530 0.527504
2531 0.527504
2532 0.527533
2533 0.527562
2534 0.527562
2535 0.527562
2536 0.527562
2537 0.527562
2538 0.527562
2539 0.527562
2540 0.527562
2541 0.527562
2542 0.527562
2543 0.527634
2544 0.527634
2545 0.527634
2546 0.527653
2547 0.527653
2548 0.527653
2549 0.527653
2550 0.527653
2551 0.527704
2552 0.527704
2553 0.527792
2554 0.527822
2555 0.527822
2556 0.527884
2557 0.527914
2558 0.527942
2559 0.528016
2560 0.528051
2561 0.528051
2562 0.52829
2563 0.528397
2564 0.528554
2565 0.528646
2566 0.528705
2567 0.528705
2568 0.528705
2569 0.528705
2570 0.52872
2571 0.52872
2572 0.52875
2573 0.52875
2574 0.52875
2575 0.52875
2576 0.52875
2577 0.528783
2578 0.528783
2579 0.528783
2580 0.52886
2581 0.528892
2582 0.528892
2583 0.528892
2584 0.528934
2585 0.528967
2586 0.529002
2587 0.529056
2588 0.529056
2589 0.529056
2590 0.529238
2591 0.529351
2592 0.529385
2593 0.529385
2594 0.529385
2595 0.529385
2596 0.529385
2597 0.529443
2598 0.529485
2599 0.529517
2600 0.529545
2601 0.529545
2602 0.529628
2603 0.529657
2604 0.529657
2605 0.529657
2606 0.529762
2607 0.529762
2608 0.529762
2609 0.529762
2610 0.529762
2611 0.529762
2612 0.529848
2613 0.529848
2614 0.529942
2615 0.529976
2616 0.529976
2617 0.530104
2618 0.530148
2619 0.530148
2620 0.530239
2621 0.530239
2622 0.530239
2623 0.530282
2624 0.530282
2625 0.530328
2626 0.530375
2627 0.530394
2628 0.530394
2629 0.530442
2630 0.530442
2631 0.530442
2632 0.530493
2633 0.530493
2634 0.530528
2635 0.530551
2636 0.530583
2637 0.530619
2638 0.530619
2639 0.530715
2640 0.530921
2641 0.530921
2642 0.531232
2643 0.531232
2644 0.531232
2645 0.531232
2646 0.531232
2647 0.531232
2648 0.531232
2649 0.531254
2650 0.531254
2651 0.531426
2652 0.531426
2653 0.531449
2654 0.531489
2655 0.531532
2656 0.531576
2657 0.53173
2658 0.531894
2659 0.531894
2660 0.531894
2661 0.531894
2662 0.531894
2663 0.531973
2664 0.532017
2665 0.532047
2666 0.532047
2667 0.532047
2668 0.532047
2669 0.532093
2670 0.532093
2671 0.532093
2672 0.532173
2673 0.532186
2674 0.532199
2675 0.532213
2676 0.532227
2677 0.532227
2678 0.532227
2679 0.532246
2680 0.532259
2681 0.53237
2682 0.532543
2683 0.532557
2684 0.532557
2685 0.532557
2686 0.532585
2687 0.532644
2688 0.532644
2689 0.532644
2690 0.532683
2691 0.532683
2692 0.532683
2693 0.532708
2694 0.532708
2695 0.532708
2696 0.532708
2697 0.532708
2698 0.532744
2699 0.532744
2700 0.532797
2701 0.53291
2702 0.532942
2703 0.532942
2704 0.532963
2705 0.532974
2706 0.533021
2707 0.533021
2708 0.533021
2709 0.53317
2710 0.53317
2711 0.53317
2712 0.53317
2713 0.533361
2714 0.533454
2715 0.533454
2716 0.533454
2717 0.533454
2718 0.533454
2719 0.533491
2720 0.533739
2721 0.533739
2722 0.533777
2723 0.533844
2724 0.533883
2725 0.533937
2726 0.533937
2727 0.533937
2728 0.533987
2729 0.534059
2730 0.534149
2731 0.534217
2732 0.534287
2733 0.534353
2734 0.5344
2735 0.534438
2736 0.534438
2737 0.534438
2738 0.534457
2739 0.534497
2740 0.534705
2741 0.534705
2742 0.534746
2743 0.534768
2744 0.534828
2745 0.534828
2746 0.534828
2747 0.534828
2748 0.534976
2749 0.534976
2750 0.534976
2751 0.535002
2752 0.535002
2753 0.535055
2754 0.53511
2755 0.53511
2756 0.535386
2757 0.535428
2758 0.535428
2759 0.535428
2760 0.535456
2761 0.535516
2762 0.535532
2763 0.535746
2764 0.535746
2765 0.535746
2766 0.535746
2767 0.535779
2768 0.535853
2769 0.535853
2770 0.535853
2771 0.535908
2772 0.535945
2773 0.535945
2774 0.535945
2775 0.535945
2776 0.535983
2777 0.536194
2778 0.536194
2779 0.536194
2780 0.536194
2781 0.536194
2782 0.536194
2783 0.536194
2784 0.536213
2785 0.536213
2786 0.536213
2787 0.536572
2788 0.536739
2789 0.536922
2790 0.537001
2791 0.537015
2792 0.537015
2793 0.537029
2794 0.537029
2795 0.537029
2796 0.537029
2797 0.537029
2798 0.537029
2799 0.537029
2800 0.537029
2801 0.537029
2802 0.537029
2803 0.537029
2804 0.53707
2805 0.537156
2806 0.537176
2807 0.537267
2808 0.537267
2809 0.537267
2810 0.537308
2811 0.53735
2812 0.53735
2813 0.53735
2814 0.537394
2815 0.537497
2816 0.537557
2817 0.537557
2818 0.537557
2819 0.537557
2820 0.537649
2821 0.537737
2822 0.537799
2823 0.537865
2824 0.537948
2825 0.538104
2826 0.538104
2827 0.538104
2828 0.538224
2829 0.538308
2830 0.538328
2831 0.538386
2832 0.538416
2833 0.538416
2834 0.538416
2835 0.538416
2836 0.538416
2837 0.538416
2838 0.538416
2839 0.538416
2840 0.538573
2841 0.538573
2842 0.538573
2843 0.538573
2844 0.538573
2845 0.538661
2846 0.538661
2847 0.538661
2848 0.538726
2849 0.538794
2850 0.538973
2851 0.538973
2852 0.538973
2853 0.538973
2854 0.538984
2855 0.538984
2856 0.538984
2857 0.539076
2858 0.539076
2859 0.539076
2860 0.539076
2861 0.539076
2862 0.539076
2863 0.539099
2864 0.539122
2865 0.539146
2866 0.539146
2867 0.539146
2868 0.539239
2869 0.539239
2870 0.539239
2871 0.539239
2872 0.539239
2873 0.539285
2874 0.539356
2875 0.539425
2876 0.539578
2877 0.539608
2878 0.539608
2879 0.539608
2880 0.539608
2881 0.539608
2882 0.539608
2883 0.539608
2884 0.539608
2885 0.539608
2886 0.539608
2887 0.539608
2888 0.539631
2889 0.539654
2890 0.539654
2891 0.539698
2892 0.539857
2893 0.539857
2894 0.539857
2895 0.539857
2896 0.539873
2897 0.539873
2898 0.539873
2899 0.539873
2900 0.539873
2901 0.539873
2902 0.540083
2903 0.540083
2904 0.540083
2905 0.540083
2906 0.540083
2907 0.540083
2908 0.540083
2909 0.540132
2910 0.540132
2911 0.540132
2912 0.540164
2913 0.540267
2914 0.540267
2915 0.540318
2916 0.540367
2917 0.540367
2918 0.540377
2919 0.540435
2920 0.540652
2921 0.540712
2922 0.540712
2923 0.540712
2924 0.540763
2925 0.540998
2926 0.541182
2927 0.541182
2928 0.541182
2929 0.541182
2930 0.541219
2931 0.541238
2932 0.541291
2933 0.541291
2934 0.54131
2935 0.54131
2936 0.54131
2937 0.54131
2938 0.541342
2939 0.541342
2940 0.541455
2941 0.541487
2942 0.541487
2943 0.541535
2944 0.541535
2945 0.541535
2946 0.541535
2947 0.541535
2948 0.54157
2949 0.54157
2950 0.541626
2951 0.541733
2952 0.541733
2953 0.541733
2954 0.541733
2955 0.541733
2956 0.541733
2957 0.541733
2958 0.541733
2959 0.541733
2960 0.541733
2961 0.541733
2962 0.541733
2963 0.541844
2964 0.541884
2965 0.541932
2966 0.541932
2967 0.542062
2968 0.542121
2969 0.542121
2970 0.542121
2971 0.542204
2972 0.54224
2973 0.542277
2974 0.542277
2975 0.542277
2976 0.542315
2977 0.542359
2978 0.542395
2979 0.542431
2980 0.542452
2981 0.542452
2982 0.542452
2983 0.542452
2984 0.542497
2985 0.542644
2986 0.542731
2987 0.542839
2988 0.542839
2989 0.542839
2990 0.542991
2991 0.542991
2992 0.543083
2993 0.543083
2994 0.543083
2995 0.543083
2996 0.543083
2997 0.543133
2998 0.543154
2999 0.543154
3000 0.543154
3001 0.543154
3002 0.543154
3003 0.543154
3004 0.543234
3005 0.543234
3006 0.543234
3007 0.543234
3008 0.543234
3009 0.543234
3010 0.543234
3011 0.543234
3012 0.543234
3013 0.543286
3014 0.543286
3015 0.543286
3016 0.543308
3017 0.543554
3018 0.543554
3019 0.543623
3020 0.543659
3021 0.54369
3022 0.543721
3023 0.543721
3024 0.543781
3025 0.543781
3026 0.543798
3027 0.543861
3028 0.543919
3029 0.543919
3030 0.543919
3031 0.543919
3032 0.543936
3033 0.543936
3034 0.543936
3035 0.543976
3036 0.544042
3037 0.544107
3038 0.544107
3039 0.544107
3040 0.544107
3041 0.544107
3042 0.544107
3043 0.544254
3044 0.544294
3045 0.544294
3046 0.544294
3047 0.544294
3048 0.544294
3049 0.544311
3050 0.544311
3051 0.544311
3052 0.54437
3053 0.544388
3054 0.544388
3055 0.544388
3056 0.544388
3057 0.544388
3058 0.544388
3059 0.544388
3060 0.544388
3061 0.54442
3062 0.544492
3063 0.544492
3064 0.544492
3065 0.544492
3066 0.544492
3067 0.544492
3068 0.544492
3069 0.544492
3070 0.544492
3071 0.544507
3072 0.544507
3073 0.544578
3074 0.544609
3075 0.544641
3076 0.544704
3077 0.544704
3078 0.544704
3079 0.544704
3080 0.544704
3081 0.544704
3082 0.544704
3083 0.544704
3084 0.544724
3085 0.544724
3086 0.544724
3087 0.544747
3088 0.544747
3089 0.544747
3090 0.54476
3091 0.544792
3092 0.544792
3093 0.544792
3094 0.544804
3095 0.544817
3096 0.544836
3097 0.545007
3098 0.545007
3099 0.545027
3100 0.545027
3101 0.545027
3102 0.545027
3103 0.545073
3104 0.545073
3105 0.545073
3106 0.545091
3107 0.54511
3108 0.545189
3109 0.545209
3110 0.54525
3111 0.545274
3112 0.545298
3113 0.545298
3114 0.545298
3115 0.545298
3116 0.545298
3117 0.54536
3118 0.545403
3119 0.545587
3120 0.54561
3121 0.54561
3122 0.54561
3123 0.54561
3124 0.54561
3125 0.54561
3126 0.54561
3127 0.54561
3128 0.54561
3129 0.54561
3130 0.54561
3131 0.545706
3132 0.545706
3133 0.545706
3134 0.545757
3135 0.545757
3136 0.545757
3137 0.545757
3138 0.545757
3139 0.545757
3140 0.545757
3141 0.54581
3142 0.545838
3143 0.545838
3144 0.545838
3145 0.545838
3146 0.545838
3147 0.545838
3148 0.545838
3149 0.545838
3150 0.545838
3151 0.545838
3152 0.545942
3153 0.545997
3154 0.545997
3155 0.545997
3156 0.545997
3157 0.546459
3158 0.546459
3159 0.546459
3160 0.546514
3161 0.546514
3162 0.546514
3163 0.54655
3164 0.54655
3165 0.54655
3166 0.54655
3167 0.546578
3168 0.546578
3169 0.546578
3170 0.546611
3171 0.546611
3172 0.546611
3173 0.546611
3174 0.546611
3175 0.546611
3176 0.546611
3177 0.546611
3178 0.546684
3179 0.546684
3180 0.546684
3181 0.546726
3182 0.546726
3183 0.546726
3184 0.546726
3185 0.546761
3186 0.546761
3187 0.546777
3188 0.546794
3189 0.546794
3190 0.546794
3191 0.546912
3192 0.546929
3193 0.546973
3194 0.546973
3195 0.546973
3196 0.547009
3197 0.547009
3198 0.547009
3199 0.547009
3200 0.547009
3201 0.547009
3202 0.547123
3203 0.547123
3204 0.547123
3205 0.547123
3206 0.547123
3207 0.547123
3208 0.547123
3209 0.54724
3210 0.547269
3211 0.547269
3212 0.547294
3213 0.547319
3214 0.547319
3215 0.547319
3216 0.547342
3217 0.547342
3218 0.547342
3219 0.547342
3220 0.547342
3221 0.547342
3222 0.547342
3223 0.547342
3224 0.547342
3225 0.547342
3226 0.547342
3227 0.547342
3228 0.547342
3229 0.547375
3230 0.547375
3231 0.547375
3232 0.547375
3233 0.547375
3234 0.547375
3235 0.547375
3236 0.547375
3237 0.547424
3238 0.547443
3239 0.547443
3240 0.547515
3241 0.547562
3242 0.54768
3243 0.54768
3244 0.54778
3245 0.54778
3246 0.54778
3247 0.54784
3248 0.54784
3249 0.54806
3250 0.548087
3251 0.548106
3252 0.548106
3253 0.548202
3254 0.548202
3255 0.548202
3256 0.548262
3257 0.548262
3258 0.548262
3259 0.548297
3260 0.548297
3261 0.548369
3262 0.548558
3263 0.548597
3264 0.54866
3265 0.54866
3266 0.54866
3267 0.548747
3268 0.548774
3269 0.5489
3270 0.548979
3271 0.548979
3272 0.548979
3273 0.54901
3274 0.54901
3275 0.549084
3276 0.549138
3277 0.549163
3278 0.549199
3279 0.549317
3280 0.549357
3281 0.549371
3282 0.549409
3283 0.549545
3284 0.549545
3285 0.549545
3286 0.549571
3287 0.549619
3288 0.549668
3289 0.549668
3290 0.549695
3291 0.549746
3292 0.549773
3293 0.549773
3294 0.549802
3295 0.549831
3296 0.549893
3297 0.549893
3298 0.549925
3299 0.549925
3300 0.549925
3301 0.549925
3302 0.549925
3303 0.549925
3304 0.549948
3305 0.549948
3306 0.549948
3307 0.549981
3308 0.549981
3309 0.550036
3310 0.550036
3311 0.550036
3312 0.550036
3313 0.550071
3314 0.550177
3315 0.550202
3316 0.550267
3317 0.550376
3318 0.550514
3319 0.550514
3320 0.550514
3321 0.550514
3322 0.550549
3323 0.550616
3324 0.550671
3325 0.550805
3326 0.550841
3327 0.55087
3328 0.550918
3329 0.550918
3330 0.550997
3331 0.550997
3332 0.550997
3333 0.550997
3334 0.551039
3335 0.551178
3336 0.551178
3337 0.551178
3338 0.551178
3339 0.551178
3340 0.551178
3341 0.551197
3342 0.551268
3343 0.551268
3344 0.551268
3345 0.551268
3346 0.551268
3347 0.551268
3348 0.551268
3349 0.551299
3350 0.55133
3351 0.55133
3352 0.55133
3353 0.55133
3354 0.55133
3355 0.55133
3356 0.55133
3357 0.55133
3358 0.551426
3359 0.551426
3360 0.551426
3361 0.551426
3362 0.551462
3363 0.551462
3364 0.551462
3365 0.551462
3366 0.551462
3367 0.551462
3368 0.551462
3369 0.551462
3370 0.551462
3371 0.551462
3372 0.551515
3373 0.55157
3374 0.55157
3375 0.55157
3376 0.55157
3377 0.55157
3378 0.55157
3379 0.55157
3380 0.55157
3381 0.55157
3382 0.55157
3383 0.55157
3384 0.55157
3385 0.55157
3386 0.55157
3387 0.55157
3388 0.55157
3389 0.55157
3390 0.55157
3391 0.55157
3392 0.551581
3393 0.551616
3394 0.551693
3395 0.551861
3396 0.551861
3397 0.551861
3398 0.551861
3399 0.551861
3400 0.551861
3401 0.551861
3402 0.551861
3403 0.551893
3404 0.551893
3405 0.551893
3406 0.551893
3407 0.551893
3408 0.551893
3409 0.551893
3410 0.551946
3411 0.551984
3412 0.551984
3413 0.551984
3414 0.551984
3415 0.551984
3416 0.551984
3417 0.551984
3418 0.551984
3419 0.551984
3420 0.551984
3421 0.551984
3422 0.551984
3423 0.551984
3424 0.551984
3425 0.551984
3426 0.551984
3427 0.551984
3428 0.552038
3429 0.552065
3430 0.552065
3431 0.552065
3432 0.552101
3433 0.55217
3434 0.552208
3435 0.552208
3436 0.552208
3437 0.552208
3438 0.552208
3439 0.552208
3440 0.552208
3441 0.552208
3442 0.552208
3443 0.552208
3444 0.552208
3445 0.552223
3446 0.55234
3447 0.552373
3448 0.55241
3449 0.552439
3450 0.552522
3451 0.55261
3452 0.55264
3453 0.552672
3454 0.552769
3455 0.552769
3456 0.552769
3457 0.552836
3458 0.552922
3459 0.552922
3460 0.552922
3461 0.552922
3462 0.552922
3463 0.552922
3464 0.552922
3465 0.552955
3466 0.553022
3467 0.553066
3468 0.553066
3469 0.553091
3470 0.553116
3471 0.55319
3472 0.553216
3473 0.553267
3474 0.553308
3475 0.553308
3476 0.553377
3477 0.553377
3478 0.553377
3479 0.553377
3480 0.553377
3481 0.553377
3482 0.553377
3483 0.553377
3484 0.553377
3485 0.553377
3486 0.553377
3487 0.55348
3488 0.55348
3489 0.553563
3490 0.553563
3491 0.553563
3492 0.553563
3493 0.553612
3494 0.553663
3495 0.553663
3496 0.553663
3497 0.553663
3498 0.553663
3499 0.553663
3500 0.553734
3501 0.553791
3502 0.553791
3503 0.553826
3504 0.553826
3505 0.553826
3506 0.553935
3507 0.553974
3508 0.553974
3509 0.553974
3510 0.553974
3511 0.554013
3512 0.554013
3513 0.554013
3514 0.554013
3515 0.554013
3516 0.554042
3517 0.554067
3518 0.554093
3519 0.554204
3520 0.554225
3521 0.554225
3522 0.554225
3523 0.554225
3524 0.554355
3525 0.554355
3526 0.554355
3527 0.554355
3528 0.554355
3529 0.55441
3530 0.55441
3531 0.55441
3532 0.554468
3533 0.554468
3534 0.554468
3535 0.554468
3536 0.554468
3537 0.554468
3538 0.554468
3539 0.554468
3540 0.554468
3541 0.554468
3542 0.554468
3543 0.554468
3544 0.554468
3545 0.554468
3546 0.554468
3547 0.554468
3548 0.554507
3549 0.554507
3550 0.554596
3551 0.554596
3552 0.554596
3553 0.554596
3554 0.55475
3555 0.554818
3556 0.554818
3557 0.554818
3558 0.554818
3559 0.555038
3560 0.55513
3561 0.55513
3562 0.55513
3563 0.55513
3564 0.55513
3565 0.55513
3566 0.55513
3567 0.55513
3568 0.55513
3569 0.555168
3570 0.555207
3571 0.555247
3572 0.555287
3573 0.555328
3574 0.555328
3575 0.555328
3576 0.555328
3577 0.555328
3578 0.555328
3579 0.555548
3580 0.555548
3581 0.555548
3582 0.555548
3583 0.555651
3584 0.555651
3585 0.555651
3586 0.555651
3587 0.555651
3588 0.555651
3589 0.555651
3590 0.555651
3591 0.555651
3592 0.555681
3593 0.555681
3594 0.555703
3595 0.555703
3596 0.555703
3597 0.555703
3598 0.555752
3599 0.555774


==> plots/data/dataSport-Journal-LDC.dat <==
0 0
1 0
2 0
3 0
4 0.00683262
5 0.0114455
6 0.0131718
7 0.0167446
8 0.0221385
9 0.0224076
10 0.0260568
11 0.0301345
12 0.0329094
13 0.0345012
14 0.0364526
15 0.0403725
16 0.0406288
17 0.0430517
18 0.0439201
19 0.0445211
20 0.0458318
21 0.0464515
22 0.0485664
23 0.0496728
24 0.0500489
25 0.0517318
26 0.0522776
27 0.0545636
28 0.0550943
29 0.0551161
30 0.0566496
31 0.0576969
32 0.0584937
33 0.0612012
34 0.0634559
35 0.0649503
36 0.0653611
37 0.0658482
38 0.0670247
39 0.067511
40 0.0697278
41 0.070404
42 0.0721091
43 0.072156
44 0.0725026
45 0.0728008
46 0.0741403
47 0.0743878
48 0.0751782
49 0.076105
50 0.0770996
51 0.0772919
52 0.0774048
53 0.0781843
54 0.0792475
55 0.0803144
56 0.0804593
57 0.0826338
58 0.0840783
59 0.0858604
60 0.0872279
61 0.0881544
62 0.0882294
63 0.0887828
64 0.0905354
65 0.0935807
66 0.0988538
67 0.0996094
68 0.101738
69 0.10462
70 0.105718
71 0.108415
72 0.10855
73 0.108761
74 0.108934
75 0.109326
76 0.109824
77 0.112206
78 0.112625
79 0.112765
80 0.116248
81 0.11672
82 0.116902
83 0.118148
84 0.118822
85 0.121935
86 0.122063
87 0.124025
88 0.124322
89 0.124944
90 0.126449
91 0.128552
92 0.129285
93 0.129771
94 0.130143
95 0.130448
96 0.131177
97 0.132217
98 0.133859
99 0.135553
100 0.136316
101 0.13673
102 0.136786
103 0.138107
104 0.138382
105 0.139652
106 0.141721
107 0.142182
108 0.142576
109 0.142797
110 0.14291
111 0.144318
112 0.146999
113 0.147236
114 0.147758
115 0.149809
116 0.150082
117 0.150774
118 0.150913
119 0.151665
120 0.152825
121 0.153199
122 0.153834
123 0.154046
124 0.15454
125 0.154828
126 0.156414
127 0.157862
128 0.159454
129 0.160847
130 0.16192
131 0.164439
132 0.165515
133 0.167492
134 0.168177
135 0.169464
136 0.170907
137 0.171398
138 0.172468
139 0.173019
140 0.173659
141 0.176586
142 0.177262
143 0.179672
144 0.181232
145 0.182681
146 0.183045
147 0.185114
148 0.186261
149 0.186977
150 0.18746
151 0.189537
152 0.190268
153 0.191795
154 0.192623
155 0.1927
156 0.193079
157 0.193405
158 0.194659
159 0.19588
160 0.196915
161 0.197609
162 0.197852
163 0.199086
164 0.199326
165 0.199404
166 0.201924
167 0.202208
168 0.203741
169 0.205218
170 0.205393
171 0.20579
172 0.207182
173 0.207264
174 0.208534
175 0.208763
176 0.208898
177 0.209633
178 0.210916
179 0.212017
180 0.212241
181 0.212351
182 0.212683
183 0.213602
184 0.213778
185 0.213963
186 0.214409
187 0.214799
188 0.215218
189 0.21647
190 0.217735
191 0.219439
192 0.220731
193 0.222203
194 0.222358
195 0.222752
196 0.223098
197 0.223399
198 0.223827
199 0.224051
200 0.226614
201 0.227925
202 0.229195
203 0.229364
204 0.231318
205 0.231465
206 0.231724
207 0.233076
208 0.235682
209 0.236991
210 0.237296
211 0.237469
212 0.239098
213 0.239387
214 0.240687
215 0.242549
216 0.242676
217 0.243781
218 0.243999
219 0.244301
220 0.244396
221 0.244648
222 0.246521
223 0.248405
224 0.248965
225 0.249022
226 0.249093
227 0.251053
228 0.251224
229 0.251311
230 0.252111
231 0.2537
232 0.253852
233 0.254199
234 0.254531
235 0.254985
236 0.25509
237 0.256121
238 0.256629
239 0.256666
240 0.25703
241 0.257285
242 0.258585
243 0.25953
244 0.261376
245 0.26162
246 0.262944
247 0.264411
248 0.266152
249 0.266333
250 0.267469
251 0.268184
252 0.26861
253 0.268831
254 0.269013
255 0.269397
256 0.272007
257 0.273261
258 0.273326
259 0.273783
260 0.275016
261 0.275062
262 0.276505
263 0.277941
264 0.278282
265 0.279627
266 0.280754
267 0.28148
268 0.281775
269 0.282243
270 0.282576
271 0.282811
272 0.284242
273 0.284637
274 0.284733
275 0.286143
276 0.288238
277 0.288633
278 0.288891
279 0.289971
280 0.290643
281 0.291373
282 0.291633
283 0.2921
284 0.292303
285 0.292451
286 0.292532
287 0.292696
288 0.293694
289 0.293895
290 0.295255
291 0.295764
292 0.296208
293 0.296582
294 0.297262
295 0.297887
296 0.299054
297 0.299224
298 0.299366
299 0.299686
300 0.300134
301 0.300405
302 0.300616
303 0.301466
304 0.301564
305 0.301818
306 0.301956
307 0.302224
308 0.302298
309 0.303576
310 0.303731
311 0.303817
312 0.304033
313 0.304727
314 0.304862
315 0.30524
316 0.305467
317 0.305584
318 0.306614
319 0.306931
320 0.307147
321 0.307186
322 0.307275
323 0.307295
324 0.307366
325 0.307698
326 0.30794
327 0.307977
328 0.308049
329 0.308442
330 0.309711
331 0.309875
332 0.311293
333 0.311614
334 0.311824
335 0.311905
336 0.312128
337 0.31233
338 0.312535
339 0.312788
340 0.312872
341 0.312939
342 0.313019
343 0.313452
344 0.313471
345 0.313536
346 0.313609
347 0.313914
348 0.315208
349 0.316133
350 0.316436
351 0.316559
352 0.317022
353 0.318153
354 0.31863
355 0.31885
356 0.320553
357 0.320797
358 0.321164
359 0.321522
360 0.321762
361 0.321905
362 0.322042
363 0.322232
364 0.322407
365 0.322523
366 0.323887
367 0.324236
368 0.324463
369 0.324669
370 0.325889
371 0.326269
372 0.327243
373 0.327274
374 0.327476
375 0.328659
376 0.328752
377 0.329304
378 0.32951
379 0.329727
380 0.32986
381 0.330062
382 0.331397
383 0.331666
384 0.33174
385 0.331986
386 0.332272
387 0.333045
388 0.333403
389 0.333871
390 0.334176
391 0.334441
392 0.336128
393 0.336562
394 0.336562
395 0.336748
396 0.33814
397 0.338365
398 0.339781
399 0.340025
400 0.340618
401 0.340702
402 0.341237
403 0.341761
404 0.341807
405 0.342126
406 0.34228
407 0.342532
408 0.342682
409 0.342895
410 0.343372
411 0.343729
412 0.343926
413 0.34445
414 0.34591
415 0.348226
416 0.350468
417 0.350581
418 0.350842
419 0.350856
420 0.350926
421 0.351251
422 0.351338
423 0.35147
424 0.351932
425 0.352202
426 0.353317
427 0.353355
428 0.353355
429 0.353478
430 0.353601
431 0.355169
432 0.35531
433 0.355491
434 0.356916
435 0.358233
436 0.358458
437 0.358561
438 0.358761
439 0.359799
440 0.360064
441 0.362336
442 0.362763
443 0.362928
444 0.363372
445 0.363437
446 0.364105
447 0.364446
448 0.365748
449 0.365905
450 0.366203
451 0.366504
452 0.366524
453 0.366562
454 0.367905
455 0.368159
456 0.368317
457 0.36854
458 0.36978
459 0.370146
460 0.370266
461 0.370585
462 0.370798
463 0.370952
464 0.371089
465 0.371375
466 0.371595
467 0.371919
468 0.372339
469 0.373657
470 0.373757
471 0.373945
472 0.374426
473 0.374779
474 0.375081
475 0.37545
476 0.376358
477 0.376549
478 0.376808
479 0.377163
480 0.377424
481 0.378858
482 0.379004
483 0.379097
484 0.379715
485 0.379998
486 0.380744
487 0.380976
488 0.381036
489 0.381084
490 0.381204
491 0.381317
492 0.382797
493 0.382956
494 0.382975
495 0.383277
496 0.383422
497 0.383659
498 0.38402
499 0.384052
500 0.384079
501 0.384359
502 0.384823
503 0.38488
504 0.385114
505 0.385269
506 0.385431
507 0.385499
508 0.385643
509 0.385652
510 0.385652
511 0.385718
512 0.386108
513 0.38637
514 0.38672
515 0.388753
516 0.388879
517 0.389185
518 0.389533
519 0.389886
520 0.390041
521 0.39019
522 0.390331
523 0.390884
524 0.390901
525 0.391149
526 0.391233
527 0.391575
528 0.391906
529 0.391974
530 0.392225
531 0.392394
532 0.392429
533 0.392504
534 0.392659
535 0.392916
536 0.39364
537 0.394242
538 0.394302
539 0.394429
540 0.395068
541 0.39571
542 0.395887
543 0.39721
544 0.39735
545 0.397448
546 0.397474
547 0.397633
548 0.397674
549 0.398728
550 0.398991
551 0.399126
552 0.399277
553 0.399794
554 0.400523
555 0.401977
556 0.402161
557 0.402284
558 0.402326
559 0.402374
560 0.403013
561 0.403168
562 0.403833
563 0.403877
564 0.403987
565 0.404025
566 0.404284
567 0.404478
568 0.404547
569 0.404759
570 0.405039
571 0.405039
572 0.405148
573 0.405269
574 0.405332
575 0.405433
576 0.405657
577 0.405974
578 0.406215
579 0.406581
580 0.406612
581 0.407095
582 0.407134
583 0.407188
584 0.40742
585 0.407495
586 0.407563
587 0.407684
588 0.407786
589 0.407838
590 0.407903
591 0.407942
592 0.408136
593 0.408275
594 0.408656
595 0.408749
596 0.409227
597 0.409318
598 0.409347
599 0.409347
600 0.409538
601 0.40983
602 0.409862
603 0.410065
604 0.410082
605 0.410111
606 0.410143
607 0.410175
608 0.410224
609 0.410224
610 0.410236
611 0.410283
612 0.410316
613 0.410448
614 0.410611
615 0.41078
616 0.411061
617 0.411088
618 0.411165
619 0.411326
620 0.411522
621 0.411801
622 0.411914
623 0.412071
624 0.41239
625 0.412465
626 0.412703
627 0.413099
628 0.413257
629 0.413421
630 0.413683
631 0.414047
632 0.414393
633 0.414547
634 0.415018
635 0.415039
636 0.415533
637 0.415692
638 0.415788
639 0.416388
640 0.416614
641 0.416797
642 0.416854
643 0.417084
644 0.41726
645 0.417641
646 0.419957
647 0.420022
648 0.420438
649 0.420456
650 0.420554
651 0.42058
652 0.420981
653 0.422504
654 0.422557
655 0.422557
656 0.422557
657 0.423403
658 0.423403
659 0.42343
660 0.423576
661 0.423614
662 0.42364
663 0.423975
664 0.424141
665 0.424141
666 0.424141
667 0.424212
668 0.424635
669 0.424757
670 0.424801
671 0.42482
672 0.42511
673 0.425236
674 0.42525
675 0.425286
676 0.425416
677 0.425568
678 0.425568
679 0.425654
680 0.42569
681 0.425727
682 0.425814
683 0.425896
684 0.426023
685 0.426148
686 0.426179
687 0.426469
688 0.42699
689 0.427128
690 0.427236
691 0.427341
692 0.427341
693 0.427526
694 0.427526
695 0.42762
696 0.427646
697 0.427713
698 0.427741
699 0.427874
700 0.427903
701 0.428158
702 0.429435
703 0.429435
704 0.429513
705 0.429673
706 0.429768
707 0.429809
708 0.430331
709 0.430364
710 0.430471
711 0.430471
712 0.430525
713 0.430651
714 0.430744
715 0.43079
716 0.430867
717 0.430924
718 0.430969
719 0.430983
720 0.431045
721 0.431097
722 0.431356
723 0.431602
724 0.431625
725 0.431625
726 0.432303
727 0.432382
728 0.432534
729 0.43291
730 0.433001
731 0.433001
732 0.433001
733 0.433171
734 0.43321
735 0.433235
736 0.433235
737 0.433638
738 0.434312
739 0.434458
740 0.434504
741 0.434504
742 0.434772
743 0.434855
744 0.434874
745 0.434892
746 0.434951
747 0.435193
748 0.436266
749 0.436483
750 0.436539
751 0.436692
752 0.436839
753 0.436905
754 0.437238
755 0.437288
756 0.437619
757 0.438236
758 0.438244
759 0.438357
760 0.438966
761 0.439063
762 0.43926
763 0.439288
764 0.439519
765 0.439519
766 0.439551
767 0.439551
768 0.439561
769 0.439561
770 0.439698
771 0.439744
772 0.439817
773 0.439817
774 0.440006
775 0.440006
776 0.440006
777 0.440006
778 0.440038
779 0.440038
780 0.440038
781 0.440038
782 0.440038
783 0.440062
784 0.440086
785 0.440086
786 0.44112
787 0.441494
788 0.441563
789 0.441563
790 0.441602
791 0.44163
792 0.44181
793 0.441833
794 0.441853
795 0.441972
796 0.441981
797 0.44223
798 0.442269
799 0.442405
800 0.442511
801 0.442984
802 0.443453
803 0.444384
804 0.444384
805 0.444421
806 0.444452
807 0.444503
808 0.444604
809 0.444672
810 0.444672
811 0.44602
812 0.446062
813 0.446128
814 0.446229
815 0.446341
816 0.446471
817 0.446697
818 0.446787
819 0.446787
820 0.446995
821 0.447095
822 0.447119
823 0.447283
824 0.447283
825 0.447283
826 0.447359
827 0.447479
828 0.447655
829 0.447662
830 0.447732
831 0.447813
832 0.447813
833 0.447813
834 0.448013
835 0.448041
836 0.448527
837 0.448713
838 0.448736
839 0.448873
840 0.449161
841 0.449193
842 0.450251
843 0.450275
844 0.450405
845 0.450438
846 0.45056
847 0.450588
848 0.450642
849 0.450685
850 0.450753
851 0.451075
852 0.451226
853 0.451787
854 0.451818
855 0.451818
856 0.451849
857 0.451866
858 0.45217
859 0.45217
860 0.45224
861 0.452265
862 0.45239
863 0.452782
864 0.452828
865 0.452844
866 0.453
867 0.453088
868 0.453416
869 0.453523
870 0.453523
871 0.453652
872 0.453812
873 0.453907
874 0.454047
875 0.454128
876 0.454413
877 0.454568
878 0.454855
879 0.454917
880 0.45512
881 0.455203
882 0.455236
883 0.456246
884 0.456381
885 0.456396
886 0.456527
887 0.456684
888 0.456977
889 0.457058
890 0.45708
891 0.457159
892 0.457189
893 0.457256
894 0.457418
895 0.457649
896 0.457786
897 0.457826
898 0.457949
899 0.458008
900 0.458043
901 0.458043
902 0.458311
903 0.458575
904 0.458613
905 0.458613
906 0.458613
907 0.458613
908 0.458744
909 0.458744
910 0.458796
911 0.458796
912 0.459333
913 0.459367
914 0.459367
915 0.459367
916 0.459442
917 0.459554
918 0.459935
919 0.459935
920 0.460263
921 0.46028
922 0.460321
923 0.460338
924 0.460457
925 0.460564
926 0.460655
927 0.460655
928 0.460769
929 0.460769
930 0.460769
931 0.460769
932 0.460769
933 0.460769
934 0.46087
935 0.46087
936 0.462023
937 0.46212
938 0.462183
939 0.462226
940 0.462309
941 0.462345
942 0.462345
943 0.463783
944 0.463783
945 0.463783
946 0.46383
947 0.46383
948 0.463874
949 0.463909
950 0.464113
951 0.464276
952 0.464276
953 0.464458
954 0.464458
955 0.464691
956 0.464793
957 0.464929
958 0.464929
959 0.464964
960 0.464964
961 0.464964
962 0.464964
963 0.464977
964 0.465077
965 0.465131
966 0.465131
967 0.465131
968 0.46524
969 0.46524
970 0.46524
971 0.466476
972 0.466644
973 0.466749
974 0.467987
975 0.468016
976 0.468026
977 0.468081
978 0.469131
979 0.469431
980 0.470328
981 0.470857
982 0.470857
983 0.471023
984 0.471038
985 0.47106
986 0.471142
987 0.471187
988 0.471236
989 0.471236
990 0.471295
991 0.471371
992 0.471371
993 0.471467
994 0.471478
995 0.471634
996 0.471732
997 0.471789
998 0.471802
999 0.471994
1000 0.472121
1001 0.472162
1002 0.472162
1003 0.473413
1004 0.473451
1005 0.47353
1006 0.473577
1007 0.473685
1008 0.473806
1009 0.473848
1010 0.473944
1011 0.474122
1012 0.47417
1013 0.47417
1014 0.474516
1015 0.474733
1016 0.47533
1017 0.475382
1018 0.475382
1019 0.475391
1020 0.475488
1021 0.475555
1022 0.475722
1023 0.475807
1024 0.475845
1025 0.476245
1026 0.476415
1027 0.476843
1028 0.476908
1029 0.477081
1030 0.477081
1031 0.477446
1032 0.477609
1033 0.477642
1034 0.477812
1035 0.477887
1036 0.478135
1037 0.478135
1038 0.47828
1039 0.47828
1040 0.478324
1041 0.478356
1042 0.478469
1043 0.478549
1044 0.478574
1045 0.478574
1046 0.478605
1047 0.478624
1048 0.478678
1049 0.478706
1050 0.478744
1051 0.478744
1052 0.478744
1053 0.478789
1054 0.478789
1055 0.478789
1056 0.478789
1057 0.478789
1058 0.478816
1059 0.478833
1060 0.478913
1061 0.479035
1062 0.479035
1063 0.479055
1064 0.479131
1065 0.479201
1066 0.479247
1067 0.479399
1068 0.479477
1069 0.479536
1070 0.479643
1071 0.47986
1072 0.48024
1073 0.480345
1074 0.480499
1075 0.480571
1076 0.480606
1077 0.480618
1078 0.480636
1079 0.480668
1080 0.480668
1081 0.481013
1082 0.481013
1083 0.481032
1084 0.481062
1085 0.481062
1086 0.481075
1087 0.481075
1088 0.481116
1089 0.482366
1090 0.482366
1091 0.482393
1092 0.482706
1093 0.482859
1094 0.483115
1095 0.483115
1096 0.483163
1097 0.483422
1098 0.483449
1099 0.483449
1100 0.483465
1101 0.483538
1102 0.484636
1103 0.484715
1104 0.484727
1105 0.484909
1106 0.484909
1107 0.484935
1108 0.485774
1109 0.485841
1110 0.48595
1111 0.48595
1112 0.485962
1113 0.485988
1114 0.486326
1115 0.486353
1116 0.486353
1117 0.486658
1118 0.486658
1119 0.486702
1120 0.486702
1121 0.486711
1122 0.486711
1123 0.486877
1124 0.487148
1125 0.487148
1126 0.487148
1127 0.487509
1128 0.487905
1129 0.487965
1130 0.488232
1131 0.488259
1132 0.488395
1133 0.488431
1134 0.488612
1135 0.489006
1136 0.489648
1137 0.489648
1138 0.489677
1139 0.490116
1140 0.490157
1141 0.490157
1142 0.490339
1143 0.490382
1144 0.490446
1145 0.490575
1146 0.490672
1147 0.490672
1148 0.490808
1149 0.490808
1150 0.49086
1151 0.49093
1152 0.490947
1153 0.491088
1154 0.491325
1155 0.491325
1156 0.491325
1157 0.491534
1158 0.49155
1159 0.491626
1160 0.491699
1161 0.491699
1162 0.492217
1163 0.492217
1164 0.492217
1165 0.492217
1166 0.492217
1167 0.492255
1168 0.493018
1169 0.493159
1170 0.493159
1171 0.493159
1172 0.493208
1173 0.493921
1174 0.493921
1175 0.494012
1176 0.494043
1177 0.494075
1178 0.494474
1179 0.494696
1180 0.494845
1181 0.494845
1182 0.494906
1183 0.494931
1184 0.494952
1185 0.496381
1186 0.496595
1187 0.496796
1188 0.496904
1189 0.496904
1190 0.497041
1191 0.497041
1192 0.497077
1193 0.497077
1194 0.497077
1195 0.497155
1196 0.49728
1197 0.49728
1198 0.497302
1199 0.497302
1200 0.497342
1201 0.497774
1202 0.49794
1203 0.498419
1204 0.498419
1205 0.498419
1206 0.498457
1207 0.498492
1208 0.498508
1209 0.498587
1210 0.498623
1211 0.498623
1212 0.498656
1213 0.498656
1214 0.498742
1215 0.498742
1216 0.498742
1217 0.498874
1218 0.49904
1219 0.49904
1220 0.49904
1221 0.499059
1222 0.499059
1223 0.499059
1224 0.499059
1225 0.499104
1226 0.499132
1227 0.499132
1228 0.499244
1229 0.499264
1230 0.499353
1231 0.499458
1232 0.499511
1233 0.499733
1234 0.499753
1235 0.499753
1236 0.499753
1237 0.499753
1238 0.499753
1239 0.499781
1240 0.499781
1241 0.499792
1242 0.499792
1243 0.499792
1244 0.499792
1245 0.499792
1246 0.499792
1247 0.499865
1248 0.499911
1249 0.500047
1250 0.500047
1251 0.500319
1252 0.500352
1253 0.500352
1254 0.500352
1255 0.500352
1256 0.500414
1257 0.500414
1258 0.500414
1259 0.500414
1260 0.500571
1261 0.500662
1262 0.500662
1263 0.500662
1264 0.500662
1265 0.500784
1266 0.500819
1267 0.500952
1268 0.501043
1269 0.501043
1270 0.501187
1271 0.501236
1272 0.501236
1273 0.501315
1274 0.501625
1275 0.501739
1276 0.501803
1277 0.501863
1278 0.502049
1279 0.502049
1280 0.502587
1281 0.502621
1282 0.502679
1283 0.502737
1284 0.502737
1285 0.502879
1286 0.502926
1287 0.502926
1288 0.502973
1289 0.502973
1290 0.502973
1291 0.503251
1292 0.503583
1293 0.503776
1294 0.503802
1295 0.503869
1296 0.503997
1297 0.503997
1298 0.504103
1299 0.504103
1300 0.504158
1301 0.504218
1302 0.504218
1303 0.504218
1304 0.504405
1305 0.504448
1306 0.504683
1307 0.504707
1308 0.504766
1309 0.50487
1310 0.50507
1311 0.505128
1312 0.505183
1313 0.505243
1314 0.505311
1315 0.505435
1316 0.505534
1317 0.505559
1318 0.505733
1319 0.505745
1320 0.505757
1321 0.505789
1322 0.505789
1323 0.505789
1324 0.505815
1325 0.505815
1326 0.50589
1327 0.505977
1328 0.505977
1329 0.506167
1330 0.506167
1331 0.506216
1332 0.506216
1333 0.506363
1334 0.506554
1335 0.506554
1336 0.506596
1337 0.506625
1338 0.507298
1339 0.507311
1340 0.507311
1341 0.507373
1342 0.507438
1343 0.507646
1344 0.50772
1345 0.50772
1346 0.507848
1347 0.507848
1348 0.507848
1349 0.507924
1350 0.507947
1351 0.507947
1352 0.507947
1353 0.507947
1354 0.507947
1355 0.508018
1356 0.508032
1357 0.508079
1358 0.508079
1359 0.508114
1360 0.508149
1361 0.508247
1362 0.508247
1363 0.508368
1364 0.508443
1365 0.508443
1366 0.508443
1367 0.508504
1368 0.508791
1369 0.508791
1370 0.508791
1371 0.508791
1372 0.50884
1373 0.50884
1374 0.50884
1375 0.508881
1376 0.508881
1377 0.508881
1378 0.508945
1379 0.509146
1380 0.509171
1381 0.509171
1382 0.509927
1383 0.509968
1384 0.509968
1385 0.509968
1386 0.510057
1387 0.510057
1388 0.510082
1389 0.510482
1390 0.510605
1391 0.510605
1392 0.510605
1393 0.510605
1394 0.510605
1395 0.510713
1396 0.510713
1397 0.510755
1398 0.510755
1399 0.510806
1400 0.510806
1401 0.510806
1402 0.511966
1403 0.511966
1404 0.511966
1405 0.511966
1406 0.511966
1407 0.512205
1408 0.512415
1409 0.512502
1410 0.512643
1411 0.512668
1412 0.512668
1413 0.512668
1414 0.512668
1415 0.512703
1416 0.512703
1417 0.51315
1418 0.51315
1419 0.513179
1420 0.513179
1421 0.513179
1422 0.513179
1423 0.513236
1424 0.513236
1425 0.513236
1426 0.513414
1427 0.513436
1428 0.513436
1429 0.513568
1430 0.513568
1431 0.513621
1432 0.51379
1433 0.513847
1434 0.513866
1435 0.513866
1436 0.513866
1437 0.513895
1438 0.513895
1439 0.514142
1440 0.514234
1441 0.514234
1442 0.514234
1443 0.514234
1444 0.514234
1445 0.514234
1446 0.514234
1447 0.514234
1448 0.514305
1449 0.514305
1450 0.514305
1451 0.514352
1452 0.514445
1453 0.514776
1454 0.514814
1455 0.514814
1456 0.514814
1457 0.514852
1458 0.514886
1459 0.514886
1460 0.515399
1461 0.515399
1462 0.515399
1463 0.515427
1464 0.515468
1465 0.515468
1466 0.515468
1467 0.515517
1468 0.515517
1469 0.515517
1470 0.515517
1471 0.515517
1472 0.515685
1473 0.515685
1474 0.515786
1475 0.515786
1476 0.515786
1477 0.515786
1478 0.515786
1479 0.515786
1480 0.515786
1481 0.516041
1482 0.516101
1483 0.516128
1484 0.516128
1485 0.516144
1486 0.516144
1487 0.516144
1488 0.516144
1489 0.516144
1490 0.516144
1491 0.516144
1492 0.516144
1493 0.516179
1494 0.516245
1495 0.516245
1496 0.516245
1497 0.516245
1498 0.516398
1499 0.516398
1500 0.516398
1501 0.516398
1502 0.516515
1503 0.516547
1504 0.517019
1505 0.517019
1506 0.517019
1507 0.517019
1508 0.517198
1509 0.517411
1510 0.517411
1511 0.51757
1512 0.51757
1513 0.517634
1514 0.517634
1515 0.517634
1516 0.517634
1517 0.517722
1518 0.517759
1519 0.517803
1520 0.517803
1521 0.517803
1522 0.517803
1523 0.51787
1524 0.51787
1525 0.51787
1526 0.517935
1527 0.518026
1528 0.518026
1529 0.51808
1530 0.51808
1531 0.51808
1532 0.518216
1533 0.518283
1534 0.518311
1535 0.518436
1536 0.51845
1537 0.51845
1538 0.51845
1539 0.518533
1540 0.518577
1541 0.518781
1542 0.518827
1543 0.518955
1544 0.519191
1545 0.519231
1546 0.519378
1547 0.519378
1548 0.519378
1549 0.519378
1550 0.519449
1551 0.519449
1552 0.519449
1553 0.519488
1554 0.519488
1555 0.519516
1556 0.519657
1557 0.519657
1558 0.519657
1559 0.5197
1560 0.519792
1561 0.520063
1562 0.520063
1563 0.520063
1564 0.520063
1565 0.520102
1566 0.520102
1567 0.520214
1568 0.520214
1569 0.520214
1570 0.520391
1571 0.520391
1572 0.520391
1573 0.520391
1574 0.52161
1575 0.521853
1576 0.521977
1577 0.521977
1578 0.521977
1579 0.521977
1580 0.522004
1581 0.522019
1582 0.52206
1583 0.52206
1584 0.52206
1585 0.52206
1586 0.52206
1587 0.52206
1588 0.522106
1589 0.522106
1590 0.522254
1591 0.522254
1592 0.522305
1593 0.522569
1594 0.522645
1595 0.522694
1596 0.523167
1597 0.523167
1598 0.523167
1599 0.52318
1600 0.52318
1601 0.52318
1602 0.52318
1603 0.523193
1604 0.523193
1605 0.523193
1606 0.523295
1607 0.523322
1608 0.523322
1609 0.523322
1610 0.523375
1611 0.523629
1612 0.523629
1613 0.523785
1614 0.523807
1615 0.523807
1616 0.523851
1617 0.523851
1618 0.523878
1619 0.523878
1620 0.523878
1621 0.524233
1622 0.524233
1623 0.524233
1624 0.524233
1625 0.524269
1626 0.524441
1627 0.524441
1628 0.524441
1629 0.524474
1630 0.524911
1631 0.524911
1632 0.524911
1633 0.524956
1634 0.524956
1635 0.525296
1636 0.525296
1637 0.525396
1638 0.525396
1639 0.525396
1640 0.525396
1641 0.525396
1642 0.525396
1643 0.525534
1644 0.525534
1645 0.525609
1646 0.525609
1647 0.525657
1648 0.525694
1649 0.525694
1650 0.525763
1651 0.525763
1652 0.525763
1653 0.525891
1654 0.526006
1655 0.526025
1656 0.526025
1657 0.526025
1658 0.526025
1659 0.526096
1660 0.526096
1661 0.526096
1662 0.526096
1663 0.526096
1664 0.526261
1665 0.526261
1666 0.526261
1667 0.526261
1668 0.526261
1669 0.526414
1670 0.526527
1671 0.526527
1672 0.526527
1673 0.526527
1674 0.526593
1675 0.526659
1676 0.526659
1677 0.526691
1678 0.526712
1679 0.526712
1680 0.526712
1681 0.526712
1682 0.526712
1683 0.526712
1684 0.526746
1685 0.526746
1686 0.526847
1687 0.526847
1688 0.526847
1689 0.527333
1690 0.527333
1691 0.527333
1692 0.527434
1693 0.527489
1694 0.527577
1695 0.527625
1696 0.527625
1697 0.527625
1698 0.527925
1699 0.527925
1700 0.527938
1701 0.527938
1702 0.528495
1703 0.528495
1704 0.528554
1705 0.529473
1706 0.529473
1707 0.529473
1708 0.529605
1709 0.529605
1710 0.529605
1711 0.529605
1712 0.529605
1713 0.529605
1714 0.529793
1715 0.530013
1716 0.530071
1717 0.530071
1718 0.530071
1719 0.530141
1720 0.530175
1721 0.53021
1722 0.530291
1723 0.530291
1724 0.530291
1725 0.530291
1726 0.530291
1727 0.530735
1728 0.530899
1729 0.530947
1730 0.530966
1731 0.531159
1732 0.531159
1733 0.531159
1734 0.531159
1735 0.531159
1736 0.531209
1737 0.531209
1738 0.531699
1739 0.531884
1740 0.531884
1741 0.532798
1742 0.532842
1743 0.533274
1744 0.533274
1745 0.533274
1746 0.533297
1747 0.533451
1748 0.533451
1749 0.534448
1750 0.534448
1751 0.534448
1752 0.534448
1753 0.534448
1754 0.534514
1755 0.534532
1756 0.534568
1757 0.534706
1758 0.53475
1759 0.53475
1760 0.534795
1761 0.534929
1762 0.534929
1763 0.535076
1764 0.535113
1765 0.535456
1766 0.535563
1767 0.535563
1768 0.535592
1769 0.535666
1770 0.535831
1771 0.535831
1772 0.53595
1773 0.53595
1774 0.53595
1775 0.536082
1776 0.536082
1777 0.536082
1778 0.536232
1779 0.536232
1780 0.536232
1781 0.536232
1782 0.536278
1783 0.536337
1784 0.536393
1785 0.53644
1786 0.53644
1787 0.53644
1788 0.536556
1789 0.536556
1790 0.536556
1791 0.536618
1792 0.536725
1793 0.536725
1794 0.536725
1795 0.536725
1796 0.536825
1797 0.536825
1798 0.536825
1799 0.536825
1800 0.536957
1801 0.537066
1802 0.537194
1803 0.537194
1804 0.537194
1805 0.537194
1806 0.537194
1807 0.537194
1808 0.537194
1809 0.537194
1810 0.537228
1811 0.537228
1812 0.537344
1813 0.537344
1814 0.537369
1815 0.537369
1816 0.537369
1817 0.537369
1818 0.537369
1819 0.537623
1820 0.537623
1821 0.537623
1822 0.537623
1823 0.53768
1824 0.537938
1825 0.537938
1826 0.538098
1827 0.538098
1828 0.538098
1829 0.538098
1830 0.53826
1831 0.538513
1832 0.539605
1833 0.539674
1834 0.539674
1835 0.539712
1836 0.539712
1837 0.539755
1838 0.539755
1839 0.539796
1840 0.539796
1841 0.539796
1842 0.539796
1843 0.539827
1844 0.540031
1845 0.540031
1846 0.540031
1847 0.540091
1848 0.540144
1849 0.540191
1850 0.540324
1851 0.540345
1852 0.540432
1853 0.540474
1854 0.540474
1855 0.540563
1856 0.540563
1857 0.540672
1858 0.540773
1859 0.540822
1860 0.54086
1861 0.54102
1862 0.541089
1863 0.541109
1864 0.541109
1865 0.541109
1866 0.54134
1867 0.54134
1868 0.54134
1869 0.541467
1870 0.541667
1871 0.541755
1872 0.542009
1873 0.542084
1874 0.54223
1875 0.54223
1876 0.54223
1877 0.54223
1878 0.54223
1879 0.54223
1880 0.54223
1881 0.54223
1882 0.542329
1883 0.542329
1884 0.542329
1885 0.542348
1886 0.542348
1887 0.542597
1888 0.54266
1889 0.54266
1890 0.542694
1891 0.542746
1892 0.542971
1893 0.543009
1894 0.543149
1895 0.543169
1896 0.543169
1897 0.543169
1898 0.543249
1899 0.543271
1900 0.543271
1901 0.543271
1902 0.543271
1903 0.543291
1904 0.543291
1905 0.543334
1906 0.543334
1907 0.543334
1908 0.543334
1909 0.543375
1910 0.543375
1911 0.543375
1912 0.543614
1913 0.543614
1914 0.543614
1915 0.543614
1916 0.543686
1917 0.543686
1918 0.543786
1919 0.543786
1920 0.544349
1921 0.544372
1922 0.54445
1923 0.544545
1924 0.544623
1925 0.544694
1926 0.544737
1927 0.545138
1928 0.545138
1929 0.5452
1930 0.5452
1931 0.545279
1932 0.545279
1933 0.545368
1934 0.545368
1935 0.545492
1936 0.545492
1937 0.545492
1938 0.545492
1939 0.54563
1940 0.54563
1941 0.54563
1942 0.54563
1943 0.54563
1944 0.545823
1945 0.546049
1946 0.546049
1947 0.546049
1948 0.546049
1949 0.546276
1950 0.546329
1951 0.546422
1952 0.546422
1953 0.546422
1954 0.546459
1955 0.546497
1956 0.546497
1957 0.546497
1958 0.546497
1959 0.546497
1960 0.546497
1961 0.547034
1962 0.54727
1963 0.54727
1964 0.5473
1965 0.54732
1966 0.54732
1967 0.54732
1968 0.547523
1969 0.547523
1970 0.547523
1971 0.547592
1972 0.547592
1973 0.547592
1974 0.547749
1975 0.547785
1976 0.547888
1977 0.548053
1978 0.548053
1979 0.548094
1980 0.548128
1981 0.548128
1982 0.548164
1983 0.54825
1984 0.54825
1985 0.54825
1986 0.54828
1987 0.548342
1988 0.548547
1989 0.548643
1990 0.548643
1991 0.548643
1992 0.548643
1993 0.548678
1994 0.548678
1995 0.548678
1996 0.548678
1997 0.548678
1998 0.548761
1999 0.548761
2000 0.548761
2001 0.548761
2002 0.5489
2003 0.548943
2004 0.548999
2005 0.548999
2006 0.548999
2007 0.548999
2008 0.548999
2009 0.548999
2010 0.549066
2011 0.549066
2012 0.549066
2013 0.549066
2014 0.549066
2015 0.549279
2016 0.549279
2017 0.549432
2018 0.549432
2019 0.549432
2020 0.549432
2021 0.54954
2022 0.54954
2023 0.54954
2024 0.54954
2025 0.549706
2026 0.549706
2027 0.549706
2028 0.549706
2029 0.549743
2030 0.549788
2031 0.549788
2032 0.549788
2033 0.549788
2034 0.549788
2035 0.549788
2036 0.549788
2037 0.549788
2038 0.549788
2039 0.549839
2040 0.549889
2041 0.549889
2042 0.549889
2043 0.549996
2044 0.550091
2045 0.550113
2046 0.550113
2047 0.550113
2048 0.550113
2049 0.550113
2050 0.550183
2051 0.550183
2052 0.550183
2053 0.550183
2054 0.550324
2055 0.550363
2056 0.550385
2057 0.550623
2058 0.550623
2059 0.550623
2060 0.550623
2061 0.550623
2062 0.550623
2063 0.550623
2064 0.550661
2065 0.550714
2066 0.550714
2067 0.550768
2068 0.550768
2069 0.550768
2070 0.551425
2071 0.551551
2072 0.551551
2073 0.551551
2074 0.551717
2075 0.551717
2076 0.551717
2077 0.551717
2078 0.551717
2079 0.551717
2080 0.551717
2081 0.551717
2082 0.551717
2083 0.551905
2084 0.551905
2085 0.551905
2086 0.551905
2087 0.551905
2088 0.551905
2089 0.551905
2090 0.552395
2091 0.552395
2092 0.552422
2093 0.552422
2094 0.552422
2095 0.552422
2096 0.552422
2097 0.552422
2098 0.552422
2099 0.552422
2100 0.552581
2101 0.552581
2102 0.552622
2103 0.552635
2104 0.552635
2105 0.552635
2106 0.552669
2107 0.552669
2108 0.552669
2109 0.552669
2110 0.552737
2111 0.552737
2112 0.552752
2113 0.552752
2114 0.552895
2115 0.55301
2116 0.55301
2117 0.55301
2118 0.553606
2119 0.554042
2120 0.554071
2121 0.554262
2122 0.554262
2123 0.554262
2124 0.554262
2125 0.554262
2126 0.554262
2127 0.554292
2128 0.554292
2129 0.554292
2130 0.554292
2131 0.554292
2132 0.554387
2133 0.554387
2134 0.554387
2135 0.554387
2136 0.554387
2137 0.554387
2138 0.554387
2139 0.554387
2140 0.554456
2141 0.554456
2142 0.55479
2143 0.55479
2144 0.55479
2145 0.55479
2146 0.55479
2147 0.55479
2148 0.55479
2149 0.55479
2150 0.554851
2151 0.554851
2152 0.554851
2153 0.554851
2154 0.554851
2155 0.554851
2156 0.554851
2157 0.554851
2158 0.554851
2159 0.554851
2160 0.554851
2161 0.554851
2162 0.554851
2163 0.554851
2164 0.554851
2165 0.554851
2166 0.554917
2167 0.554917
2168 0.554917
2169 0.555123
2170 0.555123
2171 0.555123
2172 0.555123
2173 0.555123
2174 0.555123
2175 0.555123
2176 0.555123
2177 0.555123
2178 0.555123
2179 0.555123
2180 0.555123
2181 0.555233
2182 0.555591
2183 0.555591
2184 0.555591
2185 0.555591
2186 0.555591
2187 0.555655
2188 0.555655
2189 0.555693
2190 0.555693
2191 0.555829
2192 0.555829
2193 0.555829
2194 0.556129
2195 0.556129
2196 0.556169
2197 0.556169
2198 0.556169
2199 0.556187
2200 0.556187
2201 0.55624
2202 0.556353
2203 0.556353
2204 0.556353
2205 0.556397
2206 0.556429
2207 0.556429
2208 0.556429
2209 0.556429
2210 0.556429
2211 0.556429
2212 0.556429
2213 0.556429
2214 0.556429
2215 0.556429
2216 0.556429
2217 0.556429
2218 0.556429
2219 0.556429
2220 0.55659
2221 0.556654
2222 0.556654
2223 0.556654
2224 0.556654
2225 0.557093
2226 0.557093
2227 0.557093
2228 0.557212
2229 0.557212
2230 0.557358
2231 0.557358
2232 0.557358
2233 0.557358
2234 0.557562
2235 0.557562
2236 0.557562
2237 0.557562
2238 0.557701
2239 0.558183
2240 0.558183
2241 0.558183
2242 0.558183
2243 0.558233
2244 0.558233
2245 0.558233
2246 0.558305
2247 0.558358
2248 0.558358
2249 0.558358
2250 0.558358
2251 0.558358
2252 0.558358
2253 0.558358
2254 0.558358
2255 0.558358
2256 0.558358
2257 0.558358
2258 0.558373
2259 0.558373
2260 0.558373
2261 0.558373
2262 0.558373
2263 0.558373
2264 0.558373
2265 0.558373
2266 0.558373
2267 0.558373
2268 0.558373
2269 0.558373
2270 0.558466
2271 0.558466
2272 0.558466
2273 0.558531
2274 0.558531
2275 0.558531
2276 0.558531
2277 0.558698
2278 0.558763
2279 0.558763
2280 0.55896
2281 0.55896
2282 0.55896
2283 0.55896
2284 0.55898
2285 0.55898
2286 0.559129
2287 0.559129
2288 0.559129
2289 0.559301
2290 0.559301
2291 0.559301
2292 0.559301
2293 0.559443
2294 0.559443
2295 0.559443
2296 0.559544
2297 0.559544
2298 0.559544
2299 0.559544
2300 0.559544
2301 0.55964
2302 0.55964
2303 0.55964
2304 0.55964
2305 0.559682
2306 0.559682
2307 0.559737
2308 0.559882
2309 0.559882
2310 0.559882
2311 0.560116
2312 0.560116
2313 0.560116
2314 0.560116
2315 0.560116
2316 0.560116
2317 0.560116
2318 0.560116
2319 0.560116
2320 0.560196
2321 0.560324
2322 0.560324
2323 0.560324
2324 0.560324
2325 0.560357
2326 0.560357
2327 0.560357
2328 0.560357
2329 0.560357
2330 0.560357
2331 0.560447
2332 0.560447
2333 0.560447
2334 0.560486
2335 0.560486
2336 0.560486
2337 0.560645
2338 0.560892
2339 0.560892
2340 0.560892
2341 0.560892
2342 0.560892
2343 0.560892
2344 0.560892
2345 0.560892
2346 0.560892
2347 0.560892
2348 0.561061
2349 0.561182
2350 0.561182
2351 0.561182
2352 0.561182
2353 0.561182
2354 0.561182
2355 0.561314
2356 0.561314
2357 0.561474
2358 0.561557
2359 0.561645
2360 0.561645
2361 0.561645
2362 0.561645
2363 0.561645
2364 0.561645
2365 0.561645
2366 0.561645
2367 0.561645
2368 0.561733
2369 0.561733
2370 0.561733
2371 0.561733
2372 0.561733
2373 0.561733
2374 0.561733
2375 0.561733
2376 0.561733
2377 0.561733
2378 0.561733
2379 0.561733
2380 0.561733
2381 0.561733
2382 0.561733
2383 0.561733
2384 0.561733
2385 0.561733
2386 0.561733
2387 0.561824
2388 0.561824
2389 0.561871
2390 0.561902
2391 0.56197
2392 0.56197
2393 0.562027
2394 0.562534
2395 0.562534
2396 0.562534
2397 0.562534
2398 0.562578
2399 0.562578
2400 0.562578
2401 0.562578
2402 0.562578
2403 0.562578
2404 0.563
2405 0.563
2406 0.563225
2407 0.563225
2408 0.563225
2409 0.563225
2410 0.5633
2411 0.5633
2412 0.563342
2413 0.563528
2414 0.563942
2415 0.564017
2416 0.564017
2417 0.56411
2418 0.564145
2419 0.564219
2420 0.564219
2421 0.564219
2422 0.564219
2423 0.564219
2424 0.564219
2425 0.564219
2426 0.564219
2427 0.564219
2428 0.564219
2429 0.564219
2430 0.564219
2431 0.564219
2432 0.564219
2433 0.564219
2434 0.564219
2435 0.564219
2436 0.564219
2437 0.564424
2438 0.564424
2439 0.564424
2440 0.564478
2441 0.564478
2442 0.564534
2443 0.564534
2444 0.56459
2445 0.56459
2446 0.56459
2447 0.564616
2448 0.564635
2449 0.564635
2450 0.564721
2451 0.564721
2452 0.564721
2453 0.564721
2454 0.564721
2455 0.564721
2456 0.564721
2457 0.564721
2458 0.564721
2459 0.564721
2460 0.564774
2461 0.564774
2462 0.564774
2463 0.564774
2464 0.564774
2465 0.564774
2466 0.564774
2467 0.564795
2468 0.564795
2469 0.564917
2470 0.564917
2471 0.564917
2472 0.564917
2473 0.564917
2474 0.564917
2475 0.564917
2476 0.564917
2477 0.564917
2478 0.564917
2479 0.564917
2480 0.564917
2481 0.564917
2482 0.564917
2483 0.564917
2484 0.564917
2485 0.564917
2486 0.564917
2487 0.564917
2488 0.564937
2489 0.564979
2490 0.565036
2491 0.565036
2492 0.565036
2493 0.565036
2494 0.565036
2495 0.565036
2496 0.565036
2497 0.565064
2498 0.565154
2499 0.565392
2500 0.565392
2501 0.565547
2502 0.565569
2503 0.565569
2504 0.565569
2505 0.565569
2506 0.565608
2507 0.565608
2508 0.565749
2509 0.565749
2510 0.565749
2511 0.566014
2512 0.566014
2513 0.566014
2514 0.566053
2515 0.566053
2516 0.566053
2517 0.566053
2518 0.566053
2519 0.566136
2520 0.566217
2521 0.566431
2522 0.566652
2523 0.566652
2524 0.566794
2525 0.566794
2526 0.566966
2527 0.566966
2528 0.566993
2529 0.566993
2530 0.567363
2531 0.567363
2532 0.567609
2533 0.567609
2534 0.567638
2535 0.567638
2536 0.567638
2537 0.567638
2538 0.567669
2539 0.567734
2540 0.567894
2541 0.567894
2542 0.567894
2543 0.567894
2544 0.567894
2545 0.567954
2546 0.567954
2547 0.567954
2548 0.567977
2549 0.567977
2550 0.568148
2551 0.568148
2552 0.568148
2553 0.568148
2554 0.568206
2555 0.568206
2556 0.568206
2557 0.568468
2558 0.568468
2559 0.568468
2560 0.568468
2561 0.568579
2562 0.568579
2563 0.568579
2564 0.568579
2565 0.568665
2566 0.568665
2567 0.568665
2568 0.568849
2569 0.568849
2570 0.568849
2571 0.568849
2572 0.568849
2573 0.568849
2574 0.568849
2575 0.568849
2576 0.568849
2577 0.568868
2578 0.568868
2579 0.568868
2580 0.568868
2581 0.568868
2582 0.568868
2583 0.568888
2584 0.568952
2585 0.568971
2586 0.569028
2587 0.569028
2588 0.569028
2589 0.569051
2590 0.569128
2591 0.569181
2592 0.569181
2593 0.569181
2594 0.569181
2595 0.569205
2596 0.569205
2597 0.569205
2598 0.569205
2599 0.569245
2600 0.569245
2601 0.569245
2602 0.569245
2603 0.569245
2604 0.569245
2605 0.569245
2606 0.569245
2607 0.569643
2608 0.569759
2609 0.57009
2610 0.57009
2611 0.570179
2612 0.570179
2613 0.570191
2614 0.570191
2615 0.570191
2616 0.570191
2617 0.570307
2618 0.570307
2619 0.570408
2620 0.570408
2621 0.570408
2622 0.570408
2623 0.570408
2624 0.570548
2625 0.570548
2626 0.570568
2627 0.570614
2628 0.570614
2629 0.570614
2630 0.570614
2631 0.570614
2632 0.570614
2633 0.571008
2634 0.571008
2635 0.571008
2636 0.571008
2637 0.571008
2638 0.571008
2639 0.571008
2640 0.571008
2641 0.571008
2642 0.571008
2643 0.571069
2644 0.571069
2645 0.571069
2646 0.571069
2647 0.571069
2648 0.571087
2649 0.571087
2650 0.571321
2651 0.571321
2652 0.571455
2653 0.571455
2654 0.571455
2655 0.571455
2656 0.571518
2657 0.571518
2658 0.571518
2659 0.571567
2660 0.571567
2661 0.571567
2662 0.571567
2663 0.571567
2664 0.571567
2665 0.571668
2666 0.571744
2667 0.571744
2668 0.571744
2669 0.571744
2670 0.572017
2671 0.572037
2672 0.572037
2673 0.572037
2674 0.572037
2675 0.572037
2676 0.572037
2677 0.572037
2678 0.572222
2679 0.572222
2680 0.572316
2681 0.572438
2682 0.572438
2683 0.572491
2684 0.572882
2685 0.572882
2686 0.572882
2687 0.572882
2688 0.572882
2689 0.572978
2690 0.572978
2691 0.572978
2692 0.572978
2693 0.572978
2694 0.572978
2695 0.572978
2696 0.572978
2697 0.572978
2698 0.572978
2699 0.572978
2700 0.572978
2701 0.572978
2702 0.572978
2703 0.572978
2704 0.572978
2705 0.572978
2706 0.572978
2707 0.572978
2708 0.572978
2709 0.573137
2710 0.573137
2711 0.573224
2712 0.573224
2713 0.573224
2714 0.573224
2715 0.573224
2716 0.573224
2717 0.573224
2718 0.573326
2719 0.573326
2720 0.573326
2721 0.573462
2722 0.573462
2723 0.573658
2724 0.573716
2725 0.573716
2726 0.573852
2727 0.573931
2728 0.573931
2729 0.573931
2730 0.574028
2731 0.574028
2732 0.574146
2733 0.574146
2734 0.574255
2735 0.57461
2736 0.57461
2737 0.574702
2738 0.574702
2739 0.575872
2740 0.575872
2741 0.57608
2742 0.57608
2743 0.576102
2744 0.576102
2745 0.576102
2746 0.576182
2747 0.576213
2748 0.576213
2749 0.576316
2750 0.576316
2751 0.576534
2752 0.576534
2753 0.576534
2754 0.576534
2755 0.576534
2756 0.576604
2757 0.576604
2758 0.576604
2759 0.576604
2760 0.576604
2761 0.576604
2762 0.576686
2763 0.576686
2764 0.576686
2765 0.576686
2766 0.576754
2767 0.576754
2768 0.576814
2769 0.576814
2770 0.576814
2771 0.576814
2772 0.576814
2773 0.576855
2774 0.576855
2775 0.576855
2776 0.576855
2777 0.577027
2778 0.577154
2779 0.577154
2780 0.577281
2781 0.577281
2782 0.577281
2783 0.577281
2784 0.577281
2785 0.577281
2786 0.577281
2787 0.577281
2788 0.577281
2789 0.577281
2790 0.577281
2791 0.577281
2792 0.577281
2793 0.578669
2794 0.578669
2795 0.578669
2796 0.578669
2797 0.578776
2798 0.578776
2799 0.578776
2800 0.578776
2801 0.578776
2802 0.578839
2803 0.578839
2804 0.578839
2805 0.578839
2806 0.578922
2807 0.578922
2808 0.578922
2809 0.578922
2810 0.578922
2811 0.578922
2812 0.578922
2813 0.578922
2814 0.578922
2815 0.578922
2816 0.578922
2817 0.578922
2818 0.57932
2819 0.57932
2820 0.57932
2821 0.57932
2822 0.57932
2823 0.57932
2824 0.579493
2825 0.579493
2826 0.579514
2827 0.579514
2828 0.579514
2829 0.579514
2830 0.579514
2831 0.57961
2832 0.579645
2833 0.579718
2834 0.579718
2835 0.579718
2836 0.579718
2837 0.579791
2838 0.579791
2839 0.579791
2840 0.579791
2841 0.579791
2842 0.579791
2843 0.579791
2844 0.579791
2845 0.579791
2846 0.579791
2847 0.579791
2848 0.579791
2849 0.579791
2850 0.579791
2851 0.579791
2852 0.579791
2853 0.579791
2854 0.579791
2855 0.579807
2856 0.579807
2857 0.579807
2858 0.579807
2859 0.57988
2860 0.57988
2861 0.57988
2862 0.57988
2863 0.57988
2864 0.57988
2865 0.57988
2866 0.57988
2867 0.57988
2868 0.57988
2869 0.57988
2870 0.57988
2871 0.57988
2872 0.57988
2873 0.57988
2874 0.57988
2875 0.57988
2876 0.57988
2877 0.579899
2878 0.580022
2879 0.580022
2880 0.580084
2881 0.580179
2882 0.580298
2883 0.580317
2884 0.580317
2885 0.580317
2886 0.580317
2887 0.580317
2888 0.580317
2889 0.580317
2890 0.580399
2891 0.580399
2892 0.580399
2893 0.580399
2894 0.580485
2895 0.580485
2896 0.580485
2897 0.580485
2898 0.580572
2899 0.581012
2900 0.581029
2901 0.581029
2902 0.581029
2903 0.581029
2904 0.581029
2905 0.581029
2906 0.581029
2907 0.581051
2908 0.581051
2909 0.581051
2910 0.581051
2911 0.581106
2912 0.581106
2913 0.581173
2914 0.581173
2915 0.581173
2916 0.581173
2917 0.581173
2918 0.581285
2919 0.581285
2920 0.581346
2921 0.581346
2922 0.581346
2923 0.581346
2924 0.581437
2925 0.581546
2926 0.581546
2927 0.581546
2928 0.581546
2929 0.581546
2930 0.581546
2931 0.581731
2932 0.58183
2933 0.58183
2934 0.58183
2935 0.58183
2936 0.581844
2937 0.581986
2938 0.581986
2939 0.582032
2940 0.582032
2941 0.582032
2942 0.582032
2943 0.582032
2944 0.582032
2945 0.582032
2946 0.582032
2947 0.582032
2948 0.582152
2949 0.582152
2950 0.582152
2951 0.582152
2952 0.582152
2953 0.582152
2954 0.582193
2955 0.58224
2956 0.58224
2957 0.58224
2958 0.58234
2959 0.58234
2960 0.58234
2961 0.58234
2962 0.58234
2963 0.58234
2964 0.58234
2965 0.58234
2966 0.58234
2967 0.582483
2968 0.582483
2969 0.582483
2970 0.582483
2971 0.582483
2972 0.582483
2973 0.582483
2974 0.582483
2975 0.582503
2976 0.582687
2977 0.583233
2978 0.583484
2979 0.583484
2980 0.583484
2981 0.583484
2982 0.583484
2983 0.583484
2984 0.583484
2985 0.583484
2986 0.583484
2987 0.583484
2988 0.583484
2989 0.583484
2990 0.583484
2991 0.583592
2992 0.583592
2993 0.583634
2994 0.583634
2995 0.583672
2996 0.583795
2997 0.583795
2998 0.583795
2999 0.583795
3000 0.583795
3001 0.583795
3002 0.583795
3003 0.583795
3004 0.583795
3005 0.583899
3006 0.583899
3007 0.583899
3008 0.583899
3009 0.583899
3010 0.583899
3011 0.583899
3012 0.583899
3013 0.583899
3014 0.583939
3015 0.583939
3016 0.583939
3017 0.583939
3018 0.584024
3019 0.584065
3020 0.584065
3021 0.58422
3022 0.58422
3023 0.58422
3024 0.58422
3025 0.58422
3026 0.584261
3027 0.584261
3028 0.584316
3029 0.584316
3030 0.584358
3031 0.584358
3032 0.584358
3033 0.584358
3034 0.584358
3035 0.584424
3036 0.584424
3037 0.584424
3038 0.584424
3039 0.584424
3040 0.584489
3041 0.584489
3042 0.584489
3043 0.584489
3044 0.584489
3045 0.584489
3046 0.584547
3047 0.584547
3048 0.584547
3049 0.584667
3050 0.584667
3051 0.584711
3052 0.584711
3053 0.584711
3054 0.584737
3055 0.584737
3056 0.584737
3057 0.584737
3058 0.584737
3059 0.584782
3060 0.584782
3061 0.584782
3062 0.585063
3063 0.585063
3064 0.585063
3065 0.585128
3066 0.585128
3067 0.585128
3068 0.58514
3069 0.58514
3070 0.58514
3071 0.58514
3072 0.58514
3073 0.58514
3074 0.585244
3075 0.585357
3076 0.585357
3077 0.585422
3078 0.585422
3079 0.585422
3080 0.585422
3081 0.585422
3082 0.585495
3083 0.585495
3084 0.585495
3085 0.585495
3086 0.585541
3087 0.58578
3088 0.58578
3089 0.58578
3090 0.58578
3091 0.58578
3092 0.585848
3093 0.58586
3094 0.58586
3095 0.58586
3096 0.58586
3097 0.58586
3098 0.58586
3099 0.58592
3100 0.58592
3101 0.58592
3102 0.585989
3103 0.585989
3104 0.585989
3105 0.585989
3106 0.585989
3107 0.585989
3108 0.585989
3109 0.585989
3110 0.585989
3111 0.585989
3112 0.585989
3113 0.585989
3114 0.585989
3115 0.586084
3116 0.586084
3117 0.586215
3118 0.586215
3119 0.586215
3120 0.586215
3121 0.586215
3122 0.586215
3123 0.586215
3124 0.586235
3125 0.586368
3126 0.586368
3127 0.586368
3128 0.586368
3129 0.586454
3130 0.586525
3131 0.586567
3132 0.586567
3133 0.586567
3134 0.586752
3135 0.587057
3136 0.587057
3137 0.587057
3138 0.587057
3139 0.587057
3140 0.587057
3141 0.587057
3142 0.587057
3143 0.587057
3144 0.587057
3145 0.587057
3146 0.587057
3147 0.587057
3148 0.587057
3149 0.587057
3150 0.587057
3151 0.587057
3152 0.587057
3153 0.587127
3154 0.587127
3155 0.587127
3156 0.587127
3157 0.587127
3158 0.587127
3159 0.587127
3160 0.587203
3161 0.587286
3162 0.587323
3163 0.587323
3164 0.587345
3165 0.587391
3166 0.587391
3167 0.587391
3168 0.587391
3169 0.587391
3170 0.587391
3171 0.587391
3172 0.587391
3173 0.587391
3174 0.587391
3175 0.587439
3176 0.587439
3177 0.587439
3178 0.587439
3179 0.587439
3180 0.587457
3181 0.587457
3182 0.587457
3183 0.587457
3184 0.587508
3185 0.587545
3186 0.587545
3187 0.587545
3188 0.587545
3189 0.587545
3190 0.587587
3191 0.587587
3192 0.587587
3193 0.587636
3194 0.587674
3195 0.587714
3196 0.587714
3197 0.587714
3198 0.587714
3199 0.587714
3200 0.587714
3201 0.587714
3202 0.587714
3203 0.587714
3204 0.587714
3205 0.587714
3206 0.587714
3207 0.587714
3208 0.587714
3209 0.587714
3210 0.587714
3211 0.587714
3212 0.587714
3213 0.587714
3214 0.587714
3215 0.587786
3216 0.587786
3217 0.587786
3218 0.587786
3219 0.58794
3220 0.58794
3221 0.58794
3222 0.58794
3223 0.58794
3224 0.58794
3225 0.58794
3226 0.58794
3227 0.58794
3228 0.587987
3229 0.587987
3230 0.587987
3231 0.587987
3232 0.587987
3233 0.587987
3234 0.587987
3235 0.587987
3236 0.587987
3237 0.587987
3238 0.587987
3239 0.587987
3240 0.587987
3241 0.587987
3242 0.587987
3243 0.588061
3244 0.588109
3245 0.588109
3246 0.588109
3247 0.588109
3248 0.588109
3249 0.588127
3250 0.588175
3251 0.588202
3252 0.588202
3253 0.588202
3254 0.588202
3255 0.588202
3256 0.588202
3257 0.588202
3258 0.588202
3259 0.588445
3260 0.588499
3261 0.588499
3262 0.588695
3263 0.588695
3264 0.588695
3265 0.588695
3266 0.588695
3267 0.588695
3268 0.588695
3269 0.588738
3270 0.588738
3271 0.588738
3272 0.588738
3273 0.588738
3274 0.588738
3275 0.588738
3276 0.588738
3277 0.588738
3278 0.588738
3279 0.588738
3280 0.588738
3281 0.588738
3282 0.588738
3283 0.588738
3284 0.588738
3285 0.588738
3286 0.588996
3287 0.588996
3288 0.589021
3289 0.589021
3290 0.589021
3291 0.589021
3292 0.589021
3293 0.589191
3294 0.589191
3295 0.589191
3296 0.589191
3297 0.589191
3298 0.589191
3299 0.589191
3300 0.589392
3301 0.589392
3302 0.589445
3303 0.589445
3304 0.589445
3305 0.589479
3306 0.589492
3307 0.589492
3308 0.589492
3309 0.589492
3310 0.589492
3311 0.589492
3312 0.589492
3313 0.589492
3314 0.589492
3315 0.589492
3316 0.589492
3317 0.589492
3318 0.589492
3319 0.589492
3320 0.589492
3321 0.589673
3322 0.589686
3323 0.589773
3324 0.589773
3325 0.589862
3326 0.590155
3327 0.590155
3328 0.590155
3329 0.590155
3330 0.590155
3331 0.590155
3332 0.590178
3333 0.590178
3334 0.590178
3335 0.590506
3336 0.590528
3337 0.590577
3338 0.590577
3339 0.590577
3340 0.590577
3341 0.590577
3342 0.590577
3343 0.590577
3344 0.590577
3345 0.590651
3346 0.590651
3347 0.590651
3348 0.590812
3349 0.590812
3350 0.590812
3351 0.590899
3352 0.590899
3353 0.590899
3354 0.590899
3355 0.590899
3356 0.590899
3357 0.590899
3358 0.590899
3359 0.590899
3360 0.590899
3361 0.590899
3362 0.590899
3363 0.590899
3364 0.590899
3365 0.590899
3366 0.591138
3367 0.591138
3368 0.591138
3369 0.591138
3370 0.591138
3371 0.591138
3372 0.591138
3373 0.591138
3374 0.591138
3375 0.591163
3376 0.591163
3377 0.591163
3378 0.591163
3379 0.591163
3380 0.591163
3381 0.591163
3382 0.591163
3383 0.591182
3384 0.591182
3385 0.591182
3386 0.591182
3387 0.591182
3388 0.591182
3389 0.591182
3390 0.591182
3391 0.591182
3392 0.591182
3393 0.591182
3394 0.591182
3395 0.591182
3396 0.591182
3397 0.591182
3398 0.591182
3399 0.591182
3400 0.591182
3401 0.591182
3402 0.591182
3403 0.591182
3404 0.591182
3405 0.591182
3406 0.591182
3407 0.591182
3408 0.591182
3409 0.591182
3410 0.591182
3411 0.591182
3412 0.591182
3413 0.591349
3414 0.591349
3415 0.59137
3416 0.591501
3417 0.591501
3418 0.591501
3419 0.591501
3420 0.591501
3421 0.591667
3422 0.591717
3423 0.591717
3424 0.591717
3425 0.591717
3426 0.591754
3427 0.591815
3428 0.59188
3429 0.59188
3430 0.59188
3431 0.59188
3432 0.59188
3433 0.59188
3434 0.59188
3435 0.59188
3436 0.59188
3437 0.59188
3438 0.59188
3439 0.59188
3440 0.59188
3441 0.59188
3442 0.59188
3443 0.59188
3444 0.59188
3445 0.59188
3446 0.59188
3447 0.59188
3448 0.59188
3449 0.59188
3450 0.59188
3451 0.59188
3452 0.592041
3453 0.592041
3454 0.592041
3455 0.592041
3456 0.592041
3457 0.592041
3458 0.592041
3459 0.592041
3460 0.592041
3461 0.592041
3462 0.592095
3463 0.592153
3464 0.592153
3465 0.592153
3466 0.592153
3467 0.592153
3468 0.592153
3469 0.592172
3470 0.592172
3471 0.592172
3472 0.592192
3473 0.592192
3474 0.592192
3475 0.592192
3476 0.592192
3477 0.592192
3478 0.592384
3479 0.592384
3480 0.592384
3481 0.592384
3482 0.592384
3483 0.592384
3484 0.592384
3485 0.592565
3486 0.592565
3487 0.592565
3488 0.592565
3489 0.592565
3490 0.592688
3491 0.592688
3492 0.592688
3493 0.592802
3494 0.592992
3495 0.593052
3496 0.593052
3497 0.593052
3498 0.593052
3499 0.593052
3500 0.593052
3501 0.593052
3502 0.593052
3503 0.593121
3504 0.593121
3505 0.593121
3506 0.593121
3507 0.593121
3508 0.593199
3509 0.593199
3510 0.593199
3511 0.593199
3512 0.593199
3513 0.593199
3514 0.593199
3515 0.593199
3516 0.593199
3517 0.593199
3518 0.593263
3519 0.593263
3520 0.593263
3521 0.593312
3522 0.593357
3523 0.593357
3524 0.593357
3525 0.593357
3526 0.59346
3527 0.59346
3528 0.593525
3529 0.593525
3530 0.593525
3531 0.593593
3532 0.593593
3533 0.593593
3534 0.593593
3535 0.593593
3536 0.593593
3537 0.593655
3538 0.593655
3539 0.593655
3540 0.593655
3541 0.593797
3542 0.593797
3543 0.593797
3544 0.593797
3545 0.593797
3546 0.593797
3547 0.593797
3548 0.593797
3549 0.594022
3550 0.594022
3551 0.594215
3552 0.594249
3553 0.594249
3554 0.594249
3555 0.594249
3556 0.594285
3557 0.594285
3558 0.594351
3559 0.594351
3560 0.594351
3561 0.59446
3562 0.59446
3563 0.59446
3564 0.59446
3565 0.59446
3566 0.59446
3567 0.59446
3568 0.594522
3569 0.594522
3570 0.594522
3571 0.594522
3572 0.594522
3573 0.594522
3574 0.594522
3575 0.594522
3576 0.594522
3577 0.594558
3578 0.594558
3579 0.594558
3580 0.594558
3581 0.594598
3582 0.594598
3583 0.594598
3584 0.594598
3585 0.594598
3586 0.594682
3587 0.594751
3588 0.594751
3589 0.594751
3590 0.594751
3591 0.594751
3592 0.594751
3593 0.594817
3594 0.594817
3595 0.594817
3596 0.594817
3597 0.594817
3598 0.594817
3599 0.594817


==> plots/data/dataSport-Journal-LDM.dat <==
0 0
1 0
2 0
3 0.00131429
4 0.0049546
5 0.0107533
6 0.0125055
7 0.0142293
8 0.014436
9 0.0189241
10 0.0207049
11 0.0257135
12 0.0323268
13 0.0329032
14 0.0347041
15 0.0390519
16 0.039493
17 0.0401419
18 0.0405282
19 0.0409375
20 0.0415286
21 0.0421595
22 0.0435415
23 0.0437418
24 0.0442505
25 0.046809
26 0.047537
27 0.0480242
28 0.0481917
29 0.0485902
30 0.049094
31 0.0514093
32 0.0538683
33 0.0542946
34 0.0544729
35 0.0550731
36 0.0551837
37 0.0553919
38 0.0555942
39 0.0558943
40 0.0561535
41 0.0572081
42 0.0579048
43 0.0593641
44 0.0596771
45 0.0613134
46 0.0618044
47 0.0644034
48 0.0650061
49 0.0652303
50 0.0654604
51 0.0657638
52 0.0682545
53 0.0685677
54 0.0706381
55 0.072907
56 0.0732995
57 0.0746787
58 0.075048
59 0.0757623
60 0.0762325
61 0.0766538
62 0.0794193
63 0.0795002
64 0.0799642
65 0.0814077
66 0.0818923
67 0.0845385
68 0.0850841
69 0.0857006
70 0.0866969
71 0.0881948
72 0.0905035
73 0.0919492
74 0.092277
75 0.0946513
76 0.0960535
77 0.0962326
78 0.100648
79 0.104077
80 0.104462
81 0.105838
82 0.10871
83 0.113093
84 0.114528
85 0.114961
86 0.116601
87 0.117881
88 0.119102
89 0.119244
90 0.120789
91 0.121101
92 0.122791
93 0.123083
94 0.123807
95 0.12424
96 0.124964
97 0.126215
98 0.126488
99 0.128101
100 0.128468
101 0.128725
102 0.129646
103 0.13011
104 0.130389
105 0.130745
106 0.131211
107 0.131674
108 0.13176
109 0.132303
110 0.133052
111 0.133975
112 0.134325
113 0.13474
114 0.134903
115 0.135139
116 0.135953
117 0.138714
118 0.138955
119 0.139079
120 0.139409
121 0.139753
122 0.139874
123 0.139923
124 0.14039
125 0.142454
126 0.142648
127 0.142774
128 0.143071
129 0.143275
130 0.143418
131 0.143739
132 0.143898
133 0.145301
134 0.147835
135 0.148047
136 0.150591
137 0.150933
138 0.152545
139 0.152735
140 0.153197
141 0.153773
142 0.154594
143 0.154725
144 0.155427
145 0.156716
146 0.15695
147 0.157169
148 0.158789
149 0.159406
150 0.160887
151 0.161375
152 0.162079
153 0.162977
154 0.164442
155 0.164683
156 0.164939
157 0.166501
158 0.16683
159 0.167604
160 0.167896
161 0.167987
162 0.169169
163 0.169624
164 0.169817
165 0.17015
166 0.170489
167 0.171516
168 0.172085
169 0.173674
170 0.175377
171 0.176868
172 0.178439
173 0.178956
174 0.179084
175 0.179213
176 0.180057
177 0.180604
178 0.180869
179 0.181471
180 0.181672
181 0.181831
182 0.182239
183 0.18269
184 0.183101
185 0.183586
186 0.184719
187 0.185173
188 0.18553
189 0.185976
190 0.186128
191 0.186324
192 0.186676
193 0.189014
194 0.191665
195 0.192082
196 0.193531
197 0.197901
198 0.198292
199 0.199908
200 0.200605
201 0.200964
202 0.201636
203 0.203765
204 0.204416
205 0.205562
206 0.206509
207 0.207069
208 0.207706
209 0.208182
210 0.208407
211 0.210098
212 0.21076
213 0.211939
214 0.212646
215 0.213576
216 0.214185
217 0.215401
218 0.215653
219 0.215897
220 0.216031
221 0.216081
222 0.216294
223 0.217604
224 0.21873
225 0.220263
226 0.222431
227 0.222834
228 0.223427
229 0.223724
230 0.225257
231 0.226484
232 0.226674
233 0.227074
234 0.229397
235 0.230846
236 0.23271
237 0.235244
238 0.235418
239 0.235592
240 0.235774
241 0.236017
242 0.236436
243 0.236706
244 0.237397
245 0.237537
246 0.237822
247 0.239272
248 0.240533
249 0.240698
250 0.241316
251 0.24151
252 0.243197
253 0.243459
254 0.244849
255 0.245002
256 0.245224
257 0.245529
258 0.245927
259 0.246085
260 0.246869
261 0.247115
262 0.248403
263 0.252586
264 0.254044
265 0.254117
266 0.255685
267 0.255958
268 0.256864
269 0.257097
270 0.25713
271 0.257374
272 0.258623
273 0.258987
274 0.259449
275 0.259868
276 0.259937
277 0.260006
278 0.260043
279 0.260842
280 0.26104
281 0.262262
282 0.262501
283 0.264146
284 0.265625
285 0.265871
286 0.266223
287 0.266566
288 0.26679
289 0.267048
290 0.267272
291 0.267481
292 0.267836
293 0.268091
294 0.268838
295 0.269085
296 0.271891
297 0.27228
298 0.27248
299 0.272641
300 0.272936
301 0.273153
302 0.273667
303 0.274338
304 0.274696
305 0.274777
306 0.275315
307 0.275492
308 0.275554
309 0.275602
310 0.276058
311 0.276221
312 0.276407
313 0.277662
314 0.277808
315 0.27815
316 0.278365
317 0.278814
318 0.278956
319 0.279399
320 0.279903
321 0.280253
322 0.280479
323 0.280679
324 0.282
325 0.282318
326 0.285139
327 0.285411
328 0.288138
329 0.288481
330 0.289532
331 0.28967
332 0.289983
333 0.290671
334 0.290856
335 0.291058
336 0.29123
337 0.291415
338 0.291774
339 0.292174
340 0.292552
341 0.292763
342 0.292999
343 0.293092
344 0.293252
345 0.293339
346 0.29373
347 0.293897
348 0.294005
349 0.294357
350 0.29445
351 0.294583
352 0.294856
353 0.295047
354 0.297726
355 0.297986
356 0.298495
357 0.29868
358 0.298837
359 0.300119
360 0.300441
361 0.300704
362 0.300953
363 0.301164
364 0.301644
365 0.302756
366 0.303132
367 0.304251
368 0.304434
369 0.304632
370 0.304779
371 0.305016
372 0.305572
373 0.30595
374 0.306158
375 0.306405
376 0.306758
377 0.306951
378 0.307399
379 0.307599
380 0.307949
381 0.308093
382 0.308404
383 0.308539
384 0.30877
385 0.3092
386 0.309355
387 0.309573
388 0.310257
389 0.311727
390 0.312152
391 0.312266
392 0.312392
393 0.312829
394 0.313129
395 0.313407
396 0.313565
397 0.31371
398 0.314264
399 0.314914
400 0.315601
401 0.316101
402 0.316291
403 0.317481
404 0.317689
405 0.317726
406 0.317904
407 0.317983
408 0.318049
409 0.318319
410 0.318552
411 0.318695
412 0.318934
413 0.319167
414 0.319718
415 0.32004
416 0.320096
417 0.320211
418 0.320473
419 0.320628
420 0.321001
421 0.321163
422 0.321472
423 0.321665
424 0.321917
425 0.322047
426 0.323497
427 0.323885
428 0.324286
429 0.324593
430 0.324777
431 0.324937
432 0.325222
433 0.325395
434 0.326925
435 0.327144
436 0.327444
437 0.327636
438 0.32778
439 0.328346
440 0.328415
441 0.328523
442 0.329003
443 0.329448
444 0.329643
445 0.329928
446 0.330384
447 0.330426
448 0.330858
449 0.33106
450 0.331291
451 0.33151
452 0.331948
453 0.332024
454 0.332098
455 0.332292
456 0.332526
457 0.332736
458 0.33297
459 0.333292
460 0.333401
461 0.333744
462 0.333975
463 0.334518
464 0.334621
465 0.336019
466 0.336229
467 0.33627
468 0.336579
469 0.336891
470 0.337037
471 0.337406
472 0.33744
473 0.337574
474 0.337883
475 0.33808
476 0.338196
477 0.338259
478 0.338324
479 0.338563
480 0.338733
481 0.338834
482 0.33891
483 0.339177
484 0.339418
485 0.339533
486 0.340498
487 0.340624
488 0.34107
489 0.341456
490 0.34166
491 0.341732
492 0.342026
493 0.342192
494 0.342395
495 0.342517
496 0.342643
497 0.342848
498 0.343138
499 0.344876
500 0.345132
501 0.345183
502 0.345349
503 0.346855
504 0.347243
505 0.347595
506 0.347625
507 0.347819
508 0.348075
509 0.348457
510 0.34883
511 0.349016
512 0.34918
513 0.350749
514 0.350936
515 0.351184
516 0.351461
517 0.352984
518 0.35334
519 0.353402
520 0.353451
521 0.354154
522 0.354475
523 0.354608
524 0.354925
525 0.355082
526 0.356592
527 0.35683
528 0.357126
529 0.357466
530 0.357662
531 0.357815
532 0.358982
533 0.359434
534 0.359502
535 0.359667
536 0.35996
537 0.360188
538 0.360588
539 0.360926
540 0.361103
541 0.361493
542 0.362736
543 0.363303
544 0.36359
545 0.363738
546 0.364004
547 0.364205
548 0.36474
549 0.364849
550 0.364902
551 0.364944
552 0.365135
553 0.366198
554 0.366424
555 0.366628
556 0.366628
557 0.366656
558 0.36671
559 0.366752
560 0.366782
561 0.367083
562 0.367232
563 0.367513
564 0.367811
565 0.367897
566 0.368037
567 0.368116
568 0.369657
569 0.369692
570 0.370162
571 0.370354
572 0.370634
573 0.370849
574 0.371409
575 0.371651
576 0.371673
577 0.371733
578 0.372825
579 0.372955
580 0.373179
581 0.373564
582 0.373719
583 0.373795
584 0.373901
585 0.375264
586 0.375327
587 0.375337
588 0.375655
589 0.375723
590 0.375983
591 0.376336
592 0.376375
593 0.376416
594 0.377568
595 0.377893
596 0.378053
597 0.378402
598 0.378508
599 0.378584
600 0.378758
601 0.378906
602 0.379238
603 0.379673
604 0.379759
605 0.379773
606 0.380077
607 0.380314
608 0.380622
609 0.380682
610 0.380903
611 0.381407
612 0.381435
613 0.38172
614 0.381804
615 0.381901
616 0.381927
617 0.383133
618 0.383221
619 0.383483
620 0.383821
621 0.384032
622 0.38432
623 0.384649
624 0.384885
625 0.385052
626 0.385133
627 0.385352
628 0.38557
629 0.385738
630 0.386
631 0.386133
632 0.386238
633 0.386258
634 0.386586
635 0.386693
636 0.386981
637 0.387
638 0.387204
639 0.387262
640 0.387593
641 0.387737
642 0.387959
643 0.388037
644 0.388075
645 0.388118
646 0.388609
647 0.388877
648 0.388877
649 0.389148
650 0.389328
651 0.389355
652 0.389439
653 0.389439
654 0.38957
655 0.389804
656 0.390103
657 0.390496
658 0.390724
659 0.390931
660 0.391119
661 0.391143
662 0.391256
663 0.391466
664 0.391633
665 0.3932
666 0.3932
667 0.393257
668 0.393343
669 0.393343
670 0.393468
671 0.39356
672 0.393618
673 0.394818
674 0.395033
675 0.395114
676 0.395143
677 0.395188
678 0.395446
679 0.395524
680 0.395584
681 0.395813
682 0.395847
683 0.395937
684 0.396997
685 0.396997
686 0.397476
687 0.397589
688 0.397878
689 0.397996
690 0.398043
691 0.398158
692 0.398312
693 0.398536
694 0.398603
695 0.39994
696 0.39995
697 0.399999
698 0.400169
699 0.400539
700 0.400663
701 0.400694
702 0.400796
703 0.400886
704 0.400906
705 0.401431
706 0.402479
707 0.402629
708 0.40272
709 0.402803
710 0.403036
711 0.403084
712 0.403232
713 0.403272
714 0.403344
715 0.403423
716 0.403688
717 0.403842
718 0.404171
719 0.404207
720 0.404272
721 0.4044
722 0.405815
723 0.406034
724 0.406289
725 0.40669
726 0.406949
727 0.407102
728 0.407258
729 0.407659
730 0.407688
731 0.407796
732 0.40802
733 0.408087
734 0.408512
735 0.408584
736 0.408691
737 0.408819
738 0.408952
739 0.409106
740 0.409199
741 0.410334
742 0.410892
743 0.411053
744 0.411053
745 0.411309
746 0.411383
747 0.411503
748 0.411663
749 0.411663
750 0.412119
751 0.412164
752 0.412222
753 0.412232
754 0.412232
755 0.412304
756 0.412421
757 0.41253
758 0.412577
759 0.413017
760 0.413051
761 0.4131
762 0.413213
763 0.413372
764 0.413464
765 0.4136
766 0.413813
767 0.413896
768 0.414027
769 0.414159
770 0.414194
771 0.414341
772 0.415524
773 0.415545
774 0.415854
775 0.416195
776 0.41642
777 0.416897
778 0.417186
779 0.417306
780 0.417524
781 0.418043
782 0.418094
783 0.418245
784 0.418394
785 0.418784
786 0.41884
787 0.419062
788 0.419245
789 0.419701
790 0.419836
791 0.420139
792 0.420209
793 0.420375
794 0.420458
795 0.420478
796 0.420478
797 0.420636
798 0.420735
799 0.421066
800 0.421218
801 0.421242
802 0.421374
803 0.421473
804 0.421592
805 0.421654
806 0.421721
807 0.421913
808 0.42204
809 0.42204
810 0.422205
811 0.42242
812 0.422642
813 0.422813
814 0.423021
815 0.423021
816 0.423031
817 0.423145
818 0.423177
819 0.423241
820 0.423474
821 0.423661
822 0.423661
823 0.423773
824 0.423877
825 0.424102
826 0.424172
827 0.424601
828 0.424691
829 0.42475
830 0.42484
831 0.424866
832 0.425032
833 0.425108
834 0.425478
835 0.425705
836 0.425935
837 0.426134
838 0.426289
839 0.426346
840 0.426473
841 0.429203
842 0.429383
843 0.429721
844 0.429798
845 0.43008
846 0.430129
847 0.43024
848 0.430443
849 0.43048
850 0.430693
851 0.430693
852 0.430773
853 0.430836
854 0.43088
855 0.431203
856 0.431279
857 0.431317
858 0.431342
859 0.43156
860 0.431625
861 0.431801
862 0.431801
863 0.431801
864 0.432029
865 0.433279
866 0.433303
867 0.433303
868 0.433303
869 0.433481
870 0.433587
871 0.433642
872 0.433696
873 0.433749
874 0.433749
875 0.434139
876 0.434139
877 0.434404
878 0.434442
879 0.434632
880 0.434757
881 0.434996
882 0.435096
883 0.435147
884 0.43524
885 0.436405
886 0.436405
887 0.436527
888 0.436563
889 0.436651
890 0.436651
891 0.436651
892 0.43676
893 0.436832
894 0.436832
895 0.43694
896 0.437087
897 0.437126
898 0.437192
899 0.437219
900 0.437402
901 0.437417
902 0.437731
903 0.437746
904 0.437746
905 0.437995
906 0.438104
907 0.438203
908 0.438219
909 0.438356
910 0.438356
911 0.438356
912 0.438428
913 0.438428
914 0.438457
915 0.438457
916 0.438498
917 0.438585
918 0.438638
919 0.438775
920 0.438943
921 0.439171
922 0.439354
923 0.43951
924 0.43966
925 0.439716
926 0.439805
927 0.440112
928 0.440166
929 0.440187
930 0.440285
931 0.440404
932 0.440575
933 0.440719
934 0.440853
935 0.440853
936 0.441011
937 0.441138
938 0.441384
939 0.441671
940 0.441671
941 0.44171
942 0.442015
943 0.442015
944 0.4422
945 0.442252
946 0.442425
947 0.442763
948 0.44285
949 0.443
950 0.443
951 0.443049
952 0.443127
953 0.443218
954 0.443218
955 0.444344
956 0.44441
957 0.444605
958 0.444689
959 0.444819
960 0.445073
961 0.445073
962 0.445161
963 0.445442
964 0.445564
965 0.445686
966 0.446877
967 0.447165
968 0.447302
969 0.447385
970 0.447434
971 0.447564
972 0.447683
973 0.447742
974 0.447819
975 0.447877
976 0.448022
977 0.448062
978 0.448062
979 0.448207
980 0.44825
981 0.44825
982 0.448283
983 0.448283
984 0.448283
985 0.448283
986 0.44831
987 0.448379
988 0.448498
989 0.448498
990 0.448639
991 0.448763
992 0.44878
993 0.448841
994 0.448974
995 0.448974
996 0.450366
997 0.450409
998 0.450482
999 0.450618
1000 0.450713
1001 0.450909
1002 0.450909
1003 0.451229
1004 0.451454
1005 0.45151
1006 0.451538
1007 0.451538
1008 0.451706
1009 0.451706
1010 0.451769
1011 0.451785
1012 0.451842
1013 0.451966
1014 0.451966
1015 0.452117
1016 0.452242
1017 0.452356
1018 0.452389
1019 0.452517
1020 0.452517
1021 0.452688
1022 0.452702
1023 0.452758
1024 0.45285
1025 0.45288
1026 0.45288
1027 0.453138
1028 0.453138
1029 0.453198
1030 0.453261
1031 0.453497
1032 0.45353
1033 0.453595
1034 0.4537
1035 0.453738
1036 0.45376
1037 0.453811
1038 0.454033
1039 0.454095
1040 0.454291
1041 0.454508
1042 0.454581
1043 0.454692
1044 0.454692
1045 0.454833
1046 0.454907
1047 0.454938
1048 0.45501
1049 0.455109
1050 0.455325
1051 0.455423
1052 0.455516
1053 0.45584
1054 0.456051
1055 0.456311
1056 0.456386
1057 0.456432
1058 0.456709
1059 0.456709
1060 0.456781
1061 0.456781
1062 0.456781
1063 0.456796
1064 0.456948
1065 0.456948
1066 0.457006
1067 0.457006
1068 0.457006
1069 0.457055
1070 0.457086
1071 0.457131
1072 0.457131
1073 0.457258
1074 0.457315
1075 0.457315
1076 0.457403
1077 0.457423
1078 0.457561
1079 0.457621
1080 0.4577
1081 0.458608
1082 0.458608
1083 0.458655
1084 0.458725
1085 0.458844
1086 0.458844
1087 0.458936
1088 0.459013
1089 0.459067
1090 0.459067
1091 0.459222
1092 0.459339
1093 0.459457
1094 0.459648
1095 0.459779
1096 0.459793
1097 0.460074
1098 0.460328
1099 0.460459
1100 0.460565
1101 0.460565
1102 0.460694
1103 0.460819
1104 0.460914
1105 0.460914
1106 0.460971
1107 0.46101
1108 0.46101
1109 0.461179
1110 0.461199
1111 0.461233
1112 0.461409
1113 0.46148
1114 0.461812
1115 0.461812
1116 0.461961
1117 0.462242
1118 0.462481
1119 0.462481
1120 0.462653
1121 0.462653
1122 0.462729
1123 0.462774
1124 0.462774
1125 0.463026
1126 0.463026
1127 0.463026
1128 0.463142
1129 0.463291
1130 0.463422
1131 0.463609
1132 0.463681
1133 0.463858
1134 0.464027
1135 0.464027
1136 0.464027
1137 0.464092
1138 0.464297
1139 0.46438
1140 0.464466
1141 0.464611
1142 0.464622
1143 0.465027
1144 0.465027
1145 0.465058
1146 0.465307
1147 0.465384
1148 0.465482
1149 0.465512
1150 0.465594
1151 0.465605
1152 0.465687
1153 0.465707
1154 0.465758
1155 0.465891
1156 0.46597
1157 0.466033
1158 0.466055
1159 0.466072
1160 0.466072
1161 0.466121
1162 0.466216
1163 0.466265
1164 0.466265
1165 0.466265
1166 0.466329
1167 0.466398
1168 0.466449
1169 0.466609
1170 0.466629
1171 0.466659
1172 0.466683
1173 0.466683
1174 0.466763
1175 0.466884
1176 0.466932
1177 0.466963
1178 0.466987
1179 0.466987
1180 0.46708
1181 0.467112
1182 0.46725
1183 0.467282
1184 0.467282
1185 0.467323
1186 0.467355
1187 0.467454
1188 0.467454
1189 0.467551
1190 0.467551
1191 0.467766
1192 0.467848
1193 0.467848
1194 0.467848
1195 0.467863
1196 0.467951
1197 0.468008
1198 0.468119
1199 0.468194
1200 0.468247
1201 0.468247
1202 0.468482
1203 0.46852
1204 0.46868
1205 0.468763
1206 0.468763
1207 0.468814
1208 0.468978
1209 0.468978
1210 0.469205
1211 0.469268
1212 0.469281
1213 0.469414
1214 0.469414
1215 0.46948
1216 0.46948
1217 0.46948
1218 0.469537
1219 0.470857
1220 0.471011
1221 0.471102
1222 0.471102
1223 0.471102
1224 0.47117
1225 0.471319
1226 0.471319
1227 0.471361
1228 0.471528
1229 0.471557
1230 0.471604
1231 0.471604
1232 0.47177
1233 0.471816
1234 0.47185
1235 0.47185
1236 0.472068
1237 0.472255
1238 0.472255
1239 0.472255
1240 0.472286
1241 0.472339
1242 0.472455
1243 0.472455
1244 0.472455
1245 0.472605
1246 0.472605
1247 0.472605
1248 0.472605
1249 0.472835
1250 0.472941
1251 0.472941
1252 0.473064
1253 0.473132
1254 0.4732
1255 0.47325
1256 0.473278
1257 0.473278
1258 0.473336
1259 0.473336
1260 0.47349
1261 0.473631
1262 0.473718
1263 0.473961
1264 0.473961
1265 0.474121
1266 0.474481
1267 0.474723
1268 0.474917
1269 0.475046
1270 0.475046
1271 0.47507
1272 0.475097
1273 0.475325
1274 0.475325
1275 0.475401
1276 0.475464
1277 0.475493
1278 0.475493
1279 0.47553
1280 0.475569
1281 0.475653
1282 0.475653
1283 0.475676
1284 0.476048
1285 0.476048
1286 0.476048
1287 0.476086
1288 0.476207
1289 0.476207
1290 0.476207
1291 0.476207
1292 0.476249
1293 0.476249
1294 0.476314
1295 0.476314
1296 0.476374
1297 0.476393
1298 0.476438
1299 0.476465
1300 0.47652
1301 0.476553
1302 0.476553
1303 0.476553
1304 0.476582
1305 0.476582
1306 0.476582
1307 0.476664
1308 0.476689
1309 0.476722
1310 0.476803
1311 0.476857
1312 0.476901
1313 0.476901
1314 0.477007
1315 0.477227
1316 0.477521
1317 0.477666
1318 0.477975
1319 0.477992
1320 0.477992
1321 0.477992
1322 0.478031
1323 0.478056
1324 0.478082
1325 0.478082
1326 0.478082
1327 0.478136
1328 0.478136
1329 0.478136
1330 0.478177
1331 0.478177
1332 0.478247
1333 0.478455
1334 0.478502
1335 0.478502
1336 0.478562
1337 0.478562
1338 0.478583
1339 0.478583
1340 0.478659
1341 0.478701
1342 0.478761
1343 0.478961
1344 0.479117
1345 0.479117
1346 0.480165
1347 0.480165
1348 0.480212
1349 0.480362
1350 0.480403
1351 0.480504
1352 0.480571
1353 0.480571
1354 0.480571
1355 0.480571
1356 0.480583
1357 0.480627
1358 0.480627
1359 0.480627
1360 0.480627
1361 0.48183
1362 0.481877
1363 0.481877
1364 0.481877
1365 0.481983
1366 0.481983
1367 0.482004
1368 0.48204
1369 0.482212
1370 0.483054
1371 0.483163
1372 0.48318
1373 0.483243
1374 0.483318
1375 0.483341
1376 0.483454
1377 0.483479
1378 0.483505
1379 0.483542
1380 0.483803
1381 0.483872
1382 0.483913
1383 0.483913
1384 0.483913
1385 0.484019
1386 0.484281
1387 0.484407
1388 0.484407
1389 0.48454
1390 0.484572
1391 0.484672
1392 0.484784
1393 0.484849
1394 0.485304
1395 0.485344
1396 0.485391
1397 0.485476
1398 0.485476
1399 0.485768
1400 0.485984
1401 0.485984
1402 0.486111
1403 0.486255
1404 0.48628
1405 0.486389
1406 0.486464
1407 0.486693
1408 0.486693
1409 0.486744
1410 0.486837
1411 0.486837
1412 0.486947
1413 0.486998
1414 0.486998
1415 0.486998
1416 0.486998
1417 0.488234
1418 0.488519
1419 0.488519
1420 0.488553
1421 0.48858
1422 0.488628
1423 0.488628
1424 0.488652
1425 0.488652
1426 0.488652
1427 0.488652
1428 0.488669
1429 0.48887
1430 0.488942
1431 0.488942
1432 0.488942
1433 0.48897
1434 0.489035
1435 0.48905
1436 0.48905
1437 0.48905
1438 0.489103
1439 0.489243
1440 0.489292
1441 0.489292
1442 0.489292
1443 0.489292
1444 0.489292
1445 0.489617
1446 0.490101
1447 0.490152
1448 0.490625
1449 0.491168
1450 0.491168
1451 0.491168
1452 0.491168
1453 0.491321
1454 0.491321
1455 0.491356
1456 0.491436
1457 0.491476
1458 0.491524
1459 0.491547
1460 0.491583
1461 0.491717
1462 0.491772
1463 0.491772
1464 0.491772
1465 0.491817
1466 0.491844
1467 0.491844
1468 0.492368
1469 0.492404
1470 0.492404
1471 0.492441
1472 0.492518
1473 0.492553
1474 0.492592
1475 0.492592
1476 0.492659
1477 0.492772
1478 0.492837
1479 0.492865
1480 0.492958
1481 0.493099
1482 0.493219
1483 0.493219
1484 0.49327
1485 0.49327
1486 0.49327
1487 0.493398
1488 0.493409
1489 0.493542
1490 0.493721
1491 0.493917
1492 0.493917
1493 0.493999
1494 0.493999
1495 0.494324
1496 0.494385
1497 0.494451
1498 0.494549
1499 0.494654
1500 0.494751
1501 0.494751
1502 0.494924
1503 0.494924
1504 0.49504
1505 0.49504
1506 0.495152
1507 0.495152
1508 0.495274
1509 0.495436
1510 0.495463
1511 0.495483
1512 0.495649
1513 0.495649
1514 0.495649
1515 0.495649
1516 0.495649
1517 0.495719
1518 0.495719
1519 0.495719
1520 0.495748
1521 0.495803
1522 0.495803
1523 0.495829
1524 0.495829
1525 0.495829
1526 0.495829
1527 0.49586
1528 0.495937
1529 0.496287
1530 0.496534
1531 0.496577
1532 0.49667
1533 0.49667
1534 0.496948
1535 0.496948
1536 0.497031
1537 0.497091
1538 0.497091
1539 0.497091
1540 0.497355
1541 0.497459
1542 0.497459
1543 0.497498
1544 0.49769
1545 0.49769
1546 0.497794
1547 0.497794
1548 0.497803
1549 0.497803
1550 0.497942
1551 0.497974
1552 0.498046
1553 0.498118
1554 0.498256
1555 0.498256
1556 0.498256
1557 0.498256
1558 0.498256
1559 0.498256
1560 0.498256
1561 0.498256
1562 0.498334
1563 0.498398
1564 0.498496
1565 0.498589
1566 0.498589
1567 0.498698
1568 0.498783
1569 0.498873
1570 0.498873
1571 0.498873
1572 0.498889
1573 0.498889
1574 0.498921
1575 0.498984
1576 0.499027
1577 0.499027
1578 0.499027
1579 0.499228
1580 0.499228
1581 0.499318
1582 0.499318
1583 0.499469
1584 0.499482
1585 0.499539
1586 0.499824
1587 0.499824
1588 0.499876
1589 0.499919
1590 0.499919
1591 0.500057
1592 0.500143
1593 0.500229
1594 0.500249
1595 0.500271
1596 0.500271
1597 0.500271
1598 0.500331
1599 0.500331
1600 0.500428
1601 0.500477
1602 0.500477
1603 0.500509
1604 0.500524
1605 0.500616
1606 0.500632
1607 0.500697
1608 0.500776
1609 0.500909
1610 0.500909
1611 0.500992
1612 0.500992
1613 0.500992
1614 0.501063
1615 0.501148
1616 0.501251
1617 0.501251
1618 0.501251
1619 0.501251
1620 0.501251
1621 0.501251
1622 0.501341
1623 0.501341
1624 0.501391
1625 0.501391
1626 0.501391
1627 0.501414
1628 0.501414
1629 0.501414
1630 0.501414
1631 0.501449
1632 0.501496
1633 0.501571
1634 0.501571
1635 0.501571
1636 0.501624
1637 0.501624
1638 0.501665
1639 0.501778
1640 0.501778
1641 0.501778
1642 0.501872
1643 0.501943
1644 0.501943
1645 0.501943
1646 0.502124
1647 0.502146
1648 0.502226
1649 0.502375
1650 0.50247
1651 0.502542
1652 0.502578
1653 0.502641
1654 0.502729
1655 0.50284
1656 0.50284
1657 0.502902
1658 0.502902
1659 0.502902
1660 0.502902
1661 0.502927
1662 0.50301
1663 0.50301
1664 0.50301
1665 0.50301
1666 0.503038
1667 0.503038
1668 0.503069
1669 0.503069
1670 0.503202
1671 0.503245
1672 0.503527
1673 0.50354
1674 0.503647
1675 0.503647
1676 0.503725
1677 0.503786
1678 0.503844
1679 0.503919
1680 0.503946
1681 0.504069
1682 0.504069
1683 0.504176
1684 0.50432
1685 0.504372
1686 0.504372
1687 0.504438
1688 0.50446
1689 0.50446
1690 0.504554
1691 0.504582
1692 0.504608
1693 0.504659
1694 0.504659
1695 0.50478
1696 0.50478
1697 0.504854
1698 0.504958
1699 0.504958
1700 0.504981
1701 0.505
1702 0.505
1703 0.505066
1704 0.505125
1705 0.505138
1706 0.505138
1707 0.505156
1708 0.505242
1709 0.505362
1710 0.505362
1711 0.505362
1712 0.505394
1713 0.505487
1714 0.505621
1715 0.505684
1716 0.505684
1717 0.505756
1718 0.506028
1719 0.506028
1720 0.506155
1721 0.506155
1722 0.506155
1723 0.506155
1724 0.506194
1725 0.506282
1726 0.506282
1727 0.506282
1728 0.506387
1729 0.506411
1730 0.506411
1731 0.506411
1732 0.506493
1733 0.506493
1734 0.506493
1735 0.506493
1736 0.50659
1737 0.50659
1738 0.50659
1739 0.506897
1740 0.506897
1741 0.50695
1742 0.50695
1743 0.507117
1744 0.508189
1745 0.508257
1746 0.508257
1747 0.508257
1748 0.508292
1749 0.508325
1750 0.508388
1751 0.508388
1752 0.508388
1753 0.508388
1754 0.508542
1755 0.508542
1756 0.508633
1757 0.508633
1758 0.508633
1759 0.508797
1760 0.508797
1761 0.508797
1762 0.508883
1763 0.50901
1764 0.509086
1765 0.509226
1766 0.509329
1767 0.509348
1768 0.509429
1769 0.509429
1770 0.509429
1771 0.509493
1772 0.509493
1773 0.509549
1774 0.509756
1775 0.509803
1776 0.509986
1777 0.510225
1778 0.510381
1779 0.510428
1780 0.510428
1781 0.510536
1782 0.510536
1783 0.510753
1784 0.510989
1785 0.511138
1786 0.511208
1787 0.51125
1788 0.511265
1789 0.511321
1790 0.511493
1791 0.511562
1792 0.51169
1793 0.511715
1794 0.511715
1795 0.511828
1796 0.511828
1797 0.511828
1798 0.511828
1799 0.511875
1800 0.511924
1801 0.511924
1802 0.511924
1803 0.511924
1804 0.511924
1805 0.511924
1806 0.511924
1807 0.511953
1808 0.512153
1809 0.51225
1810 0.512281
1811 0.512281
1812 0.512281
1813 0.512281
1814 0.512296
1815 0.512349
1816 0.512349
1817 0.512349
1818 0.512432
1819 0.512432
1820 0.512432
1821 0.512432
1822 0.512583
1823 0.512634
1824 0.512685
1825 0.512685
1826 0.512685
1827 0.512685
1828 0.512732
1829 0.512893
1830 0.513048
1831 0.513123
1832 0.513202
1833 0.513311
1834 0.513311
1835 0.513311
1836 0.513405
1837 0.513405
1838 0.513425
1839 0.513425
1840 0.513425
1841 0.513425
1842 0.513425
1843 0.51348
1844 0.51352
1845 0.513562
1846 0.513562
1847 0.513615
1848 0.513875
1849 0.514046
1850 0.514101
1851 0.514188
1852 0.51426
1853 0.51426
1854 0.51426
1855 0.514317
1856 0.5144
1857 0.5144
1858 0.514484
1859 0.514484
1860 0.514484
1861 0.514484
1862 0.514484
1863 0.514484
1864 0.514549
1865 0.514549
1866 0.514549
1867 0.514549
1868 0.514585
1869 0.514585
1870 0.514585
1871 0.514644
1872 0.514644
1873 0.514742
1874 0.514847
1875 0.514847
1876 0.514971
1877 0.514971
1878 0.515431
1879 0.515446
1880 0.515595
1881 0.515634
1882 0.515647
1883 0.515702
1884 0.515717
1885 0.515717
1886 0.51582
1887 0.51582
1888 0.51582
1889 0.515936
1890 0.516468
1891 0.516468
1892 0.5165
1893 0.51656
1894 0.51662
1895 0.516637
1896 0.516637
1897 0.516637
1898 0.516637
1899 0.516699
1900 0.516808
1901 0.516808
1902 0.516808
1903 0.516808
1904 0.516835
1905 0.516835
1906 0.516835
1907 0.516835
1908 0.516835
1909 0.516999
1910 0.517034
1911 0.517064
1912 0.517064
1913 0.517234
1914 0.517492
1915 0.517898
1916 0.517999
1917 0.518082
1918 0.51815
1919 0.518202
1920 0.518202
1921 0.518326
1922 0.518326
1923 0.518441
1924 0.518441
1925 0.518499
1926 0.518519
1927 0.518519
1928 0.518519
1929 0.518615
1930 0.518733
1931 0.518733
1932 0.518765
1933 0.518799
1934 0.518799
1935 0.518867
1936 0.518954
1937 0.518954
1938 0.518975
1939 0.519023
1940 0.519023
1941 0.519023
1942 0.51904
1943 0.519068
1944 0.519103
1945 0.519103
1946 0.519131
1947 0.519234
1948 0.519271
1949 0.51934
1950 0.519427
1951 0.519665
1952 0.519665
1953 0.519665
1954 0.519665
1955 0.519994
1956 0.520066
1957 0.520066
1958 0.520066
1959 0.520158
1960 0.520158
1961 0.52022
1962 0.520321
1963 0.520321
1964 0.520358
1965 0.520444
1966 0.520516
1967 0.520516
1968 0.520516
1969 0.520516
1970 0.520546
1971 0.520546
1972 0.520565
1973 0.520748
1974 0.52092
1975 0.52092
1976 0.52092
1977 0.52092
1978 0.520939
1979 0.520966
1980 0.521132
1981 0.521188
1982 0.521282
1983 0.521282
1984 0.521352
1985 0.521352
1986 0.521374
1987 0.521374
1988 0.521374
1989 0.521409
1990 0.521511
1991 0.521511
1992 0.521511
1993 0.521643
1994 0.521688
1995 0.52178
1996 0.52189
1997 0.521925
1998 0.521925
1999 0.522002
2000 0.522002
2001 0.522002
2002 0.522049
2003 0.522049
2004 0.522049
2005 0.522049
2006 0.522049
2007 0.522137
2008 0.522137
2009 0.522137
2010 0.522208
2011 0.522294
2012 0.52233
2013 0.522393
2014 0.522494
2015 0.522503
2016 0.522503
2017 0.522522
2018 0.522557
2019 0.522606
2020 0.522606
2021 0.522606
2022 0.522606
2023 0.52278
2024 0.52278
2025 0.52278
2026 0.522896
2027 0.523214
2028 0.523242
2029 0.523242
2030 0.52327
2031 0.523306
2032 0.523306
2033 0.523306
2034 0.523306
2035 0.523306
2036 0.523343
2037 0.52338
2038 0.523389
2039 0.523493
2040 0.523493
2041 0.523493
2042 0.523555
2043 0.523597
2044 0.523628
2045 0.523628
2046 0.523628
2047 0.523628
2048 0.523628
2049 0.523934
2050 0.523934
2051 0.524008
2052 0.524008
2053 0.525135
2054 0.525216
2055 0.525316
2056 0.525316
2057 0.525355
2058 0.525401
2059 0.525418
2060 0.525418
2061 0.525614
2062 0.525746
2063 0.525966
2064 0.526029
2065 0.526068
2066 0.526122
2067 0.526182
2068 0.526182
2069 0.526182
2070 0.526235
2071 0.526235
2072 0.526358
2073 0.526405
2074 0.526405
2075 0.526405
2076 0.526431
2077 0.526431
2078 0.526431
2079 0.526431
2080 0.526617
2081 0.526693
2082 0.526728
2083 0.526728
2084 0.526728
2085 0.526728
2086 0.52682
2087 0.527014
2088 0.527014
2089 0.527053
2090 0.527053
2091 0.527072
2092 0.527099
2093 0.527099
2094 0.527099
2095 0.527135
2096 0.527248
2097 0.527248
2098 0.527276
2099 0.527348
2100 0.527421
2101 0.527421
2102 0.527421
2103 0.527439
2104 0.527491
2105 0.527491
2106 0.527491
2107 0.52757
2108 0.52757
2109 0.52757
2110 0.52757
2111 0.52757
2112 0.52757
2113 0.52757
2114 0.527648
2115 0.527723
2116 0.527723
2117 0.52811
2118 0.528255
2119 0.528401
2120 0.528695
2121 0.528858
2122 0.528995
2123 0.529062
2124 0.529062
2125 0.529137
2126 0.529165
2127 0.529194
2128 0.529194
2129 0.52953
2130 0.52953
2131 0.52953
2132 0.52953
2133 0.529663
2134 0.529718
2135 0.529718
2136 0.529802
2137 0.529863
2138 0.529863
2139 0.529863
2140 0.530017
2141 0.53012
2142 0.53012
2143 0.530192
2144 0.530216
2145 0.530216
2146 0.530288
2147 0.530534
2148 0.53057
2149 0.530718
2150 0.530788
2151 0.530943
2152 0.530993
2153 0.531184
2154 0.531305
2155 0.531305
2156 0.531385
2157 0.531489
2158 0.531664
2159 0.531799
2160 0.531884
2161 0.53202
2162 0.53202
2163 0.532053
2164 0.532053
2165 0.532701
2166 0.532841
2167 0.532887
2168 0.532965
2169 0.532981
2170 0.533021
2171 0.533055
2172 0.533106
2173 0.533155
2174 0.533155
2175 0.533155
2176 0.533155
2177 0.53338
2178 0.53338
2179 0.53338
2180 0.53338
2181 0.533558
2182 0.533558
2183 0.533558
2184 0.533627
2185 0.533627
2186 0.533627
2187 0.533627
2188 0.533627
2189 0.533653
2190 0.533653
2191 0.533653
2192 0.533719
2193 0.533719
2194 0.53374
2195 0.533776
2196 0.533827
2197 0.533827
2198 0.533827
2199 0.533827
2200 0.533849
2201 0.533919
2202 0.533919
2203 0.533919
2204 0.533961
2205 0.533961
2206 0.533961
2207 0.534053
2208 0.534053
2209 0.534053
2210 0.534053
2211 0.534053
2212 0.534053
2213 0.534053
2214 0.534053
2215 0.534075
2216 0.534075
2217 0.534075
2218 0.534158
2219 0.534158
2220 0.53419
2221 0.53419
2222 0.534243
2223 0.534283
2224 0.534283
2225 0.534283
2226 0.534319
2227 0.534319
2228 0.534319
2229 0.534319
2230 0.534338
2231 0.534362
2232 0.534362
2233 0.534395
2234 0.534395
2235 0.534428
2236 0.534428
2237 0.534428
2238 0.534428
2239 0.534428
2240 0.534428
2241 0.534479
2242 0.534479
2243 0.534479
2244 0.534523
2245 0.534547
2246 0.534725
2247 0.534845
2248 0.534845
2249 0.534937
2250 0.534937
2251 0.534958
2252 0.534958
2253 0.534958
2254 0.534958
2255 0.535027
2256 0.535027
2257 0.535027
2258 0.53509
2259 0.53509
2260 0.535125
2261 0.535228
2262 0.535228
2263 0.535266
2264 0.535266
2265 0.535288
2266 0.535288
2267 0.535288
2268 0.535339
2269 0.535361
2270 0.535361
2271 0.535361
2272 0.535469
2273 0.535543
2274 0.535593
2275 0.535675
2276 0.535968
2277 0.535968
2278 0.535987
2279 0.535987
2280 0.536017
2281 0.536017
2282 0.536017
2283 0.536017
2284 0.536017
2285 0.536055
2286 0.536141
2287 0.536141
2288 0.536141
2289 0.536334
2290 0.536391
2291 0.536391
2292 0.536391
2293 0.53654
2294 0.536576
2295 0.536623
2296 0.536642
2297 0.536716
2298 0.536716
2299 0.536819
2300 0.536819
2301 0.536819
2302 0.536819
2303 0.536819
2304 0.537117
2305 0.537143
2306 0.537143
2307 0.537143
2308 0.537143
2309 0.537266
2310 0.537266
2311 0.537306
2312 0.537332
2313 0.537332
2314 0.537374
2315 0.537374
2316 0.537374
2317 0.537374
2318 0.537374
2319 0.537374
2320 0.537374
2321 0.5374
2322 0.537628
2323 0.537706
2324 0.537809
2325 0.537809
2326 0.537831
2327 0.537831
2328 0.537907
2329 0.537907
2330 0.537907
2331 0.537907
2332 0.537951
2333 0.538108
2334 0.538108
2335 0.538108
2336 0.538248
2337 0.538248
2338 0.538248
2339 0.538248
2340 0.538321
2341 0.538385
2342 0.538423
2343 0.538588
2344 0.538588
2345 0.538695
2346 0.538733
2347 0.538751
2348 0.538751
2349 0.538751
2350 0.538751
2351 0.538751
2352 0.538819
2353 0.538819
2354 0.538819
2355 0.538819
2356 0.538907
2357 0.538926
2358 0.539492
2359 0.539492
2360 0.539581
2361 0.539581
2362 0.539612
2363 0.539612
2364 0.539612
2365 0.539612
2366 0.539612
2367 0.539612
2368 0.539612
2369 0.539647
2370 0.539647
2371 0.539706
2372 0.539799
2373 0.539799
2374 0.539799
2375 0.539823
2376 0.539823
2377 0.539823
2378 0.539823
2379 0.539823
2380 0.539823
2381 0.539823
2382 0.539823
2383 0.539843
2384 0.539906
2385 0.540007
2386 0.540049
2387 0.540129
2388 0.54028
2389 0.54028
2390 0.540311
2391 0.540364
2392 0.540364
2393 0.540364
2394 0.540364
2395 0.540364
2396 0.540364
2397 0.540685
2398 0.540685
2399 0.540727
2400 0.540727
2401 0.540727
2402 0.540727
2403 0.54078
2404 0.54078
2405 0.54078
2406 0.54078
2407 0.54078
2408 0.54078
2409 0.54078
2410 0.54078
2411 0.54078
2412 0.54078
2413 0.540823
2414 0.540946
2415 0.540946
2416 0.540946
2417 0.540946
2418 0.540946
2419 0.540946
2420 0.541204
2421 0.541264
2422 0.541305
2423 0.541325
2424 0.541416
2425 0.541416
2426 0.541416
2427 0.541416
2428 0.541416
2429 0.541449
2430 0.541449
2431 0.541493
2432 0.541493
2433 0.541579
2434 0.541579
2435 0.541579
2436 0.541623
2437 0.541623
2438 0.541623
2439 0.541665
2440 0.541665
2441 0.541665
2442 0.541805
2443 0.541805
2444 0.541805
2445 0.541805
2446 0.541805
2447 0.541805
2448 0.541805
2449 0.541928
2450 0.54205
2451 0.542142
2452 0.542142
2453 0.54243
2454 0.542579
2455 0.542616
2456 0.542616
2457 0.542658
2458 0.542658
2459 0.542658
2460 0.542658
2461 0.542658
2462 0.542691
2463 0.542798
2464 0.542971
2465 0.542971
2466 0.543309
2467 0.543351
2468 0.54339
2469 0.543428
2470 0.543428
2471 0.543428
2472 0.543471
2473 0.543471
2474 0.543471
2475 0.543529
2476 0.543529
2477 0.543658
2478 0.543694
2479 0.543725
2480 0.543725
2481 0.543725
2482 0.543785
2483 0.543785
2484 0.543785
2485 0.543785
2486 0.543785
2487 0.543852
2488 0.543921
2489 0.543921
2490 0.543937
2491 0.543982
2492 0.543982
2493 0.544094
2494 0.544094
2495 0.544094
2496 0.544133
2497 0.544282
2498 0.544376
2499 0.544523
2500 0.544523
2501 0.544523
2502 0.544612
2503 0.544653
2504 0.54467
2505 0.544712
2506 0.544712
2507 0.544754
2508 0.544754
2509 0.544754
2510 0.544754
2511 0.544865
2512 0.544899
2513 0.544899
2514 0.544899
2515 0.544938
2516 0.544938
2517 0.544938
2518 0.544938
2519 0.544984
2520 0.544984
2521 0.545018
2522 0.545018
2523 0.545018
2524 0.545018
2525 0.545063
2526 0.545063
2527 0.545211
2528 0.545339
2529 0.545385
2530 0.545385
2531 0.545385
2532 0.545432
2533 0.545519
2534 0.545519
2535 0.545519
2536 0.545519
2537 0.545565
2538 0.545565
2539 0.545565
2540 0.545762
2541 0.545798
2542 0.545847
2543 0.545847
2544 0.546209
2545 0.546209
2546 0.546271
2547 0.546271
2548 0.546376
2549 0.546493
2550 0.546548
2551 0.54661
2552 0.54661
2553 0.54661
2554 0.54661
2555 0.54661
2556 0.54661
2557 0.54661
2558 0.546682
2559 0.546682
2560 0.546757
2561 0.546757
2562 0.546757
2563 0.547142
2564 0.547142
2565 0.547142
2566 0.547225
2567 0.547225
2568 0.547431
2569 0.547468
2570 0.547515
2571 0.547562
2572 0.547576
2573 0.547665
2574 0.547797
2575 0.547836
2576 0.547836
2577 0.547836
2578 0.547836
2579 0.547968
2580 0.547968
2581 0.548025
2582 0.548078
2583 0.548168
2584 0.548269
2585 0.548339
2586 0.548339
2587 0.548339
2588 0.548339
2589 0.548339
2590 0.548339
2591 0.548388
2592 0.548388
2593 0.548388
2594 0.548388
2595 0.548388
2596 0.548388
2597 0.548424
2598 0.548424
2599 0.548424
2600 0.54864
2601 0.548678
2602 0.548678
2603 0.548678
2604 0.548678
2605 0.548678
2606 0.548678
2607 0.548678
2608 0.548678
2609 0.548678
2610 0.548715
2611 0.548715
2612 0.548715
2613 0.548715
2614 0.548729
2615 0.548833
2616 0.548833
2617 0.548847
2618 0.548847
2619 0.548902
2620 0.54893
2621 0.548971
2622 0.549019
2623 0.549019
2624 0.549019
2625 0.549058
2626 0.549086
2627 0.549221
2628 0.549221
2629 0.549221
2630 0.549221
2631 0.549221
2632 0.549248
2633 0.549248
2634 0.549248
2635 0.549248
2636 0.549357
2637 0.549357
2638 0.549357
2639 0.549357
2640 0.549397
2641 0.549431
2642 0.549496
2643 0.549496
2644 0.549537
2645 0.549537
2646 0.549537
2647 0.549537
2648 0.549537
2649 0.549537
2650 0.549537
2651 0.549537
2652 0.549589
2653 0.549589
2654 0.549589
2655 0.549618
2656 0.549749
2657 0.549749
2658 0.549749
2659 0.549815
2660 0.549862
2661 0.549862
2662 0.549944
2663 0.5503
2664 0.550448
2665 0.550448
2666 0.55052
2667 0.550706
2668 0.550706
2669 0.550706
2670 0.550706
2671 0.550706
2672 0.550706
2673 0.550706
2674 0.550706
2675 0.550706
2676 0.550706
2677 0.550706
2678 0.550755
2679 0.550886
2680 0.550931
2681 0.550931
2682 0.550982
2683 0.551405
2684 0.551405
2685 0.551405
2686 0.551476
2687 0.551476
2688 0.551476
2689 0.551556
2690 0.551756
2691 0.551756
2692 0.551756
2693 0.551912
2694 0.551912
2695 0.551912
2696 0.552025
2697 0.552025
2698 0.552025
2699 0.552025
2700 0.552097
2701 0.552097
2702 0.552136
2703 0.552231
2704 0.552231
2705 0.552253
2706 0.552253
2707 0.552284
2708 0.552301
2709 0.552349
2710 0.552452
2711 0.552508
2712 0.552508
2713 0.552673
2714 0.552673
2715 0.552712
2716 0.552744
2717 0.552793
2718 0.552793
2719 0.552879
2720 0.552879
2721 0.552879
2722 0.552995
2723 0.552995
2724 0.552995
2725 0.553057
2726 0.553057
2727 0.553158
2728 0.553158
2729 0.553211
2730 0.553262
2731 0.553319
2732 0.553372
2733 0.553372
2734 0.553372
2735 0.5535
2736 0.5535
2737 0.553555
2738 0.553555
2739 0.553629
2740 0.553629
2741 0.553687
2742 0.553687
2743 0.553687
2744 0.553687
2745 0.553687
2746 0.553721
2747 0.553752
2748 0.553752
2749 0.553752
2750 0.553884
2751 0.553931
2752 0.554087
2753 0.554145
2754 0.554196
2755 0.554196
2756 0.554196
2757 0.554196
2758 0.554196
2759 0.554234
2760 0.554441
2761 0.554441
2762 0.554493
2763 0.554493
2764 0.554549
2765 0.554549
2766 0.55465
2767 0.55465
2768 0.55465
2769 0.554783
2770 0.554816
2771 0.554966
2772 0.554966
2773 0.554966
2774 0.554966
2775 0.554966
2776 0.554966
2777 0.554966
2778 0.554966
2779 0.554966
2780 0.555074
2781 0.555125
2782 0.555125
2783 0.555125
2784 0.555172
2785 0.555204
2786 0.555204
2787 0.555308
2788 0.555435
2789 0.555435
2790 0.555435
2791 0.555435
2792 0.555435
2793 0.555461
2794 0.555499
2795 0.555733
2796 0.555733
2797 0.555733
2798 0.555733
2799 0.555733
2800 0.555733
2801 0.555733
2802 0.555733
2803 0.555733
2804 0.556005
2805 0.556056
2806 0.556203
2807 0.556203
2808 0.556203
2809 0.556203
2810 0.556256
2811 0.556328
2812 0.556472
2813 0.556472
2814 0.556523
2815 0.556551
2816 0.5566
2817 0.55671
2818 0.55671
2819 0.556829
2820 0.556829
2821 0.556953
2822 0.556953
2823 0.556953
2824 0.556953
2825 0.556953
2826 0.557014
2827 0.557014
2828 0.557014
2829 0.557014
2830 0.557094
2831 0.557094
2832 0.557094
2833 0.557163
2834 0.557259
2835 0.557259
2836 0.557259
2837 0.557259
2838 0.557259
2839 0.557259
2840 0.557259
2841 0.557359
2842 0.557359
2843 0.557359
2844 0.557431
2845 0.557431
2846 0.557471
2847 0.557471
2848 0.557471
2849 0.557471
2850 0.557471
2851 0.557596
2852 0.557596
2853 0.557712
2854 0.557712
2855 0.55779
2856 0.55779
2857 0.55779
2858 0.557919
2859 0.557919
2860 0.557919
2861 0.557963
2862 0.55801
2863 0.558053
2864 0.558053
2865 0.558082
2866 0.558082
2867 0.558082
2868 0.558082
2869 0.558082
2870 0.558082
2871 0.558082
2872 0.558082
2873 0.558121
2874 0.558121
2875 0.558121
2876 0.558121
2877 0.558282
2878 0.558333
2879 0.558374
2880 0.558374
2881 0.558428
2882 0.558428
2883 0.558428
2884 0.558428
2885 0.558428
2886 0.558428
2887 0.558428
2888 0.558428
2889 0.558462
2890 0.558462
2891 0.558462
2892 0.558462
2893 0.558462
2894 0.558462
2895 0.558462
2896 0.558462
2897 0.558462
2898 0.558511
2899 0.558594
2900 0.558594
2901 0.558594
2902 0.558594
2903 0.55882
2904 0.559094
2905 0.559284
2906 0.559284
2907 0.559284
2908 0.559284
2909 0.559284
2910 0.559284
2911 0.559284
2912 0.559284
2913 0.559284
2914 0.55933
2915 0.55933
2916 0.55933
2917 0.559371
2918 0.559371
2919 0.559526
2920 0.559526
2921 0.559526
2922 0.559526
2923 0.559526
2924 0.559526
2925 0.559581
2926 0.559604
2927 0.559604
2928 0.559657
2929 0.559657
2930 0.559728
2931 0.559875
2932 0.559875
2933 0.559943
2934 0.559943
2935 0.560006
2936 0.560006
2937 0.560055
2938 0.560055
2939 0.560159
2940 0.560191
2941 0.560237
2942 0.560237
2943 0.560237
2944 0.560237
2945 0.560237
2946 0.560237
2947 0.560258
2948 0.560382
2949 0.560424
2950 0.560424
2951 0.560462
2952 0.56054
2953 0.56054
2954 0.560617
2955 0.560617
2956 0.560746
2957 0.560746
2958 0.560746
2959 0.560746
2960 0.560746
2961 0.560746
2962 0.560776
2963 0.560776
2964 0.560776
2965 0.560776
2966 0.560825
2967 0.560825
2968 0.560825
2969 0.561795
2970 0.561795
2971 0.561795
2972 0.561795
2973 0.56188
2974 0.56188
2975 0.56188
2976 0.56188
2977 0.561902
2978 0.561968
2979 0.561968
2980 0.562116
2981 0.562116
2982 0.562116
2983 0.562116
2984 0.562116
2985 0.562168
2986 0.562276
2987 0.562276
2988 0.562276
2989 0.562276
2990 0.562379
2991 0.562515
2992 0.562542
2993 0.562542
2994 0.562565
2995 0.562565
2996 0.562638
2997 0.562638
2998 0.562842
2999 0.562842
3000 0.562873
3001 0.562942
3002 0.562942
3003 0.562942
3004 0.56296
3005 0.56296
3006 0.56296
3007 0.563056
3008 0.563134
3009 0.563347
3010 0.563347
3011 0.563373
3012 0.563373
3013 0.563423
3014 0.563495
3015 0.563495
3016 0.563508
3017 0.563508
3018 0.563597
3019 0.563652
3020 0.563652
3021 0.563652
3022 0.563811
3023 0.563811
3024 0.563811
3025 0.563811
3026 0.563811
3027 0.563811
3028 0.56386
3029 0.563918
3030 0.564138
3031 0.564164
3032 0.564164
3033 0.56426
3034 0.564367
3035 0.564418
3036 0.564418
3037 0.564418
3038 0.564635
3039 0.564678
3040 0.564678
3041 0.56494
3042 0.56494
3043 0.565006
3044 0.565006
3045 0.565006
3046 0.56505
3047 0.565159
3048 0.565159
3049 0.565159
3050 0.565184
3051 0.565184
3052 0.565212
3053 0.565231
3054 0.565231
3055 0.56549
3056 0.56549
3057 0.56549
3058 0.565524
3059 0.56555
3060 0.56555
3061 0.565568
3062 0.565568
3063 0.565637
3064 0.5657
3065 0.5657
3066 0.5657
3067 0.5657
3068 0.5657
3069 0.5657
3070 0.5657
3071 0.5657
3072 0.5657
3073 0.5657
3074 0.5657
3075 0.5657
3076 0.5657
3077 0.5657
3078 0.5657
3079 0.5657
3080 0.5657
3081 0.5657
3082 0.5657
3083 0.5657
3084 0.565744
3085 0.565916
3086 0.565916
3087 0.565916
3088 0.565942
3089 0.565942
3090 0.566018
3091 0.566148
3092 0.566148
3093 0.566148
3094 0.5662
3095 0.566246
3096 0.566246
3097 0.566246
3098 0.566246
3099 0.566246
3100 0.566246
3101 0.566246
3102 0.566246
3103 0.566276
3104 0.566276
3105 0.566276
3106 0.566276
3107 0.566276
3108 0.566276
3109 0.566305
3110 0.566305
3111 0.566305
3112 0.566336
3113 0.566336
3114 0.566336
3115 0.566436
3116 0.566489
3117 0.566489
3118 0.566489
3119 0.566489
3120 0.566489
3121 0.56666
3122 0.56666
3123 0.56666
3124 0.566726
3125 0.566726
3126 0.566794
3127 0.566794
3128 0.566794
3129 0.566794
3130 0.566794
3131 0.566794
3132 0.566874
3133 0.566892
3134 0.566892
3135 0.566967
3136 0.566967
3137 0.566967
3138 0.566967
3139 0.567075
3140 0.567138
3141 0.567222
3142 0.56734
3143 0.56736
3144 0.567382
3145 0.567405
3146 0.567405
3147 0.567405
3148 0.567498
3149 0.567498
3150 0.567498
3151 0.567788
3152 0.567807
3153 0.567905
3154 0.567905
3155 0.567905
3156 0.56793
3157 0.56793
3158 0.568189
3159 0.568189
3160 0.568337
3161 0.568337
3162 0.568337
3163 0.568479
3164 0.568479
3165 0.568554
3166 0.568554
3167 0.568554
3168 0.568579
3169 0.568579
3170 0.568746
3171 0.568746
3172 0.568746
3173 0.568746
3174 0.568746
3175 0.568791
3176 0.568791
3177 0.568791
3178 0.568791
3179 0.568791
3180 0.568891
3181 0.568891
3182 0.568964
3183 0.569018
3184 0.569102
3185 0.569216
3186 0.569216
3187 0.569216
3188 0.569267
3189 0.569267
3190 0.569267
3191 0.569327
3192 0.569327
3193 0.569327
3194 0.569327
3195 0.569415
3196 0.569415
3197 0.569583
3198 0.569583
3199 0.5697
3200 0.569855
3201 0.569855
3202 0.569855
3203 0.5701
3204 0.57014
3205 0.570432
3206 0.570548
3207 0.570548
3208 0.570548
3209 0.570548
3210 0.570548
3211 0.570548
3212 0.570548
3213 0.570631
3214 0.570631
3215 0.570631
3216 0.570631
3217 0.570719
3218 0.570774
3219 0.570774
3220 0.570774
3221 0.570774
3222 0.570774
3223 0.570774
3224 0.570883
3225 0.570998
3226 0.57117
3227 0.57117
3228 0.571286
3229 0.571505
3230 0.571505
3231 0.571505
3232 0.571532
3233 0.57156
3234 0.57156
3235 0.57156
3236 0.57156
3237 0.571604
3238 0.571604
3239 0.571604
3240 0.571604
3241 0.571604
3242 0.571604
3243 0.571604
3244 0.571604
3245 0.571801
3246 0.571893
3247 0.571951
3248 0.572006
3249 0.572035
3250 0.572035
3251 0.572035
3252 0.572097
3253 0.572097
3254 0.572112
3255 0.572112
3256 0.572163
3257 0.572163
3258 0.572327
3259 0.572518
3260 0.572722
3261 0.57275
3262 0.572802
3263 0.572802
3264 0.572802
3265 0.572802
3266 0.572802
3267 0.572802
3268 0.572832
3269 0.572904
3270 0.572936
3271 0.572936
3272 0.572936
3273 0.572968
3274 0.572968
3275 0.572968
3276 0.573005
3277 0.573082
3278 0.573082
3279 0.573307
3280 0.573307
3281 0.573307
3282 0.573307
3283 0.573307
3284 0.573358
3285 0.573389
3286 0.573513
3287 0.573573
3288 0.573638
3289 0.573638
3290 0.573713
3291 0.573836
3292 0.573836
3293 0.573836
3294 0.573836
3295 0.573836
3296 0.573836
3297 0.573893
3298 0.573893
3299 0.573893
3300 0.573893
3301 0.574164
3302 0.574164
3303 0.574164
3304 0.574164
3305 0.574164
3306 0.574164
3307 0.574164
3308 0.574164
3309 0.574164
3310 0.574252
3311 0.57437
3312 0.57437
3313 0.57437
3314 0.57437
3315 0.57437
3316 0.57437
3317 0.57437
3318 0.57437
3319 0.57437
3320 0.57437
3321 0.57437
3322 0.57437
3323 0.57437
3324 0.57437
3325 0.57437
3326 0.57437
3327 0.57437
3328 0.574432
3329 0.574564
3330 0.574564
3331 0.574564
3332 0.574633
3333 0.574633
3334 0.574633
3335 0.574633
3336 0.574633
3337 0.574633
3338 0.574633
3339 0.574633
3340 0.574633
3341 0.574633
3342 0.574696
3343 0.574874
3344 0.574874
3345 0.574958
3346 0.574958
3347 0.575189
3348 0.575306
3349 0.575399
3350 0.575399
3351 0.575522
3352 0.575586
3353 0.575586
3354 0.575586
3355 0.575586
3356 0.575586
3357 0.575586
3358 0.57567
3359 0.57567
3360 0.57567
3361 0.57567
3362 0.57567
3363 0.57567
3364 0.57567
3365 0.57567
3366 0.57567
3367 0.575801
3368 0.575801
3369 0.575801
3370 0.575801
3371 0.575866
3372 0.57595
3373 0.576019
3374 0.576019
3375 0.576056
3376 0.576056
3377 0.57616
3378 0.576239
3379 0.576316
3380 0.576331
3381 0.576444
3382 0.576482
3383 0.576514
3384 0.576514
3385 0.576563
3386 0.576563
3387 0.576954
3388 0.57699
3389 0.577005
3390 0.577005
3391 0.577096
3392 0.577096
3393 0.577179
3394 0.577443
3395 0.577575
3396 0.577575
3397 0.577659
3398 0.577659
3399 0.577719
3400 0.577835
3401 0.577901
3402 0.577994
3403 0.578133
3404 0.578133
3405 0.578133
3406 0.578221
3407 0.578301
3408 0.578301
3409 0.578393
3410 0.578411
3411 0.578623
3412 0.578623
3413 0.578623
3414 0.578648
3415 0.578648
3416 0.578695
3417 0.578695
3418 0.578695
3419 0.578744
3420 0.578744
3421 0.578744
3422 0.578816
3423 0.578882
3424 0.578882
3425 0.578882
3426 0.57897
3427 0.57897
3428 0.57897
3429 0.57897
3430 0.57897
3431 0.579111
3432 0.579208
3433 0.579498
3434 0.579498
3435 0.579498
3436 0.579498
3437 0.579498
3438 0.579498
3439 0.579683
3440 0.579683
3441 0.579683
3442 0.579738
3443 0.579738
3444 0.579738
3445 0.579842
3446 0.579842
3447 0.579842
3448 0.579842
3449 0.579996
3450 0.580191
3451 0.580191
3452 0.580382
3453 0.580382
3454 0.580382
3455 0.580382
3456 0.580382
3457 0.580544
3458 0.580585
3459 0.580585
3460 0.580585
3461 0.580628
3462 0.580628
3463 0.580651
3464 0.580674
3465 0.580674
3466 0.580762
3467 0.580762
3468 0.580762
3469 0.580762
3470 0.580813
3471 0.580813
3472 0.580813
3473 0.580857
3474 0.580926
3475 0.580926
3476 0.580926
3477 0.580926
3478 0.581004
3479 0.581092
3480 0.581092
3481 0.581092
3482 0.581149
3483 0.581149
3484 0.581149
3485 0.581149
3486 0.581247
3487 0.58128
3488 0.58142
3489 0.58142
3490 0.581554
3491 0.581554
3492 0.581554
3493 0.581554
3494 0.581554
3495 0.581554
3496 0.581554
3497 0.581554
3498 0.581554
3499 0.581554
3500 0.581554
3501 0.5816
3502 0.581618
3503 0.581636
3504 0.581699
3505 0.581699
3506 0.581699
3507 0.581756
3508 0.582126
3509 0.582214
3510 0.582214
3511 0.582214
3512 0.582315
3513 0.582315
3514 0.582315
3515 0.582315
3516 0.582315
3517 0.582315
3518 0.582344
3519 0.582344
3520 0.58241
3521 0.58241
3522 0.582508
3523 0.582508
3524 0.582508
3525 0.582508
3526 0.582508
3527 0.582508
3528 0.582508
3529 0.582508
3530 0.582508
3531 0.582508
3532 0.582508
3533 0.582508
3534 0.582508
3535 0.582508
3536 0.582555
3537 0.582555
3538 0.582627
3539 0.582627
3540 0.582627
3541 0.582627
3542 0.582627
3543 0.582627
3544 0.582627
3545 0.582627
3546 0.58268
3547 0.58268
3548 0.58268
3549 0.58268
3550 0.58268
3551 0.582772
3552 0.582772
3553 0.582772
3554 0.582772
3555 0.582827
3556 0.582827
3557 0.58288
3558 0.58288
3559 0.58288
3560 0.58288
3561 0.58288
3562 0.58288
3563 0.58288
3564 0.582918
3565 0.582918
3566 0.582993
3567 0.583034
3568 0.583034
3569 0.583034
3570 0.583115
3571 0.583115
3572 0.583192
3573 0.583217
3574 0.583217
3575 0.583694
3576 0.583694
3577 0.583694
3578 0.583694
3579 0.583694
3580 0.583694
3581 0.583694
3582 0.583743
3583 0.583743
3584 0.583743
3585 0.583743
3586 0.583782
3587 0.58382
3588 0.58382
3589 0.58382
3590 0.584156
3591 0.584156
3592 0.584212
3593 0.584212
3594 0.584212
3595 0.584212
3596 0.584212
3597 0.584269
3598 0.584269
3599 0.584306


==> plots/data/dataSport-Journal-LDS.dat <==
0 0
1 0.00141104
2 0.00141104
3 0.00614962
4 0.0094053
5 0.0176223
6 0.0211748
7 0.023223
8 0.0279601
9 0.0282994
10 0.0284617
11 0.0286983
12 0.0316028
13 0.0346685
14 0.0348626
15 0.0352775
16 0.0354916
17 0.0358012
18 0.0359112
19 0.0390702
20 0.0405042
21 0.0415769
22 0.0416086
23 0.0420252
24 0.0423517
25 0.0427192
26 0.0428415
27 0.0440768
28 0.0451879
29 0.0454808
30 0.0470701
31 0.0487521
32 0.051852
33 0.0520047
34 0.0528293
35 0.0560719
36 0.057071
37 0.0572753
38 0.0574819
39 0.0576629
40 0.0590635
41 0.0596148
42 0.0600341
43 0.0603164
44 0.0608973
45 0.0610168
46 0.0621419
47 0.0635564
48 0.0636983
49 0.0640513
50 0.0644857
51 0.0645518
52 0.064809
53 0.0648929
54 0.0650197
55 0.0651125
56 0.0652325
57 0.0655296
58 0.0656558
59 0.0657782
60 0.0658709
61 0.0668595
62 0.0670098
63 0.0680621
64 0.0682235
65 0.0713517
66 0.0723325
67 0.0724816
68 0.0727112
69 0.0750713
70 0.0756064
71 0.0757678
72 0.0760846
73 0.076377
74 0.0774157
75 0.0786779
76 0.0798299
77 0.0848462
78 0.0851282
79 0.0864447
80 0.0866208
81 0.0877308
82 0.0893977
83 0.0926498
84 0.0957173
85 0.100862
86 0.101674
87 0.102302
88 0.102739
89 0.104355
90 0.106973
91 0.108383
92 0.10887
93 0.11077
94 0.112284
95 0.112575
96 0.113026
97 0.113397
98 0.113668
99 0.114233
100 0.115239
101 0.115731
102 0.117385
103 0.118672
104 0.119306
105 0.121738
106 0.122289
107 0.124677
108 0.126162
109 0.12711
110 0.129365
111 0.131427
112 0.132481
113 0.132891
114 0.133131
115 0.133616
116 0.133783
117 0.133939
118 0.134298
119 0.134813
120 0.134966
121 0.135075
122 0.13555
123 0.135846
124 0.136287
125 0.137555
126 0.138834
127 0.139046
128 0.140539
129 0.144776
130 0.1453
131 0.145728
132 0.147398
133 0.147968
134 0.150268
135 0.152059
136 0.154942
137 0.15614
138 0.156473
139 0.159128
140 0.159273
141 0.160708
142 0.161323
143 0.162788
144 0.164241
145 0.165735
146 0.165806
147 0.16674
148 0.16725
149 0.169048
150 0.169315
151 0.169843
152 0.170303
153 0.170541
154 0.171035
155 0.171218
156 0.171546
157 0.171733
158 0.172144
159 0.172502
160 0.172745
161 0.173162
162 0.173532
163 0.173768
164 0.175194
165 0.175337
166 0.175864
167 0.177328
168 0.179084
169 0.179237
170 0.179653
171 0.18018
172 0.18071
173 0.181027
174 0.181315
175 0.181583
176 0.182128
177 0.184181
178 0.18441
179 0.184586
180 0.184831
181 0.185357
182 0.185633
183 0.185793
184 0.188251
185 0.188702
186 0.190004
187 0.190361
188 0.190495
189 0.190626
190 0.192227
191 0.192481
192 0.192833
193 0.193076
194 0.193702
195 0.19406
196 0.194563
197 0.196052
198 0.196539
199 0.197064
200 0.197199
201 0.197433
202 0.197967
203 0.198149
204 0.198847
205 0.200227
206 0.202314
207 0.202554
208 0.204163
209 0.204489
210 0.204775
211 0.206215
212 0.206537
213 0.208448
214 0.209211
215 0.209308
216 0.209624
217 0.210913
218 0.213223
219 0.213579
220 0.213843
221 0.214186
222 0.21568
223 0.21702
224 0.21859
225 0.218915
226 0.219076
227 0.219752
228 0.220834
229 0.222067
230 0.222174
231 0.222392
232 0.222551
233 0.22284
234 0.224032
235 0.224211
236 0.225635
237 0.226593
238 0.22662
239 0.22686
240 0.226992
241 0.228276
242 0.22873
243 0.228859
244 0.229309
245 0.23066
246 0.231167
247 0.231478
248 0.231777
249 0.232076
250 0.232371
251 0.232518
252 0.232817
253 0.23337
254 0.233614
255 0.234207
256 0.234508
257 0.234854
258 0.235288
259 0.23595
260 0.238793
261 0.239411
262 0.23957
263 0.240847
264 0.240989
265 0.241192
266 0.243833
267 0.244149
268 0.244547
269 0.244941
270 0.245324
271 0.245851
272 0.245915
273 0.246037
274 0.247252
275 0.247535
276 0.248778
277 0.249145
278 0.250447
279 0.250831
280 0.251873
281 0.251887
282 0.254481
283 0.255074
284 0.25516
285 0.255346
286 0.255541
287 0.255722
288 0.256106
289 0.256423
290 0.256798
291 0.256849
292 0.258136
293 0.259363
294 0.259424
295 0.260798
296 0.260858
297 0.261939
298 0.263462
299 0.263794
300 0.26501
301 0.265458
302 0.265667
303 0.265879
304 0.267108
305 0.267381
306 0.268536
307 0.2687
308 0.268884
309 0.269061
310 0.269317
311 0.26965
312 0.269894
313 0.271224
314 0.272243
315 0.272365
316 0.272557
317 0.273502
318 0.273844
319 0.274753
320 0.27482
321 0.27511
322 0.275239
323 0.275538
324 0.275682
325 0.276167
326 0.276298
327 0.276891
328 0.27803
329 0.278546
330 0.280234
331 0.280611
332 0.280849
333 0.281371
334 0.281727
335 0.282004
336 0.28252
337 0.283119
338 0.284192
339 0.284399
340 0.284626
341 0.28492
342 0.285031
343 0.285892
344 0.2861
345 0.286542
346 0.28673
347 0.287046
348 0.287546
349 0.287945
350 0.288007
351 0.288303
352 0.288848
353 0.288984
354 0.289106
355 0.2893
356 0.28932
357 0.289479
358 0.291071
359 0.29121
360 0.291351
361 0.292546
362 0.292778
363 0.293029
364 0.293314
365 0.293476
366 0.293646
367 0.294079
368 0.294412
369 0.295207
370 0.295331
371 0.295385
372 0.295667
373 0.295903
374 0.296154
375 0.296203
376 0.296221
377 0.296615
378 0.296636
379 0.296883
380 0.297095
381 0.297263
382 0.297488
383 0.297586
384 0.297708
385 0.297921
386 0.298157
387 0.298748
388 0.298912
389 0.299037
390 0.299226
391 0.299565
392 0.299698
393 0.299803
394 0.299931
395 0.300575
396 0.300815
397 0.301239
398 0.301332
399 0.30157
400 0.302227
401 0.302381
402 0.302688
403 0.303138
404 0.303411
405 0.303733
406 0.303874
407 0.306092
408 0.306267
409 0.306738
410 0.306884
411 0.306909
412 0.306997
413 0.307257
414 0.307383
415 0.307579
416 0.307804
417 0.308219
418 0.308434
419 0.308759
420 0.308796
421 0.310127
422 0.310361
423 0.311722
424 0.311773
425 0.311922
426 0.311989
427 0.312142
428 0.312589
429 0.312686
430 0.313023
431 0.314436
432 0.314505
433 0.314719
434 0.315198
435 0.316725
436 0.316859
437 0.317105
438 0.317252
439 0.317588
440 0.317597
441 0.317608
442 0.317709
443 0.317859
444 0.317859
445 0.317902
446 0.318104
447 0.318385
448 0.318413
449 0.318461
450 0.318856
451 0.318874
452 0.318955
453 0.319199
454 0.319348
455 0.320641
456 0.320783
457 0.320932
458 0.321026
459 0.321124
460 0.321322
461 0.321367
462 0.321532
463 0.32203
464 0.322252
465 0.32237
466 0.322498
467 0.322759
468 0.323025
469 0.3233
470 0.323334
471 0.324515
472 0.325725
473 0.325978
474 0.326238
475 0.32629
476 0.327788
477 0.327935
478 0.328196
479 0.329298
480 0.329828
481 0.330001
482 0.330076
483 0.330254
484 0.330648
485 0.330821
486 0.331294
487 0.331381
488 0.331702
489 0.33224
490 0.332443
491 0.332747
492 0.332904
493 0.332938
494 0.333009
495 0.33313
496 0.333643
497 0.333798
498 0.333907
499 0.334081
500 0.334228
501 0.334364
502 0.334382
503 0.334616
504 0.334774
505 0.334944
506 0.335197
507 0.335235
508 0.335305
509 0.3354
510 0.335458
511 0.335586
512 0.335859
513 0.336017
514 0.336087
515 0.336259
516 0.336376
517 0.336416
518 0.336762
519 0.336897
520 0.33716
521 0.337309
522 0.337731
523 0.337886
524 0.337938
525 0.338248
526 0.338424
527 0.338749
528 0.338943
529 0.339182
530 0.340514
531 0.34055
532 0.340568
533 0.34075
534 0.340839
535 0.340922
536 0.340974
537 0.341128
538 0.341447
539 0.342422
540 0.342752
541 0.343184
542 0.343496
543 0.343611
544 0.343803
545 0.3441
546 0.344184
547 0.344382
548 0.34477
549 0.344908
550 0.344965
551 0.345127
552 0.345402
553 0.345417
554 0.34558
555 0.345764
556 0.34591
557 0.346179
558 0.346612
559 0.346652
560 0.346796
561 0.347233
562 0.347353
563 0.347458
564 0.347607
565 0.347777
566 0.347869
567 0.349151
568 0.349761
569 0.349989
570 0.350177
571 0.350199
572 0.35036
573 0.350459
574 0.35056
575 0.350693
576 0.35085
577 0.350986
578 0.351241
579 0.351327
580 0.35162
581 0.351701
582 0.352015
583 0.352198
584 0.352701
585 0.352935
586 0.353037
587 0.354252
588 0.354844
589 0.355053
590 0.355274
591 0.355395
592 0.355682
593 0.355906
594 0.356103
595 0.356126
596 0.356238
597 0.356346
598 0.35665
599 0.356854
600 0.357054
601 0.357188
602 0.357295
603 0.357346
604 0.357662
605 0.357846
606 0.35802
607 0.358162
608 0.358237
609 0.358314
610 0.358447
611 0.358609
612 0.358805
613 0.359103
614 0.359126
615 0.360104
616 0.360502
617 0.360678
618 0.360798
619 0.36083
620 0.360961
621 0.360978
622 0.361101
623 0.361324
624 0.361527
625 0.361557
626 0.361557
627 0.361592
628 0.361727
629 0.361985
630 0.362115
631 0.362134
632 0.362155
633 0.36217
634 0.362519
635 0.36297
636 0.363135
637 0.363373
638 0.363441
639 0.363542
640 0.363654
641 0.363773
642 0.363856
643 0.363884
644 0.363976
645 0.364001
646 0.364198
647 0.3643
648 0.364744
649 0.36521
650 0.365648
651 0.365716
652 0.36718
653 0.367379
654 0.367582
655 0.367972
656 0.368074
657 0.36817
658 0.368221
659 0.369536
660 0.369591
661 0.369647
662 0.369712
663 0.369752
664 0.36977
665 0.369899
666 0.370122
667 0.370301
668 0.37049
669 0.370608
670 0.370847
671 0.370916
672 0.371048
673 0.371048
674 0.371175
675 0.371199
676 0.371296
677 0.371367
678 0.371442
679 0.371458
680 0.371553
681 0.371664
682 0.371766
683 0.373073
684 0.373148
685 0.373585
686 0.373742
687 0.374058
688 0.374201
689 0.374548
690 0.374905
691 0.374915
692 0.375114
693 0.376587
694 0.377037
695 0.377059
696 0.377316
697 0.377538
698 0.377822
699 0.378112
700 0.378167
701 0.378251
702 0.378328
703 0.378691
704 0.378845
705 0.379003
706 0.379499
707 0.379667
708 0.379787
709 0.379829
710 0.380047
711 0.380188
712 0.380264
713 0.380361
714 0.380452
715 0.38053
716 0.38058
717 0.380602
718 0.381033
719 0.381146
720 0.381293
721 0.381464
722 0.381532
723 0.382604
724 0.38264
725 0.382691
726 0.382958
727 0.383143
728 0.383157
729 0.383398
730 0.383705
731 0.383881
732 0.385257
733 0.386716
734 0.386789
735 0.386803
736 0.38688
737 0.386897
738 0.387089
739 0.387124
740 0.387335
741 0.387377
742 0.387409
743 0.387491
744 0.387689
745 0.387795
746 0.387998
747 0.38807
748 0.388291
749 0.388461
750 0.388569
751 0.389059
752 0.389093
753 0.39058
754 0.390692
755 0.39093
756 0.39093
757 0.391064
758 0.39112
759 0.391231
760 0.391286
761 0.391619
762 0.391748
763 0.391857
764 0.391893
765 0.392136
766 0.392136
767 0.392395
768 0.392668
769 0.39277
770 0.392781
771 0.392809
772 0.392904
773 0.392977
774 0.39302
775 0.393103
776 0.393103
777 0.393184
778 0.393307
779 0.393594
780 0.393675
781 0.393759
782 0.39386
783 0.393914
784 0.393929
785 0.393929
786 0.393965
787 0.394022
788 0.394276
789 0.394318
790 0.39593
791 0.395957
792 0.395976
793 0.396008
794 0.396088
795 0.39637
796 0.396605
797 0.39676
798 0.396786
799 0.396859
800 0.396955
801 0.396986
802 0.397043
803 0.39725
804 0.39725
805 0.397306
806 0.397499
807 0.397707
808 0.397707
809 0.398123
810 0.398449
811 0.398497
812 0.398544
813 0.39871
814 0.39871
815 0.39987
816 0.400179
817 0.400245
818 0.400637
819 0.400697
820 0.401023
821 0.401128
822 0.401392
823 0.401537
824 0.401553
825 0.401618
826 0.401618
827 0.401694
828 0.401694
829 0.401733
830 0.401989
831 0.402181
832 0.402198
833 0.402303
834 0.402442
835 0.402473
836 0.402518
837 0.402518
838 0.403598
839 0.40374
840 0.403755
841 0.40391
842 0.40424
843 0.40432
844 0.404337
845 0.404508
846 0.404611
847 0.404651
848 0.404691
849 0.404854
850 0.4049
851 0.40493
852 0.404975
853 0.405093
854 0.405149
855 0.406251
856 0.406441
857 0.406597
858 0.406637
859 0.406687
860 0.406927
861 0.406951
862 0.407319
863 0.407319
864 0.407546
865 0.407756
866 0.407955
867 0.40806
868 0.408122
869 0.408472
870 0.408472
871 0.408575
872 0.408575
873 0.408599
874 0.408623
875 0.408702
876 0.408789
877 0.408901
878 0.409312
879 0.409481
880 0.40951
881 0.409582
882 0.409582
883 0.409651
884 0.409801
885 0.409826
886 0.409967
887 0.410158
888 0.41023
889 0.410267
890 0.410319
891 0.410348
892 0.41037
893 0.410632
894 0.410662
895 0.410674
896 0.410781
897 0.410781
898 0.41097
899 0.41111
900 0.411286
901 0.411286
902 0.411427
903 0.411752
904 0.411752
905 0.411864
906 0.411971
907 0.412082
908 0.41254
909 0.41254
910 0.412607
911 0.412765
912 0.4129
913 0.412943
914 0.412956
915 0.413045
916 0.413056
917 0.413095
918 0.413095
919 0.413095
920 0.413243
921 0.413254
922 0.41338
923 0.413391
924 0.413525
925 0.413579
926 0.413727
927 0.4138
928 0.413826
929 0.413857
930 0.41395
931 0.414002
932 0.414144
933 0.414257
934 0.414297
935 0.414416
936 0.414617
937 0.414689
938 0.414887
939 0.414935
940 0.414935
941 0.414935
942 0.414983
943 0.415023
944 0.415135
945 0.415321
946 0.415534
947 0.415633
948 0.415832
949 0.415846
950 0.415993
951 0.415993
952 0.416093
953 0.416177
954 0.416411
955 0.416411
956 0.416478
957 0.416729
958 0.417072
959 0.417072
960 0.417072
961 0.417185
962 0.41744
963 0.418083
964 0.418283
965 0.41834
966 0.418472
967 0.418621
968 0.418704
969 0.418704
970 0.418753
971 0.418753
972 0.419004
973 0.419021
974 0.419021
975 0.419146
976 0.419163
977 0.419299
978 0.41934
979 0.41989
980 0.420362
981 0.420648
982 0.420728
983 0.42081
984 0.420953
985 0.421043
986 0.421271
987 0.421364
988 0.421392
989 0.421465
990 0.421576
991 0.421698
992 0.421724
993 0.421842
994 0.422105
995 0.422185
996 0.422211
997 0.4223
998 0.422679
999 0.422781
1000 0.422856
1001 0.422981
1002 0.423019
1003 0.423058
1004 0.423156
1005 0.423311
1006 0.423626
1007 0.42384
1008 0.424108
1009 0.424134
1010 0.42427
1011 0.424302
1012 0.424317
1013 0.424353
1014 0.424562
1015 0.424664
1016 0.424742
1017 0.42477
1018 0.424861
1019 0.424885
1020 0.425722
1021 0.42581
1022 0.425828
1023 0.425888
1024 0.425918
1025 0.426129
1026 0.426129
1027 0.426263
1028 0.426412
1029 0.426566
1030 0.426704
1031 0.42694
1032 0.427001
1033 0.427266
1034 0.427425
1035 0.427553
1036 0.42766
1037 0.42766
1038 0.42774
1039 0.427834
1040 0.427972
1041 0.428241
1042 0.428381
1043 0.428467
1044 0.428511
1045 0.428582
1046 0.428906
1047 0.429007
1048 0.429192
1049 0.429297
1050 0.429401
1051 0.430673
1052 0.430673
1053 0.430749
1054 0.430811
1055 0.430841
1056 0.430976
1057 0.431175
1058 0.431175
1059 0.43124
1060 0.431331
1061 0.431649
1062 0.43273
1063 0.432757
1064 0.432769
1065 0.432769
1066 0.432907
1067 0.433013
1068 0.433083
1069 0.433123
1070 0.433229
1071 0.433493
1072 0.43352
1073 0.433575
1074 0.433705
1075 0.433705
1076 0.433718
1077 0.433743
1078 0.433845
1079 0.434017
1080 0.434036
1081 0.434168
1082 0.434168
1083 0.434512
1084 0.434539
1085 0.434598
1086 0.434619
1087 0.434645
1088 0.434645
1089 0.434746
1090 0.434746
1091 0.434773
1092 0.434859
1093 0.434951
1094 0.434951
1095 0.434965
1096 0.435081
1097 0.435081
1098 0.435135
1099 0.435385
1100 0.435518
1101 0.435706
1102 0.435789
1103 0.435789
1104 0.435789
1105 0.435789
1106 0.435852
1107 0.435993
1108 0.43601
1109 0.436108
1110 0.436203
1111 0.436203
1112 0.436234
1113 0.436302
1114 0.436396
1115 0.436515
1116 0.436536
1117 0.436601
1118 0.436601
1119 0.436621
1120 0.436749
1121 0.436775
1122 0.436834
1123 0.436849
1124 0.436996
1125 0.437114
1126 0.437231
1127 0.438289
1128 0.438337
1129 0.438416
1130 0.438456
1131 0.438473
1132 0.438537
1133 0.438683
1134 0.438984
1135 0.439245
1136 0.439282
1137 0.439444
1138 0.439444
1139 0.439609
1140 0.439609
1141 0.440232
1142 0.440628
1143 0.440922
1144 0.440922
1145 0.441089
1146 0.441406
1147 0.441524
1148 0.441719
1149 0.441719
1150 0.441741
1151 0.441924
1152 0.441998
1153 0.442105
1154 0.44224
1155 0.442291
1156 0.442358
1157 0.442393
1158 0.442393
1159 0.442393
1160 0.442393
1161 0.442393
1162 0.442393
1163 0.442438
1164 0.442492
1165 0.44253
1166 0.44253
1167 0.442581
1168 0.442749
1169 0.442781
1170 0.442997
1171 0.444029
1172 0.444101
1173 0.444348
1174 0.444372
1175 0.444403
1176 0.444553
1177 0.444597
1178 0.444727
1179 0.444784
1180 0.444946
1181 0.445011
1182 0.445505
1183 0.445505
1184 0.445655
1185 0.445699
1186 0.445758
1187 0.445882
1188 0.445882
1189 0.445943
1190 0.445987
1191 0.446143
1192 0.446209
1193 0.446388
1194 0.446388
1195 0.446578
1196 0.446661
1197 0.447957
1198 0.447957
1199 0.448054
1200 0.448295
1201 0.448355
1202 0.448558
1203 0.448596
1204 0.448651
1205 0.448694
1206 0.448768
1207 0.448843
1208 0.44891
1209 0.448921
1210 0.448921
1211 0.449204
1212 0.449418
1213 0.44958
1214 0.449593
1215 0.44979
1216 0.44979
1217 0.449877
1218 0.449877
1219 0.450012
1220 0.450047
1221 0.450128
1222 0.450128
1223 0.45014
1224 0.45018
1225 0.45018
1226 0.45041
1227 0.450476
1228 0.450476
1229 0.450529
1230 0.450599
1231 0.45092
1232 0.450945
1233 0.450945
1234 0.45101
1235 0.451112
1236 0.451142
1237 0.451223
1238 0.451238
1239 0.451238
1240 0.45136
1241 0.45136
1242 0.45136
1243 0.451389
1244 0.451451
1245 0.451504
1246 0.451643
1247 0.451723
1248 0.451895
1249 0.451994
1250 0.452023
1251 0.452023
1252 0.452043
1253 0.452144
1254 0.452144
1255 0.452144
1256 0.452144
1257 0.452144
1258 0.452144
1259 0.452282
1260 0.452282
1261 0.452282
1262 0.452295
1263 0.45232
1264 0.45232
1265 0.45232
1266 0.45232
1267 0.45232
1268 0.45246
1269 0.452545
1270 0.452572
1271 0.452572
1272 0.452716
1273 0.452787
1274 0.452787
1275 0.452835
1276 0.452835
1277 0.452863
1278 0.453204
1279 0.453301
1280 0.453301
1281 0.453377
1282 0.453475
1283 0.453475
1284 0.453475
1285 0.453642
1286 0.453642
1287 0.453744
1288 0.453744
1289 0.453744
1290 0.453744
1291 0.453744
1292 0.453744
1293 0.453744
1294 0.453844
1295 0.453844
1296 0.453844
1297 0.453844
1298 0.453953
1299 0.453953
1300 0.454066
1301 0.454252
1302 0.454303
1303 0.454319
1304 0.454394
1305 0.454427
1306 0.454451
1307 0.454517
1308 0.454545
1309 0.454545
1310 0.454545
1311 0.454617
1312 0.454617
1313 0.454636
1314 0.454685
1315 0.454747
1316 0.454867
1317 0.454905
1318 0.454905
1319 0.455275
1320 0.455275
1321 0.455381
1322 0.455381
1323 0.455431
1324 0.455542
1325 0.455542
1326 0.455734
1327 0.455841
1328 0.455925
1329 0.45597
1330 0.45597
1331 0.456025
1332 0.456084
1333 0.456084
1334 0.456084
1335 0.45612
1336 0.456217
1337 0.456272
1338 0.456285
1339 0.456459
1340 0.456523
1341 0.456583
1342 0.456613
1343 0.456626
1344 0.456626
1345 0.457937
1346 0.458079
1347 0.458184
1348 0.458317
1349 0.459437
1350 0.459562
1351 0.459596
1352 0.459618
1353 0.459652
1354 0.459652
1355 0.45978
1356 0.459803
1357 0.459881
1358 0.459944
1359 0.460018
1360 0.460018
1361 0.460135
1362 0.460322
1363 0.460663
1364 0.460679
1365 0.460854
1366 0.46102
1367 0.46102
1368 0.461438
1369 0.461477
1370 0.461477
1371 0.461528
1372 0.461629
1373 0.461707
1374 0.461767
1375 0.462017
1376 0.462106
1377 0.462158
1378 0.462254
1379 0.462396
1380 0.462436
1381 0.462622
1382 0.462645
1383 0.462673
1384 0.46279
1385 0.462898
1386 0.462925
1387 0.462925
1388 0.462988
1389 0.463052
1390 0.463094
1391 0.463121
1392 0.463121
1393 0.463199
1394 0.463243
1395 0.463375
1396 0.463375
1397 0.46347
1398 0.46347
1399 0.463593
1400 0.463593
1401 0.463708
1402 0.463797
1403 0.463797
1404 0.463797
1405 0.463885
1406 0.463905
1407 0.46393
1408 0.46393
1409 0.46393
1410 0.46393
1411 0.46393
1412 0.46393
1413 0.464018
1414 0.464046
1415 0.464046
1416 0.464046
1417 0.46415
1418 0.464161
1419 0.464195
1420 0.464195
1421 0.464195
1422 0.464245
1423 0.464258
1424 0.464258
1425 0.4644
1426 0.4644
1427 0.4644
1428 0.464411
1429 0.464563
1430 0.464631
1431 0.464878
1432 0.464968
1433 0.46508
1434 0.465252
1435 0.465281
1436 0.465405
1437 0.465466
1438 0.465554
1439 0.465554
1440 0.465565
1441 0.465565
1442 0.465565
1443 0.465697
1444 0.465794
1445 0.465896
1446 0.465926
1447 0.46597
1448 0.466
1449 0.466045
1450 0.466307
1451 0.466335
1452 0.466607
1453 0.466664
1454 0.466664
1455 0.466664
1456 0.466696
1457 0.466862
1458 0.466862
1459 0.466881
1460 0.466881
1461 0.466931
1462 0.467044
1463 0.467075
1464 0.467234
1465 0.467234
1466 0.467702
1467 0.467736
1468 0.467792
1469 0.467847
1470 0.467847
1471 0.467991
1472 0.467991
1473 0.467991
1474 0.467991
1475 0.468028
1476 0.468282
1477 0.468282
1478 0.468282
1479 0.468578
1480 0.468694
1481 0.468694
1482 0.468725
1483 0.468725
1484 0.468725
1485 0.468725
1486 0.468725
1487 0.46874
1488 0.46874
1489 0.468758
1490 0.468825
1491 0.468843
1492 0.468883
1493 0.468941
1494 0.468941
1495 0.469071
1496 0.469185
1497 0.469217
1498 0.469217
1499 0.469258
1500 0.469258
1501 0.469335
1502 0.469442
1503 0.469535
1504 0.469563
1505 0.469578
1506 0.469578
1507 0.469578
1508 0.46966
1509 0.469768
1510 0.469927
1511 0.470092
1512 0.470165
1513 0.470225
1514 0.470344
1515 0.470357
1516 0.470684
1517 0.470702
1518 0.470702
1519 0.470789
1520 0.470805
1521 0.471127
1522 0.471355
1523 0.471466
1524 0.471466
1525 0.471548
1526 0.471563
1527 0.471714
1528 0.471757
1529 0.47183
1530 0.472008
1531 0.472088
1532 0.472088
1533 0.472213
1534 0.472442
1535 0.472442
1536 0.472442
1537 0.472487
1538 0.472712
1539 0.472763
1540 0.472785
1541 0.472785
1542 0.472845
1543 0.472958
1544 0.473011
1545 0.473011
1546 0.473011
1547 0.473067
1548 0.473134
1549 0.473134
1550 0.473177
1551 0.473177
1552 0.473331
1553 0.473362
1554 0.473386
1555 0.47362
1556 0.473657
1557 0.473657
1558 0.473722
1559 0.473825
1560 0.47405
1561 0.474223
1562 0.474223
1563 0.47424
1564 0.47424
1565 0.47426
1566 0.474374
1567 0.474516
1568 0.474576
1569 0.474645
1570 0.474645
1571 0.474696
1572 0.474796
1573 0.474839
1574 0.474839
1575 0.47492
1576 0.47492
1577 0.475265
1578 0.475265
1579 0.475307
1580 0.475334
1581 0.47536
1582 0.475407
1583 0.475461
1584 0.475461
1585 0.475643
1586 0.475643
1587 0.475699
1588 0.475801
1589 0.475801
1590 0.475821
1591 0.475821
1592 0.475874
1593 0.475874
1594 0.475889
1595 0.476113
1596 0.476377
1597 0.476377
1598 0.476503
1599 0.476637
1600 0.476735
1601 0.476761
1602 0.476862
1603 0.476925
1604 0.476949
1605 0.476949
1606 0.476949
1607 0.476988
1608 0.476988
1609 0.477129
1610 0.477129
1611 0.477129
1612 0.477129
1613 0.477194
1614 0.477194
1615 0.477373
1616 0.477417
1617 0.477465
1618 0.47749
1619 0.47749
1620 0.477617
1621 0.477617
1622 0.477617
1623 0.477617
1624 0.477617
1625 0.477645
1626 0.477645
1627 0.477673
1628 0.477673
1629 0.477722
1630 0.477722
1631 0.477788
1632 0.477788
1633 0.47785
1634 0.47789
1635 0.47793
1636 0.47793
1637 0.47793
1638 0.477956
1639 0.478018
1640 0.478018
1641 0.478084
1642 0.478115
1643 0.478115
1644 0.47816
1645 0.478215
1646 0.478215
1647 0.478215
1648 0.478419
1649 0.478433
1650 0.478433
1651 0.478498
1652 0.478558
1653 0.478629
1654 0.478629
1655 0.478689
1656 0.478735
1657 0.478812
1658 0.478812
1659 0.47885
1660 0.47885
1661 0.478879
1662 0.479054
1663 0.4791
1664 0.47916
1665 0.479258
1666 0.479258
1667 0.479342
1668 0.479355
1669 0.479355
1670 0.479355
1671 0.479355
1672 0.479385
1673 0.479385
1674 0.479415
1675 0.47947
1676 0.479577
1677 0.479577
1678 0.479619
1679 0.479619
1680 0.479968
1681 0.479968
1682 0.479991
1683 0.48014
1684 0.480226
1685 0.480366
1686 0.480444
1687 0.480444
1688 0.480444
1689 0.480499
1690 0.480527
1691 0.480527
1692 0.480527
1693 0.480637
1694 0.480774
1695 0.480848
1696 0.480909
1697 0.481023
1698 0.481149
1699 0.481212
1700 0.481227
1701 0.481227
1702 0.481252
1703 0.481371
1704 0.481688
1705 0.48179
1706 0.48179
1707 0.481814
1708 0.481847
1709 0.481881
1710 0.481881
1711 0.481901
1712 0.481975
1713 0.481975
1714 0.481993
1715 0.482025
1716 0.482025
1717 0.482025
1718 0.482051
1719 0.482051
1720 0.482083
1721 0.482115
1722 0.482115
1723 0.482281
1724 0.482417
1725 0.482417
1726 0.482559
1727 0.482575
1728 0.482575
1729 0.482654
1730 0.482727
1731 0.482908
1732 0.483009
1733 0.483187
1734 0.483187
1735 0.483279
1736 0.483312
1737 0.483377
1738 0.483377
1739 0.483377
1740 0.483377
1741 0.483377
1742 0.483377
1743 0.483506
1744 0.483506
1745 0.483643
1746 0.483738
1747 0.483738
1748 0.483738
1749 0.483738
1750 0.483738
1751 0.483738
1752 0.483738
1753 0.483775
1754 0.483889
1755 0.483918
1756 0.483953
1757 0.484002
1758 0.484002
1759 0.484002
1760 0.484002
1761 0.484002
1762 0.484038
1763 0.484038
1764 0.484038
1765 0.484121
1766 0.484121
1767 0.484121
1768 0.484121
1769 0.484152
1770 0.484254
1771 0.484278
1772 0.484304
1773 0.484348
1774 0.484348
1775 0.484348
1776 0.484348
1777 0.484348
1778 0.484348
1779 0.484366
1780 0.484419
1781 0.484419
1782 0.484419
1783 0.48446
1784 0.48446
1785 0.484682
1786 0.484682
1787 0.484682
1788 0.484682
1789 0.484682
1790 0.484682
1791 0.484715
1792 0.484715
1793 0.484731
1794 0.484899
1795 0.484899
1796 0.484899
1797 0.484965
1798 0.485018
1799 0.48509
1800 0.485265
1801 0.485303
1802 0.485479
1803 0.485479
1804 0.485523
1805 0.485631
1806 0.485701
1807 0.485804
1808 0.485899
1809 0.486129
1810 0.486129
1811 0.486129
1812 0.486129
1813 0.486129
1814 0.486129
1815 0.486129
1816 0.486257
1817 0.486257
1818 0.486312
1819 0.486345
1820 0.486345
1821 0.486465
1822 0.486465
1823 0.486465
1824 0.486465
1825 0.486465
1826 0.486616
1827 0.486757
1828 0.486757
1829 0.486839
1830 0.486839
1831 0.486839
1832 0.486918
1833 0.486918
1834 0.486932
1835 0.48699
1836 0.48699
1837 0.487035
1838 0.487098
1839 0.487186
1840 0.487229
1841 0.48729
1842 0.48729
1843 0.487398
1844 0.487398
1845 0.487398
1846 0.487586
1847 0.487758
1848 0.487879
1849 0.487973
1850 0.487973
1851 0.487973
1852 0.487998
1853 0.488223
1854 0.488223
1855 0.488235
1856 0.488285
1857 0.488365
1858 0.488402
1859 0.488402
1860 0.488459
1861 0.48858
1862 0.48858
1863 0.48858
1864 0.48858
1865 0.48858
1866 0.488616
1867 0.488616
1868 0.48866
1869 0.488682
1870 0.488722
1871 0.488722
1872 0.488722
1873 0.488756
1874 0.488756
1875 0.488843
1876 0.488882
1877 0.488882
1878 0.488973
1879 0.488973
1880 0.488973
1881 0.489017
1882 0.489017
1883 0.489017
1884 0.489017
1885 0.489017
1886 0.489043
1887 0.489247
1888 0.489247
1889 0.489247
1890 0.489247
1891 0.489309
1892 0.489309
1893 0.489309
1894 0.489324
1895 0.489324
1896 0.489348
1897 0.489348
1898 0.489388
1899 0.489437
1900 0.489554
1901 0.489554
1902 0.489602
1903 0.489664
1904 0.489717
1905 0.489717
1906 0.489717
1907 0.489717
1908 0.489858
1909 0.489888
1910 0.489939
1911 0.489939
1912 0.49062
1913 0.49062
1914 0.490683
1915 0.490683
1916 0.49072
1917 0.49072
1918 0.49072
1919 0.49072
1920 0.490845
1921 0.490864
1922 0.490983
1923 0.491175
1924 0.491175
1925 0.491175
1926 0.491198
1927 0.49129
1928 0.49132
1929 0.491476
1930 0.491527
1931 0.491551
1932 0.491551
1933 0.491551
1934 0.491585
1935 0.491634
1936 0.491634
1937 0.491634
1938 0.491699
1939 0.49175
1940 0.491979
1941 0.491979
1942 0.49201
1943 0.49201
1944 0.492207
1945 0.492207
1946 0.492236
1947 0.492257
1948 0.492257
1949 0.492257
1950 0.492257
1951 0.492257
1952 0.492276
1953 0.492316
1954 0.492316
1955 0.492384
1956 0.492441
1957 0.492639
1958 0.492747
1959 0.492875
1960 0.492875
1961 0.492875
1962 0.492926
1963 0.493014
1964 0.493074
1965 0.493127
1966 0.493127
1967 0.493127
1968 0.493127
1969 0.493127
1970 0.493154
1971 0.493154
1972 0.493192
1973 0.493213
1974 0.493213
1975 0.493237
1976 0.493237
1977 0.493237
1978 0.493237
1979 0.493237
1980 0.493237
1981 0.493313
1982 0.493313
1983 0.49333
1984 0.49333
1985 0.493443
1986 0.493443
1987 0.493499
1988 0.493581
1989 0.493581
1990 0.493684
1991 0.493684
1992 0.493716
1993 0.493803
1994 0.493803
1995 0.493803
1996 0.493803
1997 0.493803
1998 0.493817
1999 0.493817
2000 0.493817
2001 0.493838
2002 0.493997
2003 0.494014
2004 0.494014
2005 0.494207
2006 0.494207
2007 0.49424
2008 0.49424
2009 0.494508
2010 0.494508
2011 0.494508
2012 0.494566
2013 0.494613
2014 0.494613
2015 0.494613
2016 0.494613
2017 0.494613
2018 0.494613
2019 0.494613
2020 0.494613
2021 0.494652
2022 0.494686
2023 0.494935
2024 0.495019
2025 0.495019
2026 0.49511
2027 0.49511
2028 0.495343
2029 0.495343
2030 0.495343
2031 0.495343
2032 0.495343
2033 0.495343
2034 0.495367
2035 0.495367
2036 0.495389
2037 0.495422
2038 0.495422
2039 0.495456
2040 0.495474
2041 0.495474
2042 0.495474
2043 0.495601
2044 0.495601
2045 0.49564
2046 0.49564
2047 0.4957
2048 0.495769
2049 0.495769
2050 0.495872
2051 0.49612
2052 0.496198
2053 0.496307
2054 0.496307
2055 0.496307
2056 0.496307
2057 0.496326
2058 0.496326
2059 0.496326
2060 0.496501
2061 0.496543
2062 0.496543
2063 0.496634
2064 0.497068
2065 0.497068
2066 0.497162
2067 0.497162
2068 0.497162
2069 0.497162
2070 0.497162
2071 0.497234
2072 0.49735
2073 0.49735
2074 0.49735
2075 0.497382
2076 0.497382
2077 0.497506
2078 0.497574
2079 0.497574
2080 0.497574
2081 0.497574
2082 0.497574
2083 0.497574
2084 0.497574
2085 0.49762
2086 0.497685
2087 0.497685
2088 0.497685
2089 0.497754
2090 0.497754
2091 0.497754
2092 0.497754
2093 0.497818
2094 0.497956
2095 0.497956
2096 0.497956
2097 0.497956
2098 0.497956
2099 0.497956
2100 0.498022
2101 0.498022
2102 0.498093
2103 0.49816
2104 0.498209
2105 0.498305
2106 0.498305
2107 0.498305
2108 0.498496
2109 0.498496
2110 0.498619
2111 0.49866
2112 0.49866
2113 0.498745
2114 0.498767
2115 0.498802
2116 0.498802
2117 0.498802
2118 0.49887
2119 0.49887
2120 0.49887
2121 0.49887
2122 0.499116
2123 0.499211
2124 0.499211
2125 0.499426
2126 0.49945
2127 0.499516
2128 0.499622
2129 0.499622
2130 0.499622
2131 0.499622
2132 0.499896
2133 0.500951
2134 0.500951
2135 0.50099
2136 0.501113
2137 0.501113
2138 0.501263
2139 0.501263
2140 0.501263
2141 0.501373
2142 0.501391
2143 0.501391
2144 0.501391
2145 0.50143
2146 0.50143
2147 0.501464
2148 0.501464
2149 0.501464
2150 0.501691
2151 0.501691
2152 0.501699
2153 0.501708
2154 0.501708
2155 0.501708
2156 0.501708
2157 0.501878
2158 0.501878
2159 0.501878
2160 0.501995
2161 0.502133
2162 0.502159
2163 0.502308
2164 0.502308
2165 0.502385
2166 0.502596
2167 0.502663
2168 0.502716
2169 0.502716
2170 0.502763
2171 0.502763
2172 0.502763
2173 0.502872
2174 0.502872
2175 0.502872
2176 0.502913
2177 0.50304
2178 0.503279
2179 0.503393
2180 0.503393
2181 0.503393
2182 0.503393
2183 0.503502
2184 0.503502
2185 0.503502
2186 0.503708
2187 0.503708
2188 0.503708
2189 0.503708
2190 0.503708
2191 0.503738
2192 0.503738
2193 0.503738
2194 0.503738
2195 0.503738
2196 0.50384
2197 0.50393
2198 0.50393
2199 0.50393
2200 0.50393
2201 0.50395
2202 0.504054
2203 0.504054
2204 0.504077
2205 0.504175
2206 0.504175
2207 0.504288
2208 0.504288
2209 0.504288
2210 0.504288
2211 0.504305
2212 0.504433
2213 0.504433
2214 0.504533
2215 0.504533
2216 0.504586
2217 0.504586
2218 0.504627
2219 0.504627
2220 0.504627
2221 0.504627
2222 0.504627
2223 0.504627
2224 0.504627
2225 0.504627
2226 0.504627
2227 0.504627
2228 0.504627
2229 0.504627
2230 0.504627
2231 0.504654
2232 0.50483
2233 0.50483
2234 0.50483
2235 0.50483
2236 0.50483
2237 0.504917
2238 0.504917
2239 0.504917
2240 0.504917
2241 0.504917
2242 0.505067
2243 0.505116
2244 0.505281
2245 0.505364
2246 0.505399
2247 0.506399
2248 0.506399
2249 0.506399
2250 0.506447
2251 0.506447
2252 0.506447
2253 0.506447
2254 0.506447
2255 0.506491
2256 0.506491
2257 0.506491
2258 0.506491
2259 0.50656
2260 0.50656
2261 0.50656
2262 0.506687
2263 0.506687
2264 0.506887
2265 0.506887
2266 0.507145
2267 0.507164
2268 0.507164
2269 0.507236
2270 0.507368
2271 0.507387
2272 0.507387
2273 0.507387
2274 0.50756
2275 0.50756
2276 0.507666
2277 0.507666
2278 0.507666
2279 0.507666
2280 0.507666
2281 0.5077
2282 0.507717
2283 0.507843
2284 0.507843
2285 0.507886
2286 0.507886
2287 0.507886
2288 0.507886
2289 0.507957
2290 0.507975
2291 0.507975
2292 0.508068
2293 0.508131
2294 0.508369
2295 0.508369
2296 0.508369
2297 0.508578
2298 0.508578
2299 0.508578
2300 0.508578
2301 0.508578
2302 0.508578
2303 0.508578
2304 0.508645
2305 0.508645
2306 0.508645
2307 0.508666
2308 0.508666
2309 0.50872
2310 0.508768
2311 0.508768
2312 0.508908
2313 0.50903
2314 0.509147
2315 0.509189
2316 0.509189
2317 0.509238
2318 0.509238
2319 0.509238
2320 0.509268
2321 0.509268
2322 0.509268
2323 0.509374
2324 0.509517
2325 0.509529
2326 0.509529
2327 0.509557
2328 0.509557
2329 0.509568
2330 0.509608
2331 0.509608
2332 0.509633
2333 0.509633
2334 0.509633
2335 0.509633
2336 0.509633
2337 0.509633
2338 0.509633
2339 0.509673
2340 0.509732
2341 0.509732
2342 0.509767
2343 0.509824
2344 0.509824
2345 0.509824
2346 0.509871
2347 0.509871
2348 0.509886
2349 0.509886
2350 0.509938
2351 0.509955
2352 0.510108
2353 0.510108
2354 0.510666
2355 0.510835
2356 0.510955
2357 0.511004
2358 0.511164
2359 0.511197
2360 0.511197
2361 0.511252
2362 0.511252
2363 0.511301
2364 0.511301
2365 0.511352
2366 0.511352
2367 0.511614
2368 0.511614
2369 0.511641
2370 0.511728
2371 0.511752
2372 0.511798
2373 0.511798
2374 0.511798
2375 0.511856
2376 0.511919
2377 0.512075
2378 0.512075
2379 0.512075
2380 0.512075
2381 0.51227
2382 0.512419
2383 0.512419
2384 0.512419
2385 0.512419
2386 0.51275
2387 0.51275
2388 0.512825
2389 0.512825
2390 0.512964
2391 0.5132
2392 0.5132
2393 0.513268
2394 0.513268
2395 0.513268
2396 0.513268
2397 0.513268
2398 0.513469
2399 0.513487
2400 0.513487
2401 0.513556
2402 0.513607
2403 0.513607
2404 0.513627
2405 0.513627
2406 0.513627
2407 0.513666
2408 0.513986
2409 0.513986
2410 0.513986
2411 0.514147
2412 0.514182
2413 0.514269
2414 0.514314
2415 0.514336
2416 0.514336
2417 0.514354
2418 0.514423
2419 0.514423
2420 0.514423
2421 0.514522
2422 0.514522
2423 0.51455
2424 0.51455
2425 0.514738
2426 0.514738
2427 0.514855
2428 0.514931
2429 0.515075
2430 0.515075
2431 0.515102
2432 0.515102
2433 0.515102
2434 0.515102
2435 0.515135
2436 0.515135
2437 0.515135
2438 0.515135
2439 0.515164
2440 0.515164
2441 0.515164
2442 0.515256
2443 0.515317
2444 0.515366
2445 0.515366
2446 0.515419
2447 0.515474
2448 0.515502
2449 0.515502
2450 0.515502
2451 0.515553
2452 0.515553
2453 0.515611
2454 0.515686
2455 0.515686
2456 0.515686
2457 0.515686
2458 0.515714
2459 0.515777
2460 0.515855
2461 0.515915
2462 0.516138
2463 0.51616
2464 0.516442
2465 0.516442
2466 0.516442
2467 0.516442
2468 0.516479
2469 0.516499
2470 0.516499
2471 0.516533
2472 0.516533
2473 0.516533
2474 0.516533
2475 0.516533
2476 0.516579
2477 0.516654
2478 0.516654
2479 0.516654
2480 0.516654
2481 0.516724
2482 0.516724
2483 0.516724
2484 0.516724
2485 0.516724
2486 0.516724
2487 0.516724
2488 0.516745
2489 0.516841
2490 0.516841
2491 0.516853
2492 0.517291
2493 0.517291
2494 0.517291
2495 0.51739
2496 0.51739
2497 0.51743
2498 0.517458
2499 0.517458
2500 0.517518
2501 0.517518
2502 0.517518
2503 0.517547
2504 0.517573
2505 0.517678
2506 0.517678
2507 0.517678
2508 0.517678
2509 0.517678
2510 0.517678
2511 0.51778
2512 0.51778
2513 0.517802
2514 0.517802
2515 0.517802
2516 0.517819
2517 0.517837
2518 0.517892
2519 0.517949
2520 0.518047
2521 0.518196
2522 0.51822
2523 0.51822
2524 0.51822
2525 0.518341
2526 0.518341
2527 0.518341
2528 0.518341
2529 0.518341
2530 0.518341
2531 0.518359
2532 0.518511
2533 0.518511
2534 0.518511
2535 0.518511
2536 0.518566
2537 0.518585
2538 0.518585
2539 0.518585
2540 0.518641
2541 0.518769
2542 0.518769
2543 0.518769
2544 0.518961
2545 0.519
2546 0.519
2547 0.51902
2548 0.51902
2549 0.519071
2550 0.519092
2551 0.519143
2552 0.519143
2553 0.519265
2554 0.519325
2555 0.519325
2556 0.519325
2557 0.519383
2558 0.519383
2559 0.519383
2560 0.519383
2561 0.519503
2562 0.519605
2563 0.519712
2564 0.519712
2565 0.519712
2566 0.519712
2567 0.519712
2568 0.519725
2569 0.519725
2570 0.519752
2571 0.519752
2572 0.519752
2573 0.519794
2574 0.519794
2575 0.519846
2576 0.519846
2577 0.519846
2578 0.519846
2579 0.519901
2580 0.519901
2581 0.520004
2582 0.520004
2583 0.520004
2584 0.520029
2585 0.520045
2586 0.520045
2587 0.520045
2588 0.520074
2589 0.520074
2590 0.520074
2591 0.520074
2592 0.520141
2593 0.520141
2594 0.520141
2595 0.520141
2596 0.520167
2597 0.520167
2598 0.520167
2599 0.520183
2600 0.520183
2601 0.520183
2602 0.520183
2603 0.5203
2604 0.5203
2605 0.5203
2606 0.520461
2607 0.520496
2608 0.520496
2609 0.520581
2610 0.520594
2611 0.520594
2612 0.520594
2613 0.520872
2614 0.521059
2615 0.521126
2616 0.521126
2617 0.521126
2618 0.521126
2619 0.521126
2620 0.521249
2621 0.521249
2622 0.521249
2623 0.52128
2624 0.52128
2625 0.52128
2626 0.52128
2627 0.52128
2628 0.521435
2629 0.521435
2630 0.521471
2631 0.521653
2632 0.521764
2633 0.521764
2634 0.521841
2635 0.521991
2636 0.522038
2637 0.522159
2638 0.522252
2639 0.522252
2640 0.522252
2641 0.522252
2642 0.522252
2643 0.522309
2644 0.522377
2645 0.522377
2646 0.522418
2647 0.522418
2648 0.522418
2649 0.522469
2650 0.522469
2651 0.522469
2652 0.522469
2653 0.522469
2654 0.522469
2655 0.522469
2656 0.522529
2657 0.522529
2658 0.522529
2659 0.522676
2660 0.522676
2661 0.522676
2662 0.522676
2663 0.522676
2664 0.522676
2665 0.523028
2666 0.523058
2667 0.523058
2668 0.523058
2669 0.523058
2670 0.523154
2671 0.523154
2672 0.523191
2673 0.523191
2674 0.523191
2675 0.523191
2676 0.523209
2677 0.523209
2678 0.523292
2679 0.523357
2680 0.523357
2681 0.523357
2682 0.523357
2683 0.523548
2684 0.52364
2685 0.52364
2686 0.52371
2687 0.52371
2688 0.52371
2689 0.52371
2690 0.523773
2691 0.523773
2692 0.523908
2693 0.523908
2694 0.523908
2695 0.523965
2696 0.524036
2697 0.524036
2698 0.524063
2699 0.524063
2700 0.524063
2701 0.524063
2702 0.524063
2703 0.524063
2704 0.524124
2705 0.524171
2706 0.524171
2707 0.524206
2708 0.524206
2709 0.524237
2710 0.524237
2711 0.524237
2712 0.524237
2713 0.524346
2714 0.524346
2715 0.524382
2716 0.524382
2717 0.524382
2718 0.524382
2719 0.524382
2720 0.524382
2721 0.524382
2722 0.524382
2723 0.52465
2724 0.52465
2725 0.52465
2726 0.524722
2727 0.524722
2728 0.524722
2729 0.524722
2730 0.524805
2731 0.524928
2732 0.524928
2733 0.524928
2734 0.524993
2735 0.524993
2736 0.525007
2737 0.525304
2738 0.525379
2739 0.525468
2740 0.525621
2741 0.525621
2742 0.525648
2743 0.525818
2744 0.525818
2745 0.525818
2746 0.525941
2747 0.525941
2748 0.525941
2749 0.525941
2750 0.525974
2751 0.525974
2752 0.526024
2753 0.526056
2754 0.526056
2755 0.526342
2756 0.526342
2757 0.526342
2758 0.526342
2759 0.526342
2760 0.526342
2761 0.526342
2762 0.526342
2763 0.526342
2764 0.526524
2765 0.526524
2766 0.526524
2767 0.526524
2768 0.526562
2769 0.526562
2770 0.526562
2771 0.526562
2772 0.526562
2773 0.526562
2774 0.526562
2775 0.526699
2776 0.526699
2777 0.526699
2778 0.526699
2779 0.526699
2780 0.526699
2781 0.526699
2782 0.526751
2783 0.526751
2784 0.526903
2785 0.526999
2786 0.526999
2787 0.526999
2788 0.527079
2789 0.527079
2790 0.52711
2791 0.52711
2792 0.52711
2793 0.52711
2794 0.52711
2795 0.527138
2796 0.527138
2797 0.527138
2798 0.527187
2799 0.527187
2800 0.5273
2801 0.5273
2802 0.5273
2803 0.527409
2804 0.527409
2805 0.527409
2806 0.527493
2807 0.527646
2808 0.527784
2809 0.527822
2810 0.527885
2811 0.527885
2812 0.527961
2813 0.527961
2814 0.527961
2815 0.527989
2816 0.528056
2817 0.528056
2818 0.528107
2819 0.528139
2820 0.528139
2821 0.528215
2822 0.528232
2823 0.528283
2824 0.528323
2825 0.528323
2826 0.528323
2827 0.528373
2828 0.528373
2829 0.528373
2830 0.528373
2831 0.528453
2832 0.528621
2833 0.528741
2834 0.528741
2835 0.528819
2836 0.528854
2837 0.528854
2838 0.528975
2839 0.528975
2840 0.529009
2841 0.529032
2842 0.529032
2843 0.529032
2844 0.529032
2845 0.529032
2846 0.529032
2847 0.529059
2848 0.529152
2849 0.529152
2850 0.529152
2851 0.529152
2852 0.529152
2853 0.529152
2854 0.529152
2855 0.529214
2856 0.529267
2857 0.529267
2858 0.529267
2859 0.529267
2860 0.529303
2861 0.529339
2862 0.529467
2863 0.529812
2864 0.529812
2865 0.529812
2866 0.529812
2867 0.530058
2868 0.53017
2869 0.530223
2870 0.530283
2871 0.53037
2872 0.530466
2873 0.530494
2874 0.530516
2875 0.530516
2876 0.530516
2877 0.530516
2878 0.530516
2879 0.530628
2880 0.530628
2881 0.530628
2882 0.530628
2883 0.530711
2884 0.530763
2885 0.530763
2886 0.530763
2887 0.530763
2888 0.530782
2889 0.530782
2890 0.530782
2891 0.531078
2892 0.531078
2893 0.531142
2894 0.531142
2895 0.531222
2896 0.531222
2897 0.531222
2898 0.531222
2899 0.531222
2900 0.531222
2901 0.531222
2902 0.531222
2903 0.531222
2904 0.531314
2905 0.531427
2906 0.531427
2907 0.531455
2908 0.531455
2909 0.531455
2910 0.531455
2911 0.531455
2912 0.531455
2913 0.531556
2914 0.531672
2915 0.531672
2916 0.531753
2917 0.531753
2918 0.531824
2919 0.531824
2920 0.531824
2921 0.531837
2922 0.531837
2923 0.531837
2924 0.531837
2925 0.531837
2926 0.531837
2927 0.531837
2928 0.531837
2929 0.531881
2930 0.531881
2931 0.531881
2932 0.531881
2933 0.53196
2934 0.532073
2935 0.532073
2936 0.532162
2937 0.532234
2938 0.532234
2939 0.532234
2940 0.532266
2941 0.532266
2942 0.532266
2943 0.532266
2944 0.532266
2945 0.532318
2946 0.532318
2947 0.532377
2948 0.532425
2949 0.532425
2950 0.532504
2951 0.532504
2952 0.532579
2953 0.532579
2954 0.532579
2955 0.532654
2956 0.532654
2957 0.532654
2958 0.53273
2959 0.53273
2960 0.53273
2961 0.53273
2962 0.53273
2963 0.532781
2964 0.532781
2965 0.532805
2966 0.532805
2967 0.532805
2968 0.532805
2969 0.532964
2970 0.532964
2971 0.532964
2972 0.533098
2973 0.533098
2974 0.533098
2975 0.533098
2976 0.533098
2977 0.533098
2978 0.533098
2979 0.53315
2980 0.53315
2981 0.533213
2982 0.533257
2983 0.533257
2984 0.533257
2985 0.533257
2986 0.533282
2987 0.533392
2988 0.533392
2989 0.533454
2990 0.533454
2991 0.533454
2992 0.533454
2993 0.533491
2994 0.533491
2995 0.533491
2996 0.533491
2997 0.533519
2998 0.533519
2999 0.533612
3000 0.533612
3001 0.533633
3002 0.533633
3003 0.533633
3004 0.533663
3005 0.533663
3006 0.533663
3007 0.533663
3008 0.533712
3009 0.533712
3010 0.533712
3011 0.53379
3012 0.533828
3013 0.53385
3014 0.533889
3015 0.533889
3016 0.533889
3017 0.533889
3018 0.533889
3019 0.53393
3020 0.53393
3021 0.53393
3022 0.53393
3023 0.53393
3024 0.533969
3025 0.533969
3026 0.533969
3027 0.534021
3028 0.534046
3029 0.534046
3030 0.534046
3031 0.534046
3032 0.534046
3033 0.534046
3034 0.534046
3035 0.534046
3036 0.534046
3037 0.534046
3038 0.53413
3039 0.53413
3040 0.53413
3041 0.53413
3042 0.53413
3043 0.534289
3044 0.534307
3045 0.534339
3046 0.534339
3047 0.534339
3048 0.534339
3049 0.534339
3050 0.534404
3051 0.534404
3052 0.534404
3053 0.534455
3054 0.534501
3055 0.534639
3056 0.534639
3057 0.534639
3058 0.534639
3059 0.534658
3060 0.534684
3061 0.534684
3062 0.534684
3063 0.534733
3064 0.534733
3065 0.534733
3066 0.534733
3067 0.534733
3068 0.534733
3069 0.534733
3070 0.534782
3071 0.534782
3072 0.534854
3073 0.534854
3074 0.534854
3075 0.534854
3076 0.534854
3077 0.534854
3078 0.534937
3079 0.534937
3080 0.534937
3081 0.53503
3082 0.535058
3083 0.535058
3084 0.535058
3085 0.535058
3086 0.535058
3087 0.535058
3088 0.535058
3089 0.535091
3090 0.535122
3091 0.535147
3092 0.535188
3093 0.535188
3094 0.535188
3095 0.535211
3096 0.535309
3097 0.535487
3098 0.535563
3099 0.535563
3100 0.535686
3101 0.535735
3102 0.535735
3103 0.535735
3104 0.535735
3105 0.535735
3106 0.535735
3107 0.536017
3108 0.536017
3109 0.536017
3110 0.536017
3111 0.536017
3112 0.536017
3113 0.536042
3114 0.536042
3115 0.536042
3116 0.536042
3117 0.536042
3118 0.536042
3119 0.536042
3120 0.536042
3121 0.536042
3122 0.536042
3123 0.536042
3124 0.536042
3125 0.536042
3126 0.536042
3127 0.536042
3128 0.536042
3129 0.536042
3130 0.536042
3131 0.536042
3132 0.536042
3133 0.536147
3134 0.536147
3135 0.536147
3136 0.536147
3137 0.536226
3138 0.536226
3139 0.536366
3140 0.536423
3141 0.536423
3142 0.536423
3143 0.536423
3144 0.536498
3145 0.536498
3146 0.536498
3147 0.536631
3148 0.5367
3149 0.536822
3150 0.536822
3151 0.536822
3152 0.536822
3153 0.536822
3154 0.536822
3155 0.53693
3156 0.536953
3157 0.536953
3158 0.536953
3159 0.537024
3160 0.537024
3161 0.537024
3162 0.537024
3163 0.537024
3164 0.537077
3165 0.537077
3166 0.537077
3167 0.537077
3168 0.537077
3169 0.537104
3170 0.537104
3171 0.537104
3172 0.537104
3173 0.537104
3174 0.537104
3175 0.537227
3176 0.537227
3177 0.537227
3178 0.537227
3179 0.537227
3180 0.537227
3181 0.537227
3182 0.537227
3183 0.537227
3184 0.537358
3185 0.537381
3186 0.537381
3187 0.537433
3188 0.537433
3189 0.537433
3190 0.537433
3191 0.537433
3192 0.537433
3193 0.537433
3194 0.537496
3195 0.537551
3196 0.537794
3197 0.537816
3198 0.537816
3199 0.537873
3200 0.537933
3201 0.537968
3202 0.538047
3203 0.538047
3204 0.538206
3205 0.538228
3206 0.538228
3207 0.538228
3208 0.538251
3209 0.538251
3210 0.53833
3211 0.53833
3212 0.53833
3213 0.538377
3214 0.538377
3215 0.538451
3216 0.538451
3217 0.538451
3218 0.538451
3219 0.538451
3220 0.538479
3221 0.538551
3222 0.53878
3223 0.538831
3224 0.53891
3225 0.538934
3226 0.538934
3227 0.538934
3228 0.538934
3229 0.538979
3230 0.538979
3231 0.538979
3232 0.539107
3233 0.539107
3234 0.539468
3235 0.539519
3236 0.539519
3237 0.539519
3238 0.539594
3239 0.539594
3240 0.539643
3241 0.539747
3242 0.539747
3243 0.539747
3244 0.539856
3245 0.539856
3246 0.539856
3247 0.539856
3248 0.539856
3249 0.540089
3250 0.540089
3251 0.540089
3252 0.540089
3253 0.540285
3254 0.540285
3255 0.540285
3256 0.540285
3257 0.540315
3258 0.54034
3259 0.540424
3260 0.540424
3261 0.540424
3262 0.540424
3263 0.540424
3264 0.540526
3265 0.540526
3266 0.540526
3267 0.540526
3268 0.540526
3269 0.540526
3270 0.540579
3271 0.540579
3272 0.540805
3273 0.540832
3274 0.540943
3275 0.541002
3276 0.541002
3277 0.54104
3278 0.54104
3279 0.54104
3280 0.54104
3281 0.54104
3282 0.541106
3283 0.541219
3284 0.541304
3285 0.541384
3286 0.541384
3287 0.541384
3288 0.541384
3289 0.541384
3290 0.541384
3291 0.541653
3292 0.541653
3293 0.541653
3294 0.541653
3295 0.541653
3296 0.541653
3297 0.541653
3298 0.541653
3299 0.541653
3300 0.541653
3301 0.541653
3302 0.541653
3303 0.541808
3304 0.541808
3305 0.541808
3306 0.541808
3307 0.541808
3308 0.541808
3309 0.541808
3310 0.541808
3311 0.541808
3312 0.541808
3313 0.541853
3314 0.541887
3315 0.54211
3316 0.542191
3317 0.542191
3318 0.542191
3319 0.542191
3320 0.542191
3321 0.542191
3322 0.542191
3323 0.542191
3324 0.542191
3325 0.542191
3326 0.542191
3327 0.542261
3328 0.542314
3329 0.542314
3330 0.542314
3331 0.542314
3332 0.542314
3333 0.542314
3334 0.542314
3335 0.542354
3336 0.542485
3337 0.542485
3338 0.542485
3339 0.54251
3340 0.54251
3341 0.54251
3342 0.54251
3343 0.542543
3344 0.542543
3345 0.542543
3346 0.542543
3347 0.542543
3348 0.542543
3349 0.542572
3350 0.542619
3351 0.542856
3352 0.542856
3353 0.542856
3354 0.542856
3355 0.542893
3356 0.542893
3357 0.542893
3358 0.542949
3359 0.542982
3360 0.542982
3361 0.542982
3362 0.542982
3363 0.542982
3364 0.542982
3365 0.542982
3366 0.542982
3367 0.542982
3368 0.542982
3369 0.542982
3370 0.542982
3371 0.542982
3372 0.542982
3373 0.542982
3374 0.542982
3375 0.542982
3376 0.542982
3377 0.543057
3378 0.543057
3379 0.543179
3380 0.543179
3381 0.543258
3382 0.543319
3383 0.543406
3384 0.543406
3385 0.543406
3386 0.54358
3387 0.54358
3388 0.54358
3389 0.543739
3390 0.543739
3391 0.543739
3392 0.543739
3393 0.543739
3394 0.543739
3395 0.543739
3396 0.543739
3397 0.543739
3398 0.543739
3399 0.543739
3400 0.543739
3401 0.543793
3402 0.543793
3403 0.543874
3404 0.543874
3405 0.543986
3406 0.543986
3407 0.543986
3408 0.543986
3409 0.543986
3410 0.543986
3411 0.543986
3412 0.544105
3413 0.544105
3414 0.544282
3415 0.544282
3416 0.544282
3417 0.544282
3418 0.544282
3419 0.544282
3420 0.544282
3421 0.544282
3422 0.544282
3423 0.544282
3424 0.544282
3425 0.544282
3426 0.544282
3427 0.544282
3428 0.544282
3429 0.544369
3430 0.544369
3431 0.544449
3432 0.544449
3433 0.544449
3434 0.544449
3435 0.544449
3436 0.544449
3437 0.544449
3438 0.544476
3439 0.544545
3440 0.544545
3441 0.544545
3442 0.544545
3443 0.544545
3444 0.544545
3445 0.544573
3446 0.544778
3447 0.544778
3448 0.544823
3449 0.544823
3450 0.544823
3451 0.544823
3452 0.544823
3453 0.544823
3454 0.544879
3455 0.544879
3456 0.544879
3457 0.544879
3458 0.544946
3459 0.544975
3460 0.544975
3461 0.545004
3462 0.545004
3463 0.545004
3464 0.545004
3465 0.545004
3466 0.545118
3467 0.545118
3468 0.545118
3469 0.545118
3470 0.545118
3471 0.545165
3472 0.545165
3473 0.545165
3474 0.545165
3475 0.545196
3476 0.545196
3477 0.545362
3478 0.545362
3479 0.545362
3480 0.545362
3481 0.545362
3482 0.545362
3483 0.54545
3484 0.54545
3485 0.54545
3486 0.54545
3487 0.54552
3488 0.545547
3489 0.545547
3490 0.545547
3491 0.545547
3492 0.545547
3493 0.545547
3494 0.545547
3495 0.545547
3496 0.545547
3497 0.545547
3498 0.545547
3499 0.545547
3500 0.545547
3501 0.545547
3502 0.545579
3503 0.545611
3504 0.545658
3505 0.545658
3506 0.545733
3507 0.545756
3508 0.545949
3509 0.545949
3510 0.545949
3511 0.545949
3512 0.545949
3513 0.545949
3514 0.545971
3515 0.545971
3516 0.545971
3517 0.546063
3518 0.546063
3519 0.546097
3520 0.546097
3521 0.546097
3522 0.546097
3523 0.546097
3524 0.546097
3525 0.546097
3526 0.546097
3527 0.54613
3528 0.54613
3529 0.546366
3530 0.546366
3531 0.546366
3532 0.546463
3533 0.546463
3534 0.546547
3535 0.546547
3536 0.546547
3537 0.546547
3538 0.546547
3539 0.546547
3540 0.546547
3541 0.546547
3542 0.546547
3543 0.546547
3544 0.54658
3545 0.54658
3546 0.54658
3547 0.546616
3548 0.546616
3549 0.546688
3550 0.546688
3551 0.546688
3552 0.546688
3553 0.546688
3554 0.546838
3555 0.546838
3556 0.546838
3557 0.546838
3558 0.546838
3559 0.546838
3560 0.546838
3561 0.546838
3562 0.546887
3563 0.546887
3564 0.54697
3565 0.54697
3566 0.54697
3567 0.54697
3568 0.54697
3569 0.54697
3570 0.54697
3571 0.546998
3572 0.547152
3573 0.547152
3574 0.547152
3575 0.547152
3576 0.547152
3577 0.547152
3578 0.547152
3579 0.547152
3580 0.547152
3581 0.547152
3582 0.547152
3583 0.547235
3584 0.547321
3585 0.547708
3586 0.547708
3587 0.547708
3588 0.547708
3589 0.547708
3590 0.547708
3591 0.547768
3592 0.547768
3593 0.547801
3594 0.547824
3595 0.547824
3596 0.547847
3597 0.547946
3598 0.548018
3599 0.54804


==> plots/data/dataSport-Journal-MDD_Enc1_nC.dat <==
0 0
1 0
2 0.0014557
3 0.00486343
4 0.00631913
5 0.0108311
6 0.0142921
7 0.016065
8 0.0223528
9 0.0224891
10 0.0242721
11 0.0247436
12 0.0263486
13 0.0280173
14 0.0296564
15 0.0330314
16 0.0356331
17 0.0357195
18 0.0360458
19 0.0372291
20 0.0376914
21 0.0378452
22 0.0380802
23 0.0393096
24 0.0393904
25 0.0395299
26 0.0402735
27 0.0416759
28 0.0418632
29 0.0432535
30 0.0436317
31 0.0438412
32 0.0440098
33 0.04425
34 0.0443103
35 0.0444138
36 0.0445514
37 0.0446591
38 0.0461501
39 0.0463468
40 0.0483791
41 0.0487176
42 0.0489967
43 0.0492139
44 0.0492508
45 0.0493172
46 0.0495281
47 0.0496693
48 0.0497874
49 0.0497959
50 0.0501557
51 0.0513236
52 0.0514405
53 0.0517091
54 0.0517091
55 0.0529018
56 0.0529164
57 0.0531928
58 0.0534564
59 0.055805
60 0.0559037
61 0.0560406
62 0.0571524
63 0.0587312
64 0.0588277
65 0.0589355
66 0.0600417
67 0.0600923
68 0.0611888
69 0.0624368
70 0.063674
71 0.0648942
72 0.0649489
73 0.0649579
74 0.0650779
75 0.0669772
76 0.0670034
77 0.0680788
78 0.0694221
79 0.0704605
80 0.072494
81 0.0735921
82 0.0745109
83 0.0759013
84 0.0759686
85 0.0760657
86 0.0783308
87 0.0788314
88 0.0820312
89 0.083424
90 0.083587
91 0.083956
92 0.0850096
93 0.0858039
94 0.0869594
95 0.089289
96 0.0894243
97 0.0896159
98 0.0897917
99 0.0900776
100 0.0902269
101 0.0930646
102 0.0932549
103 0.0943841
104 0.0944553
105 0.094756
106 0.0950938
107 0.0954886
108 0.0956477
109 0.0960194
110 0.0971868
111 0.0985575
112 0.100131
113 0.100626
114 0.100863
115 0.101083
116 0.103269
117 0.10438
118 0.106355
119 0.10643
120 0.106616
121 0.106691
122 0.107983
123 0.108849
124 0.109033
125 0.109419
126 0.109755
127 0.110197
128 0.111512
129 0.111725
130 0.112573
131 0.113753
132 0.114002
133 0.115236
134 0.115371
135 0.115667
136 0.115929
137 0.116095
138 0.116969
139 0.118149
140 0.118417
141 0.119713
142 0.11989
143 0.121262
144 0.121474
145 0.121842
146 0.122504
147 0.12368
148 0.124739
149 0.124914
150 0.125109
151 0.125273
152 0.126199
153 0.126667
154 0.126797
155 0.127577
156 0.12896
157 0.130301
158 0.130548
159 0.130796
160 0.13101
161 0.131212
162 0.133104
163 0.13334
164 0.133686
165 0.133744
166 0.133871
167 0.134097
168 0.13555
169 0.135793
170 0.135946
171 0.136363
172 0.136514
173 0.136607
174 0.139325
175 0.139585
176 0.140036
177 0.141305
178 0.141886
179 0.142052
180 0.142215
181 0.142349
182 0.143282
183 0.143415
184 0.14363
185 0.143763
186 0.143971
187 0.144215
188 0.146453
189 0.148793
190 0.149419
191 0.150657
192 0.152045
193 0.152216
194 0.15253
195 0.152667
196 0.152805
197 0.154191
198 0.156154
199 0.1577
200 0.158078
201 0.158106
202 0.159258
203 0.159389
204 0.159669
205 0.161194
206 0.161588
207 0.161826
208 0.161909
209 0.163003
210 0.164228
211 0.165448
212 0.167826
213 0.167966
214 0.168858
215 0.169972
216 0.170109
217 0.170174
218 0.17136
219 0.171767
220 0.171907
221 0.172169
222 0.17228
223 0.17358
224 0.173659
225 0.174615
226 0.174934
227 0.175031
228 0.175106
229 0.175347
230 0.175418
231 0.175619
232 0.176914
233 0.177406
234 0.179656
235 0.181023
236 0.181212
237 0.181476
238 0.182864
239 0.182977
240 0.183296
241 0.183616
242 0.183812
243 0.18393
244 0.184233
245 0.184599
246 0.184774
247 0.184898
248 0.185086
249 0.185252
250 0.186768
251 0.18888
252 0.18925
253 0.189497
254 0.189546
255 0.190478
256 0.191417
257 0.192435
258 0.194056
259 0.195668
260 0.196921
261 0.197033
262 0.198533
263 0.198829
264 0.200382
265 0.200514
266 0.200929
267 0.201068
268 0.201483
269 0.202124
270 0.202416
271 0.202507
272 0.202768
273 0.20305
274 0.204836
275 0.20558
276 0.206793
277 0.207217
278 0.207456
279 0.21052
280 0.210866
281 0.211105
282 0.212321
283 0.212456
284 0.212788
285 0.212992
286 0.213127
287 0.213256
288 0.213407
289 0.214959
290 0.216115
291 0.216257
292 0.216547
293 0.216635
294 0.217978
295 0.218377
296 0.218494
297 0.218522
298 0.218713
299 0.219289
300 0.220038
301 0.220169
302 0.221321
303 0.22134
304 0.221831
305 0.223099
306 0.223666
307 0.223771
308 0.224227
309 0.224385
310 0.225972
311 0.226033
312 0.227787
313 0.227802
314 0.227992
315 0.229451
316 0.230937
317 0.231033
318 0.231046
319 0.231156
320 0.231257
321 0.2324
322 0.232928
323 0.234253
324 0.234496
325 0.23464
326 0.234901
327 0.234967
328 0.235447
329 0.237099
330 0.237303
331 0.238429
332 0.238723
333 0.238753
334 0.239116
335 0.239274
336 0.240213
337 0.241451
338 0.24156
339 0.24299
340 0.243411
341 0.243502
342 0.243699
343 0.243938
344 0.244248
345 0.244539
346 0.244675
347 0.244817
348 0.245111
349 0.245437
350 0.246358
351 0.246689
352 0.246833
353 0.246933
354 0.247038
355 0.247132
356 0.247207
357 0.24733
358 0.247373
359 0.248893
360 0.249208
361 0.249336
362 0.249695
363 0.250197
364 0.250603
365 0.250698
366 0.251696
367 0.25213
368 0.252273
369 0.252375
370 0.252458
371 0.252549
372 0.252703
373 0.252883
374 0.253002
375 0.253869
376 0.253999
377 0.255157
378 0.255166
379 0.255258
380 0.255336
381 0.255414
382 0.256693
383 0.256845
384 0.256874
385 0.257024
386 0.257396
387 0.257444
388 0.257452
389 0.257467
390 0.257633
391 0.257873
392 0.258194
393 0.259287
394 0.259595
395 0.260892
396 0.261103
397 0.261352
398 0.261444
399 0.261603
400 0.261979
401 0.263446
402 0.26352
403 0.263716
404 0.264267
405 0.264485
406 0.265668
407 0.265668
408 0.265689
409 0.265833
410 0.266971
411 0.267954
412 0.268164
413 0.268192
414 0.268266
415 0.268437
416 0.268589
417 0.268664
418 0.268782
419 0.26919
420 0.269252
421 0.269491
422 0.269789
423 0.269828
424 0.26996
425 0.270036
426 0.27005
427 0.270207
428 0.270461
429 0.271119
430 0.271188
431 0.271251
432 0.271368
433 0.271541
434 0.27274
435 0.274481
436 0.274532
437 0.274613
438 0.27484
439 0.275035
440 0.275184
441 0.275649
442 0.276109
443 0.276168
444 0.276225
445 0.276513
446 0.276745
447 0.278198
448 0.278261
449 0.278496
450 0.278646
451 0.279857
452 0.280089
453 0.280665
454 0.280911
455 0.281001
456 0.281382
457 0.281549
458 0.282862
459 0.282897
460 0.282969
461 0.283109
462 0.283241
463 0.283334
464 0.28334
465 0.28396
466 0.284143
467 0.28431
468 0.284342
469 0.284379
470 0.284635
471 0.284859
472 0.284926
473 0.284958
474 0.285288
475 0.285362
476 0.285615
477 0.285908
478 0.286268
479 0.286377
480 0.286756
481 0.286918
482 0.286978
483 0.287141
484 0.287449
485 0.287563
486 0.288606
487 0.288713
488 0.288846
489 0.288846
490 0.289379
491 0.289423
492 0.289666
493 0.290031
494 0.290101
495 0.290189
496 0.290215
497 0.291345
498 0.29142
499 0.29146
500 0.291667
501 0.292003
502 0.292178
503 0.292305
504 0.292432
505 0.292647
506 0.292702
507 0.29283
508 0.292953
509 0.293016
510 0.293493
511 0.293656
512 0.294106
513 0.294187
514 0.294363
515 0.294363
516 0.295372
517 0.295426
518 0.295659
519 0.295827
520 0.295878
521 0.296216
522 0.29651
523 0.296636
524 0.296726
525 0.2978
526 0.297964
527 0.298281
528 0.298479
529 0.298533
530 0.298627
531 0.298877
532 0.299015
533 0.299253
534 0.299266
535 0.299449
536 0.299498
537 0.299509
538 0.299687
539 0.300565
540 0.300753
541 0.300753
542 0.301055
543 0.301078
544 0.302424
545 0.302549
546 0.30258
547 0.302668
548 0.302781
549 0.303125
550 0.3032
551 0.303433
552 0.303682
553 0.303963
554 0.304085
555 0.304308
556 0.304532
557 0.304584
558 0.30476
559 0.304895
560 0.305053
561 0.306227
562 0.306283
563 0.306359
564 0.306498
565 0.306556
566 0.306662
567 0.306683
568 0.306728
569 0.30674
570 0.306803
571 0.307312
572 0.307345
573 0.30742
574 0.307699
575 0.30781
576 0.307894
577 0.308051
578 0.30836
579 0.30936
580 0.3095
581 0.309682
582 0.309796
583 0.309969
584 0.311235
585 0.311439
586 0.31159
587 0.311713
588 0.31184
589 0.31189
590 0.312083
591 0.312281
592 0.312406
593 0.312539
594 0.312593
595 0.312721
596 0.312837
597 0.312876
598 0.313177
599 0.313217
600 0.313217
601 0.313292
602 0.314291
603 0.314403
604 0.314696
605 0.314835
606 0.314984
607 0.315019
608 0.315379
609 0.315455
610 0.315606
611 0.31613
612 0.31613
613 0.316176
614 0.316571
615 0.316585
616 0.316804
617 0.317079
618 0.317088
619 0.317982
620 0.318254
621 0.318352
622 0.318352
623 0.318649
624 0.31874
625 0.320289
626 0.320471
627 0.320561
628 0.320737
629 0.320986
630 0.321059
631 0.321742
632 0.321995
633 0.322279
634 0.32345
635 0.324571
636 0.324786
637 0.325327
638 0.325817
639 0.325857
640 0.326296
641 0.326414
642 0.326515
643 0.326872
644 0.326952
645 0.3271
646 0.327179
647 0.327397
648 0.327425
649 0.327461
650 0.327542
651 0.327678
652 0.327843
653 0.328069
654 0.328229
655 0.328536
656 0.328667
657 0.328789
658 0.328869
659 0.329878
660 0.330139
661 0.330229
662 0.33048
663 0.330504
664 0.330531
665 0.330589
666 0.330685
667 0.331605
668 0.331687
669 0.332041
670 0.332546
671 0.332546
672 0.332686
673 0.332761
674 0.33289
675 0.332947
676 0.333264
677 0.333286
678 0.333323
679 0.333442
680 0.333538
681 0.334004
682 0.334086
683 0.334187
684 0.334236
685 0.334511
686 0.334511
687 0.334533
688 0.334545
689 0.334601
690 0.334666
691 0.334666
692 0.334666
693 0.334701
694 0.334787
695 0.335007
696 0.335007
697 0.33629
698 0.33629
699 0.33633
700 0.336418
701 0.336514
702 0.336758
703 0.33678
704 0.336812
705 0.336853
706 0.336936
707 0.337163
708 0.338217
709 0.338427
710 0.338485
711 0.338569
712 0.338684
713 0.338713
714 0.338912
715 0.338949
716 0.33914
717 0.339219
718 0.339311
719 0.339355
720 0.339437
721 0.339639
722 0.339728
723 0.339815
724 0.340017
725 0.340113
726 0.340197
727 0.340248
728 0.340277
729 0.340884
730 0.34112
731 0.341185
732 0.341332
733 0.341385
734 0.341488
735 0.342014
736 0.342283
737 0.342372
738 0.342537
739 0.342614
740 0.342771
741 0.342888
742 0.343183
743 0.343226
744 0.343487
745 0.343617
746 0.343668
747 0.343687
748 0.34385
749 0.343914
750 0.344085
751 0.344296
752 0.34438
753 0.34448
754 0.344581
755 0.345712
756 0.345778
757 0.345788
758 0.345877
759 0.346154
760 0.346169
761 0.347524
762 0.347582
763 0.34785
764 0.347897
765 0.347995
766 0.348066
767 0.348183
768 0.348365
769 0.348523
770 0.348607
771 0.348871
772 0.349014
773 0.349081
774 0.349156
775 0.349186
776 0.349213
777 0.349309
778 0.349415
779 0.349596
780 0.349867
781 0.350385
782 0.350435
783 0.350546
784 0.350752
785 0.35085
786 0.350906
787 0.352183
788 0.352454
789 0.352454
790 0.352478
791 0.352837
792 0.353172
793 0.353496
794 0.353496
795 0.353601
796 0.353601
797 0.353803
798 0.353883
799 0.354182
800 0.35437
801 0.354512
802 0.356093
803 0.356136
804 0.356165
805 0.356202
806 0.356268
807 0.356797
808 0.356831
809 0.35691
810 0.356959
811 0.356986
812 0.357104
813 0.357142
814 0.357267
815 0.357267
816 0.357451
817 0.357721
818 0.357818
819 0.357852
820 0.358062
821 0.358471
822 0.358563
823 0.359084
824 0.35927
825 0.359389
826 0.359569
827 0.359665
828 0.359756
829 0.35977
830 0.35979
831 0.359873
832 0.35991
833 0.359996
834 0.359996
835 0.361042
836 0.361143
837 0.361423
838 0.361446
839 0.361486
840 0.36185
841 0.36197
842 0.362085
843 0.362641
844 0.362808
845 0.362941
846 0.36312
847 0.363185
848 0.363185
849 0.363216
850 0.363229
851 0.363295
852 0.363315
853 0.363315
854 0.363334
855 0.363334
856 0.363356
857 0.363461
858 0.363558
859 0.363577
860 0.363617
861 0.363625
862 0.363704
863 0.363798
864 0.363872
865 0.363894
866 0.364114
867 0.364114
868 0.36425
869 0.36425
870 0.364446
871 0.364629
872 0.364914
873 0.364987
874 0.365012
875 0.365044
876 0.365085
877 0.365143
878 0.365254
879 0.365462
880 0.365589
881 0.36578
882 0.366184
883 0.366247
884 0.366247
885 0.36635
886 0.366435
887 0.366659
888 0.366831
889 0.366831
890 0.366924
891 0.367024
892 0.367186
893 0.367655
894 0.367655
895 0.367693
896 0.367828
897 0.367981
898 0.3681
899 0.368355
900 0.368507
901 0.368611
902 0.368645
903 0.368645
904 0.368682
905 0.368877
906 0.369261
907 0.369376
908 0.369376
909 0.369428
910 0.369525
911 0.369622
912 0.369705
913 0.369822
914 0.369901
915 0.370412
916 0.371042
917 0.371073
918 0.371176
919 0.371273
920 0.371574
921 0.371716
922 0.37176
923 0.371805
924 0.371935
925 0.372045
926 0.372045
927 0.372061
928 0.372105
929 0.372127
930 0.372484
931 0.372581
932 0.372618
933 0.372694
934 0.372799
935 0.373079
936 0.373212
937 0.373299
938 0.373299
939 0.373399
940 0.373421
941 0.37346
942 0.373532
943 0.373532
944 0.37362
945 0.37373
946 0.373762
947 0.373813
948 0.374056
949 0.374101
950 0.37413
951 0.374146
952 0.374167
953 0.374176
954 0.374176
955 0.374176
956 0.374274
957 0.375363
958 0.375574
959 0.375751
960 0.375751
961 0.375864
962 0.37686
963 0.376899
964 0.377014
965 0.377278
966 0.377607
967 0.377657
968 0.377855
969 0.377873
970 0.377914
971 0.378015
972 0.378107
973 0.378169
974 0.378199
975 0.378242
976 0.378299
977 0.37838
978 0.378489
979 0.378531
980 0.378555
981 0.378555
982 0.378741
983 0.378781
984 0.378858
985 0.378926
986 0.378959
987 0.379031
988 0.379041
989 0.379286
990 0.379335
991 0.379452
992 0.379747
993 0.379909
994 0.379909
995 0.380397
996 0.380674
997 0.380761
998 0.380994
999 0.381074
1000 0.381136
1001 0.381193
1002 0.381242
1003 0.381242
1004 0.381242
1005 0.381278
1006 0.381323
1007 0.381431
1008 0.381578
1009 0.381642
1010 0.381681
1011 0.381731
1012 0.382085
1013 0.382085
1014 0.382126
1015 0.382136
1016 0.38218
1017 0.382251
1018 0.382309
1019 0.383501
1020 0.383772
1021 0.383842
1022 0.384167
1023 0.384192
1024 0.384246
1025 0.384335
1026 0.384444
1027 0.384514
1028 0.38457
1029 0.38457
1030 0.385052
1031 0.385165
1032 0.38518
1033 0.385312
1034 0.385353
1035 0.385467
1036 0.385534
1037 0.385646
1038 0.385741
1039 0.385938
1040 0.38605
1041 0.38605
1042 0.386068
1043 0.386097
1044 0.386097
1045 0.386232
1046 0.386232
1047 0.386269
1048 0.386554
1049 0.386554
1050 0.386554
1051 0.386598
1052 0.386866
1053 0.38689
1054 0.386902
1055 0.386965
1056 0.387192
1057 0.387289
1058 0.387402
1059 0.387498
1060 0.387498
1061 0.387719
1062 0.387757
1063 0.388706
1064 0.388767
1065 0.388767
1066 0.388767
1067 0.389012
1068 0.389031
1069 0.38918
1070 0.389234
1071 0.38951
1072 0.38951
1073 0.38951
1074 0.38951
1075 0.389536
1076 0.389637
1077 0.389637
1078 0.389673
1079 0.389752
1080 0.389783
1081 0.389884
1082 0.389933
1083 0.38994
1084 0.389968
1085 0.390093
1086 0.39016
1087 0.39016
1088 0.390567
1089 0.390809
1090 0.390918
1091 0.391024
1092 0.391101
1093 0.391219
1094 0.391455
1095 0.392746
1096 0.392923
1097 0.392999
1098 0.393045
1099 0.393057
1100 0.393095
1101 0.393185
1102 0.393573
1103 0.393591
1104 0.393612
1105 0.393725
1106 0.393773
1107 0.393935
1108 0.393935
1109 0.393935
1110 0.394149
1111 0.394252
1112 0.394348
1113 0.394379
1114 0.394469
1115 0.39451
1116 0.39451
1117 0.39451
1118 0.394588
1119 0.394588
1120 0.39461
1121 0.394696
1122 0.394718
1123 0.394807
1124 0.394969
1125 0.395043
1126 0.39525
1127 0.39525
1128 0.395415
1129 0.395565
1130 0.39562
1131 0.39567
1132 0.395814
1133 0.395814
1134 0.396123
1135 0.396215
1136 0.39624
1137 0.396501
1138 0.396623
1139 0.396779
1140 0.396871
1141 0.396893
1142 0.396959
1143 0.397106
1144 0.397392
1145 0.397496
1146 0.39762
1147 0.397666
1148 0.397666
1149 0.397769
1150 0.397943
1151 0.398027
1152 0.398046
1153 0.398161
1154 0.398265
1155 0.398344
1156 0.3986
1157 0.3986
1158 0.398637
1159 0.398679
1160 0.398715
1161 0.398863
1162 0.398981
1163 0.398981
1164 0.398981
1165 0.399004
1166 0.399678
1167 0.399705
1168 0.399897
1169 0.399956
1170 0.400224
1171 0.40025
1172 0.40043
1173 0.400441
1174 0.400476
1175 0.400476
1176 0.400476
1177 0.400503
1178 0.400562
1179 0.400602
1180 0.400618
1181 0.400618
1182 0.401764
1183 0.401828
1184 0.401828
1185 0.401854
1186 0.401854
1187 0.401958
1188 0.401958
1189 0.402003
1190 0.402083
1191 0.402196
1192 0.402341
1193 0.402458
1194 0.402631
1195 0.402631
1196 0.402686
1197 0.402686
1198 0.402742
1199 0.402767
1200 0.402808
1201 0.403082
1202 0.403314
1203 0.403314
1204 0.403526
1205 0.403596
1206 0.403756
1207 0.404175
1208 0.404378
1209 0.404378
1210 0.404542
1211 0.404721
1212 0.404721
1213 0.404789
1214 0.404816
1215 0.405212
1216 0.405314
1217 0.40536
1218 0.405382
1219 0.405553
1220 0.405553
1221 0.405597
1222 0.405717
1223 0.405797
1224 0.405933
1225 0.405963
1226 0.405963
1227 0.405983
1228 0.406182
1229 0.406182
1230 0.406209
1231 0.406324
1232 0.406324
1233 0.40649
1234 0.406608
1235 0.406608
1236 0.40672
1237 0.406767
1238 0.40711
1239 0.407175
1240 0.407175
1241 0.407205
1242 0.407205
1243 0.407236
1244 0.407236
1245 0.407254
1246 0.407279
1247 0.407425
1248 0.407598
1249 0.408084
1250 0.408209
1251 0.408329
1252 0.408329
1253 0.408329
1254 0.408329
1255 0.408329
1256 0.408329
1257 0.408412
1258 0.408443
1259 0.40858
1260 0.408598
1261 0.408625
1262 0.408636
1263 0.408702
1264 0.408702
1265 0.409163
1266 0.409211
1267 0.409271
1268 0.409354
1269 0.409414
1270 0.409414
1271 0.409453
1272 0.409547
1273 0.409782
1274 0.409805
1275 0.409818
1276 0.409818
1277 0.409862
1278 0.410121
1279 0.410121
1280 0.410135
1281 0.410165
1282 0.410243
1283 0.410441
1284 0.410616
1285 0.410731
1286 0.410883
1287 0.410914
1288 0.410914
1289 0.410914
1290 0.411454
1291 0.411473
1292 0.411529
1293 0.411569
1294 0.411644
1295 0.411906
1296 0.411906
1297 0.411906
1298 0.411906
1299 0.411906
1300 0.411906
1301 0.412048
1302 0.412062
1303 0.412325
1304 0.412367
1305 0.412501
1306 0.41255
1307 0.412748
1308 0.412858
1309 0.41293
1310 0.41304
1311 0.41304
1312 0.413297
1313 0.413421
1314 0.413469
1315 0.413555
1316 0.413555
1317 0.413555
1318 0.413624
1319 0.413624
1320 0.413641
1321 0.413717
1322 0.413753
1323 0.413767
1324 0.413796
1325 0.413796
1326 0.413853
1327 0.413899
1328 0.413957
1329 0.414253
1330 0.41443
1331 0.414481
1332 0.414481
1333 0.414481
1334 0.4145
1335 0.414537
1336 0.414537
1337 0.414537
1338 0.414551
1339 0.414573
1340 0.414573
1341 0.414663
1342 0.414772
1343 0.414772
1344 0.414968
1345 0.415052
1346 0.415285
1347 0.415398
1348 0.415398
1349 0.415518
1350 0.415518
1351 0.415538
1352 0.41558
1353 0.415595
1354 0.415721
1355 0.41574
1356 0.41574
1357 0.41591
1358 0.416007
1359 0.416007
1360 0.416039
1361 0.416187
1362 0.416288
1363 0.416288
1364 0.416288
1365 0.416518
1366 0.416518
1367 0.416518
1368 0.416518
1369 0.416518
1370 0.416585
1371 0.416585
1372 0.416631
1373 0.416631
1374 0.416731
1375 0.416778
1376 0.416778
1377 0.416778
1378 0.416778
1379 0.41685
1380 0.41685
1381 0.416899
1382 0.416899
1383 0.416899
1384 0.416938
1385 0.417216
1386 0.417339
1387 0.417339
1388 0.417339
1389 0.417339
1390 0.417496
1391 0.41775
1392 0.41775
1393 0.41775
1394 0.418126
1395 0.418126
1396 0.418148
1397 0.418148
1398 0.418354
1399 0.418354
1400 0.418354
1401 0.418354
1402 0.4184
1403 0.418538
1404 0.418637
1405 0.418756
1406 0.418756
1407 0.418842
1408 0.418842
1409 0.418842
1410 0.418944
1411 0.419222
1412 0.419222
1413 0.419283
1414 0.419338
1415 0.419338
1416 0.419448
1417 0.419448
1418 0.419448
1419 0.419448
1420 0.419448
1421 0.419465
1422 0.419516
1423 0.4197
1424 0.4197
1425 0.419757
1426 0.419943
1427 0.419943
1428 0.419943
1429 0.419959
1430 0.420042
1431 0.420057
1432 0.420057
1433 0.420057
1434 0.420057
1435 0.420104
1436 0.420148
1437 0.42026
1438 0.420342
1439 0.42059
1440 0.420608
1441 0.420608
1442 0.420723
1443 0.420846
1444 0.420846
1445 0.420896
1446 0.421144
1447 0.421144
1448 0.421216
1449 0.421349
1450 0.421444
1451 0.421444
1452 0.421528
1453 0.422388
1454 0.422476
1455 0.422476
1456 0.422476
1457 0.422683
1458 0.422823
1459 0.422849
1460 0.422849
1461 0.422849
1462 0.422849
1463 0.422878
1464 0.423043
1465 0.423112
1466 0.423112
1467 0.423172
1468 0.423196
1469 0.423196
1470 0.423293
1471 0.423316
1472 0.423405
1473 0.42348
1474 0.42348
1475 0.42348
1476 0.423877
1477 0.423877
1478 0.423984
1479 0.423984
1480 0.424092
1481 0.424167
1482 0.424392
1483 0.424552
1484 0.424631
1485 0.424631
1486 0.424827
1487 0.424866
1488 0.42496
1489 0.42496
1490 0.425039
1491 0.425198
1492 0.425198
1493 0.425225
1494 0.425311
1495 0.425344
1496 0.425562
1497 0.425688
1498 0.425688
1499 0.425855
1500 0.425855
1501 0.425855
1502 0.425855
1503 0.425855
1504 0.425887
1505 0.425887
1506 0.426073
1507 0.42618
1508 0.42618
1509 0.42618
1510 0.42618
1511 0.42633
1512 0.426357
1513 0.426377
1514 0.426415
1515 0.426415
1516 0.426415
1517 0.426493
1518 0.427229
1519 0.427229
1520 0.427327
1521 0.427327
1522 0.427362
1523 0.427362
1524 0.427703
1525 0.428135
1526 0.428135
1527 0.428135
1528 0.428154
1529 0.428486
1530 0.428486
1531 0.428486
1532 0.428486
1533 0.428486
1534 0.428849
1535 0.42895
1536 0.429025
1537 0.429181
1538 0.429181
1539 0.429268
1540 0.429268
1541 0.429308
1542 0.429379
1543 0.429428
1544 0.429428
1545 0.429498
1546 0.429498
1547 0.429613
1548 0.42976
1549 0.429809
1550 0.429809
1551 0.429809
1552 0.430066
1553 0.430066
1554 0.430066
1555 0.430274
1556 0.430301
1557 0.430318
1558 0.430318
1559 0.430387
1560 0.430411
1561 0.430665
1562 0.430665
1563 0.430688
1564 0.43084
1565 0.43084
1566 0.43084
1567 0.430968
1568 0.43105
1569 0.431366
1570 0.431366
1571 0.431366
1572 0.431366
1573 0.431463
1574 0.431463
1575 0.431463
1576 0.431647
1577 0.431723
1578 0.431723
1579 0.431803
1580 0.431826
1581 0.432152
1582 0.432152
1583 0.432254
1584 0.43233
1585 0.432398
1586 0.432444
1587 0.432444
1588 0.432578
1589 0.432578
1590 0.432578
1591 0.432654
1592 0.43283
1593 0.432908
1594 0.432929
1595 0.433206
1596 0.433348
1597 0.433444
1598 0.433691
1599 0.433965
1600 0.433965
1601 0.433965
1602 0.434129
1603 0.43418
1604 0.434207
1605 0.434207
1606 0.434389
1607 0.434389
1608 0.434468
1609 0.434468
1610 0.434686
1611 0.434725
1612 0.434725
1613 0.434725
1614 0.434826
1615 0.434866
1616 0.434894
1617 0.435014
1618 0.435014
1619 0.435051
1620 0.435051
1621 0.435051
1622 0.435096
1623 0.435277
1624 0.435386
1625 0.435386
1626 0.435417
1627 0.435443
1628 0.435574
1629 0.43562
1630 0.435638
1631 0.435703
1632 0.435722
1633 0.435842
1634 0.435842
1635 0.435875
1636 0.436264
1637 0.436293
1638 0.436293
1639 0.436293
1640 0.436478
1641 0.436525
1642 0.436693
1643 0.436711
1644 0.436711
1645 0.436743
1646 0.437346
1647 0.437373
1648 0.437545
1649 0.437545
1650 0.437634
1651 0.437777
1652 0.437777
1653 0.437822
1654 0.437928
1655 0.437993
1656 0.438057
1657 0.438057
1658 0.438322
1659 0.438366
1660 0.438383
1661 0.438403
1662 0.438431
1663 0.438431
1664 0.438431
1665 0.438578
1666 0.438578
1667 0.43863
1668 0.439121
1669 0.439136
1670 0.439163
1671 0.439184
1672 0.439223
1673 0.43931
1674 0.439332
1675 0.439332
1676 0.439344
1677 0.439344
1678 0.439458
1679 0.439458
1680 0.439458
1681 0.439705
1682 0.439729
1683 0.439833
1684 0.439935
1685 0.439999
1686 0.439999
1687 0.439999
1688 0.439999
1689 0.440107
1690 0.440107
1691 0.440107
1692 0.440107
1693 0.440124
1694 0.440173
1695 0.440795
1696 0.440795
1697 0.440803
1698 0.440803
1699 0.440803
1700 0.440824
1701 0.440879
1702 0.440887
1703 0.440887
1704 0.441012
1705 0.441012
1706 0.441063
1707 0.441063
1708 0.44111
1709 0.44111
1710 0.441159
1711 0.441205
1712 0.441233
1713 0.441265
1714 0.441316
1715 0.441369
1716 0.441466
1717 0.441508
1718 0.441549
1719 0.441604
1720 0.441626
1721 0.441649
1722 0.441671
1723 0.441759
1724 0.441759
1725 0.441759
1726 0.441759
1727 0.44184
1728 0.441931
1729 0.441971
1730 0.44211
1731 0.44211
1732 0.442251
1733 0.442298
1734 0.442298
1735 0.442298
1736 0.442351
1737 0.442651
1738 0.442651
1739 0.442727
1740 0.442759
1741 0.442831
1742 0.442937
1743 0.442937
1744 0.442986
1745 0.443009
1746 0.443009
1747 0.443009
1748 0.443043
1749 0.443043
1750 0.443043
1751 0.443092
1752 0.443318
1753 0.443424
1754 0.443424
1755 0.443439
1756 0.444478
1757 0.444478
1758 0.444478
1759 0.444505
1760 0.444676
1761 0.444676
1762 0.444726
1763 0.444782
1764 0.444811
1765 0.444811
1766 0.445003
1767 0.445039
1768 0.445234
1769 0.445234
1770 0.445234
1771 0.445234
1772 0.445234
1773 0.445234
1774 0.445253
1775 0.445253
1776 0.445253
1777 0.44535
1778 0.445436
1779 0.445602
1780 0.445669
1781 0.44569
1782 0.44569
1783 0.445721
1784 0.445746
1785 0.44578
1786 0.445937
1787 0.446209
1788 0.446209
1789 0.446265
1790 0.446299
1791 0.446325
1792 0.446351
1793 0.446351
1794 0.446474
1795 0.446609
1796 0.446628
1797 0.446734
1798 0.446734
1799 0.446778
1800 0.446778
1801 0.446778
1802 0.446809
1803 0.446809
1804 0.446925
1805 0.446981
1806 0.448074
1807 0.448089
1808 0.448312
1809 0.448312
1810 0.448356
1811 0.448356
1812 0.448378
1813 0.448378
1814 0.448378
1815 0.448378
1816 0.448378
1817 0.44853
1818 0.44853
1819 0.448569
1820 0.448569
1821 0.44859
1822 0.44859
1823 0.448615
1824 0.448655
1825 0.448675
1826 0.448782
1827 0.448824
1828 0.448824
1829 0.448886
1830 0.448886
1831 0.448985
1832 0.449044
1833 0.449044
1834 0.449058
1835 0.449058
1836 0.449137
1837 0.449161
1838 0.450054
1839 0.450054
1840 0.450069
1841 0.450069
1842 0.450069
1843 0.450193
1844 0.450193
1845 0.450386
1846 0.450386
1847 0.450386
1848 0.450467
1849 0.450467
1850 0.450467
1851 0.450496
1852 0.450657
1853 0.450727
1854 0.450727
1855 0.450795
1856 0.450912
1857 0.450912
1858 0.450923
1859 0.450923
1860 0.450923
1861 0.450923
1862 0.450937
1863 0.451085
1864 0.451195
1865 0.451233
1866 0.451233
1867 0.451324
1868 0.451413
1869 0.451413
1870 0.451448
1871 0.451471
1872 0.451643
1873 0.451748
1874 0.451763
1875 0.451841
1876 0.451871
1877 0.451871
1878 0.451923
1879 0.451947
1880 0.452103
1881 0.452162
1882 0.452313
1883 0.452313
1884 0.452313
1885 0.45235
1886 0.452372
1887 0.452515
1888 0.452515
1889 0.453564
1890 0.453685
1891 0.453738
1892 0.453751
1893 0.453858
1894 0.453883
1895 0.453883
1896 0.453883
1897 0.453883
1898 0.453883
1899 0.453883
1900 0.453883
1901 0.453883
1902 0.453883
1903 0.453883
1904 0.454014
1905 0.454231
1906 0.454265
1907 0.454297
1908 0.454297
1909 0.454333
1910 0.45446
1911 0.454482
1912 0.454619
1913 0.454652
1914 0.454734
1915 0.454877
1916 0.454952
1917 0.45507
1918 0.45507
1919 0.455085
1920 0.455126
1921 0.455148
1922 0.455171
1923 0.455171
1924 0.45527
1925 0.455296
1926 0.455344
1927 0.45546
1928 0.45546
1929 0.455492
1930 0.455505
1931 0.455505
1932 0.455525
1933 0.455739
1934 0.455826
1935 0.455855
1936 0.455855
1937 0.455855
1938 0.455855
1939 0.455903
1940 0.455903
1941 0.455917
1942 0.455931
1943 0.455931
1944 0.45618
1945 0.45618
1946 0.456187
1947 0.456187
1948 0.456288
1949 0.456396
1950 0.456435
1951 0.456435
1952 0.456435
1953 0.456435
1954 0.456435
1955 0.456456
1956 0.45648
1957 0.456504
1958 0.456504
1959 0.456672
1960 0.456726
1961 0.456758
1962 0.456758
1963 0.456758
1964 0.456789
1965 0.456789
1966 0.457075
1967 0.457104
1968 0.45715
1969 0.45715
1970 0.457182
1971 0.457205
1972 0.457336
1973 0.457336
1974 0.457336
1975 0.457336
1976 0.457348
1977 0.45737
1978 0.45737
1979 0.45737
1980 0.457394
1981 0.457407
1982 0.457458
1983 0.457725
1984 0.457725
1985 0.457725
1986 0.45776
1987 0.458143
1988 0.458166
1989 0.45825
1990 0.45825
1991 0.458365
1992 0.458398
1993 0.458492
1994 0.458492
1995 0.458549
1996 0.45871
1997 0.45871
1998 0.45871
1999 0.458775
2000 0.458867
2001 0.458884
2002 0.458884
2003 0.459015
2004 0.459015
2005 0.459015
2006 0.45907
2007 0.45907
2008 0.45907
2009 0.45907
2010 0.45907
2011 0.45907
2012 0.45913
2013 0.45913
2014 0.45913
2015 0.45913
2016 0.45916
2017 0.45917
2018 0.459197
2019 0.459334
2020 0.459355
2021 0.459355
2022 0.45944
2023 0.459487
2024 0.459582
2025 0.459582
2026 0.459616
2027 0.459616
2028 0.459909
2029 0.459991
2030 0.460017
2031 0.460054
2032 0.460054
2033 0.460054
2034 0.460054
2035 0.460103
2036 0.460103
2037 0.460114
2038 0.460114
2039 0.460114
2040 0.460114
2041 0.460143
2042 0.460172
2043 0.460315
2044 0.460478
2045 0.460638
2046 0.460638
2047 0.460722
2048 0.460815
2049 0.460815
2050 0.460815
2051 0.460912
2052 0.460912
2053 0.461005
2054 0.461031
2055 0.461031
2056 0.461052
2057 0.461052
2058 0.461072
2059 0.461072
2060 0.461107
2061 0.461149
2062 0.461187
2063 0.461187
2064 0.461211
2065 0.461303
2066 0.461316
2067 0.461316
2068 0.461316
2069 0.461337
2070 0.461337
2071 0.461361
2072 0.461386
2073 0.461428
2074 0.461428
2075 0.461482
2076 0.461562
2077 0.461605
2078 0.461696
2079 0.461696
2080 0.461696
2081 0.461755
2082 0.461823
2083 0.461848
2084 0.461931
2085 0.461973
2086 0.461973
2087 0.461973
2088 0.462279
2089 0.462417
2090 0.462457
2091 0.462497
2092 0.462548
2093 0.462548
2094 0.462548
2095 0.462645
2096 0.462645
2097 0.462683
2098 0.462683
2099 0.462709
2100 0.462719
2101 0.462776
2102 0.4628
2103 0.462877
2104 0.462877
2105 0.462877
2106 0.462877
2107 0.462961
2108 0.462961
2109 0.462961
2110 0.463006
2111 0.46308
2112 0.46308
2113 0.463105
2114 0.463105
2115 0.463369
2116 0.46353
2117 0.46353
2118 0.46355
2119 0.46355
2120 0.46355
2121 0.46355
2122 0.463602
2123 0.463632
2124 0.463785
2125 0.46391
2126 0.464056
2127 0.464056
2128 0.464056
2129 0.464056
2130 0.464056
2131 0.464056
2132 0.464056
2133 0.464074
2134 0.464074
2135 0.464089
2136 0.4642
2137 0.464349
2138 0.464349
2139 0.464425
2140 0.464452
2141 0.464452
2142 0.464452
2143 0.464452
2144 0.464469
2145 0.464469
2146 0.464469
2147 0.464485
2148 0.464526
2149 0.464543
2150 0.464571
2151 0.464622
2152 0.464622
2153 0.464622
2154 0.464659
2155 0.464687
2156 0.464772
2157 0.464772
2158 0.464772
2159 0.464981
2160 0.464981
2161 0.464981
2162 0.465001
2163 0.465001
2164 0.465014
2165 0.46505
2166 0.46505
2167 0.46505
2168 0.46505
2169 0.46505
2170 0.46505
2171 0.46505
2172 0.46505
2173 0.465071
2174 0.465071
2175 0.465141
2176 0.465141
2177 0.465191
2178 0.465365
2179 0.465365
2180 0.465376
2181 0.465392
2182 0.465479
2183 0.465479
2184 0.465479
2185 0.465479
2186 0.465479
2187 0.465479
2188 0.465479
2189 0.465479
2190 0.465523
2191 0.465523
2192 0.465554
2193 0.465554
2194 0.465554
2195 0.465594
2196 0.46562
2197 0.46564
2198 0.46573
2199 0.46573
2200 0.465902
2201 0.465902
2202 0.46606
2203 0.46606
2204 0.466078
2205 0.466145
2206 0.466172
2207 0.466283
2208 0.466283
2209 0.466317
2210 0.466317
2211 0.466317
2212 0.466943
2213 0.467034
2214 0.467034
2215 0.467034
2216 0.467051
2217 0.467051
2218 0.467209
2219 0.467209
2220 0.467209
2221 0.467305
2222 0.46739
2223 0.46739
2224 0.46739
2225 0.467459
2226 0.467503
2227 0.467527
2228 0.46764
2229 0.467663
2230 0.467834
2231 0.467938
2232 0.46808
2233 0.46808
2234 0.46808
2235 0.46808
2236 0.468312
2237 0.468336
2238 0.468336
2239 0.468387
2240 0.46854
2241 0.468595
2242 0.46868
2243 0.46868
2244 0.46868
2245 0.468702
2246 0.468812
2247 0.468812
2248 0.468831
2249 0.468831
2250 0.468949
2251 0.469006
2252 0.469023
2253 0.469186
2254 0.469206
2255 0.469448
2256 0.469493
2257 0.469493
2258 0.469551
2259 0.469551
2260 0.470041
2261 0.470126
2262 0.470182
2263 0.47024
2264 0.470257
2265 0.470257
2266 0.470363
2267 0.47043
2268 0.470444
2269 0.470509
2270 0.470509
2271 0.470509
2272 0.470931
2273 0.470931
2274 0.470991
2275 0.470991
2276 0.471017
2277 0.471281
2278 0.471302
2279 0.471302
2280 0.471302
2281 0.471365
2282 0.47146
2283 0.471517
2284 0.471528
2285 0.471602
2286 0.471628
2287 0.471641
2288 0.471641
2289 0.471641
2290 0.471641
2291 0.471655
2292 0.471655
2293 0.471655
2294 0.471655
2295 0.471655
2296 0.471655
2297 0.471715
2298 0.471789
2299 0.47189
2300 0.471933
2301 0.472091
2302 0.472132
2303 0.472223
2304 0.472223
2305 0.472223
2306 0.472311
2307 0.472358
2308 0.472373
2309 0.472501
2310 0.472515
2311 0.472549
2312 0.472585
2313 0.472585
2314 0.472585
2315 0.47269
2316 0.472719
2317 0.472802
2318 0.472802
2319 0.472802
2320 0.472899
2321 0.472916
2322 0.472932
2323 0.472999
2324 0.472999
2325 0.472999
2326 0.472999
2327 0.473024
2328 0.473024
2329 0.47304
2330 0.47304
2331 0.473053
2332 0.473053
2333 0.473053
2334 0.473093
2335 0.473116
2336 0.473116
2337 0.473116
2338 0.473116
2339 0.473116
2340 0.473116
2341 0.473251
2342 0.473279
2343 0.473279
2344 0.473307
2345 0.473337
2346 0.473337
2347 0.473337
2348 0.473337
2349 0.473363
2350 0.473411
2351 0.473504
2352 0.473504
2353 0.473568
2354 0.473779
2355 0.473779
2356 0.473779
2357 0.473779
2358 0.473845
2359 0.473845
2360 0.473889
2361 0.473889
2362 0.473889
2363 0.47402
2364 0.474075
2365 0.474075
2366 0.474126
2367 0.474172
2368 0.4742
2369 0.474251
2370 0.474347
2371 0.474347
2372 0.474347
2373 0.474347
2374 0.474388
2375 0.474388
2376 0.474388
2377 0.474388
2378 0.474416
2379 0.474416
2380 0.474441
2381 0.474441
2382 0.474441
2383 0.474464
2384 0.474489
2385 0.474489
2386 0.474546
2387 0.474546
2388 0.474746
2389 0.474746
2390 0.474746
2391 0.474746
2392 0.474746
2393 0.474769
2394 0.474824
2395 0.474947
2396 0.475074
2397 0.475074
2398 0.475074
2399 0.475074
2400 0.475074
2401 0.475074
2402 0.475074
2403 0.475074
2404 0.475074
2405 0.47511
2406 0.47511
2407 0.475143
2408 0.475143
2409 0.475143
2410 0.475252
2411 0.475294
2412 0.475294
2413 0.475308
2414 0.475308
2415 0.475708
2416 0.475708
2417 0.475708
2418 0.475708
2419 0.475754
2420 0.475801
2421 0.475801
2422 0.475801
2423 0.476242
2424 0.476311
2425 0.476311
2426 0.476311
2427 0.476533
2428 0.476712
2429 0.47674
2430 0.47674
2431 0.47674
2432 0.47674
2433 0.47677
2434 0.47679
2435 0.47679
2436 0.47679
2437 0.476835
2438 0.476835
2439 0.476879
2440 0.476879
2441 0.476915
2442 0.476915
2443 0.476915
2444 0.476915
2445 0.476915
2446 0.476915
2447 0.476915
2448 0.477132
2449 0.477132
2450 0.477236
2451 0.477236
2452 0.47727
2453 0.477289
2454 0.477324
2455 0.477522
2456 0.477522
2457 0.477601
2458 0.477601
2459 0.477601
2460 0.477633
2461 0.477633
2462 0.477722
2463 0.477722
2464 0.477722
2465 0.477722
2466 0.477722
2467 0.477785
2468 0.477832
2469 0.47785
2470 0.47785
2471 0.477906
2472 0.477906
2473 0.477941
2474 0.47797
2475 0.47797
2476 0.477988
2477 0.477988
2478 0.477988
2479 0.477988
2480 0.477988
2481 0.478034
2482 0.478034
2483 0.478034
2484 0.478083
2485 0.478083
2486 0.478083
2487 0.478156
2488 0.478171
2489 0.478171
2490 0.47819
2491 0.47819
2492 0.478253
2493 0.478321
2494 0.478393
2495 0.478531
2496 0.478531
2497 0.47886
2498 0.479008
2499 0.479008
2500 0.479008
2501 0.479136
2502 0.479187
2503 0.479187
2504 0.479248
2505 0.479248
2506 0.479248
2507 0.479248
2508 0.479248
2509 0.479337
2510 0.479337
2511 0.479337
2512 0.47945
2513 0.47945
2514 0.479607
2515 0.479607
2516 0.479607
2517 0.479682
2518 0.479682
2519 0.479765
2520 0.479841
2521 0.479967
2522 0.479967
2523 0.479967
2524 0.479967
2525 0.480065
2526 0.480065
2527 0.480103
2528 0.480103
2529 0.480103
2530 0.480103
2531 0.480103
2532 0.480103
2533 0.480103
2534 0.480156
2535 0.480195
2536 0.480195
2537 0.480213
2538 0.480233
2539 0.480233
2540 0.480266
2541 0.480266
2542 0.48029
2543 0.48029
2544 0.480435
2545 0.480518
2546 0.480518
2547 0.480518
2548 0.480539
2549 0.480667
2550 0.480667
2551 0.480667
2552 0.480677
2553 0.480782
2554 0.480782
2555 0.480782
2556 0.480782
2557 0.480782
2558 0.480782
2559 0.480844
2560 0.480844
2561 0.480844
2562 0.480844
2563 0.481043
2564 0.481124
2565 0.481124
2566 0.481124
2567 0.481124
2568 0.481165
2569 0.481619
2570 0.481619
2571 0.481619
2572 0.481682
2573 0.481682
2574 0.481682
2575 0.48172
2576 0.48172
2577 0.48172
2578 0.48172
2579 0.48172
2580 0.481749
2581 0.481749
2582 0.481881
2583 0.481881
2584 0.481881
2585 0.481922
2586 0.481922
2587 0.481922
2588 0.482096
2589 0.482114
2590 0.482114
2591 0.482114
2592 0.482114
2593 0.482114
2594 0.482114
2595 0.482171
2596 0.482171
2597 0.482171
2598 0.482293
2599 0.482355
2600 0.482355
2601 0.482355
2602 0.482355
2603 0.482355
2604 0.482355
2605 0.482355
2606 0.482385
2607 0.482432
2608 0.482432
2609 0.482467
2610 0.482499
2611 0.482499
2612 0.482499
2613 0.482559
2614 0.482559
2615 0.482588
2616 0.482614
2617 0.482614
2618 0.482614
2619 0.482667
2620 0.482692
2621 0.482692
2622 0.482692
2623 0.482692
2624 0.482692
2625 0.482692
2626 0.482692
2627 0.482692
2628 0.482692
2629 0.482706
2630 0.482729
2631 0.482729
2632 0.482729
2633 0.482778
2634 0.482778
2635 0.482778
2636 0.482778
2637 0.4828
2638 0.4828
2639 0.482865
2640 0.482914
2641 0.483012
2642 0.483012
2643 0.483036
2644 0.483132
2645 0.48317
2646 0.48317
2647 0.48317
2648 0.48317
2649 0.48317
2650 0.48326
2651 0.483467
2652 0.483467
2653 0.483495
2654 0.483611
2655 0.483611
2656 0.483611
2657 0.483611
2658 0.483611
2659 0.483694
2660 0.48372
2661 0.48372
2662 0.483752
2663 0.483752
2664 0.483752
2665 0.48377
2666 0.48377
2667 0.48377
2668 0.48377
2669 0.48377
2670 0.48379
2671 0.48379
2672 0.48389
2673 0.483953
2674 0.483953
2675 0.484021
2676 0.484031
2677 0.484049
2678 0.48427
2679 0.48427
2680 0.48427
2681 0.484353
2682 0.484353
2683 0.484353
2684 0.484375
2685 0.484375
2686 0.484426
2687 0.484426
2688 0.484426
2689 0.484523
2690 0.484523
2691 0.484523
2692 0.484591
2693 0.484601
2694 0.484601
2695 0.484601
2696 0.484601
2697 0.48467
2698 0.48467
2699 0.484695
2700 0.484789
2701 0.484789
2702 0.484789
2703 0.484789
2704 0.484841
2705 0.484901
2706 0.484901
2707 0.484989
2708 0.484989
2709 0.484989
2710 0.485167
2711 0.485207
2712 0.485207
2713 0.485207
2714 0.485207
2715 0.485207
2716 0.485246
2717 0.485246
2718 0.485325
2719 0.485325
2720 0.485325
2721 0.485352
2722 0.485519
2723 0.485519
2724 0.485519
2725 0.485552
2726 0.485563
2727 0.485754
2728 0.485754
2729 0.485754
2730 0.485754
2731 0.485754
2732 0.485754
2733 0.485754
2734 0.485754
2735 0.485819
2736 0.485819
2737 0.485819
2738 0.485819
2739 0.485819
2740 0.485969
2741 0.485969
2742 0.485969
2743 0.485993
2744 0.486109
2745 0.486109
2746 0.487334
2747 0.487473
2748 0.487473
2749 0.487473
2750 0.487535
2751 0.487535
2752 0.487535
2753 0.487535
2754 0.487535
2755 0.487535
2756 0.487535
2757 0.487535
2758 0.487535
2759 0.487716
2760 0.487716
2761 0.487716
2762 0.487741
2763 0.487741
2764 0.487741
2765 0.487741
2766 0.487807
2767 0.487807
2768 0.487848
2769 0.487848
2770 0.487848
2771 0.487877
2772 0.487877
2773 0.487877
2774 0.487928
2775 0.487928
2776 0.48804
2777 0.48804
2778 0.48804
2779 0.4881
2780 0.488205
2781 0.488275
2782 0.488275
2783 0.488275
2784 0.488275
2785 0.488294
2786 0.488294
2787 0.488339
2788 0.488339
2789 0.488339
2790 0.488371
2791 0.488371
2792 0.488401
2793 0.488401
2794 0.488461
2795 0.488783
2796 0.488806
2797 0.488806
2798 0.488806
2799 0.488886
2800 0.488886
2801 0.488907
2802 0.489006
2803 0.48954
2804 0.489562
2805 0.489562
2806 0.489562
2807 0.489701
2808 0.489701
2809 0.489701
2810 0.489701
2811 0.489743
2812 0.489743
2813 0.489743
2814 0.489743
2815 0.489743
2816 0.489743
2817 0.489928
2818 0.489949
2819 0.490047
2820 0.490089
2821 0.490122
2822 0.490122
2823 0.490196
2824 0.490473
2825 0.490473
2826 0.490536
2827 0.490536
2828 0.490536
2829 0.490536
2830 0.490688
2831 0.490688
2832 0.490688
2833 0.490851
2834 0.490851
2835 0.490851
2836 0.490851
2837 0.490851
2838 0.490875
2839 0.490875
2840 0.490875
2841 0.490875
2842 0.490962
2843 0.490962
2844 0.490962
2845 0.490962
2846 0.491017
2847 0.491049
2848 0.491049
2849 0.491049
2850 0.491049
2851 0.491049
2852 0.491049
2853 0.491049
2854 0.491049
2855 0.491105
2856 0.491105
2857 0.491203
2858 0.491203
2859 0.491203
2860 0.491203
2861 0.491203
2862 0.491203
2863 0.491203
2864 0.491203
2865 0.491203
2866 0.491255
2867 0.491369
2868 0.491491
2869 0.491491
2870 0.491584
2871 0.491584
2872 0.491584
2873 0.491656
2874 0.491656
2875 0.491656
2876 0.491656
2877 0.491728
2878 0.491728
2879 0.491728
2880 0.491803
2881 0.491803
2882 0.491803
2883 0.491803
2884 0.492008
2885 0.492144
2886 0.492144
2887 0.492144
2888 0.492144
2889 0.492144
2890 0.492144
2891 0.492155
2892 0.492182
2893 0.492182
2894 0.492182
2895 0.492219
2896 0.492296
2897 0.492361
2898 0.492361
2899 0.492361
2900 0.49245
2901 0.49254
2902 0.49254
2903 0.49254
2904 0.49254
2905 0.49256
2906 0.49256
2907 0.49256
2908 0.49256
2909 0.492705
2910 0.492778
2911 0.492778
2912 0.492804
2913 0.492804
2914 0.492845
2915 0.492845
2916 0.492888
2917 0.492888
2918 0.492902
2919 0.492902
2920 0.492934
2921 0.492934
2922 0.492934
2923 0.492934
2924 0.492934
2925 0.492967
2926 0.492967
2927 0.493012
2928 0.493249
2929 0.493284
2930 0.493284
2931 0.493341
2932 0.493366
2933 0.493366
2934 0.493366
2935 0.493401
2936 0.493424
2937 0.493446
2938 0.493544
2939 0.493581
2940 0.493581
2941 0.493615
2942 0.493782
2943 0.493782
2944 0.493782
2945 0.493782
2946 0.493834
2947 0.493994
2948 0.493994
2949 0.493994
2950 0.493994
2951 0.493994
2952 0.493994
2953 0.493994
2954 0.494042
2955 0.494042
2956 0.494042
2957 0.494066
2958 0.494066
2959 0.494066
2960 0.494127
2961 0.494127
2962 0.494169
2963 0.494218
2964 0.494405
2965 0.494405
2966 0.494405
2967 0.494429
2968 0.494429
2969 0.494429
2970 0.494506
2971 0.494506
2972 0.494506
2973 0.494726
2974 0.494726
2975 0.494726
2976 0.494726
2977 0.494726
2978 0.494741
2979 0.49483
2980 0.49483
2981 0.49483
2982 0.495038
2983 0.495038
2984 0.495038
2985 0.495066
2986 0.495112
2987 0.495156
2988 0.495156
2989 0.495213
2990 0.495213
2991 0.495237
2992 0.495237
2993 0.495254
2994 0.495325
2995 0.495371
2996 0.495502
2997 0.495502
2998 0.495502
2999 0.495502
3000 0.495502
3001 0.495502
3002 0.495515
3003 0.495515
3004 0.49557
3005 0.49557
3006 0.49557
3007 0.495599
3008 0.495599
3009 0.495656
3010 0.495758
3011 0.495758
3012 0.495758
3013 0.495772
3014 0.495772
3015 0.495934
3016 0.496069
3017 0.496069
3018 0.496138
3019 0.496138
3020 0.496138
3021 0.496152
3022 0.496152
3023 0.496152
3024 0.496152
3025 0.496166
3026 0.49619
3027 0.496273
3028 0.496296
3029 0.496322
3030 0.496356
3031 0.496356
3032 0.496562
3033 0.496587
3034 0.496605
3035 0.496697
3036 0.496851
3037 0.496851
3038 0.496877
3039 0.496877
3040 0.496977
3041 0.496994
3042 0.497225
3043 0.497225
3044 0.497225
3045 0.497296
3046 0.497383
3047 0.49752
3048 0.49752
3049 0.49752
3050 0.497611
3051 0.497611
3052 0.497611
3053 0.497611
3054 0.497677
3055 0.497677
3056 0.49771
3057 0.49771
3058 0.49771
3059 0.49771
3060 0.498077
3061 0.498077
3062 0.498077
3063 0.498077
3064 0.498181
3065 0.4982
3066 0.498342
3067 0.498342
3068 0.498342
3069 0.498342
3070 0.498342
3071 0.498342
3072 0.49837
3073 0.498404
3074 0.498475
3075 0.498551
3076 0.498683
3077 0.498683
3078 0.498683
3079 0.498708
3080 0.498708
3081 0.498708
3082 0.498708
3083 0.498755
3084 0.498755
3085 0.498755
3086 0.498755
3087 0.498755
3088 0.498755
3089 0.498755
3090 0.498755
3091 0.498755
3092 0.498824
3093 0.498824
3094 0.498824
3095 0.498876
3096 0.498918
3097 0.499007
3098 0.499007
3099 0.499007
3100 0.499007
3101 0.499007
3102 0.49908
3103 0.499124
3104 0.499124
3105 0.499124
3106 0.499124
3107 0.49918
3108 0.49918
3109 0.49918
3110 0.49918
3111 0.499359
3112 0.499359
3113 0.499408
3114 0.499408
3115 0.499408
3116 0.499408
3117 0.499434
3118 0.499434
3119 0.499468
3120 0.499496
3121 0.499496
3122 0.499496
3123 0.499576
3124 0.499685
3125 0.499685
3126 0.499685
3127 0.499707
3128 0.499707
3129 0.500063
3130 0.500063
3131 0.500063
3132 0.500132
3133 0.500252
3134 0.500252
3135 0.500252
3136 0.500302
3137 0.500302
3138 0.50056
3139 0.50056
3140 0.500647
3141 0.500647
3142 0.500647
3143 0.500647
3144 0.500684
3145 0.500684
3146 0.500684
3147 0.500733
3148 0.500793
3149 0.500793
3150 0.500793
3151 0.500814
3152 0.500897
3153 0.500963
3154 0.500963
3155 0.500963
3156 0.501016
3157 0.501122
3158 0.501122
3159 0.501122
3160 0.501122
3161 0.501122
3162 0.501122
3163 0.501183
3164 0.501183
3165 0.501246
3166 0.501246
3167 0.501246
3168 0.501246
3169 0.501313
3170 0.501313
3171 0.501313
3172 0.501313
3173 0.501313
3174 0.501313
3175 0.501313
3176 0.501313
3177 0.501313
3178 0.501388
3179 0.501388
3180 0.501388
3181 0.501388
3182 0.501388
3183 0.501388
3184 0.501388
3185 0.501388
3186 0.501388
3187 0.501453
3188 0.501477
3189 0.501726
3190 0.50181
3191 0.50181
3192 0.50181
3193 0.50181
3194 0.501856
3195 0.501856
3196 0.501856
3197 0.501856
3198 0.501879
3199 0.501949
3200 0.501979
3201 0.50208
3202 0.50208
3203 0.502127
3204 0.502171
3205 0.502171
3206 0.502226
3207 0.502226
3208 0.502226
3209 0.502226
3210 0.502226
3211 0.50226
3212 0.50226
3213 0.50226
3214 0.50235
3215 0.50235
3216 0.50235
3217 0.502377
3218 0.502377
3219 0.502377
3220 0.502441
3221 0.502441
3222 0.502585
3223 0.502585
3224 0.502585
3225 0.502585
3226 0.502585
3227 0.502656
3228 0.502656
3229 0.502656
3230 0.502656
3231 0.502656
3232 0.502656
3233 0.502709
3234 0.502709
3235 0.502709
3236 0.502709
3237 0.502709
3238 0.502709
3239 0.502709
3240 0.502709
3241 0.50276
3242 0.502788
3243 0.502788
3244 0.5029
3245 0.502947
3246 0.503044
3247 0.503044
3248 0.503175
3249 0.503205
3250 0.503205
3251 0.503205
3252 0.503205
3253 0.503205
3254 0.503205
3255 0.503205
3256 0.503205
3257 0.503205
3258 0.503205
3259 0.503447
3260 0.503447
3261 0.503447
3262 0.503447
3263 0.503447
3264 0.503447
3265 0.503447
3266 0.50347
3267 0.50347
3268 0.503482
3269 0.503523
3270 0.503523
3271 0.503523
3272 0.503523
3273 0.503523
3274 0.503523
3275 0.503523
3276 0.503523
3277 0.503605
3278 0.503605
3279 0.503633
3280 0.503633
3281 0.503668
3282 0.503731
3283 0.503731
3284 0.503731
3285 0.503805
3286 0.503854
3287 0.503854
3288 0.503854
3289 0.503854
3290 0.503854
3291 0.503854
3292 0.503875
3293 0.503875
3294 0.503875
3295 0.503953
3296 0.504025
3297 0.504025
3298 0.504046
3299 0.504046
3300 0.504046
3301 0.504046
3302 0.504046
3303 0.504046
3304 0.504046
3305 0.504046
3306 0.504046
3307 0.504086
3308 0.504154
3309 0.504154
3310 0.504154
3311 0.504154
3312 0.504154
3313 0.504154
3314 0.504154
3315 0.504154
3316 0.50419
3317 0.50419
3318 0.504236
3319 0.504265
3320 0.504265
3321 0.504265
3322 0.504265
3323 0.504365
3324 0.504406
3325 0.504546
3326 0.504546
3327 0.504546
3328 0.504546
3329 0.504718
3330 0.504797
3331 0.504797
3332 0.504833
3333 0.504891
3334 0.504891
3335 0.504891
3336 0.504891
3337 0.504891
3338 0.504891
3339 0.504891
3340 0.504891
3341 0.504891
3342 0.504996
3343 0.504996
3344 0.505056
3345 0.505056
3346 0.505056
3347 0.505056
3348 0.505094
3349 0.505094
3350 0.505094
3351 0.505094
3352 0.505094
3353 0.505094
3354 0.505133
3355 0.505133
3356 0.505133
3357 0.505133
3358 0.505303
3359 0.505386
3360 0.505386
3361 0.505425
3362 0.505465
3363 0.505465
3364 0.505465
3365 0.505465
3366 0.505465
3367 0.505465
3368 0.505465
3369 0.505465
3370 0.505465
3371 0.505552
3372 0.505552
3373 0.505552
3374 0.505552
3375 0.505552
3376 0.505607
3377 0.505689
3378 0.505689
3379 0.505689
3380 0.506089
3381 0.506089
3382 0.506157
3383 0.506157
3384 0.50622
3385 0.50622
3386 0.506261
3387 0.506276
3388 0.506292
3389 0.506312
3390 0.506488
3391 0.506488
3392 0.506569
3393 0.506621
3394 0.506709
3395 0.506773
3396 0.506773
3397 0.506795
3398 0.506844
3399 0.506861
3400 0.506908
3401 0.506908
3402 0.506908
3403 0.506908
3404 0.506908
3405 0.506959
3406 0.506975
3407 0.506975
3408 0.507016
3409 0.507016
3410 0.507016
3411 0.507045
3412 0.507045
3413 0.507045
3414 0.507062
3415 0.507156
3416 0.507156
3417 0.507156
3418 0.507156
3419 0.507156
3420 0.507156
3421 0.507156
3422 0.507156
3423 0.507156
3424 0.507197
3425 0.507197
3426 0.507197
3427 0.507197
3428 0.507197
3429 0.507197
3430 0.507197
3431 0.507197
3432 0.507197
3433 0.507197
3434 0.507197
3435 0.507197
3436 0.507197
3437 0.50722
3438 0.50722
3439 0.50722
3440 0.50722
3441 0.507277
3442 0.507277
3443 0.507277
3444 0.507277
3445 0.507277
3446 0.507277
3447 0.507277
3448 0.507307
3449 0.507307
3450 0.507307
3451 0.507307
3452 0.507345
3453 0.507345
3454 0.50746
3455 0.50746
3456 0.50746
3457 0.50749
3458 0.50749
3459 0.50749
3460 0.50749
3461 0.507547
3462 0.507547
3463 0.507547
3464 0.507547
3465 0.507649
3466 0.507649
3467 0.507732
3468 0.507779
3469 0.507779
3470 0.507779
3471 0.50783
3472 0.507861
3473 0.507861
3474 0.507914
3475 0.507914
3476 0.507914
3477 0.507914
3478 0.507914
3479 0.507914
3480 0.507914
3481 0.507914
3482 0.508001
3483 0.50805
3484 0.50805
3485 0.508146
3486 0.508229
3487 0.508229
3488 0.508229
3489 0.508229
3490 0.508229
3491 0.508372
3492 0.508372
3493 0.508372
3494 0.508544
3495 0.508738
3496 0.508738
3497 0.508738
3498 0.508738
3499 0.508738
3500 0.508877
3501 0.508877
3502 0.508917
3503 0.508917
3504 0.508917
3505 0.508981
3506 0.508981
3507 0.508981
3508 0.509298
3509 0.509335
3510 0.509335
3511 0.50941
3512 0.50941
3513 0.50941
3514 0.50941
3515 0.50941
3516 0.50941
3517 0.509456
3518 0.509505
3519 0.509505
3520 0.509601
3521 0.509601
3522 0.509601
3523 0.509601
3524 0.50968
3525 0.50968
3526 0.50968
3527 0.50968
3528 0.50968
3529 0.50968
3530 0.509771
3531 0.509771
3532 0.509771
3533 0.50979
3534 0.50979
3535 0.509897
3536 0.509897
3537 0.509939
3538 0.509939
3539 0.509939
3540 0.509939
3541 0.509956
3542 0.509986
3543 0.509986
3544 0.509986
3545 0.509986
3546 0.509986
3547 0.509986
3548 0.510042
3549 0.510042
3550 0.51008
3551 0.51008
3552 0.510154
3553 0.510154
3554 0.510232
3555 0.510232
3556 0.510232
3557 0.510232
3558 0.510232
3559 0.510232
3560 0.510263
3561 0.51031
3562 0.510329
3563 0.510329
3564 0.510361
3565 0.510361
3566 0.510361
3567 0.510361
3568 0.510441
3569 0.510441
3570 0.510441
3571 0.510441
3572 0.510441
3573 0.510441
3574 0.51047
3575 0.51047
3576 0.510556
3577 0.510556
3578 0.510556
3579 0.510588
3580 0.510588
3581 0.510588
3582 0.510588
3583 0.510588
3584 0.510588
3585 0.510588
3586 0.510588
3587 0.510588
3588 0.510618
3589 0.510662
3590 0.510662
3591 0.510662
3592 0.510696
3593 0.510696
3594 0.510696
3595 0.510845
3596 0.510845
3597 0.510845
3598 0.510845
3599 0.510845


==> plots/data/dataSport-Journal-MDD_Enc1_wC.dat <==
0 0
1 0
2 0.0014557
3 0.00146497
4 0.0120834
5 0.0180322
6 0.0242236
7 0.0258752
8 0.0260701
9 0.029566
10 0.0299026
11 0.0302745
12 0.0305527
13 0.0315907
14 0.0330243
15 0.0335526
16 0.035169
17 0.0356421
18 0.0361137
19 0.037507
20 0.0388835
21 0.0390585
22 0.0408089
23 0.0437392
24 0.0449575
25 0.0453228
26 0.0466769
27 0.0470082
28 0.0486536
29 0.0500947
30 0.051733
31 0.0523932
32 0.0537757
33 0.0552091
34 0.0555023
35 0.0559433
36 0.0561374
37 0.0571837
38 0.0575265
39 0.0578192
40 0.0580446
41 0.0598297
42 0.0602897
43 0.0607907
44 0.0611136
45 0.0613586
46 0.0615611
47 0.0620184
48 0.0626619
49 0.0640368
50 0.0645445
51 0.0649231
52 0.0650821
53 0.0652347
54 0.0654275
55 0.0667802
56 0.0677066
57 0.0680298
58 0.0682912
59 0.0696455
60 0.0719499
61 0.0741638
62 0.0744807
63 0.0746931
64 0.0750335
65 0.0762662
66 0.0776807
67 0.0824846
68 0.0841063
69 0.0860444
70 0.086374
71 0.087719
72 0.0889342
73 0.0895702
74 0.0898658
75 0.0920175
76 0.0934552
77 0.0936678
78 0.0938693
79 0.0963924
80 0.0977439
81 0.101675
82 0.101985
83 0.102403
84 0.104765
85 0.10607
86 0.107325
87 0.107958
88 0.109448
89 0.112125
90 0.113445
91 0.115004
92 0.115628
93 0.117933
94 0.119733
95 0.120482
96 0.121887
97 0.123441
98 0.124099
99 0.124562
100 0.125109
101 0.125404
102 0.127746
103 0.128287
104 0.129989
105 0.130362
106 0.130988
107 0.133185
108 0.133497
109 0.133678
110 0.134213
111 0.134532
112 0.135993
113 0.136594
114 0.137222
115 0.137756
116 0.138183
117 0.138714
118 0.139274
119 0.139904
120 0.140632
121 0.141171
122 0.141684
123 0.142198
124 0.142896
125 0.144488
126 0.145152
127 0.145903
128 0.147362
129 0.147958
130 0.148475
131 0.150393
132 0.151028
133 0.151586
134 0.152089
135 0.152408
136 0.153731
137 0.155105
138 0.15578
139 0.157218
140 0.157647
141 0.15847
142 0.159348
143 0.160328
144 0.160768
145 0.16217
146 0.162769
147 0.163483
148 0.164092
149 0.164459
150 0.164846
151 0.165917
152 0.166369
153 0.166706
154 0.167039
155 0.167397
156 0.167904
157 0.169316
158 0.170434
159 0.171874
160 0.172401
161 0.173946
162 0.174398
163 0.17584
164 0.176453
165 0.176858
166 0.178512
167 0.179815
168 0.18123
169 0.181633
170 0.182082
171 0.182601
172 0.182998
173 0.184297
174 0.18599
175 0.187196
176 0.188554
177 0.188815
178 0.189103
179 0.190143
180 0.190505
181 0.191984
182 0.19239
183 0.193881
184 0.195193
185 0.196679
186 0.199603
187 0.201466
188 0.202351
189 0.20397
190 0.205389
191 0.206579
192 0.208571
193 0.208869
194 0.209088
195 0.209944
196 0.21042
197 0.210869
198 0.212212
199 0.21514
200 0.215521
201 0.215864
202 0.216173
203 0.216641
204 0.217212
205 0.217705
206 0.220029
207 0.220436
208 0.222256
209 0.222676
210 0.223223
211 0.223789
212 0.225012
213 0.226519
214 0.227166
215 0.228605
216 0.228886
217 0.229153
218 0.229314
219 0.229668
220 0.231063
221 0.232311
222 0.233795
223 0.234129
224 0.235329
225 0.235671
226 0.23592
227 0.23623
228 0.236653
229 0.237119
230 0.23757
231 0.237902
232 0.239354
233 0.240896
234 0.24335
235 0.243929
236 0.244527
237 0.244926
238 0.246202
239 0.247665
240 0.251011
241 0.251168
242 0.251524
243 0.252997
244 0.253533
245 0.254202
246 0.254477
247 0.254735
248 0.254999
249 0.255598
250 0.256285
251 0.256858
252 0.257051
253 0.258277
254 0.258784
255 0.259205
256 0.2595
257 0.26104
258 0.261291
259 0.261414
260 0.26165
261 0.261736
262 0.263135
263 0.263568
264 0.263669
265 0.26485
266 0.265063
267 0.265413
268 0.265732
269 0.266096
270 0.266299
271 0.267554
272 0.26785
273 0.26904
274 0.269546
275 0.269675
276 0.270958
277 0.271507
278 0.271771
279 0.27344
280 0.273744
281 0.27434
282 0.274892
283 0.275881
284 0.277265
285 0.278939
286 0.279388
287 0.279635
288 0.279932
289 0.280273
290 0.280714
291 0.281053
292 0.282512
293 0.284078
294 0.285157
295 0.285433
296 0.285697
297 0.285924
298 0.286139
299 0.286622
300 0.287904
301 0.290459
302 0.290782
303 0.292417
304 0.293845
305 0.294255
306 0.294496
307 0.294849
308 0.295545
309 0.295859
310 0.297393
311 0.297903
312 0.298505
313 0.298935
314 0.299103
315 0.300291
316 0.300423
317 0.300648
318 0.30095
319 0.30231
320 0.303127
321 0.303352
322 0.304551
323 0.30478
324 0.30535
325 0.305733
326 0.306093
327 0.30662
328 0.307202
329 0.30759
330 0.307841
331 0.308173
332 0.308536
333 0.308901
334 0.30941
335 0.309812
336 0.310107
337 0.310372
338 0.310746
339 0.312193
340 0.313381
341 0.313519
342 0.313924
343 0.314139
344 0.314229
345 0.315333
346 0.315669
347 0.315875
348 0.316218
349 0.316625
350 0.317151
351 0.318444
352 0.319576
353 0.319746
354 0.32012
355 0.32077
356 0.321102
357 0.321289
358 0.321561
359 0.321769
360 0.322041
361 0.323944
362 0.324078
363 0.324316
364 0.324433
365 0.324532
366 0.324697
367 0.325098
368 0.326115
369 0.326462
370 0.326812
371 0.327164
372 0.328027
373 0.328191
374 0.328496
375 0.32955
376 0.329941
377 0.331228
378 0.331493
379 0.331841
380 0.331979
381 0.332028
382 0.333556
383 0.333786
384 0.334263
385 0.334558
386 0.334757
387 0.336354
388 0.336721
389 0.337337
390 0.337588
391 0.337724
392 0.338884
393 0.339133
394 0.339494
395 0.340019
396 0.340396
397 0.340649
398 0.340975
399 0.341228
400 0.341508
401 0.341714
402 0.34194
403 0.342174
404 0.342521
405 0.34293
406 0.343172
407 0.343443
408 0.343703
409 0.344149
410 0.344257
411 0.344746
412 0.345379
413 0.345718
414 0.346179
415 0.346487
416 0.346824
417 0.347165
418 0.347537
419 0.347898
420 0.348246
421 0.348476
422 0.348789
423 0.349164
424 0.349523
425 0.34976
426 0.350159
427 0.350337
428 0.351749
429 0.35206
430 0.352339
431 0.352693
432 0.353119
433 0.353565
434 0.353949
435 0.35444
436 0.354909
437 0.355222
438 0.355765
439 0.355922
440 0.357122
441 0.357416
442 0.3577
443 0.357819
444 0.358112
445 0.359308
446 0.359715
447 0.359908
448 0.360212
449 0.36047
450 0.36073
451 0.361093
452 0.36161
453 0.36196
454 0.362038
455 0.36218
456 0.362303
457 0.36344
458 0.363717
459 0.364115
460 0.364517
461 0.364798
462 0.364953
463 0.365417
464 0.365769
465 0.366071
466 0.366249
467 0.366426
468 0.366608
469 0.366798
470 0.368034
471 0.368488
472 0.368752
473 0.368986
474 0.370447
475 0.370644
476 0.370917
477 0.371278
478 0.371448
479 0.371679
480 0.37177
481 0.371852
482 0.372127
483 0.372308
484 0.3726
485 0.372725
486 0.372894
487 0.373219
488 0.373391
489 0.373427
490 0.373783
491 0.373947
492 0.374315
493 0.374647
494 0.374782
495 0.3752
496 0.375284
497 0.375716
498 0.375927
499 0.376225
500 0.37638
501 0.37663
502 0.376943
503 0.377291
504 0.37759
505 0.37892
506 0.379175
507 0.379215
508 0.379453
509 0.379837
510 0.381194
511 0.381364
512 0.381582
513 0.381824
514 0.381893
515 0.382038
516 0.382623
517 0.382748
518 0.382909
519 0.383174
520 0.384287
521 0.384619
522 0.384678
523 0.384802
524 0.385076
525 0.385412
526 0.387005
527 0.387319
528 0.387506
529 0.387627
530 0.387939
531 0.388178
532 0.38831
533 0.388487
534 0.388651
535 0.388942
536 0.389249
537 0.389432
538 0.389577
539 0.390792
540 0.390859
541 0.390904
542 0.391002
543 0.391094
544 0.392613
545 0.392815
546 0.392915
547 0.393033
548 0.393188
549 0.393542
550 0.393693
551 0.393804
552 0.394107
553 0.394513
554 0.395098
555 0.395453
556 0.395646
557 0.396032
558 0.396433
559 0.396676
560 0.397921
561 0.398197
562 0.398295
563 0.39842
564 0.398654
565 0.398857
566 0.39903
567 0.399412
568 0.400876
569 0.401158
570 0.401462
571 0.401678
572 0.401692
573 0.401988
574 0.402181
575 0.402392
576 0.40268
577 0.402863
578 0.403106
579 0.403261
580 0.403603
581 0.403738
582 0.40382
583 0.40406
584 0.404163
585 0.404298
586 0.404716
587 0.404973
588 0.405012
589 0.405181
590 0.405332
591 0.405711
592 0.40592
593 0.406155
594 0.406254
595 0.406319
596 0.406678
597 0.406775
598 0.407069
599 0.407146
600 0.407533
601 0.407576
602 0.407685
603 0.407868
604 0.407979
605 0.40822
606 0.408335
607 0.408409
608 0.408679
609 0.408794
610 0.408932
611 0.409141
612 0.41039
613 0.410689
614 0.410951
615 0.411138
616 0.411309
617 0.411376
618 0.411558
619 0.411757
620 0.411993
621 0.412184
622 0.412462
623 0.412699
624 0.412775
625 0.413086
626 0.413284
627 0.413774
628 0.414033
629 0.414111
630 0.414315
631 0.414418
632 0.414816
633 0.414985
634 0.415218
635 0.415396
636 0.415583
637 0.417047
638 0.417198
639 0.417422
640 0.417526
641 0.418033
642 0.418143
643 0.418159
644 0.418277
645 0.418526
646 0.418695
647 0.418952
648 0.4191
649 0.419212
650 0.419433
651 0.419676
652 0.419863
653 0.421227
654 0.421392
655 0.421496
656 0.421635
657 0.421877
658 0.422079
659 0.422171
660 0.422341
661 0.422432
662 0.422555
663 0.422846
664 0.422978
665 0.423105
666 0.42316
667 0.42316
668 0.423538
669 0.423912
670 0.424212
671 0.424273
672 0.42435
673 0.424402
674 0.424714
675 0.424792
676 0.42483
677 0.424892
678 0.424964
679 0.42513
680 0.425271
681 0.425391
682 0.426538
683 0.426579
684 0.426628
685 0.426693
686 0.426802
687 0.426894
688 0.42697
689 0.427115
690 0.427167
691 0.427311
692 0.427323
693 0.427719
694 0.42803
695 0.428094
696 0.428531
697 0.428704
698 0.428821
699 0.428856
700 0.428927
701 0.429215
702 0.429581
703 0.429895
704 0.430132
705 0.43041
706 0.430846
707 0.430934
708 0.431051
709 0.431151
710 0.431366
711 0.431553
712 0.431655
713 0.431795
714 0.431997
715 0.432215
716 0.432253
717 0.432253
718 0.432345
719 0.432477
720 0.432641
721 0.432983
722 0.433063
723 0.433289
724 0.43334
725 0.433371
726 0.433497
727 0.433602
728 0.43379
729 0.433853
730 0.43391
731 0.434048
732 0.434101
733 0.434176
734 0.435105
735 0.435161
736 0.435201
737 0.435201
738 0.435351
739 0.435574
740 0.435637
741 0.435665
742 0.435693
743 0.435863
744 0.435923
745 0.436158
746 0.436282
747 0.436342
748 0.436494
749 0.436589
750 0.436589
751 0.436679
752 0.436798
753 0.436876
754 0.437114
755 0.437213
756 0.437372
757 0.4375
758 0.437663
759 0.437755
760 0.437865
761 0.437912
762 0.437975
763 0.437975
764 0.438061
765 0.438187
766 0.438439
767 0.438551
768 0.438629
769 0.438735
770 0.438926
771 0.439001
772 0.439011
773 0.43908
774 0.439282
775 0.439412
776 0.439596
777 0.439845
778 0.439903
779 0.440053
780 0.440146
781 0.440248
782 0.44032
783 0.440406
784 0.440427
785 0.440453
786 0.440453
787 0.440592
788 0.440683
789 0.440805
790 0.440846
791 0.440924
792 0.44121
793 0.441327
794 0.441456
795 0.44162
796 0.441735
797 0.441932
798 0.44199
799 0.442004
800 0.442042
801 0.442155
802 0.442181
803 0.442281
804 0.442372
805 0.442568
806 0.442627
807 0.442763
808 0.442823
809 0.443018
810 0.443018
811 0.443052
812 0.443052
813 0.443052
814 0.443165
815 0.443356
816 0.443419
817 0.443467
818 0.443512
819 0.443728
820 0.445
821 0.445147
822 0.445188
823 0.44533
824 0.445377
825 0.445388
826 0.445495
827 0.445591
828 0.4457
829 0.445807
830 0.445867
831 0.445988
832 0.445988
833 0.446063
834 0.44617
835 0.446224
836 0.446342
837 0.447597
838 0.447748
839 0.447932
840 0.448082
841 0.448298
842 0.448298
843 0.448298
844 0.448298
845 0.448334
846 0.448416
847 0.448538
848 0.448654
849 0.448654
850 0.448654
851 0.448732
852 0.448891
853 0.448961
854 0.449011
855 0.449073
856 0.449218
857 0.449321
858 0.44938
859 0.449525
860 0.449587
861 0.449587
862 0.44974
863 0.449806
864 0.449806
865 0.449838
866 0.449838
867 0.449899
868 0.449979
869 0.450032
870 0.450166
871 0.450345
872 0.450582
873 0.450627
874 0.450927
875 0.450945
876 0.450996
877 0.451074
878 0.451115
879 0.452157
880 0.452238
881 0.452372
882 0.452428
883 0.452476
884 0.452572
885 0.452661
886 0.452774
887 0.452974
888 0.452998
889 0.453119
890 0.453199
891 0.453308
892 0.453585
893 0.453808
894 0.453877
895 0.453918
896 0.454006
897 0.454079
898 0.454228
899 0.454287
900 0.454311
901 0.454401
902 0.454473
903 0.454571
904 0.454571
905 0.454571
906 0.454774
907 0.454992
908 0.455012
909 0.4551
910 0.455279
911 0.455388
912 0.455553
913 0.455706
914 0.455739
915 0.455863
916 0.455904
917 0.455937
918 0.455948
919 0.456068
920 0.456215
921 0.456272
922 0.456376
923 0.456376
924 0.456526
925 0.456868
926 0.457093
927 0.457195
928 0.45738
929 0.457389
930 0.457532
931 0.457611
932 0.457611
933 0.457734
934 0.457835
935 0.458002
936 0.458121
937 0.458207
938 0.458296
939 0.458296
940 0.458385
941 0.458543
942 0.458553
943 0.458694
944 0.458705
945 0.45888
946 0.458924
947 0.458963
948 0.459193
949 0.459298
950 0.459348
951 0.459441
952 0.45956
953 0.459629
954 0.460018
955 0.460155
956 0.460195
957 0.460225
958 0.460468
959 0.460578
960 0.460849
961 0.460971
962 0.461123
963 0.461209
964 0.461308
965 0.461425
966 0.461543
967 0.46159
968 0.46187
969 0.462003
970 0.462075
971 0.462128
972 0.4622
973 0.462403
974 0.462585
975 0.462667
976 0.462766
977 0.462964
978 0.463193
979 0.46334
980 0.463502
981 0.463546
982 0.463695
983 0.463886
984 0.463922
985 0.463922
986 0.4642
987 0.464323
988 0.464491
989 0.464505
990 0.464533
991 0.464533
992 0.464628
993 0.464628
994 0.464671
995 0.464671
996 0.464746
997 0.464825
998 0.46484
999 0.464854
1000 0.464928
1001 0.465054
1002 0.465069
1003 0.465153
1004 0.465207
1005 0.46529
1006 0.465534
1007 0.465534
1008 0.465563
1009 0.465674
1010 0.465674
1011 0.465809
1012 0.465809
1013 0.465809
1014 0.466058
1015 0.466201
1016 0.466388
1017 0.466588
1018 0.46691
1019 0.466932
1020 0.467044
1021 0.467096
1022 0.467211
1023 0.467389
1024 0.467448
1025 0.467709
1026 0.467782
1027 0.467782
1028 0.467856
1029 0.467954
1030 0.467973
1031 0.468105
1032 0.468284
1033 0.468416
1034 0.468461
1035 0.468656
1036 0.468836
1037 0.468914
1038 0.468914
1039 0.469011
1040 0.469041
1041 0.469217
1042 0.469264
1043 0.469325
1044 0.469449
1045 0.469613
1046 0.46965
1047 0.469787
1048 0.469945
1049 0.470051
1050 0.470096
1051 0.470223
1052 0.470333
1053 0.470412
1054 0.47043
1055 0.470539
1056 0.470618
1057 0.470826
1058 0.470991
1059 0.471154
1060 0.471428
1061 0.471563
1062 0.471585
1063 0.471667
1064 0.471818
1065 0.471855
1066 0.472194
1067 0.472249
1068 0.472306
1069 0.472368
1070 0.472474
1071 0.472596
1072 0.472613
1073 0.47286
1074 0.473394
1075 0.473471
1076 0.473596
1077 0.473657
1078 0.473783
1079 0.473996
1080 0.474108
1081 0.474258
1082 0.474444
1083 0.474509
1084 0.474754
1085 0.474947
1086 0.475438
1087 0.475623
1088 0.475642
1089 0.475642
1090 0.475873
1091 0.475873
1092 0.475988
1093 0.476032
1094 0.476111
1095 0.476138
1096 0.476287
1097 0.476426
1098 0.476506
1099 0.476555
1100 0.478204
1101 0.478259
1102 0.478276
1103 0.478276
1104 0.478297
1105 0.478325
1106 0.478325
1107 0.478364
1108 0.478614
1109 0.478731
1110 0.478757
1111 0.478799
1112 0.478875
1113 0.478925
1114 0.479057
1115 0.479074
1116 0.479127
1117 0.479127
1118 0.479199
1119 0.479199
1120 0.479257
1121 0.479383
1122 0.47946
1123 0.479513
1124 0.479513
1125 0.479536
1126 0.479599
1127 0.479708
1128 0.479854
1129 0.479875
1130 0.479973
1131 0.48008
1132 0.480099
1133 0.480193
1134 0.480231
1135 0.480231
1136 0.480342
1137 0.480458
1138 0.480572
1139 0.480694
1140 0.480694
1141 0.480712
1142 0.480797
1143 0.48083
1144 0.480915
1145 0.480915
1146 0.480982
1147 0.481002
1148 0.481091
1149 0.481091
1150 0.481112
1151 0.481112
1152 0.481112
1153 0.481112
1154 0.481112
1155 0.481112
1156 0.481112
1157 0.481264
1158 0.481318
1159 0.481526
1160 0.481582
1161 0.481733
1162 0.481904
1163 0.48216
1164 0.482231
1165 0.482306
1166 0.482306
1167 0.482494
1168 0.482494
1169 0.48257
1170 0.482655
1171 0.482708
1172 0.482808
1173 0.482848
1174 0.484041
1175 0.484093
1176 0.484135
1177 0.484209
1178 0.484273
1179 0.484314
1180 0.484336
1181 0.484489
1182 0.484512
1183 0.484555
1184 0.484598
1185 0.48467
1186 0.484772
1187 0.485838
1188 0.485928
1189 0.485969
1190 0.485991
1191 0.486046
1192 0.486071
1193 0.486152
1194 0.486293
1195 0.48634
1196 0.486388
1197 0.486515
1198 0.486535
1199 0.486535
1200 0.486626
1201 0.486653
1202 0.486732
1203 0.486732
1204 0.486765
1205 0.48686
1206 0.48687
1207 0.486945
1208 0.487064
1209 0.487064
1210 0.487099
1211 0.487184
1212 0.487184
1213 0.487184
1214 0.487212
1215 0.487348
1216 0.487348
1217 0.487387
1218 0.487442
1219 0.487557
1220 0.487583
1221 0.487611
1222 0.487722
1223 0.487789
1224 0.487789
1225 0.487918
1226 0.488005
1227 0.488005
1228 0.488048
1229 0.488063
1230 0.488128
1231 0.488258
1232 0.488313
1233 0.488378
1234 0.488463
1235 0.488463
1236 0.488519
1237 0.488519
1238 0.488585
1239 0.488585
1240 0.488585
1241 0.488585
1242 0.488585
1243 0.488674
1244 0.48872
1245 0.48872
1246 0.488762
1247 0.488792
1248 0.488792
1249 0.488872
1250 0.488907
1251 0.488907
1252 0.488959
1253 0.489115
1254 0.489238
1255 0.489238
1256 0.489287
1257 0.489349
1258 0.489538
1259 0.489571
1260 0.489571
1261 0.489649
1262 0.48968
1263 0.48968
1264 0.489721
1265 0.489957
1266 0.489976
1267 0.490124
1268 0.490124
1269 0.490207
1270 0.490247
1271 0.490339
1272 0.490521
1273 0.490627
1274 0.490627
1275 0.490729
1276 0.490729
1277 0.490729
1278 0.490763
1279 0.49078
1280 0.490939
1281 0.490955
1282 0.491118
1283 0.491185
1284 0.491209
1285 0.491209
1286 0.491228
1287 0.491268
1288 0.491268
1289 0.491359
1290 0.491359
1291 0.491359
1292 0.491412
1293 0.491622
1294 0.491622
1295 0.491622
1296 0.491803
1297 0.491831
1298 0.491944
1299 0.492047
1300 0.492153
1301 0.492226
1302 0.492258
1303 0.492314
1304 0.492461
1305 0.492461
1306 0.492489
1307 0.492561
1308 0.492561
1309 0.49264
1310 0.492664
1311 0.492737
1312 0.49283
1313 0.492936
1314 0.493156
1315 0.493199
1316 0.493199
1317 0.493259
1318 0.493282
1319 0.493282
1320 0.493282
1321 0.493418
1322 0.493483
1323 0.493559
1324 0.493662
1325 0.493662
1326 0.493662
1327 0.493662
1328 0.49379
1329 0.49379
1330 0.49379
1331 0.493881
1332 0.493881
1333 0.493939
1334 0.494117
1335 0.494332
1336 0.494332
1337 0.494332
1338 0.494354
1339 0.49449
1340 0.49453
1341 0.494566
1342 0.494588
1343 0.494648
1344 0.494648
1345 0.494695
1346 0.494919
1347 0.494981
1348 0.494981
1349 0.494981
1350 0.495102
1351 0.495149
1352 0.495149
1353 0.495181
1354 0.495326
1355 0.495373
1356 0.495427
1357 0.49544
1358 0.495452
1359 0.495536
1360 0.495575
1361 0.495575
1362 0.495598
1363 0.495668
1364 0.495791
1365 0.495791
1366 0.495829
1367 0.495976
1368 0.496005
1369 0.496157
1370 0.496203
1371 0.496214
1372 0.496413
1373 0.496413
1374 0.496462
1375 0.496462
1376 0.496542
1377 0.496542
1378 0.496573
1379 0.496646
1380 0.496646
1381 0.496646
1382 0.496735
1383 0.496783
1384 0.496827
1385 0.497373
1386 0.497373
1387 0.497423
1388 0.497423
1389 0.497453
1390 0.497588
1391 0.497619
1392 0.497619
1393 0.497711
1394 0.497781
1395 0.497909
1396 0.497909
1397 0.498039
1398 0.498122
1399 0.498153
1400 0.498212
1401 0.498346
1402 0.498368
1403 0.498576
1404 0.498594
1405 0.498594
1406 0.49876
1407 0.498813
1408 0.49896
1409 0.499101
1410 0.499153
1411 0.499176
1412 0.499316
1413 0.499422
1414 0.499514
1415 0.499655
1416 0.499742
1417 0.499783
1418 0.499842
1419 0.499974
1420 0.50009
1421 0.500127
1422 0.500177
1423 0.500332
1424 0.50044
1425 0.500635
1426 0.500666
1427 0.500666
1428 0.5007
1429 0.500734
1430 0.50083
1431 0.500901
1432 0.500935
1433 0.501004
1434 0.501163
1435 0.501445
1436 0.50163
1437 0.501922
1438 0.502059
1439 0.502059
1440 0.502113
1441 0.502235
1442 0.50229
1443 0.50229
1444 0.50239
1445 0.502424
1446 0.502424
1447 0.502424
1448 0.502424
1449 0.502461
1450 0.502547
1451 0.502617
1452 0.502686
1453 0.502733
1454 0.502824
1455 0.50286
1456 0.50292
1457 0.50292
1458 0.502972
1459 0.50313
1460 0.503243
1461 0.503267
1462 0.503267
1463 0.503422
1464 0.503538
1465 0.503646
1466 0.503718
1467 0.50385
1468 0.503896
1469 0.503973
1470 0.504039
1471 0.504073
1472 0.504176
1473 0.504372
1474 0.504389
1475 0.504414
1476 0.504518
1477 0.504538
1478 0.504554
1479 0.504554
1480 0.504554
1481 0.504554
1482 0.504609
1483 0.504609
1484 0.5047
1485 0.5047
1486 0.504751
1487 0.504848
1488 0.504848
1489 0.504848
1490 0.505039
1491 0.505039
1492 0.50509
1493 0.505132
1494 0.505132
1495 0.505183
1496 0.505253
1497 0.50528
1498 0.505656
1499 0.505713
1500 0.505912
1501 0.505972
1502 0.505972
1503 0.505972
1504 0.506065
1505 0.506133
1506 0.506133
1507 0.50622
1508 0.506307
1509 0.50643
1510 0.50643
1511 0.506521
1512 0.506752
1513 0.506864
1514 0.506908
1515 0.506927
1516 0.506946
1517 0.507029
1518 0.507222
1519 0.507295
1520 0.507408
1521 0.507408
1522 0.507495
1523 0.507495
1524 0.507591
1525 0.507591
1526 0.507623
1527 0.507623
1528 0.507623
1529 0.507759
1530 0.507873
1531 0.5079
1532 0.507928
1533 0.507963
1534 0.508026
1535 0.508026
1536 0.508026
1537 0.508026
1538 0.508135
1539 0.508168
1540 0.508168
1541 0.509217
1542 0.509217
1543 0.509285
1544 0.509285
1545 0.509322
1546 0.509322
1547 0.50935
1548 0.509472
1549 0.509556
1550 0.509581
1551 0.509581
1552 0.509581
1553 0.50971
1554 0.50971
1555 0.50971
1556 0.50975
1557 0.509969
1558 0.509969
1559 0.509969
1560 0.509997
1561 0.509997
1562 0.510161
1563 0.51021
1564 0.51021
1565 0.510308
1566 0.510412
1567 0.510439
1568 0.510439
1569 0.510449
1570 0.510563
1571 0.510563
1572 0.510705
1573 0.510721
1574 0.510738
1575 0.510738
1576 0.510856
1577 0.510924
1578 0.510981
1579 0.510999
1580 0.511126
1581 0.511185
1582 0.511329
1583 0.511367
1584 0.511367
1585 0.511446
1586 0.511446
1587 0.511446
1588 0.511446
1589 0.511446
1590 0.511446
1591 0.511446
1592 0.511446
1593 0.511467
1594 0.511544
1595 0.511577
1596 0.511608
1597 0.511658
1598 0.51179
1599 0.51193
1600 0.51193
1601 0.512029
1602 0.512095
1603 0.512139
1604 0.512348
1605 0.512367
1606 0.512552
1607 0.512628
1608 0.512675
1609 0.512701
1610 0.512701
1611 0.512701
1612 0.512788
1613 0.512836
1614 0.512862
1615 0.512957
1616 0.51305
1617 0.513061
1618 0.513089
1619 0.513201
1620 0.513262
1621 0.513317
1622 0.513317
1623 0.513317
1624 0.513387
1625 0.513424
1626 0.513424
1627 0.51354
1628 0.51358
1629 0.513658
1630 0.513741
1631 0.513808
1632 0.513831
1633 0.513895
1634 0.513947
1635 0.513969
1636 0.513969
1637 0.513992
1638 0.514045
1639 0.514084
1640 0.514084
1641 0.514104
1642 0.51416
1643 0.51416
1644 0.51416
1645 0.51416
1646 0.51416
1647 0.514174
1648 0.514376
1649 0.514474
1650 0.514474
1651 0.514546
1652 0.514582
1653 0.514607
1654 0.514716
1655 0.51473
1656 0.51473
1657 0.51473
1658 0.51481
1659 0.51481
1660 0.51481
1661 0.51481
1662 0.51484
1663 0.514914
1664 0.514974
1665 0.514974
1666 0.515013
1667 0.515089
1668 0.515089
1669 0.515167
1670 0.515206
1671 0.515206
1672 0.515206
1673 0.515206
1674 0.515206
1675 0.515206
1676 0.515206
1677 0.515206
1678 0.515206
1679 0.515206
1680 0.515233
1681 0.515316
1682 0.515388
1683 0.515388
1684 0.515407
1685 0.515407
1686 0.515407
1687 0.515407
1688 0.515444
1689 0.515444
1690 0.515444
1691 0.515464
1692 0.515464
1693 0.515464
1694 0.515495
1695 0.515561
1696 0.515628
1697 0.515677
1698 0.515706
1699 0.51574
1700 0.515772
1701 0.515802
1702 0.515884
1703 0.515946
1704 0.515963
1705 0.515996
1706 0.516117
1707 0.516117
1708 0.516117
1709 0.51614
1710 0.516168
1711 0.516168
1712 0.516168
1713 0.516203
1714 0.516238
1715 0.516238
1716 0.516359
1717 0.516404
1718 0.516404
1719 0.516419
1720 0.516434
1721 0.51645
1722 0.516481
1723 0.516481
1724 0.516498
1725 0.516525
1726 0.516554
1727 0.516711
1728 0.516797
1729 0.516856
1730 0.516856
1731 0.516856
1732 0.516856
1733 0.516856
1734 0.516856
1735 0.516856
1736 0.516896
1737 0.516988
1738 0.516988
1739 0.516988
1740 0.516988
1741 0.517056
1742 0.51712
1743 0.51712
1744 0.51712
1745 0.51712
1746 0.517148
1747 0.517219
1748 0.517219
1749 0.517219
1750 0.517219
1751 0.517249
1752 0.517249
1753 0.517269
1754 0.517318
1755 0.517318
1756 0.517399
1757 0.517474
1758 0.51759
1759 0.51759
1760 0.51762
1761 0.517692
1762 0.517708
1763 0.517751
1764 0.517751
1765 0.517791
1766 0.517791
1767 0.517791
1768 0.517791
1769 0.517791
1770 0.517824
1771 0.517862
1772 0.517974
1773 0.517974
1774 0.517991
1775 0.518033
1776 0.518033
1777 0.518074
1778 0.518121
1779 0.518121
1780 0.518163
1781 0.518163
1782 0.518182
1783 0.518182
1784 0.518232
1785 0.518232
1786 0.518232
1787 0.518314
1788 0.518356
1789 0.518356
1790 0.518356
1791 0.518356
1792 0.518488
1793 0.518488
1794 0.518555
1795 0.518602
1796 0.518651
1797 0.518709
1798 0.518733
1799 0.518733
1800 0.518733
1801 0.518733
1802 0.518733
1803 0.518733
1804 0.518752
1805 0.518852
1806 0.519026
1807 0.519026
1808 0.519112
1809 0.519209
1810 0.519209
1811 0.519209
1812 0.519209
1813 0.519209
1814 0.51926
1815 0.51926
1816 0.51926
1817 0.51926
1818 0.519319
1819 0.519338
1820 0.519377
1821 0.519377
1822 0.519438
1823 0.51963
1824 0.519763
1825 0.519783
1826 0.519783
1827 0.519807
1828 0.519807
1829 0.519891
1830 0.519908
1831 0.519908
1832 0.520072
1833 0.52014
1834 0.52014
1835 0.520239
1836 0.520239
1837 0.520292
1838 0.520292
1839 0.520384
1840 0.520565
1841 0.520565
1842 0.520565
1843 0.520667
1844 0.52069
1845 0.520714
1846 0.520756
1847 0.520756
1848 0.520775
1849 0.520775
1850 0.520775
1851 0.520775
1852 0.520775
1853 0.520775
1854 0.520815
1855 0.520815
1856 0.5211
1857 0.5211
1858 0.521141
1859 0.521141
1860 0.521161
1861 0.521212
1862 0.521212
1863 0.521212
1864 0.521212
1865 0.521212
1866 0.521212
1867 0.521212
1868 0.521212
1869 0.521212
1870 0.521252
1871 0.52132
1872 0.521415
1873 0.521415
1874 0.521443
1875 0.521443
1876 0.521512
1877 0.521667
1878 0.521745
1879 0.521858
1880 0.521888
1881 0.521974
1882 0.522106
1883 0.52231
1884 0.522396
1885 0.522477
1886 0.522477
1887 0.522505
1888 0.522505
1889 0.522534
1890 0.522706
1891 0.522794
1892 0.522843
1893 0.522877
1894 0.523036
1895 0.523228
1896 0.523356
1897 0.523391
1898 0.523452
1899 0.523508
1900 0.523853
1901 0.524061
1902 0.524061
1903 0.524061
1904 0.524061
1905 0.524061
1906 0.524081
1907 0.524105
1908 0.524105
1909 0.524105
1910 0.524129
1911 0.524176
1912 0.524176
1913 0.524267
1914 0.524439
1915 0.524456
1916 0.524456
1917 0.524501
1918 0.524501
1919 0.524518
1920 0.524518
1921 0.524544
1922 0.524544
1923 0.524544
1924 0.524581
1925 0.524581
1926 0.524581
1927 0.524581
1928 0.524667
1929 0.524667
1930 0.524667
1931 0.524735
1932 0.524735
1933 0.524735
1934 0.524735
1935 0.524735
1936 0.524735
1937 0.524818
1938 0.524873
1939 0.524873
1940 0.524873
1941 0.524873
1942 0.525066
1943 0.525179
1944 0.525179
1945 0.525179
1946 0.525179
1947 0.525242
1948 0.525242
1949 0.525242
1950 0.52532
1951 0.52532
1952 0.525354
1953 0.525389
1954 0.525389
1955 0.525605
1956 0.525605
1957 0.525605
1958 0.525644
1959 0.525644
1960 0.525685
1961 0.525721
1962 0.525892
1963 0.525892
1964 0.525892
1965 0.525892
1966 0.525921
1967 0.526014
1968 0.526014
1969 0.526117
1970 0.526117
1971 0.526117
1972 0.526136
1973 0.526136
1974 0.526136
1975 0.526136
1976 0.526178
1977 0.526222
1978 0.526357
1979 0.526506
1980 0.526555
1981 0.526555
1982 0.526555
1983 0.526615
1984 0.526615
1985 0.526615
1986 0.526615
1987 0.526615
1988 0.526697
1989 0.526697
1990 0.526697
1991 0.526755
1992 0.526755
1993 0.526841
1994 0.526841
1995 0.526863
1996 0.526885
1997 0.526922
1998 0.526922
1999 0.526997
2000 0.526997
2001 0.526997
2002 0.526997
2003 0.527208
2004 0.527237
2005 0.52736
2006 0.527382
2007 0.527382
2008 0.527382
2009 0.527382
2010 0.527382
2011 0.527429
2012 0.527504
2013 0.527608
2014 0.52765
2015 0.52765
2016 0.527673
2017 0.527673
2018 0.527673
2019 0.527673
2020 0.527809
2021 0.527892
2022 0.527892
2023 0.527941
2024 0.527985
2025 0.527985
2026 0.528054
2027 0.528129
2028 0.528171
2029 0.528171
2030 0.528171
2031 0.528227
2032 0.528286
2033 0.528286
2034 0.528286
2035 0.528354
2036 0.528354
2037 0.528393
2038 0.528393
2039 0.528393
2040 0.528393
2041 0.528393
2042 0.528393
2043 0.52844
2044 0.52844
2045 0.52844
2046 0.528577
2047 0.5286
2048 0.528631
2049 0.52872
2050 0.52872
2051 0.52872
2052 0.52872
2053 0.528762
2054 0.52885
2055 0.52885
2056 0.52885
2057 0.528872
2058 0.528917
2059 0.528917
2060 0.528964
2061 0.529111
2062 0.529111
2063 0.529267
2064 0.529267
2065 0.529267
2066 0.529382
2067 0.529408
2068 0.529408
2069 0.529408
2070 0.529408
2071 0.529408
2072 0.529457
2073 0.529501
2074 0.529539
2075 0.529563
2076 0.529711
2077 0.529711
2078 0.529795
2079 0.529795
2080 0.529795
2081 0.529795
2082 0.529795
2083 0.529795
2084 0.529893
2085 0.529992
2086 0.530104
2087 0.530173
2088 0.530249
2089 0.530249
2090 0.530321
2091 0.53042
2092 0.53042
2093 0.530509
2094 0.530509
2095 0.530552
2096 0.530614
2097 0.530633
2098 0.530695
2099 0.530695
2100 0.53072
2101 0.53072
2102 0.530919
2103 0.531109
2104 0.531109
2105 0.531109
2106 0.531109
2107 0.531279
2108 0.53154
2109 0.53154
2110 0.53154
2111 0.53154
2112 0.53154
2113 0.53154
2114 0.53154
2115 0.53154
2116 0.53154
2117 0.53154
2118 0.53154
2119 0.531569
2120 0.531569
2121 0.531569
2122 0.531569
2123 0.531645
2124 0.531645
2125 0.531645
2126 0.531645
2127 0.531645
2128 0.531696
2129 0.531983
2130 0.53204
2131 0.53204
2132 0.532085
2133 0.532276
2134 0.532355
2135 0.53238
2136 0.53238
2137 0.53238
2138 0.53238
2139 0.53238
2140 0.53249
2141 0.53249
2142 0.53261
2143 0.532928
2144 0.532955
2145 0.533071
2146 0.533122
2147 0.533122
2148 0.533122
2149 0.533122
2150 0.533122
2151 0.533168
2152 0.533168
2153 0.533168
2154 0.533168
2155 0.533168
2156 0.533247
2157 0.533247
2158 0.533247
2159 0.533247
2160 0.533247
2161 0.533247
2162 0.533317
2163 0.533334
2164 0.533378
2165 0.533419
2166 0.533474
2167 0.533671
2168 0.533737
2169 0.533778
2170 0.533813
2171 0.533859
2172 0.533895
2173 0.534
2174 0.534024
2175 0.534073
2176 0.534107
2177 0.534107
2178 0.534152
2179 0.534192
2180 0.534342
2181 0.534367
2182 0.534367
2183 0.534418
2184 0.53452
2185 0.53452
2186 0.534545
2187 0.534598
2188 0.534732
2189 0.534811
2190 0.534878
2191 0.534878
2192 0.534878
2193 0.534878
2194 0.535029
2195 0.535029
2196 0.535029
2197 0.535111
2198 0.535111
2199 0.535258
2200 0.535258
2201 0.535258
2202 0.535258
2203 0.535258
2204 0.535314
2205 0.535437
2206 0.535437
2207 0.535437
2208 0.535486
2209 0.535553
2210 0.535553
2211 0.535644
2212 0.535644
2213 0.535644
2214 0.535727
2215 0.535727
2216 0.535924
2217 0.535959
2218 0.535959
2219 0.535996
2220 0.536041
2221 0.536079
2222 0.53611
2223 0.53611
2224 0.53611
2225 0.53611
2226 0.536165
2227 0.536236
2228 0.536236
2229 0.536236
2230 0.536268
2231 0.536268
2232 0.536268
2233 0.536268
2234 0.536268
2235 0.536268
2236 0.536366
2237 0.536366
2238 0.536406
2239 0.536406
2240 0.536406
2241 0.536406
2242 0.536549
2243 0.536549
2244 0.53659
2245 0.53659
2246 0.53659
2247 0.53659
2248 0.53659
2249 0.536629
2250 0.536629
2251 0.536714
2252 0.536795
2253 0.536824
2254 0.536879
2255 0.536958
2256 0.536974
2257 0.536974
2258 0.536974
2259 0.536974
2260 0.536974
2261 0.536974
2262 0.53705
2263 0.53705
2264 0.53705
2265 0.53705
2266 0.53705
2267 0.53705
2268 0.537103
2269 0.537103
2270 0.537103
2271 0.537122
2272 0.537208
2273 0.537208
2274 0.537297
2275 0.537353
2276 0.537451
2277 0.537593
2278 0.537653
2279 0.537673
2280 0.537673
2281 0.537673
2282 0.537673
2283 0.537725
2284 0.537725
2285 0.537725
2286 0.537725
2287 0.537725
2288 0.53783
2289 0.537855
2290 0.537855
2291 0.537918
2292 0.537918
2293 0.537918
2294 0.538078
2295 0.538105
2296 0.538105
2297 0.538105
2298 0.538105
2299 0.538105
2300 0.538105
2301 0.538141
2302 0.53816
2303 0.538249
2304 0.538249
2305 0.538249
2306 0.538249
2307 0.538279
2308 0.538279
2309 0.538354
2310 0.538414
2311 0.538493
2312 0.538523
2313 0.538549
2314 0.538549
2315 0.538549
2316 0.53858
2317 0.53858
2318 0.538691
2319 0.538691
2320 0.538753
2321 0.538753
2322 0.538786
2323 0.538893
2324 0.538893
2325 0.538954
2326 0.538954
2327 0.538954
2328 0.538954
2329 0.539107
2330 0.539201
2331 0.539261
2332 0.539261
2333 0.539311
2334 0.539311
2335 0.539311
2336 0.539311
2337 0.539395
2338 0.539395
2339 0.539431
2340 0.539446
2341 0.539529
2342 0.539544
2343 0.539616
2344 0.539647
2345 0.539663
2346 0.539679
2347 0.539679
2348 0.539679
2349 0.539679
2350 0.539777
2351 0.539777
2352 0.539777
2353 0.539777
2354 0.539819
2355 0.53996
2356 0.540163
2357 0.540274
2358 0.540274
2359 0.540303
2360 0.540325
2361 0.540325
2362 0.540453
2363 0.540608
2364 0.540646
2365 0.540687
2366 0.540752
2367 0.540888
2368 0.540888
2369 0.540888
2370 0.540888
2371 0.540888
2372 0.540888
2373 0.540888
2374 0.540888
2375 0.540888
2376 0.540888
2377 0.54098
2378 0.54098
2379 0.541077
2380 0.541137
2381 0.541137
2382 0.541137
2383 0.541137
2384 0.541171
2385 0.541171
2386 0.541187
2387 0.541229
2388 0.541229
2389 0.541229
2390 0.541252
2391 0.541252
2392 0.541252
2393 0.541374
2394 0.541374
2395 0.541398
2396 0.541507
2397 0.541507
2398 0.541507
2399 0.54158
2400 0.54158
2401 0.541674
2402 0.541674
2403 0.541803
2404 0.541803
2405 0.541803
2406 0.54183
2407 0.54183
2408 0.54183
2409 0.541847
2410 0.541847
2411 0.541847
2412 0.541847
2413 0.541864
2414 0.54191
2415 0.541976
2416 0.541976
2417 0.541976
2418 0.542028
2419 0.542028
2420 0.542028
2421 0.54207
2422 0.54207
2423 0.542128
2424 0.542128
2425 0.542128
2426 0.542128
2427 0.542128
2428 0.542234
2429 0.542307
2430 0.542307
2431 0.542346
2432 0.542369
2433 0.542369
2434 0.542445
2435 0.542445
2436 0.542445
2437 0.542445
2438 0.542445
2439 0.542445
2440 0.542445
2441 0.542445
2442 0.54251
2443 0.542591
2444 0.542591
2445 0.542591
2446 0.5427
2447 0.5427
2448 0.5427
2449 0.5427
2450 0.5427
2451 0.5427
2452 0.5427
2453 0.5427
2454 0.5427
2455 0.5427
2456 0.5427
2457 0.5427
2458 0.5427
2459 0.542747
2460 0.542747
2461 0.542777
2462 0.542847
2463 0.542847
2464 0.542847
2465 0.542884
2466 0.542922
2467 0.542922
2468 0.542922
2469 0.543112
2470 0.543248
2471 0.543283
2472 0.543283
2473 0.543319
2474 0.543319
2475 0.543319
2476 0.543319
2477 0.543319
2478 0.543319
2479 0.543319
2480 0.543358
2481 0.543474
2482 0.543551
2483 0.543576
2484 0.543576
2485 0.543596
2486 0.543596
2487 0.543646
2488 0.543666
2489 0.543734
2490 0.543734
2491 0.54376
2492 0.543848
2493 0.543848
2494 0.543848
2495 0.543899
2496 0.543899
2497 0.543952
2498 0.543952
2499 0.543952
2500 0.54414
2501 0.54414
2502 0.5442
2503 0.5443
2504 0.544648
2505 0.544747
2506 0.544747
2507 0.544747
2508 0.544747
2509 0.544864
2510 0.544864
2511 0.544864
2512 0.544864
2513 0.544864
2514 0.544926
2515 0.544926
2516 0.544926
2517 0.545042
2518 0.545042
2519 0.545042
2520 0.545042
2521 0.545213
2522 0.545351
2523 0.545425
2524 0.545465
2525 0.545552
2526 0.545638
2527 0.545776
2528 0.54582
2529 0.545842
2530 0.545842
2531 0.545842
2532 0.545842
2533 0.545911
2534 0.545958
2535 0.54603
2536 0.546052
2537 0.546052
2538 0.546052
2539 0.546052
2540 0.546052
2541 0.546052
2542 0.546155
2543 0.546155
2544 0.546155
2545 0.546155
2546 0.546155
2547 0.546155
2548 0.546155
2549 0.546155
2550 0.546155
2551 0.546155
2552 0.546155
2553 0.546155
2554 0.546247
2555 0.546247
2556 0.546396
2557 0.546396
2558 0.546414
2559 0.546414
2560 0.546414
2561 0.546458
2562 0.546503
2563 0.546503
2564 0.546628
2565 0.546628
2566 0.546628
2567 0.546628
2568 0.546628
2569 0.546628
2570 0.546628
2571 0.546704
2572 0.546704
2573 0.546704
2574 0.546704
2575 0.546704
2576 0.546704
2577 0.546704
2578 0.546704
2579 0.546804
2580 0.546804
2581 0.546804
2582 0.546908
2583 0.546908
2584 0.546908
2585 0.546908
2586 0.546908
2587 0.546908
2588 0.54697
2589 0.54697
2590 0.54697
2591 0.54697
2592 0.54697
2593 0.54697
2594 0.54697
2595 0.54697
2596 0.54697
2597 0.54697
2598 0.54697
2599 0.546999
2600 0.547042
2601 0.547042
2602 0.547042
2603 0.547042
2604 0.547042
2605 0.547102
2606 0.547102
2607 0.547102
2608 0.547127
2609 0.547179
2610 0.547234
2611 0.547234
2612 0.547234
2613 0.547234
2614 0.547268
2615 0.547389
2616 0.54742
2617 0.54752
2618 0.547551
2619 0.547582
2620 0.547582
2621 0.54769
2622 0.547831
2623 0.547881
2624 0.547959
2625 0.547959
2626 0.547991
2627 0.547991
2628 0.547991
2629 0.548065
2630 0.548065
2631 0.548065
2632 0.548101
2633 0.548139
2634 0.548186
2635 0.548186
2636 0.548235
2637 0.548235
2638 0.548298
2639 0.548298
2640 0.548298
2641 0.548298
2642 0.548298
2643 0.54833
2644 0.548408
2645 0.548408
2646 0.548408
2647 0.548408
2648 0.548408
2649 0.548408
2650 0.548408
2651 0.548408
2652 0.548408
2653 0.548408
2654 0.548431
2655 0.548501
2656 0.548683
2657 0.548683
2658 0.548683
2659 0.548683
2660 0.548764
2661 0.548764
2662 0.548764
2663 0.548794
2664 0.548794
2665 0.548794
2666 0.550361
2667 0.550392
2668 0.550455
2669 0.550455
2670 0.550455
2671 0.550523
2672 0.550523
2673 0.550523
2674 0.550569
2675 0.550569
2676 0.550665
2677 0.550688
2678 0.550688
2679 0.550727
2680 0.550727
2681 0.550727
2682 0.550727
2683 0.550878
2684 0.550878
2685 0.550898
2686 0.550938
2687 0.550938
2688 0.551093
2689 0.551093
2690 0.55112
2691 0.55112
2692 0.55112
2693 0.55112
2694 0.55112
2695 0.55112
2696 0.551194
2697 0.551292
2698 0.551377
2699 0.551377
2700 0.551377
2701 0.551377
2702 0.551585
2703 0.551699
2704 0.551813
2705 0.551838
2706 0.551838
2707 0.551864
2708 0.551864
2709 0.551902
2710 0.551999
2711 0.551999
2712 0.551999
2713 0.551999
2714 0.552047
2715 0.552047
2716 0.552149
2717 0.552149
2718 0.552183
2719 0.552183
2720 0.552183
2721 0.552183
2722 0.552183
2723 0.552255
2724 0.552255
2725 0.552255
2726 0.552255
2727 0.552339
2728 0.552442
2729 0.552483
2730 0.552483
2731 0.552483
2732 0.552483
2733 0.552656
2734 0.55274
2735 0.55274
2736 0.55274
2737 0.55274
2738 0.55274
2739 0.552926
2740 0.553085
2741 0.553152
2742 0.553152
2743 0.553152
2744 0.553209
2745 0.553209
2746 0.553209
2747 0.553253
2748 0.553318
2749 0.553318
2750 0.553318
2751 0.553318
2752 0.553318
2753 0.553411
2754 0.553411
2755 0.553411
2756 0.553494
2757 0.553608
2758 0.553608
2759 0.553608
2760 0.553608
2761 0.553696
2762 0.553696
2763 0.553696
2764 0.553745
2765 0.553745
2766 0.553745
2767 0.553795
2768 0.553795
2769 0.553795
2770 0.553795
2771 0.553795
2772 0.553795
2773 0.553795
2774 0.553883
2775 0.553883
2776 0.553883
2777 0.553984
2778 0.553984
2779 0.554087
2780 0.55414
2781 0.55414
2782 0.554291
2783 0.554371
2784 0.554371
2785 0.554371
2786 0.554371
2787 0.554371
2788 0.554371
2789 0.554371
2790 0.554371
2791 0.554433
2792 0.554433
2793 0.554433
2794 0.554581
2795 0.554581
2796 0.554612
2797 0.554688
2798 0.554688
2799 0.554688
2800 0.554688
2801 0.554688
2802 0.55472
2803 0.55472
2804 0.554777
2805 0.554802
2806 0.554802
2807 0.554802
2808 0.554802
2809 0.554802
2810 0.55489
2811 0.55489
2812 0.554982
2813 0.554982
2814 0.555006
2815 0.555031
2816 0.555176
2817 0.555202
2818 0.555312
2819 0.555312
2820 0.555312
2821 0.555312
2822 0.555403
2823 0.555403
2824 0.555428
2825 0.555478
2826 0.555589
2827 0.555619
2828 0.555619
2829 0.555619
2830 0.555656
2831 0.555656
2832 0.555684
2833 0.555684
2834 0.555763
2835 0.555763
2836 0.555763
2837 0.555763
2838 0.555763
2839 0.555797
2840 0.555797
2841 0.555797
2842 0.555797
2843 0.555867
2844 0.555867
2845 0.555918
2846 0.555979
2847 0.555979
2848 0.555979
2849 0.555979
2850 0.555979
2851 0.556007
2852 0.556204
2853 0.556204
2854 0.556204
2855 0.556204
2856 0.55627
2857 0.55627
2858 0.55627
2859 0.55627
2860 0.556344
2861 0.556344
2862 0.556386
2863 0.556493
2864 0.556493
2865 0.556493
2866 0.556493
2867 0.556493
2868 0.556493
2869 0.556563
2870 0.5567
2871 0.5567
2872 0.5567
2873 0.5567
2874 0.5567
2875 0.5567
2876 0.5567
2877 0.5567
2878 0.5567
2879 0.5567
2880 0.5567
2881 0.55676
2882 0.55676
2883 0.55676
2884 0.55676
2885 0.55676
2886 0.556833
2887 0.556833
2888 0.556875
2889 0.556978
2890 0.556978
2891 0.556978
2892 0.557024
2893 0.557024
2894 0.557024
2895 0.557086
2896 0.557086
2897 0.557118
2898 0.557323
2899 0.557323
2900 0.557323
2901 0.557478
2902 0.557478
2903 0.557669
2904 0.557669
2905 0.557767
2906 0.557767
2907 0.557767
2908 0.557767
2909 0.557767
2910 0.557872
2911 0.557872
2912 0.557872
2913 0.557872
2914 0.557872
2915 0.557872
2916 0.557895
2917 0.558028
2918 0.558168
2919 0.558243
2920 0.558273
2921 0.558273
2922 0.558474
2923 0.558474
2924 0.558553
2925 0.558553
2926 0.558664
2927 0.558713
2928 0.558713
2929 0.558764
2930 0.558764
2931 0.558764
2932 0.558764
2933 0.558764
2934 0.558764
2935 0.558857
2936 0.558857
2937 0.558857
2938 0.55889
2939 0.55889
2940 0.558923
2941 0.558957
2942 0.558957
2943 0.558957
2944 0.558957
2945 0.558957
2946 0.558978
2947 0.558978
2948 0.558999
2949 0.558999
2950 0.558999
2951 0.558999
2952 0.559026
2953 0.559026
2954 0.559026
2955 0.55915
2956 0.55915
2957 0.55915
2958 0.559456
2959 0.5596
2960 0.559625
2961 0.559688
2962 0.559688
2963 0.559688
2964 0.559833
2965 0.559872
2966 0.559926
2967 0.559926
2968 0.559926
2969 0.559926
2970 0.559926
2971 0.559926
2972 0.559967
2973 0.560036
2974 0.560036
2975 0.560075
2976 0.560075
2977 0.560154
2978 0.560236
2979 0.560271
2980 0.560271
2981 0.560363
2982 0.560637
2983 0.560714
2984 0.560714
2985 0.560772
2986 0.560772
2987 0.560772
2988 0.560772
2989 0.560772
2990 0.560772
2991 0.560935
2992 0.560975
2993 0.560975
2994 0.561017
2995 0.561017
2996 0.56104
2997 0.56104
2998 0.56104
2999 0.56104
3000 0.56104
3001 0.561171
3002 0.561171
3003 0.561171
3004 0.561171
3005 0.561318
3006 0.561363
3007 0.56141
3008 0.56141
3009 0.56141
3010 0.561447
3011 0.561447
3012 0.561529
3013 0.561529
3014 0.561529
3015 0.561603
3016 0.561603
3017 0.561654
3018 0.561654
3019 0.561654
3020 0.561654
3021 0.561654
3022 0.561698
3023 0.561698
3024 0.561723
3025 0.561723
3026 0.561791
3027 0.56197
3028 0.562028
3029 0.562028
3030 0.562081
3031 0.562111
3032 0.562111
3033 0.562111
3034 0.562111
3035 0.562111
3036 0.56215
3037 0.562209
3038 0.56225
3039 0.56225
3040 0.562421
3041 0.562421
3042 0.562421
3043 0.562421
3044 0.562465
3045 0.56252
3046 0.56252
3047 0.56252
3048 0.56252
3049 0.562633
3050 0.562754
3051 0.562816
3052 0.562843
3053 0.562843
3054 0.562843
3055 0.562843
3056 0.562843
3057 0.562935
3058 0.562935
3059 0.562966
3060 0.562966
3061 0.563023
3062 0.563023
3063 0.563114
3064 0.563114
3065 0.563114
3066 0.563114
3067 0.563114
3068 0.563114
3069 0.563114
3070 0.563114
3071 0.563165
3072 0.563165
3073 0.563196
3074 0.563196
3075 0.563196
3076 0.563196
3077 0.563196
3078 0.563196
3079 0.563196
3080 0.563294
3081 0.563391
3082 0.563391
3083 0.563391
3084 0.563391
3085 0.563435
3086 0.563435
3087 0.563435
3088 0.563435
3089 0.563435
3090 0.563435
3091 0.563435
3092 0.563435
3093 0.563435
3094 0.563435
3095 0.563435
3096 0.563435
3097 0.563471
3098 0.563546
3099 0.563705
3100 0.563705
3101 0.563782
3102 0.563782
3103 0.563782
3104 0.563782
3105 0.563782
3106 0.563826
3107 0.563918
3108 0.563918
3109 0.563918
3110 0.564024
3111 0.564024
3112 0.564137
3113 0.564137
3114 0.564349
3115 0.564349
3116 0.564349
3117 0.564349
3118 0.564349
3119 0.564349
3120 0.564396
3121 0.564445
3122 0.564445
3123 0.564445
3124 0.564474
3125 0.564474
3126 0.564474
3127 0.564511
3128 0.564671
3129 0.564671
3130 0.564671
3131 0.564671
3132 0.564671
3133 0.564671
3134 0.564671
3135 0.564671
3136 0.564717
3137 0.564743
3138 0.564826
3139 0.564826
3140 0.56487
3141 0.56487
3142 0.56487
3143 0.56487
3144 0.564889
3145 0.564889
3146 0.564889
3147 0.564889
3148 0.564889
3149 0.564968
3150 0.564968
3151 0.565001
3152 0.565001
3153 0.565001
3154 0.565016
3155 0.565016
3156 0.565031
3157 0.565031
3158 0.565031
3159 0.565077
3160 0.565111
3161 0.565219
3162 0.565335
3163 0.565335
3164 0.565335
3165 0.565366
3166 0.565382
3167 0.565382
3168 0.565382
3169 0.565382
3170 0.565382
3171 0.565382
3172 0.565466
3173 0.565466
3174 0.565466
3175 0.565466
3176 0.565466
3177 0.565466
3178 0.565466
3179 0.565466
3180 0.565585
3181 0.565647
3182 0.565712
3183 0.565712
3184 0.565777
3185 0.565777
3186 0.565777
3187 0.565777
3188 0.565876
3189 0.565876
3190 0.565876
3191 0.565876
3192 0.565876
3193 0.566097
3194 0.566097
3195 0.566097
3196 0.566097
3197 0.566097
3198 0.566097
3199 0.566097
3200 0.566097
3201 0.566169
3202 0.566169
3203 0.566169
3204 0.566169
3205 0.566169
3206 0.566169
3207 0.566169
3208 0.566238
3209 0.566463
3210 0.566506
3211 0.566506
3212 0.566585
3213 0.566585
3214 0.566708
3215 0.566708
3216 0.566863
3217 0.566937
3218 0.567069
3219 0.567069
3220 0.567069
3221 0.567181
3222 0.567204
3223 0.567291
3224 0.567291
3225 0.567401
3226 0.567401
3227 0.567401
3228 0.56742
3229 0.56742
3230 0.567501
3231 0.567633
3232 0.567691
3233 0.567691
3234 0.567707
3235 0.567707
3236 0.567723
3237 0.567783
3238 0.567783
3239 0.567783
3240 0.567783
3241 0.567783
3242 0.567783
3243 0.567783
3244 0.567802
3245 0.567822
3246 0.567842
3247 0.567842
3248 0.567966
3249 0.568016
3250 0.568016
3251 0.568032
3252 0.568113
3253 0.568234
3254 0.568234
3255 0.568234
3256 0.568234
3257 0.568299
3258 0.568323
3259 0.568348
3260 0.568366
3261 0.568366
3262 0.568366
3263 0.568366
3264 0.568445
3265 0.568445
3266 0.568445
3267 0.568445
3268 0.568617
3269 0.568617
3270 0.56874
3271 0.568782
3272 0.568782
3273 0.568822
3274 0.568822
3275 0.568822
3276 0.568822
3277 0.568863
3278 0.568863
3279 0.568863
3280 0.56888
3281 0.568931
3282 0.568931
3283 0.568931
3284 0.568974
3285 0.569027
3286 0.569027
3287 0.569052
3288 0.569121
3289 0.569121
3290 0.569121
3291 0.569137
3292 0.569137
3293 0.569137
3294 0.569186
3295 0.569301
3296 0.569301
3297 0.569301
3298 0.569347
3299 0.569347
3300 0.569347
3301 0.5694
3302 0.5694
3303 0.569498
3304 0.569531
3305 0.569594
3306 0.569594
3307 0.56962
3308 0.569667
3309 0.569667
3310 0.569667
3311 0.569734
3312 0.569761
3313 0.569779
3314 0.569799
3315 0.569837
3316 0.569837
3317 0.569837
3318 0.569876
3319 0.569947
3320 0.569978
3321 0.57001
3322 0.57001
3323 0.57001
3324 0.57001
3325 0.57001
3326 0.57001
3327 0.57001
3328 0.57001
3329 0.570034
3330 0.570034
3331 0.570034
3332 0.570034
3333 0.570034
3334 0.570034
3335 0.570034
3336 0.570034
3337 0.57006
3338 0.57008
3339 0.5701
3340 0.5701
3341 0.5701
3342 0.570128
3343 0.570128
3344 0.570128
3345 0.570193
3346 0.57029
3347 0.57029
3348 0.570337
3349 0.570337
3350 0.570361
3351 0.570361
3352 0.570361
3353 0.570506
3354 0.570571
3355 0.570635
3356 0.57069
3357 0.570758
3358 0.570758
3359 0.570758
3360 0.570758
3361 0.570758
3362 0.570758
3363 0.570758
3364 0.570758
3365 0.570758
3366 0.570758
3367 0.570758
3368 0.570758
3369 0.570818
3370 0.570818
3371 0.570818
3372 0.570843
3373 0.570868
3374 0.570949
3375 0.570977
3376 0.571082
3377 0.571098
3378 0.571153
3379 0.571153
3380 0.571215
3381 0.571215
3382 0.571215
3383 0.571342
3384 0.571342
3385 0.571342
3386 0.571342
3387 0.571377
3388 0.571377
3389 0.571377
3390 0.571404
3391 0.571404
3392 0.571404
3393 0.571572
3394 0.571572
3395 0.571572
3396 0.571572
3397 0.571572
3398 0.571572
3399 0.571572
3400 0.571572
3401 0.571572
3402 0.571572
3403 0.571637
3404 0.571637
3405 0.571637
3406 0.571714
3407 0.571791
3408 0.571791
3409 0.571842
3410 0.571842
3411 0.571842
3412 0.571873
3413 0.571972
3414 0.572031
3415 0.572031
3416 0.572031
3417 0.572031
3418 0.572031
3419 0.572123
3420 0.572123
3421 0.57221
3422 0.57221
3423 0.57221
3424 0.57221
3425 0.57221
3426 0.57221
3427 0.57221
3428 0.572259
3429 0.572364
3430 0.572364
3431 0.572364
3432 0.572399
3433 0.572437
3434 0.572437
3435 0.572437
3436 0.572458
3437 0.572458
3438 0.572458
3439 0.572458
3440 0.572458
3441 0.572458
3442 0.572475
3443 0.572475
3444 0.572475
3445 0.572475
3446 0.572489
3447 0.572489
3448 0.572489
3449 0.57252
3450 0.57252
3451 0.57252
3452 0.57252
3453 0.572556
3454 0.572556
3455 0.572609
3456 0.572609
3457 0.572732
3458 0.572732
3459 0.572732
3460 0.572768
3461 0.572819
3462 0.572819
3463 0.572819
3464 0.572819
3465 0.572819
3466 0.572819
3467 0.572819
3468 0.572819
3469 0.572819
3470 0.572819
3471 0.572819
3472 0.572819
3473 0.572819
3474 0.572858
3475 0.572893
3476 0.572893
3477 0.572893
3478 0.572893
3479 0.572893
3480 0.572964
3481 0.572964
3482 0.572964
3483 0.572964
3484 0.572964
3485 0.572964
3486 0.573062
3487 0.573235
3488 0.573235
3489 0.573235
3490 0.573235
3491 0.573235
3492 0.573235
3493 0.573235
3494 0.573235
3495 0.573235
3496 0.573235
3497 0.573235
3498 0.573235
3499 0.573235
3500 0.573235
3501 0.573235
3502 0.573235
3503 0.573375
3504 0.57349
3505 0.57349
3506 0.57349
3507 0.573566
3508 0.573608
3509 0.573608
3510 0.573608
3511 0.573652
3512 0.573652
3513 0.573652
3514 0.573755
3515 0.573755
3516 0.573755
3517 0.573755
3518 0.573755
3519 0.573755
3520 0.573755
3521 0.573755
3522 0.573755
3523 0.573755
3524 0.573755
3525 0.573755
3526 0.573799
3527 0.573799
3528 0.57384
3529 0.574284
3530 0.574284
3531 0.574284
3532 0.574284
3533 0.574284
3534 0.574284
3535 0.574284
3536 0.574284
3537 0.574284
3538 0.574284
3539 0.574284
3540 0.574284
3541 0.574284
3542 0.574284
3543 0.574312
3544 0.574435
3545 0.574506
3546 0.574533
3547 0.574642
3548 0.574688
3549 0.574735
3550 0.574735
3551 0.574735
3552 0.574735
3553 0.574735
3554 0.574735
3555 0.574735
3556 0.574735
3557 0.574875
3558 0.574875
3559 0.574875
3560 0.574904
3561 0.574904
3562 0.574904
3563 0.574904
3564 0.574904
3565 0.574904
3566 0.574941
3567 0.574979
3568 0.574979
3569 0.575028
3570 0.575028
3571 0.575044
3572 0.575084
3573 0.575218
3574 0.575218
3575 0.575289
3576 0.575289
3577 0.575289
3578 0.575289
3579 0.575289
3580 0.575289
3581 0.575289
3582 0.575289
3583 0.575312
3584 0.575312
3585 0.575332
3586 0.575352
3587 0.575352
3588 0.575352
3589 0.575502
3590 0.575502
3591 0.575502
3592 0.575502
3593 0.575532
3594 0.575532
3595 0.575579
3596 0.575604
3597 0.575604
3598 0.575604
3599 0.575604


==> plots/data/dataSport-Journal-MDD_Enc2_nC.dat <==
0 0
1 0
2 0
3 0.00473359
4 0.01207
5 0.0149969
6 0.0197414
7 0.0231914
8 0.0233595
9 0.0247598
10 0.0249506
11 0.0252616
12 0.0272167
13 0.0288422
14 0.0300379
15 0.0300773
16 0.0301139
17 0.0305217
18 0.0310114
19 0.0326354
20 0.0349679
21 0.0350269
22 0.035047
23 0.0355051
24 0.035841
25 0.0360469
26 0.0364801
27 0.0366482
28 0.037965
29 0.0381105
30 0.0382786
31 0.0410753
32 0.0412001
33 0.0421679
34 0.0423515
35 0.044543
36 0.0446641
37 0.0447056
38 0.0455425
39 0.0456537
40 0.0457808
41 0.0470053
42 0.0471295
43 0.0472495
44 0.0488949
45 0.0491425
46 0.0501999
47 0.0514074
48 0.0514919
49 0.0527711
50 0.0530047
51 0.0539805
52 0.0541952
53 0.054387
54 0.0546046
55 0.0558388
56 0.0558693
57 0.0561813
58 0.0564148
59 0.0575223
60 0.0576969
61 0.0578104
62 0.05909
63 0.0591808
64 0.0605697
65 0.0635331
66 0.0635573
67 0.0654902
68 0.0671386
69 0.0673781
70 0.068544
71 0.0698734
72 0.0710556
73 0.0715545
74 0.0730555
75 0.0741475
76 0.0741827
77 0.0772803
78 0.0786769
79 0.0790001
80 0.0804435
81 0.0809253
82 0.0820392
83 0.082145
84 0.0834627
85 0.0839231
86 0.0839509
87 0.0840328
88 0.0841097
89 0.0843028
90 0.0857745
91 0.0873081
92 0.0874442
93 0.0885658
94 0.0891104
95 0.0891916
96 0.0892704
97 0.0909082
98 0.091791
99 0.0918677
100 0.0921851
101 0.0948862
102 0.0962924
103 0.0975304
104 0.0993459
105 0.0996017
106 0.10001
107 0.10016
108 0.101618
109 0.101731
110 0.103163
111 0.103228
112 0.104877
113 0.106418
114 0.106576
115 0.107755
116 0.109118
117 0.109622
118 0.109893
119 0.110036
120 0.110092
121 0.111288
122 0.111535
123 0.112414
124 0.112849
125 0.114052
126 0.114308
127 0.114738
128 0.115099
129 0.115264
130 0.115611
131 0.118951
132 0.119975
133 0.121223
134 0.12223
135 0.123568
136 0.124658
137 0.124788
138 0.124861
139 0.126404
140 0.126822
141 0.126927
142 0.127213
143 0.127738
144 0.127918
145 0.130362
146 0.130653
147 0.131918
148 0.132055
149 0.1323
150 0.132599
151 0.134135
152 0.134547
153 0.134724
154 0.135025
155 0.135185
156 0.136891
157 0.136998
158 0.137347
159 0.137683
160 0.13893
161 0.140024
162 0.14119
163 0.141566
164 0.141755
165 0.142858
166 0.143884
167 0.145451
168 0.145708
169 0.145996
170 0.148475
171 0.148723
172 0.14881
173 0.149003
174 0.149343
175 0.150179
176 0.151662
177 0.15181
178 0.152139
179 0.152578
180 0.15292
181 0.153979
182 0.154219
183 0.154331
184 0.154729
185 0.154839
186 0.15504
187 0.155339
188 0.156697
189 0.156804
190 0.156927
191 0.15708
192 0.158023
193 0.158095
194 0.158385
195 0.159559
196 0.160713
197 0.160894
198 0.161175
199 0.161363
200 0.163914
201 0.164208
202 0.165627
203 0.16703
204 0.167241
205 0.168346
206 0.169781
207 0.171047
208 0.171385
209 0.17149
210 0.171612
211 0.171701
212 0.172055
213 0.173333
214 0.174423
215 0.174614
216 0.174614
217 0.175158
218 0.175252
219 0.177815
220 0.180256
221 0.18035
222 0.180712
223 0.182473
224 0.18371
225 0.183778
226 0.18451
227 0.184634
228 0.185649
229 0.185899
230 0.187915
231 0.189121
232 0.18929
233 0.189517
234 0.191758
235 0.19195
236 0.193385
237 0.193702
238 0.194348
239 0.194612
240 0.194751
241 0.19495
242 0.195316
243 0.196514
244 0.197972
245 0.198058
246 0.198606
247 0.198911
248 0.200654
249 0.201846
250 0.202011
251 0.203365
252 0.203606
253 0.203703
254 0.203896
255 0.20519
256 0.205558
257 0.205773
258 0.207037
259 0.207449
260 0.20753
261 0.208852
262 0.208914
263 0.209409
264 0.210926
265 0.211273
266 0.21146
267 0.211604
268 0.211715
269 0.213356
270 0.21344
271 0.213516
272 0.21374
273 0.214949
274 0.215237
275 0.215365
276 0.215563
277 0.215815
278 0.216038
279 0.217213
280 0.217272
281 0.217529
282 0.217972
283 0.218237
284 0.218545
285 0.2189
286 0.220384
287 0.220505
288 0.221244
289 0.221874
290 0.223905
291 0.224029
292 0.224239
293 0.224694
294 0.224821
295 0.225106
296 0.225214
297 0.22575
298 0.22604
299 0.226192
300 0.227406
301 0.22895
302 0.229351
303 0.229452
304 0.230555
305 0.230856
306 0.230957
307 0.2314
308 0.231448
309 0.232685
310 0.23372
311 0.233987
312 0.234125
313 0.234125
314 0.235475
315 0.235499
316 0.235637
317 0.23616
318 0.238339
319 0.238356
320 0.238831
321 0.240313
322 0.240507
323 0.241149
324 0.24124
325 0.24157
326 0.241658
327 0.241782
328 0.24253
329 0.243691
330 0.243893
331 0.244494
332 0.244844
333 0.245227
334 0.245738
335 0.246775
336 0.24692
337 0.24711
338 0.248398
339 0.248534
340 0.248822
341 0.2489
342 0.24945
343 0.249587
344 0.250739
345 0.251858
346 0.251978
347 0.252037
348 0.252156
349 0.252249
350 0.252309
351 0.253631
352 0.253811
353 0.253992
354 0.254252
355 0.25448
356 0.254962
357 0.255127
358 0.256592
359 0.256946
360 0.258294
361 0.258571
362 0.258603
363 0.258803
364 0.260198
365 0.260601
366 0.260927
367 0.260985
368 0.262578
369 0.262909
370 0.262949
371 0.263215
372 0.263345
373 0.263681
374 0.263831
375 0.263935
376 0.265
377 0.265287
378 0.265367
379 0.265486
380 0.26567
381 0.265801
382 0.265912
383 0.266161
384 0.266394
385 0.266499
386 0.267142
387 0.267262
388 0.267339
389 0.26743
390 0.267712
391 0.26794
392 0.268101
393 0.268348
394 0.26941
395 0.269568
396 0.269694
397 0.269992
398 0.270054
399 0.270473
400 0.270993
401 0.271203
402 0.271294
403 0.271487
404 0.271601
405 0.272963
406 0.273041
407 0.273294
408 0.273568
409 0.27359
410 0.273666
411 0.273932
412 0.274124
413 0.274194
414 0.275262
415 0.276374
416 0.276755
417 0.276918
418 0.27709
419 0.277271
420 0.277673
421 0.277869
422 0.278115
423 0.278466
424 0.278466
425 0.27857
426 0.278703
427 0.278839
428 0.279204
429 0.279221
430 0.279364
431 0.279634
432 0.279845
433 0.279984
434 0.28032
435 0.280887
436 0.281835
437 0.282082
438 0.282275
439 0.28256
440 0.282894
441 0.283112
442 0.283243
443 0.28335
444 0.284566
445 0.284758
446 0.284911
447 0.28584
448 0.285896
449 0.285896
450 0.286015
451 0.286197
452 0.286356
453 0.286356
454 0.286525
455 0.287634
456 0.287763
457 0.287899
458 0.288073
459 0.288096
460 0.288212
461 0.288578
462 0.288635
463 0.288853
464 0.289074
465 0.289186
466 0.289266
467 0.289377
468 0.289661
469 0.289725
470 0.290084
471 0.290149
472 0.292074
473 0.292257
474 0.293455
475 0.2937
476 0.294149
477 0.294253
478 0.294398
479 0.295988
480 0.297526
481 0.297707
482 0.298021
483 0.298309
484 0.298629
485 0.298696
486 0.299711
487 0.300318
488 0.300881
489 0.301112
490 0.301242
491 0.301743
492 0.302081
493 0.302252
494 0.302371
495 0.302871
496 0.303669
497 0.304062
498 0.304237
499 0.304306
500 0.305547
501 0.305915
502 0.306241
503 0.306408
504 0.30661
505 0.306935
506 0.307012
507 0.307104
508 0.307384
509 0.307447
510 0.308508
511 0.308566
512 0.308976
513 0.309131
514 0.309142
515 0.309639
516 0.310081
517 0.310163
518 0.310372
519 0.310611
520 0.311297
521 0.31167
522 0.311994
523 0.312284
524 0.312371
525 0.312478
526 0.312599
527 0.312709
528 0.313443
529 0.313858
530 0.314231
531 0.314411
532 0.314544
533 0.314752
534 0.314857
535 0.315241
536 0.315408
537 0.3156
538 0.315708
539 0.315811
540 0.315833
541 0.316028
542 0.316085
543 0.31733
544 0.317466
545 0.317532
546 0.318756
547 0.31988
548 0.3201
549 0.320173
550 0.320343
551 0.320473
552 0.320943
553 0.321221
554 0.321299
555 0.321492
556 0.321598
557 0.321711
558 0.322099
559 0.322143
560 0.322456
561 0.322563
562 0.322657
563 0.322815
564 0.323032
565 0.323054
566 0.323238
567 0.323325
568 0.323335
569 0.323599
570 0.324139
571 0.324267
572 0.324571
573 0.324571
574 0.324727
575 0.324925
576 0.324976
577 0.325069
578 0.325185
579 0.325534
580 0.325839
581 0.325913
582 0.325974
583 0.326303
584 0.326447
585 0.326704
586 0.327029
587 0.327029
588 0.327192
589 0.327192
590 0.327351
591 0.327418
592 0.327877
593 0.327912
594 0.327932
595 0.328925
596 0.329008
597 0.329336
598 0.330358
599 0.330552
600 0.330816
601 0.331172
602 0.331307
603 0.331663
604 0.331751
605 0.333399
606 0.333524
607 0.333581
608 0.334035
609 0.334258
610 0.334628
611 0.334747
612 0.334937
613 0.335383
614 0.33555
615 0.335581
616 0.335794
617 0.335959
618 0.336125
619 0.336389
620 0.336415
621 0.336475
622 0.336515
623 0.337961
624 0.338123
625 0.338139
626 0.338173
627 0.338302
628 0.338845
629 0.338873
630 0.338963
631 0.339005
632 0.339005
633 0.339053
634 0.340123
635 0.340968
636 0.341618
637 0.341851
638 0.341971
639 0.342083
640 0.34225
641 0.342361
642 0.342699
643 0.342788
644 0.342788
645 0.342895
646 0.342953
647 0.343127
648 0.343705
649 0.343845
650 0.344217
651 0.344477
652 0.344591
653 0.344892
654 0.344925
655 0.345158
656 0.345179
657 0.346143
658 0.34635
659 0.346546
660 0.346698
661 0.3473
662 0.347466
663 0.3475
664 0.347842
665 0.347932
666 0.348158
667 0.34817
668 0.348298
669 0.348527
670 0.349068
671 0.349138
672 0.349207
673 0.349243
674 0.349243
675 0.349391
676 0.349626
677 0.349646
678 0.349958
679 0.350323
680 0.350411
681 0.350434
682 0.350731
683 0.351865
684 0.352337
685 0.352463
686 0.35284
687 0.354958
688 0.355074
689 0.355131
690 0.356479
691 0.356567
692 0.356841
693 0.356975
694 0.357079
695 0.357251
696 0.357265
697 0.357431
698 0.357623
699 0.357755
700 0.358089
701 0.358142
702 0.358227
703 0.358671
704 0.358724
705 0.358965
706 0.35909
707 0.359253
708 0.359321
709 0.359563
710 0.359758
711 0.360015
712 0.360187
713 0.360367
714 0.360409
715 0.360481
716 0.360551
717 0.36097
718 0.361578
719 0.361676
720 0.362031
721 0.362122
722 0.362299
723 0.362356
724 0.362441
725 0.36267
726 0.364088
727 0.364135
728 0.364585
729 0.364635
730 0.364757
731 0.36482
732 0.364875
733 0.364875
734 0.364913
735 0.365145
736 0.365258
737 0.365397
738 0.365498
739 0.365616
740 0.365616
741 0.365867
742 0.36596
743 0.366258
744 0.366424
745 0.366453
746 0.366596
747 0.366677
748 0.366892
749 0.366892
750 0.366924
751 0.366944
752 0.367114
753 0.367174
754 0.367702
755 0.367737
756 0.367827
757 0.367827
758 0.367933
759 0.368016
760 0.368068
761 0.368114
762 0.368209
763 0.368411
764 0.368498
765 0.36856
766 0.368944
767 0.3691
768 0.369554
769 0.369918
770 0.370054
771 0.370409
772 0.370797
773 0.370797
774 0.370909
775 0.371122
776 0.371464
777 0.371547
778 0.37169
779 0.371944
780 0.372596
781 0.372772
782 0.372876
783 0.372876
784 0.372876
785 0.372968
786 0.373052
787 0.373422
788 0.373432
789 0.373533
790 0.373754
791 0.373905
792 0.374148
793 0.374148
794 0.374163
795 0.374205
796 0.374476
797 0.374476
798 0.374513
799 0.374629
800 0.374759
801 0.374759
802 0.374817
803 0.375253
804 0.375511
805 0.375656
806 0.375669
807 0.376088
808 0.376185
809 0.376459
810 0.376596
811 0.376728
812 0.376966
813 0.377352
814 0.377352
815 0.377384
816 0.377384
817 0.377614
818 0.377704
819 0.377909
820 0.377972
821 0.378028
822 0.378028
823 0.378236
824 0.378333
825 0.37847
826 0.378594
827 0.378701
828 0.378888
829 0.378888
830 0.37925
831 0.379281
832 0.379293
833 0.37968
834 0.37968
835 0.379731
836 0.380129
837 0.380129
838 0.380495
839 0.380686
840 0.380686
841 0.380801
842 0.380881
843 0.380881
844 0.380893
845 0.381024
846 0.381089
847 0.381225
848 0.381305
849 0.381377
850 0.381414
851 0.38145
852 0.381826
853 0.381998
854 0.38204
855 0.382078
856 0.382078
857 0.382126
858 0.382147
859 0.382361
860 0.382548
861 0.382659
862 0.383674
863 0.383703
864 0.383742
865 0.383742
866 0.383935
867 0.384045
868 0.38409
869 0.385328
870 0.38538
871 0.385586
872 0.385704
873 0.385859
874 0.38623
875 0.387631
876 0.387909
877 0.387909
878 0.388388
879 0.388432
880 0.388516
881 0.38863
882 0.388763
883 0.388827
884 0.388908
885 0.389099
886 0.389153
887 0.389153
888 0.389153
889 0.38923
890 0.389428
891 0.38944
892 0.38961
893 0.389966
894 0.389988
895 0.390103
896 0.390176
897 0.390349
898 0.390349
899 0.390493
900 0.390701
901 0.390756
902 0.390793
903 0.392169
904 0.392192
905 0.392285
906 0.392334
907 0.392406
908 0.392576
909 0.392594
910 0.392594
911 0.392643
912 0.392721
913 0.392736
914 0.392807
915 0.392851
916 0.393058
917 0.393166
918 0.393291
919 0.393606
920 0.39371
921 0.393837
922 0.393952
923 0.394097
924 0.394285
925 0.394464
926 0.394527
927 0.394546
928 0.395815
929 0.395815
930 0.39592
931 0.39592
932 0.395979
933 0.396111
934 0.396409
935 0.396571
936 0.396665
937 0.396665
938 0.396665
939 0.396665
940 0.396722
941 0.396736
942 0.397004
943 0.397093
944 0.397121
945 0.397121
946 0.397121
947 0.397121
948 0.397329
949 0.397359
950 0.398172
951 0.398189
952 0.39837
953 0.398487
954 0.398487
955 0.398529
956 0.398867
957 0.399084
958 0.399186
959 0.399229
960 0.39954
961 0.399561
962 0.399738
963 0.399791
964 0.399897
965 0.399919
966 0.39995
967 0.400194
968 0.400235
969 0.400258
970 0.400285
971 0.400414
972 0.400509
973 0.400637
974 0.400637
975 0.400657
976 0.400657
977 0.402148
978 0.402168
979 0.402328
980 0.402501
981 0.402634
982 0.403019
983 0.403078
984 0.403166
985 0.403388
986 0.403511
987 0.403764
988 0.403799
989 0.403799
990 0.403836
991 0.403914
992 0.404014
993 0.404186
994 0.404208
995 0.404371
996 0.404467
997 0.404511
998 0.404621
999 0.404633
1000 0.404712
1001 0.404881
1002 0.404904
1003 0.404963
1004 0.4051
1005 0.405234
1006 0.405259
1007 0.405711
1008 0.405954
1009 0.405954
1010 0.405996
1011 0.406204
1012 0.406226
1013 0.406289
1014 0.406321
1015 0.406415
1016 0.406428
1017 0.406573
1018 0.406573
1019 0.406636
1020 0.406754
1021 0.406989
1022 0.407081
1023 0.407081
1024 0.407138
1025 0.407617
1026 0.407687
1027 0.40892
1028 0.409151
1029 0.409151
1030 0.409151
1031 0.409358
1032 0.409358
1033 0.409387
1034 0.409452
1035 0.409606
1036 0.409622
1037 0.409826
1038 0.409872
1039 0.41002
1040 0.410033
1041 0.410105
1042 0.410123
1043 0.410637
1044 0.410731
1045 0.410874
1046 0.411147
1047 0.411342
1048 0.411423
1049 0.411533
1050 0.411533
1051 0.411635
1052 0.411817
1053 0.411889
1054 0.411889
1055 0.412169
1056 0.412541
1057 0.412583
1058 0.41267
1059 0.412719
1060 0.412784
1061 0.412784
1062 0.413067
1063 0.413299
1064 0.413299
1065 0.413299
1066 0.413338
1067 0.413364
1068 0.413597
1069 0.413646
1070 0.413867
1071 0.41391
1072 0.414081
1073 0.414265
1074 0.414429
1075 0.414429
1076 0.414468
1077 0.414535
1078 0.414596
1079 0.414596
1080 0.414596
1081 0.414671
1082 0.414857
1083 0.414857
1084 0.414998
1085 0.414998
1086 0.414998
1087 0.415024
1088 0.415233
1089 0.415295
1090 0.415384
1091 0.415405
1092 0.415405
1093 0.415432
1094 0.415464
1095 0.415491
1096 0.415794
1097 0.415835
1098 0.416013
1099 0.416138
1100 0.416161
1101 0.416373
1102 0.4164
1103 0.416461
1104 0.416485
1105 0.416511
1106 0.416511
1107 0.416651
1108 0.416651
1109 0.416651
1110 0.416881
1111 0.416891
1112 0.416998
1113 0.417024
1114 0.417305
1115 0.417537
1116 0.41757
1117 0.417673
1118 0.417822
1119 0.417894
1120 0.418053
1121 0.418076
1122 0.418164
1123 0.418283
1124 0.418417
1125 0.418526
1126 0.418526
1127 0.418526
1128 0.418562
1129 0.418582
1130 0.418632
1131 0.41871
1132 0.418885
1133 0.419121
1134 0.41924
1135 0.419624
1136 0.419654
1137 0.419748
1138 0.419785
1139 0.419835
1140 0.419958
1141 0.4202
1142 0.420282
1143 0.420367
1144 0.420421
1145 0.420477
1146 0.420477
1147 0.420477
1148 0.420483
1149 0.420744
1150 0.420788
1151 0.420788
1152 0.420788
1153 0.420833
1154 0.420875
1155 0.420926
1156 0.420926
1157 0.420961
1158 0.420981
1159 0.420981
1160 0.421023
1161 0.421079
1162 0.42114
1163 0.421198
1164 0.421198
1165 0.421298
1166 0.421444
1167 0.421444
1168 0.421603
1169 0.421603
1170 0.421622
1171 0.421706
1172 0.421725
1173 0.421791
1174 0.421876
1175 0.422005
1176 0.422025
1177 0.422057
1178 0.422083
1179 0.422233
1180 0.422357
1181 0.422357
1182 0.422357
1183 0.422416
1184 0.422587
1185 0.422629
1186 0.422687
1187 0.422687
1188 0.422687
1189 0.42286
1190 0.422896
1191 0.422916
1192 0.423008
1193 0.423131
1194 0.423131
1195 0.423217
1196 0.423233
1197 0.423233
1198 0.423492
1199 0.423538
1200 0.423589
1201 0.423732
1202 0.423795
1203 0.423795
1204 0.423795
1205 0.423878
1206 0.423878
1207 0.423987
1208 0.424021
1209 0.424169
1210 0.42419
1211 0.424272
1212 0.424272
1213 0.424637
1214 0.424688
1215 0.424888
1216 0.424946
1217 0.425182
1218 0.425513
1219 0.425671
1220 0.425693
1221 0.425693
1222 0.42596
1223 0.426202
1224 0.426272
1225 0.426297
1226 0.4264
1227 0.426484
1228 0.426484
1229 0.426508
1230 0.426657
1231 0.426688
1232 0.426725
1233 0.426759
1234 0.427316
1235 0.427367
1236 0.427476
1237 0.427476
1238 0.427499
1239 0.427655
1240 0.427812
1241 0.427812
1242 0.427826
1243 0.427842
1244 0.427872
1245 0.427872
1246 0.427893
1247 0.427947
1248 0.428023
1249 0.428045
1250 0.428206
1251 0.428306
1252 0.428408
1253 0.428467
1254 0.428467
1255 0.428467
1256 0.428495
1257 0.428528
1258 0.428644
1259 0.428666
1260 0.42908
1261 0.429201
1262 0.429224
1263 0.429294
1264 0.429318
1265 0.429496
1266 0.429942
1267 0.429942
1268 0.429962
1269 0.429962
1270 0.43001
1271 0.430068
1272 0.430068
1273 0.430114
1274 0.430139
1275 0.430139
1276 0.430156
1277 0.430178
1278 0.430211
1279 0.430454
1280 0.430636
1281 0.430636
1282 0.430742
1283 0.430833
1284 0.430833
1285 0.430966
1286 0.430966
1287 0.430999
1288 0.431119
1289 0.431176
1290 0.431176
1291 0.431323
1292 0.431382
1293 0.431419
1294 0.431549
1295 0.431576
1296 0.431654
1297 0.431763
1298 0.43182
1299 0.431999
1300 0.432022
1301 0.432047
1302 0.432103
1303 0.432103
1304 0.432103
1305 0.432359
1306 0.432359
1307 0.432529
1308 0.432529
1309 0.432713
1310 0.432791
1311 0.432827
1312 0.432827
1313 0.432842
1314 0.432858
1315 0.433017
1316 0.433017
1317 0.433017
1318 0.433185
1319 0.433232
1320 0.433232
1321 0.433387
1322 0.433417
1323 0.433454
1324 0.433454
1325 0.433504
1326 0.433602
1327 0.433964
1328 0.433991
1329 0.434015
1330 0.434205
1331 0.434227
1332 0.434354
1333 0.434476
1334 0.434505
1335 0.434604
1336 0.434648
1337 0.434648
1338 0.434853
1339 0.434853
1340 0.434914
1341 0.434914
1342 0.435011
1343 0.435108
1344 0.435217
1345 0.435265
1346 0.435265
1347 0.435287
1348 0.43531
1349 0.43531
1350 0.43531
1351 0.435343
1352 0.435343
1353 0.435366
1354 0.435401
1355 0.435443
1356 0.435443
1357 0.435572
1358 0.435572
1359 0.435572
1360 0.435572
1361 0.435636
1362 0.435636
1363 0.435699
1364 0.435699
1365 0.435737
1366 0.435776
1367 0.435833
1368 0.435861
1369 0.435956
1370 0.436032
1371 0.436194
1372 0.436194
1373 0.436242
1374 0.436242
1375 0.436242
1376 0.436242
1377 0.436517
1378 0.436517
1379 0.436517
1380 0.436556
1381 0.436596
1382 0.436625
1383 0.436664
1384 0.436664
1385 0.436978
1386 0.437114
1387 0.437154
1388 0.437178
1389 0.437218
1390 0.437398
1391 0.437398
1392 0.437431
1393 0.437479
1394 0.4375
1395 0.437525
1396 0.437597
1397 0.437597
1398 0.437789
1399 0.437842
1400 0.437842
1401 0.437983
1402 0.438029
1403 0.438029
1404 0.438029
1405 0.438089
1406 0.438089
1407 0.438283
1408 0.438283
1409 0.438283
1410 0.438283
1411 0.438334
1412 0.438334
1413 0.438334
1414 0.438334
1415 0.438334
1416 0.438334
1417 0.438367
1418 0.438367
1419 0.438391
1420 0.438422
1421 0.438455
1422 0.438455
1423 0.438506
1424 0.438506
1425 0.438575
1426 0.438575
1427 0.438778
1428 0.438833
1429 0.438908
1430 0.438908
1431 0.438955
1432 0.439173
1433 0.439215
1434 0.439215
1435 0.439215
1436 0.439215
1437 0.439215
1438 0.439215
1439 0.439215
1440 0.439233
1441 0.439233
1442 0.439406
1443 0.439406
1444 0.439406
1445 0.439901
1446 0.439901
1447 0.439961
1448 0.440133
1449 0.440152
1450 0.440187
1451 0.440187
1452 0.440187
1453 0.440229
1454 0.440381
1455 0.440381
1456 0.440523
1457 0.440665
1458 0.440695
1459 0.440695
1460 0.440732
1461 0.440783
1462 0.440806
1463 0.440862
1464 0.440914
1465 0.440914
1466 0.440914
1467 0.440914
1468 0.440914
1469 0.440983
1470 0.441002
1471 0.441025
1472 0.441064
1473 0.441064
1474 0.44111
1475 0.441205
1476 0.441452
1477 0.441473
1478 0.441473
1479 0.441963
1480 0.442026
1481 0.442026
1482 0.442097
1483 0.442134
1484 0.442134
1485 0.442166
1486 0.442229
1487 0.442229
1488 0.442229
1489 0.442249
1490 0.442249
1491 0.442317
1492 0.442393
1493 0.442393
1494 0.442414
1495 0.442414
1496 0.442467
1497 0.442514
1498 0.442514
1499 0.44352
1500 0.44352
1501 0.44352
1502 0.44352
1503 0.44352
1504 0.443567
1505 0.443605
1506 0.443792
1507 0.443792
1508 0.443792
1509 0.443792
1510 0.443792
1511 0.443792
1512 0.443889
1513 0.443889
1514 0.443963
1515 0.444085
1516 0.445093
1517 0.445198
1518 0.445487
1519 0.445513
1520 0.445513
1521 0.445892
1522 0.445976
1523 0.445976
1524 0.446044
1525 0.446044
1526 0.446044
1527 0.446096
1528 0.446122
1529 0.446158
1530 0.446158
1531 0.44718
1532 0.447314
1533 0.447314
1534 0.447352
1535 0.447352
1536 0.447352
1537 0.447837
1538 0.447891
1539 0.447924
1540 0.447956
1541 0.448011
1542 0.448011
1543 0.448147
1544 0.448147
1545 0.448232
1546 0.448475
1547 0.448511
1548 0.448511
1549 0.448511
1550 0.448613
1551 0.448613
1552 0.448613
1553 0.448634
1554 0.448728
1555 0.448886
1556 0.448924
1557 0.448949
1558 0.448962
1559 0.448962
1560 0.448962
1561 0.449011
1562 0.449038
1563 0.449166
1564 0.449296
1565 0.449317
1566 0.44956
1567 0.449578
1568 0.449753
1569 0.449798
1570 0.450319
1571 0.450558
1572 0.450577
1573 0.450791
1574 0.450826
1575 0.450897
1576 0.450937
1577 0.450937
1578 0.450937
1579 0.451088
1580 0.451105
1581 0.451105
1582 0.451157
1583 0.451189
1584 0.451221
1585 0.451221
1586 0.451221
1587 0.451221
1588 0.451301
1589 0.451372
1590 0.45143
1591 0.45148
1592 0.451685
1593 0.451685
1594 0.451685
1595 0.451724
1596 0.451763
1597 0.451967
1598 0.451967
1599 0.451967
1600 0.451967
1601 0.451967
1602 0.451984
1603 0.452029
1604 0.45212
1605 0.45212
1606 0.452248
1607 0.4523
1608 0.452383
1609 0.452393
1610 0.45253
1611 0.45253
1612 0.452575
1613 0.452665
1614 0.453722
1615 0.453925
1616 0.453925
1617 0.454003
1618 0.454035
1619 0.454164
1620 0.45422
1621 0.454304
1622 0.45439
1623 0.454421
1624 0.45444
1625 0.454579
1626 0.454579
1627 0.454579
1628 0.454663
1629 0.454769
1630 0.454786
1631 0.454786
1632 0.454786
1633 0.455392
1634 0.455577
1635 0.45564
1636 0.455798
1637 0.455819
1638 0.455819
1639 0.455819
1640 0.455991
1641 0.455991
1642 0.455991
1643 0.456032
1644 0.456032
1645 0.456032
1646 0.456197
1647 0.456309
1648 0.456309
1649 0.456329
1650 0.456358
1651 0.456358
1652 0.456386
1653 0.456386
1654 0.456386
1655 0.456386
1656 0.45642
1657 0.45642
1658 0.456526
1659 0.456679
1660 0.456699
1661 0.456699
1662 0.456699
1663 0.456699
1664 0.456733
1665 0.456733
1666 0.456733
1667 0.456733
1668 0.456824
1669 0.456824
1670 0.456824
1671 0.456824
1672 0.456895
1673 0.456911
1674 0.456911
1675 0.456972
1676 0.456972
1677 0.456972
1678 0.456972
1679 0.457079
1680 0.457112
1681 0.457112
1682 0.457164
1683 0.457164
1684 0.457164
1685 0.457189
1686 0.457189
1687 0.457189
1688 0.457259
1689 0.457259
1690 0.457422
1691 0.457451
1692 0.457669
1693 0.457669
1694 0.457692
1695 0.457692
1696 0.457973
1697 0.457973
1698 0.457973
1699 0.457986
1700 0.457986
1701 0.457986
1702 0.457999
1703 0.458045
1704 0.458056
1705 0.458056
1706 0.458056
1707 0.45807
1708 0.45807
1709 0.45807
1710 0.458362
1711 0.458375
1712 0.458475
1713 0.458475
1714 0.458758
1715 0.458758
1716 0.458758
1717 0.458788
1718 0.458788
1719 0.458924
1720 0.458978
1721 0.459046
1722 0.459077
1723 0.459077
1724 0.459268
1725 0.459419
1726 0.459628
1727 0.459775
1728 0.459775
1729 0.459898
1730 0.459953
1731 0.459953
1732 0.460065
1733 0.460065
1734 0.460065
1735 0.460157
1736 0.460176
1737 0.460241
1738 0.460347
1739 0.460424
1740 0.460424
1741 0.460424
1742 0.460742
1743 0.460742
1744 0.460742
1745 0.46084
1746 0.460916
1747 0.460956
1748 0.460973
1749 0.460973
1750 0.460994
1751 0.46101
1752 0.46101
1753 0.46101
1754 0.461081
1755 0.461102
1756 0.461193
1757 0.461211
1758 0.461398
1759 0.461467
1760 0.461672
1761 0.461708
1762 0.461761
1763 0.461761
1764 0.461761
1765 0.461761
1766 0.461761
1767 0.461854
1768 0.461854
1769 0.46192
1770 0.461958
1771 0.461996
1772 0.462042
1773 0.462126
1774 0.462215
1775 0.46227
1776 0.462492
1777 0.462492
1778 0.462526
1779 0.462526
1780 0.462526
1781 0.462582
1782 0.462694
1783 0.46277
1784 0.462799
1785 0.462891
1786 0.462901
1787 0.462901
1788 0.462901
1789 0.462924
1790 0.463108
1791 0.463294
1792 0.463294
1793 0.463307
1794 0.463331
1795 0.463377
1796 0.463377
1797 0.463486
1798 0.463532
1799 0.463532
1800 0.463564
1801 0.463564
1802 0.463564
1803 0.463564
1804 0.463683
1805 0.463683
1806 0.463699
1807 0.463848
1808 0.464037
1809 0.464155
1810 0.464155
1811 0.464195
1812 0.464207
1813 0.464259
1814 0.464286
1815 0.464326
1816 0.464464
1817 0.46454
1818 0.464582
1819 0.464582
1820 0.464582
1821 0.464582
1822 0.464592
1823 0.464614
1824 0.464614
1825 0.464624
1826 0.464651
1827 0.464651
1828 0.465188
1829 0.465251
1830 0.465308
1831 0.465308
1832 0.465349
1833 0.465439
1834 0.465439
1835 0.46554
1836 0.46554
1837 0.465616
1838 0.465616
1839 0.465649
1840 0.465649
1841 0.465703
1842 0.465703
1843 0.465766
1844 0.465766
1845 0.465926
1846 0.465926
1847 0.465988
1848 0.466015
1849 0.466027
1850 0.466027
1851 0.466088
1852 0.466563
1853 0.466635
1854 0.466635
1855 0.466635
1856 0.466635
1857 0.466685
1858 0.466882
1859 0.467251
1860 0.467251
1861 0.467284
1862 0.467376
1863 0.467446
1864 0.46758
1865 0.46758
1866 0.46758
1867 0.46758
1868 0.46758
1869 0.467621
1870 0.467646
1871 0.467646
1872 0.467709
1873 0.467709
1874 0.467746
1875 0.467793
1876 0.467857
1877 0.467919
1878 0.467919
1879 0.467963
1880 0.468069
1881 0.468069
1882 0.468069
1883 0.468069
1884 0.46808
1885 0.468254
1886 0.468254
1887 0.468328
1888 0.468492
1889 0.468492
1890 0.468492
1891 0.468492
1892 0.468492
1893 0.468531
1894 0.468601
1895 0.468601
1896 0.468802
1897 0.468813
1898 0.468813
1899 0.468813
1900 0.468832
1901 0.468832
1902 0.468832
1903 0.468832
1904 0.468898
1905 0.469015
1906 0.469015
1907 0.469015
1908 0.469038
1909 0.469108
1910 0.469129
1911 0.469129
1912 0.469129
1913 0.46916
1914 0.46916
1915 0.469287
1916 0.469287
1917 0.469312
1918 0.46935
1919 0.46935
1920 0.469472
1921 0.469532
1922 0.469532
1923 0.469859
1924 0.470131
1925 0.470277
1926 0.470406
1927 0.47055
1928 0.470657
1929 0.470671
1930 0.470671
1931 0.470832
1932 0.470949
1933 0.470985
1934 0.471055
1935 0.471164
1936 0.4712
1937 0.471312
1938 0.47133
1939 0.471366
1940 0.471391
1941 0.471391
1942 0.471456
1943 0.471494
1944 0.471692
1945 0.471692
1946 0.471828
1947 0.471847
1948 0.471885
1949 0.471942
1950 0.471954
1951 0.471954
1952 0.471995
1953 0.472013
1954 0.472013
1955 0.472013
1956 0.47208
1957 0.472102
1958 0.472102
1959 0.472338
1960 0.472549
1961 0.472549
1962 0.472565
1963 0.472565
1964 0.472677
1965 0.472677
1966 0.472814
1967 0.472857
1968 0.472857
1969 0.472982
1970 0.473054
1971 0.473054
1972 0.473181
1973 0.473181
1974 0.473252
1975 0.473252
1976 0.473513
1977 0.473532
1978 0.473593
1979 0.473718
1980 0.473738
1981 0.473759
1982 0.473759
1983 0.473924
1984 0.474017
1985 0.474066
1986 0.47411
1987 0.474202
1988 0.474202
1989 0.474226
1990 0.474298
1991 0.474401
1992 0.474453
1993 0.474545
1994 0.474675
1995 0.474675
1996 0.474842
1997 0.474842
1998 0.474842
1999 0.474842
2000 0.474898
2001 0.474988
2002 0.475022
2003 0.475022
2004 0.475139
2005 0.475162
2006 0.475298
2007 0.475802
2008 0.475907
2009 0.475946
2010 0.475972
2011 0.475972
2012 0.476033
2013 0.476059
2014 0.476059
2015 0.476217
2016 0.476217
2017 0.476278
2018 0.476278
2019 0.476278
2020 0.476278
2021 0.476278
2022 0.476278
2023 0.476316
2024 0.476409
2025 0.476429
2026 0.476429
2027 0.476429
2028 0.47645
2029 0.47645
2030 0.47645
2031 0.47645
2032 0.476474
2033 0.476563
2034 0.476587
2035 0.476587
2036 0.476587
2037 0.476601
2038 0.476677
2039 0.476677
2040 0.476716
2041 0.476716
2042 0.476716
2043 0.476749
2044 0.476798
2045 0.476817
2046 0.476872
2047 0.477194
2048 0.477194
2049 0.477194
2050 0.4773
2051 0.4773
2052 0.4773
2053 0.477329
2054 0.477369
2055 0.477369
2056 0.477369
2057 0.477393
2058 0.477559
2059 0.477617
2060 0.47798
2061 0.47798
2062 0.4781
2063 0.478126
2064 0.478459
2065 0.4785
2066 0.478593
2067 0.478709
2068 0.478709
2069 0.478749
2070 0.478915
2071 0.478935
2072 0.479
2073 0.479
2074 0.479
2075 0.479045
2076 0.47922
2077 0.47922
2078 0.479414
2079 0.479462
2080 0.479462
2081 0.479462
2082 0.479687
2083 0.479911
2084 0.479928
2085 0.479928
2086 0.480018
2087 0.480067
2088 0.480067
2089 0.480505
2090 0.480505
2091 0.480505
2092 0.480505
2093 0.480505
2094 0.480578
2095 0.480602
2096 0.480744
2097 0.480744
2098 0.480744
2099 0.480804
2100 0.480804
2101 0.480827
2102 0.480885
2103 0.480885
2104 0.480979
2105 0.481017
2106 0.481148
2107 0.481148
2108 0.481148
2109 0.481148
2110 0.481172
2111 0.481172
2112 0.481172
2113 0.481197
2114 0.481197
2115 0.481263
2116 0.481263
2117 0.481288
2118 0.481288
2119 0.481314
2120 0.481427
2121 0.481508
2122 0.481574
2123 0.481722
2124 0.481722
2125 0.481906
2126 0.481906
2127 0.481948
2128 0.482013
2129 0.48204
2130 0.4822
2131 0.4822
2132 0.482253
2133 0.482339
2134 0.482575
2135 0.482575
2136 0.48298
2137 0.48298
2138 0.48298
2139 0.483073
2140 0.483178
2141 0.483231
2142 0.483318
2143 0.483429
2144 0.483544
2145 0.483625
2146 0.483625
2147 0.483625
2148 0.483625
2149 0.483709
2150 0.483734
2151 0.483831
2152 0.483844
2153 0.483894
2154 0.483894
2155 0.484003
2156 0.484003
2157 0.484083
2158 0.484116
2159 0.484116
2160 0.484116
2161 0.484421
2162 0.484578
2163 0.484578
2164 0.484606
2165 0.484606
2166 0.484606
2167 0.484666
2168 0.484726
2169 0.484954
2170 0.484954
2171 0.485286
2172 0.485383
2173 0.485383
2174 0.485442
2175 0.485442
2176 0.485442
2177 0.485442
2178 0.485547
2179 0.48557
2180 0.48557
2181 0.48557
2182 0.48557
2183 0.485742
2184 0.485742
2185 0.485742
2186 0.485783
2187 0.485783
2188 0.485814
2189 0.485814
2190 0.485868
2191 0.485961
2192 0.48604
2193 0.48604
2194 0.486103
2195 0.486103
2196 0.486185
2197 0.486185
2198 0.486185
2199 0.486185
2200 0.486185
2201 0.486185
2202 0.486185
2203 0.48623
2204 0.48623
2205 0.486298
2206 0.486298
2207 0.486298
2208 0.486385
2209 0.486385
2210 0.486385
2211 0.486385
2212 0.486385
2213 0.486385
2214 0.486472
2215 0.486665
2216 0.486665
2217 0.486665
2218 0.486665
2219 0.486801
2220 0.486801
2221 0.486924
2222 0.486924
2223 0.486924
2224 0.487062
2225 0.487062
2226 0.487062
2227 0.487089
2228 0.487089
2229 0.487154
2230 0.487154
2231 0.487171
2232 0.487171
2233 0.487171
2234 0.487171
2235 0.487171
2236 0.487171
2237 0.487236
2238 0.487236
2239 0.487257
2240 0.487257
2241 0.487257
2242 0.487257
2243 0.487415
2244 0.487433
2245 0.487433
2246 0.487433
2247 0.487433
2248 0.487433
2249 0.487433
2250 0.487433
2251 0.487565
2252 0.487565
2253 0.487565
2254 0.487633
2255 0.487686
2256 0.487891
2257 0.487997
2258 0.487997
2259 0.48805
2260 0.488102
2261 0.488102
2262 0.488117
2263 0.488172
2264 0.488227
2265 0.488256
2266 0.488271
2267 0.488271
2268 0.488271
2269 0.488271
2270 0.488271
2271 0.488271
2272 0.488329
2273 0.488329
2274 0.488329
2275 0.488444
2276 0.488744
2277 0.488813
2278 0.488813
2279 0.488813
2280 0.488828
2281 0.488828
2282 0.488828
2283 0.48892
2284 0.48892
2285 0.488955
2286 0.488955
2287 0.488955
2288 0.488955
2289 0.489002
2290 0.489021
2291 0.489057
2292 0.489057
2293 0.489175
2294 0.489175
2295 0.489197
2296 0.489197
2297 0.489265
2298 0.489307
2299 0.490511
2300 0.490666
2301 0.490701
2302 0.490701
2303 0.490747
2304 0.490747
2305 0.490824
2306 0.490824
2307 0.490824
2308 0.491112
2309 0.491148
2310 0.491148
2311 0.491148
2312 0.491148
2313 0.491148
2314 0.491148
2315 0.491416
2316 0.491483
2317 0.491542
2318 0.49156
2319 0.491602
2320 0.491602
2321 0.491695
2322 0.491713
2323 0.491713
2324 0.491713
2325 0.491777
2326 0.491777
2327 0.491777
2328 0.491915
2329 0.491915
2330 0.491915
2331 0.491915
2332 0.492063
2333 0.492165
2334 0.492165
2335 0.492165
2336 0.492246
2337 0.492683
2338 0.492843
2339 0.492843
2340 0.492947
2341 0.492947
2342 0.492947
2343 0.492947
2344 0.492947
2345 0.492947
2346 0.493188
2347 0.493248
2348 0.493297
2349 0.493297
2350 0.49336
2351 0.493385
2352 0.49348
2353 0.493511
2354 0.493545
2355 0.493611
2356 0.493611
2357 0.493611
2358 0.493696
2359 0.493696
2360 0.493726
2361 0.493753
2362 0.493753
2363 0.493753
2364 0.493753
2365 0.494883
2366 0.494911
2367 0.495058
2368 0.495095
2369 0.495206
2370 0.495285
2371 0.495301
2372 0.495393
2373 0.495459
2374 0.495486
2375 0.495486
2376 0.495537
2377 0.495754
2378 0.495754
2379 0.495754
2380 0.495754
2381 0.495855
2382 0.495999
2383 0.496128
2384 0.496128
2385 0.496229
2386 0.496229
2387 0.496229
2388 0.496292
2389 0.496292
2390 0.496292
2391 0.496292
2392 0.496317
2393 0.496346
2394 0.496379
2395 0.496379
2396 0.496379
2397 0.496495
2398 0.496495
2399 0.496521
2400 0.496655
2401 0.496866
2402 0.496972
2403 0.496972
2404 0.496993
2405 0.497032
2406 0.497032
2407 0.497032
2408 0.497032
2409 0.497032
2410 0.497116
2411 0.497116
2412 0.49714
2413 0.497246
2414 0.49727
2415 0.497517
2416 0.497517
2417 0.497517
2418 0.497517
2419 0.497517
2420 0.497517
2421 0.497517
2422 0.497545
2423 0.497545
2424 0.497545
2425 0.497614
2426 0.497614
2427 0.497641
2428 0.497641
2429 0.497641
2430 0.49769
2431 0.497767
2432 0.497836
2433 0.497912
2434 0.497912
2435 0.497912
2436 0.497912
2437 0.497912
2438 0.497912
2439 0.497954
2440 0.497954
2441 0.497954
2442 0.497954
2443 0.497983
2444 0.497983
2445 0.49803
2446 0.498142
2447 0.498142
2448 0.498193
2449 0.498193
2450 0.498193
2451 0.498193
2452 0.498193
2453 0.498316
2454 0.498316
2455 0.498349
2456 0.498349
2457 0.498418
2458 0.498418
2459 0.498418
2460 0.498418
2461 0.498418
2462 0.498418
2463 0.498418
2464 0.498441
2465 0.498538
2466 0.498538
2467 0.498538
2468 0.498538
2469 0.498538
2470 0.498556
2471 0.498556
2472 0.498556
2473 0.498687
2474 0.498687
2475 0.498687
2476 0.498754
2477 0.498805
2478 0.498805
2479 0.498831
2480 0.498831
2481 0.498831
2482 0.498831
2483 0.498831
2484 0.498831
2485 0.498863
2486 0.49894
2487 0.49896
2488 0.499038
2489 0.499038
2490 0.499083
2491 0.499083
2492 0.499083
2493 0.499262
2494 0.499262
2495 0.499262
2496 0.499298
2497 0.499298
2498 0.499298
2499 0.499354
2500 0.499354
2501 0.499411
2502 0.499453
2503 0.499453
2504 0.499832
2505 0.499832
2506 0.499832
2507 0.499832
2508 0.499832
2509 0.499832
2510 0.499832
2511 0.499832
2512 0.499832
2513 0.499832
2514 0.499832
2515 0.499832
2516 0.499871
2517 0.499871
2518 0.499871
2519 0.499871
2520 0.499871
2521 0.499907
2522 0.50094
2523 0.50094
2524 0.50094
2525 0.50094
2526 0.50094
2527 0.500977
2528 0.500977
2529 0.501014
2530 0.50103
2531 0.501195
2532 0.501195
2533 0.501195
2534 0.501239
2535 0.501334
2536 0.501549
2537 0.501549
2538 0.501549
2539 0.501629
2540 0.501637
2541 0.50177
2542 0.50177
2543 0.501785
2544 0.501876
2545 0.501876
2546 0.501913
2547 0.501913
2548 0.501913
2549 0.501913
2550 0.501913
2551 0.502051
2552 0.502091
2553 0.502222
2554 0.502222
2555 0.502335
2556 0.502368
2557 0.502423
2558 0.502423
2559 0.502423
2560 0.502423
2561 0.502512
2562 0.502512
2563 0.502571
2564 0.502571
2565 0.502617
2566 0.502617
2567 0.502775
2568 0.502775
2569 0.503129
2570 0.503129
2571 0.503129
2572 0.503129
2573 0.503152
2574 0.503152
2575 0.503229
2576 0.503229
2577 0.503229
2578 0.503361
2579 0.5034
2580 0.5034
2581 0.5034
2582 0.503437
2583 0.503491
2584 0.503675
2585 0.503675
2586 0.503705
2587 0.503705
2588 0.503705
2589 0.503705
2590 0.50373
2591 0.503847
2592 0.503847
2593 0.503938
2594 0.504043
2595 0.504304
2596 0.504335
2597 0.504335
2598 0.504335
2599 0.504416
2600 0.504532
2601 0.504532
2602 0.504565
2603 0.504774
2604 0.504812
2605 0.504812
2606 0.504812
2607 0.504997
2608 0.504997
2609 0.505034
2610 0.505034
2611 0.505072
2612 0.505072
2613 0.505113
2614 0.505113
2615 0.505113
2616 0.505178
2617 0.505272
2618 0.505292
2619 0.505292
2620 0.505434
2621 0.505466
2622 0.505466
2623 0.505504
2624 0.505546
2625 0.505546
2626 0.505564
2627 0.505564
2628 0.505564
2629 0.50558
2630 0.505608
2631 0.505676
2632 0.505724
2633 0.505724
2634 0.505769
2635 0.505852
2636 0.505931
2637 0.505931
2638 0.505931
2639 0.506108
2640 0.506127
2641 0.506127
2642 0.506163
2643 0.506246
2644 0.506341
2645 0.506341
2646 0.506439
2647 0.506439
2648 0.506439
2649 0.506439
2650 0.506439
2651 0.506439
2652 0.506439
2653 0.506531
2654 0.506531
2655 0.506531
2656 0.506531
2657 0.506531
2658 0.506558
2659 0.506625
2660 0.506695
2661 0.506822
2662 0.506822
2663 0.506822
2664 0.506822
2665 0.506969
2666 0.506969
2667 0.507054
2668 0.507054
2669 0.507136
2670 0.507252
2671 0.50753
2672 0.50753
2673 0.507657
2674 0.507657
2675 0.50776
2676 0.50776
2677 0.507852
2678 0.507852
2679 0.507948
2680 0.507948
2681 0.507948
2682 0.507948
2683 0.508084
2684 0.508121
2685 0.508121
2686 0.508195
2687 0.508294
2688 0.508294
2689 0.508313
2690 0.508389
2691 0.508472
2692 0.508552
2693 0.508575
2694 0.508575
2695 0.508575
2696 0.508613
2697 0.508734
2698 0.508758
2699 0.508758
2700 0.508808
2701 0.508951
2702 0.509035
2703 0.509035
2704 0.509124
2705 0.509305
2706 0.509327
2707 0.509327
2708 0.509327
2709 0.50936
2710 0.50936
2711 0.50936
2712 0.509451
2713 0.509451
2714 0.509495
2715 0.509495
2716 0.509602
2717 0.509748
2718 0.509838
2719 0.510025
2720 0.510025
2721 0.510115
2722 0.510159
2723 0.510187
2724 0.510187
2725 0.510233
2726 0.510233
2727 0.510233
2728 0.510233
2729 0.510233
2730 0.510275
2731 0.510292
2732 0.510325
2733 0.510404
2734 0.510543
2735 0.510704
2736 0.510704
2737 0.510704
2738 0.510704
2739 0.510704
2740 0.510704
2741 0.510704
2742 0.510803
2743 0.510824
2744 0.510824
2745 0.510886
2746 0.51092
2747 0.51092
2748 0.51092
2749 0.51106
2750 0.511136
2751 0.511169
2752 0.511169
2753 0.511169
2754 0.51122
2755 0.511246
2756 0.511246
2757 0.511349
2758 0.511371
2759 0.511371
2760 0.511371
2761 0.511371
2762 0.511371
2763 0.511371
2764 0.5114
2765 0.511533
2766 0.511611
2767 0.511611
2768 0.511611
2769 0.511666
2770 0.511666
2771 0.511666
2772 0.511919
2773 0.511919
2774 0.512017
2775 0.512044
2776 0.512101
2777 0.512101
2778 0.51238
2779 0.51238
2780 0.51238
2781 0.512408
2782 0.51251
2783 0.51251
2784 0.51251
2785 0.512551
2786 0.512574
2787 0.512574
2788 0.512574
2789 0.512574
2790 0.512603
2791 0.512603
2792 0.512603
2793 0.512603
2794 0.512651
2795 0.512671
2796 0.51282
2797 0.512842
2798 0.512884
2799 0.512922
2800 0.512922
2801 0.513013
2802 0.513013
2803 0.513034
2804 0.513034
2805 0.513078
2806 0.513078
2807 0.513278
2808 0.513278
2809 0.513278
2810 0.513317
2811 0.513448
2812 0.513448
2813 0.513448
2814 0.513498
2815 0.513517
2816 0.513558
2817 0.513558
2818 0.513558
2819 0.513558
2820 0.513558
2821 0.513657
2822 0.513657
2823 0.51375
2824 0.51375
2825 0.51375
2826 0.51375
2827 0.513884
2828 0.513884
2829 0.513884
2830 0.513884
2831 0.513884
2832 0.513884
2833 0.514192
2834 0.514192
2835 0.514332
2836 0.514332
2837 0.514365
2838 0.514457
2839 0.51449
2840 0.514524
2841 0.514524
2842 0.514524
2843 0.514649
2844 0.514676
2845 0.514747
2846 0.514747
2847 0.514747
2848 0.514747
2849 0.514757
2850 0.514778
2851 0.51481
2852 0.514845
2853 0.514845
2854 0.514845
2855 0.514845
2856 0.514892
2857 0.514892
2858 0.514892
2859 0.514892
2860 0.515021
2861 0.515021
2862 0.515021
2863 0.515051
2864 0.515106
2865 0.515147
2866 0.515215
2867 0.5153
2868 0.5153
2869 0.5153
2870 0.5153
2871 0.5153
2872 0.5153
2873 0.5153
2874 0.5153
2875 0.515336
2876 0.515376
2877 0.515581
2878 0.515581
2879 0.515581
2880 0.515608
2881 0.515608
2882 0.515608
2883 0.515608
2884 0.515653
2885 0.515653
2886 0.515653
2887 0.515688
2888 0.515688
2889 0.515712
2890 0.515712
2891 0.515712
2892 0.515759
2893 0.515808
2894 0.515808
2895 0.515808
2896 0.515833
2897 0.515846
2898 0.515846
2899 0.515846
2900 0.515999
2901 0.516071
2902 0.516084
2903 0.516084
2904 0.516084
2905 0.516154
2906 0.516216
2907 0.516317
2908 0.516344
2909 0.516344
2910 0.516344
2911 0.516476
2912 0.516507
2913 0.516507
2914 0.516525
2915 0.516525
2916 0.516557
2917 0.516606
2918 0.516606
2919 0.516797
2920 0.516797
2921 0.516797
2922 0.516797
2923 0.516797
2924 0.516797
2925 0.51682
2926 0.51682
2927 0.51682
2928 0.517163
2929 0.517163
2930 0.517163
2931 0.517234
2932 0.517352
2933 0.517405
2934 0.517405
2935 0.517433
2936 0.517533
2937 0.517533
2938 0.517569
2939 0.517569
2940 0.517569
2941 0.517569
2942 0.517569
2943 0.517569
2944 0.517569
2945 0.517569
2946 0.517569
2947 0.517569
2948 0.517596
2949 0.517596
2950 0.517647
2951 0.517647
2952 0.517647
2953 0.517647
2954 0.517675
2955 0.517675
2956 0.517675
2957 0.517675
2958 0.517675
2959 0.517675
2960 0.517705
2961 0.517705
2962 0.517705
2963 0.517705
2964 0.517705
2965 0.517705
2966 0.517705
2967 0.517721
2968 0.517721
2969 0.517721
2970 0.517748
2971 0.517748
2972 0.517748
2973 0.517748
2974 0.517829
2975 0.517829
2976 0.517829
2977 0.517829
2978 0.517829
2979 0.517886
2980 0.517886
2981 0.517918
2982 0.517949
2983 0.517949
2984 0.517949
2985 0.51797
2986 0.518046
2987 0.518046
2988 0.518171
2989 0.518171
2990 0.518229
2991 0.518282
2992 0.518487
2993 0.518487
2994 0.518487
2995 0.518577
2996 0.518577
2997 0.518717
2998 0.518735
2999 0.518735
3000 0.518735
3001 0.518735
3002 0.518753
3003 0.518781
3004 0.518781
3005 0.519361
3006 0.519361
3007 0.519398
3008 0.519398
3009 0.519398
3010 0.519398
3011 0.519398
3012 0.519419
3013 0.519463
3014 0.519463
3015 0.519482
3016 0.519482
3017 0.519482
3018 0.519482
3019 0.519482
3020 0.519537
3021 0.520007
3022 0.520007
3023 0.520007
3024 0.520007
3025 0.520048
3026 0.520086
3027 0.520103
3028 0.520103
3029 0.520163
3030 0.520163
3031 0.520202
3032 0.520202
3033 0.520202
3034 0.520242
3035 0.520242
3036 0.520242
3037 0.520351
3038 0.520379
3039 0.520379
3040 0.520379
3041 0.520379
3042 0.520438
3043 0.52048
3044 0.520531
3045 0.520531
3046 0.520531
3047 0.520531
3048 0.520611
3049 0.520631
3050 0.520671
3051 0.520711
3052 0.520711
3053 0.520711
3054 0.520783
3055 0.520783
3056 0.520911
3057 0.520911
3058 0.520911
3059 0.520911
3060 0.520911
3061 0.520911
3062 0.520911
3063 0.520941
3064 0.520969
3065 0.520969
3066 0.520969
3067 0.520969
3068 0.520969
3069 0.52113
3070 0.52113
3071 0.52113
3072 0.52113
3073 0.521151
3074 0.521151
3075 0.521151
3076 0.521151
3077 0.521151
3078 0.521151
3079 0.521226
3080 0.521332
3081 0.521332
3082 0.521353
3083 0.521353
3084 0.52142
3085 0.52142
3086 0.52142
3087 0.52142
3088 0.52142
3089 0.52142
3090 0.52142
3091 0.52142
3092 0.521556
3093 0.521556
3094 0.521656
3095 0.521781
3096 0.521888
3097 0.521888
3098 0.521888
3099 0.521888
3100 0.521888
3101 0.521888
3102 0.521888
3103 0.521888
3104 0.521888
3105 0.521888
3106 0.521888
3107 0.521888
3108 0.521961
3109 0.521977
3110 0.521977
3111 0.521977
3112 0.521977
3113 0.522467
3114 0.522467
3115 0.522493
3116 0.522532
3117 0.522608
3118 0.522625
3119 0.522625
3120 0.522625
3121 0.5227
3122 0.5227
3123 0.5227
3124 0.522783
3125 0.522783
3126 0.522783
3127 0.522801
3128 0.522801
3129 0.52282
3130 0.522846
3131 0.522983
3132 0.522983
3133 0.523023
3134 0.523061
3135 0.523096
3136 0.523096
3137 0.52337
3138 0.523405
3139 0.523449
3140 0.523507
3141 0.523507
3142 0.523524
3143 0.523524
3144 0.523563
3145 0.523563
3146 0.523563
3147 0.523713
3148 0.523742
3149 0.523941
3150 0.523941
3151 0.523941
3152 0.523941
3153 0.524126
3154 0.524126
3155 0.524126
3156 0.524126
3157 0.524176
3158 0.524176
3159 0.524176
3160 0.524176
3161 0.524176
3162 0.524176
3163 0.524326
3164 0.524427
3165 0.524427
3166 0.524559
3167 0.524559
3168 0.524559
3169 0.524602
3170 0.524602
3171 0.524602
3172 0.524671
3173 0.524671
3174 0.524671
3175 0.524671
3176 0.524671
3177 0.524718
3178 0.524753
3179 0.524753
3180 0.524753
3181 0.524753
3182 0.524789
3183 0.524789
3184 0.524789
3185 0.524824
3186 0.524824
3187 0.524824
3188 0.524824
3189 0.524854
3190 0.524854
3191 0.524877
3192 0.524877
3193 0.524877
3194 0.524965
3195 0.524965
3196 0.524965
3197 0.525026
3198 0.525026
3199 0.525026
3200 0.525026
3201 0.525026
3202 0.525026
3203 0.525026
3204 0.525026
3205 0.525068
3206 0.525096
3207 0.52513
3208 0.52513
3209 0.525151
3210 0.525151
3211 0.525151
3212 0.525151
3213 0.525151
3214 0.525151
3215 0.525151
3216 0.525341
3217 0.525366
3218 0.525434
3219 0.525434
3220 0.525434
3221 0.525434
3222 0.525434
3223 0.525549
3224 0.525549
3225 0.525549
3226 0.525549
3227 0.525549
3228 0.525549
3229 0.52565
3230 0.525757
3231 0.525757
3232 0.525757
3233 0.525772
3234 0.525772
3235 0.525872
3236 0.525872
3237 0.525899
3238 0.52593
3239 0.52593
3240 0.52593
3241 0.52593
3242 0.525956
3243 0.526038
3244 0.526038
3245 0.526038
3246 0.526154
3247 0.526154
3248 0.526214
3249 0.526358
3250 0.526358
3251 0.526358
3252 0.526358
3253 0.526438
3254 0.526438
3255 0.526438
3256 0.526438
3257 0.526557
3258 0.526557
3259 0.526557
3260 0.526671
3261 0.526703
3262 0.526703
3263 0.526703
3264 0.526703
3265 0.526719
3266 0.526771
3267 0.526771
3268 0.526771
3269 0.526805
3270 0.526805
3271 0.526805
3272 0.526846
3273 0.526846
3274 0.526846
3275 0.526846
3276 0.526846
3277 0.526846
3278 0.526846
3279 0.526846
3280 0.526846
3281 0.526846
3282 0.526846
3283 0.526846
3284 0.526846
3285 0.526901
3286 0.526901
3287 0.526901
3288 0.526927
3289 0.526927
3290 0.526927
3291 0.526927
3292 0.526927
3293 0.526976
3294 0.526976
3295 0.527085
3296 0.527085
3297 0.527111
3298 0.527111
3299 0.527186
3300 0.527186
3301 0.527186
3302 0.527186
3303 0.527186
3304 0.527186
3305 0.527212
3306 0.527298
3307 0.527298
3308 0.52734
3309 0.52734
3310 0.52734
3311 0.52734
3312 0.527374
3313 0.527374
3314 0.527374
3315 0.527398
3316 0.527398
3317 0.527429
3318 0.527429
3319 0.527429
3320 0.527429
3321 0.527466
3322 0.52749
3323 0.52749
3324 0.52749
3325 0.527527
3326 0.527627
3327 0.527627
3328 0.528079
3329 0.528211
3330 0.528211
3331 0.528211
3332 0.528211
3333 0.528288
3334 0.528288
3335 0.528288
3336 0.528288
3337 0.528288
3338 0.528288
3339 0.528419
3340 0.528419
3341 0.528419
3342 0.528419
3343 0.528457
3344 0.528457
3345 0.528457
3346 0.528457
3347 0.528498
3348 0.528498
3349 0.528498
3350 0.528514
3351 0.528514
3352 0.528615
3353 0.52881
3354 0.52881
3355 0.52881
3356 0.52881
3357 0.528846
3358 0.528929
3359 0.528971
3360 0.529215
3361 0.529241
3362 0.529287
3363 0.529305
3364 0.529324
3365 0.529324
3366 0.529324
3367 0.529555
3368 0.529555
3369 0.529555
3370 0.529594
3371 0.529594
3372 0.529594
3373 0.529674
3374 0.529674
3375 0.529702
3376 0.529744
3377 0.529744
3378 0.529744
3379 0.529769
3380 0.529769
3381 0.529769
3382 0.529769
3383 0.529891
3384 0.529891
3385 0.529891
3386 0.529891
3387 0.529891
3388 0.529891
3389 0.529972
3390 0.530059
3391 0.530059
3392 0.530059
3393 0.530078
3394 0.530078
3395 0.530078
3396 0.530078
3397 0.530101
3398 0.530101
3399 0.530131
3400 0.530131
3401 0.530339
3402 0.530339
3403 0.530339
3404 0.530339
3405 0.530339
3406 0.530339
3407 0.530339
3408 0.530339
3409 0.53037
3410 0.53037
3411 0.530404
3412 0.530404
3413 0.530404
3414 0.530404
3415 0.530404
3416 0.530442
3417 0.530442
3418 0.530442
3419 0.530442
3420 0.530532
3421 0.530565
3422 0.530565
3423 0.530628
3424 0.53065
3425 0.53065
3426 0.53065
3427 0.53065
3428 0.53065
3429 0.53068
3430 0.53068
3431 0.53068
3432 0.53078
3433 0.53078
3434 0.53078
3435 0.53078
3436 0.53078
3437 0.53078
3438 0.53078
3439 0.53078
3440 0.530812
3441 0.530812
3442 0.530856
3443 0.530856
3444 0.530856
3445 0.530856
3446 0.530901
3447 0.531011
3448 0.531011
3449 0.531011
3450 0.531011
3451 0.531011
3452 0.531011
3453 0.531048
3454 0.531048
3455 0.53107
3456 0.53107
3457 0.531088
3458 0.531088
3459 0.531088
3460 0.531172
3461 0.531344
3462 0.531344
3463 0.531344
3464 0.531393
3465 0.531393
3466 0.531393
3467 0.531393
3468 0.531471
3469 0.531471
3470 0.531547
3471 0.531547
3472 0.531547
3473 0.531615
3474 0.531678
3475 0.531721
3476 0.531739
3477 0.531739
3478 0.531812
3479 0.531812
3480 0.531901
3481 0.531901
3482 0.531901
3483 0.531901
3484 0.531901
3485 0.531901
3486 0.531901
3487 0.532005
3488 0.532005
3489 0.532005
3490 0.532005
3491 0.532005
3492 0.532005
3493 0.532152
3494 0.532152
3495 0.532152
3496 0.532152
3497 0.532387
3498 0.532516
3499 0.532516
3500 0.532516
3501 0.532516
3502 0.532577
3503 0.532598
3504 0.532598
3505 0.532613
3506 0.532613
3507 0.532613
3508 0.532613
3509 0.532613
3510 0.532664
3511 0.532664
3512 0.532679
3513 0.532723
3514 0.532875
3515 0.532875
3516 0.532875
3517 0.532875
3518 0.532875
3519 0.532909
3520 0.532909
3521 0.532909
3522 0.532909
3523 0.532909
3524 0.532909
3525 0.533079
3526 0.533079
3527 0.533079
3528 0.533079
3529 0.533079
3530 0.533079
3531 0.533079
3532 0.533079
3533 0.533079
3534 0.533079
3535 0.53314
3536 0.53314
3537 0.53314
3538 0.533159
3539 0.533159
3540 0.533159
3541 0.533159
3542 0.533196
3543 0.533196
3544 0.533196
3545 0.533196
3546 0.533302
3547 0.533302
3548 0.533338
3549 0.533338
3550 0.533338
3551 0.533367
3552 0.533367
3553 0.533367
3554 0.533367
3555 0.533367
3556 0.533367
3557 0.533367
3558 0.533367
3559 0.533367
3560 0.533367
3561 0.533389
3562 0.533421
3563 0.533421
3564 0.533421
3565 0.533454
3566 0.533454
3567 0.533454
3568 0.533454
3569 0.533454
3570 0.533454
3571 0.533454
3572 0.533454
3573 0.533498
3574 0.533498
3575 0.533498
3576 0.533498
3577 0.53353
3578 0.533615
3579 0.533615
3580 0.533765
3581 0.533765
3582 0.533765
3583 0.533858
3584 0.533858
3585 0.533858
3586 0.533858
3587 0.533858
3588 0.533875
3589 0.533927
3590 0.533927
3591 0.533927
3592 0.533927
3593 0.533927
3594 0.534039
3595 0.534088
3596 0.534088
3597 0.534277
3598 0.534277
3599 0.534304


==> plots/data/dataSport-Journal-MDD_Enc2_wC.dat <==
0 0
1 0
2 0
3 0
4 0.00458992
5 0.00904372
6 0.0109099
7 0.0111419
8 0.0130259
9 0.0148215
10 0.0149433
11 0.016572
12 0.0217013
13 0.0233873
14 0.0239085
15 0.0316105
16 0.0322251
17 0.0342871
18 0.034768
19 0.0351958
20 0.0360004
21 0.03659
22 0.0370189
23 0.039755
24 0.0402467
25 0.0413766
26 0.043545
27 0.0442055
28 0.0459974
29 0.0467406
30 0.04818
31 0.0497585
32 0.0514322
33 0.0526131
34 0.0543784
35 0.0551123
36 0.0566248
37 0.0581512
38 0.0600567
39 0.0606341
40 0.0622947
41 0.0625302
42 0.0630307
43 0.065949
44 0.0667667
45 0.0683934
46 0.0689087
47 0.0693959
48 0.0701214
49 0.0704825
50 0.0707658
51 0.0714132
52 0.0716911
53 0.0720052
54 0.0737406
55 0.0763962
56 0.077076
57 0.0775467
58 0.0787535
59 0.0793172
60 0.0811468
61 0.0818064
62 0.0834245
63 0.0836285
64 0.08493
65 0.0853759
66 0.0856793
67 0.086128
68 0.0865975
69 0.0870179
70 0.087311
71 0.0877254
72 0.0881462
73 0.089839
74 0.0921627
75 0.0924956
76 0.0942493
77 0.0949155
78 0.0991365
79 0.0996238
80 0.101914
81 0.102302
82 0.102734
83 0.104511
84 0.106507
85 0.108342
86 0.109124
87 0.109681
88 0.111356
89 0.113913
90 0.115769
91 0.11764
92 0.118084
93 0.119728
94 0.121491
95 0.122089
96 0.124793
97 0.125327
98 0.126
99 0.126408
100 0.129159
101 0.12965
102 0.13016
103 0.131011
104 0.131367
105 0.13279
106 0.133218
107 0.134537
108 0.13509
109 0.135529
110 0.135672
111 0.136927
112 0.137012
113 0.137318
114 0.138385
115 0.140739
116 0.141092
117 0.142396
118 0.144707
119 0.145036
120 0.145393
121 0.1457
122 0.147057
123 0.147374
124 0.147601
125 0.147884
126 0.149158
127 0.1496
128 0.150033
129 0.150448
130 0.151035
131 0.152064
132 0.152335
133 0.153339
134 0.154768
135 0.155
136 0.156453
137 0.156823
138 0.15697
139 0.158183
140 0.158587
141 0.159891
142 0.161537
143 0.161857
144 0.163319
145 0.163867
146 0.164626
147 0.165014
148 0.16768
149 0.168283
150 0.168881
151 0.169283
152 0.169619
153 0.169869
154 0.170157
155 0.170576
156 0.172005
157 0.172309
158 0.1728
159 0.173114
160 0.173461
161 0.17491
162 0.175072
163 0.175839
164 0.17716
165 0.178265
166 0.1795
167 0.179848
168 0.181756
169 0.182466
170 0.183987
171 0.184768
172 0.18525
173 0.185799
174 0.186829
175 0.188396
176 0.18877
177 0.18908
178 0.189433
179 0.189898
180 0.190365
181 0.190772
182 0.191622
183 0.192943
184 0.193505
185 0.19413
186 0.194861
187 0.195549
188 0.197016
189 0.197479
190 0.198923
191 0.199857
192 0.201227
193 0.201855
194 0.202358
195 0.202867
196 0.203341
197 0.204897
198 0.205384
199 0.205773
200 0.206145
201 0.206455
202 0.206557
203 0.206841
204 0.207013
205 0.207178
206 0.208654
207 0.209188
208 0.20984
209 0.210305
210 0.210594
211 0.210994
212 0.21117
213 0.211763
214 0.212951
215 0.214075
216 0.214735
217 0.214967
218 0.216556
219 0.216695
220 0.217018
221 0.217274
222 0.217513
223 0.217747
224 0.218735
225 0.221189
226 0.221239
227 0.222485
228 0.225983
229 0.227992
230 0.229339
231 0.229721
232 0.229944
233 0.230355
234 0.230548
235 0.230813
236 0.231011
237 0.231169
238 0.231301
239 0.231715
240 0.232141
241 0.232448
242 0.232689
243 0.23401
244 0.234224
245 0.234438
246 0.234459
247 0.236793
248 0.238087
249 0.238246
250 0.238521
251 0.239725
252 0.241887
253 0.244376
254 0.245694
255 0.246035
256 0.247188
257 0.249461
258 0.250614
259 0.252037
260 0.252855
261 0.253317
262 0.254643
263 0.255131
264 0.255463
265 0.255889
266 0.256105
267 0.256476
268 0.256679
269 0.257139
270 0.257708
271 0.258068
272 0.25839
273 0.258493
274 0.25882
275 0.259105
276 0.259231
277 0.259531
278 0.259691
279 0.260994
280 0.261329
281 0.261563
282 0.262969
283 0.263223
284 0.263657
285 0.26472
286 0.264849
287 0.264969
288 0.266238
289 0.266629
290 0.268586
291 0.268984
292 0.270229
293 0.270663
294 0.271069
295 0.27138
296 0.271461
297 0.273004
298 0.274239
299 0.274646
300 0.274867
301 0.274996
302 0.275552
303 0.275981
304 0.276234
305 0.276488
306 0.279546
307 0.279951
308 0.280035
309 0.280226
310 0.280369
311 0.280862
312 0.281261
313 0.282442
314 0.285017
315 0.285355
316 0.285617
317 0.285873
318 0.286167
319 0.286517
320 0.287153
321 0.287603
322 0.287868
323 0.288146
324 0.28846
325 0.288871
326 0.289346
327 0.289655
328 0.289909
329 0.290388
330 0.290744
331 0.291115
332 0.291581
333 0.293049
334 0.29332
335 0.293459
336 0.293559
337 0.294486
338 0.294653
339 0.294985
340 0.296963
341 0.297174
342 0.299516
343 0.300949
344 0.301025
345 0.301271
346 0.301463
347 0.303037
348 0.303497
349 0.303899
350 0.304472
351 0.304655
352 0.304705
353 0.30503
354 0.305314
355 0.305516
356 0.305656
357 0.305961
358 0.306347
359 0.30668
360 0.306924
361 0.307018
362 0.307081
363 0.307349
364 0.307495
365 0.307769
366 0.307908
367 0.308249
368 0.308558
369 0.309006
370 0.309346
371 0.309593
372 0.310743
373 0.311102
374 0.311702
375 0.311953
376 0.31335
377 0.313775
378 0.314309
379 0.31447
380 0.314757
381 0.314913
382 0.31525
383 0.316705
384 0.317046
385 0.317277
386 0.318105
387 0.318209
388 0.318401
389 0.318457
390 0.318798
391 0.319034
392 0.319256
393 0.319408
394 0.319927
395 0.32034
396 0.321823
397 0.321904
398 0.322136
399 0.323608
400 0.323867
401 0.324187
402 0.324363
403 0.324727
404 0.324972
405 0.325494
406 0.325646
407 0.325823
408 0.326208
409 0.326541
410 0.326717
411 0.327093
412 0.327146
413 0.327328
414 0.327486
415 0.327724
416 0.327953
417 0.329248
418 0.329736
419 0.330081
420 0.330127
421 0.330408
422 0.330685
423 0.331022
424 0.331349
425 0.331692
426 0.331857
427 0.332336
428 0.332565
429 0.332796
430 0.333009
431 0.333182
432 0.333448
433 0.333802
434 0.333895
435 0.334129
436 0.334707
437 0.334873
438 0.334994
439 0.335131
440 0.335254
441 0.335313
442 0.335479
443 0.335589
444 0.335765
445 0.335914
446 0.336896
447 0.337053
448 0.337294
449 0.337716
450 0.337891
451 0.338212
452 0.338496
453 0.33859
454 0.338879
455 0.340633
456 0.340836
457 0.341017
458 0.342658
459 0.343068
460 0.343258
461 0.343511
462 0.343941
463 0.344082
464 0.344362
465 0.3445
466 0.34465
467 0.34465
468 0.344767
469 0.344793
470 0.344965
471 0.345107
472 0.345463
473 0.345612
474 0.345886
475 0.346121
476 0.346262
477 0.347192
478 0.34735
479 0.347452
480 0.347817
481 0.347908
482 0.348976
483 0.348993
484 0.34909
485 0.349117
486 0.349265
487 0.349344
488 0.349497
489 0.350681
490 0.350801
491 0.350902
492 0.352989
493 0.353125
494 0.353167
495 0.353286
496 0.353364
497 0.353518
498 0.353784
499 0.353966
500 0.354865
501 0.355069
502 0.355393
503 0.355516
504 0.355581
505 0.355895
506 0.356107
507 0.356287
508 0.35641
509 0.356541
510 0.356991
511 0.357158
512 0.357445
513 0.357766
514 0.358979
515 0.359326
516 0.359701
517 0.359758
518 0.360149
519 0.361428
520 0.361621
521 0.361741
522 0.361936
523 0.363116
524 0.36331
525 0.363615
526 0.363855
527 0.364238
528 0.364372
529 0.364502
530 0.36607
531 0.3662
532 0.366405
533 0.366629
534 0.366707
535 0.366885
536 0.367001
537 0.368203
538 0.368366
539 0.369849
540 0.369953
541 0.370133
542 0.370172
543 0.370587
544 0.370742
545 0.370936
546 0.371043
547 0.371178
548 0.371488
549 0.371555
550 0.371816
551 0.371957
552 0.372394
553 0.372634
554 0.372744
555 0.37301
556 0.373124
557 0.373217
558 0.373507
559 0.373558
560 0.373797
561 0.374004
562 0.375405
563 0.375544
564 0.375715
565 0.376058
566 0.376314
567 0.377792
568 0.377872
569 0.37806
570 0.37825
571 0.378482
572 0.379605
573 0.379741
574 0.379758
575 0.379928
576 0.380012
577 0.380356
578 0.380626
579 0.38065
580 0.381804
581 0.382136
582 0.382378
583 0.382727
584 0.383012
585 0.383216
586 0.383379
587 0.383876
588 0.384006
589 0.384149
590 0.38459
591 0.38478
592 0.384931
593 0.38608
594 0.386339
595 0.386519
596 0.386976
597 0.387241
598 0.387461
599 0.387717
600 0.387717
601 0.388063
602 0.388318
603 0.38843
604 0.388499
605 0.388814
606 0.389098
607 0.389589
608 0.389682
609 0.390029
610 0.390369
611 0.39066
612 0.390794
613 0.391113
614 0.391313
615 0.391467
616 0.391495
617 0.391613
618 0.391804
619 0.391893
620 0.39224
621 0.392564
622 0.392791
623 0.393018
624 0.39314
625 0.393205
626 0.393325
627 0.393352
628 0.393463
629 0.394128
630 0.394306
631 0.394377
632 0.3947
633 0.394803
634 0.394971
635 0.395341
636 0.395445
637 0.395563
638 0.395581
639 0.395621
640 0.395747
641 0.395855
642 0.395887
643 0.39596
644 0.396014
645 0.397426
646 0.397678
647 0.397918
648 0.398008
649 0.398027
650 0.398057
651 0.398211
652 0.398484
653 0.398566
654 0.398725
655 0.398972
656 0.399108
657 0.399294
658 0.399358
659 0.39939
660 0.399555
661 0.399885
662 0.400215
663 0.400644
664 0.401002
665 0.401102
666 0.401391
667 0.401442
668 0.401512
669 0.401582
670 0.401644
671 0.401728
672 0.402385
673 0.402498
674 0.402774
675 0.402885
676 0.402983
677 0.403021
678 0.403209
679 0.40335
680 0.403425
681 0.40363
682 0.403685
683 0.403819
684 0.404142
685 0.404458
686 0.404505
687 0.404541
688 0.404628
689 0.404878
690 0.404935
691 0.405041
692 0.405202
693 0.40621
694 0.406317
695 0.40639
696 0.406552
697 0.406817
698 0.406983
699 0.407135
700 0.407177
701 0.407177
702 0.407252
703 0.407334
704 0.407372
705 0.407391
706 0.407423
707 0.407541
708 0.407664
709 0.408088
710 0.408136
711 0.408198
712 0.408386
713 0.408469
714 0.409845
715 0.409996
716 0.410403
717 0.410642
718 0.410887
719 0.411016
720 0.411053
721 0.411116
722 0.411189
723 0.411246
724 0.412324
725 0.412457
726 0.412613
727 0.412661
728 0.412907
729 0.413194
730 0.414801
731 0.415176
732 0.415195
733 0.415282
734 0.41549
735 0.415722
736 0.415902
737 0.41599
738 0.416271
739 0.416356
740 0.416555
741 0.416592
742 0.416704
743 0.416849
744 0.416969
745 0.417042
746 0.417161
747 0.417255
748 0.417366
749 0.417449
750 0.417608
751 0.417689
752 0.417874
753 0.417874
754 0.417971
755 0.418117
756 0.418259
757 0.418259
758 0.418297
759 0.41838
760 0.41849
761 0.418724
762 0.418752
763 0.418941
764 0.420022
765 0.420147
766 0.420162
767 0.420162
768 0.420427
769 0.420677
770 0.420735
771 0.42077
772 0.42077
773 0.420888
774 0.420888
775 0.420909
776 0.421104
777 0.421168
778 0.421216
779 0.421242
780 0.421271
781 0.421271
782 0.421271
783 0.421413
784 0.421665
785 0.421744
786 0.421823
787 0.421878
788 0.421981
789 0.422116
790 0.422116
791 0.422226
792 0.422305
793 0.422378
794 0.422417
795 0.422527
796 0.422637
797 0.422767
798 0.422871
799 0.422891
800 0.422891
801 0.423073
802 0.42333
803 0.423346
804 0.423543
805 0.423632
806 0.423717
807 0.424873
808 0.425048
809 0.42525
810 0.425273
811 0.425372
812 0.425382
813 0.425449
814 0.425514
815 0.425595
816 0.425681
817 0.425861
818 0.426223
819 0.426237
820 0.426345
821 0.426389
822 0.426508
823 0.426613
824 0.426613
825 0.426719
826 0.426758
827 0.426797
828 0.42685
829 0.426989
830 0.427262
831 0.427618
832 0.427842
833 0.427981
834 0.428034
835 0.428058
836 0.428149
837 0.428268
838 0.428423
839 0.428475
840 0.428577
841 0.428613
842 0.428933
843 0.428933
844 0.430282
845 0.430406
846 0.430475
847 0.430537
848 0.430688
849 0.4308
850 0.430911
851 0.43095
852 0.431061
853 0.431129
854 0.432409
855 0.432571
856 0.432734
857 0.432829
858 0.43296
859 0.433046
860 0.433233
861 0.433316
862 0.433384
863 0.43341
864 0.433503
865 0.433518
866 0.433533
867 0.433721
868 0.433868
869 0.43409
870 0.43421
871 0.434371
872 0.434458
873 0.434458
874 0.434668
875 0.434728
876 0.434788
877 0.43494
878 0.435035
879 0.435431
880 0.435499
881 0.435611
882 0.435882
883 0.435882
884 0.435949
885 0.436024
886 0.43611
887 0.436283
888 0.436385
889 0.436463
890 0.436478
891 0.436569
892 0.436664
893 0.43673
894 0.436833
895 0.43699
896 0.43699
897 0.437014
898 0.437079
899 0.437079
900 0.437079
901 0.437079
902 0.4372
903 0.4372
904 0.437219
905 0.438155
906 0.438201
907 0.438273
908 0.438319
909 0.438404
910 0.438421
911 0.438473
912 0.438601
913 0.438852
914 0.439011
915 0.439224
916 0.439621
917 0.439735
918 0.439754
919 0.439843
920 0.439863
921 0.439932
922 0.440129
923 0.440203
924 0.440263
925 0.440294
926 0.440389
927 0.44052
928 0.440576
929 0.440753
930 0.440842
931 0.440942
932 0.440965
933 0.441101
934 0.441165
935 0.441295
936 0.441308
937 0.441318
938 0.441331
939 0.441331
940 0.441331
941 0.441419
942 0.441589
943 0.441622
944 0.441622
945 0.441678
946 0.441688
947 0.441701
948 0.441711
949 0.441721
950 0.44184
951 0.441878
952 0.443381
953 0.443572
954 0.443701
955 0.443833
956 0.443899
957 0.443964
958 0.444079
959 0.444136
960 0.444236
961 0.444236
962 0.444275
963 0.444275
964 0.444275
965 0.444366
966 0.444425
967 0.444535
968 0.444772
969 0.444772
970 0.444822
971 0.444839
972 0.444859
973 0.444859
974 0.444914
975 0.444939
976 0.444939
977 0.44504
978 0.44504
979 0.44504
980 0.445052
981 0.445198
982 0.445267
983 0.445323
984 0.445433
985 0.445497
986 0.445579
987 0.445596
988 0.445606
989 0.445641
990 0.445641
991 0.445658
992 0.445658
993 0.445844
994 0.445916
995 0.445948
996 0.445948
997 0.446044
998 0.446172
999 0.446294
1000 0.446294
1001 0.446313
1002 0.446332
1003 0.446405
1004 0.446428
1005 0.446462
1006 0.446536
1007 0.446573
1008 0.446635
1009 0.446738
1010 0.446981
1011 0.446981
1012 0.447121
1013 0.447248
1014 0.447332
1015 0.447391
1016 0.447391
1017 0.447391
1018 0.44745
1019 0.44746
1020 0.447494
1021 0.447494
1022 0.447494
1023 0.447542
1024 0.447542
1025 0.447581
1026 0.447581
1027 0.447655
1028 0.447668
1029 0.447758
1030 0.447806
1031 0.447899
1032 0.447919
1033 0.448007
1034 0.448097
1035 0.448155
1036 0.448221
1037 0.448267
1038 0.448267
1039 0.448267
1040 0.448389
1041 0.448418
1042 0.448465
1043 0.448475
1044 0.448634
1045 0.448703
1046 0.448751
1047 0.448815
1048 0.448901
1049 0.449037
1050 0.449122
1051 0.449175
1052 0.449303
1053 0.44939
1054 0.449457
1055 0.449529
1056 0.449548
1057 0.449548
1058 0.449548
1059 0.44957
1060 0.449684
1061 0.449743
1062 0.449779
1063 0.449806
1064 0.449851
1065 0.449851
1066 0.449851
1067 0.449851
1068 0.449851
1069 0.449896
1070 0.449912
1071 0.449912
1072 0.450135
1073 0.450189
1074 0.450189
1075 0.450189
1076 0.450189
1077 0.45035
1078 0.45035
1079 0.45035
1080 0.450403
1081 0.450424
1082 0.450591
1083 0.450603
1084 0.450631
1085 0.45067
1086 0.450704
1087 0.450743
1088 0.450761
1089 0.450821
1090 0.450842
1091 0.450859
1092 0.450916
1093 0.450916
1094 0.450956
1095 0.450997
1096 0.451016
1097 0.451016
1098 0.451051
1099 0.451072
1100 0.451072
1101 0.451121
1102 0.451121
1103 0.45114
1104 0.451477
1105 0.451477
1106 0.451514
1107 0.451514
1108 0.451514
1109 0.451769
1110 0.451863
1111 0.453981
1112 0.454003
1113 0.454003
1114 0.454014
1115 0.454056
1116 0.454152
1117 0.454198
1118 0.454209
1119 0.454231
1120 0.454231
1121 0.454231
1122 0.454265
1123 0.454265
1124 0.454432
1125 0.454567
1126 0.45467
1127 0.454696
1128 0.454776
1129 0.454884
1130 0.454945
1131 0.455114
1132 0.455178
1133 0.455275
1134 0.45534
1135 0.455353
1136 0.45552
1137 0.455555
1138 0.455604
1139 0.455727
1140 0.455727
1141 0.455897
1142 0.456038
1143 0.456183
1144 0.456287
1145 0.456367
1146 0.456442
1147 0.456567
1148 0.456681
1149 0.456732
1150 0.45677
1151 0.456785
1152 0.456925
1153 0.456925
1154 0.456968
1155 0.457297
1156 0.457393
1157 0.457421
1158 0.457449
1159 0.4575
1160 0.4575
1161 0.457579
1162 0.457579
1163 0.457579
1164 0.457594
1165 0.457677
1166 0.457814
1167 0.457814
1168 0.457825
1169 0.457932
1170 0.458102
1171 0.459252
1172 0.459366
1173 0.459384
1174 0.459384
1175 0.459384
1176 0.459787
1177 0.460819
1178 0.461993
1179 0.462103
1180 0.462103
1181 0.462178
1182 0.462217
1183 0.462333
1184 0.462469
1185 0.462489
1186 0.46267
1187 0.462764
1188 0.462835
1189 0.462835
1190 0.462872
1191 0.462872
1192 0.46303
1193 0.463372
1194 0.463476
1195 0.463551
1196 0.463604
1197 0.463643
1198 0.463659
1199 0.463691
1200 0.463691
1201 0.463755
1202 0.463974
1203 0.464017
1204 0.464017
1205 0.464088
1206 0.464166
1207 0.464183
1208 0.464183
1209 0.464218
1210 0.464365
1211 0.464365
1212 0.464396
1213 0.464491
1214 0.464516
1215 0.464577
1216 0.4646
1217 0.464666
1218 0.464666
1219 0.464666
1220 0.464721
1221 0.464745
1222 0.464758
1223 0.464867
1224 0.464895
1225 0.464895
1226 0.464895
1227 0.464958
1228 0.464958
1229 0.464958
1230 0.465022
1231 0.465038
1232 0.465074
1233 0.465095
1234 0.465174
1235 0.465189
1236 0.465248
1237 0.465297
1238 0.465313
1239 0.465324
1240 0.465384
1241 0.465504
1242 0.465581
1243 0.465593
1244 0.465593
1245 0.465593
1246 0.465609
1247 0.465813
1248 0.465813
1249 0.465959
1250 0.466064
1251 0.466077
1252 0.466077
1253 0.466104
1254 0.466153
1255 0.466177
1256 0.466202
1257 0.466272
1258 0.466272
1259 0.466272
1260 0.466358
1261 0.466423
1262 0.466446
1263 0.466599
1264 0.466714
1265 0.466714
1266 0.466729
1267 0.466767
1268 0.46678
1269 0.466899
1270 0.466912
1271 0.466934
1272 0.466948
1273 0.46705
1274 0.46705
1275 0.46715
1276 0.46715
1277 0.467249
1278 0.467317
1279 0.467462
1280 0.467562
1281 0.467562
1282 0.467736
1283 0.467822
1284 0.467912
1285 0.467993
1286 0.468056
1287 0.46807
1288 0.468089
1289 0.468129
1290 0.468151
1291 0.468317
1292 0.468336
1293 0.468336
1294 0.468378
1295 0.468418
1296 0.468418
1297 0.468446
1298 0.468508
1299 0.46854
1300 0.46854
1301 0.468555
1302 0.468569
1303 0.468652
1304 0.468762
1305 0.468792
1306 0.468792
1307 0.468809
1308 0.468957
1309 0.469002
1310 0.469002
1311 0.469111
1312 0.469205
1313 0.469252
1314 0.46927
1315 0.469325
1316 0.469404
1317 0.469483
1318 0.469515
1319 0.469515
1320 0.469515
1321 0.469607
1322 0.469762
1323 0.469762
1324 0.469785
1325 0.469884
1326 0.469897
1327 0.469911
1328 0.469911
1329 0.470024
1330 0.470075
1331 0.470139
1332 0.47018
1333 0.470251
1334 0.47043
1335 0.470465
1336 0.470521
1337 0.470521
1338 0.470554
1339 0.470749
1340 0.470749
1341 0.470749
1342 0.470749
1343 0.470749
1344 0.470786
1345 0.470816
1346 0.470967
1347 0.470987
1348 0.471112
1349 0.471112
1350 0.471163
1351 0.471163
1352 0.471163
1353 0.471163
1354 0.471233
1355 0.471233
1356 0.471233
1357 0.471265
1358 0.471318
1359 0.471339
1360 0.471428
1361 0.471428
1362 0.471428
1363 0.471428
1364 0.471536
1365 0.471536
1366 0.471632
1367 0.471739
1368 0.471739
1369 0.471834
1370 0.471867
1371 0.471913
1372 0.471913
1373 0.471937
1374 0.471988
1375 0.472054
1376 0.472155
1377 0.47218
1378 0.47222
1379 0.472278
1380 0.472421
1381 0.472421
1382 0.472509
1383 0.472525
1384 0.472558
1385 0.472767
1386 0.472804
1387 0.472869
1388 0.472869
1389 0.472932
1390 0.473001
1391 0.473001
1392 0.473001
1393 0.473001
1394 0.473025
1395 0.473178
1396 0.473178
1397 0.473231
1398 0.473231
1399 0.473247
1400 0.473296
1401 0.473429
1402 0.473429
1403 0.473492
1404 0.473565
1405 0.473603
1406 0.47366
1407 0.4737
1408 0.473767
1409 0.473981
1410 0.474005
1411 0.474005
1412 0.47402
1413 0.474075
1414 0.474182
1415 0.474267
1416 0.47431
1417 0.47441
1418 0.474469
1419 0.474515
1420 0.47463
1421 0.474677
1422 0.474695
1423 0.474724
1424 0.474782
1425 0.474782
1426 0.47481
1427 0.47493
1428 0.47493
1429 0.47496
1430 0.475022
1431 0.47512
1432 0.475153
1433 0.47538
1434 0.475436
1435 0.475436
1436 0.475436
1437 0.475436
1438 0.475436
1439 0.47547
1440 0.47547
1441 0.475511
1442 0.475518
1443 0.475518
1444 0.475518
1445 0.475518
1446 0.475518
1447 0.475518
1448 0.475563
1449 0.475586
1450 0.475609
1451 0.475654
1452 0.475676
1453 0.475733
1454 0.475733
1455 0.47579
1456 0.47579
1457 0.47579
1458 0.475839
1459 0.475839
1460 0.475852
1461 0.475874
1462 0.475874
1463 0.475874
1464 0.476044
1465 0.476093
1466 0.476093
1467 0.476093
1468 0.476138
1469 0.476221
1470 0.476221
1471 0.476257
1472 0.476257
1473 0.476257
1474 0.476298
1475 0.476384
1476 0.476416
1477 0.476499
1478 0.476564
1479 0.476564
1480 0.476578
1481 0.47662
1482 0.476635
1483 0.476694
1484 0.476762
1485 0.476777
1486 0.47682
1487 0.476923
1488 0.477061
1489 0.477061
1490 0.477061
1491 0.477095
1492 0.477095
1493 0.477095
1494 0.477114
1495 0.477136
1496 0.477136
1497 0.477136
1498 0.477136
1499 0.477229
1500 0.477246
1501 0.477331
1502 0.477331
1503 0.477471
1504 0.477508
1505 0.47767
1506 0.477739
1507 0.477764
1508 0.477764
1509 0.477764
1510 0.477782
1511 0.477782
1512 0.477803
1513 0.477803
1514 0.477823
1515 0.477852
1516 0.477875
1517 0.477875
1518 0.477875
1519 0.477887
1520 0.477887
1521 0.477887
1522 0.477887
1523 0.477935
1524 0.478002
1525 0.478026
1526 0.478079
1527 0.478105
1528 0.478193
1529 0.478394
1530 0.478448
1531 0.478465
1532 0.478569
1533 0.478569
1534 0.478638
1535 0.479695
1536 0.479707
1537 0.479728
1538 0.479735
1539 0.479775
1540 0.479775
1541 0.479898
1542 0.479966
1543 0.480013
1544 0.480235
1545 0.480278
1546 0.480278
1547 0.480351
1548 0.480395
1549 0.480448
1550 0.480627
1551 0.480671
1552 0.480716
1553 0.480716
1554 0.480897
1555 0.480897
1556 0.481057
1557 0.48119
1558 0.481237
1559 0.481313
1560 0.481557
1561 0.481639
1562 0.481639
1563 0.481639
1564 0.481661
1565 0.481713
1566 0.481791
1567 0.481791
1568 0.481791
1569 0.481829
1570 0.481955
1571 0.482237
1572 0.482304
1573 0.482347
1574 0.482409
1575 0.482455
1576 0.482658
1577 0.482777
1578 0.482915
1579 0.482931
1580 0.482956
1581 0.482981
1582 0.483151
1583 0.483151
1584 0.483223
1585 0.483223
1586 0.48324
1587 0.483319
1588 0.483319
1589 0.483577
1590 0.483601
1591 0.483601
1592 0.483617
1593 0.483762
1594 0.483972
1595 0.48403
1596 0.484055
1597 0.484055
1598 0.484086
1599 0.484203
1600 0.484203
1601 0.484203
1602 0.484324
1603 0.48434
1604 0.485679
1605 0.485814
1606 0.485841
1607 0.485841
1608 0.485861
1609 0.485962
1610 0.48614
1611 0.486185
1612 0.486237
1613 0.486341
1614 0.486393
1615 0.486393
1616 0.486449
1617 0.48656
1618 0.486639
1619 0.486685
1620 0.486685
1621 0.486705
1622 0.486726
1623 0.486726
1624 0.486833
1625 0.486833
1626 0.486833
1627 0.486833
1628 0.486842
1629 0.486954
1630 0.486971
1631 0.486971
1632 0.486981
1633 0.487001
1634 0.487058
1635 0.487115
1636 0.487115
1637 0.487134
1638 0.487134
1639 0.487209
1640 0.487247
1641 0.487367
1642 0.487508
1643 0.487615
1644 0.487708
1645 0.487738
1646 0.487762
1647 0.488014
1648 0.488036
1649 0.488056
1650 0.488089
1651 0.488177
1652 0.488248
1653 0.488265
1654 0.488392
1655 0.488488
1656 0.48851
1657 0.48851
1658 0.488532
1659 0.488532
1660 0.488575
1661 0.488676
1662 0.48869
1663 0.48869
1664 0.48869
1665 0.488737
1666 0.488807
1667 0.488851
1668 0.488851
1669 0.488851
1670 0.488851
1671 0.488851
1672 0.488927
1673 0.489006
1674 0.489021
1675 0.489065
1676 0.48908
1677 0.4891
1678 0.489145
1679 0.489263
1680 0.489286
1681 0.489309
1682 0.489396
1683 0.489396
1684 0.489396
1685 0.489396
1686 0.489396
1687 0.48942
1688 0.48942
1689 0.48942
1690 0.48942
1691 0.48955
1692 0.489575
1693 0.489575
1694 0.489631
1695 0.489631
1696 0.489653
1697 0.489721
1698 0.489721
1699 0.489721
1700 0.489721
1701 0.489721
1702 0.489721
1703 0.489721
1704 0.489785
1705 0.489876
1706 0.489952
1707 0.490017
1708 0.490079
1709 0.490127
1710 0.490273
1711 0.4904
1712 0.4904
1713 0.490502
1714 0.490644
1715 0.490667
1716 0.490697
1717 0.4908
1718 0.490946
1719 0.491089
1720 0.491109
1721 0.491202
1722 0.491477
1723 0.491645
1724 0.493106
1725 0.493243
1726 0.493307
1727 0.493307
1728 0.493393
1729 0.493473
1730 0.493566
1731 0.493633
1732 0.493656
1733 0.493685
1734 0.493685
1735 0.49401
1736 0.494076
1737 0.494192
1738 0.494228
1739 0.494459
1740 0.494496
1741 0.494669
1742 0.494738
1743 0.494748
1744 0.494797
1745 0.49492
1746 0.494952
1747 0.495026
1748 0.495202
1749 0.495333
1750 0.495362
1751 0.495362
1752 0.49549
1753 0.49549
1754 0.49549
1755 0.49549
1756 0.49549
1757 0.49549
1758 0.49549
1759 0.495528
1760 0.495559
1761 0.495643
1762 0.495677
1763 0.495817
1764 0.49584
1765 0.495865
1766 0.49603
1767 0.496208
1768 0.4963
1769 0.4963
1770 0.496314
1771 0.496364
1772 0.496429
1773 0.496633
1774 0.496633
1775 0.496647
1776 0.496647
1777 0.496647
1778 0.496808
1779 0.496824
1780 0.49684
1781 0.497042
1782 0.497074
1783 0.497074
1784 0.497105
1785 0.497167
1786 0.497167
1787 0.49722
1788 0.49722
1789 0.497346
1790 0.497378
1791 0.497424
1792 0.497553
1793 0.497582
1794 0.497608
1795 0.497608
1796 0.497642
1797 0.497642
1798 0.49765
1799 0.49765
1800 0.497668
1801 0.497754
1802 0.497754
1803 0.497771
1804 0.497771
1805 0.497838
1806 0.497838
1807 0.497838
1808 0.497838
1809 0.497878
1810 0.497878
1811 0.497878
1812 0.497878
1813 0.497891
1814 0.497891
1815 0.497962
1816 0.49808
1817 0.498098
1818 0.498108
1819 0.498242
1820 0.498279
1821 0.498279
1822 0.498279
1823 0.498343
1824 0.498343
1825 0.498343
1826 0.498376
1827 0.498376
1828 0.498376
1829 0.498405
1830 0.498465
1831 0.498528
1832 0.498528
1833 0.498528
1834 0.498593
1835 0.498593
1836 0.498629
1837 0.498629
1838 0.498629
1839 0.498676
1840 0.498708
1841 0.498743
1842 0.498815
1843 0.498946
1844 0.498946
1845 0.498946
1846 0.498946
1847 0.498946
1848 0.499045
1849 0.499102
1850 0.499288
1851 0.49937
1852 0.49937
1853 0.49942
1854 0.49948
1855 0.49948
1856 0.49948
1857 0.49948
1858 0.49951
1859 0.49951
1860 0.499659
1861 0.499877
1862 0.499914
1863 0.500143
1864 0.500143
1865 0.500167
1866 0.500167
1867 0.500297
1868 0.500504
1869 0.500675
1870 0.500857
1871 0.500998
1872 0.500998
1873 0.50107
1874 0.50127
1875 0.50127
1876 0.50127
1877 0.501323
1878 0.501403
1879 0.50165
1880 0.50185
1881 0.501873
1882 0.501932
1883 0.501952
1884 0.502032
1885 0.502032
1886 0.502136
1887 0.502136
1888 0.502175
1889 0.502175
1890 0.502198
1891 0.502198
1892 0.502198
1893 0.502198
1894 0.502198
1895 0.50223
1896 0.502409
1897 0.502531
1898 0.502531
1899 0.502618
1900 0.502653
1901 0.502728
1902 0.502816
1903 0.502852
1904 0.502925
1905 0.503091
1906 0.503225
1907 0.503225
1908 0.503225
1909 0.503225
1910 0.503332
1911 0.503359
1912 0.503359
1913 0.503359
1914 0.503564
1915 0.503564
1916 0.503564
1917 0.503592
1918 0.503678
1919 0.503747
1920 0.503747
1921 0.503932
1922 0.503932
1923 0.50395
1924 0.504003
1925 0.504037
1926 0.504058
1927 0.504058
1928 0.504058
1929 0.504058
1930 0.504058
1931 0.504079
1932 0.504129
1933 0.504129
1934 0.504129
1935 0.504129
1936 0.504129
1937 0.504129
1938 0.504129
1939 0.504146
1940 0.504146
1941 0.504201
1942 0.504236
1943 0.504263
1944 0.504281
1945 0.504338
1946 0.504338
1947 0.504338
1948 0.504366
1949 0.504478
1950 0.504478
1951 0.504599
1952 0.504599
1953 0.504599
1954 0.504609
1955 0.504609
1956 0.504609
1957 0.504609
1958 0.504609
1959 0.504704
1960 0.504704
1961 0.504759
1962 0.504959
1963 0.504992
1964 0.505025
1965 0.505025
1966 0.505025
1967 0.505082
1968 0.505155
1969 0.50521
1970 0.505241
1971 0.505241
1972 0.505241
1973 0.505272
1974 0.50534
1975 0.50534
1976 0.505415
1977 0.505659
1978 0.505659
1979 0.505659
1980 0.505659
1981 0.505757
1982 0.505778
1983 0.505892
1984 0.505892
1985 0.505892
1986 0.505892
1987 0.505952
1988 0.505952
1989 0.506018
1990 0.506018
1991 0.506094
1992 0.506094
1993 0.506145
1994 0.506145
1995 0.506171
1996 0.506171
1997 0.506171
1998 0.506171
1999 0.506171
2000 0.506171
2001 0.506234
2002 0.506234
2003 0.506234
2004 0.506304
2005 0.506376
2006 0.506451
2007 0.506451
2008 0.506527
2009 0.506568
2010 0.506585
2011 0.506704
2012 0.506748
2013 0.506748
2014 0.506768
2015 0.506875
2016 0.506875
2017 0.506897
2018 0.506999
2019 0.50705
2020 0.507156
2021 0.507226
2022 0.507311
2023 0.50749
2024 0.50753
2025 0.507849
2026 0.50807
2027 0.508129
2028 0.508129
2029 0.508129
2030 0.508173
2031 0.508264
2032 0.508309
2033 0.508423
2034 0.508423
2035 0.50854
2036 0.50878
2037 0.508848
2038 0.50892
2039 0.509016
2040 0.509016
2041 0.509016
2042 0.509016
2043 0.509016
2044 0.509065
2045 0.509065
2046 0.509065
2047 0.509136
2048 0.509136
2049 0.509136
2050 0.509136
2051 0.509136
2052 0.509196
2053 0.509271
2054 0.509373
2055 0.509428
2056 0.509428
2057 0.509438
2058 0.509562
2059 0.509633
2060 0.509712
2061 0.509712
2062 0.509754
2063 0.509754
2064 0.509847
2065 0.509915
2066 0.509915
2067 0.509936
2068 0.509936
2069 0.509936
2070 0.509936
2071 0.509936
2072 0.509936
2073 0.50996
2074 0.50996
2075 0.510086
2076 0.510141
2077 0.510212
2078 0.510363
2079 0.510473
2080 0.510473
2081 0.510523
2082 0.510738
2083 0.510814
2084 0.510814
2085 0.510814
2086 0.510814
2087 0.510814
2088 0.510814
2089 0.510834
2090 0.510834
2091 0.510879
2092 0.510879
2093 0.510879
2094 0.510925
2095 0.510925
2096 0.5111
2097 0.511181
2098 0.511181
2099 0.51121
2100 0.511239
2101 0.511358
2102 0.511358
2103 0.511358
2104 0.511647
2105 0.511647
2106 0.511647
2107 0.511926
2108 0.512005
2109 0.512107
2110 0.512107
2111 0.512264
2112 0.512416
2113 0.512472
2114 0.512472
2115 0.512472
2116 0.512472
2117 0.512472
2118 0.512506
2119 0.512506
2120 0.512609
2121 0.512609
2122 0.512609
2123 0.512646
2124 0.512741
2125 0.512779
2126 0.512779
2127 0.512779
2128 0.512779
2129 0.512797
2130 0.512797
2131 0.512797
2132 0.512797
2133 0.512797
2134 0.512797
2135 0.512893
2136 0.512936
2137 0.512936
2138 0.51297
2139 0.51311
2140 0.513202
2141 0.513301
2142 0.513364
2143 0.513364
2144 0.51347
2145 0.51347
2146 0.51347
2147 0.51347
2148 0.51347
2149 0.513596
2150 0.513596
2151 0.513596
2152 0.513616
2153 0.513638
2154 0.513638
2155 0.513703
2156 0.513896
2157 0.513896
2158 0.513918
2159 0.513962
2160 0.513962
2161 0.514054
2162 0.514054
2163 0.514054
2164 0.514054
2165 0.514054
2166 0.514054
2167 0.514262
2168 0.514262
2169 0.514262
2170 0.514262
2171 0.514262
2172 0.514294
2173 0.514294
2174 0.514294
2175 0.514362
2176 0.514432
2177 0.514432
2178 0.514432
2179 0.514453
2180 0.514471
2181 0.514519
2182 0.514594
2183 0.514634
2184 0.514634
2185 0.514634
2186 0.514634
2187 0.514634
2188 0.514634
2189 0.514717
2190 0.514717
2191 0.514717
2192 0.51477
2193 0.51477
2194 0.514857
2195 0.514957
2196 0.514957
2197 0.514957
2198 0.514957
2199 0.514957
2200 0.514957
2201 0.514957
2202 0.51501
2203 0.515096
2204 0.515096
2205 0.515096
2206 0.515141
2207 0.515141
2208 0.515141
2209 0.515141
2210 0.515212
2211 0.515212
2212 0.515212
2213 0.515212
2214 0.515212
2215 0.515212
2216 0.515212
2217 0.515212
2218 0.515212
2219 0.515267
2220 0.515267
2221 0.515267
2222 0.515267
2223 0.515302
2224 0.515302
2225 0.515471
2226 0.515471
2227 0.515471
2228 0.515471
2229 0.515471
2230 0.515502
2231 0.515502
2232 0.515576
2233 0.515576
2234 0.515576
2235 0.515674
2236 0.515674
2237 0.515674
2238 0.515674
2239 0.515744
2240 0.515744
2241 0.515775
2242 0.515775
2243 0.515775
2244 0.515815
2245 0.515838
2246 0.515838
2247 0.515838
2248 0.515918
2249 0.515918
2250 0.515958
2251 0.516015
2252 0.516015
2253 0.516087
2254 0.516087
2255 0.516087
2256 0.516087
2257 0.516087
2258 0.516087
2259 0.516087
2260 0.516121
2261 0.516162
2262 0.516162
2263 0.516162
2264 0.516208
2265 0.516208
2266 0.516294
2267 0.516294
2268 0.516381
2269 0.516416
2270 0.516438
2271 0.516457
2272 0.516475
2273 0.516517
2274 0.516517
2275 0.516584
2276 0.516584
2277 0.516691
2278 0.516783
2279 0.516783
2280 0.516853
2281 0.516882
2282 0.517093
2283 0.517093
2284 0.517093
2285 0.517258
2286 0.517326
2287 0.517386
2288 0.517386
2289 0.517386
2290 0.517422
2291 0.517422
2292 0.517422
2293 0.517422
2294 0.517447
2295 0.517447
2296 0.517489
2297 0.517533
2298 0.517665
2299 0.517708
2300 0.517734
2301 0.517761
2302 0.5178
2303 0.517841
2304 0.517894
2305 0.517949
2306 0.518007
2307 0.518075
2308 0.518075
2309 0.518075
2310 0.518075
2311 0.518075
2312 0.518075
2313 0.518106
2314 0.518106
2315 0.518106
2316 0.518106
2317 0.518106
2318 0.518151
2319 0.518151
2320 0.518151
2321 0.518151
2322 0.518151
2323 0.518664
2324 0.518664
2325 0.518664
2326 0.518664
2327 0.518664
2328 0.518664
2329 0.518664
2330 0.518698
2331 0.518716
2332 0.518716
2333 0.518716
2334 0.518716
2335 0.518716
2336 0.518716
2337 0.518765
2338 0.518786
2339 0.518839
2340 0.518927
2341 0.518955
2342 0.518955
2343 0.518955
2344 0.518997
2345 0.519019
2346 0.519019
2347 0.519042
2348 0.519104
2349 0.519104
2350 0.519104
2351 0.519104
2352 0.519104
2353 0.519104
2354 0.51924
2355 0.51924
2356 0.519284
2357 0.519284
2358 0.519446
2359 0.519446
2360 0.51955
2361 0.519657
2362 0.519934
2363 0.519976
2364 0.520075
2365 0.520075
2366 0.520099
2367 0.520099
2368 0.520099
2369 0.520099
2370 0.520136
2371 0.520175
2372 0.520214
2373 0.520214
2374 0.520247
2375 0.520351
2376 0.520351
2377 0.520374
2378 0.520374
2379 0.520437
2380 0.520437
2381 0.520437
2382 0.520478
2383 0.520478
2384 0.520478
2385 0.520478
2386 0.520499
2387 0.520499
2388 0.520499
2389 0.520499
2390 0.520499
2391 0.520499
2392 0.520499
2393 0.520499
2394 0.520499
2395 0.520565
2396 0.520637
2397 0.520771
2398 0.520842
2399 0.520842
2400 0.520842
2401 0.520842
2402 0.520842
2403 0.520842
2404 0.520842
2405 0.520842
2406 0.520842
2407 0.520842
2408 0.520953
2409 0.521002
2410 0.521002
2411 0.521049
2412 0.521049
2413 0.521049
2414 0.521049
2415 0.521091
2416 0.521091
2417 0.521091
2418 0.521091
2419 0.521139
2420 0.521139
2421 0.521139
2422 0.521139
2423 0.521245
2424 0.521245
2425 0.521245
2426 0.521245
2427 0.521404
2428 0.521448
2429 0.521448
2430 0.521448
2431 0.521448
2432 0.521478
2433 0.521478
2434 0.521478
2435 0.521478
2436 0.52155
2437 0.52155
2438 0.52155
2439 0.52155
2440 0.52155
2441 0.52155
2442 0.52155
2443 0.521595
2444 0.521819
2445 0.521819
2446 0.521819
2447 0.521819
2448 0.521819
2449 0.521819
2450 0.521881
2451 0.52192
2452 0.52192
2453 0.52192
2454 0.52192
2455 0.521999
2456 0.522105
2457 0.522283
2458 0.522349
2459 0.522349
2460 0.522434
2461 0.522687
2462 0.522818
2463 0.522818
2464 0.522994
2465 0.523054
2466 0.523086
2467 0.523086
2468 0.523086
2469 0.523431
2470 0.523519
2471 0.523519
2472 0.52355
2473 0.523599
2474 0.523599
2475 0.523626
2476 0.523626
2477 0.523641
2478 0.52367
2479 0.52367
2480 0.523757
2481 0.523799
2482 0.523799
2483 0.523799
2484 0.523799
2485 0.523799
2486 0.523799
2487 0.523799
2488 0.523885
2489 0.523885
2490 0.523913
2491 0.52408
2492 0.52408
2493 0.52408
2494 0.52408
2495 0.524148
2496 0.524148
2497 0.524148
2498 0.524148
2499 0.524148
2500 0.524148
2501 0.524317
2502 0.524317
2503 0.524317
2504 0.524339
2505 0.524339
2506 0.524339
2507 0.524432
2508 0.524691
2509 0.524691
2510 0.524691
2511 0.524691
2512 0.524691
2513 0.524691
2514 0.524751
2515 0.524797
2516 0.524797
2517 0.524797
2518 0.524797
2519 0.524797
2520 0.524797
2521 0.524813
2522 0.524829
2523 0.524829
2524 0.524829
2525 0.524894
2526 0.524894
2527 0.524946
2528 0.525013
2529 0.525013
2530 0.525119
2531 0.525138
2532 0.525138
2533 0.525138
2534 0.525138
2535 0.525201
2536 0.525266
2537 0.525306
2538 0.525427
2539 0.525449
2540 0.525449
2541 0.525473
2542 0.525473
2543 0.525473
2544 0.525528
2545 0.525528
2546 0.525528
2547 0.525597
2548 0.525597
2549 0.525626
2550 0.525657
2551 0.525726
2552 0.525748
2553 0.525861
2554 0.525918
2555 0.525918
2556 0.525962
2557 0.525962
2558 0.526067
2559 0.526146
2560 0.526146
2561 0.526146
2562 0.526146
2563 0.526213
2564 0.526306
2565 0.526379
2566 0.526379
2567 0.52643
2568 0.52643
2569 0.52653
2570 0.526554
2571 0.526554
2572 0.526659
2573 0.52671
2574 0.526762
2575 0.526762
2576 0.526762
2577 0.5268
2578 0.5268
2579 0.5268
2580 0.5268
2581 0.5268
2582 0.5268
2583 0.52695
2584 0.526981
2585 0.526981
2586 0.527147
2587 0.527207
2588 0.527207
2589 0.527207
2590 0.527207
2591 0.527207
2592 0.527207
2593 0.527258
2594 0.52733
2595 0.52733
2596 0.52733
2597 0.52733
2598 0.52733
2599 0.52733
2600 0.52733
2601 0.52733
2602 0.52733
2603 0.52733
2604 0.52733
2605 0.527527
2606 0.527682
2607 0.527682
2608 0.527682
2609 0.52775
2610 0.52775
2611 0.527821
2612 0.527921
2613 0.527921
2614 0.528008
2615 0.528008
2616 0.528008
2617 0.528008
2618 0.528008
2619 0.528047
2620 0.528047
2621 0.528047
2622 0.528164
2623 0.528164
2624 0.528164
2625 0.528164
2626 0.528164
2627 0.528164
2628 0.528164
2629 0.528164
2630 0.528164
2631 0.528164
2632 0.528273
2633 0.528273
2634 0.528292
2635 0.528387
2636 0.528387
2637 0.528412
2638 0.528445
2639 0.528445
2640 0.528445
2641 0.528445
2642 0.528492
2643 0.528492
2644 0.528523
2645 0.528635
2646 0.528695
2647 0.528695
2648 0.528695
2649 0.528695
2650 0.52875
2651 0.528784
2652 0.528867
2653 0.528867
2654 0.528867
2655 0.528887
2656 0.528932
2657 0.528932
2658 0.528932
2659 0.528932
2660 0.528932
2661 0.528932
2662 0.528932
2663 0.528932
2664 0.530361
2665 0.530361
2666 0.530361
2667 0.530361
2668 0.530361
2669 0.530361
2670 0.530361
2671 0.530361
2672 0.530361
2673 0.530421
2674 0.530421
2675 0.530421
2676 0.530421
2677 0.530421
2678 0.530421
2679 0.530421
2680 0.530421
2681 0.530506
2682 0.530529
2683 0.530529
2684 0.530529
2685 0.530529
2686 0.530529
2687 0.530529
2688 0.530529
2689 0.530529
2690 0.530529
2691 0.530529
2692 0.530636
2693 0.530636
2694 0.530669
2695 0.530702
2696 0.530988
2697 0.530988
2698 0.530988
2699 0.530988
2700 0.530988
2701 0.530988
2702 0.531001
2703 0.531001
2704 0.53107
2705 0.53107
2706 0.53107
2707 0.531121
2708 0.531121
2709 0.531121
2710 0.531121
2711 0.531121
2712 0.531121
2713 0.531193
2714 0.531261
2715 0.531261
2716 0.53145
2717 0.53145
2718 0.53145
2719 0.531494
2720 0.531515
2721 0.531515
2722 0.531515
2723 0.531536
2724 0.531536
2725 0.531536
2726 0.531536
2727 0.531673
2728 0.531673
2729 0.531673
2730 0.531673
2731 0.531696
2732 0.531771
2733 0.531771
2734 0.531843
2735 0.531919
2736 0.531919
2737 0.531919
2738 0.531919
2739 0.531976
2740 0.531976
2741 0.531976
2742 0.531976
2743 0.532048
2744 0.532048
2745 0.532097
2746 0.532097
2747 0.532097
2748 0.532097
2749 0.532097
2750 0.532097
2751 0.532097
2752 0.532097
2753 0.532097
2754 0.532097
2755 0.532159
2756 0.532177
2757 0.532177
2758 0.532177
2759 0.532177
2760 0.532177
2761 0.532177
2762 0.532177
2763 0.532362
2764 0.532362
2765 0.532492
2766 0.532634
2767 0.532713
2768 0.532713
2769 0.532713
2770 0.532713
2771 0.532713
2772 0.532713
2773 0.532713
2774 0.532713
2775 0.532713
2776 0.532796
2777 0.532796
2778 0.532796
2779 0.532796
2780 0.532884
2781 0.53298
2782 0.53298
2783 0.533084
2784 0.533084
2785 0.533084
2786 0.533261
2787 0.533308
2788 0.533526
2789 0.533592
2790 0.533592
2791 0.533592
2792 0.533799
2793 0.533799
2794 0.533799
2795 0.533799
2796 0.533799
2797 0.533799
2798 0.533814
2799 0.533814
2800 0.533814
2801 0.533833
2802 0.533833
2803 0.533904
2804 0.533932
2805 0.533932
2806 0.533932
2807 0.533949
2808 0.533949
2809 0.534024
2810 0.534024
2811 0.534024
2812 0.534024
2813 0.534024
2814 0.534103
2815 0.534153
2816 0.534153
2817 0.534153
2818 0.534153
2819 0.534153
2820 0.534153
2821 0.534228
2822 0.534308
2823 0.534308
2824 0.534308
2825 0.534348
2826 0.534432
2827 0.534432
2828 0.534432
2829 0.534432
2830 0.534432
2831 0.534432
2832 0.534432
2833 0.534432
2834 0.534432
2835 0.534432
2836 0.534432
2837 0.534432
2838 0.534432
2839 0.534432
2840 0.534523
2841 0.534553
2842 0.534553
2843 0.534583
2844 0.534583
2845 0.534702
2846 0.534856
2847 0.534856
2848 0.534881
2849 0.534906
2850 0.534972
2851 0.534972
2852 0.535081
2853 0.535116
2854 0.535116
2855 0.535251
2856 0.535322
2857 0.535322
2858 0.535351
2859 0.535377
2860 0.535377
2861 0.535377
2862 0.535548
2863 0.535548
2864 0.535623
2865 0.535623
2866 0.535623
2867 0.535678
2868 0.535678
2869 0.535678
2870 0.535729
2871 0.535763
2872 0.535763
2873 0.535821
2874 0.535884
2875 0.535884
2876 0.535907
2877 0.535907
2878 0.535907
2879 0.535907
2880 0.535907
2881 0.535907
2882 0.535907
2883 0.535907
2884 0.535907
2885 0.535907
2886 0.536018
2887 0.536038
2888 0.536038
2889 0.536038
2890 0.536071
2891 0.536071
2892 0.536128
2893 0.536128
2894 0.536162
2895 0.536214
2896 0.536249
2897 0.536305
2898 0.536383
2899 0.536406
2900 0.536406
2901 0.536406
2902 0.536406
2903 0.536406
2904 0.536406
2905 0.53643
2906 0.536451
2907 0.536451
2908 0.536451
2909 0.53648
2910 0.536511
2911 0.536546
2912 0.536546
2913 0.536546
2914 0.536577
2915 0.536645
2916 0.536679
2917 0.536698
2918 0.53678
2919 0.536816
2920 0.536816
2921 0.536816
2922 0.536816
2923 0.537011
2924 0.537011
2925 0.537045
2926 0.537045
2927 0.537045
2928 0.537045
2929 0.537045
2930 0.537045
2931 0.537045
2932 0.537045
2933 0.537069
2934 0.537069
2935 0.537069
2936 0.537069
2937 0.537069
2938 0.537069
2939 0.537069
2940 0.537069
2941 0.537119
2942 0.537119
2943 0.537212
2944 0.537212
2945 0.537212
2946 0.537212
2947 0.537212
2948 0.537309
2949 0.537351
2950 0.537451
2951 0.537451
2952 0.537451
2953 0.537451
2954 0.537451
2955 0.537451
2956 0.537451
2957 0.537451
2958 0.537451
2959 0.537451
2960 0.537451
2961 0.537451
2962 0.537451
2963 0.537451
2964 0.537451
2965 0.537451
2966 0.537451
2967 0.537451
2968 0.537495
2969 0.537495
2970 0.537495
2971 0.537495
2972 0.537495
2973 0.537495
2974 0.537495
2975 0.537495
2976 0.537553
2977 0.537641
2978 0.537641
2979 0.537641
2980 0.537686
2981 0.537686
2982 0.537777
2983 0.537777
2984 0.537777
2985 0.537777
2986 0.53787
2987 0.537894
2988 0.537918
2989 0.537944
2990 0.537944
2991 0.537965
2992 0.538
2993 0.538139
2994 0.538271
2995 0.538297
2996 0.538297
2997 0.538297
2998 0.538399
2999 0.538421
3000 0.538421
3001 0.53937
3002 0.53937
3003 0.53937
3004 0.53937
3005 0.53937
3006 0.539407
3007 0.539461
3008 0.539551
3009 0.539645
3010 0.539706
3011 0.539744
3012 0.539767
3013 0.539767
3014 0.539775
3015 0.539775
3016 0.539775
3017 0.5398
3018 0.539826
3019 0.539834
3020 0.539834
3021 0.539866
3022 0.539994
3023 0.540029
3024 0.540029
3025 0.540045
3026 0.540053
3027 0.540053
3028 0.540062
3029 0.540062
3030 0.540062
3031 0.540106
3032 0.540106
3033 0.540106
3034 0.540136
3035 0.540136
3036 0.540259
3037 0.540259
3038 0.540259
3039 0.540259
3040 0.540259
3041 0.540294
3042 0.540338
3043 0.54042
3044 0.540449
3045 0.540449
3046 0.540449
3047 0.540449
3048 0.540449
3049 0.540449
3050 0.540475
3051 0.540475
3052 0.540511
3053 0.540594
3054 0.540594
3055 0.540594
3056 0.540594
3057 0.540594
3058 0.540677
3059 0.540677
3060 0.540723
3061 0.540723
3062 0.54077
3063 0.54077
3064 0.54077
3065 0.54077
3066 0.540835
3067 0.540835
3068 0.540835
3069 0.540835
3070 0.540835
3071 0.540844
3072 0.540855
3073 0.540904
3074 0.54095
3075 0.540962
3076 0.540962
3077 0.540962
3078 0.540962
3079 0.540962
3080 0.540962
3081 0.540962
3082 0.540962
3083 0.540962
3084 0.540962
3085 0.540962
3086 0.540962
3087 0.540962
3088 0.540962
3089 0.541017
3090 0.54109
3091 0.541144
3092 0.541144
3093 0.541197
3094 0.541197
3095 0.541197
3096 0.541197
3097 0.541284
3098 0.541284
3099 0.541284
3100 0.541284
3101 0.541284
3102 0.541284
3103 0.541284
3104 0.541284
3105 0.541284
3106 0.541284
3107 0.54134
3108 0.541359
3109 0.541359
3110 0.541359
3111 0.541359
3112 0.541359
3113 0.541359
3114 0.541359
3115 0.541451
3116 0.541506
3117 0.541506
3118 0.541506
3119 0.541542
3120 0.541618
3121 0.541699
3122 0.541699
3123 0.541699
3124 0.541699
3125 0.541699
3126 0.541757
3127 0.541816
3128 0.541816
3129 0.541816
3130 0.541816
3131 0.541976
3132 0.542112
3133 0.542112
3134 0.542112
3135 0.542112
3136 0.54221
3137 0.542236
3138 0.542387
3139 0.54249
3140 0.54249
3141 0.54256
3142 0.54256
3143 0.542597
3144 0.542597
3145 0.542694
3146 0.542796
3147 0.54282
3148 0.542869
3149 0.542869
3150 0.543
3151 0.543174
3152 0.543174
3153 0.543197
3154 0.543206
3155 0.543206
3156 0.543206
3157 0.543206
3158 0.543594
3159 0.543594
3160 0.543594
3161 0.543619
3162 0.543644
3163 0.543644
3164 0.543644
3165 0.543644
3166 0.543644
3167 0.543644
3168 0.543644
3169 0.543644
3170 0.543644
3171 0.543644
3172 0.543684
3173 0.543684
3174 0.543684
3175 0.543684
3176 0.543684
3177 0.543684
3178 0.543684
3179 0.543684
3180 0.543684
3181 0.543684
3182 0.543684
3183 0.543741
3184 0.5438
3185 0.543916
3186 0.543916
3187 0.543981
3188 0.543991
3189 0.544019
3190 0.544019
3191 0.544112
3192 0.544112
3193 0.544136
3194 0.544155
3195 0.544155
3196 0.544212
3197 0.544212
3198 0.544212
3199 0.544212
3200 0.544212
3201 0.544212
3202 0.544212
3203 0.544253
3204 0.544467
3205 0.544467
3206 0.544467
3207 0.544467
3208 0.544467
3209 0.544467
3210 0.544467
3211 0.544467
3212 0.544545
3213 0.544545
3214 0.544545
3215 0.544603
3216 0.544603
3217 0.544603
3218 0.544603
3219 0.544603
3220 0.544603
3221 0.544603
3222 0.544603
3223 0.544603
3224 0.544603
3225 0.54462
3226 0.544745
3227 0.544745
3228 0.544837
3229 0.544837
3230 0.544837
3231 0.544906
3232 0.544906
3233 0.544906
3234 0.544906
3235 0.544936
3236 0.545014
3237 0.545014
3238 0.545014
3239 0.545014
3240 0.545042
3241 0.545042
3242 0.545042
3243 0.545042
3244 0.545145
3245 0.545145
3246 0.545145
3247 0.545145
3248 0.545145
3249 0.545145
3250 0.545145
3251 0.545169
3252 0.545169
3253 0.545169
3254 0.545193
3255 0.545193
3256 0.545193
3257 0.545193
3258 0.545193
3259 0.545193
3260 0.545287
3261 0.545365
3262 0.545406
3263 0.545406
3264 0.545406
3265 0.545406
3266 0.545406
3267 0.545406
3268 0.545406
3269 0.545406
3270 0.545406
3271 0.545406
3272 0.545435
3273 0.545465
3274 0.545465
3275 0.545465
3276 0.545465
3277 0.545551
3278 0.545551
3279 0.545551
3280 0.545551
3281 0.545551
3282 0.545551
3283 0.545551
3284 0.545551
3285 0.545575
3286 0.545575
3287 0.545575
3288 0.545575
3289 0.545575
3290 0.545575
3291 0.545575
3292 0.545575
3293 0.545575
3294 0.545575
3295 0.545575
3296 0.545575
3297 0.545575
3298 0.545606
3299 0.545606
3300 0.545606
3301 0.545629
3302 0.545676
3303 0.545676
3304 0.545676
3305 0.545701
3306 0.545726
3307 0.545737
3308 0.545737
3309 0.545737
3310 0.545737
3311 0.545737
3312 0.545737
3313 0.545737
3314 0.545809
3315 0.545809
3316 0.545829
3317 0.545829
3318 0.545829
3319 0.545829
3320 0.545829
3321 0.545829
3322 0.545891
3323 0.545974
3324 0.545974
3325 0.545974
3326 0.545974
3327 0.546062
3328 0.546117
3329 0.546157
3330 0.546157
3331 0.546157
3332 0.54618
3333 0.546226
3334 0.546322
3335 0.546322
3336 0.546322
3337 0.546322
3338 0.546322
3339 0.546375
3340 0.546375
3341 0.546375
3342 0.546375
3343 0.546375
3344 0.546375
3345 0.546412
3346 0.546412
3347 0.546412
3348 0.546412
3349 0.546472
3350 0.546472
3351 0.546472
3352 0.546472
3353 0.546472
3354 0.546472
3355 0.546472
3356 0.546472
3357 0.546472
3358 0.546472
3359 0.546472
3360 0.546472
3361 0.546472
3362 0.546523
3363 0.54681
3364 0.54681
3365 0.54681
3366 0.547101
3367 0.547101
3368 0.547101
3369 0.547101
3370 0.547101
3371 0.547166
3372 0.547195
3373 0.547195
3374 0.547226
3375 0.547226
3376 0.547267
3377 0.547291
3378 0.547291
3379 0.547367
3380 0.54742
3381 0.54742
3382 0.547452
3383 0.547452
3384 0.547507
3385 0.547507
3386 0.547507
3387 0.547507
3388 0.547507
3389 0.547507
3390 0.547507
3391 0.547528
3392 0.547599
3393 0.547636
3394 0.547648
3395 0.547648
3396 0.547648
3397 0.547648
3398 0.547705
3399 0.547727
3400 0.547727
3401 0.547781
3402 0.547818
3403 0.547818
3404 0.547818
3405 0.547831
3406 0.547924
3407 0.548074
3408 0.548074
3409 0.548074
3410 0.548074
3411 0.548123
3412 0.548136
3413 0.548136
3414 0.548136
3415 0.548136
3416 0.548151
3417 0.5482
3418 0.548272
3419 0.548365
3420 0.548421
3421 0.548444
3422 0.548459
3423 0.548459
3424 0.548475
3425 0.54856
3426 0.548578
3427 0.548651
3428 0.548651
3429 0.548688
3430 0.548688
3431 0.548771
3432 0.548895
3433 0.548915
3434 0.548915
3435 0.54898
3436 0.549049
3437 0.549121
3438 0.549121
3439 0.549121
3440 0.549121
3441 0.549232
3442 0.549306
3443 0.549306
3444 0.549371
3445 0.549371
3446 0.549371
3447 0.549371
3448 0.549401
3449 0.549401
3450 0.549401
3451 0.549401
3452 0.549401
3453 0.549401
3454 0.549439
3455 0.549439
3456 0.549571
3457 0.54962
3458 0.54962
3459 0.549707
3460 0.549967
3461 0.549967
3462 0.549967
3463 0.550168
3464 0.550168
3465 0.550168
3466 0.550211
3467 0.550323
3468 0.550323
3469 0.550323
3470 0.550348
3471 0.550348
3472 0.550348
3473 0.550406
3474 0.550434
3475 0.55046
3476 0.550577
3477 0.550604
3478 0.550604
3479 0.550604
3480 0.550683
3481 0.550683
3482 0.550683
3483 0.550683
3484 0.550683
3485 0.550683
3486 0.550683
3487 0.550723
3488 0.550723
3489 0.550723
3490 0.550723
3491 0.550723
3492 0.550723
3493 0.550751
3494 0.550751
3495 0.550751
3496 0.550751
3497 0.550751
3498 0.550751
3499 0.550751
3500 0.550811
3501 0.550811
3502 0.550844
3503 0.550844
3504 0.550844
3505 0.550844
3506 0.550844
3507 0.550844
3508 0.550844
3509 0.550844
3510 0.550844
3511 0.550844
3512 0.551089
3513 0.551285
3514 0.551285
3515 0.551285
3516 0.551285
3517 0.551285
3518 0.551285
3519 0.551285
3520 0.551285
3521 0.551394
3522 0.551466
3523 0.551503
3524 0.551503
3525 0.551503
3526 0.55153
3527 0.55153
3528 0.551586
3529 0.551709
3530 0.551709
3531 0.551777
3532 0.551777
3533 0.551777
3534 0.551777
3535 0.551777
3536 0.551777
3537 0.551777
3538 0.551834
3539 0.551909
3540 0.551909
3541 0.551909
3542 0.551909
3543 0.551909
3544 0.551972
3545 0.551972
3546 0.552034
3547 0.552034
3548 0.552034
3549 0.552132
3550 0.552132
3551 0.552132
3552 0.55221
3553 0.55221
3554 0.55221
3555 0.55221
3556 0.552326
3557 0.552416
3558 0.552416
3559 0.552416
3560 0.552416
3561 0.552416
3562 0.552416
3563 0.552416
3564 0.552538
3565 0.552538
3566 0.552563
3567 0.552563
3568 0.552563
3569 0.552563
3570 0.552919
3571 0.552919
3572 0.552946
3573 0.552975
3574 0.553076
3575 0.553076
3576 0.553076
3577 0.553204
3578 0.553204
3579 0.553204
3580 0.553264
3581 0.553264
3582 0.553292
3583 0.553323
3584 0.553323
3585 0.553323
3586 0.553323
3587 0.553323
3588 0.553356
3589 0.553356
3590 0.553356
3591 0.553356
3592 0.553381
3593 0.553434
3594 0.553434
3595 0.553434
3596 0.553434
3597 0.553434
3598 0.553434
3599 0.553434


==> plots/data/dataSport-Journal-Sup_nC.dat <==
0 0
1 0.0009
2 0.00984728
3 0.011222
4 0.0189532
5 0.0192137
6 0.0207634
7 0.0244575
8 0.0252405
9 0.0269703
10 0.0270773
11 0.0286953
12 0.0329815
13 0.0336095
14 0.0342199
15 0.0347562
16 0.035032
17 0.036273
18 0.0364478
19 0.0367232
20 0.0369138
21 0.0370154
22 0.0372687
23 0.0374113
24 0.0389149
25 0.040069
26 0.0405307
27 0.0429207
28 0.0443253
29 0.0454423
30 0.0486415
31 0.0488891
32 0.0498833
33 0.0516657
34 0.0519917
35 0.0522788
36 0.0535634
37 0.0540685
38 0.0544033
39 0.0598285
40 0.0611547
41 0.0615684
42 0.0619865
43 0.0620842
44 0.0621353
45 0.0623854
46 0.0636019
47 0.0636389
48 0.063812
49 0.0640205
50 0.0643491
51 0.0646809
52 0.0651974
53 0.0652972
54 0.0665452
55 0.066676
56 0.0679472
57 0.0682912
58 0.0694025
59 0.069541
60 0.0695631
61 0.071122
62 0.071232
63 0.0722802
64 0.0734473
65 0.0747318
66 0.0781332
67 0.079223
68 0.0848356
69 0.0850334
70 0.0854074
71 0.0877619
72 0.0898455
73 0.0900956
74 0.0902581
75 0.0934622
76 0.0948535
77 0.0961387
78 0.0966962
79 0.0969514
80 0.0970194
81 0.0972907
82 0.0975372
83 0.098941
84 0.10062
85 0.101061
86 0.103411
87 0.103564
88 0.1046
89 0.105465
90 0.105626
91 0.106602
92 0.108092
93 0.108209
94 0.108479
95 0.108634
96 0.108855
97 0.109023
98 0.109101
99 0.109256
100 0.109484
101 0.111463
102 0.112925
103 0.113358
104 0.113385
105 0.115404
106 0.11566
107 0.117314
108 0.117571
109 0.117797
110 0.118977
111 0.119191
112 0.120736
113 0.121812
114 0.122783
115 0.123426
116 0.123921
117 0.124284
118 0.124457
119 0.124588
120 0.125019
121 0.125205
122 0.126461
123 0.126818
124 0.127976
125 0.128161
126 0.129211
127 0.129395
128 0.131053
129 0.131367
130 0.131599
131 0.132045
132 0.133372
133 0.133718
134 0.134189
135 0.138054
136 0.138452
137 0.138751
138 0.140098
139 0.140355
140 0.140678
141 0.140794
142 0.140883
143 0.141819
144 0.142025
145 0.142215
146 0.142622
147 0.144347
148 0.144443
149 0.14923
150 0.151358
151 0.151446
152 0.151688
153 0.152358
154 0.152624
155 0.152975
156 0.153272
157 0.154369
158 0.155609
159 0.155794
160 0.156031
161 0.156836
162 0.157244
163 0.157438
164 0.15928
165 0.159635
166 0.159815
167 0.16096
168 0.161463
169 0.161711
170 0.163393
171 0.163678
172 0.164431
173 0.166962
174 0.168375
175 0.168809
176 0.169205
177 0.170259
178 0.171445
179 0.171647
180 0.171856
181 0.173488
182 0.173965
183 0.174214
184 0.174866
185 0.175081
186 0.175328
187 0.176406
188 0.17688
189 0.177154
190 0.178522
191 0.18003
192 0.18132
193 0.181687
194 0.181925
195 0.182306
196 0.183381
197 0.1849
198 0.186225
199 0.18656
200 0.188968
201 0.190606
202 0.190789
203 0.190946
204 0.192272
205 0.192946
206 0.193068
207 0.193357
208 0.193394
209 0.193804
210 0.195143
211 0.195488
212 0.19709
213 0.197281
214 0.197481
215 0.198088
216 0.198221
217 0.198526
218 0.198864
219 0.200202
220 0.200562
221 0.200757
222 0.200834
223 0.200955
224 0.201354
225 0.201579
226 0.201663
227 0.203834
228 0.205466
229 0.205931
230 0.206247
231 0.207331
232 0.20744
233 0.207859
234 0.20891
235 0.209121
236 0.209345
237 0.209535
238 0.20988
239 0.209972
240 0.210218
241 0.211102
242 0.211191
243 0.213335
244 0.214982
245 0.215094
246 0.215249
247 0.215492
248 0.217467
249 0.217646
250 0.217983
251 0.219204
252 0.219729
253 0.219759
254 0.221729
255 0.222318
256 0.222644
257 0.222792
258 0.223398
259 0.22358
260 0.224018
261 0.225993
262 0.227907
263 0.229436
264 0.230735
265 0.230971
266 0.231391
267 0.231679
268 0.23249
269 0.233678
270 0.234068
271 0.235053
272 0.235131
273 0.235214
274 0.235537
275 0.23563
276 0.235797
277 0.236861
278 0.237187
279 0.237616
280 0.237717
281 0.237831
282 0.240051
283 0.2403
284 0.240502
285 0.240561
286 0.242006
287 0.24236
288 0.242524
289 0.243779
290 0.243949
291 0.244188
292 0.244701
293 0.245126
294 0.246338
295 0.246393
296 0.246589
297 0.247657
298 0.250137
299 0.25036
300 0.250595
301 0.250718
302 0.250859
303 0.25106
304 0.25125
305 0.251755
306 0.25182
307 0.251903
308 0.252139
309 0.252246
310 0.252573
311 0.254947
312 0.25531
313 0.256694
314 0.25706
315 0.2586
316 0.258836
317 0.259206
318 0.25932
319 0.259653
320 0.260015
321 0.26055
322 0.260674
323 0.261191
324 0.262588
325 0.262982
326 0.263106
327 0.265237
328 0.265347
329 0.265492
330 0.265736
331 0.265846
332 0.266106
333 0.266279
334 0.267465
335 0.26751
336 0.267535
337 0.269012
338 0.270043
339 0.270484
340 0.270737
341 0.271092
342 0.271473
343 0.271715
344 0.272235
345 0.272289
346 0.272358
347 0.27261
348 0.273747
349 0.273889
350 0.274137
351 0.274329
352 0.274474
353 0.274755
354 0.275233
355 0.275413
356 0.275977
357 0.276147
358 0.276351
359 0.276866
360 0.278206
361 0.278399
362 0.279678
363 0.279971
364 0.281307
365 0.281773
366 0.281871
367 0.282203
368 0.282757
369 0.283773
370 0.283867
371 0.284038
372 0.284252
373 0.284629
374 0.284898
375 0.285056
376 0.285202
377 0.285912
378 0.286255
379 0.286377
380 0.286415
381 0.286486
382 0.286594
383 0.286717
384 0.286806
385 0.28705
386 0.287108
387 0.287452
388 0.287835
389 0.28794
390 0.288039
391 0.288198
392 0.288246
393 0.288452
394 0.288607
395 0.288629
396 0.288823
397 0.289991
398 0.290219
399 0.290303
400 0.290599
401 0.290733
402 0.291127
403 0.291264
404 0.291368
405 0.291516
406 0.291672
407 0.291776
408 0.292179
409 0.292295
410 0.292595
411 0.292932
412 0.292983
413 0.293025
414 0.293207
415 0.293348
416 0.293517
417 0.293608
418 0.29366
419 0.294168
420 0.29421
421 0.294652
422 0.294715
423 0.294766
424 0.294848
425 0.294895
426 0.294933
427 0.295223
428 0.295314
429 0.295711
430 0.295959
431 0.296558
432 0.296558
433 0.296575
434 0.29666
435 0.297806
436 0.298304
437 0.298806
438 0.299957
439 0.300091
440 0.30038
441 0.300496
442 0.300751
443 0.300902
444 0.301382
445 0.301469
446 0.301591
447 0.302271
448 0.302613
449 0.302657
450 0.302746
451 0.302963
452 0.303096
453 0.304267
454 0.304828
455 0.304948
456 0.30516
457 0.305282
458 0.305527
459 0.306118
460 0.306249
461 0.306325
462 0.306358
463 0.306533
464 0.307163
465 0.308555
466 0.308658
467 0.308723
468 0.309241
469 0.311043
470 0.311145
471 0.311248
472 0.311438
473 0.312789
474 0.312994
475 0.313157
476 0.313279
477 0.314246
478 0.314595
479 0.314765
480 0.315035
481 0.31521
482 0.316424
483 0.316518
484 0.316622
485 0.316708
486 0.316801
487 0.316829
488 0.317014
489 0.317261
490 0.317382
491 0.318866
492 0.319055
493 0.320239
494 0.320384
495 0.320723
496 0.321515
497 0.321674
498 0.321787
499 0.321872
500 0.32197
501 0.32205
502 0.32243
503 0.32267
504 0.322861
505 0.323784
506 0.323944
507 0.324134
508 0.324171
509 0.324239
510 0.324396
511 0.324485
512 0.324563
513 0.32463
514 0.324801
515 0.324849
516 0.324861
517 0.324874
518 0.326431
519 0.326711
520 0.32692
521 0.32716
522 0.327314
523 0.327496
524 0.327589
525 0.327704
526 0.327857
527 0.328923
528 0.329279
529 0.329375
530 0.329619
531 0.329714
532 0.33
533 0.330161
534 0.330406
535 0.330543
536 0.33063
537 0.331072
538 0.331255
539 0.33131
540 0.331743
541 0.33183
542 0.331948
543 0.33223
544 0.332428
545 0.332487
546 0.332715
547 0.332728
548 0.332884
549 0.333076
550 0.333232
551 0.333443
552 0.333927
553 0.334107
554 0.334282
555 0.334486
556 0.334519
557 0.334599
558 0.33466
559 0.335567
560 0.335864
561 0.336399
562 0.33656
563 0.336608
564 0.337163
565 0.337482
566 0.337527
567 0.337572
568 0.337852
569 0.338027
570 0.338152
571 0.338273
572 0.338512
573 0.338538
574 0.338682
575 0.338743
576 0.339071
577 0.339107
578 0.339364
579 0.339979
580 0.342202
581 0.344286
582 0.344366
583 0.344587
584 0.344899
585 0.345279
586 0.34534
587 0.34562
588 0.345632
589 0.345847
590 0.345958
591 0.346002
592 0.346039
593 0.346198
594 0.346237
595 0.346287
596 0.346549
597 0.346567
598 0.347597
599 0.347973
600 0.348045
601 0.348245
602 0.348265
603 0.348346
604 0.349417
605 0.349417
606 0.349584
607 0.349644
608 0.349937
609 0.350056
610 0.350056
611 0.350091
612 0.350444
613 0.350488
614 0.350895
615 0.351506
616 0.351585
617 0.351604
618 0.351697
619 0.35173
620 0.351927
621 0.35219
622 0.353438
623 0.35383
624 0.353837
625 0.353967
626 0.354191
627 0.354511
628 0.354764
629 0.354821
630 0.354876
631 0.356103
632 0.356208
633 0.356398
634 0.356589
635 0.356678
636 0.356828
637 0.357839
638 0.357839
639 0.357993
640 0.358102
641 0.358399
642 0.358627
643 0.358852
644 0.358943
645 0.35925
646 0.359614
647 0.360685
648 0.361907
649 0.36194
650 0.361995
651 0.362018
652 0.362395
653 0.362528
654 0.362764
655 0.362833
656 0.362991
657 0.363125
658 0.363335
659 0.363714
660 0.363861
661 0.363985
662 0.363985
663 0.364035
664 0.364139
665 0.364352
666 0.364916
667 0.365188
668 0.36532
669 0.36532
670 0.36532
671 0.365403
672 0.365494
673 0.36564
674 0.365752
675 0.365786
676 0.36594
677 0.366038
678 0.366078
679 0.366154
680 0.366262
681 0.366356
682 0.366546
683 0.366648
684 0.366714
685 0.366752
686 0.36715
687 0.367262
688 0.367376
689 0.367476
690 0.367604
691 0.367896
692 0.368009
693 0.36805
694 0.368136
695 0.368157
696 0.368233
697 0.370203
698 0.370316
699 0.370443
700 0.370516
701 0.370631
702 0.37069
703 0.370761
704 0.371572
705 0.371637
706 0.371934
707 0.371969
708 0.372059
709 0.372161
710 0.372247
711 0.372511
712 0.372554
713 0.372608
714 0.372656
715 0.37275
716 0.372851
717 0.373109
718 0.373244
719 0.373499
720 0.373735
721 0.3739
722 0.374142
723 0.374296
724 0.3744
725 0.374476
726 0.37452
727 0.37452
728 0.37466
729 0.374892
730 0.374917
731 0.375058
732 0.375432
733 0.3755
734 0.375607
735 0.375815
736 0.375982
737 0.376048
738 0.376072
739 0.376273
740 0.376493
741 0.376525
742 0.376563
743 0.376563
744 0.376589
745 0.377071
746 0.377138
747 0.377534
748 0.377727
749 0.377871
750 0.378015
751 0.378025
752 0.378983
753 0.379061
754 0.379447
755 0.379709
756 0.379958
757 0.380297
758 0.380724
759 0.380982
760 0.381295
761 0.381351
762 0.381467
763 0.381681
764 0.38182
765 0.382073
766 0.382344
767 0.382359
768 0.382456
769 0.382571
770 0.382667
771 0.382667
772 0.382754
773 0.382799
774 0.382896
775 0.382981
776 0.383494
777 0.383558
778 0.383604
779 0.383705
780 0.383705
781 0.383737
782 0.38378
783 0.383894
784 0.384012
785 0.384053
786 0.384506
787 0.38459
788 0.384695
789 0.384748
790 0.384762
791 0.384799
792 0.384886
793 0.385126
794 0.385312
795 0.385484
796 0.385484
797 0.385484
798 0.385542
799 0.385625
800 0.385653
801 0.38567
802 0.385911
803 0.385911
804 0.385993
805 0.386108
806 0.386108
807 0.386246
808 0.386339
809 0.386494
810 0.386526
811 0.386676
812 0.386768
813 0.386852
814 0.386852
815 0.387075
816 0.387135
817 0.387405
818 0.387485
819 0.387576
820 0.387626
821 0.387848
822 0.388091
823 0.388352
824 0.38843
825 0.388691
826 0.388844
827 0.388865
828 0.389011
829 0.389113
830 0.389162
831 0.389162
832 0.389171
833 0.389209
834 0.389306
835 0.390384
836 0.390513
837 0.390528
838 0.390687
839 0.390772
840 0.390837
841 0.39089
842 0.39089
843 0.390994
844 0.391045
845 0.391117
846 0.39141
847 0.391432
848 0.391447
849 0.391514
850 0.39158
851 0.391678
852 0.391825
853 0.391949
854 0.392347
855 0.392531
856 0.392531
857 0.392985
858 0.393204
859 0.393287
860 0.393348
861 0.393461
862 0.393582
863 0.393695
864 0.393726
865 0.393816
866 0.393926
867 0.393967
868 0.394039
869 0.394151
870 0.394295
871 0.394305
872 0.394322
873 0.394553
874 0.394684
875 0.394819
876 0.395025
877 0.395687
878 0.395687
879 0.395758
880 0.395767
881 0.395845
882 0.395845
883 0.396096
884 0.396202
885 0.396202
886 0.396586
887 0.396652
888 0.396742
889 0.396755
890 0.396792
891 0.396792
892 0.39725
893 0.397377
894 0.397446
895 0.397487
896 0.397487
897 0.397599
898 0.397722
899 0.398983
900 0.399034
901 0.399034
902 0.399096
903 0.399132
904 0.39925
905 0.399466
906 0.399499
907 0.39955
908 0.399666
909 0.399749
910 0.399846
911 0.399918
912 0.399977
913 0.400048
914 0.400427
915 0.401167
916 0.401209
917 0.401209
918 0.401209
919 0.401417
920 0.401626
921 0.401811
922 0.40193
923 0.402033
924 0.402053
925 0.402062
926 0.40213
927 0.402171
928 0.402212
929 0.402267
930 0.402267
931 0.402662
932 0.402748
933 0.402944
934 0.403008
935 0.403065
936 0.403105
937 0.403155
938 0.403155
939 0.403155
940 0.403227
941 0.403269
942 0.403928
943 0.404054
944 0.404216
945 0.40425
946 0.404703
947 0.404857
948 0.405
949 0.405031
950 0.405031
951 0.405063
952 0.40524
953 0.405257
954 0.405642
955 0.405737
956 0.40607
957 0.406104
958 0.406319
959 0.406377
960 0.406507
961 0.406624
962 0.406642
963 0.406668
964 0.406843
965 0.406974
966 0.407021
967 0.407189
968 0.407337
969 0.40739
970 0.407467
971 0.4075
972 0.407557
973 0.407634
974 0.407634
975 0.408294
976 0.408479
977 0.408635
978 0.408635
979 0.408635
980 0.408723
981 0.408791
982 0.408956
983 0.409024
984 0.409088
985 0.40969
986 0.40969
987 0.409726
988 0.409854
989 0.409909
990 0.410047
991 0.410538
992 0.410613
993 0.41072
994 0.410794
995 0.410794
996 0.410915
997 0.411212
998 0.411399
999 0.411497
1000 0.411507
1001 0.411533
1002 0.411674
1003 0.411909
1004 0.411909
1005 0.411952
1006 0.412324
1007 0.412354
1008 0.412561
1009 0.412585
1010 0.412585
1011 0.412636
1012 0.412699
1013 0.412782
1014 0.412901
1015 0.413048
1016 0.413074
1017 0.41311
1018 0.413159
1019 0.413271
1020 0.413322
1021 0.413472
1022 0.413553
1023 0.41378
1024 0.41378
1025 0.413861
1026 0.413882
1027 0.413882
1028 0.414029
1029 0.414084
1030 0.41411
1031 0.414222
1032 0.414382
1033 0.414382
1034 0.414401
1035 0.414471
1036 0.414535
1037 0.414653
1038 0.414778
1039 0.414826
1040 0.414894
1041 0.41504
1042 0.415065
1043 0.415114
1044 0.415151
1045 0.415197
1046 0.415219
1047 0.415219
1048 0.41535
1049 0.41535
1050 0.41535
1051 0.415372
1052 0.415569
1053 0.415586
1054 0.415725
1055 0.415754
1056 0.416003
1057 0.416041
1058 0.416144
1059 0.416225
1060 0.416314
1061 0.416354
1062 0.416655
1063 0.416688
1064 0.416688
1065 0.41682
1066 0.417009
1067 0.417096
1068 0.417187
1069 0.417242
1070 0.417332
1071 0.417388
1072 0.41742
1073 0.41748
1074 0.417611
1075 0.417643
1076 0.417688
1077 0.417721
1078 0.417752
1079 0.417812
1080 0.417923
1081 0.417941
1082 0.417941
1083 0.417967
1084 0.418061
1085 0.418195
1086 0.418195
1087 0.418241
1088 0.418285
1089 0.418311
1090 0.418429
1091 0.418512
1092 0.418512
1093 0.418741
1094 0.418878
1095 0.418992
1096 0.419089
1097 0.419123
1098 0.419162
1099 0.419191
1100 0.419191
1101 0.419191
1102 0.41931
1103 0.41946
1104 0.419535
1105 0.419556
1106 0.419759
1107 0.419805
1108 0.419855
1109 0.419966
1110 0.419966
1111 0.41999
1112 0.420038
1113 0.42009
1114 0.420377
1115 0.420489
1116 0.420564
1117 0.420564
1118 0.420758
1119 0.421813
1120 0.421847
1121 0.421893
1122 0.421921
1123 0.422884
1124 0.422891
1125 0.422989
1126 0.422989
1127 0.423015
1128 0.423247
1129 0.423334
1130 0.423498
1131 0.423719
1132 0.423719
1133 0.423952
1134 0.424023
1135 0.424121
1136 0.424309
1137 0.424483
1138 0.424692
1139 0.424731
1140 0.425163
1141 0.425268
1142 0.425268
1143 0.425268
1144 0.425419
1145 0.425445
1146 0.425482
1147 0.425508
1148 0.425591
1149 0.425591
1150 0.425591
1151 0.425591
1152 0.425676
1153 0.425766
1154 0.425904
1155 0.42595
1156 0.426129
1157 0.426986
1158 0.427041
1159 0.427094
1160 0.427165
1161 0.42828
1162 0.428291
1163 0.428391
1164 0.428405
1165 0.42845
1166 0.428513
1167 0.428528
1168 0.428542
1169 0.428556
1170 0.428639
1171 0.428658
1172 0.428678
1173 0.428773
1174 0.428773
1175 0.428863
1176 0.428881
1177 0.429069
1178 0.429087
1179 0.429087
1180 0.429108
1181 0.429206
1182 0.429375
1183 0.429375
1184 0.429375
1185 0.429459
1186 0.429482
1187 0.429482
1188 0.429482
1189 0.429573
1190 0.429573
1191 0.429573
1192 0.429595
1193 0.429733
1194 0.42976
1195 0.429797
1196 0.42985
1197 0.429882
1198 0.429978
1199 0.43
1200 0.43
1201 0.430268
1202 0.430268
1203 0.43032
1204 0.430466
1205 0.430526
1206 0.430807
1207 0.430862
1208 0.430862
1209 0.430862
1210 0.430889
1211 0.430909
1212 0.430964
1213 0.431044
1214 0.431044
1215 0.431675
1216 0.431675
1217 0.431701
1218 0.431778
1219 0.431778
1220 0.431778
1221 0.432218
1222 0.432218
1223 0.432278
1224 0.432439
1225 0.432651
1226 0.432677
1227 0.432778
1228 0.432887
1229 0.432941
1230 0.433098
1231 0.433098
1232 0.433098
1233 0.43313
1234 0.433214
1235 0.433433
1236 0.433614
1237 0.43376
1238 0.433907
1239 0.433979
1240 0.434024
1241 0.434024
1242 0.434193
1243 0.434377
1244 0.434453
1245 0.434453
1246 0.434453
1247 0.43561
1248 0.435676
1249 0.435772
1250 0.435876
1251 0.435948
1252 0.436119
1253 0.436183
1254 0.436183
1255 0.436256
1256 0.436286
1257 0.436447
1258 0.436499
1259 0.43653
1260 0.43653
1261 0.436553
1262 0.436741
1263 0.436741
1264 0.436741
1265 0.436919
1266 0.436982
1267 0.437032
1268 0.437032
1269 0.437048
1270 0.437433
1271 0.437463
1272 0.437555
1273 0.437808
1274 0.43797
1275 0.438033
1276 0.438149
1277 0.438402
1278 0.438425
1279 0.438453
1280 0.438469
1281 0.438567
1282 0.438603
1283 0.438633
1284 0.438678
1285 0.438712
1286 0.438858
1287 0.438948
1288 0.438968
1289 0.438968
1290 0.439022
1291 0.439022
1292 0.439105
1293 0.439121
1294 0.439167
1295 0.439234
1296 0.439269
1297 0.439269
1298 0.439456
1299 0.439631
1300 0.43968
1301 0.43968
1302 0.439797
1303 0.439797
1304 0.439797
1305 0.439813
1306 0.439908
1307 0.439908
1308 0.439925
1309 0.439993
1310 0.439993
1311 0.440086
1312 0.44022
1313 0.440376
1314 0.440515
1315 0.440526
1316 0.440817
1317 0.440875
1318 0.440999
1319 0.440999
1320 0.441094
1321 0.442125
1322 0.442125
1323 0.442188
1324 0.442423
1325 0.442856
1326 0.442891
1327 0.442926
1328 0.443
1329 0.443181
1330 0.443252
1331 0.443252
1332 0.443299
1333 0.443299
1334 0.443319
1335 0.443341
1336 0.443394
1337 0.443561
1338 0.443583
1339 0.443583
1340 0.443625
1341 0.443789
1342 0.443863
1343 0.443863
1344 0.443938
1345 0.443938
1346 0.444018
1347 0.444018
1348 0.444163
1349 0.444334
1350 0.44443
1351 0.444624
1352 0.444624
1353 0.444738
1354 0.444884
1355 0.444884
1356 0.445374
1357 0.445388
1358 0.445399
1359 0.445495
1360 0.445528
1361 0.445528
1362 0.445528
1363 0.445528
1364 0.445601
1365 0.445601
1366 0.445788
1367 0.445788
1368 0.445879
1369 0.446135
1370 0.446135
1371 0.446135
1372 0.446135
1373 0.446135
1374 0.446159
1375 0.446347
1376 0.446347
1377 0.44647
1378 0.446682
1379 0.446723
1380 0.446748
1381 0.446877
1382 0.446877
1383 0.446877
1384 0.447094
1385 0.44712
1386 0.447142
1387 0.447291
1388 0.447291
1389 0.447357
1390 0.447357
1391 0.447357
1392 0.447357
1393 0.447357
1394 0.447366
1395 0.447398
1396 0.447398
1397 0.44755
1398 0.447762
1399 0.447786
1400 0.447816
1401 0.447816
1402 0.447868
1403 0.448036
1404 0.448084
1405 0.448136
1406 0.448148
1407 0.448167
1408 0.448179
1409 0.448227
1410 0.448242
1411 0.448364
1412 0.448384
1413 0.448493
1414 0.448664
1415 0.448751
1416 0.448788
1417 0.448788
1418 0.448788
1419 0.448884
1420 0.449176
1421 0.449176
1422 0.449262
1423 0.4493
1424 0.449494
1425 0.449719
1426 0.449736
1427 0.449764
1428 0.449868
1429 0.449968
1430 0.449993
1431 0.450091
1432 0.450148
1433 0.450217
1434 0.450251
1435 0.450262
1436 0.450262
1437 0.450327
1438 0.450351
1439 0.450436
1440 0.450436
1441 0.450646
1442 0.450762
1443 0.450762
1444 0.450817
1445 0.450817
1446 0.451064
1447 0.451096
1448 0.451096
1449 0.451096
1450 0.451118
1451 0.451148
1452 0.451312
1453 0.451312
1454 0.451462
1455 0.45165
1456 0.451729
1457 0.451826
1458 0.452015
1459 0.452015
1460 0.452015
1461 0.452213
1462 0.45245
1463 0.45245
1464 0.452546
1465 0.452546
1466 0.452641
1467 0.452641
1468 0.452786
1469 0.452786
1470 0.452815
1471 0.452841
1472 0.452841
1473 0.452934
1474 0.452945
1475 0.453224
1476 0.453224
1477 0.453304
1478 0.453348
1479 0.453645
1480 0.453666
1481 0.453694
1482 0.453747
1483 0.453747
1484 0.453772
1485 0.453794
1486 0.453881
1487 0.453987
1488 0.454009
1489 0.45405
1490 0.454259
1491 0.454259
1492 0.454356
1493 0.454461
1494 0.454516
1495 0.454516
1496 0.4549
1497 0.454938
1498 0.455158
1499 0.455185
1500 0.4552
1501 0.455224
1502 0.455224
1503 0.455224
1504 0.455268
1505 0.455369
1506 0.455369
1507 0.455369
1508 0.45548
1509 0.45548
1510 0.455642
1511 0.455716
1512 0.455788
1513 0.455788
1514 0.455788
1515 0.455817
1516 0.455871
1517 0.455886
1518 0.455886
1519 0.455886
1520 0.455944
1521 0.455944
1522 0.455944
1523 0.45605
1524 0.456105
1525 0.456149
1526 0.456409
1527 0.456409
1528 0.456459
1529 0.456595
1530 0.456595
1531 0.456628
1532 0.456628
1533 0.456628
1534 0.456658
1535 0.456658
1536 0.456658
1537 0.456897
1538 0.457232
1539 0.45727
1540 0.457496
1541 0.457566
1542 0.457566
1543 0.457566
1544 0.457588
1545 0.457588
1546 0.457638
1547 0.457709
1548 0.457999
1549 0.45805
1550 0.458078
1551 0.458156
1552 0.458156
1553 0.458184
1554 0.458184
1555 0.458184
1556 0.458184
1557 0.458184
1558 0.458291
1559 0.458463
1560 0.458491
1561 0.458513
1562 0.458551
1563 0.458551
1564 0.458609
1565 0.458816
1566 0.458871
1567 0.458917
1568 0.458917
1569 0.458972
1570 0.459038
1571 0.459139
1572 0.459139
1573 0.459215
1574 0.459293
1575 0.459293
1576 0.459393
1577 0.459442
1578 0.459442
1579 0.459442
1580 0.459477
1581 0.459589
1582 0.459761
1583 0.459783
1584 0.459783
1585 0.459817
1586 0.459817
1587 0.45998
1588 0.45998
1589 0.460104
1590 0.460151
1591 0.460301
1592 0.460372
1593 0.460429
1594 0.460473
1595 0.460501
1596 0.460717
1597 0.460717
1598 0.460752
1599 0.460752
1600 0.460809
1601 0.460809
1602 0.460834
1603 0.460834
1604 0.461002
1605 0.461129
1606 0.461346
1607 0.461727
1608 0.462126
1609 0.462204
1610 0.462259
1611 0.462268
1612 0.462268
1613 0.462334
1614 0.462334
1615 0.462465
1616 0.462465
1617 0.462484
1618 0.462701
1619 0.462701
1620 0.462726
1621 0.462782
1622 0.462853
1623 0.462878
1624 0.463014
1625 0.463082
1626 0.463119
1627 0.463138
1628 0.463198
1629 0.463243
1630 0.463312
1631 0.463419
1632 0.463419
1633 0.463419
1634 0.463419
1635 0.463419
1636 0.463443
1637 0.463471
1638 0.463532
1639 0.463559
1640 0.463559
1641 0.463559
1642 0.463646
1643 0.463646
1644 0.463675
1645 0.463732
1646 0.463732
1647 0.463838
1648 0.46387
1649 0.463901
1650 0.463901
1651 0.464006
1652 0.46404
1653 0.464315
1654 0.464346
1655 0.464537
1656 0.464537
1657 0.464537
1658 0.4646
1659 0.464827
1660 0.464846
1661 0.464862
1662 0.464862
1663 0.464947
1664 0.465046
1665 0.465046
1666 0.465046
1667 0.465046
1668 0.465105
1669 0.466255
1670 0.466255
1671 0.466266
1672 0.466348
1673 0.466348
1674 0.466401
1675 0.466401
1676 0.466445
1677 0.466506
1678 0.466547
1679 0.466547
1680 0.466639
1681 0.466651
1682 0.466678
1683 0.466796
1684 0.466796
1685 0.466796
1686 0.46682
1687 0.466856
1688 0.466876
1689 0.46689
1690 0.466984
1691 0.466999
1692 0.46709
1693 0.467113
1694 0.467113
1695 0.467141
1696 0.467198
1697 0.467198
1698 0.467211
1699 0.467211
1700 0.467211
1701 0.467211
1702 0.467211
1703 0.467262
1704 0.467262
1705 0.467897
1706 0.467897
1707 0.468151
1708 0.468171
1709 0.468322
1710 0.468322
1711 0.468366
1712 0.468409
1713 0.468409
1714 0.468438
1715 0.46845
1716 0.468518
1717 0.468568
1718 0.468568
1719 0.468641
1720 0.468729
1721 0.468729
1722 0.468799
1723 0.468846
1724 0.468846
1725 0.46889
1726 0.468949
1727 0.468986
1728 0.468986
1729 0.468986
1730 0.468986
1731 0.469012
1732 0.469012
1733 0.46904
1734 0.46904
1735 0.469197
1736 0.469197
1737 0.469242
1738 0.469242
1739 0.469314
1740 0.469466
1741 0.469617
1742 0.469643
1743 0.469661
1744 0.469681
1745 0.469727
1746 0.469765
1747 0.469839
1748 0.469839
1749 0.469856
1750 0.469856
1751 0.469874
1752 0.469917
1753 0.469917
1754 0.469917
1755 0.469932
1756 0.470035
1757 0.470035
1758 0.470501
1759 0.470599
1760 0.470599
1761 0.470599
1762 0.470599
1763 0.470626
1764 0.470626
1765 0.470689
1766 0.470689
1767 0.470689
1768 0.470848
1769 0.470875
1770 0.470953
1771 0.470953
1772 0.470953
1773 0.470976
1774 0.470976
1775 0.470976
1776 0.471032
1777 0.471032
1778 0.471057
1779 0.471057
1780 0.471094
1781 0.471094
1782 0.471124
1783 0.471124
1784 0.471124
1785 0.471124
1786 0.471124
1787 0.471124
1788 0.471183
1789 0.471197
1790 0.47121
1791 0.471379
1792 0.471379
1793 0.471406
1794 0.471406
1795 0.471406
1796 0.471406
1797 0.471406
1798 0.471406
1799 0.471528
1800 0.471585
1801 0.471663
1802 0.471709
1803 0.471709
1804 0.471809
1805 0.471809
1806 0.471864
1807 0.471884
1808 0.471964
1809 0.47203
1810 0.472059
1811 0.472059
1812 0.472184
1813 0.472184
1814 0.472221
1815 0.472221
1816 0.472322
1817 0.472322
1818 0.472322
1819 0.472347
1820 0.472419
1821 0.472472
1822 0.472626
1823 0.472709
1824 0.472752
1825 0.472752
1826 0.472752
1827 0.472904
1828 0.472949
1829 0.472949
1830 0.473019
1831 0.473039
1832 0.4731
1833 0.4731
1834 0.473228
1835 0.47325
1836 0.47325
1837 0.473279
1838 0.473358
1839 0.473358
1840 0.473407
1841 0.473437
1842 0.473437
1843 0.473437
1844 0.473437
1845 0.473481
1846 0.473481
1847 0.473481
1848 0.473514
1849 0.473621
1850 0.473621
1851 0.474127
1852 0.474144
1853 0.474179
1854 0.474179
1855 0.474209
1856 0.474248
1857 0.474248
1858 0.474248
1859 0.474248
1860 0.474314
1861 0.47435
1862 0.474439
1863 0.474439
1864 0.474439
1865 0.474439
1866 0.474507
1867 0.474507
1868 0.474622
1869 0.474622
1870 0.474796
1871 0.474821
1872 0.474851
1873 0.474851
1874 0.474851
1875 0.47502
1876 0.475283
1877 0.475283
1878 0.475283
1879 0.475283
1880 0.475313
1881 0.475365
1882 0.475428
1883 0.475463
1884 0.475524
1885 0.475626
1886 0.47571
1887 0.47571
1888 0.475895
1889 0.475999
1890 0.475999
1891 0.476059
1892 0.476059
1893 0.47633
1894 0.47633
1895 0.47633
1896 0.476405
1897 0.47644
1898 0.47644
1899 0.476479
1900 0.476588
1901 0.476712
1902 0.476932
1903 0.476945
1904 0.47703
1905 0.477057
1906 0.477157
1907 0.477372
1908 0.477402
1909 0.477434
1910 0.477434
1911 0.477519
1912 0.477519
1913 0.477545
1914 0.477579
1915 0.477618
1916 0.477618
1917 0.477618
1918 0.477649
1919 0.477742
1920 0.477742
1921 0.477742
1922 0.477775
1923 0.477808
1924 0.477808
1925 0.477829
1926 0.477878
1927 0.477969
1928 0.478067
1929 0.478122
1930 0.478122
1931 0.478154
1932 0.478195
1933 0.478225
1934 0.478281
1935 0.478357
1936 0.478357
1937 0.478357
1938 0.478357
1939 0.478357
1940 0.479387
1941 0.479395
1942 0.47945
1943 0.47945
1944 0.47945
1945 0.479696
1946 0.479762
1947 0.479762
1948 0.479762
1949 0.479902
1950 0.479982
1951 0.480128
1952 0.480168
1953 0.480264
1954 0.480343
1955 0.480394
1956 0.480447
1957 0.4805
1958 0.4805
1959 0.480528
1960 0.480528
1961 0.480528
1962 0.480597
1963 0.480644
1964 0.480727
1965 0.480765
1966 0.480844
1967 0.480881
1968 0.480989
1969 0.480989
1970 0.480989
1971 0.48102
1972 0.481091
1973 0.481132
1974 0.481132
1975 0.481167
1976 0.481194
1977 0.481272
1978 0.48131
1979 0.481355
1980 0.481367
1981 0.481367
1982 0.481367
1983 0.481367
1984 0.481367
1985 0.481422
1986 0.481422
1987 0.481439
1988 0.481456
1989 0.481456
1990 0.481517
1991 0.481662
1992 0.481662
1993 0.481719
1994 0.481835
1995 0.481886
1996 0.481915
1997 0.481915
1998 0.481915
1999 0.481915
2000 0.481943
2001 0.482007
2002 0.482103
2003 0.482479
2004 0.482479
2005 0.482541
2006 0.482541
2007 0.482541
2008 0.482643
2009 0.482677
2010 0.482677
2011 0.482712
2012 0.482816
2013 0.482892
2014 0.482892
2015 0.482917
2016 0.482917
2017 0.482943
2018 0.482955
2019 0.482955
2020 0.482955
2021 0.483031
2022 0.483031
2023 0.483031
2024 0.483153
2025 0.483185
2026 0.483259
2027 0.483259
2028 0.483259
2029 0.483299
2030 0.483374
2031 0.483374
2032 0.483618
2033 0.483618
2034 0.483769
2035 0.483876
2036 0.483955
2037 0.483974
2038 0.483974
2039 0.483974
2040 0.483974
2041 0.48404
2042 0.48404
2043 0.484075
2044 0.484075
2045 0.484075
2046 0.484075
2047 0.484124
2048 0.484218
2049 0.484298
2050 0.484298
2051 0.484357
2052 0.484357
2053 0.484395
2054 0.484436
2055 0.484436
2056 0.484467
2057 0.484467
2058 0.484467
2059 0.484467
2060 0.484467
2061 0.484654
2062 0.484654
2063 0.484654
2064 0.484654
2065 0.484695
2066 0.484695
2067 0.484695
2068 0.484695
2069 0.484713
2070 0.484795
2071 0.484795
2072 0.484809
2073 0.48485
2074 0.48485
2075 0.484869
2076 0.484869
2077 0.484895
2078 0.484895
2079 0.484895
2080 0.484895
2081 0.484967
2082 0.485147
2083 0.485172
2084 0.485172
2085 0.48522
2086 0.48522
2087 0.485285
2088 0.485285
2089 0.485392
2090 0.485392
2091 0.485392
2092 0.485509
2093 0.485509
2094 0.485509
2095 0.485509
2096 0.485509
2097 0.485509
2098 0.485558
2099 0.485558
2100 0.485558
2101 0.485572
2102 0.485646
2103 0.485646
2104 0.485834
2105 0.485935
2106 0.485935
2107 0.487009
2108 0.487099
2109 0.487099
2110 0.487177
2111 0.487349
2112 0.487349
2113 0.487411
2114 0.487411
2115 0.487411
2116 0.487411
2117 0.487598
2118 0.487598
2119 0.487704
2120 0.487753
2121 0.487753
2122 0.487753
2123 0.487866
2124 0.487866
2125 0.488086
2126 0.488086
2127 0.488086
2128 0.488116
2129 0.488116
2130 0.488189
2131 0.488189
2132 0.488189
2133 0.488189
2134 0.488189
2135 0.488333
2136 0.488333
2137 0.488333
2138 0.488426
2139 0.4887
2140 0.488747
2141 0.488791
2142 0.488835
2143 0.488835
2144 0.488835
2145 0.488853
2146 0.488853
2147 0.488964
2148 0.489169
2149 0.489397
2150 0.489397
2151 0.489397
2152 0.489475
2153 0.489475
2154 0.489475
2155 0.489475
2156 0.489475
2157 0.489475
2158 0.489503
2159 0.489531
2160 0.489574
2161 0.489574
2162 0.489574
2163 0.489654
2164 0.489654
2165 0.489839
2166 0.489977
2167 0.490123
2168 0.490147
2169 0.490204
2170 0.490261
2171 0.490261
2172 0.490275
2173 0.490275
2174 0.490331
2175 0.490331
2176 0.490331
2177 0.49054
2178 0.490618
2179 0.490618
2180 0.490645
2181 0.490645
2182 0.490645
2183 0.490762
2184 0.490762
2185 0.490809
2186 0.491041
2187 0.491317
2188 0.491489
2189 0.491489
2190 0.491663
2191 0.491688
2192 0.491688
2193 0.491712
2194 0.491712
2195 0.491712
2196 0.491748
2197 0.491748
2198 0.491799
2199 0.491799
2200 0.493021
2201 0.493021
2202 0.493291
2203 0.493319
2204 0.493319
2205 0.493374
2206 0.493425
2207 0.493425
2208 0.493474
2209 0.493618
2210 0.493648
2211 0.49371
2212 0.49371
2213 0.493737
2214 0.493737
2215 0.493881
2216 0.493881
2217 0.493881
2218 0.493881
2219 0.493881
2220 0.493881
2221 0.49399
2222 0.49399
2223 0.494135
2224 0.494135
2225 0.494211
2226 0.494273
2227 0.494273
2228 0.494309
2229 0.494382
2230 0.494495
2231 0.494495
2232 0.494561
2233 0.494625
2234 0.494625
2235 0.494668
2236 0.494696
2237 0.494696
2238 0.494788
2239 0.494788
2240 0.494788
2241 0.494788
2242 0.494788
2243 0.49482
2244 0.494852
2245 0.494852
2246 0.49493
2247 0.49493
2248 0.495021
2249 0.495081
2250 0.495081
2251 0.495081
2252 0.495113
2253 0.495162
2254 0.495195
2255 0.495287
2256 0.495287
2257 0.495287
2258 0.495545
2259 0.495574
2260 0.495668
2261 0.495668
2262 0.49574
2263 0.495953
2264 0.496085
2265 0.496085
2266 0.496112
2267 0.496112
2268 0.496165
2269 0.496165
2270 0.496391
2271 0.49665
2272 0.497022
2273 0.497352
2274 0.497352
2275 0.497452
2276 0.497474
2277 0.497539
2278 0.497539
2279 0.497539
2280 0.497539
2281 0.497539
2282 0.497614
2283 0.497694
2284 0.497716
2285 0.497716
2286 0.497754
2287 0.497825
2288 0.497825
2289 0.49786
2290 0.49786
2291 0.49786
2292 0.497932
2293 0.497968
2294 0.498014
2295 0.498014
2296 0.498014
2297 0.498014
2298 0.498014
2299 0.49805
2300 0.498068
2301 0.498132
2302 0.498132
2303 0.498132
2304 0.498237
2305 0.49826
2306 0.49826
2307 0.498308
2308 0.498331
2309 0.498364
2310 0.498364
2311 0.498364
2312 0.498364
2313 0.498364
2314 0.498364
2315 0.498364
2316 0.498364
2317 0.498364
2318 0.498364
2319 0.498364
2320 0.498411
2321 0.498464
2322 0.498464
2323 0.498464
2324 0.498464
2325 0.498464
2326 0.498464
2327 0.498464
2328 0.498464
2329 0.498464
2330 0.498464
2331 0.498464
2332 0.498564
2333 0.498665
2334 0.498665
2335 0.498684
2336 0.498684
2337 0.498684
2338 0.498684
2339 0.498684
2340 0.498684
2341 0.498747
2342 0.498747
2343 0.498747
2344 0.49879
2345 0.49879
2346 0.498843
2347 0.498874
2348 0.498874
2349 0.498909
2350 0.498909
2351 0.498909
2352 0.498937
2353 0.498963
2354 0.498963
2355 0.499074
2356 0.499096
2357 0.499246
2358 0.499411
2359 0.499435
2360 0.499435
2361 0.499473
2362 0.499512
2363 0.499763
2364 0.499763
2365 0.499905
2366 0.499905
2367 0.499947
2368 0.50023
2369 0.50023
2370 0.50023
2371 0.500331
2372 0.500331
2373 0.500422
2374 0.500422
2375 0.500445
2376 0.500445
2377 0.500445
2378 0.500445
2379 0.500475
2380 0.500475
2381 0.500498
2382 0.500623
2383 0.500688
2384 0.500774
2385 0.500806
2386 0.500806
2387 0.500857
2388 0.500857
2389 0.500876
2390 0.501107
2391 0.501192
2392 0.50126
2393 0.50146
2394 0.50146
2395 0.501525
2396 0.501572
2397 0.501572
2398 0.501572
2399 0.501572
2400 0.501572
2401 0.50166
2402 0.50166
2403 0.50166
2404 0.501709
2405 0.501926
2406 0.501981
2407 0.501981
2408 0.501981
2409 0.501981
2410 0.501981
2411 0.502014
2412 0.502079
2413 0.502079
2414 0.50226
2415 0.502288
2416 0.502288
2417 0.502547
2418 0.502547
2419 0.502547
2420 0.502593
2421 0.502593
2422 0.502593
2423 0.502648
2424 0.502723
2425 0.503797
2426 0.503797
2427 0.503907
2428 0.503907
2429 0.503938
2430 0.503938
2431 0.503938
2432 0.503986
2433 0.504046
2434 0.504167
2435 0.504167
2436 0.504238
2437 0.504334
2438 0.504373
2439 0.504414
2440 0.504414
2441 0.504482
2442 0.504617
2443 0.504908
2444 0.504928
2445 0.504951
2446 0.504951
2447 0.504951
2448 0.504951
2449 0.504951
2450 0.504951
2451 0.504951
2452 0.505087
2453 0.505087
2454 0.505106
2455 0.505106
2456 0.505226
2457 0.505226
2458 0.505261
2459 0.505261
2460 0.505261
2461 0.505261
2462 0.505261
2463 0.505296
2464 0.505352
2465 0.505352
2466 0.505456
2467 0.505456
2468 0.505485
2469 0.505524
2470 0.505524
2471 0.505582
2472 0.505582
2473 0.505582
2474 0.505661
2475 0.505661
2476 0.505661
2477 0.5057
2478 0.5057
2479 0.5057
2480 0.5057
2481 0.5057
2482 0.505763
2483 0.505787
2484 0.505787
2485 0.505863
2486 0.505863
2487 0.505886
2488 0.505886
2489 0.505886
2490 0.505924
2491 0.505924
2492 0.50601
2493 0.50601
2494 0.50604
2495 0.50604
2496 0.506094
2497 0.506094
2498 0.506094
2499 0.506159
2500 0.50625
2501 0.506306
2502 0.506306
2503 0.506306
2504 0.506306
2505 0.506306
2506 0.506366
2507 0.506366
2508 0.506366
2509 0.506366
2510 0.506366
2511 0.506366
2512 0.506412
2513 0.506412
2514 0.506795
2515 0.506927
2516 0.506927
2517 0.506947
2518 0.506947
2519 0.506947
2520 0.506973
2521 0.506973
2522 0.507239
2523 0.507239
2524 0.507239
2525 0.507239
2526 0.507239
2527 0.507239
2528 0.507239
2529 0.507239
2530 0.507239
2531 0.507302
2532 0.507302
2533 0.507436
2534 0.50747
2535 0.507641
2536 0.507641
2537 0.507685
2538 0.507685
2539 0.507685
2540 0.507685
2541 0.507685
2542 0.507685
2543 0.50771
2544 0.50771
2545 0.50771
2546 0.50771
2547 0.50771
2548 0.50771
2549 0.507805
2550 0.507805
2551 0.507944
2552 0.508005
2553 0.508005
2554 0.508005
2555 0.508005
2556 0.508005
2557 0.508098
2558 0.508169
2559 0.508169
2560 0.508169
2561 0.508169
2562 0.508169
2563 0.5082
2564 0.508341
2565 0.508341
2566 0.508341
2567 0.508392
2568 0.508644
2569 0.508715
2570 0.508751
2571 0.508751
2572 0.508751
2573 0.508775
2574 0.508775
2575 0.508814
2576 0.508814
2577 0.508969
2578 0.508969
2579 0.508995
2580 0.508995
2581 0.509075
2582 0.509075
2583 0.509102
2584 0.509102
2585 0.509176
2586 0.509208
2587 0.509257
2588 0.509257
2589 0.5093
2590 0.509386
2591 0.509386
2592 0.509386
2593 0.509386
2594 0.509386
2595 0.509386
2596 0.50944
2597 0.509488
2598 0.50952
2599 0.509557
2600 0.509557
2601 0.509557
2602 0.509557
2603 0.509557
2604 0.509586
2605 0.509586
2606 0.509694
2607 0.509694
2608 0.509694
2609 0.509737
2610 0.509737
2611 0.509867
2612 0.509912
2613 0.509973
2614 0.51001
2615 0.510043
2616 0.51008
2617 0.51014
2618 0.51014
2619 0.510172
2620 0.510328
2621 0.510328
2622 0.510328
2623 0.510328
2624 0.51035
2625 0.51035
2626 0.51035
2627 0.510433
2628 0.510484
2629 0.510582
2630 0.510624
2631 0.510653
2632 0.510653
2633 0.510653
2634 0.510686
2635 0.510778
2636 0.510993
2637 0.511046
2638 0.511046
2639 0.511152
2640 0.511283
2641 0.511336
2642 0.511395
2643 0.511492
2644 0.511536
2645 0.511574
2646 0.511596
2647 0.511596
2648 0.511711
2649 0.511711
2650 0.511745
2651 0.511745
2652 0.511745
2653 0.511798
2654 0.511798
2655 0.511798
2656 0.511798
2657 0.511881
2658 0.511881
2659 0.511881
2660 0.51191
2661 0.511951
2662 0.512008
2663 0.512008
2664 0.512008
2665 0.512008
2666 0.512008
2667 0.512019
2668 0.512019
2669 0.512092
2670 0.512123
2671 0.512123
2672 0.512123
2673 0.512123
2674 0.512165
2675 0.512218
2676 0.512218
2677 0.512218
2678 0.51228
2679 0.51228
2680 0.512372
2681 0.512425
2682 0.51251
2683 0.51251
2684 0.51251
2685 0.512565
2686 0.512614
2687 0.512658
2688 0.512789
2689 0.512817
2690 0.512937
2691 0.51304
2692 0.51304
2693 0.51304
2694 0.513115
2695 0.513115
2696 0.513184
2697 0.513224
2698 0.513224
2699 0.51333
2700 0.51333
2701 0.51333
2702 0.513404
2703 0.513495
2704 0.513521
2705 0.513582
2706 0.513703
2707 0.513703
2708 0.513717
2709 0.513736
2710 0.513736
2711 0.513736
2712 0.513736
2713 0.513766
2714 0.513766
2715 0.513927
2716 0.514133
2717 0.514133
2718 0.514133
2719 0.514133
2720 0.514356
2721 0.514386
2722 0.514386
2723 0.514404
2724 0.514404
2725 0.514463
2726 0.514491
2727 0.514524
2728 0.514545
2729 0.514765
2730 0.514765
2731 0.514765
2732 0.514765
2733 0.514857
2734 0.514894
2735 0.514894
2736 0.514894
2737 0.514894
2738 0.514894
2739 0.514931
2740 0.514931
2741 0.514931
2742 0.515071
2743 0.515071
2744 0.515183
2745 0.515183
2746 0.515183
2747 0.515322
2748 0.515322
2749 0.515322
2750 0.515382
2751 0.515382
2752 0.515431
2753 0.515453
2754 0.515453
2755 0.515453
2756 0.515477
2757 0.515501
2758 0.51569
2759 0.515765
2760 0.515826
2761 0.515826
2762 0.515881
2763 0.515947
2764 0.515947
2765 0.515972
2766 0.515972
2767 0.515972
2768 0.516008
2769 0.516123
2770 0.516123
2771 0.516123
2772 0.516123
2773 0.516185
2774 0.516185
2775 0.516209
2776 0.516209
2777 0.516292
2778 0.516317
2779 0.516368
2780 0.516368
2781 0.5164
2782 0.5164
2783 0.516538
2784 0.516538
2785 0.516626
2786 0.516704
2787 0.516704
2788 0.516704
2789 0.516704
2790 0.516704
2791 0.516808
2792 0.516863
2793 0.516863
2794 0.516863
2795 0.516885
2796 0.516983
2797 0.516983
2798 0.516983
2799 0.516983
2800 0.516983
2801 0.517036
2802 0.517067
2803 0.517094
2804 0.517127
2805 0.517127
2806 0.517127
2807 0.51724
2808 0.517282
2809 0.517282
2810 0.517326
2811 0.517405
2812 0.517405
2813 0.517438
2814 0.517438
2815 0.517438
2816 0.517438
2817 0.517438
2818 0.517438
2819 0.517438
2820 0.517438
2821 0.517438
2822 0.517516
2823 0.517516
2824 0.517544
2825 0.517544
2826 0.517544
2827 0.517544
2828 0.517544
2829 0.517544
2830 0.517583
2831 0.517607
2832 0.51782
2833 0.51782
2834 0.51782
2835 0.518222
2836 0.518222
2837 0.518244
2838 0.518244
2839 0.518244
2840 0.518282
2841 0.518326
2842 0.518372
2843 0.518446
2844 0.518446
2845 0.518507
2846 0.518889
2847 0.518936
2848 0.518969
2849 0.519029
2850 0.519085
2851 0.519085
2852 0.519085
2853 0.519121
2854 0.519121
2855 0.519121
2856 0.519338
2857 0.519338
2858 0.519377
2859 0.519377
2860 0.519398
2861 0.519398
2862 0.519436
2863 0.519436
2864 0.519574
2865 0.519604
2866 0.519604
2867 0.519604
2868 0.519644
2869 0.519923
2870 0.519923
2871 0.519923
2872 0.520044
2873 0.520077
2874 0.520105
2875 0.520105
2876 0.520105
2877 0.520105
2878 0.520105
2879 0.520105
2880 0.520105
2881 0.520163
2882 0.520225
2883 0.520225
2884 0.520225
2885 0.520225
2886 0.520225
2887 0.520225
2888 0.520413
2889 0.520466
2890 0.520466
2891 0.520466
2892 0.520466
2893 0.520466
2894 0.520508
2895 0.520537
2896 0.520537
2897 0.520537
2898 0.520609
2899 0.520609
2900 0.520609
2901 0.520609
2902 0.520639
2903 0.520639
2904 0.520639
2905 0.520669
2906 0.520713
2907 0.520713
2908 0.520713
2909 0.520795
2910 0.520795
2911 0.520795
2912 0.520911
2913 0.520911
2914 0.521019
2915 0.521019
2916 0.521019
2917 0.521044
2918 0.521295
2919 0.521295
2920 0.521295
2921 0.521373
2922 0.521373
2923 0.521373
2924 0.521402
2925 0.521402
2926 0.521402
2927 0.521402
2928 0.52143
2929 0.52146
2930 0.52146
2931 0.521491
2932 0.521546
2933 0.521546
2934 0.521583
2935 0.521583
2936 0.521627
2937 0.521627
2938 0.521843
2939 0.521843
2940 0.521843
2941 0.521931
2942 0.521972
2943 0.521972
2944 0.521972
2945 0.522018
2946 0.522101
2947 0.522177
2948 0.522177
2949 0.522177
2950 0.522177
2951 0.522226
2952 0.522238
2953 0.522271
2954 0.522271
2955 0.522271
2956 0.522271
2957 0.522271
2958 0.522271
2959 0.522363
2960 0.522363
2961 0.522363
2962 0.522601
2963 0.522659
2964 0.522659
2965 0.522724
2966 0.522764
2967 0.522764
2968 0.52284
2969 0.52284
2970 0.52284
2971 0.52284
2972 0.52284
2973 0.52284
2974 0.52284
2975 0.52284
2976 0.52284
2977 0.52284
2978 0.52284
2979 0.52284
2980 0.522864
2981 0.522864
2982 0.522991
2983 0.522991
2984 0.523025
2985 0.523054
2986 0.523107
2987 0.523107
2988 0.523107
2989 0.523107
2990 0.523107
2991 0.523107
2992 0.523107
2993 0.523107
2994 0.523107
2995 0.523107
2996 0.523107
2997 0.523132
2998 0.523164
2999 0.523164
3000 0.523164
3001 0.523255
3002 0.523255
3003 0.523321
3004 0.523366
3005 0.523391
3006 0.523495
3007 0.523495
3008 0.523604
3009 0.523604
3010 0.523638
3011 0.523669
3012 0.523669
3013 0.523693
3014 0.523726
3015 0.52377
3016 0.523799
3017 0.523799
3018 0.523799
3019 0.523903
3020 0.523903
3021 0.523903
3022 0.523903
3023 0.524062
3024 0.524062
3025 0.524062
3026 0.524062
3027 0.524182
3028 0.524214
3029 0.524214
3030 0.524214
3031 0.524214
3032 0.524271
3033 0.524271
3034 0.524271
3035 0.524304
3036 0.524338
3037 0.524391
3038 0.524391
3039 0.524391
3040 0.524426
3041 0.524426
3042 0.524426
3043 0.524426
3044 0.524426
3045 0.524501
3046 0.524501
3047 0.524501
3048 0.524501
3049 0.524501
3050 0.524501
3051 0.524669
3052 0.524761
3053 0.524877
3054 0.524877
3055 0.524907
3056 0.524975
3057 0.525102
3058 0.525102
3059 0.525102
3060 0.525102
3061 0.525102
3062 0.525102
3063 0.525102
3064 0.525133
3065 0.525242
3066 0.525398
3067 0.525398
3068 0.525398
3069 0.525398
3070 0.52546
3071 0.52546
3072 0.52546
3073 0.52546
3074 0.52546
3075 0.525531
3076 0.525531
3077 0.525531
3078 0.525563
3079 0.525563
3080 0.525563
3081 0.525563
3082 0.525643
3083 0.52572
3084 0.52572
3085 0.52572
3086 0.52572
3087 0.52572
3088 0.52572
3089 0.52572
3090 0.52572
3091 0.52572
3092 0.52583
3093 0.52583
3094 0.52583
3095 0.525869
3096 0.525869
3097 0.525869
3098 0.525981
3099 0.525981
3100 0.526012
3101 0.526012
3102 0.526012
3103 0.526012
3104 0.526325
3105 0.526325
3106 0.526471
3107 0.526471
3108 0.526471
3109 0.52651
3110 0.52651
3111 0.52651
3112 0.52651
3113 0.526561
3114 0.526561
3115 0.526561
3116 0.526561
3117 0.526666
3118 0.526666
3119 0.526666
3120 0.526666
3121 0.526666
3122 0.526666
3123 0.526683
3124 0.526683
3125 0.526683
3126 0.526709
3127 0.526775
3128 0.526775
3129 0.526857
3130 0.526857
3131 0.526857
3132 0.526857
3133 0.526857
3134 0.526886
3135 0.526939
3136 0.526968
3137 0.527112
3138 0.527158
3139 0.527158
3140 0.527158
3141 0.527158
3142 0.527188
3143 0.527188
3144 0.527218
3145 0.527218
3146 0.527218
3147 0.527259
3148 0.527259
3149 0.527259
3150 0.527259
3151 0.527259
3152 0.527259
3153 0.527328
3154 0.527328
3155 0.527328
3156 0.527328
3157 0.527328
3158 0.527383
3159 0.527383
3160 0.527383
3161 0.527414
3162 0.527445
3163 0.527445
3164 0.527487
3165 0.527487
3166 0.527487
3167 0.527487
3168 0.527487
3169 0.527569
3170 0.527569
3171 0.527569
3172 0.527569
3173 0.527569
3174 0.527569
3175 0.527644
3176 0.527747
3177 0.527747
3178 0.527747
3179 0.527805
3180 0.527805
3181 0.527805
3182 0.527805
3183 0.527805
3184 0.527832
3185 0.52786
3186 0.52786
3187 0.52786
3188 0.527897
3189 0.527897
3190 0.527897
3191 0.527897
3192 0.527897
3193 0.527923
3194 0.527923
3195 0.527923
3196 0.527923
3197 0.528023
3198 0.528152
3199 0.528186
3200 0.528186
3201 0.52824
3202 0.52824
3203 0.52824
3204 0.528304
3205 0.528304
3206 0.528383
3207 0.528467
3208 0.528508
3209 0.528508
3210 0.528508
3211 0.528508
3212 0.528508
3213 0.528565
3214 0.528565
3215 0.528565
3216 0.528601
3217 0.528638
3218 0.528733
3219 0.528816
3220 0.528816
3221 0.528895
3222 0.528969
3223 0.529044
3224 0.529044
3225 0.529044
3226 0.529131
3227 0.529171
3228 0.529171
3229 0.529171
3230 0.529171
3231 0.529171
3232 0.529171
3233 0.529193
3234 0.529193
3235 0.529286
3236 0.529286
3237 0.529286
3238 0.529286
3239 0.529286
3240 0.529474
3241 0.529474
3242 0.529474
3243 0.529474
3244 0.529474
3245 0.529474
3246 0.52952
3247 0.52952
3248 0.52952
3249 0.52952
3250 0.52952
3251 0.52952
3252 0.52952
3253 0.52952
3254 0.529561
3255 0.529561
3256 0.529561
3257 0.529561
3258 0.529561
3259 0.529635
3260 0.529635
3261 0.529635
3262 0.529695
3263 0.529695
3264 0.529816
3265 0.529816
3266 0.529872
3267 0.529872
3268 0.529872
3269 0.529872
3270 0.529872
3271 0.529909
3272 0.529975
3273 0.529975
3274 0.530017
3275 0.530017
3276 0.530017
3277 0.530052
3278 0.530052
3279 0.530052
3280 0.530052
3281 0.530052
3282 0.530123
3283 0.530123
3284 0.53018
3285 0.53018
3286 0.530208
3287 0.530208
3288 0.530208
3289 0.530268
3290 0.530268
3291 0.530268
3292 0.530356
3293 0.530356
3294 0.530356
3295 0.530453
3296 0.530453
3297 0.530453
3298 0.530453
3299 0.530481
3300 0.530544
3301 0.530544
3302 0.530578
3303 0.530613
3304 0.530613
3305 0.530783
3306 0.530783
3307 0.530783
3308 0.530783
3309 0.530783
3310 0.530783
3311 0.530783
3312 0.530783
3313 0.530864
3314 0.530864
3315 0.530926
3316 0.530926
3317 0.530926
3318 0.530926
3319 0.530952
3320 0.530952
3321 0.530952
3322 0.530952
3323 0.531039
3324 0.531039
3325 0.531094
3326 0.531094
3327 0.53111
3328 0.531139
3329 0.531139
3330 0.531139
3331 0.531139
3332 0.531204
3333 0.531204
3334 0.531251
3335 0.531251
3336 0.531314
3337 0.531314
3338 0.531314
3339 0.531314
3340 0.531314
3341 0.531314
3342 0.531314
3343 0.531314
3344 0.531374
3345 0.531401
3346 0.531449
3347 0.531449
3348 0.531492
3349 0.531492
3350 0.531492
3351 0.531492
3352 0.531492
3353 0.531492
3354 0.531492
3355 0.531492
3356 0.531492
3357 0.531492
3358 0.531492
3359 0.53158
3360 0.53158
3361 0.53158
3362 0.53158
3363 0.531625
3364 0.531625
3365 0.531673
3366 0.531694
3367 0.531694
3368 0.531694
3369 0.531732
3370 0.531732
3371 0.531732
3372 0.531815
3373 0.531961
3374 0.53201
3375 0.53201
3376 0.532073
3377 0.532103
3378 0.532131
3379 0.532131
3380 0.532131
3381 0.532131
3382 0.532131
3383 0.532131
3384 0.532131
3385 0.532292
3386 0.532292
3387 0.532292
3388 0.532292
3389 0.532409
3390 0.532409
3391 0.532409
3392 0.53244
3393 0.53244
3394 0.53244
3395 0.532522
3396 0.532625
3397 0.532659
3398 0.53272
3399 0.532829
3400 0.532829
3401 0.532829
3402 0.532829
3403 0.532984
3404 0.532984
3405 0.533033
3406 0.533161
3407 0.533161
3408 0.533204
3409 0.533275
3410 0.533275
3411 0.533541
3412 0.533666
3413 0.533666
3414 0.533666
3415 0.533706
3416 0.533749
3417 0.533749
3418 0.533772
3419 0.533772
3420 0.533772
3421 0.533809
3422 0.533809
3423 0.533827
3424 0.533972
3425 0.533972
3426 0.533972
3427 0.533972
3428 0.533972
3429 0.534144
3430 0.534144
3431 0.534167
3432 0.534235
3433 0.534281
3434 0.534315
3435 0.534315
3436 0.534315
3437 0.534425
3438 0.534455
3439 0.534455
3440 0.534455
3441 0.534455
3442 0.534455
3443 0.534455
3444 0.534455
3445 0.534455
3446 0.534512
3447 0.534512
3448 0.534512
3449 0.534512
3450 0.534537
3451 0.534537
3452 0.534609
3453 0.534609
3454 0.534609
3455 0.534609
3456 0.534678
3457 0.534678
3458 0.534678
3459 0.534733
3460 0.534733
3461 0.534733
3462 0.534733
3463 0.534775
3464 0.534775
3465 0.534862
3466 0.534862
3467 0.535481
3468 0.535525
3469 0.535525
3470 0.535558
3471 0.535558
3472 0.535558
3473 0.535558
3474 0.535558
3475 0.535558
3476 0.535669
3477 0.535669
3478 0.535669
3479 0.535704
3480 0.535704
3481 0.535704
3482 0.535704
3483 0.535704
3484 0.535704
3485 0.535704
3486 0.535704
3487 0.535755
3488 0.535755
3489 0.535755
3490 0.535755
3491 0.535755
3492 0.535755
3493 0.535755
3494 0.535855
3495 0.535855
3496 0.535954
3497 0.535954
3498 0.535954
3499 0.536013
3500 0.536013
3501 0.536106
3502 0.536133
3503 0.536133
3504 0.536167
3505 0.536167
3506 0.536204
3507 0.536204
3508 0.536204
3509 0.536336
3510 0.536336
3511 0.53638
3512 0.536501
3513 0.536501
3514 0.536592
3515 0.536592
3516 0.536592
3517 0.536592
3518 0.536592
3519 0.536592
3520 0.536616
3521 0.536616
3522 0.536616
3523 0.536616
3524 0.536616
3525 0.536616
3526 0.536712
3527 0.536712
3528 0.536712
3529 0.536712
3530 0.536712
3531 0.536712
3532 0.536712
3533 0.536758
3534 0.536758
3535 0.536758
3536 0.536811
3537 0.536882
3538 0.536882
3539 0.536882
3540 0.536882
3541 0.536882
3542 0.536882
3543 0.536921
3544 0.536965
3545 0.536965
3546 0.536987
3547 0.536987
3548 0.537052
3549 0.537182
3550 0.537182
3551 0.537182
3552 0.537182
3553 0.537182
3554 0.537182
3555 0.537182
3556 0.537253
3557 0.537363
3558 0.537363
3559 0.537363
3560 0.537363
3561 0.537387
3562 0.537387
3563 0.537387
3564 0.537642
3565 0.537711
3566 0.537711
3567 0.537711
3568 0.537711
3569 0.537711
3570 0.537711
3571 0.537711
3572 0.537711
3573 0.537711
3574 0.537711
3575 0.537902
3576 0.537902
3577 0.537902
3578 0.5383
3579 0.5383
3580 0.5383
3581 0.538392
3582 0.538429
3583 0.538429
3584 0.538429
3585 0.538429
3586 0.538501
3587 0.538501
3588 0.538501
3589 0.538501
3590 0.538543
3591 0.538543
3592 0.538729
3593 0.538729
3594 0.538729
3595 0.538729
3596 0.538729
3597 0.538907
3598 0.538907
3599 0.538907


==> plots/data/dataSport-Journal-Sup_wC.dat <==
0 0
1 0
2 0.0110626
3 0.0148811
4 0.0184186
5 0.0203373
6 0.0220307
7 0.0268355
8 0.0284436
9 0.030057
10 0.0303798
11 0.0306867
12 0.0310263
13 0.0313625
14 0.0316326
15 0.0318219
16 0.0319149
17 0.0320436
18 0.0324061
19 0.0326098
20 0.0327767
21 0.0329639
22 0.0355279
23 0.0357465
24 0.0361293
25 0.037426
26 0.0376702
27 0.0390736
28 0.039411
29 0.0412643
30 0.042416
31 0.0428472
32 0.0457007
33 0.0459339
34 0.0471307
35 0.0474918
36 0.0476641
37 0.0480107
38 0.048513
39 0.0487229
40 0.0507892
41 0.052255
42 0.052681
43 0.0531095
44 0.0533089
45 0.0549791
46 0.0553822
47 0.0556684
48 0.0558879
49 0.0561165
50 0.0573421
51 0.0591573
52 0.0595118
53 0.0601783
54 0.0606301
55 0.0610137
56 0.0611879
57 0.0615338
58 0.0632797
59 0.0635396
60 0.0637892
61 0.0639985
62 0.0640761
63 0.0642725
64 0.0645037
65 0.0647298
66 0.065165
67 0.0654884
68 0.0658654
69 0.0662265
70 0.068217
71 0.0709412
72 0.0720385
73 0.0723769
74 0.0727659
75 0.0740965
76 0.0753395
77 0.0756036
78 0.075738
79 0.0772786
80 0.0797095
81 0.0810779
82 0.081502
83 0.0829135
84 0.0837274
85 0.085231
86 0.087314
87 0.0876686
88 0.0882296
89 0.0884782
90 0.0898981
91 0.0915444
92 0.0926798
93 0.094292
94 0.0945412
95 0.0961408
96 0.0982908
97 0.0993972
98 0.0997763
99 0.101308
100 0.102457
101 0.102801
102 0.103096
103 0.103956
104 0.10448
105 0.104895
106 0.10539
107 0.106669
108 0.107199
109 0.107638
110 0.107875
111 0.108159
112 0.109496
113 0.109816
114 0.110187
115 0.111479
116 0.111722
117 0.113108
118 0.113875
119 0.114474
120 0.114894
121 0.115535
122 0.117121
123 0.117613
124 0.118888
125 0.119202
126 0.119433
127 0.119951
128 0.120356
129 0.121414
130 0.122856
131 0.124044
132 0.124328
133 0.12457
134 0.124852
135 0.125115
136 0.125421
137 0.12572
138 0.125923
139 0.126096
140 0.126573
141 0.126931
142 0.12823
143 0.129869
144 0.130341
145 0.130758
146 0.131832
147 0.133175
148 0.133595
149 0.1342
150 0.136005
151 0.136335
152 0.137672
153 0.138855
154 0.14001
155 0.140636
156 0.141015
157 0.141287
158 0.142033
159 0.142293
160 0.14289
161 0.143476
162 0.143869
163 0.144504
164 0.146909
165 0.147228
166 0.147755
167 0.148084
168 0.148324
169 0.148626
170 0.14888
171 0.149154
172 0.149325
173 0.149386
174 0.149553
175 0.14972
176 0.150105
177 0.15067
178 0.150808
179 0.15115
180 0.152342
181 0.153871
182 0.154199
183 0.154987
184 0.155332
185 0.155635
186 0.157017
187 0.158271
188 0.159702
189 0.160117
190 0.16059
191 0.161867
192 0.162157
193 0.162317
194 0.162707
195 0.162997
196 0.164144
197 0.164419
198 0.1646
199 0.164854
200 0.165173
201 0.165243
202 0.165458
203 0.166669
204 0.166971
205 0.167153
206 0.168918
207 0.170506
208 0.171077
209 0.171316
210 0.172929
211 0.173247
212 0.174315
213 0.174788
214 0.176452
215 0.176858
216 0.177252
217 0.177478
218 0.17771
219 0.177832
220 0.179216
221 0.179599
222 0.179709
223 0.181589
224 0.182223
225 0.184182
226 0.184551
227 0.184919
228 0.18549
229 0.186898
230 0.188342
231 0.189837
232 0.19009
233 0.19113
234 0.191303
235 0.191601
236 0.191918
237 0.193273
238 0.193732
239 0.193963
240 0.194325
241 0.194388
242 0.19452
243 0.194751
244 0.195206
245 0.195395
246 0.196305
247 0.196511
248 0.196835
249 0.197391
250 0.197842
251 0.198172
252 0.19843
253 0.198791
254 0.199154
255 0.199477
256 0.19983
257 0.200183
258 0.201033
259 0.20262
260 0.202898
261 0.20312
262 0.203742
263 0.204061
264 0.204379
265 0.204655
266 0.20494
267 0.207631
268 0.207854
269 0.209298
270 0.209423
271 0.210733
272 0.211237
273 0.21169
274 0.21348
275 0.214118
276 0.214361
277 0.214978
278 0.215391
279 0.215966
280 0.216531
281 0.217974
282 0.218456
283 0.219837
284 0.22061
285 0.221032
286 0.221671
287 0.222008
288 0.222649
289 0.222836
290 0.223269
291 0.223773
292 0.224372
293 0.225599
294 0.226252
295 0.226534
296 0.22666
297 0.227105
298 0.228641
299 0.230171
300 0.231378
301 0.23231
302 0.232648
303 0.233007
304 0.233229
305 0.234729
306 0.23495
307 0.23653
308 0.237097
309 0.238797
310 0.240466
311 0.240881
312 0.241023
313 0.241296
314 0.243841
315 0.245295
316 0.245827
317 0.248231
318 0.248409
319 0.24853
320 0.248901
321 0.249098
322 0.251195
323 0.251419
324 0.251678
325 0.252942
326 0.253214
327 0.253537
328 0.25424
329 0.254811
330 0.255227
331 0.255674
332 0.256506
333 0.257731
334 0.258425
335 0.259674
336 0.261155
337 0.26131
338 0.262298
339 0.263714
340 0.263874
341 0.264085
342 0.264369
343 0.265975
344 0.266315
345 0.266676
346 0.26686
347 0.267302
348 0.267546
349 0.268651
350 0.269073
351 0.269224
352 0.269516
353 0.27122
354 0.272706
355 0.272911
356 0.272968
357 0.274218
358 0.274363
359 0.274628
360 0.275013
361 0.275304
362 0.27573
363 0.277001
364 0.277224
365 0.277594
366 0.278817
367 0.279247
368 0.279568
369 0.279886
370 0.280419
371 0.280623
372 0.280907
373 0.281133
374 0.281319
375 0.281678
376 0.282067
377 0.283298
378 0.283724
379 0.283988
380 0.284289
381 0.284509
382 0.284805
383 0.285144
384 0.285629
385 0.285967
386 0.286222
387 0.286486
388 0.2869
389 0.287127
390 0.287639
391 0.288083
392 0.288447
393 0.288696
394 0.288908
395 0.289342
396 0.290642
397 0.291777
398 0.294572
399 0.294988
400 0.295106
401 0.295507
402 0.295649
403 0.295798
404 0.295859
405 0.2971
406 0.297153
407 0.298636
408 0.298768
409 0.299182
410 0.299397
411 0.299873
412 0.300224
413 0.300329
414 0.30065
415 0.301085
416 0.301377
417 0.30152
418 0.301874
419 0.303213
420 0.303437
421 0.303645
422 0.305193
423 0.305506
424 0.30696
425 0.308307
426 0.308487
427 0.308602
428 0.308796
429 0.308839
430 0.308923
431 0.309035
432 0.310657
433 0.310827
434 0.311042
435 0.311394
436 0.311859
437 0.31326
438 0.314114
439 0.314273
440 0.314635
441 0.314882
442 0.31521
443 0.31539
444 0.315549
445 0.316069
446 0.316414
447 0.316749
448 0.316777
449 0.316995
450 0.317289
451 0.31862
452 0.318671
453 0.319036
454 0.319213
455 0.319321
456 0.319737
457 0.319884
458 0.319971
459 0.320245
460 0.320536
461 0.320867
462 0.32096
463 0.321111
464 0.322605
465 0.32273
466 0.322792
467 0.322921
468 0.323116
469 0.323368
470 0.323608
471 0.324955
472 0.325143
473 0.325477
474 0.326672
475 0.32686
476 0.327009
477 0.327196
478 0.327373
479 0.327542
480 0.327736
481 0.327895
482 0.328031
483 0.328178
484 0.329597
485 0.329748
486 0.329821
487 0.32984
488 0.329939
489 0.3301
490 0.330366
491 0.330647
492 0.330978
493 0.331281
494 0.331483
495 0.331859
496 0.332025
497 0.332194
498 0.332304
499 0.332426
500 0.332591
501 0.333038
502 0.333228
503 0.333369
504 0.333513
505 0.333591
506 0.333708
507 0.333802
508 0.333951
509 0.334343
510 0.334485
511 0.33468
512 0.33474
513 0.334921
514 0.335038
515 0.335144
516 0.335237
517 0.335416
518 0.335617
519 0.335802
520 0.336051
521 0.336212
522 0.336229
523 0.336374
524 0.336446
525 0.33675
526 0.337023
527 0.337951
528 0.339519
529 0.34025
530 0.340396
531 0.340489
532 0.340717
533 0.341029
534 0.341214
535 0.341515
536 0.341725
537 0.341774
538 0.341899
539 0.341976
540 0.342224
541 0.342355
542 0.343587
543 0.343784
544 0.345133
545 0.345363
546 0.345434
547 0.345602
548 0.34586
549 0.346248
550 0.346722
551 0.346793
552 0.347083
553 0.347358
554 0.347545
555 0.347809
556 0.349049
557 0.349132
558 0.349383
559 0.350456
560 0.350633
561 0.352065
562 0.352222
563 0.353417
564 0.353479
565 0.353732
566 0.353826
567 0.35394
568 0.354113
569 0.354487
570 0.35486
571 0.354931
572 0.355079
573 0.355805
574 0.356082
575 0.356243
576 0.356498
577 0.356807
578 0.357068
579 0.357222
580 0.358836
581 0.359835
582 0.360008
583 0.360123
584 0.360323
585 0.36167
586 0.361807
587 0.361896
588 0.36211
589 0.362207
590 0.36255
591 0.36292
592 0.363009
593 0.363157
594 0.363443
595 0.363702
596 0.363935
597 0.364067
598 0.36426
599 0.364519
600 0.364861
601 0.365131
602 0.36542
603 0.36569
604 0.365882
605 0.365995
606 0.366066
607 0.366224
608 0.366362
609 0.366543
610 0.366618
611 0.366751
612 0.366893
613 0.367057
614 0.367187
615 0.367446
616 0.367535
617 0.367727
618 0.368102
619 0.368666
620 0.368735
621 0.369782
622 0.370012
623 0.371363
624 0.371432
625 0.371489
626 0.371689
627 0.371727
628 0.371906
629 0.372216
630 0.372487
631 0.372588
632 0.372706
633 0.372994
634 0.373142
635 0.373233
636 0.373428
637 0.373494
638 0.373627
639 0.373708
640 0.373848
641 0.373889
642 0.374295
643 0.374746
644 0.375263
645 0.375445
646 0.375688
647 0.375835
648 0.375895
649 0.376038
650 0.376138
651 0.376267
652 0.37655
653 0.376842
654 0.376962
655 0.377077
656 0.377243
657 0.377462
658 0.377713
659 0.377831
660 0.378186
661 0.378437
662 0.379801
663 0.379976
664 0.38011
665 0.38038
666 0.380473
667 0.380552
668 0.380692
669 0.381964
670 0.382149
671 0.38239
672 0.382508
673 0.382577
674 0.38291
675 0.383172
676 0.383204
677 0.383527
678 0.383561
679 0.383632
680 0.383712
681 0.383786
682 0.383957
683 0.384067
684 0.384097
685 0.384168
686 0.384305
687 0.384699
688 0.384756
689 0.38488
690 0.384979
691 0.385222
692 0.385428
693 0.386708
694 0.387106
695 0.38727
696 0.387418
697 0.387469
698 0.388427
699 0.388752
700 0.388851
701 0.388997
702 0.389181
703 0.389339
704 0.389417
705 0.389664
706 0.389945
707 0.390083
708 0.390218
709 0.390444
710 0.390622
711 0.390817
712 0.39096
713 0.391043
714 0.391172
715 0.391274
716 0.391417
717 0.391497
718 0.391623
719 0.391838
720 0.392016
721 0.392299
722 0.395061
723 0.39533
724 0.395448
725 0.395693
726 0.396037
727 0.396287
728 0.396531
729 0.397558
730 0.397616
731 0.397708
732 0.397743
733 0.397944
734 0.39799
735 0.398243
736 0.398446
737 0.398551
738 0.399039
739 0.399159
740 0.400286
741 0.40036
742 0.400526
743 0.40189
744 0.402144
745 0.402251
746 0.40246
747 0.402686
748 0.403075
749 0.403506
750 0.405206
751 0.405459
752 0.405652
753 0.405735
754 0.405917
755 0.405996
756 0.407029
757 0.407284
758 0.40762
759 0.407782
760 0.407943
761 0.408154
762 0.408288
763 0.408618
764 0.408733
765 0.408901
766 0.409046
767 0.409378
768 0.409471
769 0.409527
770 0.40972
771 0.409761
772 0.409983
773 0.410398
774 0.410643
775 0.411137
776 0.411331
777 0.411608
778 0.411802
779 0.412067
780 0.412404
781 0.412471
782 0.41273
783 0.412991
784 0.413182
785 0.413214
786 0.413405
787 0.413614
788 0.413779
789 0.413891
790 0.413922
791 0.414241
792 0.414468
793 0.414596
794 0.414735
795 0.414801
796 0.414869
797 0.414977
798 0.415088
799 0.415154
800 0.415202
801 0.41532
802 0.41551
803 0.415705
804 0.415791
805 0.415821
806 0.415931
807 0.416002
808 0.416087
809 0.41618
810 0.416232
811 0.416293
812 0.416549
813 0.416774
814 0.416969
815 0.417032
816 0.41706
817 0.417167
818 0.417185
819 0.417226
820 0.41737
821 0.417595
822 0.417813
823 0.417856
824 0.417955
825 0.418001
826 0.418446
827 0.418615
828 0.418864
829 0.41892
830 0.419043
831 0.419152
832 0.419417
833 0.4202
834 0.421761
835 0.421933
836 0.422056
837 0.42223
838 0.422668
839 0.422997
840 0.423301
841 0.42348
842 0.42363
843 0.424828
844 0.424905
845 0.425066
846 0.425233
847 0.425295
848 0.425373
849 0.425469
850 0.425793
851 0.426962
852 0.427029
853 0.427371
854 0.427662
855 0.427869
856 0.428121
857 0.428166
858 0.428291
859 0.428449
860 0.428695
861 0.428912
862 0.429043
863 0.429171
864 0.429442
865 0.429543
866 0.429553
867 0.429677
868 0.429814
869 0.429976
870 0.430015
871 0.430057
872 0.430224
873 0.430616
874 0.430627
875 0.430812
876 0.430927
877 0.43104
878 0.431171
879 0.431171
880 0.431215
881 0.431316
882 0.431613
883 0.431718
884 0.431759
885 0.431899
886 0.431962
887 0.43219
888 0.432282
889 0.432298
890 0.432368
891 0.43245
892 0.432703
893 0.432805
894 0.432931
895 0.433254
896 0.433451
897 0.434735
898 0.434954
899 0.4354
900 0.435636
901 0.435682
902 0.435717
903 0.435829
904 0.436127
905 0.436179
906 0.436264
907 0.436306
908 0.436612
909 0.436769
910 0.436821
911 0.436904
912 0.437196
913 0.437386
914 0.437446
915 0.43764
916 0.43787
917 0.437952
918 0.437998
919 0.438126
920 0.438421
921 0.438459
922 0.438509
923 0.438603
924 0.438701
925 0.438764
926 0.438915
927 0.439111
928 0.439227
929 0.43943
930 0.439505
931 0.439548
932 0.439855
933 0.439893
934 0.440275
935 0.440357
936 0.44056
937 0.440598
938 0.440639
939 0.44068
940 0.44068
941 0.440821
942 0.441088
943 0.441123
944 0.441182
945 0.441233
946 0.441266
947 0.441266
948 0.441266
949 0.441278
950 0.441471
951 0.441596
952 0.441808
953 0.441902
954 0.44193
955 0.441998
956 0.442018
957 0.442244
958 0.442244
959 0.442244
960 0.442326
961 0.442434
962 0.442673
963 0.442888
964 0.443253
965 0.443517
966 0.443627
967 0.443852
968 0.444094
969 0.444502
970 0.444676
971 0.444863
972 0.444888
973 0.444962
974 0.444962
975 0.445079
976 0.445153
977 0.445266
978 0.445287
979 0.445287
980 0.445477
981 0.445703
982 0.445774
983 0.445944
984 0.446457
985 0.446479
986 0.446576
987 0.446611
988 0.446657
989 0.446685
990 0.446826
991 0.446838
992 0.446902
993 0.446952
994 0.447002
995 0.447193
996 0.447482
997 0.447633
998 0.447768
999 0.447864
1000 0.447953
1001 0.447976
1002 0.44812
1003 0.448278
1004 0.448342
1005 0.448493
1006 0.448517
1007 0.448517
1008 0.448726
1009 0.448771
1010 0.448947
1011 0.450112
1012 0.450174
1013 0.450366
1014 0.450475
1015 0.450694
1016 0.450704
1017 0.450767
1018 0.450946
1019 0.450974
1020 0.451021
1021 0.451057
1022 0.451142
1023 0.451561
1024 0.45159
1025 0.451696
1026 0.45177
1027 0.451797
1028 0.451825
1029 0.451881
1030 0.451981
1031 0.451981
1032 0.452018
1033 0.452191
1034 0.452226
1035 0.452374
1036 0.452481
1037 0.452481
1038 0.452507
1039 0.452686
1040 0.452802
1041 0.452949
1042 0.453211
1043 0.453629
1044 0.453738
1045 0.45382
1046 0.453867
1047 0.453909
1048 0.454012
1049 0.454169
1050 0.45421
1051 0.45421
1052 0.454353
1053 0.454407
1054 0.454432
1055 0.454489
1056 0.454502
1057 0.454571
1058 0.454599
1059 0.454609
1060 0.454638
1061 0.454716
1062 0.454799
1063 0.454865
1064 0.454936
1065 0.454936
1066 0.454957
1067 0.455048
1068 0.455083
1069 0.455083
1070 0.455134
1071 0.456286
1072 0.456359
1073 0.456488
1074 0.456719
1075 0.456743
1076 0.456743
1077 0.456971
1078 0.457028
1079 0.457084
1080 0.457139
1081 0.457232
1082 0.457289
1083 0.457332
1084 0.457344
1085 0.457415
1086 0.457573
1087 0.457651
1088 0.457791
1089 0.457995
1090 0.458011
1091 0.458027
1092 0.45823
1093 0.45846
1094 0.458532
1095 0.458532
1096 0.458557
1097 0.458652
1098 0.458747
1099 0.458894
1100 0.458894
1101 0.458957
1102 0.459801
1103 0.459869
1104 0.459925
1105 0.460005
1106 0.460159
1107 0.460193
1108 0.460211
1109 0.460274
1110 0.460292
1111 0.4604
1112 0.460458
1113 0.460517
1114 0.460854
1115 0.460957
1116 0.461164
1117 0.461377
1118 0.461397
1119 0.461397
1120 0.461417
1121 0.461433
1122 0.461449
1123 0.461482
1124 0.461657
1125 0.461729
1126 0.46177
1127 0.461812
1128 0.461883
1129 0.461938
1130 0.461962
1131 0.462007
1132 0.462007
1133 0.462012
1134 0.462052
1135 0.462068
1136 0.462169
1137 0.462169
1138 0.462212
1139 0.46226
1140 0.462313
1141 0.462455
1142 0.462506
1143 0.462547
1144 0.462662
1145 0.462765
1146 0.462873
1147 0.462942
1148 0.463073
1149 0.46312
1150 0.463146
1151 0.463163
1152 0.463231
1153 0.463311
1154 0.463429
1155 0.463456
1156 0.463485
1157 0.463519
1158 0.463519
1159 0.463519
1160 0.46354
1161 0.463582
1162 0.463676
1163 0.464729
1164 0.464729
1165 0.464805
1166 0.464877
1167 0.464925
1168 0.465188
1169 0.465278
1170 0.465343
1171 0.465492
1172 0.465671
1173 0.465671
1174 0.465693
1175 0.465735
1176 0.465883
1177 0.465969
1178 0.466188
1179 0.466314
1180 0.466373
1181 0.466521
1182 0.466532
1183 0.466822
1184 0.467019
1185 0.467019
1186 0.467081
1187 0.467114
1188 0.467114
1189 0.467158
1190 0.46732
1191 0.467403
1192 0.467469
1193 0.467633
1194 0.467832
1195 0.467998
1196 0.468092
1197 0.468194
1198 0.468219
1199 0.468332
1200 0.468571
1201 0.468613
1202 0.468712
1203 0.468779
1204 0.468802
1205 0.468835
1206 0.468847
1207 0.468979
1208 0.469084
1209 0.469145
1210 0.469196
1211 0.469234
1212 0.469295
1213 0.469308
1214 0.46949
1215 0.46949
1216 0.46952
1217 0.46952
1218 0.46952
1219 0.469564
1220 0.469619
1221 0.469642
1222 0.469728
1223 0.469842
1224 0.469842
1225 0.4699
1226 0.47019
1227 0.470292
1228 0.47037
1229 0.47037
1230 0.470483
1231 0.470598
1232 0.470781
1233 0.470781
1234 0.470916
1235 0.471011
1236 0.471037
1237 0.472493
1238 0.47259
1239 0.472676
1240 0.472774
1241 0.472913
1242 0.472942
1243 0.472981
1244 0.473543
1245 0.47385
1246 0.473885
1247 0.473901
1248 0.473901
1249 0.473901
1250 0.473979
1251 0.473979
1252 0.474116
1253 0.474182
1254 0.474225
1255 0.474336
1256 0.47444
1257 0.474562
1258 0.474672
1259 0.47471
1260 0.47473
1261 0.47473
1262 0.474752
1263 0.474762
1264 0.474829
1265 0.474958
1266 0.475133
1267 0.475193
1268 0.475448
1269 0.475467
1270 0.475521
1271 0.475521
1272 0.475615
1273 0.475708
1274 0.475724
1275 0.47574
1276 0.475881
1277 0.475929
1278 0.476015
1279 0.476015
1280 0.476015
1281 0.476097
1282 0.476264
1283 0.476444
1284 0.476465
1285 0.476573
1286 0.476573
1287 0.47669
1288 0.476738
1289 0.476778
1290 0.47682
1291 0.476869
1292 0.476879
1293 0.476962
1294 0.477
1295 0.477097
1296 0.477254
1297 0.477336
1298 0.477436
1299 0.477577
1300 0.477698
1301 0.477731
1302 0.477836
1303 0.477924
1304 0.477964
1305 0.477983
1306 0.478058
1307 0.478071
1308 0.478087
1309 0.478231
1310 0.478339
1311 0.478407
1312 0.478436
1313 0.478534
1314 0.478534
1315 0.478606
1316 0.478751
1317 0.478751
1318 0.478751
1319 0.478751
1320 0.478769
1321 0.478769
1322 0.478901
1323 0.478901
1324 0.478934
1325 0.479118
1326 0.479118
1327 0.479226
1328 0.479226
1329 0.479267
1330 0.479267
1331 0.479515
1332 0.479648
1333 0.479875
1334 0.480014
1335 0.480076
1336 0.480109
1337 0.480231
1338 0.480351
1339 0.480575
1340 0.480643
1341 0.480643
1342 0.480659
1343 0.480708
1344 0.480725
1345 0.480741
1346 0.480796
1347 0.480796
1348 0.480796
1349 0.480796
1350 0.480906
1351 0.480906
1352 0.480917
1353 0.481631
1354 0.481631
1355 0.481631
1356 0.481631
1357 0.481741
1358 0.481767
1359 0.481767
1360 0.481882
1361 0.482003
1362 0.482003
1363 0.482022
1364 0.482099
1365 0.482099
1366 0.482182
1367 0.482274
1368 0.482299
1369 0.483399
1370 0.483557
1371 0.483643
1372 0.483756
1373 0.483775
1374 0.483823
1375 0.483956
1376 0.484036
1377 0.484045
1378 0.484136
1379 0.484136
1380 0.484157
1381 0.484242
1382 0.484297
1383 0.484297
1384 0.484319
1385 0.484352
1386 0.484402
1387 0.484458
1388 0.484475
1389 0.484475
1390 0.48449
1391 0.484542
1392 0.484559
1393 0.484659
1394 0.484722
1395 0.484722
1396 0.484748
1397 0.484775
1398 0.484775
1399 0.484848
1400 0.48492
1401 0.484943
1402 0.48502
1403 0.485058
1404 0.485092
1405 0.48512
1406 0.485187
1407 0.485276
1408 0.485276
1409 0.485293
1410 0.485293
1411 0.485293
1412 0.485356
1413 0.485375
1414 0.485477
1415 0.485529
1416 0.485627
1417 0.485627
1418 0.485681
1419 0.48573
1420 0.486065
1421 0.486186
1422 0.486186
1423 0.486232
1424 0.486269
1425 0.486497
1426 0.486497
1427 0.486564
1428 0.486564
1429 0.486564
1430 0.486636
1431 0.486668
1432 0.486754
1433 0.486786
1434 0.486852
1435 0.486852
1436 0.486852
1437 0.486876
1438 0.486995
1439 0.487106
1440 0.487118
1441 0.48732
1442 0.487345
1443 0.487371
1444 0.487433
1445 0.487438
1446 0.487443
1447 0.487452
1448 0.487504
1449 0.487504
1450 0.487504
1451 0.487637
1452 0.487642
1453 0.487672
1454 0.487696
1455 0.487886
1456 0.488119
1457 0.488218
1458 0.488638
1459 0.488666
1460 0.48884
1461 0.488939
1462 0.488998
1463 0.489024
1464 0.489094
1465 0.489202
1466 0.489202
1467 0.489202
1468 0.489202
1469 0.489202
1470 0.489211
1471 0.48926
1472 0.489436
1473 0.489776
1474 0.489842
1475 0.489909
1476 0.489961
1477 0.489993
1478 0.490147
1479 0.490174
1480 0.490352
1481 0.490352
1482 0.490352
1483 0.490381
1484 0.490415
1485 0.490455
1486 0.490509
1487 0.490587
1488 0.490718
1489 0.490764
1490 0.490764
1491 0.490764
1492 0.490764
1493 0.49089
1494 0.49089
1495 0.490991
1496 0.49105
1497 0.49105
1498 0.49105
1499 0.49105
1500 0.491112
1501 0.491181
1502 0.491181
1503 0.491276
1504 0.491316
1505 0.491316
1506 0.491328
1507 0.491512
1508 0.491555
1509 0.491635
1510 0.491689
1511 0.491749
1512 0.491769
1513 0.491892
1514 0.491943
1515 0.492099
1516 0.492099
1517 0.492121
1518 0.492137
1519 0.492434
1520 0.492455
1521 0.492497
1522 0.492506
1523 0.492527
1524 0.49259
1525 0.49265
1526 0.492731
1527 0.492731
1528 0.492731
1529 0.492769
1530 0.492769
1531 0.49281
1532 0.49281
1533 0.492877
1534 0.492919
1535 0.492986
1536 0.49301
1537 0.493079
1538 0.493306
1539 0.493334
1540 0.493497
1541 0.493543
1542 0.493574
1543 0.493635
1544 0.493635
1545 0.493635
1546 0.493707
1547 0.49377
1548 0.493901
1549 0.493901
1550 0.493966
1551 0.494001
1552 0.494089
1553 0.494301
1554 0.494341
1555 0.494377
1556 0.494403
1557 0.494439
1558 0.494515
1559 0.494554
1560 0.494554
1561 0.494596
1562 0.494691
1563 0.494691
1564 0.494691
1565 0.494691
1566 0.494718
1567 0.494718
1568 0.494745
1569 0.494745
1570 0.494745
1571 0.494834
1572 0.494937
1573 0.495106
1574 0.495106
1575 0.495157
1576 0.495157
1577 0.49521
1578 0.495461
1579 0.495552
1580 0.495587
1581 0.495665
1582 0.49572
1583 0.49572
1584 0.495747
1585 0.495747
1586 0.495747
1587 0.495747
1588 0.495747
1589 0.495747
1590 0.495747
1591 0.495747
1592 0.49585
1593 0.495862
1594 0.495878
1595 0.495878
1596 0.495919
1597 0.496016
1598 0.496016
1599 0.496016
1600 0.496016
1601 0.496055
1602 0.496082
1603 0.496213
1604 0.496229
1605 0.496258
1606 0.496347
1607 0.496393
1608 0.496393
1609 0.496463
1610 0.496654
1611 0.496684
1612 0.496821
1613 0.49706
1614 0.497075
1615 0.497126
1616 0.497126
1617 0.497141
1618 0.497141
1619 0.497199
1620 0.497199
1621 0.497199
1622 0.497264
1623 0.497264
1624 0.49728
1625 0.497337
1626 0.497353
1627 0.4974
1628 0.49741
1629 0.497424
1630 0.497451
1631 0.497451
1632 0.497451
1633 0.497451
1634 0.49749
1635 0.49749
1636 0.49749
1637 0.49749
1638 0.49749
1639 0.497621
1640 0.497658
1641 0.497658
1642 0.497658
1643 0.497694
1644 0.497733
1645 0.497733
1646 0.497857
1647 0.497883
1648 0.497883
1649 0.49791
1650 0.497961
1651 0.498014
1652 0.498156
1653 0.498349
1654 0.498389
1655 0.498557
1656 0.498645
1657 0.498645
1658 0.498645
1659 0.498747
1660 0.498809
1661 0.498839
1662 0.498896
1663 0.498957
1664 0.498997
1665 0.49904
1666 0.499115
1667 0.499127
1668 0.499168
1669 0.499198
1670 0.499211
1671 0.499223
1672 0.499368
1673 0.499508
1674 0.499567
1675 0.499652
1676 0.499652
1677 0.499652
1678 0.499652
1679 0.499668
1680 0.499668
1681 0.499668
1682 0.499742
1683 0.499898
1684 0.500088
1685 0.500088
1686 0.500177
1687 0.500226
1688 0.500292
1689 0.500345
1690 0.500475
1691 0.500824
1692 0.500824
1693 0.500824
1694 0.500824
1695 0.500824
1696 0.500884
1697 0.500884
1698 0.500901
1699 0.500948
1700 0.500948
1701 0.50099
1702 0.501015
1703 0.501051
1704 0.50114
1705 0.501166
1706 0.501302
1707 0.501541
1708 0.501558
1709 0.501558
1710 0.50164
1711 0.501659
1712 0.501703
1713 0.501748
1714 0.501765
1715 0.501765
1716 0.501765
1717 0.501831
1718 0.501848
1719 0.501848
1720 0.501874
1721 0.501874
1722 0.501897
1723 0.501897
1724 0.50192
1725 0.501931
1726 0.501973
1727 0.501973
1728 0.501973
1729 0.501973
1730 0.502079
1731 0.502079
1732 0.502097
1733 0.502131
1734 0.502131
1735 0.502211
1736 0.502382
1737 0.50244
1738 0.502459
1739 0.502539
1740 0.502539
1741 0.502539
1742 0.502539
1743 0.502635
1744 0.502649
1745 0.502677
1746 0.502692
1747 0.502692
1748 0.502711
1749 0.502766
1750 0.502851
1751 0.502988
1752 0.503103
1753 0.503156
1754 0.503262
1755 0.503262
1756 0.503262
1757 0.503262
1758 0.50335
1759 0.503522
1760 0.503522
1761 0.503538
1762 0.50371
1763 0.503767
1764 0.503786
1765 0.503786
1766 0.503786
1767 0.503786
1768 0.503947
1769 0.504142
1770 0.504189
1771 0.504244
1772 0.504396
1773 0.504471
1774 0.504669
1775 0.504669
1776 0.504821
1777 0.505032
1778 0.505121
1779 0.505191
1780 0.505191
1781 0.50526
1782 0.505332
1783 0.505332
1784 0.505415
1785 0.505485
1786 0.505567
1787 0.505627
1788 0.505643
1789 0.505676
1790 0.505676
1791 0.505809
1792 0.505899
1793 0.505915
1794 0.505915
1795 0.505915
1796 0.505929
1797 0.505944
1798 0.506006
1799 0.50605
1800 0.506065
1801 0.506116
1802 0.506212
1803 0.506524
1804 0.506524
1805 0.506524
1806 0.506573
1807 0.506573
1808 0.506857
1809 0.506881
1810 0.506954
1811 0.506976
1812 0.506976
1813 0.507022
1814 0.50708
1815 0.507121
1816 0.507168
1817 0.507184
1818 0.507184
1819 0.507273
1820 0.507273
1821 0.507273
1822 0.507359
1823 0.507376
1824 0.507488
1825 0.507488
1826 0.507488
1827 0.507488
1828 0.507488
1829 0.507488
1830 0.507488
1831 0.507488
1832 0.507641
1833 0.507711
1834 0.507725
1835 0.507725
1836 0.507725
1837 0.507725
1838 0.507766
1839 0.507808
1840 0.507852
1841 0.50791
1842 0.50791
1843 0.507934
1844 0.507963
1845 0.507963
1846 0.507963
1847 0.508023
1848 0.508088
1849 0.508108
1850 0.508393
1851 0.508393
1852 0.508421
1853 0.508421
1854 0.508525
1855 0.508673
1856 0.508689
1857 0.508689
1858 0.508762
1859 0.508762
1860 0.508804
1861 0.508848
1862 0.508893
1863 0.508893
1864 0.508948
1865 0.509019
1866 0.509019
1867 0.509149
1868 0.509149
1869 0.509149
1870 0.509305
1871 0.509464
1872 0.509482
1873 0.509501
1874 0.509599
1875 0.509619
1876 0.50975
1877 0.50977
1878 0.50977
1879 0.50977
1880 0.50977
1881 0.50977
1882 0.509848
1883 0.5102
1884 0.510297
1885 0.510396
1886 0.510428
1887 0.510428
1888 0.510428
1889 0.510443
1890 0.510506
1891 0.510506
1892 0.510609
1893 0.510609
1894 0.508821
1895 0.508859
1896 0.508885
1897 0.508911
1898 0.508911
1899 0.509056
1900 0.509056
1901 0.509241
1902 0.509241
1903 0.509301
1904 0.509364
1905 0.509393
1906 0.509443
1907 0.509524
1908 0.509524
1909 0.509571
1910 0.509571
1911 0.50962
1912 0.50966
1913 0.509739
1914 0.509767
1915 0.509861
1916 0.509861
1917 0.509861
1918 0.509908
1919 0.509956
1920 0.509977
1921 0.509998
1922 0.510019
1923 0.511118
1924 0.51114
1925 0.511205
1926 0.511284
1927 0.512499
1928 0.512499
1929 0.512499
1930 0.512499
1931 0.512552
1932 0.512655
1933 0.512812
1934 0.512957
1935 0.513058
1936 0.513077
1937 0.513096
1938 0.513096
1939 0.513096
1940 0.513261
1941 0.513395
1942 0.513435
1943 0.513459
1944 0.513459
1945 0.513583
1946 0.5136
1947 0.513624
1948 0.513624
1949 0.513624
1950 0.513624
1951 0.513624
1952 0.513672
1953 0.513672
1954 0.513672
1955 0.513672
1956 0.513688
1957 0.513688
1958 0.513688
1959 0.513816
1960 0.51383
1961 0.51383
1962 0.51383
1963 0.51383
1964 0.5139
1965 0.513915
1966 0.513915
1967 0.513972
1968 0.514048
1969 0.514079
1970 0.514123
1971 0.514304
1972 0.514347
1973 0.514356
1974 0.514463
1975 0.514563
1976 0.514563
1977 0.514563
1978 0.514617
1979 0.514703
1980 0.514729
1981 0.514781
1982 0.514905
1983 0.514985
1984 0.515146
1985 0.515323
1986 0.51538
1987 0.51538
1988 0.515483
1989 0.515562
1990 0.515562
1991 0.515582
1992 0.515602
1993 0.515612
1994 0.515669
1995 0.515732
1996 0.515762
1997 0.515762
1998 0.515845
1999 0.515879
2000 0.515879
2001 0.515879
2002 0.515879
2003 0.516126
2004 0.516126
2005 0.516126
2006 0.516163
2007 0.51618
2008 0.516218
2009 0.516218
2010 0.516218
2011 0.516218
2012 0.516218
2013 0.51624
2014 0.516331
2015 0.516343
2016 0.516343
2017 0.516343
2018 0.51637
2019 0.516437
2020 0.516575
2021 0.516605
2022 0.516654
2023 0.516654
2024 0.516749
2025 0.516806
2026 0.516908
2027 0.517022
2028 0.51708
2029 0.51708
2030 0.517124
2031 0.517124
2032 0.517124
2033 0.517124
2034 0.517179
2035 0.517266
2036 0.517283
2037 0.517336
2038 0.517434
2039 0.517476
2040 0.517519
2041 0.517546
2042 0.517662
2043 0.517677
2044 0.517677
2045 0.517786
2046 0.517846
2047 0.517941
2048 0.517941
2049 0.517941
2050 0.517941
2051 0.517941
2052 0.517941
2053 0.517941
2054 0.518017
2055 0.518101
2056 0.518258
2057 0.518315
2058 0.518315
2059 0.518315
2060 0.518315
2061 0.518331
2062 0.518499
2063 0.518499
2064 0.518499
2065 0.518499
2066 0.518581
2067 0.518581
2068 0.518581
2069 0.518581
2070 0.518581
2071 0.518581
2072 0.518581
2073 0.518581
2074 0.51863
2075 0.51863
2076 0.51863
2077 0.518758
2078 0.518758
2079 0.518758
2080 0.518758
2081 0.518758
2082 0.518758
2083 0.518758
2084 0.518803
2085 0.518803
2086 0.518803
2087 0.518803
2088 0.518803
2089 0.518824
2090 0.518967
2091 0.519058
2092 0.519058
2093 0.519088
2094 0.519133
2095 0.519158
2096 0.519223
2097 0.519284
2098 0.519324
2099 0.519417
2100 0.519512
2101 0.519512
2102 0.519512
2103 0.519673
2104 0.519739
2105 0.519789
2106 0.519789
2107 0.519789
2108 0.519789
2109 0.519851
2110 0.519864
2111 0.519892
2112 0.519892
2113 0.519939
2114 0.519939
2115 0.519939
2116 0.519939
2117 0.519939
2118 0.519939
2119 0.519955
2120 0.519969
2121 0.520066
2122 0.520066
2123 0.520106
2124 0.520106
2125 0.520286
2126 0.520286
2127 0.520286
2128 0.520286
2129 0.520317
2130 0.520317
2131 0.520425
2132 0.520425
2133 0.520425
2134 0.520441
2135 0.520441
2136 0.520441
2137 0.520511
2138 0.520563
2139 0.520563
2140 0.520697
2141 0.520759
2142 0.520824
2143 0.520824
2144 0.520891
2145 0.520891
2146 0.520891
2147 0.520987
2148 0.521161
2149 0.521192
2150 0.521192
2151 0.521192
2152 0.521192
2153 0.521192
2154 0.521431
2155 0.521431
2156 0.521431
2157 0.521431
2158 0.521431
2159 0.521497
2160 0.521497
2161 0.521497
2162 0.521497
2163 0.521653
2164 0.521653
2165 0.521653
2166 0.521784
2167 0.521856
2168 0.521856
2169 0.521856
2170 0.521856
2171 0.521856
2172 0.522003
2173 0.522082
2174 0.522082
2175 0.522082
2176 0.522082
2177 0.522082
2178 0.52212
2179 0.52212
2180 0.522154
2181 0.522187
2182 0.522187
2183 0.522187
2184 0.522187
2185 0.522187
2186 0.522399
2187 0.522417
2188 0.522486
2189 0.522556
2190 0.522556
2191 0.522604
2192 0.522656
2193 0.522732
2194 0.522732
2195 0.52277
2196 0.52277
2197 0.52277
2198 0.52277
2199 0.522838
2200 0.522856
2201 0.522856
2202 0.522856
2203 0.522993
2204 0.523029
2205 0.523029
2206 0.52307
2207 0.52307
2208 0.52307
2209 0.52307
2210 0.523121
2211 0.523211
2212 0.523211
2213 0.523226
2214 0.523226
2215 0.523226
2216 0.52325
2217 0.523314
2218 0.523314
2219 0.523385
2220 0.523385
2221 0.523385
2222 0.523511
2223 0.523719
2224 0.523738
2225 0.523773
2226 0.523773
2227 0.523773
2228 0.523789
2229 0.523789
2230 0.523789
2231 0.523903
2232 0.524128
2233 0.524128
2234 0.524168
2235 0.524188
2236 0.524188
2237 0.524202
2238 0.524231
2239 0.524231
2240 0.524231
2241 0.524231
2242 0.524231
2243 0.524249
2244 0.524273
2245 0.524286
2246 0.522285
2247 0.522285
2248 0.522498
2249 0.522498
2250 0.522617
2251 0.522666
2252 0.522691
2253 0.522741
2254 0.522768
2255 0.522768
2256 0.522795
2257 0.522822
2258 0.522822
2259 0.522822
2260 0.522822
2261 0.522822
2262 0.522822
2263 0.522925
2264 0.522957
2265 0.523033
2266 0.523033
2267 0.523033
2268 0.523033
2269 0.523059
2270 0.523076
2271 0.523222
2272 0.523243
2273 0.523243
2274 0.523243
2275 0.523243
2276 0.523299
2277 0.523329
2278 0.523329
2279 0.523329
2280 0.523399
2281 0.523503
2282 0.523503
2283 0.523503
2284 0.523686
2285 0.523762
2286 0.523762
2287 0.523819
2288 0.523819
2289 0.523819
2290 0.523819
2291 0.523819
2292 0.523819
2293 0.523819
2294 0.523862
2295 0.523883
2296 0.523932
2297 0.523958
2298 0.524028
2299 0.524055
2300 0.524191
2301 0.524217
2302 0.524217
2303 0.524217
2304 0.524282
2305 0.524372
2306 0.524421
2307 0.521849
2308 0.521866
2309 0.521884
2310 0.521934
2311 0.521988
2312 0.521988
2313 0.521988
2314 0.521988
2315 0.521988
2316 0.521988
2317 0.521988
2318 0.521988
2319 0.521988
2320 0.522018
2321 0.522067
2322 0.522067
2323 0.522118
2324 0.522118
2325 0.522168
2326 0.522168
2327 0.522444
2328 0.52246
2329 0.52246
2330 0.522534
2331 0.522534
2332 0.522534
2333 0.522534
2334 0.522534
2335 0.522534
2336 0.522534
2337 0.522534
2338 0.522638
2339 0.52267
2340 0.522816
2341 0.522834
2342 0.522865
2343 0.522928
2344 0.523125
2345 0.523275
2346 0.523275
2347 0.523275
2348 0.523275
2349 0.523328
2350 0.523505
2351 0.523542
2352 0.523542
2353 0.523542
2354 0.523542
2355 0.523542
2356 0.523597
2357 0.523654
2358 0.523654
2359 0.523654
2360 0.523745
2361 0.523932
2362 0.524039
2363 0.524039
2364 0.524039
2365 0.524077
2366 0.524199
2367 0.524471
2368 0.524577
2369 0.524577
2370 0.524577
2371 0.524577
2372 0.524577
2373 0.524577
2374 0.524577
2375 0.524577
2376 0.524577
2377 0.524577
2378 0.524608
2379 0.524687
2380 0.524687
2381 0.524687
2382 0.524687
2383 0.524687
2384 0.524687
2385 0.524687
2386 0.524687
2387 0.524687
2388 0.524687
2389 0.524687
2390 0.524687
2391 0.524687
2392 0.524687
2393 0.524687
2394 0.524687
2395 0.524687
2396 0.524687
2397 0.524751
2398 0.524785
2399 0.524785
2400 0.524843
2401 0.524843
2402 0.525087
2403 0.525087
2404 0.525157
2405 0.525194
2406 0.525194
2407 0.525233
2408 0.525233
2409 0.525233
2410 0.525252
2411 0.525271
2412 0.525271
2413 0.525338
2414 0.525367
2415 0.525384
2416 0.525384
2417 0.525384
2418 0.525411
2419 0.525448
2420 0.525448
2421 0.525448
2422 0.525517
2423 0.525517
2424 0.525517
2425 0.525517
2426 0.525517
2427 0.525517
2428 0.525517
2429 0.525517
2430 0.525517
2431 0.525517
2432 0.525517
2433 0.525517
2434 0.525517
2435 0.525517
2436 0.525821
2437 0.525967
2438 0.525967
2439 0.525967
2440 0.525967
2441 0.526234
2442 0.526263
2443 0.526363
2444 0.526402
2445 0.526434
2446 0.526434
2447 0.526462
2448 0.526521
2449 0.526609
2450 0.526609
2451 0.526667
2452 0.526768
2453 0.526869
2454 0.526988
2455 0.52718
2456 0.52718
2457 0.52718
2458 0.52718
2459 0.527278
2460 0.527278
2461 0.527278
2462 0.527369
2463 0.527369
2464 0.527369
2465 0.527387
2466 0.527408
2467 0.527408
2468 0.527436
2469 0.527476
2470 0.527519
2471 0.527555
2472 0.527642
2473 0.527736
2474 0.527816
2475 0.527816
2476 0.527852
2477 0.527968
2478 0.528068
2479 0.528121
2480 0.528249
2481 0.528249
2482 0.527093
2483 0.527093
2484 0.52712
2485 0.52712
2486 0.52712
2487 0.52712
2488 0.52712
2489 0.52712
2490 0.527173
2491 0.527173
2492 0.527253
2493 0.527308
2494 0.527308
2495 0.527406
2496 0.527463
2497 0.527543
2498 0.527543
2499 0.527543
2500 0.527543
2501 0.527543
2502 0.527543
2503 0.527543
2504 0.527543
2505 0.527543
2506 0.527599
2507 0.527599
2508 0.527629
2509 0.527629
2510 0.527659
2511 0.527659
2512 0.527674
2513 0.527674
2514 0.527691
2515 0.527691
2516 0.52777
2517 0.52777
2518 0.527908
2519 0.528006
2520 0.528006
2521 0.529147
2522 0.529221
2523 0.529379
2524 0.529427
2525 0.529437
2526 0.529437
2527 0.529437
2528 0.529513
2529 0.529552
2530 0.529636
2531 0.529636
2532 0.529636
2533 0.529636
2534 0.529636
2535 0.529881
2536 0.529881
2537 0.529881
2538 0.529881
2539 0.529881
2540 0.529941
2541 0.529941
2542 0.529941
2543 0.53009
2544 0.530285
2545 0.530488
2546 0.530504
2547 0.530571
2548 0.530588
2549 0.530588
2550 0.530671
2551 0.530726
2552 0.530726
2553 0.530726
2554 0.530737
2555 0.530737
2556 0.530737
2557 0.530737
2558 0.530971
2559 0.531033
2560 0.531033
2561 0.531033
2562 0.531033
2563 0.531033
2564 0.531033
2565 0.531033
2566 0.531033
2567 0.531044
2568 0.531044
2569 0.531095
2570 0.531193
2571 0.531222
2572 0.531277
2573 0.531295
2574 0.531313
2575 0.531368
2576 0.531464
2577 0.531484
2578 0.531484
2579 0.531484
2580 0.531539
2581 0.531539
2582 0.531539
2583 0.53158
2584 0.53158
2585 0.53158
2586 0.531603
2587 0.531626
2588 0.531626
2589 0.531626
2590 0.531626
2591 0.531626
2592 0.531626
2593 0.531626
2594 0.531675
2595 0.531675
2596 0.531675
2597 0.531675
2598 0.531675
2599 0.531675
2600 0.531713
2601 0.531713
2602 0.531733
2603 0.531733
2604 0.53183
2605 0.53183
2606 0.531923
2607 0.531923
2608 0.531923
2609 0.531923
2610 0.531923
2611 0.531923
2612 0.531923
2613 0.531956
2614 0.532324
2615 0.53248
2616 0.532515
2617 0.532527
2618 0.532527
2619 0.532762
2620 0.532762
2621 0.532762
2622 0.532762
2623 0.532762
2624 0.532762
2625 0.532762
2626 0.532762
2627 0.532762
2628 0.532762
2629 0.532762
2630 0.532762
2631 0.532762
2632 0.532762
2633 0.532788
2634 0.532816
2635 0.532844
2636 0.532844
2637 0.532844
2638 0.533004
2639 0.533064
2640 0.533076
2641 0.533076
2642 0.533246
2643 0.533324
2644 0.533422
2645 0.533422
2646 0.533422
2647 0.533422
2648 0.533422
2649 0.533422
2650 0.533467
2651 0.533553
2652 0.533553
2653 0.533641
2654 0.533653
2655 0.533666
2656 0.533693
2657 0.533707
2658 0.533721
2659 0.533735
2660 0.533757
2661 0.533757
2662 0.533757
2663 0.533757
2664 0.533772
2665 0.533819
2666 0.533839
2667 0.533879
2668 0.5339
2669 0.533941
2670 0.534217
2671 0.534262
2672 0.534309
2673 0.534309
2674 0.534309
2675 0.534309
2676 0.534362
2677 0.534437
2678 0.534494
2679 0.534543
2680 0.534634
2681 0.534634
2682 0.534713
2683 0.534713
2684 0.534713
2685 0.534713
2686 0.534713
2687 0.534756
2688 0.534756
2689 0.534756
2690 0.534756
2691 0.534831
2692 0.534831
2693 0.534831
2694 0.534831
2695 0.534918
2696 0.534918
2697 0.534918
2698 0.534918
2699 0.534952
2700 0.534952
2701 0.534952
2702 0.534952
2703 0.534974
2704 0.534974
2705 0.534974
2706 0.534974
2707 0.534974
2708 0.534974
2709 0.534974
2710 0.534974
2711 0.535053
2712 0.535053
2713 0.535182
2714 0.535182
2715 0.535182
2716 0.535182
2717 0.535182
2718 0.535182
2719 0.535283
2720 0.53537
2721 0.53537
2722 0.53537
2723 0.53537
2724 0.53537
2725 0.53537
2726 0.53537
2727 0.53537
2728 0.53537
2729 0.535412
2730 0.535465
2731 0.535465
2732 0.535465
2733 0.535465
2734 0.535465
2735 0.535465
2736 0.535465
2737 0.535465
2738 0.535465
2739 0.535465
2740 0.535465
2741 0.535696
2742 0.535779
2743 0.535779
2744 0.535817
2745 0.535817
2746 0.535832
2747 0.533392
2748 0.533392
2749 0.533392
2750 0.533392
2751 0.533392
2752 0.533433
2753 0.533433
2754 0.533433
2755 0.533433
2756 0.533433
2757 0.533519
2758 0.531305
2759 0.531305
2760 0.531305
2761 0.531326
2762 0.531348
2763 0.531384
2764 0.531421
2765 0.531581
2766 0.531645
2767 0.531645
2768 0.531743
2769 0.53183
2770 0.531871
2771 0.531911
2772 0.532071
2773 0.532071
2774 0.532071
2775 0.532071
2776 0.532071
2777 0.532071
2778 0.532071
2779 0.532144
2780 0.53219
2781 0.532238
2782 0.532238
2783 0.532238
2784 0.532287
2785 0.532321
2786 0.532321
2787 0.532321
2788 0.532321
2789 0.532321
2790 0.532321
2791 0.532425
2792 0.532542
2793 0.532604
2794 0.53267
2795 0.53267
2796 0.53267
2797 0.532698
2798 0.532724
2799 0.532724
2800 0.532766
2801 0.532868
2802 0.532992
2803 0.533098
2804 0.533183
2805 0.533183
2806 0.533204
2807 0.533268
2808 0.533283
2809 0.533322
2810 0.533397
2811 0.53345
2812 0.53345
2813 0.533656
2814 0.533656
2815 0.533734
2816 0.533734
2817 0.533734
2818 0.533734
2819 0.533802
2820 0.533802
2821 0.533956
2822 0.533986
2823 0.534084
2824 0.534084
2825 0.534084
2826 0.534322
2827 0.534341
2828 0.534439
2829 0.534439
2830 0.534439
2831 0.534439
2832 0.534492
2833 0.534492
2834 0.534522
2835 0.534522
2836 0.534522
2837 0.534522
2838 0.534522
2839 0.534625
2840 0.534625
2841 0.534683
2842 0.534775
2843 0.534775
2844 0.534775
2845 0.53483
2846 0.53485
2847 0.53485
2848 0.53491
2849 0.535037
2850 0.535105
2851 0.535171
2852 0.535191
2853 0.535191
2854 0.535229
2855 0.535269
2856 0.535367
2857 0.535367
2858 0.535367
2859 0.535475
2860 0.535521
2861 0.535541
2862 0.535588
2863 0.535588
2864 0.535588
2865 0.535634
2866 0.535634
2867 0.535634
2868 0.535634
2869 0.535634
2870 0.535661
2871 0.535688
2872 0.535867
2873 0.535888
2874 0.535888
2875 0.535912
2876 0.535991
2877 0.53601
2878 0.53601
2879 0.53601
2880 0.53601
2881 0.53601
2882 0.536054
2883 0.536118
2884 0.536118
2885 0.536165
2886 0.536165
2887 0.536165
2888 0.53625
2889 0.536367
2890 0.536429
2891 0.536557
2892 0.536617
2893 0.536679
2894 0.536886
2895 0.537003
2896 0.537003
2897 0.537003
2898 0.537003
2899 0.537027
2900 0.537051
2901 0.537051
2902 0.537051
2903 0.537051
2904 0.537051
2905 0.537051
2906 0.537151
2907 0.537256
2908 0.537284
2909 0.537284
2910 0.537284
2911 0.537312
2912 0.53734
2913 0.53734
2914 0.53734
2915 0.537366
2916 0.537366
2917 0.537464
2918 0.537464
2919 0.537508
2920 0.537508
2921 0.537508
2922 0.537508
2923 0.537508
2924 0.537508
2925 0.537562
2926 0.537591
2927 0.537591
2928 0.537711
2929 0.537711
2930 0.537711
2931 0.537742
2932 0.537825
2933 0.537825
2934 0.537874
2935 0.537874
2936 0.537963
2937 0.537997
2938 0.539351
2939 0.539474
2940 0.539474
2941 0.539474
2942 0.539474
2943 0.539474
2944 0.539533
2945 0.539533
2946 0.539533
2947 0.539533
2948 0.539533
2949 0.539533
2950 0.539602
2951 0.539602
2952 0.539602
2953 0.539602
2954 0.539602
2955 0.539602
2956 0.539602
2957 0.539602
2958 0.539683
2959 0.539762
2960 0.539795
2961 0.539795
2962 0.539914
2963 0.539914
2964 0.539914
2965 0.539914
2966 0.539965
2967 0.539965
2968 0.539965
2969 0.539965
2970 0.539965
2971 0.539965
2972 0.539965
2973 0.539965
2974 0.539965
2975 0.54003
2976 0.54003
2977 0.540146
2978 0.540146
2979 0.54016
2980 0.54016
2981 0.54016
2982 0.54016
2983 0.54016
2984 0.54016
2985 0.54016
2986 0.54016
2987 0.540232
2988 0.540308
2989 0.540324
2990 0.540409
2991 0.540427
2992 0.540427
2993 0.540461
2994 0.540515
2995 0.540595
2996 0.54062
2997 0.540658
2998 0.540658
2999 0.540658
3000 0.540707
3001 0.540707
3002 0.540727
3003 0.540747
3004 0.540747
3005 0.540747
3006 0.540747
3007 0.540747
3008 0.540747
3009 0.540747
3010 0.540769
3011 0.54079
3012 0.54079
3013 0.540812
3014 0.540812
3015 0.540812
3016 0.540812
3017 0.540812
3018 0.540857
3019 0.540857
3020 0.540857
3021 0.540857
3022 0.540918
3023 0.540918
3024 0.540918
3025 0.540918
3026 0.540918
3027 0.540918
3028 0.540918
3029 0.540942
3030 0.540942
3031 0.540942
3032 0.54096
3033 0.541275
3034 0.54152
3035 0.541669
3036 0.541669
3037 0.541742
3038 0.541742
3039 0.54177
3040 0.54177
3041 0.54177
3042 0.54177
3043 0.54177
3044 0.54177
3045 0.541878
3046 0.541878
3047 0.541878
3048 0.541878
3049 0.541878
3050 0.541907
3051 0.541907
3052 0.541966
3053 0.541966
3054 0.541997
3055 0.541997
3056 0.542057
3057 0.542091
3058 0.542091
3059 0.542091
3060 0.542091
3061 0.542146
3062 0.542146
3063 0.542146
3064 0.542146
3065 0.542146
3066 0.542146
3067 0.542146
3068 0.542146
3069 0.542146
3070 0.542146
3071 0.542146
3072 0.542146
3073 0.542146
3074 0.54218
3075 0.54218
3076 0.542202
3077 0.542202
3078 0.542202
3079 0.542202
3080 0.542285
3081 0.542355
3082 0.542355
3083 0.542355
3084 0.542589
3085 0.542589
3086 0.542621
3087 0.542621
3088 0.542621
3089 0.542758
3090 0.542758
3091 0.542758
3092 0.542758
3093 0.542758
3094 0.542758
3095 0.542758
3096 0.542849
3097 0.542849
3098 0.542849
3099 0.542849
3100 0.542924
3101 0.543005
3102 0.543005
3103 0.543005
3104 0.543005
3105 0.543032
3106 0.543046
3107 0.543061
3108 0.543097
3109 0.543153
3110 0.543153
3111 0.543153
3112 0.543153
3113 0.543153
3114 0.543153
3115 0.543153
3116 0.54321
3117 0.54321
3118 0.54321
3119 0.54321
3120 0.54321
3121 0.54321
3122 0.54321
3123 0.54321
3124 0.54321
3125 0.54321
3126 0.543225
3127 0.543293
3128 0.54338
3129 0.54338
3130 0.54344
3131 0.54344
3132 0.54344
3133 0.54344
3134 0.543465
3135 0.543499
3136 0.543499
3137 0.543525
3138 0.543587
3139 0.543587
3140 0.543587
3141 0.543642
3142 0.543642
3143 0.543763
3144 0.543763
3145 0.543763
3146 0.543805
3147 0.543805
3148 0.543805
3149 0.543823
3150 0.543932
3151 0.543958
3152 0.543958
3153 0.543973
3154 0.543973
3155 0.544075
3156 0.544075
3157 0.544075
3158 0.544203
3159 0.544339
3160 0.544431
3161 0.544431
3162 0.544591
3163 0.544591
3164 0.544591
3165 0.544591
3166 0.544591
3167 0.544641
3168 0.544641
3169 0.544641
3170 0.544641
3171 0.544641
3172 0.544641
3173 0.544641
3174 0.544786
3175 0.544841
3176 0.544841
3177 0.544841
3178 0.544841
3179 0.544841
3180 0.544875
3181 0.544944
3182 0.545033
3183 0.54509
3184 0.54509
3185 0.54509
3186 0.545119
3187 0.545119
3188 0.545183
3189 0.545183
3190 0.545183
3191 0.545183
3192 0.545183
3193 0.545183
3194 0.545183
3195 0.545224
3196 0.545224
3197 0.545224
3198 0.545224
3199 0.545224
3200 0.545398
3201 0.545398
3202 0.545398
3203 0.545441
3204 0.545458
3205 0.545458
3206 0.545458
3207 0.545503
3208 0.545503
3209 0.545503
3210 0.545503
3211 0.545503
3212 0.545503
3213 0.545534
3214 0.545534
3215 0.545563
3216 0.545563
3217 0.545563
3218 0.545563
3219 0.54561
3220 0.545647
3221 0.545647
3222 0.545647
3223 0.545647
3224 0.545647
3225 0.545647
3226 0.545647
3227 0.545805
3228 0.545886
3229 0.545886
3230 0.545913
3231 0.545913
3232 0.545913
3233 0.545973
3234 0.545973
3235 0.545973
3236 0.545973
3237 0.545973
3238 0.545973
3239 0.545994
3240 0.546016
3241 0.546039
3242 0.546062
3243 0.546062
3244 0.546062
3245 0.546062
3246 0.546078
3247 0.546078
3248 0.546214
3249 0.546214
3250 0.546238
3251 0.546238
3252 0.54633
3253 0.54633
3254 0.54633
3255 0.546369
3256 0.546369
3257 0.546369
3258 0.546369
3259 0.546427
3260 0.546427
3261 0.546427
3262 0.546459
3263 0.546537
3264 0.546537
3265 0.546537
3266 0.546612
3267 0.546612
3268 0.54679
3269 0.54679
3270 0.546806
3271 0.546868
3272 0.54698
3273 0.547017
3274 0.547036
3275 0.547036
3276 0.547036
3277 0.547057
3278 0.547128
3279 0.547249
3280 0.547378
3281 0.547378
3282 0.547378
3283 0.547378
3284 0.547462
3285 0.547462
3286 0.547462
3287 0.547484
3288 0.547509
3289 0.547509
3290 0.547509
3291 0.547588
3292 0.547588
3293 0.547588
3294 0.547588
3295 0.547626
3296 0.547649
3297 0.547649
3298 0.547649
3299 0.547649
3300 0.547649
3301 0.547673
3302 0.547673
3303 0.547673
3304 0.547673
3305 0.547673
3306 0.547846
3307 0.547846
3308 0.547846
3309 0.547902
3310 0.548008
3311 0.548157
3312 0.54819
3313 0.548223
3314 0.548313
3315 0.54838
3316 0.54838
3317 0.548496
3318 0.548496
3319 0.548496
3320 0.548516
3321 0.548598
3322 0.54887
3323 0.54887
3324 0.54887
3325 0.54887
3326 0.54887
3327 0.54887
3328 0.54887
3329 0.548898
3330 0.54897
3331 0.54897
3332 0.54897
3333 0.549011
3334 0.549011
3335 0.54903
3336 0.54903
3337 0.54903
3338 0.549076
3339 0.549124
3340 0.54915
3341 0.54915
3342 0.54915
3343 0.54915
3344 0.54915
3345 0.549179
3346 0.549218
3347 0.549218
3348 0.549218
3349 0.549218
3350 0.549218
3351 0.549259
3352 0.549279
3353 0.549455
3354 0.549511
3355 0.549607
3356 0.549607
3357 0.549607
3358 0.54965
3359 0.54981
3360 0.54981
3361 0.54981
3362 0.54981
3363 0.54981
3364 0.54981
3365 0.549972
3366 0.549972
3367 0.549972
3368 0.549972
3369 0.549972
3370 0.549972
3371 0.550092
3372 0.550092
3373 0.550136
3374 0.550212
3375 0.550291
3376 0.550291
3377 0.550291
3378 0.550338
3379 0.550493
3380 0.550493
3381 0.550493
3382 0.550516
3383 0.550516
3384 0.550516
3385 0.550545
3386 0.550545
3387 0.550545
3388 0.550572
3389 0.550601
3390 0.550601
3391 0.550601
3392 0.550601
3393 0.550601
3394 0.550601
3395 0.550664
3396 0.550664
3397 0.550664
3398 0.550664
3399 0.550664
3400 0.550743
3401 0.550743
3402 0.550743
3403 0.550743
3404 0.550862
3405 0.551107
3406 0.551107
3407 0.551107
3408 0.551131
3409 0.551169
3410 0.551169
3411 0.551194
3412 0.551194
3413 0.55122
3414 0.55122
3415 0.55122
3416 0.55122
3417 0.551281
3418 0.551281
3419 0.551281
3420 0.551281
3421 0.551281
3422 0.551281
3423 0.551311
3424 0.551311
3425 0.551375
3426 0.551511
3427 0.551511
3428 0.551511
3429 0.551511
3430 0.55167
3431 0.549216
3432 0.549299
3433 0.549299
3434 0.549395
3435 0.54943
3436 0.54943
3437 0.54943
3438 0.54943
3439 0.54943
3440 0.549541
3441 0.549541
3442 0.549541
3443 0.549541
3444 0.549541
3445 0.549659
3446 0.549867
3447 0.549954
3448 0.549954
3449 0.549954
3450 0.549954
3451 0.549954
3452 0.549954
3453 0.549954
3454 0.549954
3455 0.549954
3456 0.549954
3457 0.549954
3458 0.549954
3459 0.549954
3460 0.549954
3461 0.549954
3462 0.549954
3463 0.549954
3464 0.549954
3465 0.549954
3466 0.549985
3467 0.549985
3468 0.549985
3469 0.55003
3470 0.55003
3471 0.55003
3472 0.55007
3473 0.55007
3474 0.55007
3475 0.55007
3476 0.55007
3477 0.55007
3478 0.55007
3479 0.55007
3480 0.55007
3481 0.55007
3482 0.55007
3483 0.55007
3484 0.55007
3485 0.55007
3486 0.550171
3487 0.550171
3488 0.550171
3489 0.550171
3490 0.550212
3491 0.550233
3492 0.550233
3493 0.550233
3494 0.550233
3495 0.550233
3496 0.550233
3497 0.550233
3498 0.550337
3499 0.55042
3500 0.55042
3501 0.55042
3502 0.55042
3503 0.55042
3504 0.55042
3505 0.55042
3506 0.55042
3507 0.55042
3508 0.550443
3509 0.550468
3510 0.550468
3511 0.550468
3512 0.550468
3513 0.550518
3514 0.550518
3515 0.550518
3516 0.550566
3517 0.550566
3518 0.550566
3519 0.550566
3520 0.550631
3521 0.550631
3522 0.550691
3523 0.550691
3524 0.550691
3525 0.550801
3526 0.550801
3527 0.550801
3528 0.55091
3529 0.55091
3530 0.55091
3531 0.55091
3532 0.550935
3533 0.550935
3534 0.551052
3535 0.551052
3536 0.551052
3537 0.551052
3538 0.551052
3539 0.551052
3540 0.551052
3541 0.551052
3542 0.551052
3543 0.551052
3544 0.551052
3545 0.551103
3546 0.551103
3547 0.551103
3548 0.551156
3549 0.551156
3550 0.551156
3551 0.551156
3552 0.551156
3553 0.551156
3554 0.551156
3555 0.551156
3556 0.551156
3557 0.551178
3558 0.551178
3559 0.551297
3560 0.551297
3561 0.551352
3562 0.551352
3563 0.551352
3564 0.551352
3565 0.551352
3566 0.551352
3567 0.551383
3568 0.551446
3569 0.551479
3570 0.551513
3571 0.551513
3572 0.551513
3573 0.551513
3574 0.551513
3575 0.551538
3576 0.551538
3577 0.551538
3578 0.551538
3579 0.551598
3580 0.551598
3581 0.551705
3582 0.551705
3583 0.551835
3584 0.551904
3585 0.551904
3586 0.551904
3587 0.551904
3588 0.551904
3589 0.551904
3590 0.551904
3591 0.551904
3592 0.551904
3593 0.551958
3594 0.551986
3595 0.552087
3596 0.552117
3597 0.552229
3598 0.552229
3599 0.552229


==> plots/data/dataSport-LCG.dat <==
0 0
1 0
2 0.00161972
3 0.00163121
4 0.00174242
5 0.00297898
6 0.00303978
7 0.00314389
8 0.0032573
9 0.00475878
10 0.00491642
11 0.0137891
12 0.0155088
13 0.016022
14 0.0192498
15 0.0229401
16 0.0261853
17 0.0299948
18 0.0329292
19 0.0336119
20 0.0341892
21 0.0348329
22 0.0363077
23 0.0375136
24 0.0393475
25 0.0410902
26 0.0428727
27 0.0449006
28 0.045597
29 0.046324
30 0.0469511
31 0.0473004
32 0.0476525
33 0.0484605
34 0.0489176
35 0.0493534
36 0.0499583
37 0.0504708
38 0.0508403
39 0.0513569
40 0.0514768
41 0.0523725
42 0.052874
43 0.0532759
44 0.0539132
45 0.0547715
46 0.0551227
47 0.0556261
48 0.05603
49 0.0573838
50 0.058801
51 0.059253
52 0.0593138
53 0.0597604
54 0.0602141
55 0.0607862
56 0.0610526
57 0.061214
58 0.0617298
59 0.0623004
60 0.0627144
61 0.0640622
62 0.064248
63 0.0643659
64 0.0645959
65 0.065153
66 0.0657436
67 0.066089
68 0.0665485
69 0.068795
70 0.0691727
71 0.0695869
72 0.069708
73 0.0702231
74 0.0708691
75 0.071183
76 0.0715771
77 0.0719532
78 0.0724095
79 0.0726831
80 0.0729132
81 0.0742545
82 0.0746766
83 0.0759447
84 0.0762567
85 0.0764554
86 0.0766313
87 0.077713
88 0.07881
89 0.0802595
90 0.0815637
91 0.0827122
92 0.082883
93 0.0831533
94 0.0849634
95 0.0852753
96 0.0854364
97 0.0859837
98 0.0864515
99 0.0867102
100 0.0871319
101 0.0875998
102 0.0879488
103 0.0882275
104 0.0898906
105 0.0900691
106 0.0902989
107 0.0905117
108 0.0907146
109 0.0908794
110 0.0910834
111 0.0926139
112 0.0929926
113 0.0932175
114 0.0932236
115 0.0934601
116 0.0935572
117 0.0937573
118 0.0940367
119 0.0943168
120 0.0944214
121 0.0947639
122 0.0948846
123 0.0950459
124 0.0961321
125 0.096526
126 0.0966651
127 0.0968737
128 0.0969728
129 0.0973003
130 0.0973922
131 0.0975604
132 0.0978219
133 0.0982091
134 0.0986364
135 0.0989786
136 0.099293
137 0.0993766
138 0.0997435
139 0.0998192
140 0.100067
141 0.100614
142 0.101033
143 0.101595
144 0.101762
145 0.101923
146 0.102094
147 0.103432
148 0.103975
149 0.104795
150 0.104968
151 0.105128
152 0.105447
153 0.105644
154 0.105942
155 0.1063
156 0.106599
157 0.106896
158 0.107838
159 0.108179
160 0.108333
161 0.109015
162 0.109029
163 0.110375
164 0.110491
165 0.111653
166 0.111837
167 0.111953
168 0.112162
169 0.11245
170 0.11272
171 0.112966
172 0.113265
173 0.113405
174 0.113552
175 0.113718
176 0.113844
177 0.11396
178 0.11401
179 0.114089
180 0.114301
181 0.114592
182 0.114607
183 0.115711
184 0.117158
185 0.11731
186 0.118475
187 0.118638
188 0.118773
189 0.119014
190 0.119236
191 0.11949
192 0.120761
193 0.120848
194 0.122252
195 0.122614
196 0.122936
197 0.122955
198 0.124542
199 0.1247
200 0.125662
201 0.126064
202 0.126522
203 0.126672
204 0.126886
205 0.127114
206 0.127422
207 0.127703
208 0.12915
209 0.129378
210 0.13156
211 0.132677
212 0.134365
213 0.134444
214 0.134553
215 0.134671
216 0.134817
217 0.134951
218 0.135024
219 0.135247
220 0.135342
221 0.135455
222 0.135681
223 0.135681
224 0.135729
225 0.135953
226 0.136164
227 0.136512
228 0.136687
229 0.137766
230 0.137897
231 0.13825
232 0.13835
233 0.138583
234 0.138735
235 0.140108
236 0.140368
237 0.140497
238 0.140596
239 0.142362
240 0.142815
241 0.142922
242 0.143097
243 0.143114
244 0.143162
245 0.143386
246 0.143486
247 0.143541
248 0.143869
249 0.144231
250 0.144386
251 0.145129
252 0.145316
253 0.146717
254 0.146919
255 0.147327
256 0.147408
257 0.147618
258 0.147655
259 0.148837
260 0.148971
261 0.149064
262 0.149185
263 0.149185
264 0.14929
265 0.149343
266 0.149465
267 0.149514
268 0.149638
269 0.149743
270 0.149884
271 0.149965
272 0.15024
273 0.152534
274 0.152638
275 0.152654
276 0.152663
277 0.152746
278 0.152939
279 0.153021
280 0.154152
281 0.154326
282 0.154379
283 0.154536
284 0.154887
285 0.15505
286 0.156062
287 0.156062
288 0.156194
289 0.156397
290 0.156584
291 0.15672
292 0.156894
293 0.156918
294 0.157009
295 0.157213
296 0.157283
297 0.157397
298 0.157454
299 0.157467
300 0.157467
301 0.158597
302 0.15866
303 0.158765
304 0.158846
305 0.158929
306 0.159221
307 0.1593
308 0.160349
309 0.160409
310 0.16065
311 0.160745
312 0.160893
313 0.161068
314 0.161147
315 0.161147
316 0.161225
317 0.161465
318 0.161559
319 0.162262
320 0.162326
321 0.16254
322 0.162805
323 0.164134
324 0.164408
325 0.164454
326 0.164579
327 0.164731
328 0.164754
329 0.166542
330 0.166692
331 0.16707
332 0.167246
333 0.167529
334 0.167635
335 0.167817
336 0.167969
337 0.168151
338 0.168222
339 0.168281
340 0.1683
341 0.168357
342 0.168463
343 0.168599
344 0.168819
345 0.168889
346 0.169065
347 0.169085
348 0.1692
349 0.16961
350 0.169835
351 0.169993
352 0.170993
353 0.171154
354 0.172141
355 0.172293
356 0.172485
357 0.172508
358 0.173895
359 0.174319
360 0.174447
361 0.174774
362 0.174872
363 0.174902
364 0.176134
365 0.176179
366 0.176296
367 0.176338
368 0.176605
369 0.176869
370 0.177225
371 0.177329
372 0.177664
373 0.177856
374 0.177871
375 0.178022
376 0.179266
377 0.179444
378 0.179541
379 0.17974
380 0.179874
381 0.18015
382 0.180346
383 0.180489
384 0.180705
385 0.180842
386 0.181004
387 0.181004
388 0.181112
389 0.181261
390 0.18229
391 0.182764
392 0.182895
393 0.182945
394 0.182966
395 0.18314
396 0.185054
397 0.185191
398 0.185403
399 0.185587
400 0.1856
401 0.185879
402 0.186026
403 0.186316
404 0.186413
405 0.186436
406 0.186613
407 0.186782
408 0.186994
409 0.187092
410 0.187252
411 0.187625
412 0.187789
413 0.187897
414 0.188005
415 0.188085
416 0.188085
417 0.189116
418 0.189163
419 0.189163
420 0.18932
421 0.18962
422 0.189693
423 0.190656
424 0.190791
425 0.19104
426 0.191089
427 0.191195
428 0.191525
429 0.191614
430 0.193457
431 0.194838
432 0.194862
433 0.195078
434 0.195253
435 0.196258
436 0.196349
437 0.196422
438 0.196488
439 0.196764
440 0.196845
441 0.196886
442 0.197345
443 0.197402
444 0.197519
445 0.197519
446 0.197519
447 0.197535
448 0.197578
449 0.197604
450 0.197783
451 0.197882
452 0.198037
453 0.198216
454 0.198337
455 0.198359
456 0.198359
457 0.198402
458 0.199391
459 0.199512
460 0.199537
461 0.199854
462 0.19996
463 0.200101
464 0.20024
465 0.200456
466 0.200541
467 0.200555
468 0.200555
469 0.200567
470 0.200589
471 0.20071
472 0.200787
473 0.200848
474 0.201246
475 0.202422
476 0.202488
477 0.202631
478 0.202883
479 0.202904
480 0.202958
481 0.202978
482 0.203091
483 0.203161
484 0.203206
485 0.203323
486 0.203384
487 0.203457
488 0.203614
489 0.203614
490 0.203845
491 0.203857
492 0.203869
493 0.203888
494 0.203888
495 0.204022
496 0.204041
497 0.204084
498 0.204113
499 0.204238
500 0.206257
501 0.20636
502 0.206539
503 0.206557
504 0.206786
505 0.206851
506 0.207047
507 0.207089
508 0.207272
509 0.207592
510 0.207754
511 0.207973
512 0.207973
513 0.208162
514 0.210409
515 0.210409
516 0.211587
517 0.211667
518 0.211813
519 0.211968
520 0.212286
521 0.212302
522 0.212365
523 0.21376
524 0.213907
525 0.214144
526 0.214207
527 0.214422
528 0.214681
529 0.214729
530 0.214926
531 0.215085
532 0.215128
533 0.216651
534 0.216814
535 0.21688
536 0.21785
537 0.21801
538 0.21908
539 0.219228
540 0.220531
541 0.220668
542 0.220684
543 0.220691
544 0.220691
545 0.221905
546 0.221914
547 0.221961
548 0.222093
549 0.222215
550 0.222285
551 0.222386
552 0.222541
553 0.222598
554 0.222752
555 0.223122
556 0.223251
557 0.223327
558 0.223486
559 0.22463
560 0.224646
561 0.224808
562 0.224974
563 0.225154
564 0.225802
565 0.225909
566 0.226166
567 0.227751
568 0.227812
569 0.22803
570 0.228247
571 0.228355
572 0.228493
573 0.228689
574 0.228793
575 0.228793
576 0.229158
577 0.229226
578 0.22928
579 0.229348
580 0.229364
581 0.229449
582 0.229589
583 0.230245
584 0.230273
585 0.230286
586 0.230306
587 0.23035
588 0.232305
589 0.232467
590 0.232705
591 0.232733
592 0.232974
593 0.233017
594 0.233104
595 0.234287
596 0.23433
597 0.234507
598 0.234624
599 0.235671
600 0.235791
601 0.235791
602 0.237374
603 0.239711
604 0.239742
605 0.239998
606 0.240202
607 0.241326
608 0.241515
609 0.241568
610 0.241678
611 0.241843
612 0.242093
613 0.242155
614 0.242306
615 0.242502
616 0.242841
617 0.243115
618 0.24324
619 0.24349
620 0.243807
621 0.243874
622 0.244096
623 0.244295
624 0.244537
625 0.244594
626 0.244608
627 0.24466
628 0.244693
629 0.245093
630 0.245289
631 0.245354
632 0.245469
633 0.245534
634 0.24575
635 0.245877
636 0.245989
637 0.245989
638 0.246074
639 0.247169
640 0.247428
641 0.247442
642 0.247548
643 0.247569
644 0.247712
645 0.24778
646 0.247809
647 0.247838
648 0.24787
649 0.248124
650 0.248124
651 0.248296
652 0.248296
653 0.248306
654 0.248425
655 0.248425
656 0.248589
657 0.248651
658 0.2488
659 0.248862
660 0.249173
661 0.249264
662 0.250402
663 0.250462
664 0.250481
665 0.250707
666 0.250861
667 0.250893
668 0.250918
669 0.251034
670 0.252047
671 0.252047
672 0.252201
673 0.252483
674 0.252507
675 0.253971
676 0.254156
677 0.254156
678 0.254276
679 0.254361
680 0.254375
681 0.255342
682 0.255499
683 0.255546
684 0.255635
685 0.25577
686 0.255895
687 0.255926
688 0.256127
689 0.256501
690 0.256544
691 0.256721
692 0.256892
693 0.258188
694 0.259403
695 0.259403
696 0.259558
697 0.259584
698 0.25969
699 0.260087
700 0.260103
701 0.260142
702 0.260499
703 0.260548
704 0.260807
705 0.260993
706 0.261212
707 0.26131
708 0.261375
709 0.261397
710 0.261506
711 0.261566
712 0.261682
713 0.261733
714 0.261952
715 0.261976
716 0.262063
717 0.262077
718 0.262487
719 0.262781
720 0.262969
721 0.263301
722 0.263405
723 0.263458
724 0.263458
725 0.263468
726 0.263492
727 0.263492
728 0.263561
729 0.26368
730 0.263694
731 0.263843
732 0.263912
733 0.264131
734 0.264225
735 0.264239
736 0.264239
737 0.264262
738 0.264488
739 0.264488
740 0.264488
741 0.264499
742 0.26592
743 0.265951
744 0.266039
745 0.266162
746 0.266332
747 0.266436
748 0.26645
749 0.268475
750 0.268475
751 0.268488
752 0.268907
753 0.268922
754 0.269159
755 0.269159
756 0.269476
757 0.269496
758 0.269713
759 0.269792
760 0.269837
761 0.269866
762 0.269961
763 0.270049
764 0.27009
765 0.270105
766 0.270184
767 0.270311
768 0.270388
769 0.270448
770 0.270509
771 0.270555
772 0.270566
773 0.27081
774 0.27081
775 0.270908
776 0.270995
777 0.271098
778 0.271266
779 0.271551
780 0.2716
781 0.2716
782 0.271713
783 0.271713
784 0.271831
785 0.271831
786 0.271993
787 0.272053
788 0.272088
789 0.272088
790 0.272225
791 0.272301
792 0.272337
793 0.272337
794 0.272438
795 0.272502
796 0.272519
797 0.272558
798 0.272558
799 0.272661
800 0.272761
801 0.272856
802 0.272897
803 0.274242
804 0.274449
805 0.274495
806 0.274609
807 0.274609
808 0.27463
809 0.274711
810 0.274756
811 0.274829
812 0.274862
813 0.274921
814 0.274921
815 0.274921
816 0.274921
817 0.274972
818 0.274995
819 0.274995
820 0.275004
821 0.275196
822 0.275196
823 0.275196
824 0.275196
825 0.27537
826 0.27537
827 0.275407
828 0.275575
829 0.275604
830 0.275604
831 0.275604
832 0.276843
833 0.277034
834 0.277042
835 0.277042
836 0.277159
837 0.2773
838 0.277365
839 0.277492
840 0.277621
841 0.277621
842 0.277621
843 0.278762
844 0.278853
845 0.278962
846 0.278962
847 0.279059
848 0.27914
849 0.279356
850 0.27973
851 0.279878
852 0.28003
853 0.280078
854 0.280126
855 0.280268
856 0.280286
857 0.280286
858 0.280319
859 0.280501
860 0.280501
861 0.280599
862 0.280674
863 0.28072
864 0.280763
865 0.280763
866 0.280763
867 0.280763
868 0.280788
869 0.280909
870 0.281039
871 0.281219
872 0.281259
873 0.281307
874 0.281413
875 0.281413
876 0.281462
877 0.282589
878 0.28331
879 0.283351
880 0.283382
881 0.283408
882 0.283408
883 0.283429
884 0.28348
885 0.283566
886 0.283673
887 0.283694
888 0.283709
889 0.283737
890 0.283864
891 0.283942
892 0.283957
893 0.284196
894 0.284217
895 0.284293
896 0.284423
897 0.284466
898 0.284466
899 0.284486
900 0.28457
901 0.28461
902 0.28461
903 0.284674
904 0.284715
905 0.284715
906 0.284715
907 0.284878
908 0.284907
909 0.284907
910 0.284956
911 0.284988
912 0.285141
913 0.285179
914 0.285179
915 0.285179
916 0.285179
917 0.285225
918 0.285324
919 0.285403
920 0.285561
921 0.285709
922 0.285808
923 0.285819
924 0.286025
925 0.286066
926 0.286235
927 0.286235
928 0.28628
929 0.286327
930 0.286385
931 0.286422
932 0.28646
933 0.28646
934 0.28646
935 0.28649
936 0.286511
937 0.286511
938 0.286702
939 0.286702
940 0.287021
941 0.287091
942 0.287091
943 0.287091
944 0.287091
945 0.287144
946 0.287144
947 0.287144
948 0.287144
949 0.287266
950 0.287459
951 0.287459
952 0.287459
953 0.287561
954 0.287561
955 0.287597
956 0.287644
957 0.287724
958 0.287743
959 0.287829
960 0.287918
961 0.287918
962 0.287946
963 0.288044
964 0.288044
965 0.288044
966 0.288044
967 0.288095
968 0.288095
969 0.288095
970 0.288135
971 0.288135
972 0.288135
973 0.288135
974 0.288135
975 0.288178
976 0.288219
977 0.288314
978 0.288314
979 0.288314
980 0.288461
981 0.288479
982 0.288658
983 0.288721
984 0.289955
985 0.289955
986 0.290035
987 0.290283
988 0.290283
989 0.290283
990 0.290614
991 0.290671
992 0.290794
993 0.290847
994 0.290978
995 0.29101
996 0.29102
997 0.29102
998 0.291052
999 0.292094
1000 0.292094
1001 0.292094
1002 0.292111
1003 0.292211
1004 0.292365
1005 0.292383
1006 0.292383
1007 0.292439
1008 0.292439
1009 0.292648
1010 0.292648
1011 0.292697
1012 0.292755
1013 0.292755
1014 0.292852
1015 0.292962
1016 0.292983
1017 0.292983
1018 0.293002
1019 0.293036
1020 0.293036
1021 0.293175
1022 0.29429
1023 0.294369
1024 0.294404
1025 0.294479
1026 0.294559
1027 0.294685
1028 0.294696
1029 0.295011
1030 0.295011
1031 0.295026
1032 0.295106
1033 0.295166
1034 0.295285
1035 0.295358
1036 0.296342
1037 0.296394
1038 0.296526
1039 0.296579
1040 0.296677
1041 0.296677
1042 0.296751
1043 0.296751
1044 0.296751
1045 0.296802
1046 0.296928
1047 0.296953
1048 0.29699
1049 0.297002
1050 0.297048
1051 0.297068
1052 0.297068
1053 0.297115
1054 0.297115
1055 0.29713
1056 0.297149
1057 0.297149
1058 0.297255
1059 0.297264
1060 0.297349
1061 0.297369
1062 0.297369
1063 0.297468
1064 0.297468
1065 0.297509
1066 0.297572
1067 0.297586
1068 0.297586
1069 0.297633
1070 0.297633
1071 0.297663
1072 0.297714
1073 0.297767
1074 0.297835
1075 0.29785
1076 0.297938
1077 0.298084
1078 0.298108
1079 0.298151
1080 0.298151
1081 0.298198
1082 0.29828
1083 0.298299
1084 0.298323
1085 0.298519
1086 0.298519
1087 0.298533
1088 0.298784
1089 0.298784
1090 0.298835
1091 0.29886
1092 0.29886
1093 0.29886
1094 0.29916
1095 0.29925
1096 0.299265
1097 0.299265
1098 0.299265
1099 0.300381
1100 0.300437
1101 0.300537
1102 0.300553
1103 0.300565
1104 0.30061
1105 0.30061
1106 0.300652
1107 0.300652
1108 0.300652
1109 0.300751
1110 0.300816
1111 0.301891
1112 0.301904
1113 0.301904
1114 0.301938
1115 0.301964
1116 0.301964
1117 0.302
1118 0.302012
1119 0.302053
1120 0.302226
1121 0.302426
1122 0.302426
1123 0.302453
1124 0.302453
1125 0.302542
1126 0.302607
1127 0.302626
1128 0.302776
1129 0.302816
1130 0.302875
1131 0.303772
1132 0.303772
1133 0.303772
1134 0.303772
1135 0.303772
1136 0.303772
1137 0.303772
1138 0.303772
1139 0.303813
1140 0.303863
1141 0.303863
1142 0.303933
1143 0.303958
1144 0.305153
1145 0.305153
1146 0.305153
1147 0.305153
1148 0.305248
1149 0.305248
1150 0.305284
1151 0.305295
1152 0.305314
1153 0.305345
1154 0.305386
1155 0.305397
1156 0.305431
1157 0.305498
1158 0.305537
1159 0.305551
1160 0.305725
1161 0.305725
1162 0.305725
1163 0.305725
1164 0.30577
1165 0.30577
1166 0.305808
1167 0.305808
1168 0.305808
1169 0.305987
1170 0.306057
1171 0.306057
1172 0.306057
1173 0.306057
1174 0.306057
1175 0.306241
1176 0.306241
1177 0.306241
1178 0.306261
1179 0.306261
1180 0.306385
1181 0.306457
1182 0.306514
1183 0.306728
1184 0.306728
1185 0.306827
1186 0.306827
1187 0.306827
1188 0.306827
1189 0.306827
1190 0.306827
1191 0.306901
1192 0.306934
1193 0.306943
1194 0.307027
1195 0.307054
1196 0.308315
1197 0.308365
1198 0.308365
1199 0.308377
1200 0.308377
1201 0.308408
1202 0.308408
1203 0.308408
1204 0.308493
1205 0.308518
1206 0.308518
1207 0.308518
1208 0.308518
1209 0.308518
1210 0.308592
1211 0.308607
1212 0.308704
1213 0.308728
1214 0.308774
1215 0.308798
1216 0.308798
1217 0.30887
1218 0.308885
1219 0.308909
1220 0.308909
1221 0.308909
1222 0.30904
1223 0.30904
1224 0.30904
1225 0.30904
1226 0.30904
1227 0.309094
1228 0.309094
1229 0.309094
1230 0.309193
1231 0.3102
1232 0.3102
1233 0.310241
1234 0.31027
1235 0.31027
1236 0.31027
1237 0.31027
1238 0.31027
1239 0.31027
1240 0.31027
1241 0.310349
1242 0.310349
1243 0.310349
1244 0.310461
1245 0.310461
1246 0.310461
1247 0.310651
1248 0.311767
1249 0.311792
1250 0.311871
1251 0.311871
1252 0.311892
1253 0.311904
1254 0.311904
1255 0.311947
1256 0.312035
1257 0.312035
1258 0.312047
1259 0.312124
1260 0.31223
1261 0.312264
1262 0.312383
1263 0.312455
1264 0.312455
1265 0.312748
1266 0.312813
1267 0.312813
1268 0.313686
1269 0.313722
1270 0.313792
1271 0.313852
1272 0.314171
1273 0.314299
1274 0.31432
1275 0.31432
1276 0.31432
1277 0.314465
1278 0.314596
1279 0.314637
1280 0.314637
1281 0.314637
1282 0.314637
1283 0.314637
1284 0.314637
1285 0.314681
1286 0.314681
1287 0.314793
1288 0.315653
1289 0.315783
1290 0.315783
1291 0.315783
1292 0.315867
1293 0.315941
1294 0.315992
1295 0.316056
1296 0.316111
1297 0.316207
1298 0.316243
1299 0.316281
1300 0.316294
1301 0.316432
1302 0.316456
1303 0.316495
1304 0.316519
1305 0.316549
1306 0.316549
1307 0.316665
1308 0.31669
1309 0.31682
1310 0.316946
1311 0.316946
1312 0.317187
1313 0.317322
1314 0.317364
1315 0.31738
1316 0.31738
1317 0.31835
1318 0.31835
1319 0.31835
1320 0.31835
1321 0.318386
1322 0.318418
1323 0.318451
1324 0.318512
1325 0.318531
1326 0.318531
1327 0.318541
1328 0.318724
1329 0.318797
1330 0.31892
1331 0.31898
1332 0.31898
1333 0.319049
1334 0.319058
1335 0.319098
1336 0.31912
1337 0.31912
1338 0.31912
1339 0.319144
1340 0.319213
1341 0.319213
1342 0.319234
1343 0.31933
1344 0.31933
1345 0.319403
1346 0.31963
1347 0.319757
1348 0.319801
1349 0.319801
1350 0.319908
1351 0.319942
1352 0.32001
1353 0.320026
1354 0.320034
1355 0.320083
1356 0.320097
1357 0.320105
1358 0.320171
1359 0.320179
1360 0.320179
1361 0.320179
1362 0.320228
1363 0.320388
1364 0.320508
1365 0.320604
1366 0.32088
1367 0.321285
1368 0.32154
1369 0.321673
1370 0.3218
1371 0.321815
1372 0.321815
1373 0.321856
1374 0.32289
1375 0.32289
1376 0.322905
1377 0.322905
1378 0.322905
1379 0.322976
1380 0.322976
1381 0.322976
1382 0.323069
1383 0.323419
1384 0.32347
1385 0.323481
1386 0.323481
1387 0.323538
1388 0.323567
1389 0.323653
1390 0.323696
1391 0.323915
1392 0.323941
1393 0.324027
1394 0.324067
1395 0.324124
1396 0.324244
1397 0.324351
1398 0.324351
1399 0.324351
1400 0.324393
1401 0.324393
1402 0.324491
1403 0.324526
1404 0.324526
1405 0.324526
1406 0.324557
1407 0.324673
1408 0.324748
1409 0.324907
1410 0.325066
1411 0.325076
1412 0.325093
1413 0.325093
1414 0.325093
1415 0.325136
1416 0.325283
1417 0.325283
1418 0.325283
1419 0.325314
1420 0.325314
1421 0.325314
1422 0.325329
1423 0.325329
1424 0.325413
1425 0.325413
1426 0.325433
1427 0.325433
1428 0.325433
1429 0.325474
1430 0.32549
1431 0.325577
1432 0.32581
1433 0.32581
1434 0.32581
1435 0.32581
1436 0.325851
1437 0.325875
1438 0.325875
1439 0.325875
1440 0.325875
1441 0.325875
1442 0.325962
1443 0.326055
1444 0.326127
1445 0.326127
1446 0.326176
1447 0.326202
1448 0.326202
1449 0.326202
1450 0.326202
1451 0.326241
1452 0.326255
1453 0.326255
1454 0.327399
1455 0.327399
1456 0.329426
1457 0.32951
1458 0.32951
1459 0.32951
1460 0.330568
1461 0.330706
1462 0.330777
1463 0.330978
1464 0.331004
1465 0.331058
1466 0.331138
1467 0.331232
1468 0.331292
1469 0.331453
1470 0.331745
1471 0.331745
1472 0.331763
1473 0.331974
1474 0.331974
1475 0.332114
1476 0.33218
1477 0.33218
1478 0.33218
1479 0.332248
1480 0.332295
1481 0.333133
1482 0.333258
1483 0.333258
1484 0.333344
1485 0.333367
1486 0.333391
1487 0.333509
1488 0.333509
1489 0.333517
1490 0.333561
1491 0.333575
1492 0.333676
1493 0.333676
1494 0.333711
1495 0.333878
1496 0.333878
1497 0.335259
1498 0.335531
1499 0.335596
1500 0.335857
1501 0.335931
1502 0.335986
1503 0.335986
1504 0.33612
1505 0.33612
1506 0.336142
1507 0.336142
1508 0.336431
1509 0.336626
1510 0.336749
1511 0.336881
1512 0.336916
1513 0.336938
1514 0.336938
1515 0.336973
1516 0.3371
1517 0.337112
1518 0.337124
1519 0.337124
1520 0.337169
1521 0.33719
1522 0.33719
1523 0.33719
1524 0.33719
1525 0.337334
1526 0.337334
1527 0.337334
1528 0.337334
1529 0.337334
1530 0.337361
1531 0.33738
1532 0.337746
1533 0.337758
1534 0.337807
1535 0.337825
1536 0.337904
1537 0.337925
1538 0.337925
1539 0.337961
1540 0.338149
1541 0.338291
1542 0.338391
1543 0.338418
1544 0.33848
1545 0.338709
1546 0.338709
1547 0.338709
1548 0.3389
1549 0.3389
1550 0.338928
1551 0.339011
1552 0.339011
1553 0.339011
1554 0.339191
1555 0.339191
1556 0.339205
1557 0.339239
1558 0.339306
1559 0.339443
1560 0.339468
1561 0.339468
1562 0.339505
1563 0.339505
1564 0.339521
1565 0.339609
1566 0.339609
1567 0.339609
1568 0.339669
1569 0.339703
1570 0.339741
1571 0.339756
1572 0.339756
1573 0.339756
1574 0.339756
1575 0.339816
1576 0.339816
1577 0.339943
1578 0.339943
1579 0.339958
1580 0.339958
1581 0.339958
1582 0.339958
1583 0.339958
1584 0.339958
1585 0.340025
1586 0.340066
1587 0.340122
1588 0.340136
1589 0.340136
1590 0.3402
1591 0.340347
1592 0.340347
1593 0.340572
1594 0.340967
1595 0.340967
1596 0.340967
1597 0.340967
1598 0.34119
1599 0.341305
1600 0.341442
1601 0.341442
1602 0.341442
1603 0.341626
1604 0.341681
1605 0.3419
1606 0.3419
1607 0.341978
1608 0.341978
1609 0.342048
1610 0.342085
1611 0.342085
1612 0.342255
1613 0.342265
1614 0.342274
1615 0.342369
1616 0.342573
1617 0.342618
1618 0.342618
1619 0.342633
1620 0.342744
1621 0.342838
1622 0.342898
1623 0.342929
1624 0.342929
1625 0.34298
1626 0.343035
1627 0.343095
1628 0.343135
1629 0.343135
1630 0.3432
1631 0.3432
1632 0.344393
1633 0.34441
1634 0.34441
1635 0.34441
1636 0.344425
1637 0.344425
1638 0.344544
1639 0.344699
1640 0.344748
1641 0.344748
1642 0.344748
1643 0.344748
1644 0.344748
1645 0.344748
1646 0.344761
1647 0.344761
1648 0.344778
1649 0.344778
1650 0.344937
1651 0.344962
1652 0.345003
1653 0.345003
1654 0.345032
1655 0.345047
1656 0.345107
1657 0.345121
1658 0.345121
1659 0.345121
1660 0.345121
1661 0.345173
1662 0.345173
1663 0.345173
1664 0.34532
1665 0.34546
1666 0.34546
1667 0.34546
1668 0.345487
1669 0.345487
1670 0.345487
1671 0.345487
1672 0.345487
1673 0.345502
1674 0.345568
1675 0.345568
1676 0.345615
1677 0.34569
1678 0.345739
1679 0.345814
1680 0.345889
1681 0.345889
1682 0.346094
1683 0.346121
1684 0.346121
1685 0.346121
1686 0.346152
1687 0.346282
1688 0.346282
1689 0.346317
1690 0.346423
1691 0.346568
1692 0.346696
1693 0.346732
1694 0.346878
1695 0.346878
1696 0.346902
1697 0.346902
1698 0.346902
1699 0.347005
1700 0.347005
1701 0.347088
1702 0.347088
1703 0.347152
1704 0.347152
1705 0.347152
1706 0.347152
1707 0.347234
1708 0.347263
1709 0.348428
1710 0.348428
1711 0.348608
1712 0.348689
1713 0.348689
1714 0.348689
1715 0.348744
1716 0.348744
1717 0.348744
1718 0.348744
1719 0.348744
1720 0.348744
1721 0.348744
1722 0.34891
1723 0.34891
1724 0.34891
1725 0.348963
1726 0.349083
1727 0.349083
1728 0.349083
1729 0.34915
1730 0.349277
1731 0.349277
1732 0.349277
1733 0.349327
1734 0.34935
1735 0.349373
1736 0.349419
1737 0.349451
1738 0.34946
1739 0.349563
1740 0.349563
1741 0.34965
1742 0.34965
1743 0.34965
1744 0.34969
1745 0.349756
1746 0.349766
1747 0.349766
1748 0.349766
1749 0.349869
1750 0.349894
1751 0.34991
1752 0.349921
1753 0.349962
1754 0.350073
1755 0.350176
1756 0.3502
1757 0.3502
1758 0.350217
1759 0.350217
1760 0.350217
1761 0.350217
1762 0.35024
1763 0.350278
1764 0.350278
1765 0.35029
1766 0.350304
1767 0.350304
1768 0.350326
1769 0.350413
1770 0.350621
1771 0.350621
1772 0.350744
1773 0.350758
1774 0.350758
1775 0.35082
1776 0.350897
1777 0.350897
1778 0.350922
1779 0.350922
1780 0.350958
1781 0.350958
1782 0.351005
1783 0.351052
1784 0.351148
1785 0.351148
1786 0.351148
1787 0.351148
1788 0.351148
1789 0.351148
1790 0.351148
1791 0.351195
1792 0.351195
1793 0.351218
1794 0.351218
1795 0.351251
1796 0.351266
1797 0.351386
1798 0.351459
1799 0.351459
1800 0.351562
1801 0.351562
1802 0.351562
1803 0.351562
1804 0.351602
1805 0.351765
1806 0.351868
1807 0.351868
1808 0.351868
1809 0.35201
1810 0.35201
1811 0.35201
1812 0.35201
1813 0.352049
1814 0.352105
1815 0.352127
1816 0.352148
1817 0.352148
1818 0.352148
1819 0.352148
1820 0.352172
1821 0.352172
1822 0.352172
1823 0.352196
1824 0.352196
1825 0.352196
1826 0.352217
1827 0.352217
1828 0.352217
1829 0.352217
1830 0.352244
1831 0.352244
1832 0.352258
1833 0.352258
1834 0.352275
1835 0.352323
1836 0.352323
1837 0.352323
1838 0.352351
1839 0.35238
1840 0.353491
1841 0.353699
1842 0.35371
1843 0.35371
1844 0.35372
1845 0.35372
1846 0.35372
1847 0.35372
1848 0.353947
1849 0.353947
1850 0.353947
1851 0.353974
1852 0.354013
1853 0.354013
1854 0.354013
1855 0.354013
1856 0.354013
1857 0.354071
1858 0.354122
1859 0.354122
1860 0.354122
1861 0.354122
1862 0.354122
1863 0.35418
1864 0.354216
1865 0.354263
1866 0.354288
1867 0.354411
1868 0.354423
1869 0.354435
1870 0.354533
1871 0.35469
1872 0.354702
1873 0.354702
1874 0.354702
1875 0.354716
1876 0.354716
1877 0.354716
1878 0.354716
1879 0.354716
1880 0.354716
1881 0.354759
1882 0.354759
1883 0.354759
1884 0.354759
1885 0.354773
1886 0.354773
1887 0.354773
1888 0.354773
1889 0.356446
1890 0.35649
1891 0.356503
1892 0.356503
1893 0.356535
1894 0.35655
1895 0.35655
1896 0.356599
1897 0.356599
1898 0.356632
1899 0.356776
1900 0.356776
1901 0.356791
1902 0.356791
1903 0.356791
1904 0.356809
1905 0.356919
1906 0.357
1907 0.357102
1908 0.357102
1909 0.357102
1910 0.357102
1911 0.357102
1912 0.357119
1913 0.357119
1914 0.357119
1915 0.357119
1916 0.357151
1917 0.357191
1918 0.357191
1919 0.357191
1920 0.357252
1921 0.357341
1922 0.357341
1923 0.357387
1924 0.357387
1925 0.357387
1926 0.357406
1927 0.357406
1928 0.357406
1929 0.357406
1930 0.357406
1931 0.357476
1932 0.357476
1933 0.357476
1934 0.357476
1935 0.357476
1936 0.357476
1937 0.357544
1938 0.357544
1939 0.357544
1940 0.357544
1941 0.357544
1942 0.357544
1943 0.357544
1944 0.357544
1945 0.357668
1946 0.357668
1947 0.357668
1948 0.357668
1949 0.357668
1950 0.357668
1951 0.357668
1952 0.357668
1953 0.357668
1954 0.357715
1955 0.35773
1956 0.35773
1957 0.35773
1958 0.35773
1959 0.35773
1960 0.35773
1961 0.35773
1962 0.35773
1963 0.357893
1964 0.357893
1965 0.357893
1966 0.357944
1967 0.357944
1968 0.357944
1969 0.357944
1970 0.357944
1971 0.357944
1972 0.358027
1973 0.358027
1974 0.358027
1975 0.358074
1976 0.358074
1977 0.35815
1978 0.35815
1979 0.35815
1980 0.35821
1981 0.35821
1982 0.358309
1983 0.358309
1984 0.358393
1985 0.35843
1986 0.35843
1987 0.358456
1988 0.358513
1989 0.3586
1990 0.3586
1991 0.3586
1992 0.3586
1993 0.358636
1994 0.358636
1995 0.358636
1996 0.358636
1997 0.358636
1998 0.358636
1999 0.358636
2000 0.358636
2001 0.358636
2002 0.358636
2003 0.361008
2004 0.361008
2005 0.361008
2006 0.361008
2007 0.361008
2008 0.361008
2009 0.361008
2010 0.361117
2011 0.361359
2012 0.361557
2013 0.361582
2014 0.361582
2015 0.361624
2016 0.361671
2017 0.361855
2018 0.361997
2019 0.362012
2020 0.362012
2021 0.362087
2022 0.362113
2023 0.36214
2024 0.36233
2025 0.362391
2026 0.362391
2027 0.362391
2028 0.362419
2029 0.362419
2030 0.362419
2031 0.362419
2032 0.362419
2033 0.362446
2034 0.363383
2035 0.363396
2036 0.363485
2037 0.363485
2038 0.363531
2039 0.363531
2040 0.363558
2041 0.363558
2042 0.363558
2043 0.363558
2044 0.363558
2045 0.363615
2046 0.363707
2047 0.363756
2048 0.363812
2049 0.36391
2050 0.36397
2051 0.36397
2052 0.36397
2053 0.36397
2054 0.36415
2055 0.364166
2056 0.364188
2057 0.364188
2058 0.364188
2059 0.364188
2060 0.364218
2061 0.364262
2062 0.364302
2063 0.364626
2064 0.364626
2065 0.364626
2066 0.364691
2067 0.364691
2068 0.364691
2069 0.364691
2070 0.364725
2071 0.364725
2072 0.364762
2073 0.364762
2074 0.364952
2075 0.364952
2076 0.364971
2077 0.36498
2078 0.36498
2079 0.36498
2080 0.364993
2081 0.364993
2082 0.365025
2083 0.365025
2084 0.365025
2085 0.365085
2086 0.365085
2087 0.365213
2088 0.365275
2089 0.365331
2090 0.365352
2091 0.365372
2092 0.365483
2093 0.365483
2094 0.365559
2095 0.36558
2096 0.36558
2097 0.36568
2098 0.365704
2099 0.365724
2100 0.365744
2101 0.365812
2102 0.365906
2103 0.36595
2104 0.365993
2105 0.366018
2106 0.366084
2107 0.366084
2108 0.366186
2109 0.366203
2110 0.366306
2111 0.366406
2112 0.36642
2113 0.36661
2114 0.36661
2115 0.366624
2116 0.366624
2117 0.366624
2118 0.366624
2119 0.366624
2120 0.366681
2121 0.366741
2122 0.366741
2123 0.366741
2124 0.366741
2125 0.36677
2126 0.366831
2127 0.366831
2128 0.366867
2129 0.366867
2130 0.36692
2131 0.366986
2132 0.366986
2133 0.366986
2134 0.366986
2135 0.366986
2136 0.366986
2137 0.367022
2138 0.367066
2139 0.367066
2140 0.367066
2141 0.367083
2142 0.367135
2143 0.367135
2144 0.36716
2145 0.367196
2146 0.367196
2147 0.367196
2148 0.367303
2149 0.367303
2150 0.36734
2151 0.36734
2152 0.36734
2153 0.368724
2154 0.368724
2155 0.368762
2156 0.368762
2157 0.368762
2158 0.368762
2159 0.368762
2160 0.368762
2161 0.368781
2162 0.368875
2163 0.368892
2164 0.368929
2165 0.368998
2166 0.368998
2167 0.368998
2168 0.370097
2169 0.370097
2170 0.370097
2171 0.370097
2172 0.370097
2173 0.370097
2174 0.371449
2175 0.371449
2176 0.37152
2177 0.37152
2178 0.371584
2179 0.371584
2180 0.371584
2181 0.371584
2182 0.371584
2183 0.371584
2184 0.371584
2185 0.371584
2186 0.371584
2187 0.371639
2188 0.371639
2189 0.371639
2190 0.371639
2191 0.371639
2192 0.371665
2193 0.371665
2194 0.371665
2195 0.371688
2196 0.371775
2197 0.371775
2198 0.371775
2199 0.371775
2200 0.372594
2201 0.372594
2202 0.372594
2203 0.37262
2204 0.37262
2205 0.37262
2206 0.37262
2207 0.37262
2208 0.37262
2209 0.37262
2210 0.37262
2211 0.372699
2212 0.372731
2213 0.372876
2214 0.372876
2215 0.372876
2216 0.372876
2217 0.372969
2218 0.372969
2219 0.374333
2220 0.374333
2221 0.374333
2222 0.374333
2223 0.374375
2224 0.374375
2225 0.37442
2226 0.374462
2227 0.374462
2228 0.374462
2229 0.374462
2230 0.374462
2231 0.374462
2232 0.374462
2233 0.374462
2234 0.374462
2235 0.374525
2236 0.37456
2237 0.374595
2238 0.374595
2239 0.374713
2240 0.374779
2241 0.374927
2242 0.374927
2243 0.374954
2244 0.374973
2245 0.374973
2246 0.375059
2247 0.375059
2248 0.375059
2249 0.375103
2250 0.376319
2251 0.376319
2252 0.376319
2253 0.377648
2254 0.377655
2255 0.377666
2256 0.377666
2257 0.377666
2258 0.377666
2259 0.377666
2260 0.377666
2261 0.377747
2262 0.377866
2263 0.377866
2264 0.377904
2265 0.378855
2266 0.378855
2267 0.378861
2268 0.378861
2269 0.378861
2270 0.378878
2271 0.378878
2272 0.378878
2273 0.378952
2274 0.379233
2275 0.379347
2276 0.379355
2277 0.379355
2278 0.379355
2279 0.379395
2280 0.379412
2281 0.379525
2282 0.379677
2283 0.379677
2284 0.379677
2285 0.379737
2286 0.379737
2287 0.379737
2288 0.379737
2289 0.379737
2290 0.379783
2291 0.379783
2292 0.379783
2293 0.379783
2294 0.379783
2295 0.379783
2296 0.379826
2297 0.379826
2298 0.379957
2299 0.379957
2300 0.379957
2301 0.379957
2302 0.379957
2303 0.379957
2304 0.379957
2305 0.379957
2306 0.379957
2307 0.379957
2308 0.379957
2309 0.379957
2310 0.379957
2311 0.379957
2312 0.379957
2313 0.379971
2314 0.379971
2315 0.380486
2316 0.380533
2317 0.380533
2318 0.38058
2319 0.380627
2320 0.380627
2321 0.380627
2322 0.38085
2323 0.38085
2324 0.38106
2325 0.38106
2326 0.38106
2327 0.381319
2328 0.381329
2329 0.381329
2330 0.381329
2331 0.381329
2332 0.381391
2333 0.381391
2334 0.381391
2335 0.381391
2336 0.381391
2337 0.381413
2338 0.381445
2339 0.381445
2340 0.381445
2341 0.381574
2342 0.381583
2343 0.381602
2344 0.381612
2345 0.381612
2346 0.381662
2347 0.381662
2348 0.381662
2349 0.381706
2350 0.381751
2351 0.381751
2352 0.381786
2353 0.382692
2354 0.382692
2355 0.382692
2356 0.382692
2357 0.382722
2358 0.382811
2359 0.382858
2360 0.382869
2361 0.382869
2362 0.382869
2363 0.382869
2364 0.382869
2365 0.382869
2366 0.38291
2367 0.382952
2368 0.382952
2369 0.382952
2370 0.383112
2371 0.383112
2372 0.383156
2373 0.383156
2374 0.383181
2375 0.383181
2376 0.383181
2377 0.383181
2378 0.383181
2379 0.383181
2380 0.383213
2381 0.383213
2382 0.383213
2383 0.383213
2384 0.383213
2385 0.383213
2386 0.383213
2387 0.383213
2388 0.383213
2389 0.38325
2390 0.38325
2391 0.38325
2392 0.38325
2393 0.38325
2394 0.38325
2395 0.38325
2396 0.38325
2397 0.38325
2398 0.383299
2399 0.383299
2400 0.38443
2401 0.38443
2402 0.384454
2403 0.38452
2404 0.38452
2405 0.38452
2406 0.384564
2407 0.384672
2408 0.384695
2409 0.384732
2410 0.384847
2411 0.384866
2412 0.385005
2413 0.385146
2414 0.385171
2415 0.385364
2416 0.38557
2417 0.38557
2418 0.38557
2419 0.38557
2420 0.38557
2421 0.38557
2422 0.38557
2423 0.38557
2424 0.38557
2425 0.38557
2426 0.386776
2427 0.386776
2428 0.386776
2429 0.386776
2430 0.386776
2431 0.386776
2432 0.386776
2433 0.386824
2434 0.386931
2435 0.386931
2436 0.386938
2437 0.386938
2438 0.386938
2439 0.386938
2440 0.386938
2441 0.386938
2442 0.386938
2443 0.386938
2444 0.386938
2445 0.386938
2446 0.386972
2447 0.386972
2448 0.387007
2449 0.387007
2450 0.387007
2451 0.387007
2452 0.387007
2453 0.387007
2454 0.387061
2455 0.387112
2456 0.387112
2457 0.387137
2458 0.38721
2459 0.38721
2460 0.38721
2461 0.38721
2462 0.38721
2463 0.38721
2464 0.38721
2465 0.38721
2466 0.387344
2467 0.387344
2468 0.387344
2469 0.387423
2470 0.387423
2471 0.38757
2472 0.387653
2473 0.387795
2474 0.387795
2475 0.387874
2476 0.387874
2477 0.387938
2478 0.38796
2479 0.38796
2480 0.387974
2481 0.387974
2482 0.388019
2483 0.388107
2484 0.388107
2485 0.388107
2486 0.388107
2487 0.388205
2488 0.388205
2489 0.388205
2490 0.388228
2491 0.388228
2492 0.388228
2493 0.388228
2494 0.388228
2495 0.388228
2496 0.388274
2497 0.388322
2498 0.388347
2499 0.388347
2500 0.388394
2501 0.388394
2502 0.388394
2503 0.388394
2504 0.388394
2505 0.388394
2506 0.388394
2507 0.388394
2508 0.388394
2509 0.388394
2510 0.388427
2511 0.388454
2512 0.388454
2513 0.388454
2514 0.388487
2515 0.388507
2516 0.388541
2517 0.388541
2518 0.388541
2519 0.388541
2520 0.388578
2521 0.388659
2522 0.388659
2523 0.388659
2524 0.388659
2525 0.388659
2526 0.388659
2527 0.388672
2528 0.388672
2529 0.388721
2530 0.388721
2531 0.388721
2532 0.388721
2533 0.388721
2534 0.388721
2535 0.388721
2536 0.388721
2537 0.388721
2538 0.388721
2539 0.388767
2540 0.388814
2541 0.388814
2542 0.388814
2543 0.388814
2544 0.388814
2545 0.388878
2546 0.388878
2547 0.388927
2548 0.38896
2549 0.38896
2550 0.38896
2551 0.38896
2552 0.38896
2553 0.38896
2554 0.38896
2555 0.38896
2556 0.38896
2557 0.38896
2558 0.388988
2559 0.388988
2560 0.388988
2561 0.389017
2562 0.389017
2563 0.389017
2564 0.389017
2565 0.389017
2566 0.38911
2567 0.38911
2568 0.389126
2569 0.389159
2570 0.389159
2571 0.389159
2572 0.389159
2573 0.389159
2574 0.389159
2575 0.389159
2576 0.389159
2577 0.389159
2578 0.389159
2579 0.390279
2580 0.390316
2581 0.390316
2582 0.390316
2583 0.390316
2584 0.390316
2585 0.390316
2586 0.390361
2587 0.390361
2588 0.390361
2589 0.390361
2590 0.390361
2591 0.390361
2592 0.390483
2593 0.391302
2594 0.391302
2595 0.391302
2596 0.391302
2597 0.391302
2598 0.391302
2599 0.391302
2600 0.392178
2601 0.392178
2602 0.392328
2603 0.392328
2604 0.392328
2605 0.392363
2606 0.392363
2607 0.392419
2608 0.392419
2609 0.392419
2610 0.392691
2611 0.392691
2612 0.392722
2613 0.392722
2614 0.39289
2615 0.39289
2616 0.393005
2617 0.393005
2618 0.393005
2619 0.393005
2620 0.393005
2621 0.393005
2622 0.393005
2623 0.393005
2624 0.394416
2625 0.394478
2626 0.394478
2627 0.394515
2628 0.394515
2629 0.394515
2630 0.394515
2631 0.394515
2632 0.394515
2633 0.394515
2634 0.394531
2635 0.394531
2636 0.394643
2637 0.394643
2638 0.394643
2639 0.394643
2640 0.394776
2641 0.394796
2642 0.394796
2643 0.394825
2644 0.394881
2645 0.394881
2646 0.394881
2647 0.394901
2648 0.394927
2649 0.394947
2650 0.394947
2651 0.394947
2652 0.394947
2653 0.39496
2654 0.39496
2655 0.39496
2656 0.39496
2657 0.39496
2658 0.39496
2659 0.39496
2660 0.39496
2661 0.39496
2662 0.39496
2663 0.39496
2664 0.39496
2665 0.39496
2666 0.39496
2667 0.39496
2668 0.39496
2669 0.39496
2670 0.39496
2671 0.39496
2672 0.39496
2673 0.39496
2674 0.39496
2675 0.39496
2676 0.395013
2677 0.396044
2678 0.396051
2679 0.396075
2680 0.396075
2681 0.396075
2682 0.396075
2683 0.396075
2684 0.396075
2685 0.396075
2686 0.396075
2687 0.396075
2688 0.396075
2689 0.396119
2690 0.396119
2691 0.396119
2692 0.396119
2693 0.396119
2694 0.396119
2695 0.396143
2696 0.396143
2697 0.396143
2698 0.396143
2699 0.396222
2700 0.396222
2701 0.396222
2702 0.396238
2703 0.396281
2704 0.396312
2705 0.396312
2706 0.39634
2707 0.39634
2708 0.39634
2709 0.396398
2710 0.396432
2711 0.396432
2712 0.396432
2713 0.396432
2714 0.396432
2715 0.396432
2716 0.396432
2717 0.396561
2718 0.396561
2719 0.396571
2720 0.396834
2721 0.396834
2722 0.396864
2723 0.396874
2724 0.396874
2725 0.396874
2726 0.396885
2727 0.397007
2728 0.397007
2729 0.397007
2730 0.397007
2731 0.397007
2732 0.397007
2733 0.397007
2734 0.397007
2735 0.397038
2736 0.397038
2737 0.39726
2738 0.39726
2739 0.39726
2740 0.39726
2741 0.397272
2742 0.397316
2743 0.397316
2744 0.397414
2745 0.397451
2746 0.397451
2747 0.397451
2748 0.397451
2749 0.397451
2750 0.397463
2751 0.397475
2752 0.397501
2753 0.397501
2754 0.397628
2755 0.397699
2756 0.397699
2757 0.397721
2758 0.397762
2759 0.397806
2760 0.397806
2761 0.397829
2762 0.397892
2763 0.397892
2764 0.39933
2765 0.399414
2766 0.399414
2767 0.399428
2768 0.399428
2769 0.399428
2770 0.399517
2771 0.399565
2772 0.399721
2773 0.399721
2774 0.399721
2775 0.399721
2776 0.399786
2777 0.399786
2778 0.399962
2779 0.400124
2780 0.400124
2781 0.400124
2782 0.400124
2783 0.400159
2784 0.400257
2785 0.400257
2786 0.400257
2787 0.400257
2788 0.400257
2789 0.400257
2790 0.400257
2791 0.400257
2792 0.400257
2793 0.400257
2794 0.400257
2795 0.400257
2796 0.400295
2797 0.400295
2798 0.400295
2799 0.400295
2800 0.400314
2801 0.400352
2802 0.400352
2803 0.400352
2804 0.400445
2805 0.400445
2806 0.400445
2807 0.400445
2808 0.400445
2809 0.400445
2810 0.400445
2811 0.400445
2812 0.400445
2813 0.400445
2814 0.400445
2815 0.400654
2816 0.400654
2817 0.400654
2818 0.400654
2819 0.400654
2820 0.400654
2821 0.400654
2822 0.400654
2823 0.400654
2824 0.400654
2825 0.400654
2826 0.400666
2827 0.400856
2828 0.40088
2829 0.40088
2830 0.40088
2831 0.40088
2832 0.40088
2833 0.40088
2834 0.40088
2835 0.40088
2836 0.400902
2837 0.400925
2838 0.400925
2839 0.400944
2840 0.400944
2841 0.400944
2842 0.400944
2843 0.400944
2844 0.400964
2845 0.401013
2846 0.401013
2847 0.401013
2848 0.401013
2849 0.401013
2850 0.401013
2851 0.401013
2852 0.401013
2853 0.401013
2854 0.402028
2855 0.402207
2856 0.402207
2857 0.402228
2858 0.402228
2859 0.402228
2860 0.402275
2861 0.402275
2862 0.402308
2863 0.402392
2864 0.402492
2865 0.402492
2866 0.402605
2867 0.402605
2868 0.402722
2869 0.402722
2870 0.402722
2871 0.402722
2872 0.402722
2873 0.402722
2874 0.402748
2875 0.402748
2876 0.402748
2877 0.402776
2878 0.402776
2879 0.402776
2880 0.402776
2881 0.402776
2882 0.402776
2883 0.402776
2884 0.402776
2885 0.402776
2886 0.402776
2887 0.402776
2888 0.402776
2889 0.402776
2890 0.402776
2891 0.402827
2892 0.402827
2893 0.402827
2894 0.402827
2895 0.402827
2896 0.402827
2897 0.402827
2898 0.402827
2899 0.40285
2900 0.40285
2901 0.40285
2902 0.402889
2903 0.402947
2904 0.402947
2905 0.402964
2906 0.402964
2907 0.402964
2908 0.402964
2909 0.403024
2910 0.403024
2911 0.403024
2912 0.403072
2913 0.403072
2914 0.403072
2915 0.403123
2916 0.403123
2917 0.403123
2918 0.403123
2919 0.403123
2920 0.403123
2921 0.403123
2922 0.403152
2923 0.403152
2924 0.403152
2925 0.403152
2926 0.403152
2927 0.403152
2928 0.403152
2929 0.403152
2930 0.403152
2931 0.403152
2932 0.403152
2933 0.403152
2934 0.403152
2935 0.403254
2936 0.403254
2937 0.403254
2938 0.403254
2939 0.403328
2940 0.403403
2941 0.403425
2942 0.403425
2943 0.403448
2944 0.403448
2945 0.403448
2946 0.403448
2947 0.403507
2948 0.403507
2949 0.403507
2950 0.403544
2951 0.40357
2952 0.40357
2953 0.40357
2954 0.40357
2955 0.40357
2956 0.403632
2957 0.40366
2958 0.403683
2959 0.403683
2960 0.403683
2961 0.403683
2962 0.403683
2963 0.403683
2964 0.403683
2965 0.403721
2966 0.403721
2967 0.403721
2968 0.403721
2969 0.403721
2970 0.403721
2971 0.403721
2972 0.403721
2973 0.403721
2974 0.403768
2975 0.403855
2976 0.403879
2977 0.403879
2978 0.403879
2979 0.403879
2980 0.403879
2981 0.403879
2982 0.403879
2983 0.403879
2984 0.403949
2985 0.403949
2986 0.403949
2987 0.403949
2988 0.403949
2989 0.404
2990 0.404084
2991 0.404115
2992 0.404115
2993 0.404166
2994 0.404166
2995 0.404166
2996 0.404166
2997 0.404166
2998 0.404166
2999 0.404166
3000 0.404204
3001 0.404239
3002 0.404239
3003 0.404239
3004 0.404239
3005 0.404325
3006 0.404356
3007 0.404356
3008 0.404356
3009 0.404356
3010 0.404356
3011 0.404356
3012 0.404356
3013 0.404356
3014 0.404356
3015 0.404374
3016 0.40444
3017 0.40444
3018 0.40444
3019 0.40444
3020 0.40444
3021 0.40444
3022 0.40444
3023 0.40444
3024 0.40444
3025 0.404553
3026 0.404553
3027 0.404553
3028 0.404627
3029 0.404627
3030 0.404709
3031 0.40477
3032 0.404809
3033 0.404809
3034 0.404809
3035 0.404809
3036 0.404809
3037 0.404906
3038 0.404906
3039 0.404906
3040 0.404931
3041 0.404931
3042 0.404931
3043 0.405033
3044 0.405033
3045 0.405033
3046 0.405033
3047 0.405033
3048 0.406159
3049 0.406159
3050 0.406159
3051 0.406159
3052 0.406159
3053 0.406269
3054 0.406269
3055 0.406269
3056 0.406269
3057 0.406269
3058 0.406269
3059 0.406269
3060 0.406269
3061 0.406301
3062 0.406301
3063 0.406301
3064 0.406301
3065 0.406301
3066 0.406301
3067 0.406301
3068 0.406301
3069 0.406301
3070 0.406301
3071 0.406331
3072 0.406447
3073 0.406447
3074 0.406447
3075 0.406447
3076 0.406447
3077 0.406447
3078 0.40648
3079 0.40648
3080 0.40648
3081 0.40655
3082 0.406596
3083 0.406633
3084 0.406633
3085 0.406633
3086 0.406633
3087 0.406671
3088 0.406671
3089 0.406757
3090 0.406824
3091 0.406946
3092 0.406946
3093 0.406946
3094 0.406946
3095 0.406946
3096 0.406946
3097 0.407122
3098 0.407122
3099 0.407122
3100 0.407122
3101 0.407122
3102 0.407122
3103 0.407122
3104 0.407122
3105 0.407122
3106 0.40719
3107 0.40719
3108 0.407249
3109 0.407249
3110 0.407329
3111 0.407329
3112 0.407329
3113 0.407329
3114 0.407329
3115 0.407329
3116 0.407329
3117 0.407329
3118 0.407329
3119 0.407329
3120 0.407329
3121 0.407345
3122 0.407345
3123 0.407345
3124 0.407345
3125 0.407345
3126 0.407374
3127 0.407397
3128 0.407397
3129 0.407397
3130 0.407397
3131 0.407397
3132 0.407451
3133 0.407471
3134 0.407493
3135 0.407534
3136 0.407575
3137 0.407575
3138 0.407575
3139 0.407575
3140 0.407575
3141 0.407575
3142 0.407597
3143 0.407597
3144 0.407597
3145 0.407597
3146 0.407597
3147 0.407597
3148 0.407618
3149 0.407636
3150 0.407692
3151 0.407692
3152 0.407692
3153 0.407734
3154 0.407734
3155 0.407734
3156 0.407734
3157 0.407898
3158 0.407898
3159 0.407898
3160 0.407898
3161 0.407898
3162 0.407898
3163 0.407923
3164 0.407923
3165 0.407984
3166 0.407984
3167 0.407984
3168 0.407984
3169 0.407984
3170 0.407984
3171 0.408034
3172 0.408034
3173 0.408034
3174 0.408034
3175 0.408034
3176 0.408034
3177 0.408034
3178 0.408034
3179 0.408034
3180 0.408034
3181 0.408034
3182 0.408034
3183 0.408034
3184 0.408034
3185 0.408087
3186 0.408087
3187 0.40815
3188 0.40815
3189 0.40815
3190 0.408194
3191 0.408194
3192 0.408258
3193 0.408258
3194 0.408258
3195 0.408258
3196 0.408295
3197 0.408295
3198 0.408295
3199 0.408295
3200 0.408415
3201 0.408415
3202 0.408415
3203 0.409503
3204 0.409503
3205 0.409503
3206 0.409503
3207 0.409503
3208 0.409566
3209 0.409566
3210 0.409566
3211 0.409566
3212 0.409675
3213 0.409675
3214 0.409719
3215 0.409719
3216 0.409719
3217 0.409738
3218 0.409738
3219 0.409738
3220 0.409738
3221 0.409738
3222 0.409866
3223 0.409866
3224 0.409866
3225 0.409888
3226 0.409888
3227 0.409888
3228 0.409895
3229 0.409895
3230 0.409961
3231 0.409961
3232 0.409961
3233 0.409961
3234 0.410194
3235 0.410194
3236 0.410194
3237 0.410194
3238 0.410194
3239 0.410194
3240 0.410215
3241 0.410215
3242 0.410284
3243 0.410292
3244 0.410318
3245 0.410376
3246 0.410376
3247 0.410385
3248 0.410385
3249 0.410385
3250 0.410411
3251 0.410466
3252 0.410466
3253 0.410494
3254 0.410494
3255 0.410494
3256 0.410513
3257 0.410513
3258 0.410513
3259 0.410513
3260 0.410513
3261 0.410513
3262 0.410513
3263 0.411434
3264 0.411434
3265 0.411434
3266 0.411457
3267 0.411463
3268 0.411531
3269 0.411531
3270 0.411531
3271 0.411531
3272 0.411541
3273 0.411614
3274 0.411621
3275 0.411621
3276 0.41169
3277 0.411762
3278 0.411762
3279 0.411777
3280 0.411818
3281 0.411826
3282 0.411835
3283 0.411844
3284 0.411844
3285 0.411844
3286 0.411871
3287 0.411871
3288 0.411871
3289 0.411871
3290 0.411871
3291 0.411871
3292 0.411871
3293 0.41196
3294 0.41196
3295 0.41196
3296 0.412007
3297 0.412007
3298 0.412007
3299 0.412007
3300 0.412007
3301 0.412007
3302 0.412007
3303 0.412007
3304 0.412007
3305 0.412007
3306 0.412007
3307 0.412007
3308 0.412007
3309 0.412031
3310 0.412031
3311 0.412031
3312 0.412031
3313 0.412246
3314 0.412282
3315 0.412282
3316 0.412282
3317 0.412282
3318 0.412282
3319 0.412282
3320 0.412282
3321 0.412282
3322 0.412282
3323 0.412282
3324 0.412282
3325 0.412282
3326 0.412282
3327 0.412414
3328 0.412414
3329 0.412414
3330 0.412431
3331 0.412431
3332 0.412431
3333 0.412431
3334 0.41255
3335 0.41255
3336 0.412679
3337 0.41273
3338 0.41273
3339 0.413029
3340 0.413082
3341 0.413106
3342 0.413119
3343 0.413147
3344 0.413147
3345 0.413147
3346 0.413168
3347 0.413168
3348 0.413191
3349 0.413191
3350 0.413303
3351 0.413326
3352 0.413326
3353 0.413339
3354 0.413393
3355 0.413417
3356 0.413417
3357 0.41343
3358 0.413454
3359 0.413454
3360 0.413454
3361 0.413516
3362 0.413516
3363 0.413516
3364 0.413516
3365 0.413516
3366 0.413516
3367 0.413571
3368 0.413571
3369 0.413571
3370 0.413571
3371 0.413571
3372 0.413685
3373 0.413753
3374 0.413753
3375 0.413753
3376 0.413753
3377 0.413753
3378 0.413778
3379 0.413778
3380 0.413798
3381 0.413798
3382 0.413798
3383 0.413798
3384 0.413798
3385 0.41386
3386 0.41386
3387 0.41386
3388 0.413918
3389 0.413918
3390 0.413918
3391 0.413918
3392 0.413918
3393 0.413918
3394 0.413918
3395 0.413918
3396 0.413918
3397 0.413918
3398 0.413975
3399 0.413975
3400 0.413975
3401 0.414095
3402 0.414095
3403 0.414095
3404 0.41412
3405 0.41412
3406 0.41412
3407 0.41412
3408 0.414134
3409 0.414164
3410 0.414164
3411 0.41418
3412 0.41418
3413 0.414329
3414 0.414329
3415 0.414358
3416 0.414358
3417 0.414358
3418 0.414435
3419 0.414435
3420 0.414435
3421 0.414435
3422 0.414562
3423 0.414562
3424 0.414578
3425 0.414595
3426 0.414595
3427 0.414666
3428 0.414684
3429 0.414684
3430 0.414684
3431 0.414684
3432 0.414684
3433 0.414684
3434 0.414684
3435 0.414684
3436 0.414684
3437 0.414684
3438 0.414737
3439 0.414822
3440 0.414853
3441 0.414918
3442 0.414918
3443 0.414918
3444 0.414947
3445 0.414947
3446 0.414947
3447 0.414947
3448 0.415084
3449 0.415084
3450 0.415084
3451 0.415084
3452 0.415159
3453 0.415233
3454 0.415233
3455 0.415233
3456 0.415233
3457 0.415287
3458 0.415287
3459 0.415287
3460 0.415287
3461 0.415287
3462 0.415402
3463 0.41542
3464 0.41542
3465 0.41542
3466 0.41542
3467 0.41542
3468 0.41542
3469 0.41542
3470 0.415485
3471 0.415485
3472 0.41559
3473 0.41559
3474 0.415613
3475 0.415613
3476 0.415613
3477 0.415741
3478 0.415741
3479 0.415741
3480 0.415741
3481 0.415741
3482 0.415741
3483 0.415741
3484 0.415741
3485 0.415854
3486 0.415908
3487 0.415908
3488 0.415908
3489 0.415908
3490 0.415908
3491 0.415908
3492 0.415908
3493 0.415908
3494 0.415908
3495 0.415908
3496 0.415908
3497 0.415908
3498 0.415908
3499 0.415908
3500 0.415908
3501 0.415908
3502 0.415908
3503 0.415908
3504 0.415908
3505 0.416044
3506 0.416044
3507 0.416044
3508 0.416044
3509 0.416044
3510 0.416044
3511 0.416058
3512 0.416058
3513 0.416058
3514 0.416058
3515 0.416058
3516 0.416058
3517 0.416058
3518 0.416058
3519 0.416058
3520 0.416058
3521 0.416058
3522 0.416058
3523 0.416058
3524 0.416058
3525 0.416058
3526 0.416058
3527 0.416058
3528 0.416258
3529 0.416293
3530 0.416302
3531 0.416503
3532 0.416503
3533 0.416616
3534 0.416616
3535 0.416616
3536 0.416626
3537 0.416849
3538 0.416929
3539 0.416929
3540 0.416929
3541 0.416929
3542 0.416929
3543 0.416929
3544 0.416929
3545 0.416929
3546 0.416962
3547 0.416962
3548 0.416962
3549 0.416962
3550 0.416962
3551 0.416962
3552 0.417007
3553 0.417087
3554 0.417087
3555 0.417183
3556 0.41721
3557 0.41721
3558 0.41721
3559 0.41721
3560 0.41721
3561 0.41721
3562 0.417238
3563 0.417238
3564 0.417238
3565 0.417238
3566 0.417238
3567 0.417238
3568 0.417238
3569 0.417289
3570 0.417289
3571 0.417289
3572 0.417289
3573 0.417322
3574 0.417322
3575 0.417322
3576 0.417322
3577 0.417322
3578 0.417322
3579 0.417349
3580 0.417349
3581 0.417349
3582 0.417489
3583 0.417489
3584 0.417489
3585 0.417489
3586 0.417541
3587 0.417597
3588 0.417597
3589 0.417597
3590 0.417597
3591 0.417656
3592 0.417656
3593 0.417656
3594 0.417703
3595 0.417703
3596 0.417703
3597 0.417733
3598 0.417733
3599 0.417733


==> plots/data/dataSport-LDM.dat <==
0 0
1 0
2 0
3 0.00131429
4 0.0049546
5 0.0107533
6 0.0125055
7 0.0142293
8 0.014436
9 0.0189241
10 0.0207049
11 0.0257854
12 0.0323992
13 0.0329813
14 0.0347822
15 0.0391326
16 0.0395743
17 0.0402312
18 0.0406183
19 0.0410276
20 0.0416187
21 0.0422496
22 0.0436324
23 0.0438335
24 0.0443431
25 0.0469691
26 0.0477017
27 0.0481889
28 0.0483564
29 0.0487549
30 0.0492753
31 0.0515907
32 0.0540497
33 0.0544774
34 0.0546594
35 0.0552596
36 0.0553719
37 0.05558
38 0.0557824
39 0.0560834
40 0.0563426
41 0.0573972
42 0.0580955
43 0.0595549
44 0.0598687
45 0.061505
46 0.061996
47 0.0646859
48 0.0653016
49 0.0655258
50 0.0657567
51 0.0660602
52 0.0685508
53 0.0688641
54 0.0709344
55 0.0732033
56 0.0735958
57 0.0749841
58 0.0753535
59 0.076073
60 0.0765444
61 0.0769682
62 0.079815
63 0.0798965
64 0.0803605
65 0.0818897
66 0.0823743
67 0.0850223
68 0.0855694
69 0.0861889
70 0.0871952
71 0.0886954
72 0.0910752
73 0.0925209
74 0.0928487
75 0.0952999
76 0.0967032
77 0.096883
78 0.10138
79 0.104823
80 0.105214
81 0.106591
82 0.109464
83 0.113936
84 0.115373
85 0.115806
86 0.117523
87 0.118806
88 0.120027
89 0.120169
90 0.121714
91 0.122029
92 0.123719
93 0.124011
94 0.124739
95 0.125172
96 0.125898
97 0.127151
98 0.127425
99 0.129038
100 0.129405
101 0.129663
102 0.130584
103 0.13105
104 0.131328
105 0.131687
106 0.132154
107 0.132617
108 0.132703
109 0.133246
110 0.133996
111 0.13492
112 0.135279
113 0.135695
114 0.135858
115 0.136099
116 0.136913
117 0.139683
118 0.139924
119 0.14005
120 0.140382
121 0.140726
122 0.140848
123 0.140897
124 0.141364
125 0.143522
126 0.143725
127 0.143851
128 0.144149
129 0.144357
130 0.144501
131 0.144822
132 0.144982
133 0.146384
134 0.149012
135 0.149225
136 0.151777
137 0.152122
138 0.153817
139 0.154011
140 0.154483
141 0.15507
142 0.155892
143 0.156026
144 0.15674
145 0.158033
146 0.15827
147 0.15849
148 0.16012
149 0.160737
150 0.162225
151 0.16273
152 0.163435
153 0.164338
154 0.165809
155 0.16605
156 0.166313
157 0.167875
158 0.168205
159 0.16899
160 0.169282
161 0.169373
162 0.170559
163 0.171024
164 0.171217
165 0.171552
166 0.171891
167 0.172918
168 0.173489
169 0.175078
170 0.17678
171 0.178275
172 0.179848
173 0.180365
174 0.180496
175 0.180625
176 0.181469
177 0.182016
178 0.182284
179 0.182889
180 0.183092
181 0.18325
182 0.18366
183 0.184111
184 0.184521
185 0.185007
186 0.186139
187 0.186598
188 0.186959
189 0.187405
190 0.187558
191 0.187754
192 0.188106
193 0.190446
194 0.19317
195 0.193587
196 0.19504
197 0.199484
198 0.199876
199 0.201492
200 0.202194
201 0.202554
202 0.203247
203 0.205379
204 0.206036
205 0.207186
206 0.208135
207 0.208698
208 0.209337
209 0.209815
210 0.21004
211 0.21174
212 0.212404
213 0.213583
214 0.21429
215 0.21522
216 0.215829
217 0.217045
218 0.217304
219 0.217548
220 0.217682
221 0.217732
222 0.217945
223 0.21926
224 0.220386
225 0.221919
226 0.224087
227 0.224492
228 0.225085
229 0.225384
230 0.226996
231 0.228224
232 0.228418
233 0.228823
234 0.231152
235 0.2326
236 0.234466
237 0.237075
238 0.237249
239 0.237422
240 0.237605
241 0.237848
242 0.23827
243 0.23854
244 0.239236
245 0.239376
246 0.239664
247 0.241117
248 0.242381
249 0.242546
250 0.243175
251 0.243373
252 0.245059
253 0.245322
254 0.246712
255 0.246866
256 0.247088
257 0.247393
258 0.247791
259 0.247949
260 0.248733
261 0.24898
262 0.250339
263 0.254521
264 0.25598
265 0.256052
266 0.257624
267 0.257897
268 0.258804
269 0.25904
270 0.259074
271 0.259318
272 0.260567
273 0.260932
274 0.261395
275 0.261814
276 0.261882
277 0.261955
278 0.261991
279 0.262811
280 0.263013
281 0.264235
282 0.264475
283 0.266125
284 0.267612
285 0.267861
286 0.268222
287 0.268568
288 0.268792
289 0.269052
290 0.269276
291 0.269485
292 0.269844
293 0.270099
294 0.270846
295 0.271097
296 0.273903
297 0.274301
298 0.274503
299 0.274664
300 0.274959
301 0.275177
302 0.27569
303 0.276361
304 0.276722
305 0.276805
306 0.277342
307 0.27752
308 0.277581
309 0.27763
310 0.278087
311 0.27825
312 0.278441
313 0.279696
314 0.279849
315 0.280192
316 0.280409
317 0.280862
318 0.281005
319 0.281449
320 0.28196
321 0.282319
322 0.282547
323 0.282748
324 0.284069
325 0.284388
326 0.287212
327 0.287493
328 0.29022
329 0.290565
330 0.291616
331 0.291754
332 0.292069
333 0.292756
334 0.292942
335 0.293144
336 0.293316
337 0.293501
338 0.293864
339 0.294267
340 0.294657
341 0.294868
342 0.295104
343 0.295196
344 0.295357
345 0.295443
346 0.295834
347 0.296001
348 0.296109
349 0.296463
350 0.296555
351 0.296689
352 0.296962
353 0.297152
354 0.299834
355 0.300094
356 0.300627
357 0.300812
358 0.300971
359 0.302253
360 0.302575
361 0.30284
362 0.30309
363 0.303301
364 0.303782
365 0.304894
366 0.30527
367 0.306389
368 0.306572
369 0.30677
370 0.306917
371 0.307154
372 0.307715
373 0.308097
374 0.30831
375 0.308561
376 0.308914
377 0.309107
378 0.309554
379 0.309755
380 0.310105
381 0.310248
382 0.31056
383 0.310694
384 0.310925
385 0.311356
386 0.311512
387 0.31173
388 0.312417
389 0.313887
390 0.314312
391 0.314426
392 0.314552
393 0.314992
394 0.315292
395 0.31557
396 0.315729
397 0.315873
398 0.316427
399 0.317092
400 0.317779
401 0.318279
402 0.31847
403 0.319662
404 0.319872
405 0.319911
406 0.320091
407 0.320171
408 0.320238
409 0.320514
410 0.320748
411 0.320891
412 0.32113
413 0.321362
414 0.321922
415 0.322244
416 0.3223
417 0.322414
418 0.322677
419 0.322835
420 0.323208
421 0.323372
422 0.32368
423 0.323873
424 0.324127
425 0.324257
426 0.325707
427 0.326095
428 0.326496
429 0.326803
430 0.326986
431 0.327147
432 0.327433
433 0.327606
434 0.329216
435 0.329435
436 0.329735
437 0.329928
438 0.330071
439 0.33064
440 0.330708
441 0.330817
442 0.331297
443 0.331746
444 0.331941
445 0.332233
446 0.332703
447 0.332746
448 0.333193
449 0.333396
450 0.333635
451 0.333854
452 0.334294
453 0.334369
454 0.334444
455 0.334643
456 0.334879
457 0.335092
458 0.335326
459 0.335648
460 0.335757
461 0.3361
462 0.336331
463 0.336874
464 0.336977
465 0.338375
466 0.338588
467 0.338628
468 0.338941
469 0.339253
470 0.339399
471 0.339768
472 0.339802
473 0.339936
474 0.340244
475 0.340442
476 0.340558
477 0.340623
478 0.340688
479 0.340931
480 0.341101
481 0.341201
482 0.341279
483 0.341548
484 0.341799
485 0.341914
486 0.342879
487 0.343005
488 0.343476
489 0.343863
490 0.344066
491 0.344139
492 0.344434
493 0.344601
494 0.344814
495 0.344936
496 0.345062
497 0.345267
498 0.345559
499 0.347296
500 0.347561
501 0.347611
502 0.347778
503 0.349284
504 0.349673
505 0.350025
506 0.350055
507 0.350252
508 0.350507
509 0.350889
510 0.351263
511 0.351448
512 0.351612
513 0.353181
514 0.353368
515 0.353616
516 0.353894
517 0.355502
518 0.355861
519 0.355923
520 0.355972
521 0.356679
522 0.357005
523 0.357143
524 0.357465
525 0.357624
526 0.35914
527 0.359378
528 0.359681
529 0.360028
530 0.360224
531 0.360377
532 0.361544
533 0.361996
534 0.362064
535 0.362229
536 0.362522
537 0.362752
538 0.363152
539 0.36349
540 0.363667
541 0.364058
542 0.365301
543 0.365867
544 0.366154
545 0.366302
546 0.366568
547 0.366769
548 0.367312
549 0.367421
550 0.367475
551 0.367517
552 0.367708
553 0.368771
554 0.368998
555 0.369204
556 0.369204
557 0.369232
558 0.369286
559 0.369327
560 0.369358
561 0.369659
562 0.369808
563 0.3701
564 0.370398
565 0.370484
566 0.370624
567 0.370703
568 0.372244
569 0.372279
570 0.372749
571 0.372941
572 0.373221
573 0.37344
574 0.374004
575 0.374255
576 0.374279
577 0.374341
578 0.375433
579 0.375563
580 0.375787
581 0.376172
582 0.376334
583 0.37641
584 0.376517
585 0.377881
586 0.377943
587 0.377953
588 0.378271
589 0.378341
590 0.378601
591 0.378954
592 0.378993
593 0.379034
594 0.380186
595 0.380511
596 0.380671
597 0.38102
598 0.381126
599 0.381203
600 0.381376
601 0.381524
602 0.38186
603 0.382295
604 0.382381
605 0.382396
606 0.3827
607 0.382937
608 0.383247
609 0.383307
610 0.383532
611 0.384036
612 0.384064
613 0.38435
614 0.384433
615 0.38453
616 0.384556
617 0.385762
618 0.38585
619 0.386112
620 0.38645
621 0.386661
622 0.38695
623 0.387282
624 0.387518
625 0.387686
626 0.387767
627 0.387985
628 0.388203
629 0.388372
630 0.388646
631 0.388782
632 0.388886
633 0.388907
634 0.389235
635 0.389342
636 0.38963
637 0.389649
638 0.389853
639 0.38991
640 0.390242
641 0.390385
642 0.390609
643 0.390688
644 0.390727
645 0.390771
646 0.391269
647 0.391536
648 0.391536
649 0.391807
650 0.39199
651 0.392018
652 0.392102
653 0.392102
654 0.392234
655 0.392468
656 0.392766
657 0.393159
658 0.393388
659 0.393595
660 0.393783
661 0.393807
662 0.39392
663 0.394136
664 0.394303
665 0.39587
666 0.39587
667 0.39593
668 0.396016
669 0.396016
670 0.396141
671 0.396233
672 0.396293
673 0.397493
674 0.397709
675 0.397789
676 0.397818
677 0.397863
678 0.398122
679 0.398199
680 0.39826
681 0.398488
682 0.398522
683 0.398612
684 0.399674
685 0.399674
686 0.400153
687 0.400266
688 0.400556
689 0.400674
690 0.400721
691 0.400838
692 0.400991
693 0.401216
694 0.401283
695 0.402619
696 0.402629
697 0.402678
698 0.402854
699 0.403235
700 0.403359
701 0.403391
702 0.403492
703 0.403583
704 0.403602
705 0.404128
706 0.405176
707 0.405325
708 0.405416
709 0.405499
710 0.405734
711 0.405782
712 0.405931
713 0.40597
714 0.406042
715 0.406122
716 0.406396
717 0.40655
718 0.40688
719 0.406916
720 0.406982
721 0.407112
722 0.408532
723 0.40875
724 0.409006
725 0.409406
726 0.409666
727 0.409818
728 0.409975
729 0.410376
730 0.410405
731 0.410513
732 0.410737
733 0.410804
734 0.411231
735 0.411302
736 0.41141
737 0.411538
738 0.41167
739 0.411825
740 0.411918
741 0.413052
742 0.413611
743 0.413772
744 0.413772
745 0.414028
746 0.414101
747 0.414222
748 0.414382
749 0.414382
750 0.414838
751 0.414883
752 0.414941
753 0.41495
754 0.41495
755 0.415022
756 0.41514
757 0.415249
758 0.415295
759 0.415736
760 0.41577
761 0.415819
762 0.415932
763 0.41609
764 0.416183
765 0.416318
766 0.416531
767 0.416615
768 0.416746
769 0.416878
770 0.416912
771 0.417059
772 0.418243
773 0.418264
774 0.418573
775 0.418913
776 0.419139
777 0.419616
778 0.419905
779 0.420024
780 0.420243
781 0.420763
782 0.420814
783 0.420965
784 0.421114
785 0.421504
786 0.42156
787 0.421783
788 0.421967
789 0.422423
790 0.422558
791 0.422861
792 0.422931
793 0.423102
794 0.423186
795 0.423205
796 0.423205
797 0.423364
798 0.423466
799 0.423797
800 0.423953
801 0.423977
802 0.424108
803 0.424208
804 0.424327
805 0.424388
806 0.424455
807 0.424652
808 0.424779
809 0.424779
810 0.424944
811 0.425159
812 0.425381
813 0.425552
814 0.42576
815 0.42576
816 0.42577
817 0.425886
818 0.425918
819 0.425985
820 0.42622
821 0.426407
822 0.426407
823 0.42652
824 0.426623
825 0.426848
826 0.426918
827 0.427347
828 0.427437
829 0.427499
830 0.427589
831 0.427615
832 0.427781
833 0.427861
834 0.428232
835 0.428461
836 0.428692
837 0.428891
838 0.429045
839 0.429103
840 0.429229
841 0.431959
842 0.43214
843 0.432478
844 0.432554
845 0.432836
846 0.432885
847 0.432996
848 0.4332
849 0.433237
850 0.433461
851 0.433461
852 0.433541
853 0.433604
854 0.433648
855 0.433971
856 0.434047
857 0.434088
858 0.434113
859 0.43433
860 0.434395
861 0.434572
862 0.434572
863 0.434572
864 0.434807
865 0.436057
866 0.436081
867 0.436081
868 0.436081
869 0.436259
870 0.436365
871 0.436421
872 0.436474
873 0.436527
874 0.436527
875 0.436918
876 0.436918
877 0.437183
878 0.437221
879 0.43741
880 0.437536
881 0.437777
882 0.437879
883 0.43793
884 0.438024
885 0.439189
886 0.439189
887 0.43931
888 0.439346
889 0.439434
890 0.439434
891 0.439434
892 0.439543
893 0.439615
894 0.439615
895 0.439723
896 0.43987
897 0.439912
898 0.439978
899 0.440005
900 0.440188
901 0.440203
902 0.440517
903 0.440532
904 0.440532
905 0.440781
906 0.440889
907 0.440989
908 0.441004
909 0.441142
910 0.441142
911 0.441142
912 0.441214
913 0.441214
914 0.441244
915 0.441244
916 0.441286
917 0.441373
918 0.441426
919 0.441563
920 0.441731
921 0.441958
922 0.442142
923 0.442298
924 0.442455
925 0.442511
926 0.4426
927 0.442915
928 0.442969
929 0.44299
930 0.443088
931 0.443207
932 0.443378
933 0.443522
934 0.443658
935 0.443658
936 0.443815
937 0.443942
938 0.444189
939 0.444484
940 0.444484
941 0.444525
942 0.44484
943 0.44484
944 0.445026
945 0.445077
946 0.44525
947 0.445589
948 0.445677
949 0.445827
950 0.445827
951 0.445876
952 0.445954
953 0.446045
954 0.446045
955 0.447171
956 0.447237
957 0.447432
958 0.447516
959 0.447646
960 0.4479
961 0.4479
962 0.447988
963 0.448269
964 0.448391
965 0.448513
966 0.449704
967 0.449992
968 0.450129
969 0.450212
970 0.450261
971 0.450391
972 0.45051
973 0.450571
974 0.450648
975 0.450706
976 0.450854
977 0.450894
978 0.450894
979 0.451038
980 0.451082
981 0.451082
982 0.451115
983 0.451115
984 0.451115
985 0.451115
986 0.451142
987 0.451211
988 0.451331
989 0.451331
990 0.451472
991 0.451596
992 0.451614
993 0.451675
994 0.451807
995 0.451807
996 0.4532
997 0.453243
998 0.453321
999 0.453456
1000 0.453551
1001 0.453749
1002 0.453749
1003 0.454069
1004 0.454294
1005 0.45435
1006 0.45438
1007 0.45438
1008 0.454547
1009 0.454547
1010 0.454611
1011 0.454627
1012 0.454684
1013 0.45481
1014 0.45481
1015 0.454968
1016 0.455094
1017 0.455207
1018 0.45524
1019 0.455369
1020 0.455369
1021 0.45554
1022 0.455553
1023 0.455609
1024 0.455701
1025 0.455732
1026 0.455732
1027 0.455989
1028 0.455989
1029 0.45605
1030 0.456112
1031 0.456348
1032 0.456381
1033 0.456447
1034 0.456551
1035 0.456589
1036 0.456611
1037 0.456663
1038 0.456884
1039 0.456947
1040 0.457142
1041 0.457359
1042 0.457432
1043 0.457543
1044 0.457543
1045 0.457685
1046 0.457758
1047 0.45779
1048 0.457862
1049 0.457962
1050 0.458179
1051 0.458277
1052 0.458369
1053 0.458694
1054 0.458905
1055 0.459164
1056 0.45924
1057 0.459285
1058 0.459562
1059 0.459562
1060 0.459634
1061 0.459634
1062 0.459634
1063 0.459649
1064 0.459802
1065 0.459802
1066 0.45986
1067 0.45986
1068 0.45986
1069 0.459908
1070 0.45994
1071 0.459985
1072 0.459985
1073 0.460111
1074 0.460169
1075 0.460169
1076 0.460257
1077 0.460277
1078 0.460415
1079 0.460474
1080 0.460553
1081 0.461462
1082 0.461462
1083 0.461509
1084 0.461578
1085 0.461697
1086 0.461697
1087 0.46179
1088 0.461866
1089 0.46192
1090 0.46192
1091 0.462076
1092 0.462193
1093 0.46231
1094 0.462502
1095 0.462632
1096 0.462647
1097 0.462927
1098 0.463181
1099 0.463313
1100 0.463418
1101 0.463418
1102 0.463548
1103 0.463672
1104 0.463767
1105 0.463767
1106 0.463825
1107 0.463863
1108 0.463863
1109 0.464032
1110 0.464052
1111 0.464087
1112 0.464262
1113 0.464334
1114 0.464665
1115 0.464665
1116 0.464815
1117 0.465095
1118 0.465337
1119 0.465337
1120 0.465509
1121 0.465509
1122 0.465584
1123 0.46563
1124 0.46563
1125 0.465882
1126 0.465882
1127 0.465882
1128 0.465998
1129 0.466146
1130 0.466277
1131 0.466464
1132 0.466536
1133 0.466713
1134 0.466883
1135 0.466883
1136 0.466883
1137 0.466952
1138 0.467157
1139 0.467239
1140 0.467326
1141 0.467471
1142 0.467482
1143 0.467887
1144 0.467887
1145 0.467917
1146 0.468166
1147 0.468244
1148 0.468341
1149 0.468372
1150 0.468453
1151 0.468464
1152 0.468547
1153 0.468566
1154 0.468617
1155 0.468751
1156 0.46883
1157 0.468893
1158 0.468914
1159 0.468932
1160 0.468932
1161 0.468981
1162 0.469075
1163 0.469124
1164 0.469124
1165 0.469124
1166 0.469188
1167 0.469258
1168 0.469309
1169 0.469469
1170 0.46949
1171 0.46952
1172 0.469544
1173 0.469544
1174 0.469624
1175 0.469748
1176 0.469796
1177 0.469827
1178 0.469851
1179 0.469851
1180 0.469944
1181 0.469976
1182 0.470114
1183 0.470146
1184 0.470146
1185 0.470187
1186 0.470219
1187 0.470318
1188 0.470318
1189 0.470418
1190 0.470418
1191 0.470633
1192 0.470715
1193 0.470715
1194 0.470715
1195 0.47073
1196 0.470818
1197 0.470875
1198 0.470986
1199 0.471061
1200 0.471114
1201 0.471114
1202 0.471349
1203 0.471387
1204 0.471547
1205 0.47163
1206 0.47163
1207 0.471681
1208 0.471856
1209 0.471856
1210 0.472083
1211 0.472146
1212 0.472159
1213 0.472292
1214 0.472292
1215 0.472358
1216 0.472358
1217 0.472358
1218 0.472415
1219 0.473735
1220 0.47389
1221 0.473981
1222 0.473981
1223 0.473981
1224 0.474049
1225 0.474198
1226 0.474198
1227 0.47424
1228 0.474407
1229 0.474436
1230 0.474483
1231 0.474483
1232 0.47465
1233 0.474695
1234 0.47473
1235 0.47473
1236 0.474947
1237 0.475134
1238 0.475134
1239 0.475134
1240 0.475166
1241 0.475219
1242 0.475334
1243 0.475334
1244 0.475334
1245 0.475484
1246 0.475484
1247 0.475484
1248 0.475484
1249 0.475714
1250 0.47582
1251 0.47582
1252 0.475943
1253 0.476011
1254 0.476079
1255 0.476129
1256 0.476157
1257 0.476157
1258 0.476215
1259 0.476215
1260 0.476369
1261 0.47651
1262 0.476598
1263 0.476841
1264 0.476841
1265 0.477001
1266 0.477361
1267 0.477602
1268 0.477797
1269 0.477925
1270 0.477925
1271 0.47795
1272 0.477977
1273 0.478204
1274 0.478204
1275 0.47828
1276 0.478343
1277 0.478374
1278 0.478374
1279 0.478411
1280 0.478451
1281 0.478534
1282 0.478534
1283 0.478557
1284 0.478938
1285 0.478938
1286 0.478938
1287 0.478976
1288 0.479096
1289 0.479096
1290 0.479096
1291 0.479096
1292 0.479138
1293 0.479138
1294 0.479204
1295 0.479204
1296 0.479264
1297 0.479283
1298 0.479328
1299 0.479354
1300 0.47941
1301 0.479442
1302 0.479442
1303 0.479442
1304 0.479472
1305 0.479472
1306 0.479472
1307 0.479553
1308 0.479578
1309 0.479612
1310 0.479693
1311 0.479747
1312 0.47979
1313 0.47979
1314 0.479899
1315 0.480124
1316 0.480418
1317 0.480564
1318 0.480873
1319 0.48089
1320 0.48089
1321 0.48089
1322 0.480929
1323 0.480954
1324 0.480979
1325 0.480979
1326 0.480979
1327 0.481034
1328 0.481034
1329 0.481034
1330 0.481074
1331 0.481074
1332 0.481144
1333 0.481353
1334 0.4814
1335 0.4814
1336 0.48146
1337 0.48146
1338 0.481481
1339 0.481481
1340 0.481562
1341 0.481604
1342 0.481664
1343 0.481863
1344 0.482019
1345 0.482019
1346 0.483068
1347 0.483068
1348 0.483115
1349 0.483264
1350 0.483305
1351 0.483407
1352 0.483474
1353 0.483474
1354 0.483474
1355 0.483474
1356 0.483486
1357 0.483529
1358 0.483529
1359 0.483529
1360 0.483529
1361 0.484733
1362 0.484779
1363 0.484779
1364 0.484779
1365 0.484889
1366 0.484889
1367 0.48491
1368 0.484946
1369 0.485118
1370 0.485959
1371 0.486069
1372 0.486086
1373 0.486149
1374 0.486224
1375 0.486246
1376 0.48636
1377 0.486384
1378 0.486411
1379 0.486447
1380 0.486709
1381 0.486777
1382 0.486818
1383 0.486818
1384 0.486818
1385 0.486925
1386 0.487186
1387 0.487313
1388 0.487313
1389 0.487446
1390 0.487477
1391 0.487578
1392 0.487689
1393 0.487755
1394 0.48821
1395 0.488249
1396 0.488297
1397 0.488382
1398 0.488382
1399 0.488674
1400 0.488892
1401 0.488892
1402 0.489021
1403 0.489164
1404 0.48919
1405 0.489299
1406 0.489374
1407 0.489603
1408 0.489603
1409 0.489654
1410 0.489747
1411 0.489747
1412 0.489857
1413 0.489908
1414 0.489908
1415 0.489908
1416 0.489908
1417 0.491144
1418 0.491429
1419 0.491429
1420 0.491465
1421 0.491492
1422 0.49154
1423 0.49154
1424 0.491565
1425 0.491565
1426 0.491565
1427 0.491565
1428 0.491581
1429 0.491785
1430 0.491856
1431 0.491856
1432 0.491856
1433 0.491885
1434 0.491951
1435 0.491967
1436 0.491967
1437 0.491967
1438 0.49202
1439 0.492159
1440 0.492208
1441 0.492208
1442 0.492208
1443 0.492208
1444 0.492208
1445 0.492534
1446 0.493018
1447 0.493069
1448 0.493541
1449 0.494085
1450 0.494085
1451 0.494085
1452 0.494085
1453 0.494238
1454 0.494238
1455 0.494272
1456 0.494353
1457 0.494393
1458 0.494441
1459 0.494464
1460 0.4945
1461 0.494634
1462 0.494689
1463 0.494689
1464 0.494689
1465 0.494734
1466 0.49476
1467 0.49476
1468 0.495285
1469 0.495321
1470 0.495321
1471 0.495357
1472 0.495435
1473 0.495469
1474 0.495512
1475 0.495512
1476 0.495578
1477 0.495692
1478 0.495757
1479 0.495784
1480 0.495877
1481 0.496018
1482 0.496139
1483 0.496139
1484 0.49619
1485 0.49619
1486 0.49619
1487 0.496317
1488 0.496329
1489 0.496462
1490 0.49664
1491 0.496837
1492 0.496837
1493 0.496919
1494 0.496919
1495 0.497243
1496 0.497305
1497 0.49737
1498 0.497468
1499 0.497574
1500 0.49767
1501 0.49767
1502 0.497843
1503 0.497843
1504 0.49796
1505 0.49796
1506 0.498077
1507 0.498077
1508 0.498198
1509 0.498361
1510 0.498387
1511 0.498409
1512 0.498575
1513 0.498575
1514 0.498575
1515 0.498575
1516 0.498575
1517 0.498644
1518 0.498644
1519 0.498644
1520 0.498673
1521 0.498729
1522 0.498729
1523 0.498755
1524 0.498755
1525 0.498755
1526 0.498755
1527 0.498786
1528 0.498863
1529 0.499213
1530 0.499459
1531 0.499503
1532 0.499596
1533 0.499596
1534 0.499874
1535 0.499874
1536 0.49996
1537 0.500019
1538 0.500019
1539 0.500019
1540 0.500283
1541 0.500387
1542 0.500387
1543 0.500426
1544 0.500621
1545 0.500621
1546 0.500726
1547 0.500726
1548 0.500734
1549 0.500734
1550 0.500874
1551 0.500905
1552 0.500978
1553 0.50105
1554 0.501187
1555 0.501187
1556 0.501187
1557 0.501187
1558 0.501187
1559 0.501187
1560 0.501187
1561 0.501187
1562 0.501265
1563 0.50133
1564 0.501427
1565 0.501524
1566 0.501524
1567 0.501633
1568 0.501717
1569 0.501808
1570 0.501808
1571 0.501808
1572 0.501823
1573 0.501823
1574 0.501856
1575 0.501918
1576 0.501962
1577 0.501962
1578 0.501962
1579 0.502162
1580 0.502162
1581 0.502253
1582 0.502253
1583 0.502403
1584 0.502416
1585 0.502474
1586 0.502759
1587 0.502759
1588 0.502811
1589 0.502856
1590 0.502856
1591 0.502995
1592 0.50308
1593 0.503166
1594 0.503187
1595 0.503208
1596 0.503208
1597 0.503208
1598 0.503268
1599 0.503268
1600 0.503366
1601 0.503415
1602 0.503415
1603 0.503446
1604 0.503462
1605 0.503553
1606 0.503569
1607 0.503634
1608 0.503713
1609 0.503846
1610 0.503846
1611 0.50393
1612 0.50393
1613 0.50393
1614 0.504003
1615 0.504088
1616 0.504191
1617 0.504191
1618 0.504191
1619 0.504191
1620 0.504191
1621 0.504191
1622 0.50428
1623 0.50428
1624 0.504334
1625 0.504334
1626 0.504334
1627 0.504357
1628 0.504357
1629 0.504357
1630 0.504357
1631 0.504394
1632 0.504441
1633 0.504517
1634 0.504517
1635 0.504517
1636 0.504569
1637 0.504569
1638 0.50461
1639 0.504724
1640 0.504724
1641 0.504724
1642 0.504817
1643 0.504888
1644 0.504888
1645 0.504888
1646 0.505069
1647 0.505092
1648 0.505171
1649 0.50532
1650 0.505416
1651 0.505487
1652 0.505523
1653 0.505586
1654 0.505675
1655 0.505786
1656 0.505786
1657 0.505848
1658 0.505848
1659 0.505848
1660 0.505848
1661 0.505872
1662 0.505956
1663 0.505956
1664 0.505956
1665 0.505956
1666 0.505984
1667 0.505984
1668 0.506014
1669 0.506014
1670 0.506147
1671 0.506191
1672 0.506472
1673 0.506485
1674 0.506593
1675 0.506593
1676 0.50667
1677 0.506732
1678 0.506789
1679 0.506864
1680 0.506892
1681 0.507015
1682 0.507015
1683 0.507121
1684 0.507265
1685 0.507317
1686 0.507317
1687 0.507383
1688 0.507405
1689 0.507405
1690 0.507499
1691 0.507527
1692 0.507553
1693 0.507604
1694 0.507604
1695 0.507726
1696 0.507726
1697 0.507799
1698 0.507903
1699 0.507903
1700 0.507927
1701 0.507945
1702 0.507945
1703 0.508011
1704 0.50807
1705 0.508083
1706 0.508083
1707 0.508102
1708 0.508187
1709 0.508307
1710 0.508307
1711 0.508307
1712 0.50834
1713 0.508432
1714 0.508566
1715 0.508629
1716 0.508629
1717 0.508701
1718 0.508973
1719 0.508973
1720 0.509101
1721 0.509101
1722 0.509101
1723 0.509101
1724 0.509139
1725 0.509227
1726 0.509227
1727 0.509227
1728 0.509332
1729 0.509356
1730 0.509356
1731 0.509356
1732 0.509438
1733 0.509438
1734 0.509438
1735 0.509438
1736 0.509536
1737 0.509536
1738 0.509536
1739 0.509863
1740 0.509863
1741 0.509919
1742 0.509919
1743 0.510086
1744 0.511158
1745 0.511226
1746 0.511226
1747 0.511226
1748 0.511261
1749 0.511295
1750 0.511357
1751 0.511357
1752 0.511357
1753 0.511357
1754 0.511511
1755 0.511511
1756 0.511602
1757 0.511602
1758 0.511602
1759 0.511766
1760 0.511766
1761 0.511766
1762 0.511852
1763 0.511979
1764 0.512055
1765 0.512195
1766 0.512298
1767 0.512317
1768 0.512398
1769 0.512398
1770 0.512398
1771 0.512463
1772 0.512463
1773 0.512518
1774 0.512725
1775 0.512772
1776 0.512955
1777 0.513199
1778 0.513356
1779 0.513403
1780 0.513403
1781 0.513514
1782 0.513514
1783 0.513731
1784 0.513966
1785 0.514116
1786 0.514186
1787 0.514228
1788 0.514243
1789 0.514299
1790 0.514471
1791 0.51454
1792 0.514668
1793 0.514693
1794 0.514693
1795 0.514806
1796 0.514806
1797 0.514806
1798 0.514806
1799 0.514853
1800 0.514902
1801 0.514902
1802 0.514902
1803 0.514902
1804 0.514902
1805 0.514902
1806 0.514902
1807 0.514931
1808 0.515131
1809 0.515228
1810 0.515258
1811 0.515258
1812 0.515258
1813 0.515258
1814 0.515274
1815 0.515327
1816 0.515327
1817 0.515327
1818 0.51541
1819 0.51541
1820 0.51541
1821 0.51541
1822 0.515561
1823 0.515612
1824 0.515663
1825 0.515663
1826 0.515663
1827 0.515663
1828 0.51571
1829 0.515871
1830 0.516033
1831 0.516108
1832 0.516188
1833 0.516298
1834 0.516298
1835 0.516298
1836 0.516392
1837 0.516392
1838 0.516412
1839 0.516412
1840 0.516412
1841 0.516412
1842 0.516412
1843 0.516467
1844 0.516507
1845 0.516549
1846 0.516549
1847 0.516602
1848 0.516862
1849 0.517033
1850 0.517088
1851 0.517175
1852 0.517247
1853 0.517247
1854 0.517247
1855 0.517304
1856 0.517387
1857 0.517387
1858 0.517471
1859 0.517471
1860 0.517471
1861 0.517471
1862 0.517471
1863 0.517471
1864 0.517536
1865 0.517536
1866 0.517536
1867 0.517536
1868 0.517572
1869 0.517572
1870 0.517572
1871 0.517635
1872 0.517635
1873 0.517732
1874 0.517845
1875 0.517845
1876 0.517969
1877 0.517969
1878 0.518429
1879 0.518444
1880 0.518593
1881 0.518632
1882 0.518645
1883 0.5187
1884 0.518715
1885 0.518715
1886 0.518818
1887 0.518818
1888 0.518818
1889 0.518934
1890 0.519466
1891 0.519466
1892 0.519498
1893 0.519558
1894 0.519618
1895 0.519635
1896 0.519635
1897 0.519635
1898 0.519635
1899 0.519697
1900 0.519806
1901 0.519806
1902 0.519806
1903 0.519806
1904 0.519835
1905 0.519835
1906 0.519835
1907 0.519835
1908 0.519835
1909 0.520003
1910 0.520038
1911 0.520068
1912 0.520068
1913 0.520238
1914 0.520496
1915 0.520902
1916 0.521003
1917 0.521086
1918 0.521154
1919 0.521206
1920 0.521206
1921 0.52133
1922 0.52133
1923 0.521445
1924 0.521445
1925 0.521503
1926 0.521523
1927 0.521523
1928 0.521523
1929 0.521619
1930 0.521737
1931 0.521737
1932 0.521769
1933 0.521803
1934 0.521803
1935 0.521871
1936 0.521958
1937 0.521958
1938 0.521979
1939 0.522027
1940 0.522027
1941 0.522027
1942 0.522044
1943 0.522072
1944 0.522107
1945 0.522107
1946 0.522135
1947 0.522238
1948 0.522275
1949 0.522344
1950 0.522431
1951 0.522669
1952 0.522669
1953 0.522669
1954 0.522669
1955 0.522998
1956 0.52307
1957 0.52307
1958 0.52307
1959 0.523162
1960 0.523162
1961 0.523224
1962 0.523325
1963 0.523325
1964 0.523362
1965 0.523452
1966 0.523525
1967 0.523525
1968 0.523525
1969 0.523525
1970 0.523554
1971 0.523554
1972 0.523573
1973 0.523756
1974 0.523928
1975 0.523928
1976 0.523928
1977 0.523928
1978 0.523947
1979 0.523974
1980 0.524141
1981 0.524196
1982 0.524291
1983 0.524291
1984 0.524365
1985 0.524365
1986 0.524387
1987 0.524387
1988 0.524387
1989 0.524422
1990 0.524524
1991 0.524524
1992 0.524524
1993 0.524656
1994 0.524704
1995 0.524796
1996 0.524906
1997 0.524942
1998 0.524942
1999 0.525018
2000 0.525018
2001 0.525018
2002 0.525065
2003 0.525065
2004 0.525065
2005 0.525065
2006 0.525065
2007 0.525153
2008 0.525153
2009 0.525153
2010 0.525224
2011 0.525315
2012 0.525352
2013 0.525415
2014 0.525516
2015 0.525525
2016 0.525525
2017 0.525543
2018 0.525579
2019 0.525628
2020 0.525628
2021 0.525628
2022 0.525628
2023 0.525802
2024 0.525802
2025 0.525802
2026 0.525918
2027 0.526236
2028 0.526263
2029 0.526263
2030 0.526292
2031 0.526328
2032 0.526328
2033 0.526328
2034 0.526328
2035 0.526328
2036 0.526365
2037 0.526402
2038 0.526411
2039 0.526514
2040 0.526514
2041 0.526514
2042 0.526577
2043 0.526619
2044 0.52665
2045 0.52665
2046 0.52665
2047 0.52665
2048 0.52665
2049 0.526955
2050 0.526955
2051 0.52703
2052 0.52703
2053 0.528157
2054 0.528242
2055 0.528342
2056 0.528342
2057 0.528381
2058 0.528427
2059 0.528443
2060 0.528443
2061 0.52864
2062 0.528771
2063 0.528992
2064 0.529055
2065 0.529094
2066 0.52915
2067 0.52921
2068 0.52921
2069 0.52921
2070 0.529263
2071 0.529263
2072 0.529386
2073 0.529434
2074 0.529434
2075 0.529434
2076 0.529459
2077 0.529459
2078 0.529459
2079 0.529459
2080 0.529648
2081 0.529724
2082 0.529759
2083 0.529759
2084 0.529759
2085 0.529759
2086 0.529852
2087 0.530045
2088 0.530045
2089 0.530085
2090 0.530085
2091 0.530103
2092 0.530131
2093 0.530131
2094 0.530131
2095 0.530169
2096 0.530282
2097 0.530282
2098 0.53031
2099 0.530382
2100 0.530454
2101 0.530454
2102 0.530454
2103 0.530473
2104 0.530525
2105 0.530525
2106 0.530525
2107 0.530604
2108 0.530604
2109 0.530604
2110 0.530604
2111 0.530604
2112 0.530604
2113 0.530604
2114 0.530681
2115 0.530757
2116 0.530757
2117 0.531144
2118 0.531289
2119 0.531437
2120 0.531731
2121 0.531894
2122 0.532032
2123 0.532098
2124 0.532098
2125 0.532173
2126 0.532201
2127 0.53223
2128 0.53223
2129 0.532566
2130 0.532566
2131 0.532566
2132 0.532566
2133 0.532699
2134 0.532754
2135 0.532754
2136 0.532838
2137 0.532899
2138 0.532899
2139 0.532899
2140 0.533053
2141 0.533156
2142 0.533156
2143 0.533233
2144 0.533257
2145 0.533257
2146 0.533329
2147 0.533575
2148 0.53361
2149 0.533759
2150 0.533829
2151 0.533994
2152 0.534045
2153 0.534242
2154 0.534367
2155 0.534367
2156 0.534446
2157 0.534552
2158 0.53473
2159 0.534865
2160 0.534953
2161 0.535088
2162 0.535088
2163 0.535121
2164 0.535121
2165 0.535769
2166 0.53591
2167 0.535955
2168 0.536033
2169 0.536049
2170 0.53609
2171 0.536123
2172 0.536174
2173 0.536223
2174 0.536223
2175 0.536223
2176 0.536223
2177 0.536449
2178 0.536449
2179 0.536449
2180 0.536449
2181 0.536627
2182 0.536627
2183 0.536627
2184 0.536696
2185 0.536696
2186 0.536696
2187 0.536696
2188 0.536696
2189 0.536723
2190 0.536723
2191 0.536723
2192 0.536792
2193 0.536792
2194 0.536814
2195 0.536849
2196 0.5369
2197 0.5369
2198 0.5369
2199 0.5369
2200 0.536922
2201 0.536992
2202 0.536992
2203 0.536992
2204 0.537037
2205 0.537037
2206 0.537037
2207 0.537129
2208 0.537129
2209 0.537129
2210 0.537129
2211 0.537129
2212 0.537129
2213 0.537129
2214 0.537129
2215 0.537152
2216 0.537152
2217 0.537152
2218 0.537241
2219 0.537241
2220 0.537273
2221 0.537273
2222 0.537326
2223 0.537366
2224 0.537366
2225 0.537366
2226 0.537402
2227 0.537402
2228 0.537402
2229 0.537402
2230 0.537421
2231 0.537445
2232 0.537445
2233 0.537478
2234 0.537478
2235 0.537511
2236 0.537511
2237 0.537511
2238 0.537511
2239 0.537511
2240 0.537511
2241 0.537562
2242 0.537562
2243 0.537562
2244 0.537609
2245 0.537633
2246 0.537823
2247 0.537943
2248 0.537943
2249 0.538035
2250 0.538035
2251 0.538056
2252 0.538056
2253 0.538056
2254 0.538056
2255 0.538125
2256 0.538125
2257 0.538125
2258 0.538188
2259 0.538188
2260 0.538223
2261 0.538326
2262 0.538326
2263 0.538364
2264 0.538364
2265 0.538386
2266 0.538386
2267 0.538386
2268 0.53844
2269 0.538462
2270 0.538462
2271 0.538462
2272 0.53857
2273 0.538645
2274 0.538695
2275 0.538776
2276 0.53907
2277 0.53907
2278 0.539088
2279 0.539088
2280 0.539118
2281 0.539118
2282 0.539118
2283 0.539118
2284 0.539118
2285 0.539156
2286 0.539245
2287 0.539245
2288 0.539245
2289 0.539438
2290 0.539495
2291 0.539495
2292 0.539495
2293 0.539644
2294 0.53968
2295 0.53973
2296 0.539749
2297 0.539823
2298 0.539823
2299 0.539926
2300 0.539926
2301 0.539926
2302 0.539926
2303 0.539926
2304 0.540224
2305 0.540251
2306 0.540251
2307 0.540251
2308 0.540251
2309 0.540373
2310 0.540373
2311 0.540414
2312 0.540439
2313 0.540439
2314 0.540481
2315 0.540481
2316 0.540481
2317 0.540481
2318 0.540481
2319 0.540481
2320 0.540481
2321 0.540508
2322 0.540735
2323 0.540814
2324 0.540919
2325 0.540919
2326 0.540942
2327 0.540942
2328 0.541017
2329 0.541017
2330 0.541017
2331 0.541017
2332 0.541061
2333 0.541218
2334 0.541218
2335 0.541218
2336 0.541358
2337 0.541358
2338 0.541358
2339 0.541358
2340 0.541431
2341 0.541496
2342 0.541534
2343 0.541698
2344 0.541698
2345 0.541805
2346 0.541843
2347 0.541862
2348 0.541862
2349 0.541862
2350 0.541862
2351 0.541862
2352 0.54193
2353 0.54193
2354 0.54193
2355 0.54193
2356 0.542017
2357 0.542037
2358 0.542603
2359 0.542603
2360 0.542691
2361 0.542691
2362 0.542722
2363 0.542722
2364 0.542722
2365 0.542722
2366 0.542722
2367 0.542722
2368 0.542722
2369 0.542757
2370 0.542757
2371 0.542817
2372 0.542909
2373 0.542909
2374 0.542909
2375 0.542934
2376 0.542934
2377 0.542934
2378 0.542934
2379 0.542934
2380 0.542934
2381 0.542934
2382 0.542934
2383 0.542954
2384 0.543017
2385 0.543118
2386 0.54316
2387 0.543239
2388 0.543391
2389 0.543391
2390 0.543422
2391 0.543475
2392 0.543475
2393 0.543475
2394 0.543475
2395 0.543475
2396 0.543475
2397 0.543799
2398 0.543799
2399 0.543841
2400 0.543841
2401 0.543841
2402 0.543841
2403 0.543894
2404 0.543894
2405 0.543894
2406 0.543894
2407 0.543894
2408 0.543894
2409 0.543894
2410 0.543894
2411 0.543894
2412 0.543894
2413 0.543938
2414 0.544061
2415 0.544061
2416 0.544061
2417 0.544061
2418 0.544061
2419 0.544061
2420 0.544319
2421 0.54438
2422 0.544421
2423 0.54444
2424 0.544531
2425 0.544531
2426 0.544531
2427 0.544531
2428 0.544531
2429 0.544564
2430 0.544564
2431 0.544608
2432 0.544608
2433 0.544695
2434 0.544695
2435 0.544695
2436 0.544738
2437 0.544738
2438 0.544738
2439 0.544781
2440 0.544781
2441 0.544781
2442 0.544927
2443 0.544927
2444 0.544927
2445 0.544927
2446 0.544927
2447 0.544927
2448 0.544927
2449 0.54505
2450 0.545172
2451 0.545264
2452 0.545264
2453 0.545552
2454 0.545701
2455 0.545738
2456 0.545738
2457 0.54578
2458 0.54578
2459 0.54578
2460 0.54578
2461 0.54578
2462 0.545815
2463 0.545922
2464 0.546095
2465 0.546095
2466 0.546439
2467 0.546482
2468 0.546521
2469 0.546561
2470 0.546561
2471 0.546561
2472 0.546604
2473 0.546604
2474 0.546604
2475 0.546662
2476 0.546662
2477 0.546791
2478 0.546827
2479 0.546858
2480 0.546858
2481 0.546858
2482 0.546918
2483 0.546918
2484 0.546918
2485 0.546918
2486 0.546918
2487 0.546985
2488 0.547054
2489 0.547054
2490 0.54707
2491 0.547115
2492 0.547115
2493 0.547227
2494 0.547227
2495 0.547227
2496 0.547267
2497 0.547415
2498 0.547515
2499 0.547664
2500 0.547664
2501 0.547664
2502 0.547754
2503 0.547794
2504 0.547811
2505 0.547853
2506 0.547853
2507 0.547895
2508 0.547895
2509 0.547895
2510 0.547895
2511 0.548006
2512 0.54804
2513 0.54804
2514 0.54804
2515 0.548079
2516 0.548079
2517 0.548079
2518 0.548079
2519 0.548125
2520 0.548125
2521 0.548159
2522 0.548159
2523 0.548159
2524 0.548159
2525 0.548204
2526 0.548204
2527 0.548352
2528 0.54848
2529 0.548526
2530 0.548526
2531 0.548526
2532 0.548573
2533 0.54866
2534 0.54866
2535 0.54866
2536 0.54866
2537 0.548706
2538 0.548706
2539 0.548706
2540 0.548904
2541 0.548939
2542 0.548988
2543 0.548988
2544 0.54935
2545 0.54935
2546 0.549412
2547 0.549412
2548 0.549517
2549 0.549634
2550 0.549689
2551 0.549751
2552 0.549751
2553 0.549751
2554 0.549751
2555 0.549751
2556 0.549751
2557 0.549751
2558 0.549823
2559 0.549823
2560 0.549899
2561 0.549899
2562 0.549899
2563 0.550283
2564 0.550283
2565 0.550283
2566 0.550366
2567 0.550366
2568 0.550572
2569 0.550609
2570 0.550656
2571 0.550703
2572 0.550717
2573 0.550806
2574 0.550938
2575 0.550979
2576 0.550979
2577 0.550979
2578 0.550979
2579 0.551112
2580 0.551112
2581 0.551169
2582 0.551222
2583 0.551312
2584 0.551412
2585 0.551483
2586 0.551483
2587 0.551483
2588 0.551483
2589 0.551483
2590 0.551483
2591 0.551532
2592 0.551532
2593 0.551532
2594 0.551532
2595 0.551532
2596 0.551532
2597 0.551567
2598 0.551567
2599 0.551567
2600 0.551786
2601 0.551823
2602 0.551823
2603 0.551823
2604 0.551823
2605 0.551823
2606 0.551823
2607 0.551823
2608 0.551823
2609 0.551823
2610 0.551861
2611 0.551861
2612 0.551861
2613 0.551861
2614 0.551875
2615 0.551978
2616 0.551978
2617 0.551992
2618 0.551992
2619 0.552047
2620 0.552076
2621 0.552116
2622 0.552165
2623 0.552165
2624 0.552165
2625 0.552203
2626 0.552232
2627 0.552366
2628 0.552366
2629 0.552366
2630 0.552366
2631 0.552366
2632 0.552395
2633 0.552395
2634 0.552395
2635 0.552395
2636 0.552504
2637 0.552504
2638 0.552504
2639 0.552504
2640 0.552544
2641 0.55258
2642 0.552646
2643 0.552646
2644 0.552686
2645 0.552686
2646 0.552686
2647 0.552686
2648 0.552686
2649 0.552686
2650 0.552686
2651 0.552686
2652 0.552742
2653 0.552742
2654 0.552742
2655 0.552771
2656 0.552902
2657 0.552902
2658 0.552902
2659 0.552968
2660 0.553015
2661 0.553015
2662 0.553097
2663 0.553453
2664 0.5536
2665 0.5536
2666 0.553673
2667 0.553858
2668 0.553858
2669 0.553858
2670 0.553858
2671 0.553858
2672 0.553858
2673 0.553858
2674 0.553858
2675 0.553858
2676 0.553858
2677 0.553858
2678 0.553907
2679 0.554039
2680 0.554084
2681 0.554084
2682 0.554135
2683 0.554558
2684 0.554558
2685 0.554558
2686 0.554629
2687 0.554629
2688 0.554629
2689 0.554709
2690 0.554909
2691 0.554909
2692 0.554909
2693 0.555065
2694 0.555065
2695 0.555065
2696 0.555178
2697 0.555178
2698 0.555178
2699 0.555178
2700 0.555249
2701 0.555249
2702 0.555289
2703 0.555384
2704 0.555384
2705 0.555406
2706 0.555406
2707 0.555437
2708 0.555454
2709 0.555501
2710 0.555605
2711 0.555661
2712 0.555661
2713 0.555826
2714 0.555826
2715 0.555865
2716 0.555897
2717 0.555946
2718 0.555946
2719 0.556032
2720 0.556032
2721 0.556032
2722 0.556148
2723 0.556148
2724 0.556148
2725 0.55621
2726 0.55621
2727 0.556311
2728 0.556311
2729 0.556364
2730 0.556415
2731 0.556472
2732 0.556525
2733 0.556525
2734 0.556525
2735 0.556653
2736 0.556653
2737 0.556708
2738 0.556708
2739 0.556782
2740 0.556782
2741 0.55684
2742 0.55684
2743 0.55684
2744 0.55684
2745 0.55684
2746 0.556876
2747 0.556908
2748 0.556908
2749 0.556908
2750 0.557039
2751 0.557086
2752 0.557242
2753 0.5573
2754 0.557351
2755 0.557351
2756 0.557351
2757 0.557351
2758 0.557351
2759 0.557389
2760 0.557596
2761 0.557596
2762 0.557649
2763 0.557649
2764 0.557704
2765 0.557704
2766 0.557805
2767 0.557805
2768 0.557805
2769 0.557938
2770 0.557972
2771 0.558121
2772 0.558121
2773 0.558121
2774 0.558121
2775 0.558121
2776 0.558121
2777 0.558121
2778 0.558121
2779 0.558121
2780 0.558229
2781 0.55828
2782 0.55828
2783 0.55828
2784 0.558327
2785 0.55836
2786 0.55836
2787 0.558463
2788 0.55859
2789 0.55859
2790 0.55859
2791 0.55859
2792 0.55859
2793 0.558616
2794 0.558654
2795 0.558888
2796 0.558888
2797 0.558888
2798 0.558888
2799 0.558888
2800 0.558888
2801 0.558888
2802 0.558888
2803 0.558888
2804 0.55916
2805 0.559211
2806 0.559358
2807 0.559358
2808 0.559358
2809 0.559358
2810 0.559411
2811 0.559483
2812 0.559628
2813 0.559628
2814 0.559679
2815 0.559707
2816 0.559756
2817 0.559865
2818 0.559865
2819 0.559984
2820 0.559984
2821 0.560108
2822 0.560108
2823 0.560108
2824 0.560108
2825 0.560108
2826 0.560169
2827 0.560169
2828 0.560169
2829 0.560169
2830 0.560249
2831 0.560249
2832 0.560249
2833 0.560318
2834 0.560415
2835 0.560415
2836 0.560415
2837 0.560415
2838 0.560415
2839 0.560415
2840 0.560415
2841 0.560514
2842 0.560514
2843 0.560514
2844 0.560586
2845 0.560586
2846 0.560629
2847 0.560629
2848 0.560629
2849 0.560629
2850 0.560629
2851 0.560754
2852 0.560754
2853 0.56087
2854 0.56087
2855 0.560948
2856 0.560948
2857 0.560948
2858 0.561077
2859 0.561077
2860 0.561077
2861 0.56112
2862 0.561168
2863 0.561211
2864 0.561211
2865 0.56124
2866 0.56124
2867 0.56124
2868 0.56124
2869 0.56124
2870 0.56124
2871 0.56124
2872 0.56124
2873 0.561279
2874 0.561279
2875 0.561279
2876 0.561279
2877 0.56144
2878 0.561491
2879 0.561532
2880 0.561532
2881 0.56159
2882 0.56159
2883 0.56159
2884 0.56159
2885 0.56159
2886 0.56159
2887 0.56159
2888 0.56159
2889 0.561623
2890 0.561623
2891 0.561623
2892 0.561623
2893 0.561623
2894 0.561623
2895 0.561623
2896 0.561623
2897 0.561623
2898 0.561672
2899 0.561756
2900 0.561756
2901 0.561756
2902 0.561756
2903 0.561982
2904 0.562268
2905 0.562467
2906 0.562467
2907 0.562467
2908 0.562467
2909 0.562467
2910 0.562467
2911 0.562467
2912 0.562467
2913 0.562467
2914 0.562515
2915 0.562515
2916 0.562515
2917 0.562559
2918 0.562559
2919 0.56272
2920 0.56272
2921 0.56272
2922 0.56272
2923 0.56272
2924 0.56272
2925 0.562775
2926 0.562798
2927 0.562798
2928 0.562851
2929 0.562851
2930 0.562922
2931 0.563069
2932 0.563069
2933 0.563137
2934 0.563137
2935 0.5632
2936 0.5632
2937 0.563251
2938 0.563251
2939 0.563355
2940 0.563387
2941 0.563433
2942 0.563433
2943 0.563433
2944 0.563433
2945 0.563433
2946 0.563433
2947 0.563454
2948 0.563577
2949 0.56362
2950 0.56362
2951 0.563658
2952 0.563736
2953 0.563736
2954 0.563812
2955 0.563812
2956 0.563941
2957 0.563941
2958 0.563941
2959 0.563941
2960 0.563941
2961 0.563941
2962 0.563972
2963 0.563972
2964 0.563972
2965 0.563972
2966 0.564024
2967 0.564024
2968 0.564024
2969 0.564994
2970 0.564994
2971 0.564994
2972 0.564994
2973 0.565079
2974 0.565079
2975 0.565079
2976 0.565079
2977 0.565101
2978 0.565167
2979 0.565167
2980 0.565315
2981 0.565315
2982 0.565315
2983 0.565315
2984 0.565315
2985 0.565367
2986 0.565475
2987 0.565475
2988 0.565475
2989 0.565475
2990 0.565578
2991 0.565714
2992 0.565741
2993 0.565741
2994 0.565764
2995 0.565764
2996 0.565837
2997 0.565837
2998 0.566041
2999 0.566041
3000 0.566072
3001 0.566141
3002 0.566141
3003 0.566141
3004 0.566159
3005 0.566159
3006 0.566159
3007 0.566255
3008 0.566333
3009 0.566546
3010 0.566546
3011 0.566572
3012 0.566572
3013 0.566626
3014 0.566698
3015 0.566698
3016 0.566711
3017 0.566711
3018 0.566799
3019 0.566855
3020 0.566855
3021 0.566855
3022 0.567013
3023 0.567013
3024 0.567013
3025 0.567013
3026 0.567013
3027 0.567013
3028 0.567062
3029 0.56712
3030 0.567341
3031 0.567366
3032 0.567366
3033 0.567463
3034 0.567569
3035 0.56762
3036 0.56762
3037 0.56762
3038 0.567838
3039 0.56788
3040 0.56788
3041 0.568143
3042 0.568143
3043 0.568208
3044 0.568208
3045 0.568208
3046 0.568252
3047 0.568362
3048 0.568362
3049 0.568362
3050 0.568386
3051 0.568386
3052 0.568415
3053 0.568433
3054 0.568433
3055 0.568702
3056 0.568702
3057 0.568702
3058 0.568737
3059 0.568762
3060 0.568762
3061 0.568781
3062 0.568781
3063 0.568849
3064 0.568912
3065 0.568912
3066 0.568912
3067 0.568912
3068 0.568912
3069 0.568912
3070 0.568912
3071 0.568912
3072 0.568912
3073 0.568912
3074 0.568912
3075 0.568912
3076 0.568912
3077 0.568912
3078 0.568912
3079 0.568912
3080 0.568912
3081 0.568912
3082 0.568912
3083 0.568912
3084 0.568959
3085 0.569131
3086 0.569131
3087 0.569131
3088 0.569157
3089 0.569157
3090 0.569233
3091 0.569363
3092 0.569363
3093 0.569363
3094 0.569415
3095 0.569464
3096 0.569464
3097 0.569464
3098 0.569464
3099 0.569464
3100 0.569464
3101 0.569464
3102 0.569464
3103 0.569494
3104 0.569494
3105 0.569494
3106 0.569494
3107 0.569494
3108 0.569494
3109 0.569523
3110 0.569523
3111 0.569523
3112 0.569554
3113 0.569554
3114 0.569554
3115 0.569655
3116 0.569707
3117 0.569707
3118 0.569707
3119 0.569707
3120 0.569707
3121 0.569878
3122 0.569878
3123 0.569878
3124 0.569944
3125 0.569944
3126 0.570013
3127 0.570013
3128 0.570013
3129 0.570013
3130 0.570013
3131 0.570013
3132 0.570092
3133 0.57011
3134 0.57011
3135 0.570185
3136 0.570185
3137 0.570185
3138 0.570185
3139 0.570293
3140 0.570356
3141 0.570441
3142 0.570558
3143 0.570578
3144 0.570601
3145 0.570623
3146 0.570623
3147 0.570623
3148 0.570716
3149 0.570716
3150 0.570716
3151 0.571006
3152 0.571025
3153 0.571123
3154 0.571123
3155 0.571123
3156 0.571148
3157 0.571148
3158 0.57141
3159 0.57141
3160 0.571558
3161 0.571558
3162 0.571558
3163 0.5717
3164 0.5717
3165 0.571775
3166 0.571775
3167 0.571775
3168 0.571801
3169 0.571801
3170 0.571967
3171 0.571967
3172 0.571967
3173 0.571967
3174 0.571967
3175 0.572013
3176 0.572013
3177 0.572013
3178 0.572013
3179 0.572013
3180 0.572118
3181 0.572118
3182 0.572192
3183 0.57225
3184 0.572333
3185 0.572447
3186 0.572447
3187 0.572447
3188 0.572498
3189 0.572498
3190 0.572498
3191 0.572559
3192 0.572559
3193 0.572559
3194 0.572559
3195 0.572647
3196 0.572647
3197 0.572815
3198 0.572815
3199 0.572932
3200 0.573087
3201 0.573087
3202 0.573087
3203 0.573332
3204 0.573372
3205 0.573664
3206 0.57378
3207 0.57378
3208 0.57378
3209 0.57378
3210 0.57378
3211 0.57378
3212 0.57378
3213 0.573863
3214 0.573863
3215 0.573863
3216 0.573863
3217 0.573951
3218 0.574006
3219 0.574006
3220 0.574006
3221 0.574006
3222 0.574006
3223 0.574006
3224 0.574114
3225 0.57423
3226 0.574402
3227 0.574402
3228 0.574517
3229 0.57474
3230 0.57474
3231 0.57474
3232 0.574767
3233 0.574795
3234 0.574795
3235 0.574795
3236 0.574795
3237 0.574843
3238 0.574843
3239 0.574843
3240 0.574843
3241 0.574843
3242 0.574843
3243 0.574843
3244 0.574843
3245 0.575046
3246 0.575138
3247 0.575196
3248 0.575251
3249 0.57528
3250 0.57528
3251 0.57528
3252 0.575344
3253 0.575344
3254 0.57536
3255 0.57536
3256 0.575411
3257 0.575411
3258 0.575574
3259 0.575765
3260 0.57597
3261 0.575997
3262 0.576053
3263 0.576053
3264 0.576053
3265 0.576053
3266 0.576053
3267 0.576053
3268 0.576083
3269 0.576155
3270 0.576186
3271 0.576186
3272 0.576186
3273 0.576219
3274 0.576219
3275 0.576219
3276 0.576256
3277 0.576333
3278 0.576333
3279 0.576558
3280 0.576558
3281 0.576558
3282 0.576558
3283 0.576558
3284 0.576608
3285 0.57664
3286 0.576763
3287 0.576823
3288 0.576889
3289 0.576889
3290 0.576964
3291 0.577087
3292 0.577087
3293 0.577087
3294 0.577087
3295 0.577087
3296 0.577087
3297 0.577144
3298 0.577144
3299 0.577144
3300 0.577144
3301 0.577415
3302 0.577415
3303 0.577415
3304 0.577415
3305 0.577415
3306 0.577415
3307 0.577415
3308 0.577415
3309 0.577415
3310 0.577503
3311 0.57762
3312 0.57762
3313 0.57762
3314 0.57762
3315 0.57762
3316 0.57762
3317 0.57762
3318 0.57762
3319 0.57762
3320 0.57762
3321 0.57762
3322 0.57762
3323 0.57762
3324 0.57762
3325 0.57762
3326 0.57762
3327 0.57762
3328 0.577683
3329 0.577814
3330 0.577814
3331 0.577814
3332 0.577884
3333 0.577884
3334 0.577884
3335 0.577884
3336 0.577884
3337 0.577884
3338 0.577884
3339 0.577884
3340 0.577884
3341 0.577884
3342 0.577947
3343 0.578125
3344 0.578125
3345 0.578208
3346 0.578208
3347 0.578455
3348 0.578572
3349 0.578665
3350 0.578665
3351 0.578788
3352 0.578856
3353 0.578856
3354 0.578856
3355 0.578856
3356 0.578856
3357 0.578856
3358 0.578942
3359 0.578942
3360 0.578942
3361 0.578942
3362 0.578942
3363 0.578942
3364 0.578942
3365 0.578942
3366 0.578942
3367 0.579073
3368 0.579073
3369 0.579073
3370 0.579073
3371 0.579139
3372 0.579222
3373 0.579291
3374 0.579291
3375 0.579328
3376 0.579328
3377 0.579432
3378 0.579511
3379 0.579589
3380 0.579604
3381 0.579717
3382 0.579755
3383 0.579787
3384 0.579787
3385 0.579835
3386 0.579835
3387 0.58023
3388 0.580268
3389 0.580284
3390 0.580284
3391 0.580375
3392 0.580375
3393 0.580458
3394 0.580722
3395 0.580854
3396 0.580854
3397 0.580937
3398 0.580937
3399 0.580997
3400 0.581113
3401 0.58118
3402 0.581272
3403 0.581418
3404 0.581418
3405 0.581418
3406 0.581505
3407 0.581586
3408 0.581586
3409 0.581678
3410 0.581696
3411 0.581908
3412 0.581908
3413 0.581908
3414 0.581935
3415 0.581935
3416 0.581982
3417 0.581982
3418 0.581982
3419 0.582031
3420 0.582031
3421 0.582031
3422 0.582103
3423 0.582168
3424 0.582168
3425 0.582168
3426 0.582256
3427 0.582256
3428 0.582256
3429 0.582256
3430 0.582256
3431 0.582397
3432 0.582495
3433 0.582785
3434 0.582785
3435 0.582785
3436 0.582785
3437 0.582785
3438 0.582785
3439 0.58297
3440 0.58297
3441 0.58297
3442 0.583025
3443 0.583025
3444 0.583025
3445 0.583128
3446 0.583128
3447 0.583128
3448 0.583128
3449 0.583283
3450 0.583491
3451 0.583491
3452 0.583684
3453 0.583684
3454 0.583684
3455 0.583684
3456 0.583684
3457 0.583846
3458 0.583887
3459 0.583887
3460 0.583887
3461 0.58393
3462 0.58393
3463 0.583954
3464 0.58398
3465 0.58398
3466 0.584067
3467 0.584067
3468 0.584067
3469 0.584067
3470 0.584118
3471 0.584118
3472 0.584118
3473 0.584162
3474 0.584231
3475 0.584231
3476 0.584231
3477 0.584231
3478 0.584309
3479 0.584397
3480 0.584397
3481 0.584397
3482 0.584454
3483 0.584454
3484 0.584454
3485 0.584454
3486 0.584552
3487 0.584585
3488 0.584725
3489 0.584725
3490 0.58486
3491 0.58486
3492 0.58486
3493 0.58486
3494 0.58486
3495 0.58486
3496 0.58486
3497 0.58486
3498 0.58486
3499 0.58486
3500 0.58486
3501 0.584905
3502 0.584923
3503 0.584941
3504 0.585004
3505 0.585004
3506 0.585004
3507 0.585061
3508 0.585431
3509 0.585519
3510 0.585519
3511 0.585519
3512 0.58562
3513 0.58562
3514 0.58562
3515 0.58562
3516 0.58562
3517 0.58562
3518 0.58565
3519 0.58565
3520 0.585715
3521 0.585715
3522 0.585813
3523 0.585813
3524 0.585813
3525 0.585813
3526 0.585813
3527 0.585813
3528 0.585813
3529 0.585813
3530 0.585813
3531 0.585813
3532 0.585813
3533 0.585813
3534 0.585813
3535 0.585813
3536 0.58586
3537 0.58586
3538 0.585932
3539 0.585932
3540 0.585932
3541 0.585932
3542 0.585932
3543 0.585932
3544 0.585932
3545 0.585932
3546 0.585985
3547 0.585985
3548 0.585985
3549 0.585985
3550 0.585985
3551 0.586077
3552 0.586077
3553 0.586077
3554 0.586077
3555 0.586135
3556 0.586135
3557 0.586189
3558 0.586189
3559 0.586189
3560 0.586189
3561 0.586189
3562 0.586189
3563 0.586189
3564 0.586227
3565 0.586227
3566 0.586302
3567 0.586343
3568 0.586343
3569 0.586343
3570 0.586424
3571 0.586424
3572 0.586501
3573 0.586527
3574 0.586527
3575 0.587005
3576 0.587005
3577 0.587005
3578 0.587005
3579 0.587005
3580 0.587005
3581 0.587005
3582 0.587054
3583 0.587054
3584 0.587054
3585 0.587054
3586 0.587092
3587 0.58713
3588 0.58713
3589 0.58713
3590 0.587467
3591 0.587467
3592 0.587522
3593 0.587522
3594 0.587522
3595 0.587522
3596 0.587522
3597 0.58758
3598 0.58758
3599 0.587619


==> plots/data/dataSport-LDS.dat <==
0 0
1 0.00141104
2 0.00141104
3 0.00614962
4 0.0094053
5 0.0176223
6 0.0211748
7 0.023223
8 0.0279601
9 0.0282994
10 0.0284617
11 0.0286983
12 0.0316028
13 0.0346685
14 0.0348626
15 0.0352775
16 0.0354916
17 0.0358012
18 0.0359112
19 0.039155
20 0.0405889
21 0.0416616
22 0.0416934
23 0.04211
24 0.0424365
25 0.042804
26 0.0429263
27 0.0441616
28 0.0452726
29 0.0455655
30 0.0472317
31 0.0489156
32 0.0521056
33 0.0522599
34 0.0530845
35 0.0563296
36 0.0573293
37 0.0575379
38 0.0577501
39 0.0579311
40 0.0594081
41 0.0599635
42 0.0603847
43 0.0606715
44 0.0612533
45 0.0613742
46 0.0624993
47 0.0639146
48 0.0640565
49 0.0644095
50 0.0648438
51 0.0649107
52 0.0651679
53 0.0652539
54 0.0653806
55 0.0654734
56 0.0655934
57 0.0658913
58 0.0660205
59 0.0661454
60 0.0662389
61 0.0672276
62 0.0673778
63 0.0684308
64 0.0685921
65 0.0717204
66 0.0727011
67 0.0728513
68 0.0730826
69 0.0755247
70 0.0760689
71 0.0762332
72 0.0765525
73 0.076848
74 0.0778867
75 0.0792219
76 0.0803739
77 0.0855998
78 0.0858901
79 0.0872093
80 0.0873854
81 0.0885663
82 0.0903075
83 0.0936353
84 0.0967198
85 0.102042
86 0.102877
87 0.103518
88 0.103978
89 0.105595
90 0.10823
91 0.109645
92 0.110133
93 0.112042
94 0.113557
95 0.11385
96 0.114308
97 0.11468
98 0.114954
99 0.115524
100 0.116533
101 0.117044
102 0.11872
103 0.12001
104 0.120657
105 0.1231
106 0.123661
107 0.126057
108 0.127545
109 0.128523
110 0.130778
111 0.132841
112 0.133962
113 0.134384
114 0.134625
115 0.135129
116 0.135297
117 0.135458
118 0.135818
119 0.136333
120 0.136486
121 0.136596
122 0.137075
123 0.137371
124 0.137812
125 0.139083
126 0.140365
127 0.140577
128 0.14207
129 0.146308
130 0.146833
131 0.147265
132 0.148939
133 0.149512
134 0.151812
135 0.153603
136 0.156565
137 0.157763
138 0.158104
139 0.160845
140 0.16099
141 0.162501
142 0.163117
143 0.164659
144 0.166112
145 0.167609
146 0.16768
147 0.168614
148 0.169125
149 0.170923
150 0.171196
151 0.171731
152 0.172205
153 0.172443
154 0.172948
155 0.173131
156 0.173465
157 0.173657
158 0.174077
159 0.174435
160 0.174679
161 0.175102
162 0.175473
163 0.175711
164 0.177139
165 0.177283
166 0.177814
167 0.179278
168 0.181044
169 0.181199
170 0.181623
171 0.182168
172 0.182699
173 0.183025
174 0.183318
175 0.183592
176 0.184163
177 0.186224
178 0.186457
179 0.186634
180 0.186879
181 0.187413
182 0.187697
183 0.187859
184 0.190319
185 0.190771
186 0.192077
187 0.192435
188 0.192571
189 0.192702
190 0.194303
191 0.194557
192 0.194925
193 0.195171
194 0.195803
195 0.196161
196 0.196664
197 0.198155
198 0.198643
199 0.199167
200 0.199307
201 0.199541
202 0.200076
203 0.200258
204 0.200957
205 0.202415
206 0.204508
207 0.204752
208 0.206367
209 0.206692
210 0.206979
211 0.208435
212 0.208759
213 0.21067
214 0.211436
215 0.211532
216 0.211849
217 0.213148
218 0.215461
219 0.215819
220 0.216084
221 0.216428
222 0.217922
223 0.219263
224 0.220835
225 0.22116
226 0.221321
227 0.221997
228 0.223081
229 0.224314
230 0.224421
231 0.22464
232 0.224802
233 0.225095
234 0.226288
235 0.226468
236 0.227894
237 0.228852
238 0.228879
239 0.229119
240 0.229253
241 0.230537
242 0.230994
243 0.231123
244 0.231577
245 0.232928
246 0.233434
247 0.233747
248 0.234045
249 0.234344
250 0.23464
251 0.234787
252 0.235086
253 0.23564
254 0.235885
255 0.236482
256 0.236783
257 0.237149
258 0.237586
259 0.238253
260 0.241112
261 0.241731
262 0.241895
263 0.243176
264 0.243318
265 0.243521
266 0.24617
267 0.246485
268 0.246892
269 0.247287
270 0.24767
271 0.248197
272 0.248263
273 0.248387
274 0.249601
275 0.249887
276 0.25113
277 0.251497
278 0.252799
279 0.253198
280 0.25424
281 0.254254
282 0.256855
283 0.257448
284 0.257534
285 0.257723
286 0.257926
287 0.258107
288 0.258496
289 0.258814
290 0.259193
291 0.259245
292 0.260532
293 0.261758
294 0.261819
295 0.263194
296 0.263253
297 0.264335
298 0.265857
299 0.26619
300 0.267406
301 0.267856
302 0.26807
303 0.268287
304 0.269516
305 0.269789
306 0.270945
307 0.271108
308 0.271293
309 0.271472
310 0.271728
311 0.27206
312 0.272306
313 0.273636
314 0.274655
315 0.274778
316 0.27497
317 0.275915
318 0.276259
319 0.277169
320 0.277237
321 0.277532
322 0.277662
323 0.277962
324 0.278105
325 0.278591
326 0.278721
327 0.279314
328 0.280455
329 0.280972
330 0.28266
331 0.283037
332 0.283275
333 0.283797
334 0.284152
335 0.284429
336 0.284946
337 0.285548
338 0.286621
339 0.286828
340 0.287055
341 0.287352
342 0.287463
343 0.288334
344 0.288542
345 0.288985
346 0.289174
347 0.289491
348 0.289992
349 0.29039
350 0.290453
351 0.290753
352 0.291299
353 0.291435
354 0.291557
355 0.291753
356 0.291773
357 0.291933
358 0.293524
359 0.293664
360 0.293805
361 0.295
362 0.295232
363 0.295483
364 0.295768
365 0.29593
366 0.296102
367 0.296548
368 0.29688
369 0.297675
370 0.2978
371 0.297853
372 0.298135
373 0.298371
374 0.298622
375 0.298671
376 0.29869
377 0.299084
378 0.299106
379 0.299354
380 0.299574
381 0.299742
382 0.299967
383 0.300065
384 0.300187
385 0.300405
386 0.300641
387 0.301246
388 0.301411
389 0.301535
390 0.301724
391 0.302064
392 0.302197
393 0.302301
394 0.302429
395 0.303074
396 0.303313
397 0.303737
398 0.30383
399 0.304068
400 0.304726
401 0.304879
402 0.305186
403 0.305636
404 0.30591
405 0.306235
406 0.306377
407 0.308594
408 0.308769
409 0.30924
410 0.309388
411 0.309413
412 0.309501
413 0.309761
414 0.309887
415 0.310084
416 0.310308
417 0.310723
418 0.310938
419 0.311272
420 0.311309
421 0.31264
422 0.312878
423 0.314239
424 0.314292
425 0.31444
426 0.314507
427 0.31466
428 0.315109
429 0.315206
430 0.315542
431 0.316955
432 0.317025
433 0.317239
434 0.317718
435 0.319245
436 0.319379
437 0.319625
438 0.319772
439 0.320108
440 0.320117
441 0.320128
442 0.320229
443 0.320379
444 0.320379
445 0.320422
446 0.320624
447 0.320905
448 0.320933
449 0.320981
450 0.321375
451 0.321394
452 0.321477
453 0.321721
454 0.321871
455 0.323164
456 0.323306
457 0.323457
458 0.323551
459 0.323649
460 0.323847
461 0.323892
462 0.324057
463 0.324554
464 0.324777
465 0.324897
466 0.325025
467 0.325285
468 0.325557
469 0.325833
470 0.325867
471 0.327048
472 0.328325
473 0.328582
474 0.328841
475 0.328893
476 0.330394
477 0.330541
478 0.330803
479 0.33191
480 0.332448
481 0.332632
482 0.332707
483 0.332885
484 0.333283
485 0.333457
486 0.333934
487 0.334021
488 0.334357
489 0.334928
490 0.335143
491 0.335454
492 0.335611
493 0.335644
494 0.335716
495 0.335838
496 0.336351
497 0.336506
498 0.336615
499 0.336789
500 0.336937
501 0.337073
502 0.337091
503 0.337325
504 0.337483
505 0.337654
506 0.337907
507 0.337945
508 0.338017
509 0.338111
510 0.338169
511 0.338298
512 0.33857
513 0.338728
514 0.338799
515 0.338974
516 0.33909
517 0.339131
518 0.339476
519 0.339616
520 0.339886
521 0.340035
522 0.340457
523 0.340616
524 0.340668
525 0.34098
526 0.341156
527 0.34148
528 0.341674
529 0.341913
530 0.343246
531 0.343281
532 0.343299
533 0.343491
534 0.343581
535 0.343665
536 0.343721
537 0.343874
538 0.344194
539 0.345168
540 0.345498
541 0.34593
542 0.346242
543 0.346359
544 0.346553
545 0.346849
546 0.346937
547 0.347134
548 0.347523
549 0.347662
550 0.347719
551 0.347881
552 0.348156
553 0.348171
554 0.348334
555 0.348518
556 0.348664
557 0.348934
558 0.349368
559 0.349408
560 0.349552
561 0.34999
562 0.35011
563 0.350215
564 0.350364
565 0.350534
566 0.350627
567 0.35191
568 0.352519
569 0.352748
570 0.352939
571 0.352962
572 0.353123
573 0.353222
574 0.353323
575 0.353457
576 0.353614
577 0.353749
578 0.354005
579 0.354091
580 0.354386
581 0.354467
582 0.354785
583 0.354968
584 0.355474
585 0.35571
586 0.355812
587 0.357029
588 0.357621
589 0.35783
590 0.358053
591 0.358173
592 0.358461
593 0.358684
594 0.358882
595 0.358907
596 0.359018
597 0.359126
598 0.35943
599 0.359634
600 0.359834
601 0.359969
602 0.360076
603 0.360127
604 0.360446
605 0.360631
606 0.360804
607 0.360947
608 0.361022
609 0.361099
610 0.361231
611 0.361394
612 0.36159
613 0.361893
614 0.361915
615 0.362894
616 0.363291
617 0.363468
618 0.363588
619 0.363619
620 0.36375
621 0.363768
622 0.36389
623 0.364113
624 0.364325
625 0.364356
626 0.364356
627 0.364391
628 0.364528
629 0.364786
630 0.36492
631 0.36494
632 0.364961
633 0.364976
634 0.365324
635 0.365783
636 0.36595
637 0.366187
638 0.366255
639 0.366357
640 0.366473
641 0.366592
642 0.366675
643 0.366703
644 0.366795
645 0.36682
646 0.367021
647 0.367124
648 0.367568
649 0.368034
650 0.368472
651 0.36854
652 0.370004
653 0.370203
654 0.370405
655 0.370806
656 0.370908
657 0.371005
658 0.371056
659 0.372371
660 0.372425
661 0.372482
662 0.372548
663 0.372588
664 0.372606
665 0.372736
666 0.372958
667 0.373138
668 0.373328
669 0.373446
670 0.373684
671 0.373754
672 0.373885
673 0.373885
674 0.374012
675 0.374036
676 0.374134
677 0.374205
678 0.374286
679 0.374302
680 0.374396
681 0.374508
682 0.374609
683 0.375917
684 0.375991
685 0.376428
686 0.376587
687 0.376903
688 0.377046
689 0.377392
690 0.377752
691 0.377762
692 0.377961
693 0.379434
694 0.37989
695 0.379912
696 0.380169
697 0.380391
698 0.380674
699 0.380969
700 0.381024
701 0.381111
702 0.381189
703 0.381551
704 0.381705
705 0.381865
706 0.382363
707 0.382531
708 0.382651
709 0.382696
710 0.382914
711 0.383054
712 0.383134
713 0.383233
714 0.383324
715 0.383401
716 0.383451
717 0.383473
718 0.383905
719 0.384017
720 0.384164
721 0.384336
722 0.384404
723 0.385476
724 0.385513
725 0.385563
726 0.385837
727 0.386022
728 0.386036
729 0.386279
730 0.386586
731 0.386761
732 0.388142
733 0.389603
734 0.389677
735 0.389691
736 0.389773
737 0.38979
738 0.389988
739 0.390024
740 0.390235
741 0.390277
742 0.390309
743 0.390391
744 0.390591
745 0.390701
746 0.390903
747 0.390975
748 0.391196
749 0.391366
750 0.391474
751 0.391966
752 0.392
753 0.393487
754 0.393599
755 0.393837
756 0.393837
757 0.393971
758 0.394027
759 0.394138
760 0.394194
761 0.394526
762 0.394655
763 0.394764
764 0.3948
765 0.395043
766 0.395043
767 0.395302
768 0.395575
769 0.395677
770 0.395688
771 0.395716
772 0.395812
773 0.395884
774 0.395927
775 0.39601
776 0.39601
777 0.396091
778 0.396214
779 0.396501
780 0.396582
781 0.396669
782 0.39677
783 0.396824
784 0.396838
785 0.396838
786 0.396875
787 0.396934
788 0.397187
789 0.397229
790 0.398841
791 0.398868
792 0.398887
793 0.398919
794 0.399001
795 0.399284
796 0.399519
797 0.399674
798 0.3997
799 0.399772
800 0.399869
801 0.3999
802 0.399957
803 0.400164
804 0.400164
805 0.40022
806 0.400412
807 0.40062
808 0.40062
809 0.401037
810 0.401365
811 0.401413
812 0.40146
813 0.401634
814 0.401634
815 0.402794
816 0.403103
817 0.403169
818 0.403561
819 0.403621
820 0.403947
821 0.404052
822 0.404322
823 0.404467
824 0.404483
825 0.404547
826 0.404547
827 0.404624
828 0.404624
829 0.404663
830 0.404918
831 0.40511
832 0.405128
833 0.405236
834 0.405376
835 0.405409
836 0.405455
837 0.405455
838 0.406535
839 0.406677
840 0.406692
841 0.406847
842 0.407177
843 0.407257
844 0.407273
845 0.407445
846 0.407548
847 0.407588
848 0.407628
849 0.407799
850 0.407845
851 0.407876
852 0.40792
853 0.408041
854 0.408097
855 0.409199
856 0.409398
857 0.409554
858 0.409594
859 0.409644
860 0.409886
861 0.40991
862 0.410278
863 0.410278
864 0.410505
865 0.410717
866 0.410924
867 0.411028
868 0.411091
869 0.411441
870 0.411441
871 0.411543
872 0.411543
873 0.411568
874 0.411592
875 0.411671
876 0.411758
877 0.41187
878 0.412281
879 0.41245
880 0.412479
881 0.412551
882 0.412551
883 0.41262
884 0.412774
885 0.412798
886 0.412948
887 0.413146
888 0.413218
889 0.413254
890 0.413307
891 0.413337
892 0.41336
893 0.413622
894 0.413654
895 0.413666
896 0.413773
897 0.413773
898 0.413962
899 0.414101
900 0.414277
901 0.414277
902 0.414419
903 0.414743
904 0.414743
905 0.414855
906 0.414962
907 0.415074
908 0.415532
909 0.415532
910 0.415598
911 0.415756
912 0.415891
913 0.415935
914 0.415948
915 0.416037
916 0.416048
917 0.416086
918 0.416086
919 0.416086
920 0.416235
921 0.416245
922 0.416371
923 0.416382
924 0.416516
925 0.416571
926 0.416719
927 0.416791
928 0.416818
929 0.416848
930 0.416942
931 0.416993
932 0.417136
933 0.417248
934 0.417289
935 0.417408
936 0.417609
937 0.41768
938 0.417879
939 0.417926
940 0.417926
941 0.417926
942 0.417975
943 0.418015
944 0.418127
945 0.418313
946 0.418526
947 0.418625
948 0.418823
949 0.418838
950 0.418985
951 0.418985
952 0.419084
953 0.419169
954 0.419402
955 0.419402
956 0.41947
957 0.41972
958 0.420064
959 0.420064
960 0.420064
961 0.420176
962 0.420432
963 0.421075
964 0.421274
965 0.421332
966 0.421464
967 0.421613
968 0.421695
969 0.421695
970 0.421744
971 0.421744
972 0.421995
973 0.422012
974 0.422012
975 0.422137
976 0.422154
977 0.422293
978 0.422334
979 0.422883
980 0.423356
981 0.423641
982 0.423722
983 0.423803
984 0.423946
985 0.424036
986 0.424265
987 0.424358
988 0.424386
989 0.424459
990 0.42457
991 0.424692
992 0.424718
993 0.424836
994 0.425098
995 0.425179
996 0.425204
997 0.425294
998 0.425673
999 0.425775
1000 0.425849
1001 0.425974
1002 0.426012
1003 0.426052
1004 0.426149
1005 0.426305
1006 0.42662
1007 0.426834
1008 0.427101
1009 0.427128
1010 0.427263
1011 0.427296
1012 0.427311
1013 0.427346
1014 0.427556
1015 0.427658
1016 0.427735
1017 0.427764
1018 0.427855
1019 0.427879
1020 0.428715
1021 0.428804
1022 0.428822
1023 0.428882
1024 0.428912
1025 0.429123
1026 0.429123
1027 0.429257
1028 0.429406
1029 0.42956
1030 0.429698
1031 0.429934
1032 0.429997
1033 0.430262
1034 0.430421
1035 0.430549
1036 0.430656
1037 0.430656
1038 0.430736
1039 0.430833
1040 0.430974
1041 0.431243
1042 0.431383
1043 0.431469
1044 0.431516
1045 0.431586
1046 0.43191
1047 0.432012
1048 0.432196
1049 0.432302
1050 0.432405
1051 0.433677
1052 0.433677
1053 0.433757
1054 0.433818
1055 0.433849
1056 0.433983
1057 0.434182
1058 0.434182
1059 0.434248
1060 0.434338
1061 0.434656
1062 0.43574
1063 0.435767
1064 0.435778
1065 0.435778
1066 0.435917
1067 0.436023
1068 0.436093
1069 0.436133
1070 0.436239
1071 0.436503
1072 0.43653
1073 0.436585
1074 0.436715
1075 0.436715
1076 0.436728
1077 0.436753
1078 0.436855
1079 0.437026
1080 0.437046
1081 0.437178
1082 0.437178
1083 0.437522
1084 0.437549
1085 0.437608
1086 0.437629
1087 0.437655
1088 0.437655
1089 0.437756
1090 0.437756
1091 0.437783
1092 0.437869
1093 0.437961
1094 0.437961
1095 0.437974
1096 0.438096
1097 0.438096
1098 0.438149
1099 0.4384
1100 0.438533
1101 0.43872
1102 0.438807
1103 0.438807
1104 0.438807
1105 0.438807
1106 0.43887
1107 0.439011
1108 0.439028
1109 0.439126
1110 0.43922
1111 0.43922
1112 0.439252
1113 0.43932
1114 0.439414
1115 0.439533
1116 0.439554
1117 0.439619
1118 0.439619
1119 0.439639
1120 0.439767
1121 0.439793
1122 0.439852
1123 0.439867
1124 0.440014
1125 0.440132
1126 0.440249
1127 0.441307
1128 0.441354
1129 0.441434
1130 0.441474
1131 0.441491
1132 0.441555
1133 0.441701
1134 0.442002
1135 0.442263
1136 0.442299
1137 0.442464
1138 0.442464
1139 0.442629
1140 0.442629
1141 0.443251
1142 0.443648
1143 0.443942
1144 0.443942
1145 0.444114
1146 0.44443
1147 0.444548
1148 0.444743
1149 0.444743
1150 0.444766
1151 0.444948
1152 0.445023
1153 0.445129
1154 0.445265
1155 0.445315
1156 0.445383
1157 0.445417
1158 0.445417
1159 0.445417
1160 0.445417
1161 0.445417
1162 0.445417
1163 0.445463
1164 0.445516
1165 0.445554
1166 0.445554
1167 0.445605
1168 0.445774
1169 0.445805
1170 0.446022
1171 0.447053
1172 0.447125
1173 0.447372
1174 0.447396
1175 0.447428
1176 0.447577
1177 0.447621
1178 0.447751
1179 0.447808
1180 0.447971
1181 0.448036
1182 0.448529
1183 0.448529
1184 0.44868
1185 0.448724
1186 0.448784
1187 0.448909
1188 0.448909
1189 0.44897
1190 0.449013
1191 0.449169
1192 0.449236
1193 0.449414
1194 0.449414
1195 0.449605
1196 0.449688
1197 0.450984
1198 0.450984
1199 0.451081
1200 0.451322
1201 0.451382
1202 0.451585
1203 0.451622
1204 0.451678
1205 0.45172
1206 0.451794
1207 0.451869
1208 0.451937
1209 0.451947
1210 0.451947
1211 0.452231
1212 0.452445
1213 0.452606
1214 0.45262
1215 0.452817
1216 0.452817
1217 0.452903
1218 0.452903
1219 0.453039
1220 0.453073
1221 0.453155
1222 0.453155
1223 0.453167
1224 0.453206
1225 0.453206
1226 0.453437
1227 0.453502
1228 0.453502
1229 0.453555
1230 0.453625
1231 0.453947
1232 0.453972
1233 0.453972
1234 0.454039
1235 0.454141
1236 0.45417
1237 0.454251
1238 0.454267
1239 0.454267
1240 0.454389
1241 0.454389
1242 0.454389
1243 0.454417
1244 0.45448
1245 0.454533
1246 0.454672
1247 0.454752
1248 0.454924
1249 0.455022
1250 0.455052
1251 0.455052
1252 0.455072
1253 0.455172
1254 0.455172
1255 0.455172
1256 0.455172
1257 0.455172
1258 0.455172
1259 0.455311
1260 0.455311
1261 0.455311
1262 0.455324
1263 0.455349
1264 0.455349
1265 0.455349
1266 0.455349
1267 0.455349
1268 0.455489
1269 0.455574
1270 0.455602
1271 0.455602
1272 0.455746
1273 0.455818
1274 0.455818
1275 0.455866
1276 0.455866
1277 0.455893
1278 0.456257
1279 0.456354
1280 0.456354
1281 0.45643
1282 0.456528
1283 0.456528
1284 0.456528
1285 0.456695
1286 0.456695
1287 0.456797
1288 0.456797
1289 0.456797
1290 0.456797
1291 0.456797
1292 0.456797
1293 0.456797
1294 0.456897
1295 0.456897
1296 0.456897
1297 0.456897
1298 0.457006
1299 0.457006
1300 0.457119
1301 0.457305
1302 0.457356
1303 0.457372
1304 0.457448
1305 0.45748
1306 0.457505
1307 0.45757
1308 0.457598
1309 0.457598
1310 0.457598
1311 0.45767
1312 0.45767
1313 0.457689
1314 0.457741
1315 0.457803
1316 0.457927
1317 0.457965
1318 0.457965
1319 0.458334
1320 0.458334
1321 0.45844
1322 0.45844
1323 0.458491
1324 0.458601
1325 0.458601
1326 0.458793
1327 0.458901
1328 0.458984
1329 0.45903
1330 0.45903
1331 0.459085
1332 0.459143
1333 0.459143
1334 0.459143
1335 0.45918
1336 0.459277
1337 0.459332
1338 0.459344
1339 0.459518
1340 0.459582
1341 0.459642
1342 0.459673
1343 0.459685
1344 0.459685
1345 0.460997
1346 0.461138
1347 0.461244
1348 0.461377
1349 0.462496
1350 0.462622
1351 0.462656
1352 0.462677
1353 0.462711
1354 0.462711
1355 0.462839
1356 0.462863
1357 0.46294
1358 0.463004
1359 0.463078
1360 0.463078
1361 0.463194
1362 0.463381
1363 0.463722
1364 0.463738
1365 0.463913
1366 0.464079
1367 0.464079
1368 0.464497
1369 0.464537
1370 0.464537
1371 0.464587
1372 0.464689
1373 0.464766
1374 0.464827
1375 0.465076
1376 0.465165
1377 0.465217
1378 0.465314
1379 0.465456
1380 0.465496
1381 0.465683
1382 0.465706
1383 0.465734
1384 0.465851
1385 0.465959
1386 0.465985
1387 0.465985
1388 0.466049
1389 0.466112
1390 0.466155
1391 0.466182
1392 0.466182
1393 0.46626
1394 0.466304
1395 0.466436
1396 0.466436
1397 0.466531
1398 0.466531
1399 0.466654
1400 0.466654
1401 0.466769
1402 0.466858
1403 0.466858
1404 0.466858
1405 0.466946
1406 0.466966
1407 0.466991
1408 0.466991
1409 0.466991
1410 0.466991
1411 0.466991
1412 0.466991
1413 0.467079
1414 0.467107
1415 0.467107
1416 0.467107
1417 0.46721
1418 0.467221
1419 0.467256
1420 0.467256
1421 0.467256
1422 0.467306
1423 0.467319
1424 0.467319
1425 0.467461
1426 0.467461
1427 0.467461
1428 0.467471
1429 0.467626
1430 0.467694
1431 0.467941
1432 0.468035
1433 0.468149
1434 0.468321
1435 0.46835
1436 0.468478
1437 0.468539
1438 0.468629
1439 0.468629
1440 0.46864
1441 0.46864
1442 0.46864
1443 0.468772
1444 0.468871
1445 0.468977
1446 0.469008
1447 0.469052
1448 0.469081
1449 0.469127
1450 0.469389
1451 0.469418
1452 0.46969
1453 0.469748
1454 0.469748
1455 0.469748
1456 0.46978
1457 0.469945
1458 0.469945
1459 0.469964
1460 0.469964
1461 0.470015
1462 0.470127
1463 0.470159
1464 0.470318
1465 0.470318
1466 0.470786
1467 0.470819
1468 0.470876
1469 0.47093
1470 0.47093
1471 0.471074
1472 0.471074
1473 0.471074
1474 0.471074
1475 0.471114
1476 0.471368
1477 0.471368
1478 0.471368
1479 0.471664
1480 0.471788
1481 0.471788
1482 0.471818
1483 0.471818
1484 0.471818
1485 0.471818
1486 0.471818
1487 0.471834
1488 0.471834
1489 0.471852
1490 0.471919
1491 0.471937
1492 0.471977
1493 0.472034
1494 0.472034
1495 0.472167
1496 0.472283
1497 0.472316
1498 0.472316
1499 0.472356
1500 0.472356
1501 0.472438
1502 0.472544
1503 0.472638
1504 0.472666
1505 0.47268
1506 0.47268
1507 0.47268
1508 0.472763
1509 0.472871
1510 0.47303
1511 0.473194
1512 0.473267
1513 0.473328
1514 0.473455
1515 0.473468
1516 0.473794
1517 0.473813
1518 0.473813
1519 0.473899
1520 0.473916
1521 0.474237
1522 0.474467
1523 0.474578
1524 0.474578
1525 0.474662
1526 0.474676
1527 0.474827
1528 0.474871
1529 0.474944
1530 0.475122
1531 0.475204
1532 0.475204
1533 0.475329
1534 0.475557
1535 0.475557
1536 0.475557
1537 0.475603
1538 0.475828
1539 0.475879
1540 0.475901
1541 0.475901
1542 0.47596
1543 0.476073
1544 0.476126
1545 0.476126
1546 0.476126
1547 0.476183
1548 0.476249
1549 0.476249
1550 0.476292
1551 0.476292
1552 0.476447
1553 0.476477
1554 0.476502
1555 0.476736
1556 0.476772
1557 0.476772
1558 0.476838
1559 0.47694
1560 0.477165
1561 0.477338
1562 0.477338
1563 0.477356
1564 0.477356
1565 0.477376
1566 0.477491
1567 0.477633
1568 0.477693
1569 0.477762
1570 0.477762
1571 0.477814
1572 0.477914
1573 0.477956
1574 0.477956
1575 0.478037
1576 0.478037
1577 0.478382
1578 0.478382
1579 0.478424
1580 0.478451
1581 0.478477
1582 0.478524
1583 0.478581
1584 0.478581
1585 0.478765
1586 0.478765
1587 0.478822
1588 0.478924
1589 0.478924
1590 0.478944
1591 0.478944
1592 0.478997
1593 0.478997
1594 0.479012
1595 0.479236
1596 0.4795
1597 0.4795
1598 0.479626
1599 0.47976
1600 0.479858
1601 0.479884
1602 0.479985
1603 0.480048
1604 0.480072
1605 0.480072
1606 0.480072
1607 0.480111
1608 0.480111
1609 0.480252
1610 0.480252
1611 0.480252
1612 0.480252
1613 0.480317
1614 0.480317
1615 0.480496
1616 0.48054
1617 0.480588
1618 0.480613
1619 0.480613
1620 0.48074
1621 0.48074
1622 0.48074
1623 0.48074
1624 0.48074
1625 0.480768
1626 0.480768
1627 0.480796
1628 0.480796
1629 0.480848
1630 0.480848
1631 0.480914
1632 0.480914
1633 0.480976
1634 0.481019
1635 0.481059
1636 0.481059
1637 0.481059
1638 0.481085
1639 0.481147
1640 0.481147
1641 0.481213
1642 0.481244
1643 0.481244
1644 0.481291
1645 0.481346
1646 0.481346
1647 0.481346
1648 0.48155
1649 0.481564
1650 0.481564
1651 0.481629
1652 0.481689
1653 0.48176
1654 0.48176
1655 0.48182
1656 0.481866
1657 0.481943
1658 0.481943
1659 0.481981
1660 0.481981
1661 0.48201
1662 0.482185
1663 0.482231
1664 0.482291
1665 0.482389
1666 0.482389
1667 0.482473
1668 0.482486
1669 0.482486
1670 0.482486
1671 0.482486
1672 0.482518
1673 0.482518
1674 0.482548
1675 0.482603
1676 0.48271
1677 0.48271
1678 0.482752
1679 0.482752
1680 0.483101
1681 0.483101
1682 0.483124
1683 0.483273
1684 0.483359
1685 0.483499
1686 0.483577
1687 0.483577
1688 0.483577
1689 0.483632
1690 0.48366
1691 0.48366
1692 0.48366
1693 0.48377
1694 0.483908
1695 0.483982
1696 0.484043
1697 0.484157
1698 0.484284
1699 0.484346
1700 0.484362
1701 0.484362
1702 0.484387
1703 0.484505
1704 0.484822
1705 0.484926
1706 0.484926
1707 0.48495
1708 0.484985
1709 0.485021
1710 0.485021
1711 0.485041
1712 0.485115
1713 0.485115
1714 0.485134
1715 0.485165
1716 0.485165
1717 0.485165
1718 0.485191
1719 0.485191
1720 0.485224
1721 0.485255
1722 0.485255
1723 0.485421
1724 0.485557
1725 0.485557
1726 0.485699
1727 0.485715
1728 0.485715
1729 0.485794
1730 0.485867
1731 0.486048
1732 0.486149
1733 0.486328
1734 0.486328
1735 0.486419
1736 0.486453
1737 0.486518
1738 0.486518
1739 0.486518
1740 0.486518
1741 0.486518
1742 0.486518
1743 0.486655
1744 0.486655
1745 0.486792
1746 0.48689
1747 0.48689
1748 0.48689
1749 0.48689
1750 0.48689
1751 0.48689
1752 0.48689
1753 0.486927
1754 0.487041
1755 0.48707
1756 0.487108
1757 0.487157
1758 0.487157
1759 0.487157
1760 0.487157
1761 0.487157
1762 0.487195
1763 0.487195
1764 0.487195
1765 0.487278
1766 0.487278
1767 0.487278
1768 0.487278
1769 0.487309
1770 0.487411
1771 0.487436
1772 0.487461
1773 0.487505
1774 0.487505
1775 0.487505
1776 0.487505
1777 0.487505
1778 0.487505
1779 0.487523
1780 0.487576
1781 0.487576
1782 0.487576
1783 0.487617
1784 0.487617
1785 0.48784
1786 0.48784
1787 0.48784
1788 0.48784
1789 0.48784
1790 0.48784
1791 0.487872
1792 0.487872
1793 0.487888
1794 0.488057
1795 0.488057
1796 0.488057
1797 0.488122
1798 0.488178
1799 0.48825
1800 0.488426
1801 0.488464
1802 0.48864
1803 0.48864
1804 0.488683
1805 0.488792
1806 0.488862
1807 0.488965
1808 0.48906
1809 0.48929
1810 0.48929
1811 0.48929
1812 0.48929
1813 0.48929
1814 0.48929
1815 0.48929
1816 0.489418
1817 0.489418
1818 0.489476
1819 0.489509
1820 0.489509
1821 0.489629
1822 0.489629
1823 0.489629
1824 0.489629
1825 0.489629
1826 0.48978
1827 0.489928
1828 0.489928
1829 0.49001
1830 0.49001
1831 0.49001
1832 0.490089
1833 0.490089
1834 0.490103
1835 0.490161
1836 0.490161
1837 0.490206
1838 0.490273
1839 0.490361
1840 0.490408
1841 0.490468
1842 0.490468
1843 0.490576
1844 0.490576
1845 0.490576
1846 0.490764
1847 0.490936
1848 0.491057
1849 0.491151
1850 0.491151
1851 0.491151
1852 0.491176
1853 0.491403
1854 0.491403
1855 0.491416
1856 0.491465
1857 0.491545
1858 0.491582
1859 0.491582
1860 0.49164
1861 0.49176
1862 0.49176
1863 0.49176
1864 0.49176
1865 0.49176
1866 0.491799
1867 0.491799
1868 0.491843
1869 0.491867
1870 0.491906
1871 0.491906
1872 0.491906
1873 0.491941
1874 0.491941
1875 0.492027
1876 0.492066
1877 0.492066
1878 0.492157
1879 0.492157
1880 0.492157
1881 0.492201
1882 0.492201
1883 0.492201
1884 0.492201
1885 0.492201
1886 0.492227
1887 0.492431
1888 0.492431
1889 0.492431
1890 0.492431
1891 0.492494
1892 0.492494
1893 0.492494
1894 0.492508
1895 0.492508
1896 0.492532
1897 0.492532
1898 0.492573
1899 0.492622
1900 0.492739
1901 0.492739
1902 0.492786
1903 0.492848
1904 0.492901
1905 0.492901
1906 0.492901
1907 0.492901
1908 0.493043
1909 0.493073
1910 0.493124
1911 0.493124
1912 0.493804
1913 0.493804
1914 0.493867
1915 0.493867
1916 0.493907
1917 0.493907
1918 0.493907
1919 0.493907
1920 0.494031
1921 0.494051
1922 0.49417
1923 0.494362
1924 0.494362
1925 0.494362
1926 0.494385
1927 0.494477
1928 0.494509
1929 0.494665
1930 0.494716
1931 0.49474
1932 0.49474
1933 0.49474
1934 0.494774
1935 0.494823
1936 0.494823
1937 0.494823
1938 0.494887
1939 0.494938
1940 0.495168
1941 0.495168
1942 0.495199
1943 0.495199
1944 0.495396
1945 0.495396
1946 0.495425
1947 0.495445
1948 0.495445
1949 0.495445
1950 0.495445
1951 0.495445
1952 0.495465
1953 0.495504
1954 0.495504
1955 0.495573
1956 0.49563
1957 0.495827
1958 0.495936
1959 0.496064
1960 0.496064
1961 0.496064
1962 0.496115
1963 0.496202
1964 0.496262
1965 0.496316
1966 0.496316
1967 0.496316
1968 0.496316
1969 0.496316
1970 0.496343
1971 0.496343
1972 0.496381
1973 0.496402
1974 0.496402
1975 0.496426
1976 0.496426
1977 0.496426
1978 0.496426
1979 0.496426
1980 0.496426
1981 0.496507
1982 0.496507
1983 0.496524
1984 0.496524
1985 0.496637
1986 0.496637
1987 0.496693
1988 0.496778
1989 0.496778
1990 0.496881
1991 0.496881
1992 0.496912
1993 0.496999
1994 0.496999
1995 0.496999
1996 0.496999
1997 0.496999
1998 0.497013
1999 0.497013
2000 0.497013
2001 0.497034
2002 0.497193
2003 0.49721
2004 0.49721
2005 0.497403
2006 0.497403
2007 0.497438
2008 0.497438
2009 0.497707
2010 0.497707
2011 0.497707
2012 0.497764
2013 0.497811
2014 0.497811
2015 0.497811
2016 0.497811
2017 0.497811
2018 0.497811
2019 0.497811
2020 0.497811
2021 0.497851
2022 0.497884
2023 0.49815
2024 0.498235
2025 0.498235
2026 0.498327
2027 0.498327
2028 0.49856
2029 0.49856
2030 0.49856
2031 0.49856
2032 0.49856
2033 0.49856
2034 0.498585
2035 0.498585
2036 0.498606
2037 0.498639
2038 0.498639
2039 0.498673
2040 0.498691
2041 0.498691
2042 0.498691
2043 0.498818
2044 0.498818
2045 0.498858
2046 0.498858
2047 0.498918
2048 0.498986
2049 0.498986
2050 0.49909
2051 0.499337
2052 0.499415
2053 0.499525
2054 0.499525
2055 0.499525
2056 0.499525
2057 0.499543
2058 0.499543
2059 0.499543
2060 0.499725
2061 0.499767
2062 0.499767
2063 0.499857
2064 0.500291
2065 0.500291
2066 0.500385
2067 0.500385
2068 0.500385
2069 0.500385
2070 0.500385
2071 0.500457
2072 0.500573
2073 0.500573
2074 0.500573
2075 0.500605
2076 0.500605
2077 0.50073
2078 0.5008
2079 0.5008
2080 0.5008
2081 0.5008
2082 0.5008
2083 0.5008
2084 0.5008
2085 0.500846
2086 0.500911
2087 0.500911
2088 0.500911
2089 0.50098
2090 0.50098
2091 0.50098
2092 0.50098
2093 0.501044
2094 0.501182
2095 0.501182
2096 0.501182
2097 0.501182
2098 0.501182
2099 0.501182
2100 0.501248
2101 0.501248
2102 0.501319
2103 0.501386
2104 0.501435
2105 0.501531
2106 0.501531
2107 0.501531
2108 0.501722
2109 0.501722
2110 0.501845
2111 0.501889
2112 0.501889
2113 0.501973
2114 0.501996
2115 0.50203
2116 0.50203
2117 0.50203
2118 0.502099
2119 0.502099
2120 0.502099
2121 0.502099
2122 0.502345
2123 0.50244
2124 0.50244
2125 0.502655
2126 0.502678
2127 0.502745
2128 0.502851
2129 0.502851
2130 0.502851
2131 0.502851
2132 0.503125
2133 0.504179
2134 0.504179
2135 0.504219
2136 0.504342
2137 0.504342
2138 0.504492
2139 0.504492
2140 0.504492
2141 0.504607
2142 0.504624
2143 0.504624
2144 0.504624
2145 0.504667
2146 0.504667
2147 0.5047
2148 0.5047
2149 0.5047
2150 0.504927
2151 0.504927
2152 0.504936
2153 0.504944
2154 0.504944
2155 0.504944
2156 0.504944
2157 0.505125
2158 0.505125
2159 0.505125
2160 0.505244
2161 0.505382
2162 0.505408
2163 0.505557
2164 0.505557
2165 0.505633
2166 0.505844
2167 0.505911
2168 0.505964
2169 0.505964
2170 0.506012
2171 0.506012
2172 0.506012
2173 0.506121
2174 0.506121
2175 0.506121
2176 0.506165
2177 0.506291
2178 0.50653
2179 0.506645
2180 0.506645
2181 0.506645
2182 0.506645
2183 0.506753
2184 0.506753
2185 0.506753
2186 0.506959
2187 0.506959
2188 0.506959
2189 0.506959
2190 0.506959
2191 0.506989
2192 0.506989
2193 0.506989
2194 0.506989
2195 0.506989
2196 0.507091
2197 0.507182
2198 0.507182
2199 0.507182
2200 0.507182
2201 0.507202
2202 0.507305
2203 0.507305
2204 0.507328
2205 0.507427
2206 0.507427
2207 0.50754
2208 0.50754
2209 0.50754
2210 0.50754
2211 0.507557
2212 0.507686
2213 0.507686
2214 0.507786
2215 0.507786
2216 0.507839
2217 0.507839
2218 0.50788
2219 0.50788
2220 0.50788
2221 0.50788
2222 0.50788
2223 0.50788
2224 0.50788
2225 0.50788
2226 0.50788
2227 0.50788
2228 0.50788
2229 0.50788
2230 0.50788
2231 0.507907
2232 0.508083
2233 0.508083
2234 0.508083
2235 0.508083
2236 0.508083
2237 0.50817
2238 0.50817
2239 0.50817
2240 0.50817
2241 0.50817
2242 0.508326
2243 0.508375
2244 0.508541
2245 0.508624
2246 0.508658
2247 0.509658
2248 0.509658
2249 0.509658
2250 0.509707
2251 0.509707
2252 0.509707
2253 0.509707
2254 0.509707
2255 0.50975
2256 0.50975
2257 0.50975
2258 0.50975
2259 0.509819
2260 0.509819
2261 0.509819
2262 0.509946
2263 0.509946
2264 0.510149
2265 0.510149
2266 0.510413
2267 0.510432
2268 0.510432
2269 0.510504
2270 0.510636
2271 0.510656
2272 0.510656
2273 0.510656
2274 0.51084
2275 0.51084
2276 0.510947
2277 0.510947
2278 0.510947
2279 0.510947
2280 0.510947
2281 0.51098
2282 0.510998
2283 0.511123
2284 0.511123
2285 0.511166
2286 0.511166
2287 0.511166
2288 0.511166
2289 0.511242
2290 0.51126
2291 0.51126
2292 0.511352
2293 0.511416
2294 0.511654
2295 0.511654
2296 0.511654
2297 0.511862
2298 0.511862
2299 0.511862
2300 0.511862
2301 0.511862
2302 0.511862
2303 0.511862
2304 0.51193
2305 0.51193
2306 0.51193
2307 0.51195
2308 0.51195
2309 0.512005
2310 0.512056
2311 0.512056
2312 0.512196
2313 0.512319
2314 0.512436
2315 0.512479
2316 0.512479
2317 0.512528
2318 0.512528
2319 0.512528
2320 0.51256
2321 0.51256
2322 0.51256
2323 0.512666
2324 0.512809
2325 0.512821
2326 0.512821
2327 0.512849
2328 0.512849
2329 0.51286
2330 0.5129
2331 0.5129
2332 0.512927
2333 0.512927
2334 0.512927
2335 0.512927
2336 0.512927
2337 0.512927
2338 0.512927
2339 0.512966
2340 0.513025
2341 0.513025
2342 0.513061
2343 0.513117
2344 0.513117
2345 0.513117
2346 0.513164
2347 0.513164
2348 0.51318
2349 0.51318
2350 0.513235
2351 0.513252
2352 0.513405
2353 0.513405
2354 0.513963
2355 0.514132
2356 0.514252
2357 0.514301
2358 0.514461
2359 0.514494
2360 0.514494
2361 0.514549
2362 0.514549
2363 0.514598
2364 0.514598
2365 0.514649
2366 0.514649
2367 0.514911
2368 0.514911
2369 0.51494
2370 0.515026
2371 0.515051
2372 0.515097
2373 0.515097
2374 0.515097
2375 0.515155
2376 0.515218
2377 0.515374
2378 0.515374
2379 0.515374
2380 0.515374
2381 0.515572
2382 0.515721
2383 0.515721
2384 0.515721
2385 0.515721
2386 0.516057
2387 0.516057
2388 0.516131
2389 0.516131
2390 0.516271
2391 0.516507
2392 0.516507
2393 0.516575
2394 0.516575
2395 0.516575
2396 0.516575
2397 0.516575
2398 0.516776
2399 0.516794
2400 0.516794
2401 0.516863
2402 0.516914
2403 0.516914
2404 0.516933
2405 0.516933
2406 0.516933
2407 0.516973
2408 0.517293
2409 0.517293
2410 0.517293
2411 0.517454
2412 0.517489
2413 0.517581
2414 0.51763
2415 0.517652
2416 0.517652
2417 0.51767
2418 0.517739
2419 0.517739
2420 0.517739
2421 0.517839
2422 0.517839
2423 0.517867
2424 0.517867
2425 0.518058
2426 0.518058
2427 0.518175
2428 0.518251
2429 0.518395
2430 0.518395
2431 0.518422
2432 0.518422
2433 0.518422
2434 0.518422
2435 0.518455
2436 0.518455
2437 0.518455
2438 0.518455
2439 0.518485
2440 0.518485
2441 0.518485
2442 0.51858
2443 0.518645
2444 0.518697
2445 0.518697
2446 0.51875
2447 0.518806
2448 0.518834
2449 0.518834
2450 0.518834
2451 0.518885
2452 0.518885
2453 0.518942
2454 0.519018
2455 0.519018
2456 0.519018
2457 0.519018
2458 0.519046
2459 0.519109
2460 0.519186
2461 0.519246
2462 0.519469
2463 0.519493
2464 0.519774
2465 0.519774
2466 0.519774
2467 0.519774
2468 0.519811
2469 0.519832
2470 0.519832
2471 0.519866
2472 0.519866
2473 0.519866
2474 0.519866
2475 0.519866
2476 0.519912
2477 0.519987
2478 0.519987
2479 0.519987
2480 0.519987
2481 0.520057
2482 0.520057
2483 0.520057
2484 0.520057
2485 0.520057
2486 0.520057
2487 0.520057
2488 0.520078
2489 0.52018
2490 0.52018
2491 0.520193
2492 0.52063
2493 0.52063
2494 0.52063
2495 0.520729
2496 0.520729
2497 0.520769
2498 0.520797
2499 0.520797
2500 0.520857
2501 0.520857
2502 0.520857
2503 0.520886
2504 0.520913
2505 0.521018
2506 0.521018
2507 0.521018
2508 0.521018
2509 0.521018
2510 0.521018
2511 0.521126
2512 0.521126
2513 0.52115
2514 0.52115
2515 0.52115
2516 0.521167
2517 0.521184
2518 0.521239
2519 0.521297
2520 0.521395
2521 0.521544
2522 0.521569
2523 0.521569
2524 0.521569
2525 0.52169
2526 0.52169
2527 0.52169
2528 0.52169
2529 0.52169
2530 0.52169
2531 0.521708
2532 0.52186
2533 0.52186
2534 0.52186
2535 0.52186
2536 0.521915
2537 0.521934
2538 0.521934
2539 0.521934
2540 0.52199
2541 0.522118
2542 0.522118
2543 0.522118
2544 0.52231
2545 0.522349
2546 0.522349
2547 0.522369
2548 0.522369
2549 0.52242
2550 0.522441
2551 0.522492
2552 0.522492
2553 0.522614
2554 0.522674
2555 0.522674
2556 0.522674
2557 0.522732
2558 0.522732
2559 0.522732
2560 0.522732
2561 0.522855
2562 0.522957
2563 0.523071
2564 0.523071
2565 0.523071
2566 0.523071
2567 0.523071
2568 0.523084
2569 0.523084
2570 0.523111
2571 0.523111
2572 0.523111
2573 0.523153
2574 0.523153
2575 0.523205
2576 0.523205
2577 0.523205
2578 0.523205
2579 0.52326
2580 0.52326
2581 0.523364
2582 0.523364
2583 0.523364
2584 0.523389
2585 0.523405
2586 0.523405
2587 0.523405
2588 0.523433
2589 0.523433
2590 0.523433
2591 0.523433
2592 0.523503
2593 0.523503
2594 0.523503
2595 0.523503
2596 0.523528
2597 0.523528
2598 0.523528
2599 0.523545
2600 0.523545
2601 0.523545
2602 0.523545
2603 0.523662
2604 0.523662
2605 0.523662
2606 0.523823
2607 0.523858
2608 0.523858
2609 0.523943
2610 0.523956
2611 0.523956
2612 0.523956
2613 0.524234
2614 0.52442
2615 0.524488
2616 0.524488
2617 0.524488
2618 0.524488
2619 0.524488
2620 0.524618
2621 0.524618
2622 0.524618
2623 0.524649
2624 0.524649
2625 0.524649
2626 0.524649
2627 0.524649
2628 0.524804
2629 0.524804
2630 0.524839
2631 0.525022
2632 0.525133
2633 0.525133
2634 0.52521
2635 0.525364
2636 0.525411
2637 0.525532
2638 0.525625
2639 0.525625
2640 0.525625
2641 0.525625
2642 0.525625
2643 0.525682
2644 0.525751
2645 0.525751
2646 0.525792
2647 0.525792
2648 0.525792
2649 0.525842
2650 0.525842
2651 0.525842
2652 0.525842
2653 0.525842
2654 0.525842
2655 0.525842
2656 0.525902
2657 0.525902
2658 0.525902
2659 0.526049
2660 0.526049
2661 0.526049
2662 0.526049
2663 0.526049
2664 0.526049
2665 0.526401
2666 0.526431
2667 0.526431
2668 0.526431
2669 0.526431
2670 0.526527
2671 0.526527
2672 0.526564
2673 0.526564
2674 0.526564
2675 0.526564
2676 0.526582
2677 0.526582
2678 0.526665
2679 0.52673
2680 0.52673
2681 0.52673
2682 0.52673
2683 0.526921
2684 0.527013
2685 0.527013
2686 0.527083
2687 0.527083
2688 0.527083
2689 0.527083
2690 0.527151
2691 0.527151
2692 0.527285
2693 0.527285
2694 0.527285
2695 0.527343
2696 0.527419
2697 0.527419
2698 0.527445
2699 0.527445
2700 0.527445
2701 0.527445
2702 0.527445
2703 0.527445
2704 0.527506
2705 0.527554
2706 0.527554
2707 0.527588
2708 0.527588
2709 0.527619
2710 0.527619
2711 0.527619
2712 0.527619
2713 0.527733
2714 0.527733
2715 0.527769
2716 0.527769
2717 0.527769
2718 0.527769
2719 0.527769
2720 0.527769
2721 0.527769
2722 0.527769
2723 0.528041
2724 0.528041
2725 0.528041
2726 0.528113
2727 0.528113
2728 0.528113
2729 0.528113
2730 0.528196
2731 0.528319
2732 0.528319
2733 0.528319
2734 0.528385
2735 0.528385
2736 0.528398
2737 0.52871
2738 0.528785
2739 0.528874
2740 0.529027
2741 0.529027
2742 0.529054
2743 0.529225
2744 0.529225
2745 0.529225
2746 0.529348
2747 0.529348
2748 0.529348
2749 0.529348
2750 0.52938
2751 0.52938
2752 0.529434
2753 0.529465
2754 0.529465
2755 0.529752
2756 0.529752
2757 0.529752
2758 0.529752
2759 0.529752
2760 0.529752
2761 0.529752
2762 0.529752
2763 0.529752
2764 0.529933
2765 0.529933
2766 0.529933
2767 0.529933
2768 0.529971
2769 0.529971
2770 0.529971
2771 0.529971
2772 0.529971
2773 0.529971
2774 0.529971
2775 0.530109
2776 0.530109
2777 0.530109
2778 0.530109
2779 0.530109
2780 0.530109
2781 0.530109
2782 0.53016
2783 0.53016
2784 0.530313
2785 0.530409
2786 0.530409
2787 0.530409
2788 0.530488
2789 0.530488
2790 0.53052
2791 0.53052
2792 0.53052
2793 0.53052
2794 0.53052
2795 0.530547
2796 0.530547
2797 0.530547
2798 0.530597
2799 0.530597
2800 0.530717
2801 0.530717
2802 0.530717
2803 0.530826
2804 0.530826
2805 0.530826
2806 0.53091
2807 0.531063
2808 0.531201
2809 0.531242
2810 0.531305
2811 0.531305
2812 0.53138
2813 0.53138
2814 0.53138
2815 0.531409
2816 0.531476
2817 0.531476
2818 0.53153
2819 0.531563
2820 0.531563
2821 0.531638
2822 0.531655
2823 0.531706
2824 0.531746
2825 0.531746
2826 0.531746
2827 0.5318
2828 0.5318
2829 0.5318
2830 0.5318
2831 0.531879
2832 0.532048
2833 0.532167
2834 0.532167
2835 0.532245
2836 0.532282
2837 0.532282
2838 0.532407
2839 0.532407
2840 0.532441
2841 0.532464
2842 0.532464
2843 0.532464
2844 0.532464
2845 0.532464
2846 0.532464
2847 0.532491
2848 0.532585
2849 0.532585
2850 0.532585
2851 0.532585
2852 0.532585
2853 0.532585
2854 0.532585
2855 0.532646
2856 0.532702
2857 0.532702
2858 0.532702
2859 0.532702
2860 0.532739
2861 0.532775
2862 0.532903
2863 0.533248
2864 0.533248
2865 0.533248
2866 0.533248
2867 0.533494
2868 0.533606
2869 0.533659
2870 0.533719
2871 0.533806
2872 0.533902
2873 0.53393
2874 0.533952
2875 0.533952
2876 0.533952
2877 0.533952
2878 0.533952
2879 0.534064
2880 0.534064
2881 0.534064
2882 0.534064
2883 0.534147
2884 0.534198
2885 0.534198
2886 0.534198
2887 0.534198
2888 0.534218
2889 0.534218
2890 0.534218
2891 0.534513
2892 0.534513
2893 0.534578
2894 0.534578
2895 0.534657
2896 0.534657
2897 0.534657
2898 0.534657
2899 0.534657
2900 0.534657
2901 0.534657
2902 0.534657
2903 0.534657
2904 0.53475
2905 0.534862
2906 0.534862
2907 0.534891
2908 0.534891
2909 0.534891
2910 0.534891
2911 0.534891
2912 0.534891
2913 0.534994
2914 0.535109
2915 0.535109
2916 0.53519
2917 0.53519
2918 0.535262
2919 0.535262
2920 0.535262
2921 0.535275
2922 0.535275
2923 0.535275
2924 0.535275
2925 0.535275
2926 0.535275
2927 0.535275
2928 0.535275
2929 0.535319
2930 0.535319
2931 0.535319
2932 0.535319
2933 0.535398
2934 0.535511
2935 0.535511
2936 0.535599
2937 0.535671
2938 0.535671
2939 0.535671
2940 0.535704
2941 0.535704
2942 0.535704
2943 0.535704
2944 0.535704
2945 0.535755
2946 0.535755
2947 0.535815
2948 0.535863
2949 0.535863
2950 0.535942
2951 0.535942
2952 0.536017
2953 0.536017
2954 0.536017
2955 0.536092
2956 0.536092
2957 0.536092
2958 0.536167
2959 0.536167
2960 0.536167
2961 0.536167
2962 0.536167
2963 0.536218
2964 0.536218
2965 0.536243
2966 0.536243
2967 0.536243
2968 0.536243
2969 0.536401
2970 0.536401
2971 0.536401
2972 0.536536
2973 0.536536
2974 0.536536
2975 0.536536
2976 0.536536
2977 0.536536
2978 0.536536
2979 0.536587
2980 0.536587
2981 0.536651
2982 0.536695
2983 0.536695
2984 0.536695
2985 0.536695
2986 0.53672
2987 0.536829
2988 0.536829
2989 0.536892
2990 0.536892
2991 0.536892
2992 0.536892
2993 0.536928
2994 0.536928
2995 0.536928
2996 0.536928
2997 0.536959
2998 0.536959
2999 0.537051
3000 0.537051
3001 0.537073
3002 0.537073
3003 0.537073
3004 0.537102
3005 0.537102
3006 0.537102
3007 0.537102
3008 0.537151
3009 0.537151
3010 0.537151
3011 0.537229
3012 0.537267
3013 0.537289
3014 0.537328
3015 0.537328
3016 0.537328
3017 0.537328
3018 0.537328
3019 0.537369
3020 0.537369
3021 0.537369
3022 0.537369
3023 0.537369
3024 0.537408
3025 0.537408
3026 0.537408
3027 0.53746
3028 0.537486
3029 0.537486
3030 0.537486
3031 0.537486
3032 0.537486
3033 0.537486
3034 0.537486
3035 0.537486
3036 0.537486
3037 0.537486
3038 0.537569
3039 0.537569
3040 0.537569
3041 0.537569
3042 0.537569
3043 0.537728
3044 0.537746
3045 0.537779
3046 0.537779
3047 0.537779
3048 0.537779
3049 0.537779
3050 0.537844
3051 0.537844
3052 0.537844
3053 0.537895
3054 0.53794
3055 0.538079
3056 0.538079
3057 0.538079
3058 0.538079
3059 0.538097
3060 0.538123
3061 0.538123
3062 0.538123
3063 0.538176
3064 0.538176
3065 0.538176
3066 0.538176
3067 0.538176
3068 0.538176
3069 0.538176
3070 0.538225
3071 0.538225
3072 0.538296
3073 0.538296
3074 0.538296
3075 0.538296
3076 0.538296
3077 0.538296
3078 0.53838
3079 0.53838
3080 0.53838
3081 0.538472
3082 0.538501
3083 0.538501
3084 0.538501
3085 0.538501
3086 0.538501
3087 0.538501
3088 0.538501
3089 0.538533
3090 0.538565
3091 0.538589
3092 0.53863
3093 0.53863
3094 0.53863
3095 0.538654
3096 0.538752
3097 0.53893
3098 0.539006
3099 0.539006
3100 0.539129
3101 0.539178
3102 0.539178
3103 0.539178
3104 0.539178
3105 0.539178
3106 0.539178
3107 0.539459
3108 0.539459
3109 0.539459
3110 0.539459
3111 0.539459
3112 0.539459
3113 0.539487
3114 0.539487
3115 0.539487
3116 0.539487
3117 0.539487
3118 0.539487
3119 0.539487
3120 0.539487
3121 0.539487
3122 0.539487
3123 0.539487
3124 0.539487
3125 0.539487
3126 0.539487
3127 0.539487
3128 0.539487
3129 0.539487
3130 0.539487
3131 0.539487
3132 0.539487
3133 0.539591
3134 0.539591
3135 0.539591
3136 0.539591
3137 0.53967
3138 0.53967
3139 0.539811
3140 0.539867
3141 0.539867
3142 0.539867
3143 0.539867
3144 0.539943
3145 0.539943
3146 0.539943
3147 0.540075
3148 0.540144
3149 0.540266
3150 0.540266
3151 0.540266
3152 0.540266
3153 0.540266
3154 0.540266
3155 0.540374
3156 0.540397
3157 0.540397
3158 0.540397
3159 0.540468
3160 0.540468
3161 0.540468
3162 0.540468
3163 0.540468
3164 0.540523
3165 0.540523
3166 0.540523
3167 0.540523
3168 0.540523
3169 0.540552
3170 0.540552
3171 0.540552
3172 0.540552
3173 0.540552
3174 0.540552
3175 0.540675
3176 0.540675
3177 0.540675
3178 0.540675
3179 0.540675
3180 0.540675
3181 0.540675
3182 0.540675
3183 0.540675
3184 0.540806
3185 0.540829
3186 0.540829
3187 0.540885
3188 0.540885
3189 0.540885
3190 0.540885
3191 0.540885
3192 0.540885
3193 0.540885
3194 0.54095
3195 0.541004
3196 0.541247
3197 0.54127
3198 0.54127
3199 0.541327
3200 0.541387
3201 0.541424
3202 0.541503
3203 0.541503
3204 0.541662
3205 0.541684
3206 0.541684
3207 0.541684
3208 0.541707
3209 0.541707
3210 0.541786
3211 0.541786
3212 0.541786
3213 0.541834
3214 0.541834
3215 0.541907
3216 0.541907
3217 0.541907
3218 0.541907
3219 0.541907
3220 0.541937
3221 0.542009
3222 0.542238
3223 0.542289
3224 0.542369
3225 0.542392
3226 0.542392
3227 0.542392
3228 0.542392
3229 0.54244
3230 0.54244
3231 0.54244
3232 0.542568
3233 0.542568
3234 0.542929
3235 0.54298
3236 0.54298
3237 0.54298
3238 0.543055
3239 0.543055
3240 0.543104
3241 0.543208
3242 0.543208
3243 0.543208
3244 0.543317
3245 0.543317
3246 0.543317
3247 0.543317
3248 0.543317
3249 0.54355
3250 0.54355
3251 0.54355
3252 0.54355
3253 0.543748
3254 0.543748
3255 0.543748
3256 0.543748
3257 0.543779
3258 0.543804
3259 0.543887
3260 0.543887
3261 0.543887
3262 0.543887
3263 0.543887
3264 0.543989
3265 0.543989
3266 0.543989
3267 0.543989
3268 0.543989
3269 0.543989
3270 0.544042
3271 0.544042
3272 0.544268
3273 0.544296
3274 0.544414
3275 0.544477
3276 0.544477
3277 0.544515
3278 0.544515
3279 0.544515
3280 0.544515
3281 0.544515
3282 0.544581
3283 0.544694
3284 0.544779
3285 0.544859
3286 0.544859
3287 0.544859
3288 0.544859
3289 0.544859
3290 0.544859
3291 0.545128
3292 0.545128
3293 0.545128
3294 0.545128
3295 0.545128
3296 0.545128
3297 0.545128
3298 0.545128
3299 0.545128
3300 0.545128
3301 0.545128
3302 0.545128
3303 0.545283
3304 0.545283
3305 0.545283
3306 0.545283
3307 0.545283
3308 0.545283
3309 0.545283
3310 0.545283
3311 0.545283
3312 0.545283
3313 0.545328
3314 0.545362
3315 0.545585
3316 0.545669
3317 0.545669
3318 0.545669
3319 0.545669
3320 0.545669
3321 0.545669
3322 0.545669
3323 0.545669
3324 0.545669
3325 0.545669
3326 0.545669
3327 0.54574
3328 0.545793
3329 0.545793
3330 0.545793
3331 0.545793
3332 0.545793
3333 0.545793
3334 0.545793
3335 0.545832
3336 0.545963
3337 0.545963
3338 0.545963
3339 0.545989
3340 0.545989
3341 0.545989
3342 0.545989
3343 0.546021
3344 0.546021
3345 0.546021
3346 0.546021
3347 0.546021
3348 0.546021
3349 0.54605
3350 0.546097
3351 0.546335
3352 0.546335
3353 0.546335
3354 0.546335
3355 0.546374
3356 0.546374
3357 0.546374
3358 0.54643
3359 0.546463
3360 0.546463
3361 0.546463
3362 0.546463
3363 0.546463
3364 0.546463
3365 0.546463
3366 0.546463
3367 0.546463
3368 0.546463
3369 0.546463
3370 0.546463
3371 0.546463
3372 0.546463
3373 0.546463
3374 0.546463
3375 0.546463
3376 0.546463
3377 0.546538
3378 0.546538
3379 0.546668
3380 0.546668
3381 0.546747
3382 0.546812
3383 0.546905
3384 0.546905
3385 0.546905
3386 0.547079
3387 0.547079
3388 0.547079
3389 0.547238
3390 0.547238
3391 0.547238
3392 0.547238
3393 0.547238
3394 0.547238
3395 0.547238
3396 0.547238
3397 0.547238
3398 0.547238
3399 0.547238
3400 0.547238
3401 0.547292
3402 0.547292
3403 0.547373
3404 0.547373
3405 0.547485
3406 0.547485
3407 0.547485
3408 0.547485
3409 0.547485
3410 0.547485
3411 0.547485
3412 0.547612
3413 0.547612
3414 0.547788
3415 0.547788
3416 0.547788
3417 0.547788
3418 0.547788
3419 0.547788
3420 0.547788
3421 0.547788
3422 0.547788
3423 0.547788
3424 0.547788
3425 0.547788
3426 0.547788
3427 0.547788
3428 0.547788
3429 0.547876
3430 0.547876
3431 0.547955
3432 0.547955
3433 0.547955
3434 0.547955
3435 0.547955
3436 0.547955
3437 0.547955
3438 0.547983
3439 0.548052
3440 0.548052
3441 0.548052
3442 0.548052
3443 0.548052
3444 0.548052
3445 0.54808
3446 0.548285
3447 0.548285
3448 0.54833
3449 0.54833
3450 0.54833
3451 0.54833
3452 0.54833
3453 0.54833
3454 0.548386
3455 0.548386
3456 0.548386
3457 0.548386
3458 0.548453
3459 0.548482
3460 0.548482
3461 0.548511
3462 0.548511
3463 0.548511
3464 0.548511
3465 0.548511
3466 0.548625
3467 0.548625
3468 0.548625
3469 0.548625
3470 0.548625
3471 0.548672
3472 0.548672
3473 0.548672
3474 0.548672
3475 0.548702
3476 0.548702
3477 0.548869
3478 0.548869
3479 0.548869
3480 0.548869
3481 0.548869
3482 0.548869
3483 0.548957
3484 0.548957
3485 0.548957
3486 0.548957
3487 0.549027
3488 0.549054
3489 0.549054
3490 0.549054
3491 0.549054
3492 0.549054
3493 0.549054
3494 0.549054
3495 0.549054
3496 0.549054
3497 0.549054
3498 0.549054
3499 0.549054
3500 0.549054
3501 0.549054
3502 0.549086
3503 0.549118
3504 0.549165
3505 0.549165
3506 0.54924
3507 0.549263
3508 0.54946
3509 0.54946
3510 0.54946
3511 0.54946
3512 0.54946
3513 0.54946
3514 0.549481
3515 0.549481
3516 0.549481
3517 0.549574
3518 0.549574
3519 0.54961
3520 0.54961
3521 0.54961
3522 0.54961
3523 0.54961
3524 0.54961
3525 0.54961
3526 0.54961
3527 0.549643
3528 0.549643
3529 0.549879
3530 0.549879
3531 0.549879
3532 0.549976
3533 0.549976
3534 0.55006
3535 0.55006
3536 0.55006
3537 0.55006
3538 0.55006
3539 0.55006
3540 0.55006
3541 0.55006
3542 0.55006
3543 0.55006
3544 0.550093
3545 0.550093
3546 0.550093
3547 0.550129
3548 0.550129
3549 0.550201
3550 0.550201
3551 0.550201
3552 0.550201
3553 0.550201
3554 0.550351
3555 0.550351
3556 0.550351
3557 0.550351
3558 0.550351
3559 0.550351
3560 0.550351
3561 0.550351
3562 0.5504
3563 0.5504
3564 0.550483
3565 0.550483
3566 0.550483
3567 0.550483
3568 0.550483
3569 0.550483
3570 0.550483
3571 0.550511
3572 0.550665
3573 0.550665
3574 0.550665
3575 0.550665
3576 0.550665
3577 0.550665
3578 0.550665
3579 0.550665
3580 0.550665
3581 0.550665
3582 0.550665
3583 0.550748
3584 0.550834
3585 0.551221
3586 0.551221
3587 0.551221
3588 0.551221
3589 0.551221
3590 0.551221
3591 0.551281
3592 0.551281
3593 0.551314
3594 0.551337
3595 0.551337
3596 0.55136
3597 0.551459
3598 0.551531
3599 0.551554


==> plots/data/dataSport-MDD.dat <==
0 0
1 0
2 0.0014557
3 0.00146497
4 0.0120834
5 0.0180322
6 0.0242236
7 0.0258752
8 0.0260701
9 0.029566
10 0.0299026
11 0.0302745
12 0.0305527
13 0.0315907
14 0.0330243
15 0.0335526
16 0.035169
17 0.0356421
18 0.0361137
19 0.037507
20 0.0388835
21 0.0390585
22 0.0408089
23 0.0438277
24 0.0450493
25 0.0454153
26 0.0467703
27 0.0471017
28 0.0488332
29 0.0502743
30 0.051996
31 0.0526562
32 0.0540387
33 0.0554721
34 0.0557653
35 0.0562078
36 0.0564027
37 0.0574497
38 0.0577949
39 0.0580884
40 0.0583147
41 0.0601054
42 0.060571
43 0.0610765
44 0.0613994
45 0.061649
46 0.0618521
47 0.0623127
48 0.0629584
49 0.0643358
50 0.0648435
51 0.0652238
52 0.0653837
53 0.0655372
54 0.06573
55 0.0670849
56 0.0680122
57 0.0683374
58 0.0685998
59 0.069954
60 0.0723303
61 0.0746228
62 0.0749419
63 0.0751552
64 0.0754985
65 0.0767342
66 0.078152
67 0.0831977
68 0.0848207
69 0.0868441
70 0.0871744
71 0.0885222
72 0.0897416
73 0.0903788
74 0.0906791
75 0.0928445
76 0.0942916
77 0.0945048
78 0.0947063
79 0.0972333
80 0.0985848
81 0.102516
82 0.102826
83 0.103244
84 0.105611
85 0.106916
86 0.108171
87 0.108812
88 0.110302
89 0.112982
90 0.114307
91 0.115875
92 0.116499
93 0.118805
94 0.120609
95 0.121359
96 0.122763
97 0.124317
98 0.124979
99 0.125445
100 0.125993
101 0.12629
102 0.128722
103 0.129271
104 0.130978
105 0.131356
106 0.131994
107 0.134202
108 0.13452
109 0.134702
110 0.135238
111 0.135557
112 0.137022
113 0.137626
114 0.138261
115 0.138803
116 0.139235
117 0.139771
118 0.140331
119 0.140965
120 0.141696
121 0.142238
122 0.142757
123 0.143275
124 0.143978
125 0.145571
126 0.146237
127 0.146994
128 0.148457
129 0.149056
130 0.149575
131 0.151497
132 0.152142
133 0.152705
134 0.153213
135 0.153535
136 0.154858
137 0.156301
138 0.156977
139 0.158419
140 0.158852
141 0.159682
142 0.160574
143 0.161569
144 0.162017
145 0.163423
146 0.164033
147 0.164753
148 0.165373
149 0.16574
150 0.166136
151 0.167208
152 0.167679
153 0.168025
154 0.168362
155 0.168723
156 0.169235
157 0.170646
158 0.171769
159 0.173286
160 0.173827
161 0.175374
162 0.175833
163 0.17728
164 0.177895
165 0.178304
166 0.180042
167 0.181347
168 0.182766
169 0.183174
170 0.183629
171 0.184148
172 0.184548
173 0.185849
174 0.187542
175 0.188748
176 0.190106
177 0.190367
178 0.190657
179 0.191702
180 0.192065
181 0.193544
182 0.193951
183 0.195444
184 0.196758
185 0.198245
186 0.201257
187 0.203125
188 0.204014
189 0.205638
190 0.20706
191 0.208253
192 0.210251
193 0.210549
194 0.210768
195 0.211628
196 0.212105
197 0.212555
198 0.213898
199 0.216826
200 0.217208
201 0.217555
202 0.217867
203 0.218337
204 0.218912
205 0.219405
206 0.22173
207 0.222137
208 0.223959
209 0.22438
210 0.224928
211 0.225496
212 0.226783
213 0.228291
214 0.22895
215 0.230391
216 0.230672
217 0.230941
218 0.231101
219 0.231457
220 0.232853
221 0.23417
222 0.235656
223 0.235992
224 0.237193
225 0.237538
226 0.237787
227 0.238098
228 0.238522
229 0.238989
230 0.239441
231 0.239773
232 0.241301
233 0.242849
234 0.245319
235 0.245912
236 0.246512
237 0.246913
238 0.248191
239 0.249655
240 0.253005
241 0.253164
242 0.253519
243 0.254999
244 0.255539
245 0.256217
246 0.256492
247 0.256751
248 0.257015
249 0.257619
250 0.258305
251 0.258891
252 0.259084
253 0.260314
254 0.260825
255 0.261246
256 0.261549
257 0.263162
258 0.263413
259 0.263536
260 0.263771
261 0.263857
262 0.265258
263 0.265691
264 0.265793
265 0.266976
266 0.26719
267 0.267541
268 0.267864
269 0.268228
270 0.268432
271 0.269688
272 0.269987
273 0.271178
274 0.271683
275 0.271817
276 0.273103
277 0.273658
278 0.273922
279 0.275595
280 0.275904
281 0.276503
282 0.277056
283 0.278047
284 0.27943
285 0.281107
286 0.281556
287 0.281803
288 0.2821
289 0.282443
290 0.282884
291 0.283226
292 0.284686
293 0.286252
294 0.287332
295 0.28761
296 0.287874
297 0.288102
298 0.28832
299 0.288805
300 0.290087
301 0.292643
302 0.292966
303 0.294604
304 0.296031
305 0.296441
306 0.296686
307 0.297041
308 0.297738
309 0.298053
310 0.299587
311 0.300098
312 0.300703
313 0.301135
314 0.301306
315 0.302495
316 0.302626
317 0.302853
318 0.303155
319 0.304515
320 0.305335
321 0.30556
322 0.306759
323 0.306994
324 0.307566
325 0.307953
326 0.308319
327 0.308847
328 0.30943
329 0.309824
330 0.31008
331 0.310416
332 0.310786
333 0.311151
334 0.311664
335 0.312067
336 0.312366
337 0.312636
338 0.313012
339 0.314465
340 0.31566
341 0.315798
342 0.316207
343 0.316422
344 0.316512
345 0.317616
346 0.317952
347 0.318157
348 0.318501
349 0.31891
350 0.319441
351 0.320734
352 0.321869
353 0.322041
354 0.322418
355 0.323074
356 0.323406
357 0.323596
358 0.323868
359 0.324079
360 0.324351
361 0.326254
362 0.326391
363 0.32663
364 0.326747
365 0.326846
366 0.327015
367 0.327416
368 0.328433
369 0.32878
370 0.329129
371 0.329482
372 0.330345
373 0.330509
374 0.330817
375 0.331872
376 0.332272
377 0.33356
378 0.333829
379 0.334177
380 0.334316
381 0.334365
382 0.335976
383 0.336207
384 0.33669
385 0.336987
386 0.33719
387 0.338788
388 0.339154
389 0.339781
390 0.340035
391 0.340171
392 0.341332
393 0.341588
394 0.341951
395 0.342484
396 0.342874
397 0.343133
398 0.343467
399 0.343721
400 0.344005
401 0.344211
402 0.344437
403 0.344673
404 0.34502
405 0.34543
406 0.345672
407 0.345947
408 0.346207
409 0.346653
410 0.346761
411 0.347249
412 0.347883
413 0.348222
414 0.348683
415 0.348992
416 0.34933
417 0.349671
418 0.350043
419 0.350404
420 0.350752
421 0.350982
422 0.351295
423 0.351675
424 0.352043
425 0.352281
426 0.352683
427 0.352861
428 0.354275
429 0.354585
430 0.354865
431 0.35522
432 0.355647
433 0.356101
434 0.356486
435 0.356977
436 0.357449
437 0.357762
438 0.358306
439 0.358463
440 0.359663
441 0.359961
442 0.360251
443 0.36037
444 0.360667
445 0.361862
446 0.362269
447 0.362463
448 0.362766
449 0.363025
450 0.363285
451 0.363649
452 0.364186
453 0.364549
454 0.364632
455 0.364775
456 0.364899
457 0.366037
458 0.366314
459 0.366716
460 0.367118
461 0.367398
462 0.367555
463 0.368022
464 0.368374
465 0.368678
466 0.368857
467 0.369034
468 0.369215
469 0.369406
470 0.370642
471 0.371095
472 0.371359
473 0.371594
474 0.373055
475 0.373251
476 0.373525
477 0.373886
478 0.374056
479 0.374287
480 0.374378
481 0.37446
482 0.374735
483 0.374915
484 0.375209
485 0.375334
486 0.375504
487 0.375828
488 0.376001
489 0.376036
490 0.376392
491 0.376556
492 0.376924
493 0.377257
494 0.377391
495 0.377809
496 0.377893
497 0.378326
498 0.378536
499 0.378834
500 0.378989
501 0.379239
502 0.379552
503 0.3799
504 0.380199
505 0.38153
506 0.381784
507 0.381824
508 0.382062
509 0.382446
510 0.383803
511 0.383974
512 0.384191
513 0.384437
514 0.384506
515 0.384651
516 0.385237
517 0.385363
518 0.385523
519 0.385788
520 0.386901
521 0.387244
522 0.387303
523 0.387426
524 0.387701
525 0.388047
526 0.389644
527 0.389963
528 0.390151
529 0.390271
530 0.390588
531 0.390827
532 0.390959
533 0.391136
534 0.3913
535 0.391592
536 0.391904
537 0.392087
538 0.392232
539 0.393448
540 0.393515
541 0.393559
542 0.393658
543 0.393749
544 0.395269
545 0.395475
546 0.395576
547 0.395693
548 0.395848
549 0.396202
550 0.396353
551 0.396465
552 0.396773
553 0.39718
554 0.39777
555 0.398125
556 0.398319
557 0.398705
558 0.399111
559 0.399354
560 0.400629
561 0.400907
562 0.401005
563 0.401133
564 0.401367
565 0.401571
566 0.401746
567 0.402139
568 0.403604
569 0.403887
570 0.404192
571 0.404408
572 0.404421
573 0.404717
574 0.404915
575 0.405128
576 0.405418
577 0.405601
578 0.405844
579 0.405999
580 0.406341
581 0.40648
582 0.406563
583 0.406802
584 0.406905
585 0.407046
586 0.407464
587 0.407721
588 0.407761
589 0.407929
590 0.408081
591 0.408465
592 0.408676
593 0.408913
594 0.409012
595 0.409076
596 0.409436
597 0.409533
598 0.409827
599 0.409904
600 0.410297
601 0.41034
602 0.410449
603 0.410636
604 0.410748
605 0.41099
606 0.411104
607 0.411179
608 0.411456
609 0.41157
610 0.411708
611 0.411918
612 0.41324
613 0.41354
614 0.413804
615 0.413997
616 0.414169
617 0.414236
618 0.414418
619 0.414619
620 0.414858
621 0.415049
622 0.415329
623 0.415573
624 0.415653
625 0.415977
626 0.416175
627 0.416666
628 0.416925
629 0.417004
630 0.417208
631 0.417311
632 0.417709
633 0.417879
634 0.418112
635 0.41829
636 0.418478
637 0.419947
638 0.420099
639 0.420326
640 0.420432
641 0.420938
642 0.421049
643 0.421064
644 0.421184
645 0.421436
646 0.421606
647 0.421865
648 0.422013
649 0.422125
650 0.422347
651 0.422589
652 0.422778
653 0.424147
654 0.424316
655 0.424422
656 0.424561
657 0.424807
658 0.425009
659 0.425104
660 0.425274
661 0.425365
662 0.425488
663 0.425778
664 0.425915
665 0.426043
666 0.426098
667 0.426098
668 0.426478
669 0.426858
670 0.427159
671 0.427224
672 0.427302
673 0.427354
674 0.42767
675 0.427752
676 0.42779
677 0.427852
678 0.427925
679 0.428091
680 0.428233
681 0.428353
682 0.4295
683 0.429542
684 0.429592
685 0.429657
686 0.429766
687 0.429858
688 0.429935
689 0.430079
690 0.430131
691 0.430275
692 0.430287
693 0.430684
694 0.430997
695 0.431062
696 0.431501
697 0.431676
698 0.431796
699 0.431831
700 0.431901
701 0.43219
702 0.432558
703 0.432872
704 0.433111
705 0.433391
706 0.433829
707 0.433918
708 0.434037
709 0.434137
710 0.434352
711 0.434542
712 0.434644
713 0.434786
714 0.434987
715 0.435205
716 0.435243
717 0.435243
718 0.435335
719 0.435467
720 0.435633
721 0.43598
722 0.436063
723 0.43629
724 0.436341
725 0.436372
726 0.436501
727 0.436608
728 0.4368
729 0.436864
730 0.436921
731 0.437065
732 0.437118
733 0.437193
734 0.438122
735 0.438178
736 0.438218
737 0.438218
738 0.438368
739 0.438591
740 0.438654
741 0.438682
742 0.43871
743 0.43888
744 0.43894
745 0.439175
746 0.439299
747 0.439359
748 0.43951
749 0.439605
750 0.439605
751 0.439696
752 0.439815
753 0.439893
754 0.440131
755 0.440232
756 0.440391
757 0.440519
758 0.440681
759 0.440774
760 0.440884
761 0.440931
762 0.440993
763 0.440993
764 0.441079
765 0.441205
766 0.441457
767 0.44157
768 0.441647
769 0.441756
770 0.441947
771 0.442024
772 0.442033
773 0.442102
774 0.442306
775 0.442436
776 0.44262
777 0.442879
778 0.442939
779 0.443091
780 0.443184
781 0.443286
782 0.443358
783 0.443444
784 0.443466
785 0.443491
786 0.443491
787 0.44363
788 0.443721
789 0.443843
790 0.443884
791 0.443962
792 0.444248
793 0.444365
794 0.444496
795 0.444662
796 0.444777
797 0.444974
798 0.445035
799 0.445049
800 0.445087
801 0.4452
802 0.445225
803 0.445327
804 0.445418
805 0.445617
806 0.445677
807 0.445816
808 0.445878
809 0.446079
810 0.446079
811 0.446115
812 0.446115
813 0.446115
814 0.446227
815 0.44642
816 0.446483
817 0.446531
818 0.446577
819 0.446799
820 0.448075
821 0.448223
822 0.448266
823 0.44841
824 0.448458
825 0.44847
826 0.448577
827 0.448675
828 0.448784
829 0.448891
830 0.448951
831 0.449072
832 0.449072
833 0.449147
834 0.449254
835 0.449308
836 0.449426
837 0.450681
838 0.450832
839 0.451019
840 0.451169
841 0.451385
842 0.451385
843 0.451385
844 0.451385
845 0.451421
846 0.451503
847 0.451626
848 0.451745
849 0.451745
850 0.451745
851 0.451823
852 0.451982
853 0.452052
854 0.452105
855 0.452167
856 0.452311
857 0.452414
858 0.452474
859 0.452618
860 0.452681
861 0.452681
862 0.452833
863 0.452899
864 0.452899
865 0.452931
866 0.452931
867 0.452992
868 0.453073
869 0.453125
870 0.45326
871 0.453438
872 0.453675
873 0.45372
874 0.45402
875 0.454038
876 0.454089
877 0.454169
878 0.45421
879 0.455252
880 0.455333
881 0.455467
882 0.455523
883 0.455571
884 0.455667
885 0.455756
886 0.455869
887 0.456069
888 0.456093
889 0.456214
890 0.456294
891 0.456403
892 0.45668
893 0.456903
894 0.456972
895 0.457013
896 0.457101
897 0.457174
898 0.457323
899 0.457382
900 0.457406
901 0.457496
902 0.457568
903 0.457666
904 0.457666
905 0.457666
906 0.457869
907 0.458088
908 0.458109
909 0.458197
910 0.458375
911 0.458485
912 0.458652
913 0.458805
914 0.458837
915 0.458962
916 0.459002
917 0.459038
918 0.459049
919 0.459175
920 0.459323
921 0.459379
922 0.459483
923 0.459483
924 0.459634
925 0.459976
926 0.4602
927 0.460303
928 0.460488
929 0.460497
930 0.46064
931 0.460719
932 0.460719
933 0.460842
934 0.460944
935 0.461116
936 0.461243
937 0.461328
938 0.461417
939 0.461417
940 0.461506
941 0.461665
942 0.461674
943 0.461815
944 0.461826
945 0.462004
946 0.462047
947 0.462087
948 0.462317
949 0.462425
950 0.462474
951 0.462568
952 0.462688
953 0.462756
954 0.463149
955 0.463287
956 0.463328
957 0.463358
958 0.4636
959 0.46371
960 0.463982
961 0.464103
962 0.464255
963 0.464342
964 0.46444
965 0.464558
966 0.464675
967 0.464722
968 0.465005
969 0.465146
970 0.465218
971 0.46527
972 0.465342
973 0.465545
974 0.465727
975 0.46581
976 0.465908
977 0.466111
978 0.46634
979 0.466487
980 0.466649
981 0.466693
982 0.466842
983 0.467033
984 0.467069
985 0.467069
986 0.46735
987 0.467473
988 0.467641
989 0.467655
990 0.467683
991 0.467683
992 0.467778
993 0.467778
994 0.467821
995 0.467821
996 0.467896
997 0.467975
998 0.46799
999 0.468004
1000 0.468078
1001 0.468204
1002 0.468219
1003 0.468303
1004 0.468357
1005 0.46844
1006 0.468684
1007 0.468684
1008 0.468713
1009 0.468824
1010 0.468824
1011 0.468961
1012 0.468961
1013 0.468961
1014 0.46921
1015 0.469353
1016 0.46954
1017 0.46974
1018 0.470062
1019 0.470085
1020 0.470196
1021 0.470248
1022 0.470363
1023 0.470541
1024 0.4706
1025 0.470862
1026 0.470934
1027 0.470934
1028 0.471008
1029 0.471106
1030 0.471126
1031 0.471257
1032 0.471436
1033 0.471569
1034 0.471614
1035 0.471808
1036 0.471989
1037 0.472066
1038 0.472066
1039 0.472164
1040 0.472196
1041 0.472372
1042 0.472419
1043 0.47248
1044 0.472604
1045 0.472773
1046 0.472811
1047 0.472948
1048 0.473106
1049 0.473212
1050 0.473257
1051 0.473384
1052 0.473494
1053 0.473573
1054 0.473591
1055 0.4737
1056 0.473779
1057 0.473995
1058 0.474163
1059 0.474326
1060 0.4746
1061 0.474735
1062 0.474758
1063 0.474839
1064 0.47499
1065 0.475027
1066 0.475366
1067 0.475421
1068 0.475478
1069 0.47554
1070 0.475646
1071 0.475768
1072 0.475785
1073 0.476032
1074 0.476566
1075 0.476643
1076 0.476775
1077 0.476837
1078 0.476963
1079 0.477182
1080 0.477293
1081 0.477443
1082 0.477629
1083 0.477696
1084 0.477942
1085 0.478134
1086 0.478628
1087 0.478822
1088 0.47884
1089 0.47884
1090 0.479072
1091 0.479072
1092 0.479187
1093 0.479232
1094 0.479312
1095 0.479338
1096 0.479494
1097 0.479633
1098 0.479713
1099 0.479764
1100 0.481413
1101 0.481468
1102 0.481486
1103 0.481486
1104 0.481507
1105 0.481535
1106 0.481535
1107 0.481573
1108 0.481823
1109 0.48194
1110 0.481968
1111 0.48201
1112 0.482086
1113 0.482137
1114 0.482268
1115 0.482285
1116 0.482338
1117 0.482338
1118 0.482414
1119 0.482414
1120 0.482472
1121 0.482598
1122 0.482675
1123 0.482728
1124 0.482728
1125 0.482751
1126 0.482814
1127 0.482922
1128 0.483069
1129 0.48309
1130 0.483189
1131 0.483297
1132 0.483316
1133 0.48341
1134 0.483448
1135 0.483448
1136 0.483558
1137 0.483675
1138 0.483788
1139 0.483911
1140 0.483911
1141 0.483928
1142 0.484016
1143 0.484048
1144 0.484134
1145 0.484134
1146 0.484201
1147 0.48422
1148 0.48431
1149 0.48431
1150 0.48433
1151 0.48433
1152 0.48433
1153 0.48433
1154 0.48433
1155 0.48433
1156 0.48433
1157 0.484482
1158 0.484536
1159 0.48475
1160 0.484806
1161 0.48496
1162 0.485132
1163 0.485387
1164 0.485463
1165 0.485538
1166 0.485538
1167 0.485726
1168 0.485726
1169 0.485802
1170 0.485887
1171 0.48594
1172 0.48604
1173 0.48608
1174 0.487273
1175 0.487325
1176 0.487367
1177 0.487441
1178 0.487505
1179 0.487546
1180 0.487568
1181 0.487721
1182 0.487744
1183 0.487786
1184 0.48783
1185 0.487902
1186 0.488004
1187 0.48907
1188 0.48916
1189 0.489201
1190 0.489223
1191 0.489278
1192 0.489305
1193 0.489388
1194 0.489528
1195 0.489575
1196 0.489623
1197 0.489752
1198 0.489772
1199 0.489772
1200 0.489864
1201 0.489894
1202 0.489972
1203 0.489972
1204 0.490006
1205 0.4901
1206 0.490111
1207 0.490186
1208 0.490307
1209 0.490307
1210 0.490341
1211 0.49043
1212 0.49043
1213 0.49043
1214 0.490461
1215 0.490598
1216 0.490598
1217 0.490637
1218 0.490693
1219 0.490807
1220 0.490833
1221 0.490861
1222 0.490973
1223 0.491041
1224 0.491041
1225 0.49117
1226 0.491258
1227 0.491258
1228 0.4913
1229 0.491316
1230 0.49138
1231 0.491514
1232 0.491569
1233 0.491638
1234 0.491726
1235 0.491726
1236 0.491781
1237 0.491781
1238 0.491847
1239 0.491847
1240 0.491847
1241 0.491847
1242 0.491847
1243 0.491936
1244 0.491983
1245 0.491983
1246 0.492025
1247 0.492055
1248 0.492055
1249 0.492135
1250 0.492169
1251 0.492169
1252 0.492222
1253 0.492378
1254 0.492505
1255 0.492505
1256 0.492557
1257 0.492619
1258 0.492813
1259 0.492845
1260 0.492845
1261 0.492925
1262 0.492956
1263 0.492956
1264 0.492997
1265 0.493233
1266 0.493252
1267 0.493405
1268 0.493405
1269 0.493491
1270 0.493532
1271 0.493627
1272 0.493809
1273 0.493915
1274 0.493915
1275 0.494017
1276 0.494017
1277 0.494017
1278 0.494051
1279 0.494068
1280 0.494227
1281 0.494243
1282 0.494409
1283 0.494476
1284 0.494502
1285 0.494502
1286 0.494521
1287 0.49456
1288 0.49456
1289 0.494651
1290 0.494651
1291 0.494651
1292 0.494706
1293 0.494921
1294 0.494921
1295 0.494921
1296 0.495102
1297 0.49513
1298 0.495248
1299 0.49535
1300 0.495456
1301 0.495529
1302 0.495562
1303 0.495617
1304 0.495764
1305 0.495764
1306 0.495793
1307 0.495864
1308 0.495864
1309 0.495943
1310 0.495968
1311 0.496041
1312 0.496133
1313 0.49624
1314 0.496459
1315 0.496502
1316 0.496502
1317 0.496562
1318 0.496585
1319 0.496585
1320 0.496585
1321 0.496722
1322 0.496787
1323 0.496862
1324 0.496965
1325 0.496965
1326 0.496965
1327 0.496965
1328 0.497095
1329 0.497095
1330 0.497095
1331 0.497187
1332 0.497187
1333 0.497244
1334 0.497422
1335 0.497638
1336 0.497638
1337 0.497638
1338 0.49766
1339 0.497796
1340 0.497835
1341 0.497871
1342 0.497893
1343 0.497953
1344 0.497953
1345 0.498
1346 0.498224
1347 0.498287
1348 0.498287
1349 0.498287
1350 0.498408
1351 0.498455
1352 0.498455
1353 0.498488
1354 0.498633
1355 0.49868
1356 0.498734
1357 0.498746
1358 0.498759
1359 0.498843
1360 0.498883
1361 0.498883
1362 0.498907
1363 0.498981
1364 0.499104
1365 0.499104
1366 0.499142
1367 0.499288
1368 0.499318
1369 0.49947
1370 0.499516
1371 0.499526
1372 0.499726
1373 0.499726
1374 0.499775
1375 0.499775
1376 0.499854
1377 0.499854
1378 0.499886
1379 0.499959
1380 0.499959
1381 0.499959
1382 0.500048
1383 0.500096
1384 0.50014
1385 0.500686
1386 0.500686
1387 0.500737
1388 0.500737
1389 0.500767
1390 0.500902
1391 0.500933
1392 0.500933
1393 0.501025
1394 0.501096
1395 0.501223
1396 0.501223
1397 0.501354
1398 0.501436
1399 0.501469
1400 0.501528
1401 0.501662
1402 0.501684
1403 0.501895
1404 0.501913
1405 0.501913
1406 0.502081
1407 0.502134
1408 0.50228
1409 0.502421
1410 0.502474
1411 0.502497
1412 0.502637
1413 0.502743
1414 0.502835
1415 0.502975
1416 0.503063
1417 0.503104
1418 0.503162
1419 0.503294
1420 0.50341
1421 0.503447
1422 0.503497
1423 0.503653
1424 0.503761
1425 0.503955
1426 0.503987
1427 0.503987
1428 0.50402
1429 0.504055
1430 0.50415
1431 0.504222
1432 0.504258
1433 0.504327
1434 0.504485
1435 0.504768
1436 0.504953
1437 0.505248
1438 0.50539
1439 0.50539
1440 0.505445
1441 0.505566
1442 0.505621
1443 0.505621
1444 0.505721
1445 0.505755
1446 0.505755
1447 0.505755
1448 0.505755
1449 0.505792
1450 0.505878
1451 0.505948
1452 0.506017
1453 0.506064
1454 0.506155
1455 0.506191
1456 0.506251
1457 0.506251
1458 0.506304
1459 0.506461
1460 0.506574
1461 0.506598
1462 0.506598
1463 0.506753
1464 0.50687
1465 0.506977
1466 0.507049
1467 0.507181
1468 0.507227
1469 0.507304
1470 0.50737
1471 0.507405
1472 0.507507
1473 0.507703
1474 0.50772
1475 0.507745
1476 0.507849
1477 0.50787
1478 0.507885
1479 0.507885
1480 0.507885
1481 0.507885
1482 0.50794
1483 0.50794
1484 0.508031
1485 0.508031
1486 0.508082
1487 0.508179
1488 0.508179
1489 0.508179
1490 0.50837
1491 0.50837
1492 0.508422
1493 0.508464
1494 0.508464
1495 0.508514
1496 0.508585
1497 0.508612
1498 0.508987
1499 0.509044
1500 0.509243
1501 0.509303
1502 0.509303
1503 0.509303
1504 0.509396
1505 0.509464
1506 0.509464
1507 0.509551
1508 0.509639
1509 0.509761
1510 0.509761
1511 0.509854
1512 0.510087
1513 0.510207
1514 0.510251
1515 0.51027
1516 0.510289
1517 0.510374
1518 0.510566
1519 0.51064
1520 0.510753
1521 0.510753
1522 0.510839
1523 0.510839
1524 0.510938
1525 0.510938
1526 0.51097
1527 0.51097
1528 0.51097
1529 0.511106
1530 0.51122
1531 0.511247
1532 0.511275
1533 0.511312
1534 0.511375
1535 0.511375
1536 0.511375
1537 0.511375
1538 0.511484
1539 0.51152
1540 0.51152
1541 0.512568
1542 0.512568
1543 0.512641
1544 0.512641
1545 0.51268
1546 0.51268
1547 0.512709
1548 0.512836
1549 0.512919
1550 0.512944
1551 0.512944
1552 0.512944
1553 0.513074
1554 0.513074
1555 0.513074
1556 0.513116
1557 0.51335
1558 0.51335
1559 0.51335
1560 0.513378
1561 0.513378
1562 0.513552
1563 0.513604
1564 0.513604
1565 0.513703
1566 0.513807
1567 0.513834
1568 0.513834
1569 0.513844
1570 0.513962
1571 0.513962
1572 0.514104
1573 0.51412
1574 0.514137
1575 0.514137
1576 0.514254
1577 0.514323
1578 0.51438
1579 0.514398
1580 0.514524
1581 0.514584
1582 0.514727
1583 0.514765
1584 0.514765
1585 0.514845
1586 0.514845
1587 0.514845
1588 0.514845
1589 0.514845
1590 0.514845
1591 0.514845
1592 0.514845
1593 0.514866
1594 0.514944
1595 0.514978
1596 0.515008
1597 0.515058
1598 0.515191
1599 0.515331
1600 0.515331
1601 0.515429
1602 0.515495
1603 0.51554
1604 0.51575
1605 0.515769
1606 0.515954
1607 0.51603
1608 0.516077
1609 0.516103
1610 0.516103
1611 0.516103
1612 0.51619
1613 0.516238
1614 0.516266
1615 0.516361
1616 0.516454
1617 0.516465
1618 0.516495
1619 0.516608
1620 0.51667
1621 0.516727
1622 0.516727
1623 0.516727
1624 0.516799
1625 0.516839
1626 0.516839
1627 0.516955
1628 0.516994
1629 0.517077
1630 0.517161
1631 0.51723
1632 0.517253
1633 0.517317
1634 0.51737
1635 0.517391
1636 0.517391
1637 0.517414
1638 0.517467
1639 0.517506
1640 0.517506
1641 0.517526
1642 0.517583
1643 0.517583
1644 0.517583
1645 0.517583
1646 0.517583
1647 0.517596
1648 0.517806
1649 0.517904
1650 0.517904
1651 0.517976
1652 0.518012
1653 0.518037
1654 0.518146
1655 0.518161
1656 0.518161
1657 0.518161
1658 0.51824
1659 0.51824
1660 0.51824
1661 0.51824
1662 0.51827
1663 0.518345
1664 0.518404
1665 0.518404
1666 0.518444
1667 0.518519
1668 0.518519
1669 0.518598
1670 0.518636
1671 0.518636
1672 0.518636
1673 0.518636
1674 0.518636
1675 0.518636
1676 0.518636
1677 0.518636
1678 0.518636
1679 0.518636
1680 0.518663
1681 0.518751
1682 0.518829
1683 0.518829
1684 0.518848
1685 0.518848
1686 0.518848
1687 0.518848
1688 0.518885
1689 0.518885
1690 0.518885
1691 0.518905
1692 0.518905
1693 0.518905
1694 0.518935
1695 0.519002
1696 0.519069
1697 0.51912
1698 0.519149
1699 0.519185
1700 0.519217
1701 0.519247
1702 0.519329
1703 0.519391
1704 0.519408
1705 0.519441
1706 0.519562
1707 0.519562
1708 0.519562
1709 0.519585
1710 0.519613
1711 0.519613
1712 0.519613
1713 0.519648
1714 0.519684
1715 0.519684
1716 0.519804
1717 0.519849
1718 0.519849
1719 0.519864
1720 0.519879
1721 0.519895
1722 0.519927
1723 0.519927
1724 0.519943
1725 0.51997
1726 0.519999
1727 0.520163
1728 0.520253
1729 0.520316
1730 0.520316
1731 0.520316
1732 0.520316
1733 0.520316
1734 0.520316
1735 0.520316
1736 0.520356
1737 0.520452
1738 0.520452
1739 0.520452
1740 0.520452
1741 0.52052
1742 0.520588
1743 0.520588
1744 0.520588
1745 0.520588
1746 0.520616
1747 0.520688
1748 0.520688
1749 0.520688
1750 0.520688
1751 0.520717
1752 0.520717
1753 0.520737
1754 0.520788
1755 0.520788
1756 0.520869
1757 0.520944
1758 0.52106
1759 0.52106
1760 0.52109
1761 0.521162
1762 0.521179
1763 0.521221
1764 0.521221
1765 0.521261
1766 0.521261
1767 0.521261
1768 0.521261
1769 0.521261
1770 0.521294
1771 0.521332
1772 0.521444
1773 0.521444
1774 0.521461
1775 0.521506
1776 0.521506
1777 0.521547
1778 0.521597
1779 0.521597
1780 0.521639
1781 0.521639
1782 0.521658
1783 0.521658
1784 0.521708
1785 0.521708
1786 0.521708
1787 0.52179
1788 0.521832
1789 0.521832
1790 0.521832
1791 0.521832
1792 0.521964
1793 0.521964
1794 0.522031
1795 0.522078
1796 0.522127
1797 0.522185
1798 0.522209
1799 0.522209
1800 0.522209
1801 0.522209
1802 0.522209
1803 0.522209
1804 0.522228
1805 0.522328
1806 0.522502
1807 0.522502
1808 0.522588
1809 0.522685
1810 0.522685
1811 0.522685
1812 0.522685
1813 0.522685
1814 0.522736
1815 0.522736
1816 0.522736
1817 0.522736
1818 0.522796
1819 0.522814
1820 0.522853
1821 0.522853
1822 0.522914
1823 0.523106
1824 0.523239
1825 0.523259
1826 0.523259
1827 0.523283
1828 0.523283
1829 0.523367
1830 0.523384
1831 0.523384
1832 0.523555
1833 0.523623
1834 0.523623
1835 0.523722
1836 0.523722
1837 0.523778
1838 0.523778
1839 0.52387
1840 0.524055
1841 0.524055
1842 0.524055
1843 0.524157
1844 0.52418
1845 0.524204
1846 0.524246
1847 0.524246
1848 0.524265
1849 0.524265
1850 0.524265
1851 0.524265
1852 0.524265
1853 0.524265
1854 0.524305
1855 0.524305
1856 0.524594
1857 0.524594
1858 0.524635
1859 0.524635
1860 0.524654
1861 0.524705
1862 0.524705
1863 0.524705
1864 0.524705
1865 0.524705
1866 0.524705
1867 0.524705
1868 0.524705
1869 0.524705
1870 0.524746
1871 0.524814
1872 0.524909
1873 0.524909
1874 0.524937
1875 0.524937
1876 0.525006
1877 0.525161
1878 0.525238
1879 0.525352
1880 0.525382
1881 0.525468
1882 0.525599
1883 0.525804
1884 0.525889
1885 0.525971
1886 0.525971
1887 0.525999
1888 0.525999
1889 0.526028
1890 0.5262
1891 0.526288
1892 0.526337
1893 0.52637
1894 0.526529
1895 0.526721
1896 0.526849
1897 0.526885
1898 0.526945
1899 0.527001
1900 0.527346
1901 0.527555
1902 0.527555
1903 0.527555
1904 0.527555
1905 0.527555
1906 0.527575
1907 0.527598
1908 0.527598
1909 0.527598
1910 0.527623
1911 0.52767
1912 0.52767
1913 0.527761
1914 0.527932
1915 0.527949
1916 0.527949
1917 0.527995
1918 0.527995
1919 0.528012
1920 0.528012
1921 0.528038
1922 0.528038
1923 0.528038
1924 0.528075
1925 0.528075
1926 0.528075
1927 0.528075
1928 0.528161
1929 0.528161
1930 0.528161
1931 0.528229
1932 0.528229
1933 0.528229
1934 0.528229
1935 0.528229
1936 0.528229
1937 0.528312
1938 0.528366
1939 0.528366
1940 0.528366
1941 0.528366
1942 0.52856
1943 0.528673
1944 0.528673
1945 0.528673
1946 0.528673
1947 0.528735
1948 0.528735
1949 0.528735
1950 0.528814
1951 0.528814
1952 0.528848
1953 0.528882
1954 0.528882
1955 0.529106
1956 0.529106
1957 0.529106
1958 0.529146
1959 0.529146
1960 0.529187
1961 0.529222
1962 0.529393
1963 0.529393
1964 0.529393
1965 0.529393
1966 0.529423
1967 0.529516
1968 0.529516
1969 0.529619
1970 0.529619
1971 0.529619
1972 0.529638
1973 0.529638
1974 0.529638
1975 0.529638
1976 0.52968
1977 0.529724
1978 0.529858
1979 0.530007
1980 0.530056
1981 0.530056
1982 0.530056
1983 0.530116
1984 0.530116
1985 0.530116
1986 0.530116
1987 0.530116
1988 0.530199
1989 0.530199
1990 0.530199
1991 0.530256
1992 0.530256
1993 0.530343
1994 0.530343
1995 0.530365
1996 0.530386
1997 0.530423
1998 0.530423
1999 0.530499
2000 0.530499
2001 0.530499
2002 0.530499
2003 0.53071
2004 0.53074
2005 0.530863
2006 0.530885
2007 0.530885
2008 0.530885
2009 0.530885
2010 0.530885
2011 0.530933
2012 0.531008
2013 0.531111
2014 0.531153
2015 0.531153
2016 0.531176
2017 0.531176
2018 0.531176
2019 0.531176
2020 0.531312
2021 0.531395
2022 0.531395
2023 0.531444
2024 0.531488
2025 0.531488
2026 0.531557
2027 0.531633
2028 0.531675
2029 0.531675
2030 0.531675
2031 0.531731
2032 0.531789
2033 0.531789
2034 0.531789
2035 0.531857
2036 0.531857
2037 0.531896
2038 0.531896
2039 0.531896
2040 0.531896
2041 0.531896
2042 0.531896
2043 0.531943
2044 0.531943
2045 0.531943
2046 0.53208
2047 0.532103
2048 0.532134
2049 0.532223
2050 0.532223
2051 0.532223
2052 0.532223
2053 0.532266
2054 0.532356
2055 0.532356
2056 0.532356
2057 0.532378
2058 0.532423
2059 0.532423
2060 0.532471
2061 0.532617
2062 0.532617
2063 0.532773
2064 0.532773
2065 0.532773
2066 0.532889
2067 0.532914
2068 0.532914
2069 0.532914
2070 0.532914
2071 0.532914
2072 0.532963
2073 0.533007
2074 0.533045
2075 0.533069
2076 0.533217
2077 0.533217
2078 0.533303
2079 0.533303
2080 0.533303
2081 0.533303
2082 0.533303
2083 0.533303
2084 0.533406
2085 0.533505
2086 0.533617
2087 0.533686
2088 0.533767
2089 0.533767
2090 0.533839
2091 0.533938
2092 0.533938
2093 0.534027
2094 0.534027
2095 0.53407
2096 0.534132
2097 0.534152
2098 0.534215
2099 0.534215
2100 0.53424
2101 0.53424
2102 0.534438
2103 0.534629
2104 0.534629
2105 0.534629
2106 0.534629
2107 0.534798
2108 0.53506
2109 0.53506
2110 0.53506
2111 0.53506
2112 0.53506
2113 0.53506
2114 0.53506
2115 0.53506
2116 0.53506
2117 0.53506
2118 0.53506
2119 0.535089
2120 0.535089
2121 0.535089
2122 0.535089
2123 0.535164
2124 0.535164
2125 0.535164
2126 0.535164
2127 0.535164
2128 0.535215
2129 0.535502
2130 0.535559
2131 0.535559
2132 0.535604
2133 0.535795
2134 0.535874
2135 0.535899
2136 0.535899
2137 0.535899
2138 0.535899
2139 0.535899
2140 0.536014
2141 0.536014
2142 0.536134
2143 0.536455
2144 0.536481
2145 0.536598
2146 0.536649
2147 0.536649
2148 0.536649
2149 0.536649
2150 0.536649
2151 0.536694
2152 0.536694
2153 0.536694
2154 0.536694
2155 0.536694
2156 0.536773
2157 0.536773
2158 0.536773
2159 0.536773
2160 0.536773
2161 0.536773
2162 0.536844
2163 0.536862
2164 0.536906
2165 0.536947
2166 0.537002
2167 0.537204
2168 0.537274
2169 0.537315
2170 0.537351
2171 0.537397
2172 0.537432
2173 0.537538
2174 0.537562
2175 0.537611
2176 0.537645
2177 0.537645
2178 0.53769
2179 0.537729
2180 0.537879
2181 0.537905
2182 0.537905
2183 0.537956
2184 0.538057
2185 0.538057
2186 0.538083
2187 0.538136
2188 0.53827
2189 0.538348
2190 0.538417
2191 0.538417
2192 0.538417
2193 0.538417
2194 0.538571
2195 0.538571
2196 0.538571
2197 0.538654
2198 0.538654
2199 0.538801
2200 0.538801
2201 0.538801
2202 0.538801
2203 0.538801
2204 0.538856
2205 0.538985
2206 0.538985
2207 0.538985
2208 0.539034
2209 0.5391
2210 0.5391
2211 0.539191
2212 0.539191
2213 0.539191
2214 0.539274
2215 0.539274
2216 0.539474
2217 0.539509
2218 0.539509
2219 0.539546
2220 0.539592
2221 0.53963
2222 0.53966
2223 0.53966
2224 0.53966
2225 0.53966
2226 0.539716
2227 0.539791
2228 0.539791
2229 0.539791
2230 0.539823
2231 0.539823
2232 0.539823
2233 0.539823
2234 0.539823
2235 0.539823
2236 0.539922
2237 0.539922
2238 0.539961
2239 0.539961
2240 0.539961
2241 0.539961
2242 0.540106
2243 0.540106
2244 0.540147
2245 0.540147
2246 0.540147
2247 0.540147
2248 0.540147
2249 0.540187
2250 0.540187
2251 0.540271
2252 0.540352
2253 0.540381
2254 0.540436
2255 0.540516
2256 0.540531
2257 0.540531
2258 0.540531
2259 0.540531
2260 0.540531
2261 0.540531
2262 0.540607
2263 0.540607
2264 0.540607
2265 0.540607
2266 0.540607
2267 0.540607
2268 0.54066
2269 0.54066
2270 0.54066
2271 0.540679
2272 0.540765
2273 0.540765
2274 0.540855
2275 0.54091
2276 0.541008
2277 0.54115
2278 0.54121
2279 0.541231
2280 0.541231
2281 0.541231
2282 0.541231
2283 0.541282
2284 0.541282
2285 0.541282
2286 0.541282
2287 0.541282
2288 0.541387
2289 0.541415
2290 0.541415
2291 0.541477
2292 0.541477
2293 0.541477
2294 0.541637
2295 0.541664
2296 0.541664
2297 0.541664
2298 0.541664
2299 0.541664
2300 0.541664
2301 0.5417
2302 0.541719
2303 0.541808
2304 0.541808
2305 0.541808
2306 0.541808
2307 0.541838
2308 0.541838
2309 0.541913
2310 0.541973
2311 0.542052
2312 0.542082
2313 0.54211
2314 0.54211
2315 0.54211
2316 0.542141
2317 0.542141
2318 0.542252
2319 0.542252
2320 0.542314
2321 0.542314
2322 0.542347
2323 0.542454
2324 0.542454
2325 0.542514
2326 0.542514
2327 0.542514
2328 0.542514
2329 0.542668
2330 0.542762
2331 0.542821
2332 0.542821
2333 0.542872
2334 0.542872
2335 0.542872
2336 0.542872
2337 0.542955
2338 0.542955
2339 0.542992
2340 0.543007
2341 0.54309
2342 0.543105
2343 0.54318
2344 0.543211
2345 0.543227
2346 0.543244
2347 0.543244
2348 0.543244
2349 0.543244
2350 0.543342
2351 0.543342
2352 0.543342
2353 0.543342
2354 0.543383
2355 0.543535
2356 0.543737
2357 0.543848
2358 0.543848
2359 0.543877
2360 0.543899
2361 0.543899
2362 0.544027
2363 0.544192
2364 0.54423
2365 0.544271
2366 0.544337
2367 0.544472
2368 0.544472
2369 0.544472
2370 0.544472
2371 0.544472
2372 0.544472
2373 0.544472
2374 0.544472
2375 0.544472
2376 0.544472
2377 0.544565
2378 0.544565
2379 0.544662
2380 0.544722
2381 0.544722
2382 0.544722
2383 0.544722
2384 0.544755
2385 0.544755
2386 0.544772
2387 0.544814
2388 0.544814
2389 0.544814
2390 0.544836
2391 0.544836
2392 0.544836
2393 0.544964
2394 0.544964
2395 0.544987
2396 0.545103
2397 0.545103
2398 0.545103
2399 0.545175
2400 0.545175
2401 0.54527
2402 0.54527
2403 0.545399
2404 0.545399
2405 0.545399
2406 0.545426
2407 0.545426
2408 0.545426
2409 0.545443
2410 0.545443
2411 0.545443
2412 0.545443
2413 0.54546
2414 0.545505
2415 0.545576
2416 0.545576
2417 0.545576
2418 0.545628
2419 0.545628
2420 0.545628
2421 0.54567
2422 0.54567
2423 0.545728
2424 0.545728
2425 0.545728
2426 0.545728
2427 0.545728
2428 0.545834
2429 0.545907
2430 0.545907
2431 0.545947
2432 0.54597
2433 0.54597
2434 0.546045
2435 0.546045
2436 0.546045
2437 0.546045
2438 0.546045
2439 0.546045
2440 0.546045
2441 0.546045
2442 0.54611
2443 0.546191
2444 0.546191
2445 0.546191
2446 0.5463
2447 0.5463
2448 0.5463
2449 0.5463
2450 0.5463
2451 0.5463
2452 0.5463
2453 0.5463
2454 0.5463
2455 0.5463
2456 0.5463
2457 0.5463
2458 0.5463
2459 0.54635
2460 0.54635
2461 0.54638
2462 0.546451
2463 0.546451
2464 0.546451
2465 0.546488
2466 0.546526
2467 0.546526
2468 0.546526
2469 0.546716
2470 0.546852
2471 0.546886
2472 0.546886
2473 0.546922
2474 0.546922
2475 0.546922
2476 0.546922
2477 0.546922
2478 0.546922
2479 0.546922
2480 0.546961
2481 0.547077
2482 0.547154
2483 0.54718
2484 0.54718
2485 0.547199
2486 0.547199
2487 0.54725
2488 0.54727
2489 0.547337
2490 0.547337
2491 0.547363
2492 0.547451
2493 0.547451
2494 0.547451
2495 0.547502
2496 0.547502
2497 0.547555
2498 0.547555
2499 0.547555
2500 0.547744
2501 0.547744
2502 0.547803
2503 0.547903
2504 0.548252
2505 0.54835
2506 0.54835
2507 0.54835
2508 0.54835
2509 0.548467
2510 0.548467
2511 0.548467
2512 0.548467
2513 0.548467
2514 0.548529
2515 0.548529
2516 0.548529
2517 0.548645
2518 0.548645
2519 0.548645
2520 0.548645
2521 0.548817
2522 0.548954
2523 0.549028
2524 0.549068
2525 0.549156
2526 0.549241
2527 0.549379
2528 0.549424
2529 0.549445
2530 0.549445
2531 0.549445
2532 0.549445
2533 0.549514
2534 0.549561
2535 0.549633
2536 0.549655
2537 0.549655
2538 0.549655
2539 0.549655
2540 0.549655
2541 0.549655
2542 0.549758
2543 0.549758
2544 0.549758
2545 0.549758
2546 0.549758
2547 0.549758
2548 0.549758
2549 0.549758
2550 0.549758
2551 0.549758
2552 0.549758
2553 0.549758
2554 0.549856
2555 0.549856
2556 0.550005
2557 0.550005
2558 0.550023
2559 0.550023
2560 0.550023
2561 0.550067
2562 0.550113
2563 0.550113
2564 0.550237
2565 0.550237
2566 0.550237
2567 0.550237
2568 0.550237
2569 0.550237
2570 0.550237
2571 0.550313
2572 0.550313
2573 0.550313
2574 0.550313
2575 0.550313
2576 0.550313
2577 0.550313
2578 0.550313
2579 0.550413
2580 0.550413
2581 0.550413
2582 0.550517
2583 0.550517
2584 0.550517
2585 0.550517
2586 0.550517
2587 0.550517
2588 0.550579
2589 0.550579
2590 0.550579
2591 0.550579
2592 0.550579
2593 0.550579
2594 0.550579
2595 0.550579
2596 0.550579
2597 0.550579
2598 0.550579
2599 0.550609
2600 0.550651
2601 0.550651
2602 0.550651
2603 0.550651
2604 0.550651
2605 0.550711
2606 0.550711
2607 0.550711
2608 0.550736
2609 0.550788
2610 0.550843
2611 0.550843
2612 0.550843
2613 0.550843
2614 0.550877
2615 0.550998
2616 0.55103
2617 0.55113
2618 0.55116
2619 0.551192
2620 0.551192
2621 0.5513
2622 0.55144
2623 0.55149
2624 0.551568
2625 0.551568
2626 0.551601
2627 0.551601
2628 0.551601
2629 0.551675
2630 0.551675
2631 0.551675
2632 0.551713
2633 0.551753
2634 0.5518
2635 0.5518
2636 0.551849
2637 0.551849
2638 0.551912
2639 0.551912
2640 0.551912
2641 0.551912
2642 0.551912
2643 0.551944
2644 0.552022
2645 0.552022
2646 0.552022
2647 0.552022
2648 0.552022
2649 0.552022
2650 0.552022
2651 0.552022
2652 0.552022
2653 0.552022
2654 0.552045
2655 0.552116
2656 0.552297
2657 0.552297
2658 0.552297
2659 0.552297
2660 0.552378
2661 0.552378
2662 0.552378
2663 0.552409
2664 0.552409
2665 0.552409
2666 0.553975
2667 0.554006
2668 0.554069
2669 0.554069
2670 0.554069
2671 0.554138
2672 0.554138
2673 0.554138
2674 0.554183
2675 0.554183
2676 0.554286
2677 0.554309
2678 0.554309
2679 0.554347
2680 0.554347
2681 0.554347
2682 0.554347
2683 0.554499
2684 0.554499
2685 0.554518
2686 0.554559
2687 0.554559
2688 0.554713
2689 0.554713
2690 0.554742
2691 0.554742
2692 0.554742
2693 0.554742
2694 0.554742
2695 0.554742
2696 0.554817
2697 0.554914
2698 0.555
2699 0.555
2700 0.555
2701 0.555
2702 0.555207
2703 0.555327
2704 0.555441
2705 0.555466
2706 0.555466
2707 0.555492
2708 0.555492
2709 0.55553
2710 0.555627
2711 0.555627
2712 0.555627
2713 0.555627
2714 0.555675
2715 0.555675
2716 0.555777
2717 0.555777
2718 0.555812
2719 0.555812
2720 0.555812
2721 0.555812
2722 0.555812
2723 0.555883
2724 0.555883
2725 0.555883
2726 0.555883
2727 0.555967
2728 0.55607
2729 0.556111
2730 0.556111
2731 0.556111
2732 0.556111
2733 0.556284
2734 0.556368
2735 0.556368
2736 0.556368
2737 0.556368
2738 0.556368
2739 0.556554
2740 0.556713
2741 0.55678
2742 0.55678
2743 0.55678
2744 0.556837
2745 0.556837
2746 0.556837
2747 0.556881
2748 0.556949
2749 0.556949
2750 0.556949
2751 0.556949
2752 0.556949
2753 0.557041
2754 0.557041
2755 0.557041
2756 0.557125
2757 0.557238
2758 0.557238
2759 0.557238
2760 0.557238
2761 0.557326
2762 0.557326
2763 0.557326
2764 0.557375
2765 0.557375
2766 0.557375
2767 0.557426
2768 0.557426
2769 0.557426
2770 0.557426
2771 0.557426
2772 0.557426
2773 0.557426
2774 0.557519
2775 0.557519
2776 0.557519
2777 0.55762
2778 0.55762
2779 0.557723
2780 0.557776
2781 0.557776
2782 0.557927
2783 0.558007
2784 0.558007
2785 0.558007
2786 0.558007
2787 0.558007
2788 0.558007
2789 0.558007
2790 0.558007
2791 0.55807
2792 0.55807
2793 0.55807
2794 0.558217
2795 0.558217
2796 0.558248
2797 0.558324
2798 0.558324
2799 0.558324
2800 0.558324
2801 0.558324
2802 0.558356
2803 0.558356
2804 0.558413
2805 0.558438
2806 0.558438
2807 0.558438
2808 0.558438
2809 0.558438
2810 0.558526
2811 0.558526
2812 0.558618
2813 0.558618
2814 0.558643
2815 0.558667
2816 0.558812
2817 0.558839
2818 0.558948
2819 0.558948
2820 0.558948
2821 0.558948
2822 0.559039
2823 0.559039
2824 0.559064
2825 0.559115
2826 0.559225
2827 0.559255
2828 0.559255
2829 0.559255
2830 0.559292
2831 0.559292
2832 0.55932
2833 0.55932
2834 0.559399
2835 0.559399
2836 0.559399
2837 0.559399
2838 0.559399
2839 0.559433
2840 0.559433
2841 0.559433
2842 0.559433
2843 0.559503
2844 0.559503
2845 0.559554
2846 0.559615
2847 0.559615
2848 0.559615
2849 0.559615
2850 0.559615
2851 0.559643
2852 0.559847
2853 0.559847
2854 0.559847
2855 0.559847
2856 0.559913
2857 0.559913
2858 0.559913
2859 0.559913
2860 0.559987
2861 0.559987
2862 0.560029
2863 0.560143
2864 0.560143
2865 0.560143
2866 0.560143
2867 0.560143
2868 0.560143
2869 0.560213
2870 0.56035
2871 0.56035
2872 0.56035
2873 0.56035
2874 0.56035
2875 0.56035
2876 0.56035
2877 0.56035
2878 0.56035
2879 0.56035
2880 0.56035
2881 0.56041
2882 0.56041
2883 0.56041
2884 0.56041
2885 0.56041
2886 0.560487
2887 0.560487
2888 0.56053
2889 0.560633
2890 0.560633
2891 0.560633
2892 0.560679
2893 0.560679
2894 0.560679
2895 0.560741
2896 0.560741
2897 0.560773
2898 0.560978
2899 0.560978
2900 0.560978
2901 0.561133
2902 0.561133
2903 0.561324
2904 0.561324
2905 0.561422
2906 0.561422
2907 0.561422
2908 0.561422
2909 0.561422
2910 0.561527
2911 0.561527
2912 0.561527
2913 0.561527
2914 0.561527
2915 0.561527
2916 0.561551
2917 0.561685
2918 0.561825
2919 0.561899
2920 0.561932
2921 0.561932
2922 0.562132
2923 0.562132
2924 0.562211
2925 0.562211
2926 0.56233
2927 0.562379
2928 0.562379
2929 0.56243
2930 0.56243
2931 0.56243
2932 0.56243
2933 0.56243
2934 0.56243
2935 0.562525
2936 0.562525
2937 0.562525
2938 0.562558
2939 0.562558
2940 0.562593
2941 0.562629
2942 0.562629
2943 0.562629
2944 0.562629
2945 0.562629
2946 0.56265
2947 0.56265
2948 0.562672
2949 0.562672
2950 0.562672
2951 0.562672
2952 0.562698
2953 0.562698
2954 0.562698
2955 0.562822
2956 0.562822
2957 0.562822
2958 0.563129
2959 0.563273
2960 0.563297
2961 0.563361
2962 0.563361
2963 0.563361
2964 0.563505
2965 0.563545
2966 0.563598
2967 0.563598
2968 0.563598
2969 0.563598
2970 0.563598
2971 0.563598
2972 0.563641
2973 0.56371
2974 0.56371
2975 0.56375
2976 0.56375
2977 0.563828
2978 0.563911
2979 0.563945
2980 0.563945
2981 0.564038
2982 0.564311
2983 0.564389
2984 0.564389
2985 0.564446
2986 0.564446
2987 0.564446
2988 0.564446
2989 0.564446
2990 0.564446
2991 0.56461
2992 0.564649
2993 0.564649
2994 0.564692
2995 0.564692
2996 0.564716
2997 0.564716
2998 0.564716
2999 0.564716
3000 0.564716
3001 0.564849
3002 0.564849
3003 0.564849
3004 0.564849
3005 0.565005
3006 0.565051
3007 0.565098
3008 0.565098
3009 0.565098
3010 0.565135
3011 0.565135
3012 0.565216
3013 0.565216
3014 0.565216
3015 0.56529
3016 0.56529
3017 0.565341
3018 0.565341
3019 0.565341
3020 0.565341
3021 0.565341
3022 0.565388
3023 0.565388
3024 0.565413
3025 0.565413
3026 0.565481
3027 0.565659
3028 0.565718
3029 0.565718
3030 0.565771
3031 0.565802
3032 0.565802
3033 0.565802
3034 0.565802
3035 0.565802
3036 0.565844
3037 0.565907
3038 0.565948
3039 0.565948
3040 0.566119
3041 0.566119
3042 0.566119
3043 0.566119
3044 0.566163
3045 0.566218
3046 0.566218
3047 0.566218
3048 0.566218
3049 0.566331
3050 0.566452
3051 0.566514
3052 0.566541
3053 0.566541
3054 0.566541
3055 0.566541
3056 0.566541
3057 0.566633
3058 0.566633
3059 0.566666
3060 0.566666
3061 0.566723
3062 0.566723
3063 0.56682
3064 0.56682
3065 0.56682
3066 0.56682
3067 0.56682
3068 0.56682
3069 0.56682
3070 0.56682
3071 0.566871
3072 0.566871
3073 0.566904
3074 0.566904
3075 0.566904
3076 0.566904
3077 0.566904
3078 0.566904
3079 0.566904
3080 0.567002
3081 0.567099
3082 0.567099
3083 0.567099
3084 0.567099
3085 0.567143
3086 0.567143
3087 0.567143
3088 0.567143
3089 0.567143
3090 0.567143
3091 0.567143
3092 0.567143
3093 0.567143
3094 0.567143
3095 0.567143
3096 0.567143
3097 0.567179
3098 0.567254
3099 0.567413
3100 0.567413
3101 0.567492
3102 0.567492
3103 0.567492
3104 0.567492
3105 0.567492
3106 0.567536
3107 0.567629
3108 0.567629
3109 0.567629
3110 0.567734
3111 0.567734
3112 0.567855
3113 0.567855
3114 0.568067
3115 0.568067
3116 0.568067
3117 0.568067
3118 0.568067
3119 0.568067
3120 0.568114
3121 0.568163
3122 0.568163
3123 0.568163
3124 0.568192
3125 0.568192
3126 0.568192
3127 0.568229
3128 0.568389
3129 0.568389
3130 0.568389
3131 0.568389
3132 0.568389
3133 0.568389
3134 0.568389
3135 0.568389
3136 0.568434
3137 0.568461
3138 0.568544
3139 0.568544
3140 0.568588
3141 0.568588
3142 0.568588
3143 0.568588
3144 0.568607
3145 0.568607
3146 0.568607
3147 0.568607
3148 0.568607
3149 0.568686
3150 0.568686
3151 0.568721
3152 0.568721
3153 0.568721
3154 0.568736
3155 0.568736
3156 0.568751
3157 0.568751
3158 0.568751
3159 0.568797
3160 0.568833
3161 0.568948
3162 0.569064
3163 0.569064
3164 0.569064
3165 0.569095
3166 0.569112
3167 0.569112
3168 0.569112
3169 0.569112
3170 0.569112
3171 0.569112
3172 0.569195
3173 0.569195
3174 0.569195
3175 0.569195
3176 0.569195
3177 0.569195
3178 0.569195
3179 0.569195
3180 0.569314
3181 0.569376
3182 0.569441
3183 0.569441
3184 0.569506
3185 0.569506
3186 0.569506
3187 0.569506
3188 0.569606
3189 0.569606
3190 0.569606
3191 0.569606
3192 0.569606
3193 0.569827
3194 0.569827
3195 0.569827
3196 0.569827
3197 0.569827
3198 0.569827
3199 0.569827
3200 0.569827
3201 0.569899
3202 0.569899
3203 0.569899
3204 0.569899
3205 0.569899
3206 0.569899
3207 0.569899
3208 0.569967
3209 0.570193
3210 0.570235
3211 0.570235
3212 0.570314
3213 0.570314
3214 0.570437
3215 0.570437
3216 0.570592
3217 0.570667
3218 0.570798
3219 0.570798
3220 0.570798
3221 0.570913
3222 0.570936
3223 0.571023
3224 0.571023
3225 0.571133
3226 0.571133
3227 0.571133
3228 0.571152
3229 0.571152
3230 0.571233
3231 0.571365
3232 0.571423
3233 0.571423
3234 0.571439
3235 0.571439
3236 0.571455
3237 0.571515
3238 0.571515
3239 0.571515
3240 0.571515
3241 0.571515
3242 0.571515
3243 0.571515
3244 0.571534
3245 0.571554
3246 0.571574
3247 0.571574
3248 0.571698
3249 0.571748
3250 0.571748
3251 0.571764
3252 0.571845
3253 0.571966
3254 0.571966
3255 0.571966
3256 0.571966
3257 0.572031
3258 0.572055
3259 0.572079
3260 0.572098
3261 0.572098
3262 0.572098
3263 0.572098
3264 0.572177
3265 0.572177
3266 0.572177
3267 0.572177
3268 0.572349
3269 0.572349
3270 0.572472
3271 0.572514
3272 0.572514
3273 0.572557
3274 0.572557
3275 0.572557
3276 0.572557
3277 0.5726
3278 0.5726
3279 0.5726
3280 0.572618
3281 0.572669
3282 0.572669
3283 0.572669
3284 0.572714
3285 0.572767
3286 0.572767
3287 0.572792
3288 0.572864
3289 0.572864
3290 0.572864
3291 0.57288
3292 0.57288
3293 0.57288
3294 0.572932
3295 0.573048
3296 0.573048
3297 0.573048
3298 0.573096
3299 0.573096
3300 0.573096
3301 0.573149
3302 0.573149
3303 0.573247
3304 0.57328
3305 0.573344
3306 0.573344
3307 0.573369
3308 0.573419
3309 0.573419
3310 0.573419
3311 0.573487
3312 0.573513
3313 0.573532
3314 0.573551
3315 0.573589
3316 0.573589
3317 0.573589
3318 0.573628
3319 0.573699
3320 0.57373
3321 0.573763
3322 0.573763
3323 0.573763
3324 0.573763
3325 0.573763
3326 0.573763
3327 0.573763
3328 0.573763
3329 0.573786
3330 0.573786
3331 0.573786
3332 0.573786
3333 0.573786
3334 0.573786
3335 0.573786
3336 0.573786
3337 0.573813
3338 0.573832
3339 0.573852
3340 0.573852
3341 0.573852
3342 0.57388
3343 0.57388
3344 0.57388
3345 0.573945
3346 0.574043
3347 0.574043
3348 0.57409
3349 0.57409
3350 0.574114
3351 0.574114
3352 0.574114
3353 0.574258
3354 0.574323
3355 0.57439
3356 0.574445
3357 0.574513
3358 0.574513
3359 0.574513
3360 0.574513
3361 0.574513
3362 0.574513
3363 0.574513
3364 0.574513
3365 0.574513
3366 0.574513
3367 0.574513
3368 0.574513
3369 0.574573
3370 0.574573
3371 0.574573
3372 0.574598
3373 0.574623
3374 0.574704
3375 0.574733
3376 0.57484
3377 0.574856
3378 0.574911
3379 0.574911
3380 0.574973
3381 0.574973
3382 0.574973
3383 0.5751
3384 0.5751
3385 0.5751
3386 0.5751
3387 0.575135
3388 0.575135
3389 0.575135
3390 0.575162
3391 0.575162
3392 0.575162
3393 0.57533
3394 0.57533
3395 0.57533
3396 0.57533
3397 0.57533
3398 0.57533
3399 0.57533
3400 0.57533
3401 0.57533
3402 0.57533
3403 0.575395
3404 0.575395
3405 0.575395
3406 0.575472
3407 0.575549
3408 0.575549
3409 0.575603
3410 0.575603
3411 0.575603
3412 0.575634
3413 0.575733
3414 0.575794
3415 0.575794
3416 0.575794
3417 0.575794
3418 0.575794
3419 0.575886
3420 0.575886
3421 0.575973
3422 0.575973
3423 0.575973
3424 0.575973
3425 0.575973
3426 0.575973
3427 0.575973
3428 0.576022
3429 0.576127
3430 0.576127
3431 0.576127
3432 0.576162
3433 0.5762
3434 0.5762
3435 0.5762
3436 0.576221
3437 0.576221
3438 0.576221
3439 0.576221
3440 0.576221
3441 0.576221
3442 0.576238
3443 0.576238
3444 0.576238
3445 0.576238
3446 0.576252
3447 0.576252
3448 0.576252
3449 0.576283
3450 0.576283
3451 0.576283
3452 0.576283
3453 0.576319
3454 0.576319
3455 0.576372
3456 0.576372
3457 0.576495
3458 0.576495
3459 0.576495
3460 0.576531
3461 0.576582
3462 0.576582
3463 0.576582
3464 0.576582
3465 0.576582
3466 0.576582
3467 0.576582
3468 0.576582
3469 0.576582
3470 0.576582
3471 0.576582
3472 0.576582
3473 0.576582
3474 0.576621
3475 0.576656
3476 0.576656
3477 0.576656
3478 0.576656
3479 0.576656
3480 0.576727
3481 0.576727
3482 0.576727
3483 0.576727
3484 0.576727
3485 0.576727
3486 0.576825
3487 0.576998
3488 0.576998
3489 0.576998
3490 0.576998
3491 0.576998
3492 0.576998
3493 0.576998
3494 0.576998
3495 0.576998
3496 0.576998
3497 0.576998
3498 0.576998
3499 0.576998
3500 0.576998
3501 0.576998
3502 0.576998
3503 0.577138
3504 0.577253
3505 0.577253
3506 0.577253
3507 0.577329
3508 0.577371
3509 0.577371
3510 0.577371
3511 0.577415
3512 0.577415
3513 0.577415
3514 0.577518
3515 0.577518
3516 0.577518
3517 0.577518
3518 0.577518
3519 0.577518
3520 0.577518
3521 0.577518
3522 0.577518
3523 0.577518
3524 0.577518
3525 0.577518
3526 0.577562
3527 0.577562
3528 0.577603
3529 0.578047
3530 0.578047
3531 0.578047
3532 0.578047
3533 0.578047
3534 0.578047
3535 0.578047
3536 0.578047
3537 0.578047
3538 0.578047
3539 0.578047
3540 0.578047
3541 0.578047
3542 0.578047
3543 0.578075
3544 0.578198
3545 0.578269
3546 0.578296
3547 0.578405
3548 0.578451
3549 0.578498
3550 0.578498
3551 0.578498
3552 0.578498
3553 0.578498
3554 0.578498
3555 0.578498
3556 0.578498
3557 0.578638
3558 0.578638
3559 0.578638
3560 0.578667
3561 0.578667
3562 0.578667
3563 0.578667
3564 0.578667
3565 0.578667
3566 0.578704
3567 0.578742
3568 0.578742
3569 0.578791
3570 0.578791
3571 0.578807
3572 0.578847
3573 0.578981
3574 0.578981
3575 0.579052
3576 0.579052
3577 0.579052
3578 0.579052
3579 0.579052
3580 0.579052
3581 0.579052
3582 0.579052
3583 0.579075
3584 0.579075
3585 0.579095
3586 0.579115
3587 0.579115
3588 0.579115
3589 0.579265
3590 0.579265
3591 0.579265
3592 0.579265
3593 0.579295
3594 0.579295
3595 0.579342
3596 0.579367
3597 0.579367
3598 0.579367
3599 0.579367


==> plots/data/dataSport-Sup.dat <==
0 0
1 0.0009
2 0.00984728
3 0.011222
4 0.0189532
5 0.0192137
6 0.0207634
7 0.0244575
8 0.0252405
9 0.0269703
10 0.0270773
11 0.0286953
12 0.0329815
13 0.0336095
14 0.0342199
15 0.0347562
16 0.035032
17 0.036273
18 0.0364478
19 0.0367232
20 0.0369138
21 0.0370154
22 0.0372687
23 0.0374113
24 0.0389149
25 0.040069
26 0.0405307
27 0.0430077
28 0.0444122
29 0.0455997
30 0.0488836
31 0.0491352
32 0.0501294
33 0.0519143
34 0.0522439
35 0.0525311
36 0.0538276
37 0.0543326
38 0.0546675
39 0.0600927
40 0.0614196
41 0.0618333
42 0.0622514
43 0.0623491
44 0.0624014
45 0.062656
46 0.0638725
47 0.0639094
48 0.0640826
49 0.0642945
50 0.0646231
51 0.0649564
52 0.0654753
53 0.0655751
54 0.0668272
55 0.066958
56 0.0683139
57 0.0686594
58 0.0697708
59 0.0699108
60 0.0699337
61 0.0714926
62 0.0716026
63 0.0726517
64 0.0738188
65 0.0751065
66 0.0786004
67 0.079691
68 0.0854689
69 0.0856694
70 0.0860517
71 0.0884148
72 0.090503
73 0.0907538
74 0.0909189
75 0.0942093
76 0.095606
77 0.0968997
78 0.0974585
79 0.0977144
80 0.0977834
81 0.0980608
82 0.0983126
83 0.0997164
84 0.101396
85 0.101851
86 0.104281
87 0.104435
88 0.105472
89 0.106348
90 0.106513
91 0.107489
92 0.108979
93 0.109096
94 0.109366
95 0.109521
96 0.109743
97 0.109913
98 0.109991
99 0.110147
100 0.110374
101 0.112357
102 0.113819
103 0.114266
104 0.114294
105 0.116314
106 0.11657
107 0.118225
108 0.118482
109 0.118708
110 0.119888
111 0.120102
112 0.12165
113 0.122725
114 0.123696
115 0.124343
116 0.124838
117 0.125202
118 0.125375
119 0.125508
120 0.12594
121 0.126129
122 0.127388
123 0.127746
124 0.128904
125 0.129089
126 0.130139
127 0.130327
128 0.131988
129 0.132307
130 0.132544
131 0.132999
132 0.134327
133 0.13468
134 0.135161
135 0.139025
136 0.139423
137 0.139722
138 0.141154
139 0.141422
140 0.141745
141 0.141861
142 0.14195
143 0.142885
144 0.143092
145 0.143284
146 0.143692
147 0.145421
148 0.145516
149 0.150307
150 0.152435
151 0.152523
152 0.152765
153 0.153435
154 0.153701
155 0.154052
156 0.154349
157 0.155447
158 0.156686
159 0.156871
160 0.157109
161 0.157929
162 0.158337
163 0.158531
164 0.160373
165 0.160728
166 0.160907
167 0.162052
168 0.162556
169 0.162804
170 0.164562
171 0.164848
172 0.165601
173 0.16822
174 0.169642
175 0.170079
176 0.170476
177 0.17153
178 0.172782
179 0.17299
180 0.173201
181 0.174838
182 0.17532
183 0.175576
184 0.176232
185 0.176454
186 0.176706
187 0.177787
188 0.178264
189 0.178542
190 0.17991
191 0.181505
192 0.182795
193 0.183183
194 0.183436
195 0.183823
196 0.184904
197 0.186434
198 0.187759
199 0.188097
200 0.190507
201 0.192229
202 0.192415
203 0.192572
204 0.193899
205 0.194574
206 0.194696
207 0.194985
208 0.195022
209 0.195432
210 0.196775
211 0.197124
212 0.198726
213 0.198917
214 0.199122
215 0.199728
216 0.199862
217 0.200169
218 0.20051
219 0.201852
220 0.202214
221 0.202409
222 0.202486
223 0.202607
224 0.203005
225 0.203232
226 0.203316
227 0.205487
228 0.207119
229 0.207584
230 0.2079
231 0.208984
232 0.209093
233 0.209517
234 0.210568
235 0.210779
236 0.211003
237 0.211193
238 0.211542
239 0.211634
240 0.21188
241 0.212764
242 0.212854
243 0.215003
244 0.216665
245 0.216777
246 0.216932
247 0.217175
248 0.219238
249 0.219417
250 0.219755
251 0.220976
252 0.221501
253 0.221531
254 0.223502
255 0.224109
256 0.224436
257 0.224585
258 0.225191
259 0.225374
260 0.225811
261 0.227787
262 0.2297
263 0.231231
264 0.23253
265 0.232766
266 0.233185
267 0.233473
268 0.234285
269 0.235473
270 0.235863
271 0.236848
272 0.236926
273 0.237009
274 0.237332
275 0.237425
276 0.237592
277 0.238656
278 0.238981
279 0.239417
280 0.239518
281 0.239631
282 0.241852
283 0.2421
284 0.242303
285 0.242361
286 0.243807
287 0.244161
288 0.244326
289 0.245581
290 0.245751
291 0.24599
292 0.246503
293 0.246936
294 0.248153
295 0.248208
296 0.248403
297 0.249471
298 0.251952
299 0.252175
300 0.252416
301 0.252539
302 0.25268
303 0.252881
304 0.253073
305 0.253578
306 0.253644
307 0.25373
308 0.253967
309 0.254075
310 0.254403
311 0.256778
312 0.257141
313 0.258526
314 0.258894
315 0.260434
316 0.26067
317 0.26104
318 0.261154
319 0.261486
320 0.261849
321 0.262397
322 0.262523
323 0.263049
324 0.264446
325 0.26484
326 0.264964
327 0.267095
328 0.267206
329 0.26735
330 0.267594
331 0.267705
332 0.267966
333 0.26814
334 0.26933
335 0.269375
336 0.2694
337 0.270877
338 0.27191
339 0.272352
340 0.272605
341 0.272963
342 0.273344
343 0.27359
344 0.274123
345 0.274177
346 0.274248
347 0.274499
348 0.275636
349 0.275778
350 0.276026
351 0.276219
352 0.276363
353 0.276645
354 0.277125
355 0.277305
356 0.277872
357 0.278044
358 0.278247
359 0.278766
360 0.280106
361 0.280299
362 0.281657
363 0.281953
364 0.283291
365 0.28376
366 0.283859
367 0.284191
368 0.284747
369 0.285763
370 0.285857
371 0.28603
372 0.286244
373 0.286621
374 0.28689
375 0.287048
376 0.287197
377 0.287916
378 0.28826
379 0.288382
380 0.28842
381 0.288491
382 0.288599
383 0.288722
384 0.288812
385 0.289057
386 0.289115
387 0.289459
388 0.289842
389 0.289947
390 0.290045
391 0.290205
392 0.290256
393 0.290462
394 0.290617
395 0.290639
396 0.290833
397 0.292001
398 0.292229
399 0.292313
400 0.292609
401 0.292743
402 0.293137
403 0.293274
404 0.293379
405 0.293526
406 0.293682
407 0.293786
408 0.294189
409 0.294305
410 0.294605
411 0.294942
412 0.294993
413 0.295035
414 0.295217
415 0.295358
416 0.295527
417 0.295618
418 0.29567
419 0.296178
420 0.29622
421 0.296665
422 0.296728
423 0.296779
424 0.296861
425 0.296908
426 0.296947
427 0.297238
428 0.297329
429 0.297728
430 0.297976
431 0.298575
432 0.298575
433 0.298594
434 0.298679
435 0.299824
436 0.300322
437 0.300825
438 0.302049
439 0.302183
440 0.302479
441 0.302595
442 0.30285
443 0.303008
444 0.30349
445 0.303576
446 0.303701
447 0.304389
448 0.304731
449 0.304775
450 0.304864
451 0.305083
452 0.305217
453 0.30639
454 0.306951
455 0.307071
456 0.307294
457 0.307418
458 0.307663
459 0.308255
460 0.308395
461 0.308471
462 0.308505
463 0.308681
464 0.309313
465 0.310705
466 0.310808
467 0.310873
468 0.311393
469 0.313195
470 0.313297
471 0.313401
472 0.313592
473 0.315021
474 0.315226
475 0.31539
476 0.315512
477 0.31648
478 0.316836
479 0.31701
480 0.317287
481 0.317468
482 0.318682
483 0.318776
484 0.31888
485 0.318968
486 0.319066
487 0.319095
488 0.319281
489 0.319528
490 0.319648
491 0.321137
492 0.321329
493 0.322512
494 0.322658
495 0.323003
496 0.323797
497 0.323957
498 0.324071
499 0.324157
500 0.324256
501 0.324335
502 0.324717
503 0.324959
504 0.32515
505 0.326073
506 0.326234
507 0.326425
508 0.326461
509 0.326529
510 0.32669
511 0.32678
512 0.326858
513 0.326929
514 0.3271
515 0.327148
516 0.32716
517 0.327173
518 0.328729
519 0.32901
520 0.329219
521 0.329459
522 0.329614
523 0.329796
524 0.329889
525 0.330008
526 0.330161
527 0.331226
528 0.331582
529 0.331679
530 0.331923
531 0.332022
532 0.332309
533 0.332469
534 0.332714
535 0.332852
536 0.332938
537 0.333381
538 0.33357
539 0.333626
540 0.334058
541 0.33415
542 0.33427
543 0.334558
544 0.334757
545 0.334816
546 0.335047
547 0.335061
548 0.335217
549 0.335412
550 0.335568
551 0.335779
552 0.336262
553 0.336443
554 0.33662
555 0.336824
556 0.336857
557 0.336937
558 0.336998
559 0.337905
560 0.338202
561 0.338737
562 0.338898
563 0.338947
564 0.339502
565 0.339826
566 0.33987
567 0.339915
568 0.340203
569 0.340378
570 0.340503
571 0.340624
572 0.340865
573 0.340892
574 0.341036
575 0.341097
576 0.341424
577 0.341461
578 0.341718
579 0.342354
580 0.344583
581 0.346668
582 0.346748
583 0.34697
584 0.347282
585 0.347662
586 0.347724
587 0.348004
588 0.348016
589 0.348234
590 0.348346
591 0.348389
592 0.348427
593 0.348585
594 0.348624
595 0.348674
596 0.348937
597 0.348954
598 0.349985
599 0.350361
600 0.350433
601 0.350633
602 0.350652
603 0.350734
604 0.351804
605 0.351804
606 0.351971
607 0.352031
608 0.352324
609 0.352443
610 0.352443
611 0.352478
612 0.352832
613 0.352878
614 0.353285
615 0.353906
616 0.353985
617 0.354004
618 0.354097
619 0.35413
620 0.354327
621 0.35459
622 0.355838
623 0.35623
624 0.356236
625 0.356367
626 0.356591
627 0.356911
628 0.357164
629 0.357221
630 0.357275
631 0.358503
632 0.358608
633 0.358801
634 0.358993
635 0.359081
636 0.359231
637 0.360242
638 0.360242
639 0.360397
640 0.360505
641 0.360802
642 0.36103
643 0.361255
644 0.361346
645 0.361654
646 0.362018
647 0.363089
648 0.364385
649 0.364418
650 0.364473
651 0.364496
652 0.364873
653 0.365007
654 0.365244
655 0.365315
656 0.365475
657 0.365608
658 0.365819
659 0.366207
660 0.366354
661 0.36648
662 0.36648
663 0.36653
664 0.366634
665 0.366851
666 0.367416
667 0.367692
668 0.367825
669 0.367825
670 0.367825
671 0.367909
672 0.368
673 0.368147
674 0.368259
675 0.368292
676 0.368448
677 0.368547
678 0.368588
679 0.368668
680 0.368776
681 0.36887
682 0.369061
683 0.369162
684 0.369228
685 0.369267
686 0.369665
687 0.369777
688 0.36989
689 0.369991
690 0.370123
691 0.370416
692 0.37053
693 0.370571
694 0.370657
695 0.370677
696 0.370756
697 0.372725
698 0.372838
699 0.372971
700 0.373044
701 0.37316
702 0.373218
703 0.373291
704 0.374102
705 0.374167
706 0.374464
707 0.374498
708 0.374589
709 0.37469
710 0.374777
711 0.375041
712 0.375083
713 0.375137
714 0.375186
715 0.37528
716 0.37538
717 0.375642
718 0.375777
719 0.376037
720 0.376272
721 0.376443
722 0.376685
723 0.37684
724 0.376944
725 0.37702
726 0.377067
727 0.377067
728 0.377207
729 0.377439
730 0.377464
731 0.377604
732 0.377979
733 0.378047
734 0.378153
735 0.378362
736 0.378529
737 0.378595
738 0.37862
739 0.378827
740 0.379046
741 0.37908
742 0.379118
743 0.379118
744 0.379144
745 0.379626
746 0.379693
747 0.380089
748 0.380282
749 0.380427
750 0.380571
751 0.380581
752 0.381539
753 0.381617
754 0.382003
755 0.382265
756 0.382514
757 0.382853
758 0.38328
759 0.38354
760 0.383854
761 0.38391
762 0.384025
763 0.384239
764 0.384378
765 0.384631
766 0.384902
767 0.384917
768 0.385017
769 0.385132
770 0.385231
771 0.385231
772 0.385317
773 0.385362
774 0.38546
775 0.385547
776 0.38606
777 0.386124
778 0.38617
779 0.386273
780 0.386273
781 0.386304
782 0.386348
783 0.386462
784 0.386581
785 0.386624
786 0.387077
787 0.38716
788 0.387266
789 0.387319
790 0.387333
791 0.387369
792 0.38746
793 0.3877
794 0.387887
795 0.38806
796 0.38806
797 0.38806
798 0.388121
799 0.388204
800 0.388232
801 0.388249
802 0.38849
803 0.38849
804 0.388573
805 0.388687
806 0.388687
807 0.388825
808 0.388918
809 0.389073
810 0.389105
811 0.389258
812 0.38935
813 0.389434
814 0.389434
815 0.389663
816 0.389723
817 0.389993
818 0.390073
819 0.390164
820 0.390214
821 0.390436
822 0.390679
823 0.39094
824 0.391018
825 0.391285
826 0.391444
827 0.391466
828 0.391612
829 0.391714
830 0.391762
831 0.391762
832 0.391772
833 0.391809
834 0.391906
835 0.392984
836 0.393113
837 0.393129
838 0.393288
839 0.393372
840 0.393437
841 0.393491
842 0.393491
843 0.393594
844 0.393645
845 0.393718
846 0.394011
847 0.394032
848 0.394047
849 0.394115
850 0.39418
851 0.394278
852 0.394425
853 0.39455
854 0.394948
855 0.395131
856 0.395131
857 0.395585
858 0.395805
859 0.395887
860 0.395948
861 0.396068
862 0.39619
863 0.396303
864 0.396334
865 0.396424
866 0.396534
867 0.396575
868 0.396647
869 0.396762
870 0.396906
871 0.396916
872 0.396933
873 0.397165
874 0.397297
875 0.397438
876 0.397644
877 0.398306
878 0.398306
879 0.398379
880 0.398389
881 0.398468
882 0.398468
883 0.398719
884 0.398826
885 0.398826
886 0.399209
887 0.399275
888 0.399365
889 0.399378
890 0.399415
891 0.399415
892 0.399873
893 0.4
894 0.400074
895 0.400114
896 0.400114
897 0.400227
898 0.40035
899 0.401611
900 0.401662
901 0.401662
902 0.401723
903 0.401759
904 0.401877
905 0.402093
906 0.402127
907 0.402178
908 0.402299
909 0.402382
910 0.402479
911 0.402551
912 0.40261
913 0.402682
914 0.403061
915 0.403801
916 0.403843
917 0.403843
918 0.403843
919 0.404051
920 0.404261
921 0.404453
922 0.404572
923 0.404675
924 0.404695
925 0.404704
926 0.404772
927 0.404813
928 0.404856
929 0.404911
930 0.404911
931 0.405306
932 0.405392
933 0.405587
934 0.405653
935 0.40571
936 0.40575
937 0.4058
938 0.4058
939 0.4058
940 0.405872
941 0.405915
942 0.406582
943 0.406708
944 0.40687
945 0.406905
946 0.407357
947 0.407511
948 0.407655
949 0.407685
950 0.407685
951 0.407717
952 0.407894
953 0.407911
954 0.408296
955 0.408392
956 0.408726
957 0.408759
958 0.408975
959 0.409034
960 0.409164
961 0.409281
962 0.409299
963 0.409325
964 0.4095
965 0.409631
966 0.409678
967 0.409846
968 0.409996
969 0.410049
970 0.410125
971 0.410159
972 0.410216
973 0.410292
974 0.410292
975 0.410952
976 0.411141
977 0.411299
978 0.411299
979 0.411299
980 0.411386
981 0.411457
982 0.411622
983 0.41169
984 0.411755
985 0.412357
986 0.412357
987 0.412393
988 0.412521
989 0.412576
990 0.41272
991 0.413211
992 0.413286
993 0.413393
994 0.413467
995 0.413467
996 0.413588
997 0.413885
998 0.414072
999 0.41417
1000 0.41418
1001 0.414206
1002 0.414347
1003 0.414582
1004 0.414582
1005 0.414625
1006 0.414997
1007 0.415027
1008 0.415234
1009 0.415258
1010 0.415258
1011 0.415309
1012 0.415372
1013 0.415455
1014 0.415574
1015 0.415721
1016 0.415747
1017 0.415783
1018 0.415832
1019 0.415944
1020 0.415995
1021 0.416148
1022 0.416231
1023 0.416461
1024 0.416461
1025 0.416543
1026 0.416563
1027 0.416563
1028 0.416715
1029 0.416771
1030 0.416797
1031 0.416917
1032 0.417077
1033 0.417077
1034 0.417096
1035 0.417166
1036 0.41723
1037 0.417348
1038 0.417473
1039 0.417521
1040 0.417589
1041 0.417736
1042 0.417761
1043 0.41781
1044 0.417846
1045 0.417892
1046 0.417914
1047 0.417914
1048 0.418045
1049 0.418045
1050 0.418045
1051 0.418068
1052 0.418266
1053 0.418282
1054 0.418422
1055 0.41845
1056 0.4187
1057 0.418738
1058 0.418841
1059 0.418921
1060 0.41901
1061 0.419052
1062 0.419352
1063 0.419386
1064 0.419386
1065 0.419518
1066 0.419707
1067 0.419796
1068 0.419887
1069 0.419942
1070 0.420032
1071 0.420089
1072 0.42012
1073 0.42018
1074 0.420311
1075 0.420343
1076 0.420388
1077 0.420421
1078 0.420452
1079 0.420512
1080 0.420623
1081 0.420641
1082 0.420641
1083 0.420669
1084 0.420763
1085 0.420897
1086 0.420897
1087 0.420943
1088 0.420987
1089 0.421013
1090 0.421131
1091 0.421214
1092 0.421214
1093 0.421446
1094 0.421583
1095 0.421697
1096 0.421794
1097 0.421828
1098 0.421866
1099 0.421896
1100 0.421896
1101 0.421896
1102 0.422016
1103 0.422167
1104 0.422242
1105 0.422263
1106 0.422467
1107 0.422512
1108 0.422563
1109 0.422674
1110 0.422674
1111 0.422698
1112 0.422749
1113 0.422801
1114 0.423088
1115 0.4232
1116 0.423275
1117 0.423275
1118 0.423469
1119 0.424524
1120 0.424558
1121 0.424604
1122 0.424634
1123 0.425597
1124 0.425604
1125 0.425702
1126 0.425702
1127 0.425728
1128 0.42596
1129 0.426047
1130 0.426211
1131 0.426442
1132 0.426442
1133 0.426676
1134 0.426748
1135 0.426845
1136 0.427036
1137 0.42721
1138 0.427419
1139 0.427458
1140 0.42789
1141 0.427995
1142 0.427995
1143 0.427995
1144 0.428146
1145 0.428172
1146 0.428209
1147 0.428235
1148 0.428318
1149 0.428318
1150 0.428318
1151 0.428318
1152 0.428403
1153 0.428493
1154 0.428631
1155 0.428677
1156 0.428856
1157 0.429713
1158 0.429769
1159 0.429823
1160 0.429893
1161 0.431009
1162 0.431019
1163 0.431119
1164 0.431134
1165 0.431178
1166 0.431241
1167 0.431257
1168 0.43127
1169 0.431284
1170 0.431368
1171 0.431386
1172 0.431407
1173 0.431501
1174 0.431501
1175 0.431591
1176 0.43161
1177 0.431798
1178 0.431815
1179 0.431815
1180 0.431836
1181 0.431935
1182 0.432104
1183 0.432104
1184 0.432104
1185 0.432187
1186 0.43221
1187 0.43221
1188 0.43221
1189 0.432301
1190 0.432301
1191 0.432301
1192 0.432323
1193 0.432461
1194 0.43249
1195 0.432527
1196 0.43258
1197 0.432612
1198 0.432708
1199 0.43273
1200 0.43273
1201 0.433004
1202 0.433004
1203 0.433058
1204 0.433204
1205 0.433268
1206 0.433549
1207 0.433604
1208 0.433604
1209 0.433604
1210 0.433632
1211 0.433652
1212 0.433707
1213 0.433787
1214 0.433787
1215 0.434418
1216 0.434418
1217 0.434444
1218 0.434523
1219 0.434523
1220 0.434523
1221 0.434963
1222 0.434963
1223 0.435023
1224 0.435184
1225 0.435396
1226 0.435422
1227 0.435523
1228 0.435632
1229 0.435687
1230 0.435847
1231 0.435847
1232 0.435847
1233 0.435879
1234 0.435962
1235 0.436182
1236 0.436363
1237 0.436509
1238 0.436656
1239 0.436728
1240 0.436772
1241 0.436772
1242 0.436941
1243 0.437126
1244 0.437201
1245 0.437201
1246 0.437201
1247 0.438358
1248 0.438425
1249 0.438521
1250 0.438625
1251 0.438697
1252 0.438867
1253 0.438931
1254 0.438931
1255 0.439005
1256 0.439035
1257 0.439195
1258 0.439247
1259 0.439279
1260 0.439279
1261 0.439302
1262 0.43949
1263 0.43949
1264 0.43949
1265 0.439668
1266 0.439733
1267 0.439783
1268 0.439783
1269 0.439799
1270 0.440184
1271 0.440217
1272 0.44031
1273 0.440563
1274 0.440728
1275 0.44079
1276 0.440906
1277 0.441163
1278 0.441186
1279 0.441215
1280 0.441231
1281 0.441329
1282 0.441365
1283 0.441394
1284 0.441439
1285 0.441474
1286 0.441621
1287 0.441711
1288 0.44173
1289 0.44173
1290 0.441785
1291 0.441785
1292 0.441868
1293 0.441884
1294 0.44193
1295 0.441997
1296 0.442032
1297 0.442032
1298 0.442219
1299 0.442395
1300 0.442444
1301 0.442444
1302 0.442563
1303 0.442563
1304 0.442563
1305 0.44258
1306 0.442674
1307 0.442674
1308 0.442691
1309 0.442759
1310 0.442759
1311 0.442853
1312 0.442986
1313 0.443143
1314 0.443281
1315 0.443292
1316 0.443584
1317 0.443642
1318 0.443765
1319 0.443765
1320 0.44386
1321 0.444892
1322 0.444892
1323 0.444954
1324 0.445189
1325 0.445623
1326 0.445657
1327 0.445694
1328 0.445768
1329 0.445954
1330 0.446025
1331 0.446025
1332 0.446074
1333 0.446074
1334 0.446093
1335 0.446116
1336 0.446169
1337 0.446336
1338 0.446359
1339 0.446359
1340 0.446402
1341 0.446568
1342 0.446643
1343 0.446643
1344 0.446719
1345 0.446719
1346 0.446798
1347 0.446798
1348 0.446943
1349 0.447114
1350 0.44721
1351 0.447405
1352 0.447405
1353 0.44752
1354 0.447666
1355 0.447666
1356 0.448156
1357 0.44817
1358 0.448181
1359 0.448278
1360 0.448313
1361 0.448313
1362 0.448313
1363 0.448313
1364 0.448385
1365 0.448385
1366 0.448573
1367 0.448573
1368 0.448665
1369 0.448922
1370 0.448922
1371 0.448922
1372 0.448922
1373 0.448922
1374 0.448945
1375 0.449133
1376 0.449133
1377 0.449256
1378 0.44947
1379 0.449511
1380 0.449536
1381 0.449666
1382 0.449666
1383 0.449666
1384 0.449883
1385 0.449908
1386 0.44993
1387 0.45008
1388 0.45008
1389 0.450145
1390 0.450145
1391 0.450145
1392 0.450145
1393 0.450145
1394 0.450154
1395 0.450187
1396 0.450187
1397 0.450339
1398 0.450551
1399 0.450574
1400 0.450605
1401 0.450605
1402 0.450656
1403 0.450824
1404 0.450872
1405 0.450924
1406 0.450937
1407 0.450955
1408 0.450968
1409 0.451016
1410 0.451031
1411 0.451153
1412 0.451172
1413 0.451281
1414 0.451453
1415 0.451539
1416 0.451576
1417 0.451576
1418 0.451576
1419 0.451672
1420 0.451964
1421 0.451964
1422 0.45205
1423 0.452088
1424 0.452282
1425 0.452507
1426 0.452524
1427 0.452552
1428 0.452656
1429 0.452759
1430 0.452784
1431 0.452881
1432 0.452939
1433 0.453008
1434 0.453044
1435 0.453055
1436 0.453055
1437 0.453119
1438 0.453144
1439 0.453228
1440 0.453228
1441 0.453438
1442 0.453555
1443 0.453555
1444 0.45361
1445 0.45361
1446 0.453857
1447 0.453889
1448 0.453889
1449 0.453889
1450 0.45391
1451 0.45394
1452 0.454104
1453 0.454104
1454 0.454255
1455 0.454443
1456 0.454521
1457 0.454618
1458 0.454808
1459 0.454808
1460 0.454808
1461 0.455005
1462 0.455247
1463 0.455247
1464 0.45535
1465 0.45535
1466 0.455446
1467 0.455446
1468 0.45559
1469 0.45559
1470 0.455619
1471 0.455646
1472 0.455646
1473 0.455738
1474 0.455749
1475 0.456028
1476 0.456028
1477 0.456108
1478 0.456152
1479 0.45645
1480 0.45647
1481 0.456498
1482 0.456551
1483 0.456551
1484 0.456576
1485 0.456598
1486 0.456685
1487 0.456792
1488 0.456815
1489 0.456856
1490 0.457065
1491 0.457065
1492 0.457162
1493 0.457271
1494 0.457326
1495 0.457326
1496 0.45771
1497 0.457748
1498 0.457968
1499 0.457995
1500 0.45801
1501 0.458034
1502 0.458034
1503 0.458034
1504 0.458078
1505 0.458179
1506 0.458179
1507 0.458179
1508 0.45829
1509 0.45829
1510 0.458452
1511 0.458526
1512 0.458598
1513 0.458598
1514 0.458598
1515 0.458629
1516 0.458683
1517 0.458698
1518 0.458698
1519 0.458698
1520 0.458756
1521 0.458756
1522 0.458756
1523 0.458862
1524 0.458917
1525 0.458961
1526 0.459221
1527 0.459221
1528 0.459271
1529 0.459406
1530 0.459406
1531 0.459443
1532 0.459443
1533 0.459443
1534 0.459473
1535 0.459473
1536 0.459473
1537 0.459711
1538 0.460046
1539 0.460084
1540 0.460316
1541 0.460387
1542 0.460387
1543 0.460387
1544 0.460408
1545 0.460408
1546 0.460459
1547 0.460532
1548 0.460822
1549 0.460876
1550 0.460905
1551 0.460982
1552 0.460982
1553 0.46101
1554 0.46101
1555 0.46101
1556 0.46101
1557 0.46101
1558 0.461117
1559 0.461289
1560 0.461317
1561 0.461339
1562 0.461377
1563 0.461377
1564 0.461435
1565 0.461642
1566 0.461698
1567 0.461743
1568 0.461743
1569 0.461798
1570 0.461864
1571 0.461965
1572 0.461965
1573 0.462041
1574 0.46212
1575 0.46212
1576 0.462219
1577 0.462268
1578 0.462268
1579 0.462268
1580 0.462303
1581 0.462415
1582 0.462587
1583 0.462609
1584 0.462609
1585 0.462643
1586 0.462643
1587 0.462807
1588 0.462807
1589 0.46293
1590 0.462977
1591 0.463127
1592 0.463202
1593 0.463261
1594 0.463305
1595 0.463333
1596 0.463549
1597 0.463549
1598 0.463584
1599 0.463584
1600 0.463641
1601 0.463641
1602 0.463668
1603 0.463668
1604 0.463844
1605 0.463971
1606 0.464196
1607 0.464577
1608 0.464976
1609 0.465054
1610 0.465109
1611 0.465118
1612 0.465118
1613 0.465184
1614 0.465184
1615 0.465315
1616 0.465315
1617 0.465334
1618 0.465558
1619 0.465558
1620 0.465584
1621 0.46564
1622 0.46571
1623 0.465735
1624 0.465871
1625 0.46594
1626 0.465977
1627 0.465995
1628 0.466055
1629 0.466101
1630 0.466169
1631 0.466283
1632 0.466283
1633 0.466283
1634 0.466283
1635 0.466283
1636 0.466307
1637 0.466337
1638 0.466398
1639 0.466426
1640 0.466426
1641 0.466426
1642 0.466513
1643 0.466513
1644 0.466543
1645 0.4666
1646 0.4666
1647 0.466706
1648 0.466738
1649 0.466769
1650 0.466769
1651 0.466874
1652 0.466911
1653 0.467185
1654 0.467217
1655 0.467408
1656 0.467408
1657 0.467408
1658 0.467472
1659 0.467699
1660 0.467719
1661 0.467735
1662 0.467735
1663 0.467819
1664 0.467918
1665 0.467918
1666 0.467918
1667 0.467918
1668 0.467977
1669 0.469128
1670 0.469128
1671 0.469138
1672 0.46922
1673 0.46922
1674 0.469273
1675 0.469273
1676 0.469317
1677 0.469378
1678 0.469421
1679 0.469421
1680 0.469516
1681 0.469527
1682 0.469554
1683 0.469672
1684 0.469672
1685 0.469672
1686 0.469696
1687 0.469732
1688 0.469753
1689 0.469766
1690 0.469861
1691 0.469875
1692 0.469966
1693 0.469989
1694 0.469989
1695 0.470017
1696 0.470074
1697 0.470074
1698 0.470087
1699 0.470087
1700 0.470087
1701 0.470087
1702 0.470087
1703 0.470138
1704 0.470138
1705 0.470773
1706 0.470773
1707 0.471027
1708 0.471047
1709 0.471198
1710 0.471198
1711 0.471242
1712 0.471285
1713 0.471285
1714 0.471314
1715 0.471326
1716 0.471394
1717 0.471444
1718 0.471444
1719 0.471517
1720 0.471605
1721 0.471605
1722 0.471675
1723 0.471725
1724 0.471725
1725 0.471768
1726 0.471827
1727 0.471864
1728 0.471864
1729 0.471864
1730 0.471864
1731 0.47189
1732 0.47189
1733 0.471919
1734 0.471919
1735 0.472075
1736 0.472075
1737 0.472122
1738 0.472122
1739 0.472194
1740 0.472352
1741 0.472511
1742 0.472536
1743 0.472555
1744 0.472575
1745 0.47262
1746 0.472658
1747 0.472733
1748 0.472733
1749 0.472749
1750 0.472749
1751 0.472768
1752 0.47281
1753 0.47281
1754 0.47281
1755 0.472826
1756 0.472929
1757 0.472929
1758 0.473399
1759 0.473497
1760 0.473497
1761 0.473497
1762 0.473497
1763 0.473524
1764 0.473524
1765 0.473587
1766 0.473587
1767 0.473587
1768 0.473746
1769 0.473774
1770 0.473851
1771 0.473851
1772 0.473851
1773 0.473874
1774 0.473874
1775 0.473874
1776 0.473934
1777 0.473934
1778 0.47396
1779 0.47396
1780 0.473997
1781 0.473997
1782 0.474028
1783 0.474028
1784 0.474028
1785 0.474028
1786 0.474028
1787 0.474028
1788 0.47409
1789 0.474104
1790 0.474118
1791 0.474286
1792 0.474286
1793 0.474313
1794 0.474313
1795 0.474313
1796 0.474313
1797 0.474313
1798 0.474313
1799 0.474435
1800 0.474495
1801 0.474573
1802 0.474619
1803 0.474619
1804 0.474719
1805 0.474719
1806 0.474774
1807 0.474794
1808 0.474874
1809 0.47494
1810 0.474968
1811 0.474968
1812 0.475094
1813 0.475094
1814 0.475133
1815 0.475133
1816 0.475235
1817 0.475235
1818 0.475235
1819 0.475259
1820 0.475331
1821 0.475386
1822 0.475541
1823 0.475624
1824 0.475668
1825 0.475668
1826 0.475668
1827 0.47583
1828 0.475875
1829 0.475875
1830 0.475944
1831 0.475965
1832 0.476026
1833 0.476026
1834 0.476154
1835 0.476176
1836 0.476176
1837 0.476204
1838 0.476284
1839 0.476284
1840 0.476333
1841 0.476363
1842 0.476363
1843 0.476363
1844 0.476363
1845 0.476407
1846 0.476407
1847 0.476407
1848 0.47644
1849 0.476547
1850 0.476547
1851 0.477053
1852 0.47707
1853 0.477105
1854 0.477105
1855 0.477135
1856 0.477174
1857 0.477174
1858 0.477174
1859 0.477174
1860 0.477239
1861 0.477276
1862 0.47737
1863 0.47737
1864 0.47737
1865 0.47737
1866 0.477439
1867 0.477439
1868 0.477554
1869 0.477554
1870 0.477727
1871 0.477753
1872 0.477783
1873 0.477783
1874 0.477783
1875 0.477954
1876 0.478217
1877 0.478217
1878 0.478217
1879 0.478217
1880 0.478247
1881 0.478302
1882 0.478369
1883 0.478404
1884 0.478465
1885 0.478567
1886 0.478651
1887 0.478651
1888 0.478836
1889 0.478942
1890 0.478942
1891 0.479003
1892 0.479003
1893 0.479274
1894 0.479274
1895 0.479274
1896 0.47935
1897 0.479385
1898 0.479385
1899 0.479425
1900 0.479542
1901 0.479666
1902 0.479885
1903 0.479898
1904 0.479983
1905 0.48001
1906 0.480113
1907 0.480327
1908 0.480357
1909 0.480389
1910 0.480389
1911 0.480474
1912 0.480474
1913 0.4805
1914 0.480534
1915 0.480576
1916 0.480576
1917 0.480576
1918 0.480608
1919 0.480703
1920 0.480703
1921 0.480703
1922 0.48074
1923 0.480772
1924 0.480772
1925 0.480793
1926 0.480842
1927 0.480933
1928 0.481031
1929 0.481089
1930 0.481089
1931 0.481121
1932 0.481162
1933 0.481191
1934 0.481248
1935 0.481323
1936 0.481323
1937 0.481323
1938 0.481323
1939 0.481323
1940 0.482354
1941 0.482362
1942 0.482417
1943 0.482417
1944 0.482417
1945 0.482662
1946 0.482728
1947 0.482728
1948 0.482728
1949 0.482868
1950 0.482949
1951 0.483095
1952 0.483134
1953 0.483231
1954 0.48331
1955 0.483361
1956 0.483414
1957 0.483467
1958 0.483467
1959 0.483495
1960 0.483495
1961 0.483495
1962 0.483564
1963 0.483611
1964 0.483694
1965 0.483732
1966 0.483811
1967 0.483848
1968 0.483956
1969 0.483956
1970 0.483956
1971 0.483987
1972 0.484058
1973 0.484099
1974 0.484099
1975 0.484134
1976 0.484161
1977 0.484239
1978 0.484277
1979 0.484322
1980 0.484334
1981 0.484334
1982 0.484334
1983 0.484334
1984 0.484334
1985 0.484389
1986 0.484389
1987 0.484406
1988 0.484423
1989 0.484423
1990 0.484483
1991 0.484629
1992 0.484629
1993 0.484686
1994 0.484802
1995 0.484853
1996 0.484882
1997 0.484882
1998 0.484882
1999 0.484882
2000 0.48491
2001 0.484974
2002 0.48507
2003 0.485445
2004 0.485445
2005 0.485508
2006 0.485508
2007 0.485508
2008 0.485609
2009 0.485644
2010 0.485644
2011 0.485679
2012 0.485783
2013 0.485859
2014 0.485859
2015 0.485884
2016 0.485884
2017 0.485909
2018 0.485922
2019 0.485922
2020 0.485922
2021 0.485998
2022 0.485998
2023 0.485998
2024 0.48612
2025 0.486152
2026 0.486229
2027 0.486229
2028 0.486229
2029 0.486268
2030 0.486343
2031 0.486343
2032 0.486587
2033 0.486587
2034 0.486739
2035 0.486846
2036 0.486924
2037 0.486943
2038 0.486943
2039 0.486943
2040 0.486943
2041 0.48701
2042 0.48701
2043 0.487047
2044 0.487047
2045 0.487047
2046 0.487047
2047 0.487096
2048 0.487189
2049 0.487269
2050 0.487269
2051 0.487329
2052 0.487329
2053 0.487367
2054 0.487407
2055 0.487407
2056 0.487439
2057 0.487439
2058 0.487439
2059 0.487439
2060 0.487439
2061 0.487626
2062 0.487626
2063 0.487626
2064 0.487626
2065 0.487669
2066 0.487669
2067 0.487669
2068 0.487669
2069 0.487688
2070 0.487773
2071 0.487773
2072 0.487787
2073 0.487827
2074 0.487827
2075 0.487847
2076 0.487847
2077 0.487873
2078 0.487873
2079 0.487873
2080 0.487873
2081 0.487945
2082 0.488124
2083 0.48815
2084 0.48815
2085 0.488197
2086 0.488197
2087 0.488262
2088 0.488262
2089 0.488369
2090 0.488369
2091 0.488369
2092 0.488486
2093 0.488486
2094 0.488486
2095 0.488486
2096 0.488486
2097 0.488486
2098 0.488535
2099 0.488535
2100 0.488535
2101 0.488549
2102 0.488624
2103 0.488624
2104 0.488811
2105 0.488912
2106 0.488912
2107 0.489986
2108 0.490076
2109 0.490076
2110 0.490154
2111 0.490326
2112 0.490326
2113 0.490389
2114 0.490389
2115 0.490389
2116 0.490389
2117 0.490575
2118 0.490575
2119 0.490681
2120 0.49073
2121 0.49073
2122 0.49073
2123 0.490844
2124 0.490844
2125 0.491064
2126 0.491064
2127 0.491064
2128 0.491096
2129 0.491096
2130 0.491169
2131 0.491169
2132 0.491169
2133 0.491169
2134 0.491169
2135 0.491312
2136 0.491312
2137 0.491312
2138 0.491405
2139 0.49168
2140 0.491727
2141 0.491771
2142 0.491814
2143 0.491814
2144 0.491814
2145 0.491832
2146 0.491832
2147 0.491943
2148 0.492148
2149 0.492376
2150 0.492376
2151 0.492376
2152 0.492454
2153 0.492454
2154 0.492454
2155 0.492454
2156 0.492454
2157 0.492454
2158 0.492482
2159 0.492511
2160 0.492554
2161 0.492554
2162 0.492554
2163 0.492633
2164 0.492633
2165 0.49282
2166 0.492959
2167 0.493105
2168 0.493128
2169 0.493185
2170 0.493242
2171 0.493242
2172 0.493257
2173 0.493257
2174 0.493312
2175 0.493312
2176 0.493312
2177 0.493521
2178 0.493599
2179 0.493599
2180 0.493626
2181 0.493626
2182 0.493626
2183 0.493747
2184 0.493747
2185 0.493794
2186 0.494028
2187 0.494312
2188 0.494484
2189 0.494484
2190 0.494658
2191 0.494683
2192 0.494683
2193 0.494707
2194 0.494707
2195 0.494707
2196 0.494743
2197 0.494743
2198 0.494793
2199 0.494793
2200 0.496016
2201 0.496016
2202 0.496286
2203 0.496314
2204 0.496314
2205 0.496369
2206 0.49642
2207 0.49642
2208 0.496469
2209 0.496613
2210 0.496643
2211 0.496705
2212 0.496705
2213 0.496732
2214 0.496732
2215 0.496876
2216 0.496876
2217 0.496876
2218 0.496876
2219 0.496876
2220 0.496876
2221 0.496985
2222 0.496985
2223 0.49713
2224 0.49713
2225 0.497206
2226 0.497268
2227 0.497268
2228 0.497304
2229 0.497377
2230 0.49749
2231 0.49749
2232 0.497555
2233 0.49762
2234 0.49762
2235 0.497663
2236 0.49769
2237 0.49769
2238 0.497783
2239 0.497783
2240 0.497783
2241 0.497783
2242 0.497783
2243 0.497815
2244 0.497847
2245 0.497847
2246 0.497924
2247 0.497924
2248 0.498016
2249 0.498076
2250 0.498076
2251 0.498076
2252 0.498107
2253 0.498157
2254 0.498189
2255 0.498282
2256 0.498282
2257 0.498282
2258 0.49854
2259 0.498569
2260 0.498663
2261 0.498663
2262 0.498735
2263 0.498948
2264 0.49908
2265 0.49908
2266 0.499107
2267 0.499107
2268 0.49916
2269 0.49916
2270 0.499386
2271 0.499659
2272 0.500031
2273 0.500361
2274 0.500361
2275 0.500461
2276 0.500483
2277 0.50055
2278 0.50055
2279 0.50055
2280 0.50055
2281 0.50055
2282 0.500625
2283 0.500705
2284 0.500726
2285 0.500726
2286 0.500765
2287 0.500836
2288 0.500836
2289 0.500871
2290 0.500871
2291 0.500871
2292 0.500943
2293 0.500982
2294 0.501027
2295 0.501027
2296 0.501027
2297 0.501027
2298 0.501027
2299 0.501063
2300 0.501081
2301 0.501145
2302 0.501145
2303 0.501145
2304 0.50125
2305 0.501273
2306 0.501273
2307 0.501321
2308 0.501344
2309 0.501378
2310 0.501378
2311 0.501378
2312 0.501378
2313 0.501378
2314 0.501378
2315 0.501378
2316 0.501378
2317 0.501378
2318 0.501378
2319 0.501378
2320 0.501425
2321 0.501478
2322 0.501478
2323 0.501478
2324 0.501478
2325 0.501478
2326 0.501478
2327 0.501478
2328 0.501478
2329 0.501478
2330 0.501478
2331 0.501478
2332 0.501581
2333 0.501682
2334 0.501682
2335 0.501702
2336 0.501702
2337 0.501702
2338 0.501702
2339 0.501702
2340 0.501702
2341 0.501765
2342 0.501765
2343 0.501765
2344 0.501807
2345 0.501807
2346 0.50186
2347 0.501893
2348 0.501893
2349 0.501929
2350 0.501929
2351 0.501929
2352 0.501956
2353 0.501984
2354 0.501984
2355 0.502095
2356 0.502117
2357 0.502267
2358 0.502433
2359 0.502456
2360 0.502456
2361 0.502494
2362 0.502534
2363 0.502784
2364 0.502784
2365 0.502926
2366 0.502926
2367 0.502968
2368 0.503252
2369 0.503252
2370 0.503252
2371 0.503352
2372 0.503352
2373 0.503443
2374 0.503443
2375 0.503466
2376 0.503466
2377 0.503466
2378 0.503466
2379 0.503496
2380 0.503496
2381 0.50352
2382 0.503646
2383 0.503712
2384 0.503798
2385 0.50383
2386 0.50383
2387 0.503881
2388 0.503881
2389 0.5039
2390 0.50413
2391 0.504215
2392 0.504284
2393 0.504486
2394 0.504486
2395 0.504551
2396 0.504598
2397 0.504598
2398 0.504598
2399 0.504598
2400 0.504598
2401 0.504686
2402 0.504686
2403 0.504686
2404 0.504735
2405 0.504951
2406 0.505007
2407 0.505007
2408 0.505007
2409 0.505007
2410 0.505007
2411 0.505042
2412 0.505107
2413 0.505107
2414 0.505288
2415 0.505316
2416 0.505316
2417 0.505575
2418 0.505575
2419 0.505575
2420 0.505621
2421 0.505621
2422 0.505621
2423 0.505676
2424 0.505751
2425 0.506825
2426 0.506825
2427 0.506934
2428 0.506934
2429 0.506967
2430 0.506967
2431 0.506967
2432 0.507016
2433 0.507076
2434 0.507196
2435 0.507196
2436 0.507272
2437 0.507368
2438 0.507408
2439 0.507448
2440 0.507448
2441 0.507517
2442 0.507653
2443 0.507944
2444 0.507964
2445 0.507987
2446 0.507987
2447 0.507987
2448 0.507987
2449 0.507987
2450 0.507987
2451 0.507987
2452 0.508123
2453 0.508123
2454 0.508141
2455 0.508141
2456 0.508262
2457 0.508262
2458 0.508296
2459 0.508296
2460 0.508296
2461 0.508296
2462 0.508296
2463 0.508332
2464 0.508387
2465 0.508387
2466 0.508491
2467 0.508491
2468 0.508521
2469 0.50856
2470 0.50856
2471 0.508617
2472 0.508617
2473 0.508617
2474 0.508697
2475 0.508697
2476 0.508697
2477 0.508736
2478 0.508736
2479 0.508736
2480 0.508736
2481 0.508736
2482 0.508799
2483 0.508823
2484 0.508823
2485 0.508898
2486 0.508898
2487 0.508922
2488 0.508922
2489 0.508922
2490 0.508959
2491 0.508959
2492 0.509046
2493 0.509046
2494 0.509076
2495 0.509076
2496 0.50913
2497 0.50913
2498 0.50913
2499 0.509195
2500 0.509285
2501 0.509342
2502 0.509342
2503 0.509342
2504 0.509342
2505 0.509342
2506 0.509402
2507 0.509402
2508 0.509402
2509 0.509402
2510 0.509402
2511 0.509402
2512 0.509448
2513 0.509448
2514 0.509831
2515 0.509963
2516 0.509963
2517 0.509982
2518 0.509982
2519 0.509982
2520 0.510008
2521 0.510008
2522 0.510275
2523 0.510275
2524 0.510275
2525 0.510275
2526 0.510275
2527 0.510275
2528 0.510275
2529 0.510275
2530 0.510275
2531 0.510338
2532 0.510338
2533 0.510472
2534 0.510505
2535 0.510677
2536 0.510677
2537 0.510724
2538 0.510724
2539 0.510724
2540 0.510724
2541 0.510724
2542 0.510724
2543 0.510749
2544 0.510749
2545 0.510749
2546 0.510749
2547 0.510749
2548 0.510749
2549 0.510843
2550 0.510843
2551 0.510983
2552 0.511044
2553 0.511044
2554 0.511044
2555 0.511044
2556 0.511044
2557 0.511136
2558 0.511207
2559 0.511207
2560 0.511207
2561 0.511207
2562 0.511207
2563 0.511238
2564 0.511379
2565 0.511379
2566 0.511379
2567 0.51143
2568 0.511682
2569 0.511754
2570 0.511789
2571 0.511789
2572 0.511789
2573 0.511813
2574 0.511813
2575 0.511853
2576 0.511853
2577 0.512008
2578 0.512008
2579 0.512033
2580 0.512033
2581 0.512114
2582 0.512114
2583 0.51214
2584 0.51214
2585 0.512215
2586 0.512247
2587 0.512296
2588 0.512296
2589 0.512338
2590 0.512424
2591 0.512424
2592 0.512424
2593 0.512424
2594 0.512424
2595 0.512424
2596 0.512478
2597 0.51253
2598 0.512562
2599 0.512601
2600 0.512601
2601 0.512601
2602 0.512601
2603 0.512601
2604 0.51263
2605 0.51263
2606 0.512738
2607 0.512738
2608 0.512738
2609 0.512781
2610 0.512781
2611 0.512913
2612 0.512961
2613 0.513022
2614 0.513058
2615 0.513092
2616 0.513131
2617 0.513191
2618 0.513191
2619 0.513223
2620 0.51338
2621 0.51338
2622 0.51338
2623 0.51338
2624 0.513401
2625 0.513401
2626 0.513401
2627 0.513485
2628 0.513536
2629 0.513634
2630 0.513676
2631 0.513704
2632 0.513704
2633 0.513704
2634 0.513737
2635 0.51383
2636 0.514054
2637 0.514107
2638 0.514107
2639 0.514213
2640 0.514344
2641 0.514397
2642 0.514456
2643 0.514553
2644 0.514597
2645 0.514635
2646 0.514658
2647 0.514658
2648 0.514772
2649 0.514772
2650 0.514809
2651 0.514809
2652 0.514809
2653 0.514862
2654 0.514862
2655 0.514862
2656 0.514862
2657 0.514945
2658 0.514945
2659 0.514945
2660 0.514973
2661 0.515014
2662 0.515072
2663 0.515072
2664 0.515072
2665 0.515072
2666 0.515072
2667 0.515083
2668 0.515083
2669 0.515156
2670 0.515186
2671 0.515186
2672 0.515186
2673 0.515186
2674 0.515228
2675 0.515281
2676 0.515281
2677 0.515281
2678 0.515345
2679 0.515345
2680 0.515438
2681 0.515494
2682 0.515579
2683 0.515579
2684 0.515579
2685 0.515635
2686 0.515684
2687 0.515728
2688 0.515858
2689 0.515886
2690 0.516006
2691 0.516109
2692 0.516109
2693 0.516109
2694 0.516184
2695 0.516184
2696 0.516253
2697 0.516293
2698 0.516293
2699 0.5164
2700 0.5164
2701 0.5164
2702 0.516473
2703 0.516568
2704 0.516594
2705 0.516654
2706 0.516776
2707 0.516776
2708 0.516789
2709 0.516809
2710 0.516809
2711 0.516809
2712 0.516809
2713 0.516839
2714 0.516839
2715 0.516999
2716 0.517209
2717 0.517209
2718 0.517209
2719 0.517209
2720 0.517432
2721 0.517462
2722 0.517462
2723 0.51748
2724 0.51748
2725 0.517539
2726 0.517567
2727 0.5176
2728 0.517621
2729 0.517841
2730 0.517841
2731 0.517841
2732 0.517841
2733 0.517933
2734 0.51797
2735 0.51797
2736 0.51797
2737 0.51797
2738 0.51797
2739 0.518007
2740 0.518007
2741 0.518007
2742 0.518147
2743 0.518147
2744 0.518259
2745 0.518259
2746 0.518259
2747 0.518401
2748 0.518401
2749 0.518401
2750 0.518461
2751 0.518461
2752 0.51851
2753 0.518533
2754 0.518533
2755 0.518533
2756 0.518556
2757 0.518581
2758 0.518769
2759 0.518845
2760 0.51891
2761 0.51891
2762 0.518968
2763 0.519037
2764 0.519037
2765 0.519062
2766 0.519062
2767 0.519062
2768 0.519098
2769 0.519213
2770 0.519213
2771 0.519213
2772 0.519213
2773 0.519275
2774 0.519275
2775 0.519299
2776 0.519299
2777 0.519382
2778 0.519407
2779 0.519458
2780 0.519458
2781 0.519492
2782 0.519492
2783 0.519639
2784 0.519639
2785 0.51973
2786 0.519813
2787 0.519813
2788 0.519813
2789 0.519813
2790 0.519813
2791 0.519917
2792 0.519972
2793 0.519972
2794 0.519972
2795 0.519994
2796 0.520092
2797 0.520092
2798 0.520092
2799 0.520092
2800 0.520092
2801 0.520145
2802 0.520176
2803 0.520203
2804 0.520236
2805 0.520236
2806 0.520236
2807 0.520349
2808 0.520391
2809 0.520391
2810 0.520435
2811 0.520514
2812 0.520514
2813 0.520547
2814 0.520547
2815 0.520547
2816 0.520547
2817 0.520547
2818 0.520547
2819 0.520547
2820 0.520547
2821 0.520547
2822 0.520625
2823 0.520625
2824 0.520653
2825 0.520653
2826 0.520653
2827 0.520653
2828 0.520653
2829 0.520653
2830 0.520691
2831 0.520715
2832 0.520929
2833 0.520929
2834 0.520929
2835 0.521331
2836 0.521331
2837 0.521353
2838 0.521353
2839 0.521353
2840 0.521394
2841 0.521438
2842 0.521483
2843 0.521558
2844 0.521558
2845 0.521618
2846 0.522
2847 0.522048
2848 0.522081
2849 0.522141
2850 0.522196
2851 0.522196
2852 0.522196
2853 0.522233
2854 0.522233
2855 0.522233
2856 0.522449
2857 0.522449
2858 0.522488
2859 0.522488
2860 0.52251
2861 0.52251
2862 0.52255
2863 0.52255
2864 0.522688
2865 0.522718
2866 0.522718
2867 0.522718
2868 0.522758
2869 0.523037
2870 0.523037
2871 0.523037
2872 0.523158
2873 0.523191
2874 0.523219
2875 0.523219
2876 0.523219
2877 0.523219
2878 0.523219
2879 0.523219
2880 0.523219
2881 0.523277
2882 0.523339
2883 0.523339
2884 0.523339
2885 0.523339
2886 0.523339
2887 0.523339
2888 0.523527
2889 0.523579
2890 0.523579
2891 0.523579
2892 0.523579
2893 0.523579
2894 0.523622
2895 0.523651
2896 0.523651
2897 0.523651
2898 0.523723
2899 0.523723
2900 0.523723
2901 0.523723
2902 0.523753
2903 0.523753
2904 0.523753
2905 0.523783
2906 0.523827
2907 0.523827
2908 0.523827
2909 0.523909
2910 0.523909
2911 0.523909
2912 0.524025
2913 0.524025
2914 0.524133
2915 0.524133
2916 0.524133
2917 0.524158
2918 0.524409
2919 0.524409
2920 0.524409
2921 0.524487
2922 0.524487
2923 0.524487
2924 0.524515
2925 0.524515
2926 0.524515
2927 0.524515
2928 0.524544
2929 0.524574
2930 0.524574
2931 0.524604
2932 0.52466
2933 0.52466
2934 0.524697
2935 0.524697
2936 0.524743
2937 0.524743
2938 0.52496
2939 0.52496
2940 0.52496
2941 0.525048
2942 0.525091
2943 0.525091
2944 0.525091
2945 0.525138
2946 0.525221
2947 0.525296
2948 0.525296
2949 0.525296
2950 0.525296
2951 0.525345
2952 0.525358
2953 0.52539
2954 0.52539
2955 0.52539
2956 0.52539
2957 0.52539
2958 0.52539
2959 0.525483
2960 0.525483
2961 0.525483
2962 0.525721
2963 0.525778
2964 0.525778
2965 0.525844
2966 0.525883
2967 0.525883
2968 0.525959
2969 0.525959
2970 0.525959
2971 0.525959
2972 0.525959
2973 0.525959
2974 0.525959
2975 0.525959
2976 0.525959
2977 0.525959
2978 0.525959
2979 0.525959
2980 0.525984
2981 0.525984
2982 0.526111
2983 0.526111
2984 0.526145
2985 0.526174
2986 0.526227
2987 0.526227
2988 0.526227
2989 0.526227
2990 0.526227
2991 0.526227
2992 0.526227
2993 0.526227
2994 0.526227
2995 0.526227
2996 0.526227
2997 0.526252
2998 0.526283
2999 0.526283
3000 0.526283
3001 0.526375
3002 0.526375
3003 0.52644
3004 0.526486
3005 0.526511
3006 0.526615
3007 0.526615
3008 0.526724
3009 0.526724
3010 0.526757
3011 0.526788
3012 0.526788
3013 0.526814
3014 0.526847
3015 0.526891
3016 0.526921
3017 0.526921
3018 0.526921
3019 0.527024
3020 0.527024
3021 0.527024
3022 0.527024
3023 0.527183
3024 0.527183
3025 0.527183
3026 0.527183
3027 0.527303
3028 0.527336
3029 0.527336
3030 0.527336
3031 0.527336
3032 0.527393
3033 0.527393
3034 0.527393
3035 0.527425
3036 0.527459
3037 0.527512
3038 0.527512
3039 0.527512
3040 0.527547
3041 0.527547
3042 0.527547
3043 0.527547
3044 0.527547
3045 0.527622
3046 0.527622
3047 0.527622
3048 0.527622
3049 0.527622
3050 0.527622
3051 0.527791
3052 0.527888
3053 0.528004
3054 0.528004
3055 0.528034
3056 0.528102
3057 0.528229
3058 0.528229
3059 0.528229
3060 0.528229
3061 0.528229
3062 0.528229
3063 0.528229
3064 0.52826
3065 0.528369
3066 0.528525
3067 0.528525
3068 0.528525
3069 0.528525
3070 0.528588
3071 0.528588
3072 0.528588
3073 0.528588
3074 0.528588
3075 0.528658
3076 0.528658
3077 0.528658
3078 0.528691
3079 0.528691
3080 0.528691
3081 0.528691
3082 0.52877
3083 0.528852
3084 0.528852
3085 0.528852
3086 0.528852
3087 0.528852
3088 0.528852
3089 0.528852
3090 0.528852
3091 0.528852
3092 0.528962
3093 0.528962
3094 0.528962
3095 0.529002
3096 0.529002
3097 0.529002
3098 0.529113
3099 0.529113
3100 0.529145
3101 0.529145
3102 0.529145
3103 0.529145
3104 0.529458
3105 0.529458
3106 0.529603
3107 0.529603
3108 0.529603
3109 0.529643
3110 0.529643
3111 0.529643
3112 0.529643
3113 0.529693
3114 0.529693
3115 0.529693
3116 0.529693
3117 0.529798
3118 0.529798
3119 0.529798
3120 0.529798
3121 0.529798
3122 0.529798
3123 0.529815
3124 0.529815
3125 0.529815
3126 0.529841
3127 0.529912
3128 0.529912
3129 0.529994
3130 0.529994
3131 0.529994
3132 0.529994
3133 0.529994
3134 0.530022
3135 0.530075
3136 0.530104
3137 0.530249
3138 0.530294
3139 0.530294
3140 0.530294
3141 0.530294
3142 0.530325
3143 0.530325
3144 0.530355
3145 0.530355
3146 0.530355
3147 0.530395
3148 0.530395
3149 0.530395
3150 0.530395
3151 0.530395
3152 0.530395
3153 0.530469
3154 0.530469
3155 0.530469
3156 0.530469
3157 0.530469
3158 0.530525
3159 0.530525
3160 0.530525
3161 0.530555
3162 0.530587
3163 0.530587
3164 0.530629
3165 0.530629
3166 0.530629
3167 0.530629
3168 0.530629
3169 0.53071
3170 0.53071
3171 0.53071
3172 0.53071
3173 0.53071
3174 0.53071
3175 0.530786
3176 0.530889
3177 0.530889
3178 0.530889
3179 0.530947
3180 0.530947
3181 0.530947
3182 0.530947
3183 0.530947
3184 0.530975
3185 0.531005
3186 0.531005
3187 0.531005
3188 0.531042
3189 0.531042
3190 0.531042
3191 0.531042
3192 0.531042
3193 0.531068
3194 0.531068
3195 0.531068
3196 0.531068
3197 0.531168
3198 0.531297
3199 0.531331
3200 0.531331
3201 0.531385
3202 0.531385
3203 0.531385
3204 0.531449
3205 0.531449
3206 0.531528
3207 0.531612
3208 0.531653
3209 0.531653
3210 0.531653
3211 0.531653
3212 0.531653
3213 0.531711
3214 0.531711
3215 0.531711
3216 0.531746
3217 0.531783
3218 0.531878
3219 0.531961
3220 0.531961
3221 0.53204
3222 0.532115
3223 0.532191
3224 0.532191
3225 0.532191
3226 0.532279
3227 0.532319
3228 0.532319
3229 0.532319
3230 0.532319
3231 0.532319
3232 0.532319
3233 0.53234
3234 0.53234
3235 0.532434
3236 0.532434
3237 0.532434
3238 0.532434
3239 0.532434
3240 0.532622
3241 0.532622
3242 0.532622
3243 0.532622
3244 0.532622
3245 0.532622
3246 0.532667
3247 0.532667
3248 0.532667
3249 0.532667
3250 0.532667
3251 0.532667
3252 0.532667
3253 0.532667
3254 0.532708
3255 0.532708
3256 0.532708
3257 0.532708
3258 0.532708
3259 0.532783
3260 0.532783
3261 0.532783
3262 0.532843
3263 0.532843
3264 0.532966
3265 0.532966
3266 0.533021
3267 0.533021
3268 0.533021
3269 0.533021
3270 0.533021
3271 0.533059
3272 0.533124
3273 0.533124
3274 0.533166
3275 0.533166
3276 0.533166
3277 0.533201
3278 0.533201
3279 0.533201
3280 0.533201
3281 0.533201
3282 0.533275
3283 0.533275
3284 0.533332
3285 0.533332
3286 0.53336
3287 0.53336
3288 0.53336
3289 0.53342
3290 0.53342
3291 0.53342
3292 0.533508
3293 0.533508
3294 0.533508
3295 0.533605
3296 0.533605
3297 0.533605
3298 0.533605
3299 0.533633
3300 0.533696
3301 0.533696
3302 0.53373
3303 0.533766
3304 0.533766
3305 0.533936
3306 0.533936
3307 0.533936
3308 0.533936
3309 0.533936
3310 0.533936
3311 0.533936
3312 0.533936
3313 0.534016
3314 0.534016
3315 0.534079
3316 0.534079
3317 0.534079
3318 0.534079
3319 0.534104
3320 0.534104
3321 0.534104
3322 0.534104
3323 0.534191
3324 0.534191
3325 0.534246
3326 0.534246
3327 0.534262
3328 0.534291
3329 0.534291
3330 0.534291
3331 0.534291
3332 0.534356
3333 0.534356
3334 0.534404
3335 0.534404
3336 0.534466
3337 0.534466
3338 0.534466
3339 0.534466
3340 0.534466
3341 0.534466
3342 0.534466
3343 0.534466
3344 0.534526
3345 0.534554
3346 0.534601
3347 0.534601
3348 0.534645
3349 0.534645
3350 0.534645
3351 0.534645
3352 0.534645
3353 0.534645
3354 0.534645
3355 0.534645
3356 0.534645
3357 0.534645
3358 0.534645
3359 0.534732
3360 0.534732
3361 0.534732
3362 0.534732
3363 0.534778
3364 0.534778
3365 0.534825
3366 0.534846
3367 0.534846
3368 0.534846
3369 0.534884
3370 0.534884
3371 0.534884
3372 0.534968
3373 0.535113
3374 0.535162
3375 0.535162
3376 0.535225
3377 0.535255
3378 0.535283
3379 0.535283
3380 0.535283
3381 0.535283
3382 0.535283
3383 0.535283
3384 0.535283
3385 0.535444
3386 0.535444
3387 0.535444
3388 0.535444
3389 0.535561
3390 0.535561
3391 0.535561
3392 0.535592
3393 0.535592
3394 0.535592
3395 0.535674
3396 0.535778
3397 0.535811
3398 0.535872
3399 0.535981
3400 0.535981
3401 0.535981
3402 0.535981
3403 0.536136
3404 0.536136
3405 0.536185
3406 0.536313
3407 0.536313
3408 0.536358
3409 0.53643
3410 0.53643
3411 0.536696
3412 0.536821
3413 0.536821
3414 0.536821
3415 0.536861
3416 0.536904
3417 0.536904
3418 0.536927
3419 0.536927
3420 0.536927
3421 0.536964
3422 0.536964
3423 0.536982
3424 0.537127
3425 0.537127
3426 0.537127
3427 0.537127
3428 0.537127
3429 0.537299
3430 0.537299
3431 0.537322
3432 0.53739
3433 0.537436
3434 0.53747
3435 0.53747
3436 0.53747
3437 0.537582
3438 0.537614
3439 0.537614
3440 0.537614
3441 0.537614
3442 0.537614
3443 0.537614
3444 0.537614
3445 0.537614
3446 0.537674
3447 0.537674
3448 0.537674
3449 0.537674
3450 0.5377
3451 0.5377
3452 0.537772
3453 0.537772
3454 0.537772
3455 0.537772
3456 0.537841
3457 0.537841
3458 0.537841
3459 0.537896
3460 0.537896
3461 0.537896
3462 0.537896
3463 0.537938
3464 0.537938
3465 0.538025
3466 0.538025
3467 0.538644
3468 0.538688
3469 0.538688
3470 0.538721
3471 0.538721
3472 0.538721
3473 0.538721
3474 0.538721
3475 0.538721
3476 0.538831
3477 0.538831
3478 0.538831
3479 0.538867
3480 0.538867
3481 0.538867
3482 0.538867
3483 0.538867
3484 0.538867
3485 0.538867
3486 0.538867
3487 0.538918
3488 0.538918
3489 0.538918
3490 0.538918
3491 0.538918
3492 0.538918
3493 0.538918
3494 0.539018
3495 0.539018
3496 0.539117
3497 0.539117
3498 0.539117
3499 0.53918
3500 0.53918
3501 0.539273
3502 0.539299
3503 0.539299
3504 0.539334
3505 0.539334
3506 0.539371
3507 0.539371
3508 0.539371
3509 0.539502
3510 0.539502
3511 0.539546
3512 0.539668
3513 0.539668
3514 0.539759
3515 0.539759
3516 0.539759
3517 0.539759
3518 0.539759
3519 0.539759
3520 0.539783
3521 0.539783
3522 0.539783
3523 0.539783
3524 0.539783
3525 0.539783
3526 0.539879
3527 0.539879
3528 0.539879
3529 0.539879
3530 0.539879
3531 0.539879
3532 0.539879
3533 0.539925
3534 0.539925
3535 0.539925
3536 0.539977
3537 0.540049
3538 0.540049
3539 0.540049
3540 0.540049
3541 0.540049
3542 0.540049
3543 0.540088
3544 0.540132
3545 0.540132
3546 0.540153
3547 0.540153
3548 0.540219
3549 0.540348
3550 0.540348
3551 0.540348
3552 0.540348
3553 0.540348
3554 0.540348
3555 0.540348
3556 0.54042
3557 0.540529
3558 0.540529
3559 0.540529
3560 0.540529
3561 0.540554
3562 0.540554
3563 0.540554
3564 0.540809
3565 0.540878
3566 0.540878
3567 0.540878
3568 0.540878
3569 0.540878
3570 0.540878
3571 0.540878
3572 0.540878
3573 0.540878
3574 0.540878
3575 0.541069
3576 0.541069
3577 0.541069
3578 0.541466
3579 0.541466
3580 0.541466
3581 0.541559
3582 0.541596
3583 0.541596
3584 0.541596
3585 0.541596
3586 0.541668
3587 0.541668
3588 0.541668
3589 0.541668
3590 0.54171
3591 0.54171
3592 0.541895
3593 0.541895
3594 0.541895
3595 0.541895
3596 0.541895
3597 0.542074
3598 0.542074
3599 0.542074


==> plots/table-GC-Journal.txt <==
\begin{table}[t]
   \def\tabcolsep{5pt}
   \begin{center}{\fontsize{8pt}{1em}\selectfont
      \begin{tabular}{|l|lllll|}
         \hline
         & 15s & 60s & 300s & 900s & 3600s \\
         \hline
         \Adder  & 0.415  & 0.461  & 0.502  & 0.517  & 0.536 \\
         \BDD  & 0.398  & 0.438  & 0.475  & 0.487  & 0.503 \\
         \BDDDec  & 0.411  & 0.455  & 0.490  & 0.502  & 0.519 \\
         \hline
         \CNwC  & 0.609  & 0.616  & 0.638  & 0.643  & 0.643 \\
         \CNnC  & \textbf{\underline{0.612}}  & \textbf{\underline{0.621}}  & \textbf{\underline{0.641}}  & \textbf{\underline{0.647}}  & \underline{0.652} \\
         \hline
         \MDDEncAwC  & 0.603  & 0.611  & 0.631  & 0.638  & 0.644 \\
         \MDDEncAnC  & 0.592  & 0.602  & 0.622  & 0.628  & 0.634 \\
%         \MDDEncBwC  & 0.514  & 0.580  & 0.620  & 0.636  & \underline{0.652} \\
%         \MDDEncBnC  & 0.593  & 0.602  & 0.623  & 0.627  & 0.634 \\
         \hline
         \SupwC  & 0.513  & 0.579  & 0.617  & 0.633  & 0.648 \\
         \SupnC  & 0.596  & 0.605  & 0.625  & 0.631  & 0.637 \\
         \hline
         \hline
         \LCGwC  & 0.522  & 0.587  & 0.626  & 0.644  & \textbf{0.660} \\
         \LCGnC  & 0.605  & 0.610  & 0.627  & 0.630  & 0.633 \\
         \Gurobi  & 0.438  & 0.445  & 0.447  & 0.447  & 0.448 \\
         \hline
      \end{tabular}}
      \caption{\label{table-graph} Average quality from 320 graph coloring benchmarks.}
   \end{center}
%   \vspace{-1.0cm}
\end{table}


==> plots/table-Sport-Journal.txt <==
\begin{table}[t]
\def\tabcolsep{5pt}
\begin{center}{\fontsize{8pt}{1em}\selectfont
\begin{tabular}{|l|lll||lll||lll||lll|}
\hline
& \multicolumn{3}{|l||}{Some solution} &
\multicolumn{3}{|l||}{cost $\leqslant$ 30 + best} &
\multicolumn{3}{|l||}{cost $\leqslant$ 20 + best} &
\multicolumn{3}{|l||}{cost $\leqslant$ 10 + best} \\
\hline

& 300 & 900 & 3600 &  300 & 900 & 3600 &
  300 & 900 & 3600 &  300 & 900 & 3600 \\ \hline

\Adder & 21 & 40 & 51 &0 & 21 & 34 &
0 & 17 & 27 &0 & 13 & 20\\

\BDDDec & 148 & 190 & 199 &22 & 62 & 118 &
16 & 38 & 82 &6 & 27 & 58\\

\BDD & \textbf{\underline{157}} & 191 & 198 &6 & 44 & 97 &
0 & 23 & 62 &0 & 13 & 40\\ \hline

\CNwC & 150 & 184 & 195 &27 & 68 & \textbf{\underline{121}} &
20 & 39 & \textbf{\underline{94}} &11 & 25 & \textbf{\underline{53}}\\

\CNnC & 148 & 186 &  \textbf{\underline{200}} &  \textbf{\underline{35}} &  \textbf{\underline{69}} & 119 &
\textbf{\underline{27}} & \textbf{\underline{45}} & 82 &\textbf{\underline{20}} & \textbf{\underline{30}} & 47\\ \hline

\MDDEncAwC & 151 &  \textbf{\underline{194}} & 199 &26 & 60 & 124 &
19 & 40 & 86 &12 & 27 & 47\\

\MDDEncAnC & 135 & 189 & 198 &5 & 32 & 88 &
0 & 18 & 57 &0 & 9 & 35\\

%\MDDEncBwC & 137 & 185 & 197 &24 & 60 & 109 & 23 & 38 & 82 &18 & 23 & 42\\

%\MDDEncBnC & 139 & 190 & 200 &4 & 43 & 96 & 0 & 29 & 56 &0 & 15 & 46\\
\hline

\SupwC & 112 & 187 & 198 &23 & 59 & 115 &
19 & 41 & 86 &14 & 29 & 47\\

\SupnC & 149 & 190 & 199 &10 & 42 & 104 &
4 & 24 & 64 &2 & 17 & 37\\ \hline \hline

\LCGwC & 115 & 181 & \textbf{200} &26 & 57 & 111 &
22 & 40 & 74 &19 & 26 & 50\\

\LCGnC & 69 & 123 & 172 &21 & 32 & 56 &
18 & 23 & 41 &14 & 21 & 30\\

\Gurobi & 0 & 0 & 0 &0 & 0 & 0 &
0 & 0 & 0 &0 & 0 & 0\\ \hline

\end{tabular}}
\caption{\label{table-leagues} Average quality from 200 sport scheduling league benchmarks.}
\end{center}
\vspace{-1.0cm}
\end{table}


==> plots/table-originalRCPSP.txt <==
\begin{table}[t]
   \def\tabcolsep{5pt}
   \begin{center}{\fontsize{8pt}{1em}\selectfont
      \begin{tabular}{|l|lllll|}
         \hline
         & 15s & 60s & 300s & 900s & 3600s \\
         \hline
         \Adder  & 0.059  & 0.095  & 0.262  & 0.298  & 0.424 \\
         \BDD  & 0.758  & 0.858  & 0.95  & 0.974  & 0.981 \\
         \BDDDec  & 0.704  & 0.812  & 0.912  & 0.951  & 0.968 \\ \hline
         \CNwC  & \underline{0.77}  & \underline{0.881}  & \underline{0.963}  & 0.974  & 0.982 \\
         \CNnC  & 0.743  & 0.85  & 0.947  & 0.964  & 0.974 \\ \hline
         \MDDEncAwC  & 0.75  & 0.81  & 0.918  & \underline{0.975}  & 0.982 \\
         \MDDEncAnC  & 0.735  & 0.787  & 0.874  & 0.934  & 0.977 \\ \hline
         \SupwC  & 0.737  & 0.78  & 0.856  & 0.923  & \underline{0.988} \\
         \SupnC  & 0.736  & 0.813  & 0.899  & 0.951  & 0.983 \\
         \hline \hline
         % \LDM  & \textbf{0.918}  & 0.971  & 0.989  & 0.99  & 0.99 \\
         % \LDS  & 0.917  & 0.97  & 0.989  & 0.989  & 0.99 \\
         % \LDCN  & 0.915  & 0.967  & 0.989  & 0.99  & 0.991 \\
         % \hline
         \LCGwC & \textbf{0.918}  & \textbf{0.972}  & \textbf{0.992}  & \textbf{0.993}  & \textbf{0.994} \\
         \LCGnC  & 0.747  & 0.787  & 0.864  & 0.933  & 0.992 \\
         \Gurobi  & 0.761  & 0.854  & 0.934  & 0.946  & 0.956 \\
         \hline
      \end{tabular}}
      \caption{\label{table-originalRcpsp} Average quality from the 2040 original RCPSP benchmarks.}
   \end{center}
%   \vspace{-1.0cm}
\end{table}

